High-order transient multidimensional simulation of a thermo-electro-chemo-mechanical model for Lithium-ion batteries

We build a transient multidimensional multiphysical model based on continuum theories, involving the coupled mechanical, thermal and electrochemical phenomena occurring simultaneously in the discharge or charge of lithium-ion batteries. The process delivers a system of coupled nonlinear partial differential equations. Besides initial and boundary conditions, we highlight the treatment of the electrode-electrolyte interface condition, which corresponds to a Butler-Volmer reaction kinetics equation. We present the derivation of the strong and weak forms of the model, as well as the discretization procedure in space and in time. The discretized model is computationally solved in two dimensions by means of a finite element method that employs $hp$ layered meshes, along with staggered second order semi-implicit time integration. The expected error estimate is of higher order than any other similar work, both in space and in time. A representative battery cell geometry, under distinct operating scenarios, is simulated. The numerical results show that the full model allows for important additional insights to be drawn than when caring only for the electrochemical coupling. Considering the multiphysics becomes more important as the applied current is increased, whether for discharge or for charge. Our full model provides battery design professionals with a valuable tool to optimize designs and advance the energy storage industry.

==> figures/sec4/b2ch2/mesh_data_1.csv <==
        1148
       56232
           0
   7.4999999999999997E-002
 -0.20000000000000001     
           0
           0
   1.6666666666666701E-002
   1.0000000000000000E-002
   21.600000000000001     
   2.1600000000000000E-005
   3.5999999999999999E-007
   10000.000000000000     
   3.5999999999999999E-007
   1.0000000000000001E-009
   2.9815000000000000     
   86.147208577717194     
  0.50000000000000000     
  0.50000000000000000     
  -2.9058871261520300     
    1,1,3,3, 0.00000E+00, 0.00000E+00, 0.20000E+00, 0.00000E+00, 0.20000E+00, 0.10000E+00, 0.00000E+00, 0.10000E+00
    2,1,3,3, 0.20000E+00, 0.00000E+00, 0.40000E+00, 0.00000E+00, 0.40000E+00, 0.10000E+00, 0.20000E+00, 0.10000E+00
    3,1,3,3, 0.40000E+00, 0.00000E+00, 0.50000E+00, 0.00000E+00, 0.50000E+00, 0.10000E+00, 0.40000E+00, 0.10000E+00
    4,1,3,3, 0.50000E+00, 0.00000E+00, 0.55000E+00, 0.00000E+00, 0.55000E+00, 0.10000E+00, 0.50000E+00, 0.10000E+00
    5,1,4,3, 0.55000E+00, 0.00000E+00, 0.57500E+00, 0.00000E+00, 0.57500E+00, 0.10000E+00, 0.55000E+00, 0.10000E+00
    6,1,4,3, 0.57500E+00, 0.00000E+00, 0.60000E+00, 0.00000E+00, 0.60000E+00, 0.10000E+00, 0.57500E+00, 0.10000E+00
    7,1,3,3, 0.00000E+00, 0.10000E+00, 0.20000E+00, 0.10000E+00, 0.20000E+00, 0.20000E+00, 0.00000E+00, 0.20000E+00
    8,1,3,3, 0.20000E+00, 0.10000E+00, 0.40000E+00, 0.10000E+00, 0.40000E+00, 0.20000E+00, 0.20000E+00, 0.20000E+00
    9,1,3,3, 0.40000E+00, 0.10000E+00, 0.50000E+00, 0.10000E+00, 0.50000E+00, 0.20000E+00, 0.40000E+00, 0.20000E+00
   10,1,3,3, 0.50000E+00, 0.10000E+00, 0.55000E+00, 0.10000E+00, 0.55000E+00, 0.20000E+00, 0.50000E+00, 0.20000E+00
   11,1,4,3, 0.55000E+00, 0.10000E+00, 0.57500E+00, 0.10000E+00, 0.57500E+00, 0.20000E+00, 0.55000E+00, 0.20000E+00
   12,1,4,3, 0.57500E+00, 0.10000E+00, 0.60000E+00, 0.10000E+00, 0.60000E+00, 0.20000E+00, 0.57500E+00, 0.20000E+00
   13,1,3,3, 0.00000E+00, 0.20000E+00, 0.20000E+00, 0.20000E+00, 0.20000E+00, 0.30000E+00, 0.00000E+00, 0.30000E+00
   14,1,3,3, 0.20000E+00, 0.20000E+00, 0.40000E+00, 0.20000E+00, 0.40000E+00, 0.30000E+00, 0.20000E+00, 0.30000E+00
   15,1,3,3, 0.40000E+00, 0.20000E+00, 0.50000E+00, 0.20000E+00, 0.50000E+00, 0.30000E+00, 0.40000E+00, 0.30000E+00
   16,1,3,3, 0.50000E+00, 0.20000E+00, 0.55000E+00, 0.20000E+00, 0.55000E+00, 0.30000E+00, 0.50000E+00, 0.30000E+00
   17,1,4,3, 0.55000E+00, 0.20000E+00, 0.57500E+00, 0.20000E+00, 0.57500E+00, 0.30000E+00, 0.55000E+00, 0.30000E+00
   18,1,4,3, 0.57500E+00, 0.20000E+00, 0.60000E+00, 0.20000E+00, 0.60000E+00, 0.30000E+00, 0.57500E+00, 0.30000E+00
   19,2,4,3, 0.60000E+00, 0.00000E+00, 0.61667E+00, 0.00000E+00, 0.61667E+00, 0.10000E+00, 0.60000E+00, 0.10000E+00
   20,2,4,3, 0.61667E+00, 0.00000E+00, 0.63333E+00, 0.00000E+00, 0.63333E+00, 0.10000E+00, 0.61667E+00, 0.10000E+00
   21,2,3,3, 0.63333E+00, 0.00000E+00, 0.66667E+00, 0.00000E+00, 0.66667E+00, 0.10000E+00, 0.63333E+00, 0.10000E+00
   22,2,3,3, 0.66667E+00, 0.00000E+00, 0.73333E+00, 0.00000E+00, 0.73333E+00, 0.10000E+00, 0.66667E+00, 0.10000E+00
   23,2,3,3, 0.73333E+00, 0.00000E+00, 0.86667E+00, 0.00000E+00, 0.86667E+00, 0.10000E+00, 0.73333E+00, 0.10000E+00
   24,2,3,3, 0.86667E+00, 0.00000E+00, 0.93333E+00, 0.00000E+00, 0.93333E+00, 0.10000E+00, 0.86667E+00, 0.10000E+00
   25,2,3,3, 0.93333E+00, 0.00000E+00, 0.96667E+00, 0.00000E+00, 0.96667E+00, 0.10000E+00, 0.93333E+00, 0.10000E+00
   26,2,4,3, 0.96667E+00, 0.00000E+00, 0.98333E+00, 0.00000E+00, 0.98333E+00, 0.10000E+00, 0.96667E+00, 0.10000E+00
   27,2,4,3, 0.98333E+00, 0.00000E+00, 0.10000E+01, 0.00000E+00, 0.10000E+01, 0.10000E+00, 0.98333E+00, 0.10000E+00
   28,2,4,3, 0.60000E+00, 0.10000E+00, 0.61667E+00, 0.10000E+00, 0.61667E+00, 0.20000E+00, 0.60000E+00, 0.20000E+00
   29,2,4,3, 0.61667E+00, 0.10000E+00, 0.63333E+00, 0.10000E+00, 0.63333E+00, 0.20000E+00, 0.61667E+00, 0.20000E+00
   30,2,3,3, 0.63333E+00, 0.10000E+00, 0.66667E+00, 0.10000E+00, 0.66667E+00, 0.20000E+00, 0.63333E+00, 0.20000E+00
   31,2,3,3, 0.66667E+00, 0.10000E+00, 0.73333E+00, 0.10000E+00, 0.73333E+00, 0.20000E+00, 0.66667E+00, 0.20000E+00
   32,2,3,3, 0.73333E+00, 0.10000E+00, 0.86667E+00, 0.10000E+00, 0.86667E+00, 0.20000E+00, 0.73333E+00, 0.20000E+00
   33,2,3,3, 0.86667E+00, 0.10000E+00, 0.93333E+00, 0.10000E+00, 0.93333E+00, 0.20000E+00, 0.86667E+00, 0.20000E+00
   34,2,3,3, 0.93333E+00, 0.10000E+00, 0.96667E+00, 0.10000E+00, 0.96667E+00, 0.20000E+00, 0.93333E+00, 0.20000E+00
   35,2,4,3, 0.96667E+00, 0.10000E+00, 0.98333E+00, 0.10000E+00, 0.98333E+00, 0.20000E+00, 0.96667E+00, 0.20000E+00
   36,2,4,3, 0.98333E+00, 0.10000E+00, 0.10000E+01, 0.10000E+00, 0.10000E+01, 0.20000E+00, 0.98333E+00, 0.20000E+00
   37,2,4,3, 0.60000E+00, 0.20000E+00, 0.61667E+00, 0.20000E+00, 0.61667E+00, 0.30000E+00, 0.60000E+00, 0.30000E+00
   38,2,4,3, 0.61667E+00, 0.20000E+00, 0.63333E+00, 0.20000E+00, 0.63333E+00, 0.30000E+00, 0.61667E+00, 0.30000E+00
   39,2,3,3, 0.63333E+00, 0.20000E+00, 0.66667E+00, 0.20000E+00, 0.66667E+00, 0.30000E+00, 0.63333E+00, 0.30000E+00
   40,2,3,3, 0.66667E+00, 0.20000E+00, 0.73333E+00, 0.20000E+00, 0.73333E+00, 0.30000E+00, 0.66667E+00, 0.30000E+00
   41,2,3,3, 0.73333E+00, 0.20000E+00, 0.86667E+00, 0.20000E+00, 0.86667E+00, 0.30000E+00, 0.73333E+00, 0.30000E+00
   42,2,3,3, 0.86667E+00, 0.20000E+00, 0.93333E+00, 0.20000E+00, 0.93333E+00, 0.30000E+00, 0.86667E+00, 0.30000E+00
   43,2,3,3, 0.93333E+00, 0.20000E+00, 0.96667E+00, 0.20000E+00, 0.96667E+00, 0.30000E+00, 0.93333E+00, 0.30000E+00
   44,2,3,3, 0.96667E+00, 0.20000E+00, 0.98333E+00, 0.20000E+00, 0.98333E+00, 0.25000E+00, 0.96667E+00, 0.25000E+00
   45,2,4,3, 0.98333E+00, 0.20000E+00, 0.99167E+00, 0.20000E+00, 0.99167E+00, 0.25000E+00, 0.98333E+00, 0.25000E+00
   46,2,4,3, 0.99167E+00, 0.20000E+00, 0.10000E+01, 0.20000E+00, 0.10000E+01, 0.25000E+00, 0.99167E+00, 0.25000E+00
   47,2,4,3, 0.98333E+00, 0.25000E+00, 0.99167E+00, 0.25000E+00, 0.99167E+00, 0.30000E+00, 0.98333E+00, 0.30000E+00
   48,2,4,3, 0.99167E+00, 0.25000E+00, 0.99583E+00, 0.25000E+00, 0.99583E+00, 0.27500E+00, 0.99167E+00, 0.27500E+00
   49,2,4,3, 0.99583E+00, 0.25000E+00, 0.10000E+01, 0.25000E+00, 0.10000E+01, 0.27500E+00, 0.99583E+00, 0.27500E+00
   50,2,4,3, 0.99583E+00, 0.27500E+00, 0.10000E+01, 0.27500E+00, 0.10000E+01, 0.30000E+00, 0.99583E+00, 0.30000E+00
   51,2,4,3, 0.99167E+00, 0.27500E+00, 0.99583E+00, 0.27500E+00, 0.99583E+00, 0.30000E+00, 0.99167E+00, 0.30000E+00
   52,2,3,3, 0.96667E+00, 0.25000E+00, 0.98333E+00, 0.25000E+00, 0.98333E+00, 0.30000E+00, 0.96667E+00, 0.30000E+00
   53,3,4,3, 0.10000E+01, 0.00000E+00, 0.10278E+01, 0.00000E+00, 0.10278E+01, 0.10000E+00, 0.10000E+01, 0.10000E+00
   54,3,4,3, 0.10278E+01, 0.00000E+00, 0.10556E+01, 0.00000E+00, 0.10556E+01, 0.10000E+00, 0.10278E+01, 0.10000E+00
   55,3,3,3, 0.10556E+01, 0.00000E+00, 0.11111E+01, 0.00000E+00, 0.11111E+01, 0.10000E+00, 0.10556E+01, 0.10000E+00
   56,3,3,3, 0.11111E+01, 0.00000E+00, 0.12222E+01, 0.00000E+00, 0.12222E+01, 0.10000E+00, 0.11111E+01, 0.10000E+00
   57,3,3,3, 0.12222E+01, 0.00000E+00, 0.14444E+01, 0.00000E+00, 0.14444E+01, 0.10000E+00, 0.12222E+01, 0.10000E+00
   58,3,3,3, 0.14444E+01, 0.00000E+00, 0.16667E+01, 0.00000E+00, 0.16667E+01, 0.10000E+00, 0.14444E+01, 0.10000E+00
   59,3,3,3, 0.16667E+01, 0.00000E+00, 0.18889E+01, 0.00000E+00, 0.18889E+01, 0.10000E+00, 0.16667E+01, 0.10000E+00
   60,3,3,3, 0.18889E+01, 0.00000E+00, 0.21111E+01, 0.00000E+00, 0.21111E+01, 0.10000E+00, 0.18889E+01, 0.10000E+00
   61,3,3,3, 0.21111E+01, 0.00000E+00, 0.23333E+01, 0.00000E+00, 0.23333E+01, 0.10000E+00, 0.21111E+01, 0.10000E+00
   62,3,3,3, 0.23333E+01, 0.00000E+00, 0.25556E+01, 0.00000E+00, 0.25556E+01, 0.10000E+00, 0.23333E+01, 0.10000E+00
   63,3,3,3, 0.25556E+01, 0.00000E+00, 0.27778E+01, 0.00000E+00, 0.27778E+01, 0.10000E+00, 0.25556E+01, 0.10000E+00
   64,3,3,3, 0.27778E+01, 0.00000E+00, 0.30000E+01, 0.00000E+00, 0.30000E+01, 0.10000E+00, 0.27778E+01, 0.10000E+00
   65,3,3,3, 0.30000E+01, 0.00000E+00, 0.32222E+01, 0.00000E+00, 0.32222E+01, 0.10000E+00, 0.30000E+01, 0.10000E+00
   66,3,3,3, 0.32222E+01, 0.00000E+00, 0.34444E+01, 0.00000E+00, 0.34444E+01, 0.10000E+00, 0.32222E+01, 0.10000E+00
   67,3,3,3, 0.34444E+01, 0.00000E+00, 0.36667E+01, 0.00000E+00, 0.36667E+01, 0.10000E+00, 0.34444E+01, 0.10000E+00
   68,3,3,3, 0.36667E+01, 0.00000E+00, 0.38889E+01, 0.00000E+00, 0.38889E+01, 0.10000E+00, 0.36667E+01, 0.10000E+00
   69,3,3,3, 0.38889E+01, 0.00000E+00, 0.41111E+01, 0.00000E+00, 0.41111E+01, 0.10000E+00, 0.38889E+01, 0.10000E+00
   70,3,3,3, 0.41111E+01, 0.00000E+00, 0.43333E+01, 0.00000E+00, 0.43333E+01, 0.10000E+00, 0.41111E+01, 0.10000E+00
   71,3,3,3, 0.43333E+01, 0.00000E+00, 0.45556E+01, 0.00000E+00, 0.45556E+01, 0.10000E+00, 0.43333E+01, 0.10000E+00
   72,3,3,3, 0.45556E+01, 0.00000E+00, 0.47778E+01, 0.00000E+00, 0.47778E+01, 0.10000E+00, 0.45556E+01, 0.10000E+00
   73,3,3,3, 0.47778E+01, 0.00000E+00, 0.50000E+01, 0.00000E+00, 0.50000E+01, 0.10000E+00, 0.47778E+01, 0.10000E+00
   74,3,3,3, 0.50000E+01, 0.00000E+00, 0.52222E+01, 0.00000E+00, 0.52222E+01, 0.10000E+00, 0.50000E+01, 0.10000E+00
   75,3,3,3, 0.52222E+01, 0.00000E+00, 0.54444E+01, 0.00000E+00, 0.54444E+01, 0.10000E+00, 0.52222E+01, 0.10000E+00
   76,3,3,3, 0.54444E+01, 0.00000E+00, 0.56667E+01, 0.00000E+00, 0.56667E+01, 0.10000E+00, 0.54444E+01, 0.10000E+00
   77,3,3,3, 0.56667E+01, 0.00000E+00, 0.58889E+01, 0.00000E+00, 0.58889E+01, 0.10000E+00, 0.56667E+01, 0.10000E+00
   78,3,3,3, 0.58889E+01, 0.00000E+00, 0.61111E+01, 0.00000E+00, 0.61111E+01, 0.10000E+00, 0.58889E+01, 0.10000E+00
   79,3,3,3, 0.61111E+01, 0.00000E+00, 0.63333E+01, 0.00000E+00, 0.63333E+01, 0.10000E+00, 0.61111E+01, 0.10000E+00
   80,3,3,3, 0.63333E+01, 0.00000E+00, 0.65556E+01, 0.00000E+00, 0.65556E+01, 0.10000E+00, 0.63333E+01, 0.10000E+00
   81,3,3,3, 0.65556E+01, 0.00000E+00, 0.67778E+01, 0.00000E+00, 0.67778E+01, 0.10000E+00, 0.65556E+01, 0.10000E+00
   82,3,3,3, 0.67778E+01, 0.00000E+00, 0.70000E+01, 0.00000E+00, 0.70000E+01, 0.10000E+00, 0.67778E+01, 0.10000E+00
   83,3,3,3, 0.70000E+01, 0.00000E+00, 0.72222E+01, 0.00000E+00, 0.72222E+01, 0.10000E+00, 0.70000E+01, 0.10000E+00
   84,3,3,3, 0.72222E+01, 0.00000E+00, 0.74444E+01, 0.00000E+00, 0.74444E+01, 0.10000E+00, 0.72222E+01, 0.10000E+00
   85,3,3,3, 0.74444E+01, 0.00000E+00, 0.76667E+01, 0.00000E+00, 0.76667E+01, 0.10000E+00, 0.74444E+01, 0.10000E+00
   86,3,3,3, 0.76667E+01, 0.00000E+00, 0.78889E+01, 0.00000E+00, 0.78889E+01, 0.10000E+00, 0.76667E+01, 0.10000E+00
   87,3,3,3, 0.78889E+01, 0.00000E+00, 0.81111E+01, 0.00000E+00, 0.81111E+01, 0.10000E+00, 0.78889E+01, 0.10000E+00
   88,3,3,3, 0.81111E+01, 0.00000E+00, 0.83333E+01, 0.00000E+00, 0.83333E+01, 0.10000E+00, 0.81111E+01, 0.10000E+00
   89,3,3,3, 0.83333E+01, 0.00000E+00, 0.85556E+01, 0.00000E+00, 0.85556E+01, 0.10000E+00, 0.83333E+01, 0.10000E+00
   90,3,3,3, 0.85556E+01, 0.00000E+00, 0.87778E+01, 0.00000E+00, 0.87778E+01, 0.10000E+00, 0.85556E+01, 0.10000E+00
   91,3,3,3, 0.87778E+01, 0.00000E+00, 0.90000E+01, 0.00000E+00, 0.90000E+01, 0.10000E+00, 0.87778E+01, 0.10000E+00
   92,3,4,3, 0.10000E+01, 0.10000E+00, 0.10278E+01, 0.10000E+00, 0.10278E+01, 0.20000E+00, 0.10000E+01, 0.20000E+00
   93,3,4,3, 0.10278E+01, 0.10000E+00, 0.10556E+01, 0.10000E+00, 0.10556E+01, 0.20000E+00, 0.10278E+01, 0.20000E+00
   94,3,3,3, 0.10556E+01, 0.10000E+00, 0.11111E+01, 0.10000E+00, 0.11111E+01, 0.20000E+00, 0.10556E+01, 0.20000E+00
   95,3,3,3, 0.11111E+01, 0.10000E+00, 0.12222E+01, 0.10000E+00, 0.12222E+01, 0.20000E+00, 0.11111E+01, 0.20000E+00
   96,3,3,3, 0.12222E+01, 0.10000E+00, 0.14444E+01, 0.10000E+00, 0.14444E+01, 0.20000E+00, 0.12222E+01, 0.20000E+00
   97,3,3,3, 0.14444E+01, 0.10000E+00, 0.16667E+01, 0.10000E+00, 0.16667E+01, 0.20000E+00, 0.14444E+01, 0.20000E+00
   98,3,3,3, 0.16667E+01, 0.10000E+00, 0.18889E+01, 0.10000E+00, 0.18889E+01, 0.20000E+00, 0.16667E+01, 0.20000E+00
   99,3,3,3, 0.18889E+01, 0.10000E+00, 0.21111E+01, 0.10000E+00, 0.21111E+01, 0.20000E+00, 0.18889E+01, 0.20000E+00
  100,3,3,3, 0.21111E+01, 0.10000E+00, 0.23333E+01, 0.10000E+00, 0.23333E+01, 0.20000E+00, 0.21111E+01, 0.20000E+00
  101,3,3,3, 0.23333E+01, 0.10000E+00, 0.25556E+01, 0.10000E+00, 0.25556E+01, 0.20000E+00, 0.23333E+01, 0.20000E+00
  102,3,3,3, 0.25556E+01, 0.10000E+00, 0.27778E+01, 0.10000E+00, 0.27778E+01, 0.20000E+00, 0.25556E+01, 0.20000E+00
  103,3,3,3, 0.27778E+01, 0.10000E+00, 0.30000E+01, 0.10000E+00, 0.30000E+01, 0.20000E+00, 0.27778E+01, 0.20000E+00
  104,3,3,3, 0.30000E+01, 0.10000E+00, 0.32222E+01, 0.10000E+00, 0.32222E+01, 0.20000E+00, 0.30000E+01, 0.20000E+00
  105,3,3,3, 0.32222E+01, 0.10000E+00, 0.34444E+01, 0.10000E+00, 0.34444E+01, 0.20000E+00, 0.32222E+01, 0.20000E+00
  106,3,3,3, 0.34444E+01, 0.10000E+00, 0.36667E+01, 0.10000E+00, 0.36667E+01, 0.20000E+00, 0.34444E+01, 0.20000E+00
  107,3,3,3, 0.36667E+01, 0.10000E+00, 0.38889E+01, 0.10000E+00, 0.38889E+01, 0.20000E+00, 0.36667E+01, 0.20000E+00
  108,3,3,3, 0.38889E+01, 0.10000E+00, 0.41111E+01, 0.10000E+00, 0.41111E+01, 0.20000E+00, 0.38889E+01, 0.20000E+00
  109,3,3,3, 0.41111E+01, 0.10000E+00, 0.43333E+01, 0.10000E+00, 0.43333E+01, 0.20000E+00, 0.41111E+01, 0.20000E+00
  110,3,3,3, 0.43333E+01, 0.10000E+00, 0.45556E+01, 0.10000E+00, 0.45556E+01, 0.20000E+00, 0.43333E+01, 0.20000E+00
  111,3,3,3, 0.45556E+01, 0.10000E+00, 0.47778E+01, 0.10000E+00, 0.47778E+01, 0.20000E+00, 0.45556E+01, 0.20000E+00
  112,3,3,3, 0.47778E+01, 0.10000E+00, 0.50000E+01, 0.10000E+00, 0.50000E+01, 0.20000E+00, 0.47778E+01, 0.20000E+00
  113,3,3,3, 0.50000E+01, 0.10000E+00, 0.52222E+01, 0.10000E+00, 0.52222E+01, 0.20000E+00, 0.50000E+01, 0.20000E+00
  114,3,3,3, 0.52222E+01, 0.10000E+00, 0.54444E+01, 0.10000E+00, 0.54444E+01, 0.20000E+00, 0.52222E+01, 0.20000E+00
  115,3,3,3, 0.54444E+01, 0.10000E+00, 0.56667E+01, 0.10000E+00, 0.56667E+01, 0.20000E+00, 0.54444E+01, 0.20000E+00
  116,3,3,3, 0.56667E+01, 0.10000E+00, 0.58889E+01, 0.10000E+00, 0.58889E+01, 0.20000E+00, 0.56667E+01, 0.20000E+00
  117,3,3,3, 0.58889E+01, 0.10000E+00, 0.61111E+01, 0.10000E+00, 0.61111E+01, 0.20000E+00, 0.58889E+01, 0.20000E+00
  118,3,3,3, 0.61111E+01, 0.10000E+00, 0.63333E+01, 0.10000E+00, 0.63333E+01, 0.20000E+00, 0.61111E+01, 0.20000E+00
  119,3,3,3, 0.63333E+01, 0.10000E+00, 0.65556E+01, 0.10000E+00, 0.65556E+01, 0.20000E+00, 0.63333E+01, 0.20000E+00
  120,3,3,3, 0.65556E+01, 0.10000E+00, 0.67778E+01, 0.10000E+00, 0.67778E+01, 0.20000E+00, 0.65556E+01, 0.20000E+00
  121,3,3,3, 0.67778E+01, 0.10000E+00, 0.70000E+01, 0.10000E+00, 0.70000E+01, 0.20000E+00, 0.67778E+01, 0.20000E+00
  122,3,3,3, 0.70000E+01, 0.10000E+00, 0.72222E+01, 0.10000E+00, 0.72222E+01, 0.20000E+00, 0.70000E+01, 0.20000E+00
  123,3,3,3, 0.72222E+01, 0.10000E+00, 0.74444E+01, 0.10000E+00, 0.74444E+01, 0.20000E+00, 0.72222E+01, 0.20000E+00
  124,3,3,3, 0.74444E+01, 0.10000E+00, 0.76667E+01, 0.10000E+00, 0.76667E+01, 0.20000E+00, 0.74444E+01, 0.20000E+00
  125,3,3,3, 0.76667E+01, 0.10000E+00, 0.78889E+01, 0.10000E+00, 0.78889E+01, 0.20000E+00, 0.76667E+01, 0.20000E+00
  126,3,3,3, 0.78889E+01, 0.10000E+00, 0.81111E+01, 0.10000E+00, 0.81111E+01, 0.20000E+00, 0.78889E+01, 0.20000E+00
  127,3,3,3, 0.81111E+01, 0.10000E+00, 0.83333E+01, 0.10000E+00, 0.83333E+01, 0.20000E+00, 0.81111E+01, 0.20000E+00
  128,3,3,3, 0.83333E+01, 0.10000E+00, 0.85556E+01, 0.10000E+00, 0.85556E+01, 0.20000E+00, 0.83333E+01, 0.20000E+00
  129,3,3,3, 0.85556E+01, 0.10000E+00, 0.87778E+01, 0.10000E+00, 0.87778E+01, 0.20000E+00, 0.85556E+01, 0.20000E+00
  130,3,3,3, 0.87778E+01, 0.10000E+00, 0.90000E+01, 0.10000E+00, 0.90000E+01, 0.20000E+00, 0.87778E+01, 0.20000E+00
  131,3,4,3, 0.10000E+01, 0.20000E+00, 0.10278E+01, 0.20000E+00, 0.10278E+01, 0.25000E+00, 0.10000E+01, 0.25000E+00
  132,3,4,3, 0.10278E+01, 0.20000E+00, 0.10556E+01, 0.20000E+00, 0.10556E+01, 0.25000E+00, 0.10278E+01, 0.25000E+00
  133,3,3,3, 0.10556E+01, 0.20000E+00, 0.11111E+01, 0.20000E+00, 0.11111E+01, 0.25000E+00, 0.10556E+01, 0.25000E+00
  134,3,3,3, 0.11111E+01, 0.20000E+00, 0.12222E+01, 0.20000E+00, 0.12222E+01, 0.25000E+00, 0.11111E+01, 0.25000E+00
  135,3,3,3, 0.11111E+01, 0.25000E+00, 0.12222E+01, 0.25000E+00, 0.12222E+01, 0.27500E+00, 0.11111E+01, 0.27500E+00
  136,3,3,4, 0.11111E+01, 0.27500E+00, 0.12222E+01, 0.27500E+00, 0.12222E+01, 0.28750E+00, 0.11111E+01, 0.28750E+00
  137,3,3,4, 0.11111E+01, 0.28750E+00, 0.12222E+01, 0.28750E+00, 0.12222E+01, 0.30000E+00, 0.11111E+01, 0.30000E+00
  138,3,4,3, 0.10000E+01, 0.25000E+00, 0.10278E+01, 0.25000E+00, 0.10278E+01, 0.27500E+00, 0.10000E+01, 0.27500E+00
  139,3,4,3, 0.10278E+01, 0.25000E+00, 0.10556E+01, 0.25000E+00, 0.10556E+01, 0.27500E+00, 0.10278E+01, 0.27500E+00
  140,3,3,3, 0.10556E+01, 0.25000E+00, 0.11111E+01, 0.25000E+00, 0.11111E+01, 0.27500E+00, 0.10556E+01, 0.27500E+00
  141,3,3,4, 0.10556E+01, 0.27500E+00, 0.11111E+01, 0.27500E+00, 0.11111E+01, 0.28750E+00, 0.10556E+01, 0.28750E+00
  142,3,3,4, 0.10556E+01, 0.28750E+00, 0.11111E+01, 0.28750E+00, 0.11111E+01, 0.30000E+00, 0.10556E+01, 0.30000E+00
  143,3,4,4, 0.10000E+01, 0.27500E+00, 0.10278E+01, 0.27500E+00, 0.10278E+01, 0.28750E+00, 0.10000E+01, 0.28750E+00
  144,3,4,4, 0.10278E+01, 0.27500E+00, 0.10556E+01, 0.27500E+00, 0.10556E+01, 0.28750E+00, 0.10278E+01, 0.28750E+00
  145,3,4,4, 0.10278E+01, 0.28750E+00, 0.10556E+01, 0.28750E+00, 0.10556E+01, 0.30000E+00, 0.10278E+01, 0.30000E+00
  146,3,4,4, 0.10000E+01, 0.28750E+00, 0.10278E+01, 0.28750E+00, 0.10278E+01, 0.30000E+00, 0.10000E+01, 0.30000E+00
  147,3,3,3, 0.12222E+01, 0.20000E+00, 0.14444E+01, 0.20000E+00, 0.14444E+01, 0.25000E+00, 0.12222E+01, 0.25000E+00
  148,3,3,3, 0.12222E+01, 0.25000E+00, 0.14444E+01, 0.25000E+00, 0.14444E+01, 0.27500E+00, 0.12222E+01, 0.27500E+00
  149,3,3,4, 0.12222E+01, 0.27500E+00, 0.14444E+01, 0.27500E+00, 0.14444E+01, 0.28750E+00, 0.12222E+01, 0.28750E+00
  150,3,3,4, 0.12222E+01, 0.28750E+00, 0.14444E+01, 0.28750E+00, 0.14444E+01, 0.30000E+00, 0.12222E+01, 0.30000E+00
  151,3,3,3, 0.14444E+01, 0.20000E+00, 0.16667E+01, 0.20000E+00, 0.16667E+01, 0.25000E+00, 0.14444E+01, 0.25000E+00
  152,3,3,3, 0.14444E+01, 0.25000E+00, 0.16667E+01, 0.25000E+00, 0.16667E+01, 0.27500E+00, 0.14444E+01, 0.27500E+00
  153,3,3,4, 0.14444E+01, 0.27500E+00, 0.16667E+01, 0.27500E+00, 0.16667E+01, 0.28750E+00, 0.14444E+01, 0.28750E+00
  154,3,3,4, 0.14444E+01, 0.28750E+00, 0.16667E+01, 0.28750E+00, 0.16667E+01, 0.30000E+00, 0.14444E+01, 0.30000E+00
  155,3,3,3, 0.16667E+01, 0.20000E+00, 0.18889E+01, 0.20000E+00, 0.18889E+01, 0.25000E+00, 0.16667E+01, 0.25000E+00
  156,3,3,3, 0.16667E+01, 0.25000E+00, 0.18889E+01, 0.25000E+00, 0.18889E+01, 0.27500E+00, 0.16667E+01, 0.27500E+00
  157,3,3,4, 0.16667E+01, 0.27500E+00, 0.18889E+01, 0.27500E+00, 0.18889E+01, 0.28750E+00, 0.16667E+01, 0.28750E+00
  158,3,3,4, 0.16667E+01, 0.28750E+00, 0.18889E+01, 0.28750E+00, 0.18889E+01, 0.30000E+00, 0.16667E+01, 0.30000E+00
  159,3,3,3, 0.18889E+01, 0.20000E+00, 0.21111E+01, 0.20000E+00, 0.21111E+01, 0.25000E+00, 0.18889E+01, 0.25000E+00
  160,3,3,3, 0.18889E+01, 0.25000E+00, 0.21111E+01, 0.25000E+00, 0.21111E+01, 0.27500E+00, 0.18889E+01, 0.27500E+00
  161,3,3,4, 0.18889E+01, 0.27500E+00, 0.21111E+01, 0.27500E+00, 0.21111E+01, 0.28750E+00, 0.18889E+01, 0.28750E+00
  162,3,3,4, 0.18889E+01, 0.28750E+00, 0.21111E+01, 0.28750E+00, 0.21111E+01, 0.30000E+00, 0.18889E+01, 0.30000E+00
  163,3,3,3, 0.21111E+01, 0.20000E+00, 0.23333E+01, 0.20000E+00, 0.23333E+01, 0.25000E+00, 0.21111E+01, 0.25000E+00
  164,3,3,3, 0.21111E+01, 0.25000E+00, 0.23333E+01, 0.25000E+00, 0.23333E+01, 0.27500E+00, 0.21111E+01, 0.27500E+00
  165,3,3,4, 0.21111E+01, 0.27500E+00, 0.23333E+01, 0.27500E+00, 0.23333E+01, 0.28750E+00, 0.21111E+01, 0.28750E+00
  166,3,3,4, 0.21111E+01, 0.28750E+00, 0.23333E+01, 0.28750E+00, 0.23333E+01, 0.30000E+00, 0.21111E+01, 0.30000E+00
  167,3,3,3, 0.23333E+01, 0.20000E+00, 0.25556E+01, 0.20000E+00, 0.25556E+01, 0.25000E+00, 0.23333E+01, 0.25000E+00
  168,3,3,3, 0.23333E+01, 0.25000E+00, 0.25556E+01, 0.25000E+00, 0.25556E+01, 0.27500E+00, 0.23333E+01, 0.27500E+00
  169,3,3,4, 0.23333E+01, 0.27500E+00, 0.25556E+01, 0.27500E+00, 0.25556E+01, 0.28750E+00, 0.23333E+01, 0.28750E+00
  170,3,3,4, 0.23333E+01, 0.28750E+00, 0.25556E+01, 0.28750E+00, 0.25556E+01, 0.30000E+00, 0.23333E+01, 0.30000E+00
  171,3,3,3, 0.25556E+01, 0.20000E+00, 0.27778E+01, 0.20000E+00, 0.27778E+01, 0.25000E+00, 0.25556E+01, 0.25000E+00
  172,3,3,3, 0.25556E+01, 0.25000E+00, 0.27778E+01, 0.25000E+00, 0.27778E+01, 0.27500E+00, 0.25556E+01, 0.27500E+00
  173,3,3,4, 0.25556E+01, 0.27500E+00, 0.27778E+01, 0.27500E+00, 0.27778E+01, 0.28750E+00, 0.25556E+01, 0.28750E+00
  174,3,3,4, 0.25556E+01, 0.28750E+00, 0.27778E+01, 0.28750E+00, 0.27778E+01, 0.30000E+00, 0.25556E+01, 0.30000E+00
  175,3,3,3, 0.27778E+01, 0.20000E+00, 0.30000E+01, 0.20000E+00, 0.30000E+01, 0.25000E+00, 0.27778E+01, 0.25000E+00
  176,3,3,3, 0.27778E+01, 0.25000E+00, 0.30000E+01, 0.25000E+00, 0.30000E+01, 0.27500E+00, 0.27778E+01, 0.27500E+00
  177,3,3,4, 0.27778E+01, 0.27500E+00, 0.30000E+01, 0.27500E+00, 0.30000E+01, 0.28750E+00, 0.27778E+01, 0.28750E+00
  178,3,3,4, 0.27778E+01, 0.28750E+00, 0.30000E+01, 0.28750E+00, 0.30000E+01, 0.30000E+00, 0.27778E+01, 0.30000E+00
  179,3,3,3, 0.30000E+01, 0.20000E+00, 0.32222E+01, 0.20000E+00, 0.32222E+01, 0.25000E+00, 0.30000E+01, 0.25000E+00
  180,3,3,3, 0.30000E+01, 0.25000E+00, 0.32222E+01, 0.25000E+00, 0.32222E+01, 0.27500E+00, 0.30000E+01, 0.27500E+00
  181,3,3,4, 0.30000E+01, 0.27500E+00, 0.32222E+01, 0.27500E+00, 0.32222E+01, 0.28750E+00, 0.30000E+01, 0.28750E+00
  182,3,3,4, 0.30000E+01, 0.28750E+00, 0.32222E+01, 0.28750E+00, 0.32222E+01, 0.30000E+00, 0.30000E+01, 0.30000E+00
  183,3,3,3, 0.32222E+01, 0.20000E+00, 0.34444E+01, 0.20000E+00, 0.34444E+01, 0.25000E+00, 0.32222E+01, 0.25000E+00
  184,3,3,3, 0.32222E+01, 0.25000E+00, 0.34444E+01, 0.25000E+00, 0.34444E+01, 0.27500E+00, 0.32222E+01, 0.27500E+00
  185,3,3,4, 0.32222E+01, 0.27500E+00, 0.34444E+01, 0.27500E+00, 0.34444E+01, 0.28750E+00, 0.32222E+01, 0.28750E+00
  186,3,3,4, 0.32222E+01, 0.28750E+00, 0.34444E+01, 0.28750E+00, 0.34444E+01, 0.30000E+00, 0.32222E+01, 0.30000E+00
  187,3,3,3, 0.34444E+01, 0.20000E+00, 0.36667E+01, 0.20000E+00, 0.36667E+01, 0.25000E+00, 0.34444E+01, 0.25000E+00
  188,3,3,3, 0.34444E+01, 0.25000E+00, 0.36667E+01, 0.25000E+00, 0.36667E+01, 0.27500E+00, 0.34444E+01, 0.27500E+00
  189,3,3,4, 0.34444E+01, 0.27500E+00, 0.36667E+01, 0.27500E+00, 0.36667E+01, 0.28750E+00, 0.34444E+01, 0.28750E+00
  190,3,3,4, 0.34444E+01, 0.28750E+00, 0.36667E+01, 0.28750E+00, 0.36667E+01, 0.30000E+00, 0.34444E+01, 0.30000E+00
  191,3,3,3, 0.36667E+01, 0.20000E+00, 0.38889E+01, 0.20000E+00, 0.38889E+01, 0.25000E+00, 0.36667E+01, 0.25000E+00
  192,3,3,3, 0.36667E+01, 0.25000E+00, 0.38889E+01, 0.25000E+00, 0.38889E+01, 0.27500E+00, 0.36667E+01, 0.27500E+00
  193,3,3,4, 0.36667E+01, 0.27500E+00, 0.38889E+01, 0.27500E+00, 0.38889E+01, 0.28750E+00, 0.36667E+01, 0.28750E+00
  194,3,3,4, 0.36667E+01, 0.28750E+00, 0.38889E+01, 0.28750E+00, 0.38889E+01, 0.30000E+00, 0.36667E+01, 0.30000E+00
  195,3,3,3, 0.38889E+01, 0.20000E+00, 0.41111E+01, 0.20000E+00, 0.41111E+01, 0.25000E+00, 0.38889E+01, 0.25000E+00
  196,3,3,3, 0.38889E+01, 0.25000E+00, 0.41111E+01, 0.25000E+00, 0.41111E+01, 0.27500E+00, 0.38889E+01, 0.27500E+00
  197,3,3,4, 0.38889E+01, 0.27500E+00, 0.41111E+01, 0.27500E+00, 0.41111E+01, 0.28750E+00, 0.38889E+01, 0.28750E+00
  198,3,3,4, 0.38889E+01, 0.28750E+00, 0.41111E+01, 0.28750E+00, 0.41111E+01, 0.30000E+00, 0.38889E+01, 0.30000E+00
  199,3,3,3, 0.41111E+01, 0.20000E+00, 0.43333E+01, 0.20000E+00, 0.43333E+01, 0.25000E+00, 0.41111E+01, 0.25000E+00
  200,3,3,3, 0.41111E+01, 0.25000E+00, 0.43333E+01, 0.25000E+00, 0.43333E+01, 0.27500E+00, 0.41111E+01, 0.27500E+00
  201,3,3,4, 0.41111E+01, 0.27500E+00, 0.43333E+01, 0.27500E+00, 0.43333E+01, 0.28750E+00, 0.41111E+01, 0.28750E+00
  202,3,3,4, 0.41111E+01, 0.28750E+00, 0.43333E+01, 0.28750E+00, 0.43333E+01, 0.30000E+00, 0.41111E+01, 0.30000E+00
  203,3,3,3, 0.43333E+01, 0.20000E+00, 0.45556E+01, 0.20000E+00, 0.45556E+01, 0.25000E+00, 0.43333E+01, 0.25000E+00
  204,3,3,3, 0.43333E+01, 0.25000E+00, 0.45556E+01, 0.25000E+00, 0.45556E+01, 0.27500E+00, 0.43333E+01, 0.27500E+00
  205,3,3,4, 0.43333E+01, 0.27500E+00, 0.45556E+01, 0.27500E+00, 0.45556E+01, 0.28750E+00, 0.43333E+01, 0.28750E+00
  206,3,3,4, 0.43333E+01, 0.28750E+00, 0.45556E+01, 0.28750E+00, 0.45556E+01, 0.30000E+00, 0.43333E+01, 0.30000E+00
  207,3,3,3, 0.45556E+01, 0.20000E+00, 0.47778E+01, 0.20000E+00, 0.47778E+01, 0.25000E+00, 0.45556E+01, 0.25000E+00
  208,3,3,3, 0.45556E+01, 0.25000E+00, 0.47778E+01, 0.25000E+00, 0.47778E+01, 0.27500E+00, 0.45556E+01, 0.27500E+00
  209,3,3,4, 0.45556E+01, 0.27500E+00, 0.47778E+01, 0.27500E+00, 0.47778E+01, 0.28750E+00, 0.45556E+01, 0.28750E+00
  210,3,3,4, 0.45556E+01, 0.28750E+00, 0.47778E+01, 0.28750E+00, 0.47778E+01, 0.30000E+00, 0.45556E+01, 0.30000E+00
  211,3,3,3, 0.47778E+01, 0.20000E+00, 0.50000E+01, 0.20000E+00, 0.50000E+01, 0.25000E+00, 0.47778E+01, 0.25000E+00
  212,3,3,3, 0.47778E+01, 0.25000E+00, 0.50000E+01, 0.25000E+00, 0.50000E+01, 0.27500E+00, 0.47778E+01, 0.27500E+00
  213,3,3,4, 0.47778E+01, 0.27500E+00, 0.50000E+01, 0.27500E+00, 0.50000E+01, 0.28750E+00, 0.47778E+01, 0.28750E+00
  214,3,3,4, 0.47778E+01, 0.28750E+00, 0.50000E+01, 0.28750E+00, 0.50000E+01, 0.30000E+00, 0.47778E+01, 0.30000E+00
  215,3,3,3, 0.50000E+01, 0.20000E+00, 0.52222E+01, 0.20000E+00, 0.52222E+01, 0.25000E+00, 0.50000E+01, 0.25000E+00
  216,3,3,3, 0.50000E+01, 0.25000E+00, 0.52222E+01, 0.25000E+00, 0.52222E+01, 0.27500E+00, 0.50000E+01, 0.27500E+00
  217,3,3,4, 0.50000E+01, 0.27500E+00, 0.52222E+01, 0.27500E+00, 0.52222E+01, 0.28750E+00, 0.50000E+01, 0.28750E+00
  218,3,3,4, 0.50000E+01, 0.28750E+00, 0.52222E+01, 0.28750E+00, 0.52222E+01, 0.30000E+00, 0.50000E+01, 0.30000E+00
  219,3,3,3, 0.52222E+01, 0.20000E+00, 0.54444E+01, 0.20000E+00, 0.54444E+01, 0.25000E+00, 0.52222E+01, 0.25000E+00
  220,3,3,3, 0.52222E+01, 0.25000E+00, 0.54444E+01, 0.25000E+00, 0.54444E+01, 0.27500E+00, 0.52222E+01, 0.27500E+00
  221,3,3,4, 0.52222E+01, 0.27500E+00, 0.54444E+01, 0.27500E+00, 0.54444E+01, 0.28750E+00, 0.52222E+01, 0.28750E+00
  222,3,3,4, 0.52222E+01, 0.28750E+00, 0.54444E+01, 0.28750E+00, 0.54444E+01, 0.30000E+00, 0.52222E+01, 0.30000E+00
  223,3,3,3, 0.54444E+01, 0.20000E+00, 0.56667E+01, 0.20000E+00, 0.56667E+01, 0.25000E+00, 0.54444E+01, 0.25000E+00
  224,3,3,3, 0.54444E+01, 0.25000E+00, 0.56667E+01, 0.25000E+00, 0.56667E+01, 0.27500E+00, 0.54444E+01, 0.27500E+00
  225,3,3,4, 0.54444E+01, 0.27500E+00, 0.56667E+01, 0.27500E+00, 0.56667E+01, 0.28750E+00, 0.54444E+01, 0.28750E+00
  226,3,3,4, 0.54444E+01, 0.28750E+00, 0.56667E+01, 0.28750E+00, 0.56667E+01, 0.30000E+00, 0.54444E+01, 0.30000E+00
  227,3,3,3, 0.56667E+01, 0.20000E+00, 0.58889E+01, 0.20000E+00, 0.58889E+01, 0.25000E+00, 0.56667E+01, 0.25000E+00
  228,3,3,3, 0.56667E+01, 0.25000E+00, 0.58889E+01, 0.25000E+00, 0.58889E+01, 0.27500E+00, 0.56667E+01, 0.27500E+00
  229,3,3,4, 0.56667E+01, 0.27500E+00, 0.58889E+01, 0.27500E+00, 0.58889E+01, 0.28750E+00, 0.56667E+01, 0.28750E+00
  230,3,3,4, 0.56667E+01, 0.28750E+00, 0.58889E+01, 0.28750E+00, 0.58889E+01, 0.30000E+00, 0.56667E+01, 0.30000E+00
  231,3,3,3, 0.58889E+01, 0.20000E+00, 0.61111E+01, 0.20000E+00, 0.61111E+01, 0.25000E+00, 0.58889E+01, 0.25000E+00
  232,3,3,3, 0.58889E+01, 0.25000E+00, 0.61111E+01, 0.25000E+00, 0.61111E+01, 0.27500E+00, 0.58889E+01, 0.27500E+00
  233,3,3,4, 0.58889E+01, 0.27500E+00, 0.61111E+01, 0.27500E+00, 0.61111E+01, 0.28750E+00, 0.58889E+01, 0.28750E+00
  234,3,3,4, 0.58889E+01, 0.28750E+00, 0.61111E+01, 0.28750E+00, 0.61111E+01, 0.30000E+00, 0.58889E+01, 0.30000E+00
  235,3,3,3, 0.61111E+01, 0.20000E+00, 0.63333E+01, 0.20000E+00, 0.63333E+01, 0.25000E+00, 0.61111E+01, 0.25000E+00
  236,3,3,3, 0.61111E+01, 0.25000E+00, 0.63333E+01, 0.25000E+00, 0.63333E+01, 0.27500E+00, 0.61111E+01, 0.27500E+00
  237,3,3,4, 0.61111E+01, 0.27500E+00, 0.63333E+01, 0.27500E+00, 0.63333E+01, 0.28750E+00, 0.61111E+01, 0.28750E+00
  238,3,3,4, 0.61111E+01, 0.28750E+00, 0.63333E+01, 0.28750E+00, 0.63333E+01, 0.30000E+00, 0.61111E+01, 0.30000E+00
  239,3,3,3, 0.63333E+01, 0.20000E+00, 0.65556E+01, 0.20000E+00, 0.65556E+01, 0.25000E+00, 0.63333E+01, 0.25000E+00
  240,3,3,3, 0.63333E+01, 0.25000E+00, 0.65556E+01, 0.25000E+00, 0.65556E+01, 0.27500E+00, 0.63333E+01, 0.27500E+00
  241,3,3,4, 0.63333E+01, 0.27500E+00, 0.65556E+01, 0.27500E+00, 0.65556E+01, 0.28750E+00, 0.63333E+01, 0.28750E+00
  242,3,3,4, 0.63333E+01, 0.28750E+00, 0.65556E+01, 0.28750E+00, 0.65556E+01, 0.30000E+00, 0.63333E+01, 0.30000E+00
  243,3,3,3, 0.65556E+01, 0.20000E+00, 0.67778E+01, 0.20000E+00, 0.67778E+01, 0.25000E+00, 0.65556E+01, 0.25000E+00
  244,3,3,3, 0.65556E+01, 0.25000E+00, 0.67778E+01, 0.25000E+00, 0.67778E+01, 0.27500E+00, 0.65556E+01, 0.27500E+00
  245,3,3,4, 0.65556E+01, 0.27500E+00, 0.67778E+01, 0.27500E+00, 0.67778E+01, 0.28750E+00, 0.65556E+01, 0.28750E+00
  246,3,3,4, 0.65556E+01, 0.28750E+00, 0.67778E+01, 0.28750E+00, 0.67778E+01, 0.30000E+00, 0.65556E+01, 0.30000E+00
  247,3,3,3, 0.67778E+01, 0.20000E+00, 0.70000E+01, 0.20000E+00, 0.70000E+01, 0.25000E+00, 0.67778E+01, 0.25000E+00
  248,3,3,3, 0.67778E+01, 0.25000E+00, 0.70000E+01, 0.25000E+00, 0.70000E+01, 0.27500E+00, 0.67778E+01, 0.27500E+00
  249,3,3,4, 0.67778E+01, 0.27500E+00, 0.70000E+01, 0.27500E+00, 0.70000E+01, 0.28750E+00, 0.67778E+01, 0.28750E+00
  250,3,3,4, 0.67778E+01, 0.28750E+00, 0.70000E+01, 0.28750E+00, 0.70000E+01, 0.30000E+00, 0.67778E+01, 0.30000E+00
  251,3,3,3, 0.70000E+01, 0.20000E+00, 0.72222E+01, 0.20000E+00, 0.72222E+01, 0.25000E+00, 0.70000E+01, 0.25000E+00
  252,3,3,3, 0.70000E+01, 0.25000E+00, 0.72222E+01, 0.25000E+00, 0.72222E+01, 0.27500E+00, 0.70000E+01, 0.27500E+00
  253,3,3,4, 0.70000E+01, 0.27500E+00, 0.72222E+01, 0.27500E+00, 0.72222E+01, 0.28750E+00, 0.70000E+01, 0.28750E+00
  254,3,3,4, 0.70000E+01, 0.28750E+00, 0.72222E+01, 0.28750E+00, 0.72222E+01, 0.30000E+00, 0.70000E+01, 0.30000E+00
  255,3,3,3, 0.72222E+01, 0.20000E+00, 0.74444E+01, 0.20000E+00, 0.74444E+01, 0.25000E+00, 0.72222E+01, 0.25000E+00
  256,3,3,3, 0.72222E+01, 0.25000E+00, 0.74444E+01, 0.25000E+00, 0.74444E+01, 0.27500E+00, 0.72222E+01, 0.27500E+00
  257,3,3,4, 0.72222E+01, 0.27500E+00, 0.74444E+01, 0.27500E+00, 0.74444E+01, 0.28750E+00, 0.72222E+01, 0.28750E+00
  258,3,3,4, 0.72222E+01, 0.28750E+00, 0.74444E+01, 0.28750E+00, 0.74444E+01, 0.30000E+00, 0.72222E+01, 0.30000E+00
  259,3,3,3, 0.74444E+01, 0.20000E+00, 0.76667E+01, 0.20000E+00, 0.76667E+01, 0.25000E+00, 0.74444E+01, 0.25000E+00
  260,3,3,3, 0.74444E+01, 0.25000E+00, 0.76667E+01, 0.25000E+00, 0.76667E+01, 0.27500E+00, 0.74444E+01, 0.27500E+00
  261,3,3,4, 0.74444E+01, 0.27500E+00, 0.76667E+01, 0.27500E+00, 0.76667E+01, 0.28750E+00, 0.74444E+01, 0.28750E+00
  262,3,3,4, 0.74444E+01, 0.28750E+00, 0.76667E+01, 0.28750E+00, 0.76667E+01, 0.30000E+00, 0.74444E+01, 0.30000E+00
  263,3,3,3, 0.76667E+01, 0.20000E+00, 0.78889E+01, 0.20000E+00, 0.78889E+01, 0.25000E+00, 0.76667E+01, 0.25000E+00
  264,3,3,3, 0.76667E+01, 0.25000E+00, 0.78889E+01, 0.25000E+00, 0.78889E+01, 0.27500E+00, 0.76667E+01, 0.27500E+00
  265,3,3,4, 0.76667E+01, 0.27500E+00, 0.78889E+01, 0.27500E+00, 0.78889E+01, 0.28750E+00, 0.76667E+01, 0.28750E+00
  266,3,3,4, 0.76667E+01, 0.28750E+00, 0.78889E+01, 0.28750E+00, 0.78889E+01, 0.30000E+00, 0.76667E+01, 0.30000E+00
  267,3,3,3, 0.78889E+01, 0.20000E+00, 0.81111E+01, 0.20000E+00, 0.81111E+01, 0.25000E+00, 0.78889E+01, 0.25000E+00
  268,3,3,3, 0.78889E+01, 0.25000E+00, 0.81111E+01, 0.25000E+00, 0.81111E+01, 0.27500E+00, 0.78889E+01, 0.27500E+00
  269,3,3,4, 0.78889E+01, 0.27500E+00, 0.81111E+01, 0.27500E+00, 0.81111E+01, 0.28750E+00, 0.78889E+01, 0.28750E+00
  270,3,3,4, 0.78889E+01, 0.28750E+00, 0.81111E+01, 0.28750E+00, 0.81111E+01, 0.30000E+00, 0.78889E+01, 0.30000E+00
  271,3,3,3, 0.81111E+01, 0.20000E+00, 0.83333E+01, 0.20000E+00, 0.83333E+01, 0.25000E+00, 0.81111E+01, 0.25000E+00
  272,3,3,3, 0.81111E+01, 0.25000E+00, 0.83333E+01, 0.25000E+00, 0.83333E+01, 0.27500E+00, 0.81111E+01, 0.27500E+00
  273,3,3,4, 0.81111E+01, 0.27500E+00, 0.83333E+01, 0.27500E+00, 0.83333E+01, 0.28750E+00, 0.81111E+01, 0.28750E+00
  274,3,3,4, 0.81111E+01, 0.28750E+00, 0.83333E+01, 0.28750E+00, 0.83333E+01, 0.30000E+00, 0.81111E+01, 0.30000E+00
  275,3,3,3, 0.83333E+01, 0.20000E+00, 0.85556E+01, 0.20000E+00, 0.85556E+01, 0.25000E+00, 0.83333E+01, 0.25000E+00
  276,3,3,3, 0.83333E+01, 0.25000E+00, 0.85556E+01, 0.25000E+00, 0.85556E+01, 0.27500E+00, 0.83333E+01, 0.27500E+00
  277,3,3,4, 0.83333E+01, 0.27500E+00, 0.85556E+01, 0.27500E+00, 0.85556E+01, 0.28750E+00, 0.83333E+01, 0.28750E+00
  278,3,3,4, 0.83333E+01, 0.28750E+00, 0.85556E+01, 0.28750E+00, 0.85556E+01, 0.30000E+00, 0.83333E+01, 0.30000E+00
  279,3,3,3, 0.85556E+01, 0.20000E+00, 0.87778E+01, 0.20000E+00, 0.87778E+01, 0.25000E+00, 0.85556E+01, 0.25000E+00
  280,3,3,3, 0.85556E+01, 0.25000E+00, 0.87778E+01, 0.25000E+00, 0.87778E+01, 0.27500E+00, 0.85556E+01, 0.27500E+00
  281,3,3,4, 0.85556E+01, 0.27500E+00, 0.87778E+01, 0.27500E+00, 0.87778E+01, 0.28750E+00, 0.85556E+01, 0.28750E+00
  282,3,3,4, 0.85556E+01, 0.28750E+00, 0.87778E+01, 0.28750E+00, 0.87778E+01, 0.30000E+00, 0.85556E+01, 0.30000E+00
  283,3,3,3, 0.87778E+01, 0.20000E+00, 0.90000E+01, 0.20000E+00, 0.90000E+01, 0.25000E+00, 0.87778E+01, 0.25000E+00
  284,3,3,3, 0.87778E+01, 0.25000E+00, 0.90000E+01, 0.25000E+00, 0.90000E+01, 0.27500E+00, 0.87778E+01, 0.27500E+00
  285,3,3,4, 0.87778E+01, 0.27500E+00, 0.90000E+01, 0.27500E+00, 0.90000E+01, 0.28750E+00, 0.87778E+01, 0.28750E+00
  286,3,3,4, 0.87778E+01, 0.28750E+00, 0.90000E+01, 0.28750E+00, 0.90000E+01, 0.30000E+00, 0.87778E+01, 0.30000E+00
  287,3,3,3, 0.90000E+01, 0.00000E+00, 0.91333E+01, 0.00000E+00, 0.91333E+01, 0.10000E+00, 0.90000E+01, 0.10000E+00
  288,3,3,3, 0.91333E+01, 0.00000E+00, 0.92667E+01, 0.00000E+00, 0.92667E+01, 0.10000E+00, 0.91333E+01, 0.10000E+00
  289,3,3,3, 0.92667E+01, 0.00000E+00, 0.94000E+01, 0.00000E+00, 0.94000E+01, 0.10000E+00, 0.92667E+01, 0.10000E+00
  290,3,3,3, 0.90000E+01, 0.10000E+00, 0.91333E+01, 0.10000E+00, 0.91333E+01, 0.20000E+00, 0.90000E+01, 0.20000E+00
  291,3,3,3, 0.91333E+01, 0.10000E+00, 0.92667E+01, 0.10000E+00, 0.92667E+01, 0.20000E+00, 0.91333E+01, 0.20000E+00
  292,3,3,3, 0.92667E+01, 0.10000E+00, 0.94000E+01, 0.10000E+00, 0.94000E+01, 0.20000E+00, 0.92667E+01, 0.20000E+00
  293,3,3,3, 0.90000E+01, 0.20000E+00, 0.91333E+01, 0.20000E+00, 0.91333E+01, 0.25000E+00, 0.90000E+01, 0.25000E+00
  294,3,3,3, 0.90000E+01, 0.25000E+00, 0.91333E+01, 0.25000E+00, 0.91333E+01, 0.27500E+00, 0.90000E+01, 0.27500E+00
  295,3,3,4, 0.90000E+01, 0.27500E+00, 0.91333E+01, 0.27500E+00, 0.91333E+01, 0.28750E+00, 0.90000E+01, 0.28750E+00
  296,3,3,4, 0.90000E+01, 0.28750E+00, 0.91333E+01, 0.28750E+00, 0.91333E+01, 0.30000E+00, 0.90000E+01, 0.30000E+00
  297,3,3,3, 0.91333E+01, 0.20000E+00, 0.92667E+01, 0.20000E+00, 0.92667E+01, 0.25000E+00, 0.91333E+01, 0.25000E+00
  298,3,3,3, 0.91333E+01, 0.25000E+00, 0.92667E+01, 0.25000E+00, 0.92667E+01, 0.27500E+00, 0.91333E+01, 0.27500E+00
  299,3,3,4, 0.91333E+01, 0.27500E+00, 0.92667E+01, 0.27500E+00, 0.92667E+01, 0.28750E+00, 0.91333E+01, 0.28750E+00
  300,3,3,4, 0.91333E+01, 0.28750E+00, 0.92667E+01, 0.28750E+00, 0.92667E+01, 0.30000E+00, 0.91333E+01, 0.30000E+00
  301,3,3,3, 0.92667E+01, 0.20000E+00, 0.94000E+01, 0.20000E+00, 0.94000E+01, 0.25000E+00, 0.92667E+01, 0.25000E+00
  302,3,3,3, 0.92667E+01, 0.25000E+00, 0.94000E+01, 0.25000E+00, 0.94000E+01, 0.27500E+00, 0.92667E+01, 0.27500E+00
  303,3,3,3, 0.92667E+01, 0.27500E+00, 0.93333E+01, 0.27500E+00, 0.93333E+01, 0.28750E+00, 0.92667E+01, 0.28750E+00
  304,3,3,3, 0.93333E+01, 0.27500E+00, 0.94000E+01, 0.27500E+00, 0.94000E+01, 0.28750E+00, 0.93333E+01, 0.28750E+00
  305,3,3,4, 0.93333E+01, 0.28750E+00, 0.94000E+01, 0.28750E+00, 0.94000E+01, 0.29375E+00, 0.93333E+01, 0.29375E+00
  306,3,3,4, 0.93333E+01, 0.29375E+00, 0.93667E+01, 0.29375E+00, 0.93667E+01, 0.29687E+00, 0.93333E+01, 0.29688E+00
  307,3,3,4, 0.93667E+01, 0.29375E+00, 0.94000E+01, 0.29375E+00, 0.94000E+01, 0.29688E+00, 0.93667E+01, 0.29687E+00
  308,3,3,4, 0.93667E+01, 0.29687E+00, 0.94000E+01, 0.29688E+00, 0.94000E+01, 0.30000E+00, 0.93667E+01, 0.30000E+00
  309,3,3,4, 0.93333E+01, 0.29688E+00, 0.93667E+01, 0.29687E+00, 0.93667E+01, 0.30000E+00, 0.93333E+01, 0.30000E+00
  310,3,3,4, 0.92667E+01, 0.28750E+00, 0.93333E+01, 0.28750E+00, 0.93333E+01, 0.29375E+00, 0.92667E+01, 0.29375E+00
  311,3,3,4, 0.92667E+01, 0.29375E+00, 0.93333E+01, 0.29375E+00, 0.93333E+01, 0.30000E+00, 0.92667E+01, 0.30000E+00
  312,3,3,3, 0.94000E+01, 0.00000E+00, 0.96000E+01, 0.00000E+00, 0.96000E+01, 0.10000E+00, 0.94000E+01, 0.10000E+00
  313,3,3,3, 0.96000E+01, 0.00000E+00, 0.98000E+01, 0.00000E+00, 0.98000E+01, 0.10000E+00, 0.96000E+01, 0.10000E+00
  314,3,3,3, 0.98000E+01, 0.00000E+00, 0.10000E+02, 0.00000E+00, 0.10000E+02, 0.10000E+00, 0.98000E+01, 0.10000E+00
  315,3,3,3, 0.94000E+01, 0.10000E+00, 0.96000E+01, 0.10000E+00, 0.96000E+01, 0.20000E+00, 0.94000E+01, 0.20000E+00
  316,3,3,3, 0.96000E+01, 0.10000E+00, 0.98000E+01, 0.10000E+00, 0.98000E+01, 0.20000E+00, 0.96000E+01, 0.20000E+00
  317,3,3,3, 0.98000E+01, 0.10000E+00, 0.10000E+02, 0.10000E+00, 0.10000E+02, 0.20000E+00, 0.98000E+01, 0.20000E+00
  318,3,3,3, 0.94000E+01, 0.20000E+00, 0.95000E+01, 0.20000E+00, 0.95000E+01, 0.25000E+00, 0.94000E+01, 0.25000E+00
  319,3,3,3, 0.95000E+01, 0.20000E+00, 0.96000E+01, 0.20000E+00, 0.96000E+01, 0.25000E+00, 0.95000E+01, 0.25000E+00
  320,3,3,3, 0.95000E+01, 0.25000E+00, 0.96000E+01, 0.25000E+00, 0.96000E+01, 0.30000E+00, 0.95000E+01, 0.30000E+00
  321,3,3,3, 0.94000E+01, 0.25000E+00, 0.94500E+01, 0.25000E+00, 0.94500E+01, 0.27500E+00, 0.94000E+01, 0.27500E+00
  322,3,3,3, 0.94500E+01, 0.25000E+00, 0.95000E+01, 0.25000E+00, 0.95000E+01, 0.27500E+00, 0.94500E+01, 0.27500E+00
  323,3,3,3, 0.94500E+01, 0.27500E+00, 0.95000E+01, 0.27500E+00, 0.95000E+01, 0.30000E+00, 0.94500E+01, 0.30000E+00
  324,3,3,3, 0.94000E+01, 0.27500E+00, 0.94250E+01, 0.27500E+00, 0.94250E+01, 0.28750E+00, 0.94000E+01, 0.28750E+00
  325,3,3,3, 0.94250E+01, 0.27500E+00, 0.94500E+01, 0.27500E+00, 0.94500E+01, 0.28750E+00, 0.94250E+01, 0.28750E+00
  326,3,3,3, 0.94250E+01, 0.28750E+00, 0.94500E+01, 0.28750E+00, 0.94500E+01, 0.30000E+00, 0.94250E+01, 0.30000E+00
  327,3,3,3, 0.94000E+01, 0.28750E+00, 0.94125E+01, 0.28750E+00, 0.94125E+01, 0.29375E+00, 0.94000E+01, 0.29375E+00
  328,3,3,3, 0.94125E+01, 0.28750E+00, 0.94250E+01, 0.28750E+00, 0.94250E+01, 0.29375E+00, 0.94125E+01, 0.29375E+00
  329,3,3,3, 0.94125E+01, 0.29375E+00, 0.94250E+01, 0.29375E+00, 0.94250E+01, 0.30000E+00, 0.94125E+01, 0.30000E+00
  330,3,3,3, 0.94000E+01, 0.29375E+00, 0.94125E+01, 0.29375E+00, 0.94125E+01, 0.30000E+00, 0.94000E+01, 0.30000E+00
  331,3,3,3, 0.96000E+01, 0.20000E+00, 0.98000E+01, 0.20000E+00, 0.98000E+01, 0.30000E+00, 0.96000E+01, 0.30000E+00
  332,3,3,3, 0.98000E+01, 0.20000E+00, 0.10000E+02, 0.20000E+00, 0.10000E+02, 0.30000E+00, 0.98000E+01, 0.30000E+00
  333,1,3,3, 0.00000E+00, 0.30000E+00, 0.20000E+00, 0.30000E+00, 0.20000E+00, 0.43333E+00, 0.00000E+00, 0.43333E+00
  334,1,3,3, 0.20000E+00, 0.30000E+00, 0.40000E+00, 0.30000E+00, 0.40000E+00, 0.43333E+00, 0.20000E+00, 0.43333E+00
  335,1,3,3, 0.40000E+00, 0.30000E+00, 0.50000E+00, 0.30000E+00, 0.50000E+00, 0.43333E+00, 0.40000E+00, 0.43333E+00
  336,1,3,3, 0.50000E+00, 0.30000E+00, 0.55000E+00, 0.30000E+00, 0.55000E+00, 0.43333E+00, 0.50000E+00, 0.43333E+00
  337,1,4,3, 0.55000E+00, 0.30000E+00, 0.57500E+00, 0.30000E+00, 0.57500E+00, 0.43333E+00, 0.55000E+00, 0.43333E+00
  338,1,4,3, 0.57500E+00, 0.30000E+00, 0.60000E+00, 0.30000E+00, 0.60000E+00, 0.43333E+00, 0.57500E+00, 0.43333E+00
  339,1,3,3, 0.00000E+00, 0.43333E+00, 0.20000E+00, 0.43333E+00, 0.20000E+00, 0.56667E+00, 0.00000E+00, 0.56667E+00
  340,1,3,3, 0.20000E+00, 0.43333E+00, 0.40000E+00, 0.43333E+00, 0.40000E+00, 0.56667E+00, 0.20000E+00, 0.56667E+00
  341,1,3,3, 0.40000E+00, 0.43333E+00, 0.50000E+00, 0.43333E+00, 0.50000E+00, 0.56667E+00, 0.40000E+00, 0.56667E+00
  342,1,3,3, 0.50000E+00, 0.43333E+00, 0.55000E+00, 0.43333E+00, 0.55000E+00, 0.56667E+00, 0.50000E+00, 0.56667E+00
  343,1,4,3, 0.55000E+00, 0.43333E+00, 0.57500E+00, 0.43333E+00, 0.57500E+00, 0.56667E+00, 0.55000E+00, 0.56667E+00
  344,1,4,3, 0.57500E+00, 0.43333E+00, 0.60000E+00, 0.43333E+00, 0.60000E+00, 0.56667E+00, 0.57500E+00, 0.56667E+00
  345,1,3,3, 0.00000E+00, 0.56667E+00, 0.20000E+00, 0.56667E+00, 0.20000E+00, 0.70000E+00, 0.00000E+00, 0.70000E+00
  346,1,3,3, 0.20000E+00, 0.56667E+00, 0.40000E+00, 0.56667E+00, 0.40000E+00, 0.70000E+00, 0.20000E+00, 0.70000E+00
  347,1,3,3, 0.40000E+00, 0.56667E+00, 0.50000E+00, 0.56667E+00, 0.50000E+00, 0.70000E+00, 0.40000E+00, 0.70000E+00
  348,1,3,3, 0.50000E+00, 0.56667E+00, 0.55000E+00, 0.56667E+00, 0.55000E+00, 0.70000E+00, 0.50000E+00, 0.70000E+00
  349,1,3,3, 0.55000E+00, 0.56667E+00, 0.57500E+00, 0.56667E+00, 0.57500E+00, 0.63333E+00, 0.55000E+00, 0.63333E+00
  350,1,4,3, 0.57500E+00, 0.56667E+00, 0.58750E+00, 0.56667E+00, 0.58750E+00, 0.63333E+00, 0.57500E+00, 0.63333E+00
  351,1,4,3, 0.58750E+00, 0.56667E+00, 0.60000E+00, 0.56667E+00, 0.60000E+00, 0.63333E+00, 0.58750E+00, 0.63333E+00
  352,1,4,3, 0.57500E+00, 0.63333E+00, 0.58750E+00, 0.63333E+00, 0.58750E+00, 0.70000E+00, 0.57500E+00, 0.70000E+00
  353,1,4,3, 0.58750E+00, 0.63333E+00, 0.59375E+00, 0.63333E+00, 0.59375E+00, 0.66667E+00, 0.58750E+00, 0.66667E+00
  354,1,4,3, 0.59375E+00, 0.63333E+00, 0.60000E+00, 0.63333E+00, 0.60000E+00, 0.66667E+00, 0.59375E+00, 0.66667E+00
  355,1,4,3, 0.59375E+00, 0.66667E+00, 0.60000E+00, 0.66667E+00, 0.60000E+00, 0.70000E+00, 0.59375E+00, 0.70000E+00
  356,1,4,3, 0.58750E+00, 0.66667E+00, 0.59375E+00, 0.66667E+00, 0.59375E+00, 0.70000E+00, 0.58750E+00, 0.70000E+00
  357,1,3,3, 0.55000E+00, 0.63333E+00, 0.57500E+00, 0.63333E+00, 0.57500E+00, 0.70000E+00, 0.55000E+00, 0.70000E+00
  358,2,4,3, 0.60000E+00, 0.30000E+00, 0.61667E+00, 0.30000E+00, 0.61667E+00, 0.43333E+00, 0.60000E+00, 0.43333E+00
  359,2,4,3, 0.61667E+00, 0.30000E+00, 0.63333E+00, 0.30000E+00, 0.63333E+00, 0.43333E+00, 0.61667E+00, 0.43333E+00
  360,2,3,3, 0.63333E+00, 0.30000E+00, 0.66667E+00, 0.30000E+00, 0.66667E+00, 0.43333E+00, 0.63333E+00, 0.43333E+00
  361,2,3,3, 0.66667E+00, 0.30000E+00, 0.73333E+00, 0.30000E+00, 0.73333E+00, 0.43333E+00, 0.66667E+00, 0.43333E+00
  362,2,3,3, 0.73333E+00, 0.30000E+00, 0.86667E+00, 0.30000E+00, 0.86667E+00, 0.43333E+00, 0.73333E+00, 0.43333E+00
  363,2,3,3, 0.86667E+00, 0.30000E+00, 0.93333E+00, 0.30000E+00, 0.93333E+00, 0.36667E+00, 0.86667E+00, 0.36667E+00
  364,2,3,3, 0.93333E+00, 0.30000E+00, 0.96667E+00, 0.30000E+00, 0.96667E+00, 0.33333E+00, 0.93333E+00, 0.33333E+00
  365,2,3,3, 0.96667E+00, 0.30000E+00, 0.98333E+00, 0.30000E+00, 0.98333E+00, 0.31667E+00, 0.96667E+00, 0.31667E+00
  366,2,3,3, 0.98333E+00, 0.30000E+00, 0.99167E+00, 0.30000E+00, 0.99167E+00, 0.30833E+00, 0.98333E+00, 0.30833E+00
  367,2,3,3, 0.99167E+00, 0.30000E+00, 0.10000E+01, 0.30000E+00, 0.10000E+01, 0.30833E+00, 0.99167E+00, 0.30833E+00
  368,2,3,3, 0.99167E+00, 0.30833E+00, 0.10000E+01, 0.30833E+00, 0.10000E+01, 0.31667E+00, 0.99167E+00, 0.31667E+00
  369,2,3,3, 0.98333E+00, 0.30833E+00, 0.99167E+00, 0.30833E+00, 0.99167E+00, 0.31667E+00, 0.98333E+00, 0.31667E+00
  370,2,3,3, 0.98333E+00, 0.31667E+00, 0.10000E+01, 0.31667E+00, 0.10000E+01, 0.33333E+00, 0.98333E+00, 0.33333E+00
  371,2,3,3, 0.96667E+00, 0.31667E+00, 0.98333E+00, 0.31667E+00, 0.98333E+00, 0.33333E+00, 0.96667E+00, 0.33333E+00
  372,2,3,3, 0.96667E+00, 0.33333E+00, 0.10000E+01, 0.33333E+00, 0.10000E+01, 0.36667E+00, 0.96667E+00, 0.36667E+00
  373,2,3,3, 0.93333E+00, 0.33333E+00, 0.96667E+00, 0.33333E+00, 0.96667E+00, 0.36667E+00, 0.93333E+00, 0.36667E+00
  374,2,3,3, 0.93333E+00, 0.36667E+00, 0.10000E+01, 0.36667E+00, 0.10000E+01, 0.43333E+00, 0.93333E+00, 0.43333E+00
  375,2,3,3, 0.86667E+00, 0.36667E+00, 0.93333E+00, 0.36667E+00, 0.93333E+00, 0.43333E+00, 0.86667E+00, 0.43333E+00
  376,2,4,3, 0.60000E+00, 0.43333E+00, 0.61667E+00, 0.43333E+00, 0.61667E+00, 0.56667E+00, 0.60000E+00, 0.56667E+00
  377,2,4,3, 0.61667E+00, 0.43333E+00, 0.63333E+00, 0.43333E+00, 0.63333E+00, 0.56667E+00, 0.61667E+00, 0.56667E+00
  378,2,3,3, 0.63333E+00, 0.43333E+00, 0.66667E+00, 0.43333E+00, 0.66667E+00, 0.56667E+00, 0.63333E+00, 0.56667E+00
  379,2,3,3, 0.66667E+00, 0.43333E+00, 0.73333E+00, 0.43333E+00, 0.73333E+00, 0.56667E+00, 0.66667E+00, 0.56667E+00
  380,2,3,3, 0.73333E+00, 0.43333E+00, 0.86667E+00, 0.43333E+00, 0.86667E+00, 0.56667E+00, 0.73333E+00, 0.56667E+00
  381,2,3,3, 0.86667E+00, 0.43333E+00, 0.10000E+01, 0.43333E+00, 0.10000E+01, 0.56667E+00, 0.86667E+00, 0.56667E+00
  382,2,4,3, 0.60000E+00, 0.56667E+00, 0.61667E+00, 0.56667E+00, 0.61667E+00, 0.63333E+00, 0.60000E+00, 0.63333E+00
  383,2,4,3, 0.61667E+00, 0.56667E+00, 0.63333E+00, 0.56667E+00, 0.63333E+00, 0.63333E+00, 0.61667E+00, 0.63333E+00
  384,2,3,3, 0.63333E+00, 0.56667E+00, 0.66667E+00, 0.56667E+00, 0.66667E+00, 0.63333E+00, 0.63333E+00, 0.63333E+00
  385,2,3,3, 0.66667E+00, 0.56667E+00, 0.73333E+00, 0.56667E+00, 0.73333E+00, 0.63333E+00, 0.66667E+00, 0.63333E+00
  386,2,3,3, 0.66667E+00, 0.63333E+00, 0.73333E+00, 0.63333E+00, 0.73333E+00, 0.66667E+00, 0.66667E+00, 0.66667E+00
  387,2,3,4, 0.66667E+00, 0.66667E+00, 0.73333E+00, 0.66667E+00, 0.73333E+00, 0.68333E+00, 0.66667E+00, 0.68333E+00
  388,2,3,4, 0.66667E+00, 0.68333E+00, 0.73333E+00, 0.68333E+00, 0.73333E+00, 0.70000E+00, 0.66667E+00, 0.70000E+00
  389,2,4,3, 0.60000E+00, 0.63333E+00, 0.61667E+00, 0.63333E+00, 0.61667E+00, 0.66667E+00, 0.60000E+00, 0.66667E+00
  390,2,4,3, 0.61667E+00, 0.63333E+00, 0.63333E+00, 0.63333E+00, 0.63333E+00, 0.66667E+00, 0.61667E+00, 0.66667E+00
  391,2,3,3, 0.63333E+00, 0.63333E+00, 0.66667E+00, 0.63333E+00, 0.66667E+00, 0.66667E+00, 0.63333E+00, 0.66667E+00
  392,2,3,4, 0.63333E+00, 0.66667E+00, 0.66667E+00, 0.66667E+00, 0.66667E+00, 0.68333E+00, 0.63333E+00, 0.68333E+00
  393,2,3,4, 0.63333E+00, 0.68333E+00, 0.66667E+00, 0.68333E+00, 0.66667E+00, 0.70000E+00, 0.63333E+00, 0.70000E+00
  394,2,4,4, 0.60000E+00, 0.66667E+00, 0.61667E+00, 0.66667E+00, 0.61667E+00, 0.68333E+00, 0.60000E+00, 0.68333E+00
  395,2,4,4, 0.61667E+00, 0.66667E+00, 0.63333E+00, 0.66667E+00, 0.63333E+00, 0.68333E+00, 0.61667E+00, 0.68333E+00
  396,2,4,4, 0.61667E+00, 0.68333E+00, 0.63333E+00, 0.68333E+00, 0.63333E+00, 0.70000E+00, 0.61667E+00, 0.70000E+00
  397,2,4,4, 0.60000E+00, 0.68333E+00, 0.61667E+00, 0.68333E+00, 0.61667E+00, 0.70000E+00, 0.60000E+00, 0.70000E+00
  398,2,3,3, 0.73333E+00, 0.56667E+00, 0.86667E+00, 0.56667E+00, 0.86667E+00, 0.63333E+00, 0.73333E+00, 0.63333E+00
  399,2,3,3, 0.73333E+00, 0.63333E+00, 0.86667E+00, 0.63333E+00, 0.86667E+00, 0.66667E+00, 0.73333E+00, 0.66667E+00
  400,2,3,4, 0.73333E+00, 0.66667E+00, 0.86667E+00, 0.66667E+00, 0.86667E+00, 0.68333E+00, 0.73333E+00, 0.68333E+00
  401,2,3,4, 0.73333E+00, 0.68333E+00, 0.86667E+00, 0.68333E+00, 0.86667E+00, 0.70000E+00, 0.73333E+00, 0.70000E+00
  402,2,3,3, 0.86667E+00, 0.56667E+00, 0.10000E+01, 0.56667E+00, 0.10000E+01, 0.63333E+00, 0.86667E+00, 0.63333E+00
  403,2,3,3, 0.86667E+00, 0.63333E+00, 0.10000E+01, 0.63333E+00, 0.10000E+01, 0.66667E+00, 0.86667E+00, 0.66667E+00
  404,2,3,4, 0.86667E+00, 0.66667E+00, 0.10000E+01, 0.66667E+00, 0.10000E+01, 0.68333E+00, 0.86667E+00, 0.68333E+00
  405,2,3,4, 0.86667E+00, 0.68333E+00, 0.10000E+01, 0.68333E+00, 0.10000E+01, 0.70000E+00, 0.86667E+00, 0.70000E+00
  406,2,3,4, 0.10000E+01, 0.30000E+00, 0.10556E+01, 0.30000E+00, 0.10556E+01, 0.30417E+00, 0.10000E+01, 0.30417E+00
  407,2,3,4, 0.10556E+01, 0.30000E+00, 0.11111E+01, 0.30000E+00, 0.11111E+01, 0.30417E+00, 0.10556E+01, 0.30417E+00
  408,2,3,4, 0.10556E+01, 0.30417E+00, 0.11111E+01, 0.30417E+00, 0.11111E+01, 0.30833E+00, 0.10556E+01, 0.30833E+00
  409,2,3,4, 0.10000E+01, 0.30417E+00, 0.10556E+01, 0.30417E+00, 0.10556E+01, 0.30833E+00, 0.10000E+01, 0.30833E+00
  410,2,3,4, 0.10000E+01, 0.30833E+00, 0.11111E+01, 0.30833E+00, 0.11111E+01, 0.31667E+00, 0.10000E+01, 0.31667E+00
  411,2,3,4, 0.11111E+01, 0.30000E+00, 0.12222E+01, 0.30000E+00, 0.12222E+01, 0.30833E+00, 0.11111E+01, 0.30833E+00
  412,2,3,4, 0.11111E+01, 0.30833E+00, 0.12222E+01, 0.30833E+00, 0.12222E+01, 0.31667E+00, 0.11111E+01, 0.31667E+00
  413,2,3,3, 0.11111E+01, 0.31667E+00, 0.12222E+01, 0.31667E+00, 0.12222E+01, 0.33333E+00, 0.11111E+01, 0.33333E+00
  414,2,3,3, 0.10000E+01, 0.31667E+00, 0.11111E+01, 0.31667E+00, 0.11111E+01, 0.33333E+00, 0.10000E+01, 0.33333E+00
  415,2,3,3, 0.10000E+01, 0.33333E+00, 0.12222E+01, 0.33333E+00, 0.12222E+01, 0.36667E+00, 0.10000E+01, 0.36667E+00
  416,2,3,3, 0.10000E+01, 0.36667E+00, 0.12222E+01, 0.36667E+00, 0.12222E+01, 0.43333E+00, 0.10000E+01, 0.43333E+00
  417,2,3,4, 0.12222E+01, 0.30000E+00, 0.14444E+01, 0.30000E+00, 0.14444E+01, 0.31667E+00, 0.12222E+01, 0.31667E+00
  418,2,3,4, 0.12222E+01, 0.31667E+00, 0.14444E+01, 0.31667E+00, 0.14444E+01, 0.33333E+00, 0.12222E+01, 0.33333E+00
  419,2,3,3, 0.12222E+01, 0.33333E+00, 0.14444E+01, 0.33333E+00, 0.14444E+01, 0.36667E+00, 0.12222E+01, 0.36667E+00
  420,2,3,3, 0.12222E+01, 0.36667E+00, 0.14444E+01, 0.36667E+00, 0.14444E+01, 0.43333E+00, 0.12222E+01, 0.43333E+00
  421,2,3,4, 0.14444E+01, 0.30000E+00, 0.16667E+01, 0.30000E+00, 0.16667E+01, 0.31667E+00, 0.14444E+01, 0.31667E+00
  422,2,3,4, 0.14444E+01, 0.31667E+00, 0.16667E+01, 0.31667E+00, 0.16667E+01, 0.33333E+00, 0.14444E+01, 0.33333E+00
  423,2,3,3, 0.14444E+01, 0.33333E+00, 0.16667E+01, 0.33333E+00, 0.16667E+01, 0.36667E+00, 0.14444E+01, 0.36667E+00
  424,2,3,3, 0.14444E+01, 0.36667E+00, 0.16667E+01, 0.36667E+00, 0.16667E+01, 0.43333E+00, 0.14444E+01, 0.43333E+00
  425,2,3,4, 0.16667E+01, 0.30000E+00, 0.18889E+01, 0.30000E+00, 0.18889E+01, 0.31667E+00, 0.16667E+01, 0.31667E+00
  426,2,3,4, 0.16667E+01, 0.31667E+00, 0.18889E+01, 0.31667E+00, 0.18889E+01, 0.33333E+00, 0.16667E+01, 0.33333E+00
  427,2,3,3, 0.16667E+01, 0.33333E+00, 0.18889E+01, 0.33333E+00, 0.18889E+01, 0.36667E+00, 0.16667E+01, 0.36667E+00
  428,2,3,3, 0.16667E+01, 0.36667E+00, 0.18889E+01, 0.36667E+00, 0.18889E+01, 0.43333E+00, 0.16667E+01, 0.43333E+00
  429,2,3,4, 0.18889E+01, 0.30000E+00, 0.21111E+01, 0.30000E+00, 0.21111E+01, 0.31667E+00, 0.18889E+01, 0.31667E+00
  430,2,3,4, 0.18889E+01, 0.31667E+00, 0.21111E+01, 0.31667E+00, 0.21111E+01, 0.33333E+00, 0.18889E+01, 0.33333E+00
  431,2,3,3, 0.18889E+01, 0.33333E+00, 0.21111E+01, 0.33333E+00, 0.21111E+01, 0.36667E+00, 0.18889E+01, 0.36667E+00
  432,2,3,3, 0.18889E+01, 0.36667E+00, 0.21111E+01, 0.36667E+00, 0.21111E+01, 0.43333E+00, 0.18889E+01, 0.43333E+00
  433,2,3,4, 0.21111E+01, 0.30000E+00, 0.23333E+01, 0.30000E+00, 0.23333E+01, 0.31667E+00, 0.21111E+01, 0.31667E+00
  434,2,3,4, 0.21111E+01, 0.31667E+00, 0.23333E+01, 0.31667E+00, 0.23333E+01, 0.33333E+00, 0.21111E+01, 0.33333E+00
  435,2,3,3, 0.21111E+01, 0.33333E+00, 0.23333E+01, 0.33333E+00, 0.23333E+01, 0.36667E+00, 0.21111E+01, 0.36667E+00
  436,2,3,3, 0.21111E+01, 0.36667E+00, 0.23333E+01, 0.36667E+00, 0.23333E+01, 0.43333E+00, 0.21111E+01, 0.43333E+00
  437,2,3,4, 0.23333E+01, 0.30000E+00, 0.25556E+01, 0.30000E+00, 0.25556E+01, 0.31667E+00, 0.23333E+01, 0.31667E+00
  438,2,3,4, 0.23333E+01, 0.31667E+00, 0.25556E+01, 0.31667E+00, 0.25556E+01, 0.33333E+00, 0.23333E+01, 0.33333E+00
  439,2,3,3, 0.23333E+01, 0.33333E+00, 0.25556E+01, 0.33333E+00, 0.25556E+01, 0.36667E+00, 0.23333E+01, 0.36667E+00
  440,2,3,3, 0.23333E+01, 0.36667E+00, 0.25556E+01, 0.36667E+00, 0.25556E+01, 0.43333E+00, 0.23333E+01, 0.43333E+00
  441,2,3,4, 0.25556E+01, 0.30000E+00, 0.27778E+01, 0.30000E+00, 0.27778E+01, 0.31667E+00, 0.25556E+01, 0.31667E+00
  442,2,3,4, 0.25556E+01, 0.31667E+00, 0.27778E+01, 0.31667E+00, 0.27778E+01, 0.33333E+00, 0.25556E+01, 0.33333E+00
  443,2,3,3, 0.25556E+01, 0.33333E+00, 0.27778E+01, 0.33333E+00, 0.27778E+01, 0.36667E+00, 0.25556E+01, 0.36667E+00
  444,2,3,3, 0.25556E+01, 0.36667E+00, 0.27778E+01, 0.36667E+00, 0.27778E+01, 0.43333E+00, 0.25556E+01, 0.43333E+00
  445,2,3,4, 0.27778E+01, 0.30000E+00, 0.30000E+01, 0.30000E+00, 0.30000E+01, 0.31667E+00, 0.27778E+01, 0.31667E+00
  446,2,3,4, 0.27778E+01, 0.31667E+00, 0.30000E+01, 0.31667E+00, 0.30000E+01, 0.33333E+00, 0.27778E+01, 0.33333E+00
  447,2,3,3, 0.27778E+01, 0.33333E+00, 0.30000E+01, 0.33333E+00, 0.30000E+01, 0.36667E+00, 0.27778E+01, 0.36667E+00
  448,2,3,3, 0.27778E+01, 0.36667E+00, 0.30000E+01, 0.36667E+00, 0.30000E+01, 0.43333E+00, 0.27778E+01, 0.43333E+00
  449,2,3,4, 0.30000E+01, 0.30000E+00, 0.32222E+01, 0.30000E+00, 0.32222E+01, 0.31667E+00, 0.30000E+01, 0.31667E+00
  450,2,3,4, 0.30000E+01, 0.31667E+00, 0.32222E+01, 0.31667E+00, 0.32222E+01, 0.33333E+00, 0.30000E+01, 0.33333E+00
  451,2,3,3, 0.30000E+01, 0.33333E+00, 0.32222E+01, 0.33333E+00, 0.32222E+01, 0.36667E+00, 0.30000E+01, 0.36667E+00
  452,2,3,3, 0.30000E+01, 0.36667E+00, 0.32222E+01, 0.36667E+00, 0.32222E+01, 0.43333E+00, 0.30000E+01, 0.43333E+00
  453,2,3,4, 0.32222E+01, 0.30000E+00, 0.34444E+01, 0.30000E+00, 0.34444E+01, 0.31667E+00, 0.32222E+01, 0.31667E+00
  454,2,3,4, 0.32222E+01, 0.31667E+00, 0.34444E+01, 0.31667E+00, 0.34444E+01, 0.33333E+00, 0.32222E+01, 0.33333E+00
  455,2,3,3, 0.32222E+01, 0.33333E+00, 0.34444E+01, 0.33333E+00, 0.34444E+01, 0.36667E+00, 0.32222E+01, 0.36667E+00
  456,2,3,3, 0.32222E+01, 0.36667E+00, 0.34444E+01, 0.36667E+00, 0.34444E+01, 0.43333E+00, 0.32222E+01, 0.43333E+00
  457,2,3,4, 0.34444E+01, 0.30000E+00, 0.36667E+01, 0.30000E+00, 0.36667E+01, 0.31667E+00, 0.34444E+01, 0.31667E+00
  458,2,3,4, 0.34444E+01, 0.31667E+00, 0.36667E+01, 0.31667E+00, 0.36667E+01, 0.33333E+00, 0.34444E+01, 0.33333E+00
  459,2,3,3, 0.34444E+01, 0.33333E+00, 0.36667E+01, 0.33333E+00, 0.36667E+01, 0.36667E+00, 0.34444E+01, 0.36667E+00
  460,2,3,3, 0.34444E+01, 0.36667E+00, 0.36667E+01, 0.36667E+00, 0.36667E+01, 0.43333E+00, 0.34444E+01, 0.43333E+00
  461,2,3,4, 0.36667E+01, 0.30000E+00, 0.38889E+01, 0.30000E+00, 0.38889E+01, 0.31667E+00, 0.36667E+01, 0.31667E+00
  462,2,3,4, 0.36667E+01, 0.31667E+00, 0.38889E+01, 0.31667E+00, 0.38889E+01, 0.33333E+00, 0.36667E+01, 0.33333E+00
  463,2,3,3, 0.36667E+01, 0.33333E+00, 0.38889E+01, 0.33333E+00, 0.38889E+01, 0.36667E+00, 0.36667E+01, 0.36667E+00
  464,2,3,3, 0.36667E+01, 0.36667E+00, 0.38889E+01, 0.36667E+00, 0.38889E+01, 0.43333E+00, 0.36667E+01, 0.43333E+00
  465,2,3,4, 0.38889E+01, 0.30000E+00, 0.41111E+01, 0.30000E+00, 0.41111E+01, 0.31667E+00, 0.38889E+01, 0.31667E+00
  466,2,3,4, 0.38889E+01, 0.31667E+00, 0.41111E+01, 0.31667E+00, 0.41111E+01, 0.33333E+00, 0.38889E+01, 0.33333E+00
  467,2,3,3, 0.38889E+01, 0.33333E+00, 0.41111E+01, 0.33333E+00, 0.41111E+01, 0.36667E+00, 0.38889E+01, 0.36667E+00
  468,2,3,3, 0.38889E+01, 0.36667E+00, 0.41111E+01, 0.36667E+00, 0.41111E+01, 0.43333E+00, 0.38889E+01, 0.43333E+00
  469,2,3,4, 0.41111E+01, 0.30000E+00, 0.43333E+01, 0.30000E+00, 0.43333E+01, 0.31667E+00, 0.41111E+01, 0.31667E+00
  470,2,3,4, 0.41111E+01, 0.31667E+00, 0.43333E+01, 0.31667E+00, 0.43333E+01, 0.33333E+00, 0.41111E+01, 0.33333E+00
  471,2,3,3, 0.41111E+01, 0.33333E+00, 0.43333E+01, 0.33333E+00, 0.43333E+01, 0.36667E+00, 0.41111E+01, 0.36667E+00
  472,2,3,3, 0.41111E+01, 0.36667E+00, 0.43333E+01, 0.36667E+00, 0.43333E+01, 0.43333E+00, 0.41111E+01, 0.43333E+00
  473,2,3,4, 0.43333E+01, 0.30000E+00, 0.45556E+01, 0.30000E+00, 0.45556E+01, 0.31667E+00, 0.43333E+01, 0.31667E+00
  474,2,3,4, 0.43333E+01, 0.31667E+00, 0.45556E+01, 0.31667E+00, 0.45556E+01, 0.33333E+00, 0.43333E+01, 0.33333E+00
  475,2,3,3, 0.43333E+01, 0.33333E+00, 0.45556E+01, 0.33333E+00, 0.45556E+01, 0.36667E+00, 0.43333E+01, 0.36667E+00
  476,2,3,3, 0.43333E+01, 0.36667E+00, 0.45556E+01, 0.36667E+00, 0.45556E+01, 0.43333E+00, 0.43333E+01, 0.43333E+00
  477,2,3,4, 0.45556E+01, 0.30000E+00, 0.47778E+01, 0.30000E+00, 0.47778E+01, 0.31667E+00, 0.45556E+01, 0.31667E+00
  478,2,3,4, 0.45556E+01, 0.31667E+00, 0.47778E+01, 0.31667E+00, 0.47778E+01, 0.33333E+00, 0.45556E+01, 0.33333E+00
  479,2,3,3, 0.45556E+01, 0.33333E+00, 0.47778E+01, 0.33333E+00, 0.47778E+01, 0.36667E+00, 0.45556E+01, 0.36667E+00
  480,2,3,3, 0.45556E+01, 0.36667E+00, 0.47778E+01, 0.36667E+00, 0.47778E+01, 0.43333E+00, 0.45556E+01, 0.43333E+00
  481,2,3,4, 0.47778E+01, 0.30000E+00, 0.50000E+01, 0.30000E+00, 0.50000E+01, 0.31667E+00, 0.47778E+01, 0.31667E+00
  482,2,3,4, 0.47778E+01, 0.31667E+00, 0.50000E+01, 0.31667E+00, 0.50000E+01, 0.33333E+00, 0.47778E+01, 0.33333E+00
  483,2,3,3, 0.47778E+01, 0.33333E+00, 0.50000E+01, 0.33333E+00, 0.50000E+01, 0.36667E+00, 0.47778E+01, 0.36667E+00
  484,2,3,3, 0.47778E+01, 0.36667E+00, 0.50000E+01, 0.36667E+00, 0.50000E+01, 0.43333E+00, 0.47778E+01, 0.43333E+00
  485,2,3,4, 0.50000E+01, 0.30000E+00, 0.52222E+01, 0.30000E+00, 0.52222E+01, 0.31667E+00, 0.50000E+01, 0.31667E+00
  486,2,3,4, 0.50000E+01, 0.31667E+00, 0.52222E+01, 0.31667E+00, 0.52222E+01, 0.33333E+00, 0.50000E+01, 0.33333E+00
  487,2,3,3, 0.50000E+01, 0.33333E+00, 0.52222E+01, 0.33333E+00, 0.52222E+01, 0.36667E+00, 0.50000E+01, 0.36667E+00
  488,2,3,3, 0.50000E+01, 0.36667E+00, 0.52222E+01, 0.36667E+00, 0.52222E+01, 0.43333E+00, 0.50000E+01, 0.43333E+00
  489,2,3,4, 0.52222E+01, 0.30000E+00, 0.54444E+01, 0.30000E+00, 0.54444E+01, 0.31667E+00, 0.52222E+01, 0.31667E+00
  490,2,3,4, 0.52222E+01, 0.31667E+00, 0.54444E+01, 0.31667E+00, 0.54444E+01, 0.33333E+00, 0.52222E+01, 0.33333E+00
  491,2,3,3, 0.52222E+01, 0.33333E+00, 0.54444E+01, 0.33333E+00, 0.54444E+01, 0.36667E+00, 0.52222E+01, 0.36667E+00
  492,2,3,3, 0.52222E+01, 0.36667E+00, 0.54444E+01, 0.36667E+00, 0.54444E+01, 0.43333E+00, 0.52222E+01, 0.43333E+00
  493,2,3,4, 0.54444E+01, 0.30000E+00, 0.56667E+01, 0.30000E+00, 0.56667E+01, 0.31667E+00, 0.54444E+01, 0.31667E+00
  494,2,3,4, 0.54444E+01, 0.31667E+00, 0.56667E+01, 0.31667E+00, 0.56667E+01, 0.33333E+00, 0.54444E+01, 0.33333E+00
  495,2,3,3, 0.54444E+01, 0.33333E+00, 0.56667E+01, 0.33333E+00, 0.56667E+01, 0.36667E+00, 0.54444E+01, 0.36667E+00
  496,2,3,3, 0.54444E+01, 0.36667E+00, 0.56667E+01, 0.36667E+00, 0.56667E+01, 0.43333E+00, 0.54444E+01, 0.43333E+00
  497,2,3,4, 0.56667E+01, 0.30000E+00, 0.58889E+01, 0.30000E+00, 0.58889E+01, 0.31667E+00, 0.56667E+01, 0.31667E+00
  498,2,3,4, 0.56667E+01, 0.31667E+00, 0.58889E+01, 0.31667E+00, 0.58889E+01, 0.33333E+00, 0.56667E+01, 0.33333E+00
  499,2,3,3, 0.56667E+01, 0.33333E+00, 0.58889E+01, 0.33333E+00, 0.58889E+01, 0.36667E+00, 0.56667E+01, 0.36667E+00
  500,2,3,3, 0.56667E+01, 0.36667E+00, 0.58889E+01, 0.36667E+00, 0.58889E+01, 0.43333E+00, 0.56667E+01, 0.43333E+00
  501,2,3,4, 0.58889E+01, 0.30000E+00, 0.61111E+01, 0.30000E+00, 0.61111E+01, 0.31667E+00, 0.58889E+01, 0.31667E+00
  502,2,3,4, 0.58889E+01, 0.31667E+00, 0.61111E+01, 0.31667E+00, 0.61111E+01, 0.33333E+00, 0.58889E+01, 0.33333E+00
  503,2,3,3, 0.58889E+01, 0.33333E+00, 0.61111E+01, 0.33333E+00, 0.61111E+01, 0.36667E+00, 0.58889E+01, 0.36667E+00
  504,2,3,3, 0.58889E+01, 0.36667E+00, 0.61111E+01, 0.36667E+00, 0.61111E+01, 0.43333E+00, 0.58889E+01, 0.43333E+00
  505,2,3,4, 0.61111E+01, 0.30000E+00, 0.63333E+01, 0.30000E+00, 0.63333E+01, 0.31667E+00, 0.61111E+01, 0.31667E+00
  506,2,3,4, 0.61111E+01, 0.31667E+00, 0.63333E+01, 0.31667E+00, 0.63333E+01, 0.33333E+00, 0.61111E+01, 0.33333E+00
  507,2,3,3, 0.61111E+01, 0.33333E+00, 0.63333E+01, 0.33333E+00, 0.63333E+01, 0.36667E+00, 0.61111E+01, 0.36667E+00
  508,2,3,3, 0.61111E+01, 0.36667E+00, 0.63333E+01, 0.36667E+00, 0.63333E+01, 0.43333E+00, 0.61111E+01, 0.43333E+00
  509,2,3,4, 0.63333E+01, 0.30000E+00, 0.65556E+01, 0.30000E+00, 0.65556E+01, 0.31667E+00, 0.63333E+01, 0.31667E+00
  510,2,3,4, 0.63333E+01, 0.31667E+00, 0.65556E+01, 0.31667E+00, 0.65556E+01, 0.33333E+00, 0.63333E+01, 0.33333E+00
  511,2,3,3, 0.63333E+01, 0.33333E+00, 0.65556E+01, 0.33333E+00, 0.65556E+01, 0.36667E+00, 0.63333E+01, 0.36667E+00
  512,2,3,3, 0.63333E+01, 0.36667E+00, 0.65556E+01, 0.36667E+00, 0.65556E+01, 0.43333E+00, 0.63333E+01, 0.43333E+00
  513,2,3,4, 0.65556E+01, 0.30000E+00, 0.67778E+01, 0.30000E+00, 0.67778E+01, 0.31667E+00, 0.65556E+01, 0.31667E+00
  514,2,3,4, 0.65556E+01, 0.31667E+00, 0.67778E+01, 0.31667E+00, 0.67778E+01, 0.33333E+00, 0.65556E+01, 0.33333E+00
  515,2,3,3, 0.65556E+01, 0.33333E+00, 0.67778E+01, 0.33333E+00, 0.67778E+01, 0.36667E+00, 0.65556E+01, 0.36667E+00
  516,2,3,3, 0.65556E+01, 0.36667E+00, 0.67778E+01, 0.36667E+00, 0.67778E+01, 0.43333E+00, 0.65556E+01, 0.43333E+00
  517,2,3,4, 0.67778E+01, 0.30000E+00, 0.70000E+01, 0.30000E+00, 0.70000E+01, 0.31667E+00, 0.67778E+01, 0.31667E+00
  518,2,3,4, 0.67778E+01, 0.31667E+00, 0.70000E+01, 0.31667E+00, 0.70000E+01, 0.33333E+00, 0.67778E+01, 0.33333E+00
  519,2,3,3, 0.67778E+01, 0.33333E+00, 0.70000E+01, 0.33333E+00, 0.70000E+01, 0.36667E+00, 0.67778E+01, 0.36667E+00
  520,2,3,3, 0.67778E+01, 0.36667E+00, 0.70000E+01, 0.36667E+00, 0.70000E+01, 0.43333E+00, 0.67778E+01, 0.43333E+00
  521,2,3,4, 0.70000E+01, 0.30000E+00, 0.72222E+01, 0.30000E+00, 0.72222E+01, 0.31667E+00, 0.70000E+01, 0.31667E+00
  522,2,3,4, 0.70000E+01, 0.31667E+00, 0.72222E+01, 0.31667E+00, 0.72222E+01, 0.33333E+00, 0.70000E+01, 0.33333E+00
  523,2,3,3, 0.70000E+01, 0.33333E+00, 0.72222E+01, 0.33333E+00, 0.72222E+01, 0.36667E+00, 0.70000E+01, 0.36667E+00
  524,2,3,3, 0.70000E+01, 0.36667E+00, 0.72222E+01, 0.36667E+00, 0.72222E+01, 0.43333E+00, 0.70000E+01, 0.43333E+00
  525,2,3,4, 0.72222E+01, 0.30000E+00, 0.74444E+01, 0.30000E+00, 0.74444E+01, 0.31667E+00, 0.72222E+01, 0.31667E+00
  526,2,3,4, 0.72222E+01, 0.31667E+00, 0.74444E+01, 0.31667E+00, 0.74444E+01, 0.33333E+00, 0.72222E+01, 0.33333E+00
  527,2,3,3, 0.72222E+01, 0.33333E+00, 0.74444E+01, 0.33333E+00, 0.74444E+01, 0.36667E+00, 0.72222E+01, 0.36667E+00
  528,2,3,3, 0.72222E+01, 0.36667E+00, 0.74444E+01, 0.36667E+00, 0.74444E+01, 0.43333E+00, 0.72222E+01, 0.43333E+00
  529,2,3,4, 0.74444E+01, 0.30000E+00, 0.76667E+01, 0.30000E+00, 0.76667E+01, 0.31667E+00, 0.74444E+01, 0.31667E+00
  530,2,3,4, 0.74444E+01, 0.31667E+00, 0.76667E+01, 0.31667E+00, 0.76667E+01, 0.33333E+00, 0.74444E+01, 0.33333E+00
  531,2,3,3, 0.74444E+01, 0.33333E+00, 0.76667E+01, 0.33333E+00, 0.76667E+01, 0.36667E+00, 0.74444E+01, 0.36667E+00
  532,2,3,3, 0.74444E+01, 0.36667E+00, 0.76667E+01, 0.36667E+00, 0.76667E+01, 0.43333E+00, 0.74444E+01, 0.43333E+00
  533,2,3,4, 0.76667E+01, 0.30000E+00, 0.78889E+01, 0.30000E+00, 0.78889E+01, 0.31667E+00, 0.76667E+01, 0.31667E+00
  534,2,3,4, 0.76667E+01, 0.31667E+00, 0.78889E+01, 0.31667E+00, 0.78889E+01, 0.33333E+00, 0.76667E+01, 0.33333E+00
  535,2,3,3, 0.76667E+01, 0.33333E+00, 0.78889E+01, 0.33333E+00, 0.78889E+01, 0.36667E+00, 0.76667E+01, 0.36667E+00
  536,2,3,3, 0.76667E+01, 0.36667E+00, 0.78889E+01, 0.36667E+00, 0.78889E+01, 0.43333E+00, 0.76667E+01, 0.43333E+00
  537,2,3,4, 0.78889E+01, 0.30000E+00, 0.81111E+01, 0.30000E+00, 0.81111E+01, 0.31667E+00, 0.78889E+01, 0.31667E+00
  538,2,3,4, 0.78889E+01, 0.31667E+00, 0.81111E+01, 0.31667E+00, 0.81111E+01, 0.33333E+00, 0.78889E+01, 0.33333E+00
  539,2,3,3, 0.78889E+01, 0.33333E+00, 0.81111E+01, 0.33333E+00, 0.81111E+01, 0.36667E+00, 0.78889E+01, 0.36667E+00
  540,2,3,3, 0.78889E+01, 0.36667E+00, 0.81111E+01, 0.36667E+00, 0.81111E+01, 0.43333E+00, 0.78889E+01, 0.43333E+00
  541,2,3,4, 0.81111E+01, 0.30000E+00, 0.83333E+01, 0.30000E+00, 0.83333E+01, 0.31667E+00, 0.81111E+01, 0.31667E+00
  542,2,3,4, 0.81111E+01, 0.31667E+00, 0.83333E+01, 0.31667E+00, 0.83333E+01, 0.33333E+00, 0.81111E+01, 0.33333E+00
  543,2,3,3, 0.81111E+01, 0.33333E+00, 0.83333E+01, 0.33333E+00, 0.83333E+01, 0.36667E+00, 0.81111E+01, 0.36667E+00
  544,2,3,3, 0.81111E+01, 0.36667E+00, 0.83333E+01, 0.36667E+00, 0.83333E+01, 0.43333E+00, 0.81111E+01, 0.43333E+00
  545,2,3,4, 0.83333E+01, 0.30000E+00, 0.85556E+01, 0.30000E+00, 0.85556E+01, 0.31667E+00, 0.83333E+01, 0.31667E+00
  546,2,3,4, 0.83333E+01, 0.31667E+00, 0.85556E+01, 0.31667E+00, 0.85556E+01, 0.33333E+00, 0.83333E+01, 0.33333E+00
  547,2,3,3, 0.83333E+01, 0.33333E+00, 0.85556E+01, 0.33333E+00, 0.85556E+01, 0.36667E+00, 0.83333E+01, 0.36667E+00
  548,2,3,3, 0.83333E+01, 0.36667E+00, 0.85556E+01, 0.36667E+00, 0.85556E+01, 0.43333E+00, 0.83333E+01, 0.43333E+00
  549,2,3,4, 0.85556E+01, 0.30000E+00, 0.87778E+01, 0.30000E+00, 0.87778E+01, 0.31667E+00, 0.85556E+01, 0.31667E+00
  550,2,3,4, 0.85556E+01, 0.31667E+00, 0.87778E+01, 0.31667E+00, 0.87778E+01, 0.33333E+00, 0.85556E+01, 0.33333E+00
  551,2,3,3, 0.85556E+01, 0.33333E+00, 0.87778E+01, 0.33333E+00, 0.87778E+01, 0.36667E+00, 0.85556E+01, 0.36667E+00
  552,2,3,3, 0.85556E+01, 0.36667E+00, 0.87778E+01, 0.36667E+00, 0.87778E+01, 0.43333E+00, 0.85556E+01, 0.43333E+00
  553,2,3,4, 0.87778E+01, 0.30000E+00, 0.90000E+01, 0.30000E+00, 0.90000E+01, 0.31667E+00, 0.87778E+01, 0.31667E+00
  554,2,3,4, 0.87778E+01, 0.31667E+00, 0.90000E+01, 0.31667E+00, 0.90000E+01, 0.33333E+00, 0.87778E+01, 0.33333E+00
  555,2,3,3, 0.87778E+01, 0.33333E+00, 0.90000E+01, 0.33333E+00, 0.90000E+01, 0.36667E+00, 0.87778E+01, 0.36667E+00
  556,2,3,3, 0.87778E+01, 0.36667E+00, 0.90000E+01, 0.36667E+00, 0.90000E+01, 0.43333E+00, 0.87778E+01, 0.43333E+00
  557,2,3,3, 0.10000E+01, 0.43333E+00, 0.12222E+01, 0.43333E+00, 0.12222E+01, 0.56667E+00, 0.10000E+01, 0.56667E+00
  558,2,3,3, 0.12222E+01, 0.43333E+00, 0.14444E+01, 0.43333E+00, 0.14444E+01, 0.56667E+00, 0.12222E+01, 0.56667E+00
  559,2,3,3, 0.14444E+01, 0.43333E+00, 0.16667E+01, 0.43333E+00, 0.16667E+01, 0.56667E+00, 0.14444E+01, 0.56667E+00
  560,2,3,3, 0.16667E+01, 0.43333E+00, 0.18889E+01, 0.43333E+00, 0.18889E+01, 0.56667E+00, 0.16667E+01, 0.56667E+00
  561,2,3,3, 0.18889E+01, 0.43333E+00, 0.21111E+01, 0.43333E+00, 0.21111E+01, 0.56667E+00, 0.18889E+01, 0.56667E+00
  562,2,3,3, 0.21111E+01, 0.43333E+00, 0.23333E+01, 0.43333E+00, 0.23333E+01, 0.56667E+00, 0.21111E+01, 0.56667E+00
  563,2,3,3, 0.23333E+01, 0.43333E+00, 0.25556E+01, 0.43333E+00, 0.25556E+01, 0.56667E+00, 0.23333E+01, 0.56667E+00
  564,2,3,3, 0.25556E+01, 0.43333E+00, 0.27778E+01, 0.43333E+00, 0.27778E+01, 0.56667E+00, 0.25556E+01, 0.56667E+00
  565,2,3,3, 0.27778E+01, 0.43333E+00, 0.30000E+01, 0.43333E+00, 0.30000E+01, 0.56667E+00, 0.27778E+01, 0.56667E+00
  566,2,3,3, 0.30000E+01, 0.43333E+00, 0.32222E+01, 0.43333E+00, 0.32222E+01, 0.56667E+00, 0.30000E+01, 0.56667E+00
  567,2,3,3, 0.32222E+01, 0.43333E+00, 0.34444E+01, 0.43333E+00, 0.34444E+01, 0.56667E+00, 0.32222E+01, 0.56667E+00
  568,2,3,3, 0.34444E+01, 0.43333E+00, 0.36667E+01, 0.43333E+00, 0.36667E+01, 0.56667E+00, 0.34444E+01, 0.56667E+00
  569,2,3,3, 0.36667E+01, 0.43333E+00, 0.38889E+01, 0.43333E+00, 0.38889E+01, 0.56667E+00, 0.36667E+01, 0.56667E+00
  570,2,3,3, 0.38889E+01, 0.43333E+00, 0.41111E+01, 0.43333E+00, 0.41111E+01, 0.56667E+00, 0.38889E+01, 0.56667E+00
  571,2,3,3, 0.41111E+01, 0.43333E+00, 0.43333E+01, 0.43333E+00, 0.43333E+01, 0.56667E+00, 0.41111E+01, 0.56667E+00
  572,2,3,3, 0.43333E+01, 0.43333E+00, 0.45556E+01, 0.43333E+00, 0.45556E+01, 0.56667E+00, 0.43333E+01, 0.56667E+00
  573,2,3,3, 0.45556E+01, 0.43333E+00, 0.47778E+01, 0.43333E+00, 0.47778E+01, 0.56667E+00, 0.45556E+01, 0.56667E+00
  574,2,3,3, 0.47778E+01, 0.43333E+00, 0.50000E+01, 0.43333E+00, 0.50000E+01, 0.56667E+00, 0.47778E+01, 0.56667E+00
  575,2,3,3, 0.50000E+01, 0.43333E+00, 0.52222E+01, 0.43333E+00, 0.52222E+01, 0.56667E+00, 0.50000E+01, 0.56667E+00
  576,2,3,3, 0.52222E+01, 0.43333E+00, 0.54444E+01, 0.43333E+00, 0.54444E+01, 0.56667E+00, 0.52222E+01, 0.56667E+00
  577,2,3,3, 0.54444E+01, 0.43333E+00, 0.56667E+01, 0.43333E+00, 0.56667E+01, 0.56667E+00, 0.54444E+01, 0.56667E+00
  578,2,3,3, 0.56667E+01, 0.43333E+00, 0.58889E+01, 0.43333E+00, 0.58889E+01, 0.56667E+00, 0.56667E+01, 0.56667E+00
  579,2,3,3, 0.58889E+01, 0.43333E+00, 0.61111E+01, 0.43333E+00, 0.61111E+01, 0.56667E+00, 0.58889E+01, 0.56667E+00
  580,2,3,3, 0.61111E+01, 0.43333E+00, 0.63333E+01, 0.43333E+00, 0.63333E+01, 0.56667E+00, 0.61111E+01, 0.56667E+00
  581,2,3,3, 0.63333E+01, 0.43333E+00, 0.65556E+01, 0.43333E+00, 0.65556E+01, 0.56667E+00, 0.63333E+01, 0.56667E+00
  582,2,3,3, 0.65556E+01, 0.43333E+00, 0.67778E+01, 0.43333E+00, 0.67778E+01, 0.56667E+00, 0.65556E+01, 0.56667E+00
  583,2,3,3, 0.67778E+01, 0.43333E+00, 0.70000E+01, 0.43333E+00, 0.70000E+01, 0.56667E+00, 0.67778E+01, 0.56667E+00
  584,2,3,3, 0.70000E+01, 0.43333E+00, 0.72222E+01, 0.43333E+00, 0.72222E+01, 0.56667E+00, 0.70000E+01, 0.56667E+00
  585,2,3,3, 0.72222E+01, 0.43333E+00, 0.74444E+01, 0.43333E+00, 0.74444E+01, 0.56667E+00, 0.72222E+01, 0.56667E+00
  586,2,3,3, 0.74444E+01, 0.43333E+00, 0.76667E+01, 0.43333E+00, 0.76667E+01, 0.56667E+00, 0.74444E+01, 0.56667E+00
  587,2,3,3, 0.76667E+01, 0.43333E+00, 0.78889E+01, 0.43333E+00, 0.78889E+01, 0.56667E+00, 0.76667E+01, 0.56667E+00
  588,2,3,3, 0.78889E+01, 0.43333E+00, 0.81111E+01, 0.43333E+00, 0.81111E+01, 0.56667E+00, 0.78889E+01, 0.56667E+00
  589,2,3,3, 0.81111E+01, 0.43333E+00, 0.83333E+01, 0.43333E+00, 0.83333E+01, 0.56667E+00, 0.81111E+01, 0.56667E+00
  590,2,3,3, 0.83333E+01, 0.43333E+00, 0.85556E+01, 0.43333E+00, 0.85556E+01, 0.56667E+00, 0.83333E+01, 0.56667E+00
  591,2,3,3, 0.85556E+01, 0.43333E+00, 0.87778E+01, 0.43333E+00, 0.87778E+01, 0.56667E+00, 0.85556E+01, 0.56667E+00
  592,2,3,3, 0.87778E+01, 0.43333E+00, 0.90000E+01, 0.43333E+00, 0.90000E+01, 0.56667E+00, 0.87778E+01, 0.56667E+00
  593,2,3,3, 0.10000E+01, 0.56667E+00, 0.12222E+01, 0.56667E+00, 0.12222E+01, 0.63333E+00, 0.10000E+01, 0.63333E+00
  594,2,3,3, 0.10000E+01, 0.63333E+00, 0.12222E+01, 0.63333E+00, 0.12222E+01, 0.66667E+00, 0.10000E+01, 0.66667E+00
  595,2,3,4, 0.10000E+01, 0.66667E+00, 0.12222E+01, 0.66667E+00, 0.12222E+01, 0.68333E+00, 0.10000E+01, 0.68333E+00
  596,2,3,4, 0.10000E+01, 0.68333E+00, 0.12222E+01, 0.68333E+00, 0.12222E+01, 0.70000E+00, 0.10000E+01, 0.70000E+00
  597,2,3,3, 0.12222E+01, 0.56667E+00, 0.14444E+01, 0.56667E+00, 0.14444E+01, 0.63333E+00, 0.12222E+01, 0.63333E+00
  598,2,3,3, 0.12222E+01, 0.63333E+00, 0.14444E+01, 0.63333E+00, 0.14444E+01, 0.66667E+00, 0.12222E+01, 0.66667E+00
  599,2,3,4, 0.12222E+01, 0.66667E+00, 0.14444E+01, 0.66667E+00, 0.14444E+01, 0.68333E+00, 0.12222E+01, 0.68333E+00
  600,2,3,4, 0.12222E+01, 0.68333E+00, 0.14444E+01, 0.68333E+00, 0.14444E+01, 0.70000E+00, 0.12222E+01, 0.70000E+00
  601,2,3,3, 0.14444E+01, 0.56667E+00, 0.16667E+01, 0.56667E+00, 0.16667E+01, 0.63333E+00, 0.14444E+01, 0.63333E+00
  602,2,3,3, 0.14444E+01, 0.63333E+00, 0.16667E+01, 0.63333E+00, 0.16667E+01, 0.66667E+00, 0.14444E+01, 0.66667E+00
  603,2,3,4, 0.14444E+01, 0.66667E+00, 0.16667E+01, 0.66667E+00, 0.16667E+01, 0.68333E+00, 0.14444E+01, 0.68333E+00
  604,2,3,4, 0.14444E+01, 0.68333E+00, 0.16667E+01, 0.68333E+00, 0.16667E+01, 0.70000E+00, 0.14444E+01, 0.70000E+00
  605,2,3,3, 0.16667E+01, 0.56667E+00, 0.18889E+01, 0.56667E+00, 0.18889E+01, 0.63333E+00, 0.16667E+01, 0.63333E+00
  606,2,3,3, 0.16667E+01, 0.63333E+00, 0.18889E+01, 0.63333E+00, 0.18889E+01, 0.66667E+00, 0.16667E+01, 0.66667E+00
  607,2,3,4, 0.16667E+01, 0.66667E+00, 0.18889E+01, 0.66667E+00, 0.18889E+01, 0.68333E+00, 0.16667E+01, 0.68333E+00
  608,2,3,4, 0.16667E+01, 0.68333E+00, 0.18889E+01, 0.68333E+00, 0.18889E+01, 0.70000E+00, 0.16667E+01, 0.70000E+00
  609,2,3,3, 0.18889E+01, 0.56667E+00, 0.21111E+01, 0.56667E+00, 0.21111E+01, 0.63333E+00, 0.18889E+01, 0.63333E+00
  610,2,3,3, 0.18889E+01, 0.63333E+00, 0.21111E+01, 0.63333E+00, 0.21111E+01, 0.66667E+00, 0.18889E+01, 0.66667E+00
  611,2,3,4, 0.18889E+01, 0.66667E+00, 0.21111E+01, 0.66667E+00, 0.21111E+01, 0.68333E+00, 0.18889E+01, 0.68333E+00
  612,2,3,4, 0.18889E+01, 0.68333E+00, 0.21111E+01, 0.68333E+00, 0.21111E+01, 0.70000E+00, 0.18889E+01, 0.70000E+00
  613,2,3,3, 0.21111E+01, 0.56667E+00, 0.23333E+01, 0.56667E+00, 0.23333E+01, 0.63333E+00, 0.21111E+01, 0.63333E+00
  614,2,3,3, 0.21111E+01, 0.63333E+00, 0.23333E+01, 0.63333E+00, 0.23333E+01, 0.66667E+00, 0.21111E+01, 0.66667E+00
  615,2,3,4, 0.21111E+01, 0.66667E+00, 0.23333E+01, 0.66667E+00, 0.23333E+01, 0.68333E+00, 0.21111E+01, 0.68333E+00
  616,2,3,4, 0.21111E+01, 0.68333E+00, 0.23333E+01, 0.68333E+00, 0.23333E+01, 0.70000E+00, 0.21111E+01, 0.70000E+00
  617,2,3,3, 0.23333E+01, 0.56667E+00, 0.25556E+01, 0.56667E+00, 0.25556E+01, 0.63333E+00, 0.23333E+01, 0.63333E+00
  618,2,3,3, 0.23333E+01, 0.63333E+00, 0.25556E+01, 0.63333E+00, 0.25556E+01, 0.66667E+00, 0.23333E+01, 0.66667E+00
  619,2,3,4, 0.23333E+01, 0.66667E+00, 0.25556E+01, 0.66667E+00, 0.25556E+01, 0.68333E+00, 0.23333E+01, 0.68333E+00
  620,2,3,4, 0.23333E+01, 0.68333E+00, 0.25556E+01, 0.68333E+00, 0.25556E+01, 0.70000E+00, 0.23333E+01, 0.70000E+00
  621,2,3,3, 0.25556E+01, 0.56667E+00, 0.27778E+01, 0.56667E+00, 0.27778E+01, 0.63333E+00, 0.25556E+01, 0.63333E+00
  622,2,3,3, 0.25556E+01, 0.63333E+00, 0.27778E+01, 0.63333E+00, 0.27778E+01, 0.66667E+00, 0.25556E+01, 0.66667E+00
  623,2,3,4, 0.25556E+01, 0.66667E+00, 0.27778E+01, 0.66667E+00, 0.27778E+01, 0.68333E+00, 0.25556E+01, 0.68333E+00
  624,2,3,4, 0.25556E+01, 0.68333E+00, 0.27778E+01, 0.68333E+00, 0.27778E+01, 0.70000E+00, 0.25556E+01, 0.70000E+00
  625,2,3,3, 0.27778E+01, 0.56667E+00, 0.30000E+01, 0.56667E+00, 0.30000E+01, 0.63333E+00, 0.27778E+01, 0.63333E+00
  626,2,3,3, 0.27778E+01, 0.63333E+00, 0.30000E+01, 0.63333E+00, 0.30000E+01, 0.66667E+00, 0.27778E+01, 0.66667E+00
  627,2,3,4, 0.27778E+01, 0.66667E+00, 0.30000E+01, 0.66667E+00, 0.30000E+01, 0.68333E+00, 0.27778E+01, 0.68333E+00
  628,2,3,4, 0.27778E+01, 0.68333E+00, 0.30000E+01, 0.68333E+00, 0.30000E+01, 0.70000E+00, 0.27778E+01, 0.70000E+00
  629,2,3,3, 0.30000E+01, 0.56667E+00, 0.32222E+01, 0.56667E+00, 0.32222E+01, 0.63333E+00, 0.30000E+01, 0.63333E+00
  630,2,3,3, 0.30000E+01, 0.63333E+00, 0.32222E+01, 0.63333E+00, 0.32222E+01, 0.66667E+00, 0.30000E+01, 0.66667E+00
  631,2,3,4, 0.30000E+01, 0.66667E+00, 0.32222E+01, 0.66667E+00, 0.32222E+01, 0.68333E+00, 0.30000E+01, 0.68333E+00
  632,2,3,4, 0.30000E+01, 0.68333E+00, 0.32222E+01, 0.68333E+00, 0.32222E+01, 0.70000E+00, 0.30000E+01, 0.70000E+00
  633,2,3,3, 0.32222E+01, 0.56667E+00, 0.34444E+01, 0.56667E+00, 0.34444E+01, 0.63333E+00, 0.32222E+01, 0.63333E+00
  634,2,3,3, 0.32222E+01, 0.63333E+00, 0.34444E+01, 0.63333E+00, 0.34444E+01, 0.66667E+00, 0.32222E+01, 0.66667E+00
  635,2,3,4, 0.32222E+01, 0.66667E+00, 0.34444E+01, 0.66667E+00, 0.34444E+01, 0.68333E+00, 0.32222E+01, 0.68333E+00
  636,2,3,4, 0.32222E+01, 0.68333E+00, 0.34444E+01, 0.68333E+00, 0.34444E+01, 0.70000E+00, 0.32222E+01, 0.70000E+00
  637,2,3,3, 0.34444E+01, 0.56667E+00, 0.36667E+01, 0.56667E+00, 0.36667E+01, 0.63333E+00, 0.34444E+01, 0.63333E+00
  638,2,3,3, 0.34444E+01, 0.63333E+00, 0.36667E+01, 0.63333E+00, 0.36667E+01, 0.66667E+00, 0.34444E+01, 0.66667E+00
  639,2,3,4, 0.34444E+01, 0.66667E+00, 0.36667E+01, 0.66667E+00, 0.36667E+01, 0.68333E+00, 0.34444E+01, 0.68333E+00
  640,2,3,4, 0.34444E+01, 0.68333E+00, 0.36667E+01, 0.68333E+00, 0.36667E+01, 0.70000E+00, 0.34444E+01, 0.70000E+00
  641,2,3,3, 0.36667E+01, 0.56667E+00, 0.38889E+01, 0.56667E+00, 0.38889E+01, 0.63333E+00, 0.36667E+01, 0.63333E+00
  642,2,3,3, 0.36667E+01, 0.63333E+00, 0.38889E+01, 0.63333E+00, 0.38889E+01, 0.66667E+00, 0.36667E+01, 0.66667E+00
  643,2,3,4, 0.36667E+01, 0.66667E+00, 0.38889E+01, 0.66667E+00, 0.38889E+01, 0.68333E+00, 0.36667E+01, 0.68333E+00
  644,2,3,4, 0.36667E+01, 0.68333E+00, 0.38889E+01, 0.68333E+00, 0.38889E+01, 0.70000E+00, 0.36667E+01, 0.70000E+00
  645,2,3,3, 0.38889E+01, 0.56667E+00, 0.41111E+01, 0.56667E+00, 0.41111E+01, 0.63333E+00, 0.38889E+01, 0.63333E+00
  646,2,3,3, 0.38889E+01, 0.63333E+00, 0.41111E+01, 0.63333E+00, 0.41111E+01, 0.66667E+00, 0.38889E+01, 0.66667E+00
  647,2,3,4, 0.38889E+01, 0.66667E+00, 0.41111E+01, 0.66667E+00, 0.41111E+01, 0.68333E+00, 0.38889E+01, 0.68333E+00
  648,2,3,4, 0.38889E+01, 0.68333E+00, 0.41111E+01, 0.68333E+00, 0.41111E+01, 0.70000E+00, 0.38889E+01, 0.70000E+00
  649,2,3,3, 0.41111E+01, 0.56667E+00, 0.43333E+01, 0.56667E+00, 0.43333E+01, 0.63333E+00, 0.41111E+01, 0.63333E+00
  650,2,3,3, 0.41111E+01, 0.63333E+00, 0.43333E+01, 0.63333E+00, 0.43333E+01, 0.66667E+00, 0.41111E+01, 0.66667E+00
  651,2,3,4, 0.41111E+01, 0.66667E+00, 0.43333E+01, 0.66667E+00, 0.43333E+01, 0.68333E+00, 0.41111E+01, 0.68333E+00
  652,2,3,4, 0.41111E+01, 0.68333E+00, 0.43333E+01, 0.68333E+00, 0.43333E+01, 0.70000E+00, 0.41111E+01, 0.70000E+00
  653,2,3,3, 0.43333E+01, 0.56667E+00, 0.45556E+01, 0.56667E+00, 0.45556E+01, 0.63333E+00, 0.43333E+01, 0.63333E+00
  654,2,3,3, 0.43333E+01, 0.63333E+00, 0.45556E+01, 0.63333E+00, 0.45556E+01, 0.66667E+00, 0.43333E+01, 0.66667E+00
  655,2,3,4, 0.43333E+01, 0.66667E+00, 0.45556E+01, 0.66667E+00, 0.45556E+01, 0.68333E+00, 0.43333E+01, 0.68333E+00
  656,2,3,4, 0.43333E+01, 0.68333E+00, 0.45556E+01, 0.68333E+00, 0.45556E+01, 0.70000E+00, 0.43333E+01, 0.70000E+00
  657,2,3,3, 0.45556E+01, 0.56667E+00, 0.47778E+01, 0.56667E+00, 0.47778E+01, 0.63333E+00, 0.45556E+01, 0.63333E+00
  658,2,3,3, 0.45556E+01, 0.63333E+00, 0.47778E+01, 0.63333E+00, 0.47778E+01, 0.66667E+00, 0.45556E+01, 0.66667E+00
  659,2,3,4, 0.45556E+01, 0.66667E+00, 0.47778E+01, 0.66667E+00, 0.47778E+01, 0.68333E+00, 0.45556E+01, 0.68333E+00
  660,2,3,4, 0.45556E+01, 0.68333E+00, 0.47778E+01, 0.68333E+00, 0.47778E+01, 0.70000E+00, 0.45556E+01, 0.70000E+00
  661,2,3,3, 0.47778E+01, 0.56667E+00, 0.50000E+01, 0.56667E+00, 0.50000E+01, 0.63333E+00, 0.47778E+01, 0.63333E+00
  662,2,3,3, 0.47778E+01, 0.63333E+00, 0.50000E+01, 0.63333E+00, 0.50000E+01, 0.66667E+00, 0.47778E+01, 0.66667E+00
  663,2,3,4, 0.47778E+01, 0.66667E+00, 0.50000E+01, 0.66667E+00, 0.50000E+01, 0.68333E+00, 0.47778E+01, 0.68333E+00
  664,2,3,4, 0.47778E+01, 0.68333E+00, 0.50000E+01, 0.68333E+00, 0.50000E+01, 0.70000E+00, 0.47778E+01, 0.70000E+00
  665,2,3,3, 0.50000E+01, 0.56667E+00, 0.52222E+01, 0.56667E+00, 0.52222E+01, 0.63333E+00, 0.50000E+01, 0.63333E+00
  666,2,3,3, 0.50000E+01, 0.63333E+00, 0.52222E+01, 0.63333E+00, 0.52222E+01, 0.66667E+00, 0.50000E+01, 0.66667E+00
  667,2,3,4, 0.50000E+01, 0.66667E+00, 0.52222E+01, 0.66667E+00, 0.52222E+01, 0.68333E+00, 0.50000E+01, 0.68333E+00
  668,2,3,4, 0.50000E+01, 0.68333E+00, 0.52222E+01, 0.68333E+00, 0.52222E+01, 0.70000E+00, 0.50000E+01, 0.70000E+00
  669,2,3,3, 0.52222E+01, 0.56667E+00, 0.54444E+01, 0.56667E+00, 0.54444E+01, 0.63333E+00, 0.52222E+01, 0.63333E+00
  670,2,3,3, 0.52222E+01, 0.63333E+00, 0.54444E+01, 0.63333E+00, 0.54444E+01, 0.66667E+00, 0.52222E+01, 0.66667E+00
  671,2,3,4, 0.52222E+01, 0.66667E+00, 0.54444E+01, 0.66667E+00, 0.54444E+01, 0.68333E+00, 0.52222E+01, 0.68333E+00
  672,2,3,4, 0.52222E+01, 0.68333E+00, 0.54444E+01, 0.68333E+00, 0.54444E+01, 0.70000E+00, 0.52222E+01, 0.70000E+00
  673,2,3,3, 0.54444E+01, 0.56667E+00, 0.56667E+01, 0.56667E+00, 0.56667E+01, 0.63333E+00, 0.54444E+01, 0.63333E+00
  674,2,3,3, 0.54444E+01, 0.63333E+00, 0.56667E+01, 0.63333E+00, 0.56667E+01, 0.66667E+00, 0.54444E+01, 0.66667E+00
  675,2,3,4, 0.54444E+01, 0.66667E+00, 0.56667E+01, 0.66667E+00, 0.56667E+01, 0.68333E+00, 0.54444E+01, 0.68333E+00
  676,2,3,4, 0.54444E+01, 0.68333E+00, 0.56667E+01, 0.68333E+00, 0.56667E+01, 0.70000E+00, 0.54444E+01, 0.70000E+00
  677,2,3,3, 0.56667E+01, 0.56667E+00, 0.58889E+01, 0.56667E+00, 0.58889E+01, 0.63333E+00, 0.56667E+01, 0.63333E+00
  678,2,3,3, 0.56667E+01, 0.63333E+00, 0.58889E+01, 0.63333E+00, 0.58889E+01, 0.66667E+00, 0.56667E+01, 0.66667E+00
  679,2,3,4, 0.56667E+01, 0.66667E+00, 0.58889E+01, 0.66667E+00, 0.58889E+01, 0.68333E+00, 0.56667E+01, 0.68333E+00
  680,2,3,4, 0.56667E+01, 0.68333E+00, 0.58889E+01, 0.68333E+00, 0.58889E+01, 0.70000E+00, 0.56667E+01, 0.70000E+00
  681,2,3,3, 0.58889E+01, 0.56667E+00, 0.61111E+01, 0.56667E+00, 0.61111E+01, 0.63333E+00, 0.58889E+01, 0.63333E+00
  682,2,3,3, 0.58889E+01, 0.63333E+00, 0.61111E+01, 0.63333E+00, 0.61111E+01, 0.66667E+00, 0.58889E+01, 0.66667E+00
  683,2,3,4, 0.58889E+01, 0.66667E+00, 0.61111E+01, 0.66667E+00, 0.61111E+01, 0.68333E+00, 0.58889E+01, 0.68333E+00
  684,2,3,4, 0.58889E+01, 0.68333E+00, 0.61111E+01, 0.68333E+00, 0.61111E+01, 0.70000E+00, 0.58889E+01, 0.70000E+00
  685,2,3,3, 0.61111E+01, 0.56667E+00, 0.63333E+01, 0.56667E+00, 0.63333E+01, 0.63333E+00, 0.61111E+01, 0.63333E+00
  686,2,3,3, 0.61111E+01, 0.63333E+00, 0.63333E+01, 0.63333E+00, 0.63333E+01, 0.66667E+00, 0.61111E+01, 0.66667E+00
  687,2,3,4, 0.61111E+01, 0.66667E+00, 0.63333E+01, 0.66667E+00, 0.63333E+01, 0.68333E+00, 0.61111E+01, 0.68333E+00
  688,2,3,4, 0.61111E+01, 0.68333E+00, 0.63333E+01, 0.68333E+00, 0.63333E+01, 0.70000E+00, 0.61111E+01, 0.70000E+00
  689,2,3,3, 0.63333E+01, 0.56667E+00, 0.65556E+01, 0.56667E+00, 0.65556E+01, 0.63333E+00, 0.63333E+01, 0.63333E+00
  690,2,3,3, 0.63333E+01, 0.63333E+00, 0.65556E+01, 0.63333E+00, 0.65556E+01, 0.66667E+00, 0.63333E+01, 0.66667E+00
  691,2,3,4, 0.63333E+01, 0.66667E+00, 0.65556E+01, 0.66667E+00, 0.65556E+01, 0.68333E+00, 0.63333E+01, 0.68333E+00
  692,2,3,4, 0.63333E+01, 0.68333E+00, 0.65556E+01, 0.68333E+00, 0.65556E+01, 0.70000E+00, 0.63333E+01, 0.70000E+00
  693,2,3,3, 0.65556E+01, 0.56667E+00, 0.67778E+01, 0.56667E+00, 0.67778E+01, 0.63333E+00, 0.65556E+01, 0.63333E+00
  694,2,3,3, 0.65556E+01, 0.63333E+00, 0.67778E+01, 0.63333E+00, 0.67778E+01, 0.66667E+00, 0.65556E+01, 0.66667E+00
  695,2,3,4, 0.65556E+01, 0.66667E+00, 0.67778E+01, 0.66667E+00, 0.67778E+01, 0.68333E+00, 0.65556E+01, 0.68333E+00
  696,2,3,4, 0.65556E+01, 0.68333E+00, 0.67778E+01, 0.68333E+00, 0.67778E+01, 0.70000E+00, 0.65556E+01, 0.70000E+00
  697,2,3,3, 0.67778E+01, 0.56667E+00, 0.70000E+01, 0.56667E+00, 0.70000E+01, 0.63333E+00, 0.67778E+01, 0.63333E+00
  698,2,3,3, 0.67778E+01, 0.63333E+00, 0.70000E+01, 0.63333E+00, 0.70000E+01, 0.66667E+00, 0.67778E+01, 0.66667E+00
  699,2,3,4, 0.67778E+01, 0.66667E+00, 0.70000E+01, 0.66667E+00, 0.70000E+01, 0.68333E+00, 0.67778E+01, 0.68333E+00
  700,2,3,4, 0.67778E+01, 0.68333E+00, 0.70000E+01, 0.68333E+00, 0.70000E+01, 0.70000E+00, 0.67778E+01, 0.70000E+00
  701,2,3,3, 0.70000E+01, 0.56667E+00, 0.72222E+01, 0.56667E+00, 0.72222E+01, 0.63333E+00, 0.70000E+01, 0.63333E+00
  702,2,3,3, 0.70000E+01, 0.63333E+00, 0.72222E+01, 0.63333E+00, 0.72222E+01, 0.66667E+00, 0.70000E+01, 0.66667E+00
  703,2,3,4, 0.70000E+01, 0.66667E+00, 0.72222E+01, 0.66667E+00, 0.72222E+01, 0.68333E+00, 0.70000E+01, 0.68333E+00
  704,2,3,4, 0.70000E+01, 0.68333E+00, 0.72222E+01, 0.68333E+00, 0.72222E+01, 0.70000E+00, 0.70000E+01, 0.70000E+00
  705,2,3,3, 0.72222E+01, 0.56667E+00, 0.74444E+01, 0.56667E+00, 0.74444E+01, 0.63333E+00, 0.72222E+01, 0.63333E+00
  706,2,3,3, 0.72222E+01, 0.63333E+00, 0.74444E+01, 0.63333E+00, 0.74444E+01, 0.66667E+00, 0.72222E+01, 0.66667E+00
  707,2,3,4, 0.72222E+01, 0.66667E+00, 0.74444E+01, 0.66667E+00, 0.74444E+01, 0.68333E+00, 0.72222E+01, 0.68333E+00
  708,2,3,4, 0.72222E+01, 0.68333E+00, 0.74444E+01, 0.68333E+00, 0.74444E+01, 0.70000E+00, 0.72222E+01, 0.70000E+00
  709,2,3,3, 0.74444E+01, 0.56667E+00, 0.76667E+01, 0.56667E+00, 0.76667E+01, 0.63333E+00, 0.74444E+01, 0.63333E+00
  710,2,3,3, 0.74444E+01, 0.63333E+00, 0.76667E+01, 0.63333E+00, 0.76667E+01, 0.66667E+00, 0.74444E+01, 0.66667E+00
  711,2,3,4, 0.74444E+01, 0.66667E+00, 0.76667E+01, 0.66667E+00, 0.76667E+01, 0.68333E+00, 0.74444E+01, 0.68333E+00
  712,2,3,4, 0.74444E+01, 0.68333E+00, 0.76667E+01, 0.68333E+00, 0.76667E+01, 0.70000E+00, 0.74444E+01, 0.70000E+00
  713,2,3,3, 0.76667E+01, 0.56667E+00, 0.78889E+01, 0.56667E+00, 0.78889E+01, 0.63333E+00, 0.76667E+01, 0.63333E+00
  714,2,3,3, 0.76667E+01, 0.63333E+00, 0.78889E+01, 0.63333E+00, 0.78889E+01, 0.66667E+00, 0.76667E+01, 0.66667E+00
  715,2,3,4, 0.76667E+01, 0.66667E+00, 0.78889E+01, 0.66667E+00, 0.78889E+01, 0.68333E+00, 0.76667E+01, 0.68333E+00
  716,2,3,4, 0.76667E+01, 0.68333E+00, 0.78889E+01, 0.68333E+00, 0.78889E+01, 0.70000E+00, 0.76667E+01, 0.70000E+00
  717,2,3,3, 0.78889E+01, 0.56667E+00, 0.81111E+01, 0.56667E+00, 0.81111E+01, 0.63333E+00, 0.78889E+01, 0.63333E+00
  718,2,3,3, 0.78889E+01, 0.63333E+00, 0.81111E+01, 0.63333E+00, 0.81111E+01, 0.66667E+00, 0.78889E+01, 0.66667E+00
  719,2,3,4, 0.78889E+01, 0.66667E+00, 0.81111E+01, 0.66667E+00, 0.81111E+01, 0.68333E+00, 0.78889E+01, 0.68333E+00
  720,2,3,4, 0.78889E+01, 0.68333E+00, 0.81111E+01, 0.68333E+00, 0.81111E+01, 0.70000E+00, 0.78889E+01, 0.70000E+00
  721,2,3,3, 0.81111E+01, 0.56667E+00, 0.83333E+01, 0.56667E+00, 0.83333E+01, 0.63333E+00, 0.81111E+01, 0.63333E+00
  722,2,3,3, 0.81111E+01, 0.63333E+00, 0.83333E+01, 0.63333E+00, 0.83333E+01, 0.66667E+00, 0.81111E+01, 0.66667E+00
  723,2,3,4, 0.81111E+01, 0.66667E+00, 0.83333E+01, 0.66667E+00, 0.83333E+01, 0.68333E+00, 0.81111E+01, 0.68333E+00
  724,2,3,4, 0.81111E+01, 0.68333E+00, 0.83333E+01, 0.68333E+00, 0.83333E+01, 0.70000E+00, 0.81111E+01, 0.70000E+00
  725,2,3,3, 0.83333E+01, 0.56667E+00, 0.85556E+01, 0.56667E+00, 0.85556E+01, 0.63333E+00, 0.83333E+01, 0.63333E+00
  726,2,3,3, 0.83333E+01, 0.63333E+00, 0.85556E+01, 0.63333E+00, 0.85556E+01, 0.66667E+00, 0.83333E+01, 0.66667E+00
  727,2,3,4, 0.83333E+01, 0.66667E+00, 0.85556E+01, 0.66667E+00, 0.85556E+01, 0.68333E+00, 0.83333E+01, 0.68333E+00
  728,2,3,4, 0.83333E+01, 0.68333E+00, 0.85556E+01, 0.68333E+00, 0.85556E+01, 0.70000E+00, 0.83333E+01, 0.70000E+00
  729,2,3,3, 0.85556E+01, 0.56667E+00, 0.87778E+01, 0.56667E+00, 0.87778E+01, 0.63333E+00, 0.85556E+01, 0.63333E+00
  730,2,3,3, 0.85556E+01, 0.63333E+00, 0.87778E+01, 0.63333E+00, 0.87778E+01, 0.66667E+00, 0.85556E+01, 0.66667E+00
  731,2,3,4, 0.85556E+01, 0.66667E+00, 0.87778E+01, 0.66667E+00, 0.87778E+01, 0.68333E+00, 0.85556E+01, 0.68333E+00
  732,2,3,4, 0.85556E+01, 0.68333E+00, 0.87778E+01, 0.68333E+00, 0.87778E+01, 0.70000E+00, 0.85556E+01, 0.70000E+00
  733,2,3,3, 0.87778E+01, 0.56667E+00, 0.90000E+01, 0.56667E+00, 0.90000E+01, 0.63333E+00, 0.87778E+01, 0.63333E+00
  734,2,3,3, 0.87778E+01, 0.63333E+00, 0.90000E+01, 0.63333E+00, 0.90000E+01, 0.66667E+00, 0.87778E+01, 0.66667E+00
  735,2,3,3, 0.87778E+01, 0.66667E+00, 0.88889E+01, 0.66667E+00, 0.88889E+01, 0.68333E+00, 0.87778E+01, 0.68333E+00
  736,2,3,3, 0.88889E+01, 0.66667E+00, 0.90000E+01, 0.66667E+00, 0.90000E+01, 0.68333E+00, 0.88889E+01, 0.68333E+00
  737,2,3,4, 0.88889E+01, 0.68333E+00, 0.90000E+01, 0.68333E+00, 0.90000E+01, 0.69167E+00, 0.88889E+01, 0.69167E+00
  738,2,3,4, 0.88889E+01, 0.69167E+00, 0.89444E+01, 0.69167E+00, 0.89444E+01, 0.69583E+00, 0.88889E+01, 0.69583E+00
  739,2,3,4, 0.89444E+01, 0.69167E+00, 0.90000E+01, 0.69167E+00, 0.90000E+01, 0.69583E+00, 0.89444E+01, 0.69583E+00
  740,2,3,4, 0.89444E+01, 0.69583E+00, 0.90000E+01, 0.69583E+00, 0.90000E+01, 0.70000E+00, 0.89444E+01, 0.70000E+00
  741,2,3,4, 0.88889E+01, 0.69583E+00, 0.89444E+01, 0.69583E+00, 0.89444E+01, 0.70000E+00, 0.88889E+01, 0.70000E+00
  742,2,3,4, 0.87778E+01, 0.68333E+00, 0.88889E+01, 0.68333E+00, 0.88889E+01, 0.69167E+00, 0.87778E+01, 0.69167E+00
  743,2,3,4, 0.87778E+01, 0.69167E+00, 0.88889E+01, 0.69167E+00, 0.88889E+01, 0.70000E+00, 0.87778E+01, 0.70000E+00
  744,2,3,4, 0.90000E+01, 0.30000E+00, 0.91333E+01, 0.30000E+00, 0.91333E+01, 0.31667E+00, 0.90000E+01, 0.31667E+00
  745,2,3,4, 0.90000E+01, 0.31667E+00, 0.91333E+01, 0.31667E+00, 0.91333E+01, 0.33333E+00, 0.90000E+01, 0.33333E+00
  746,2,3,3, 0.90000E+01, 0.33333E+00, 0.91333E+01, 0.33333E+00, 0.91333E+01, 0.36667E+00, 0.90000E+01, 0.36667E+00
  747,2,3,3, 0.90000E+01, 0.36667E+00, 0.91333E+01, 0.36667E+00, 0.91333E+01, 0.43333E+00, 0.90000E+01, 0.43333E+00
  748,2,3,4, 0.91333E+01, 0.30000E+00, 0.92667E+01, 0.30000E+00, 0.92667E+01, 0.31667E+00, 0.91333E+01, 0.31667E+00
  749,2,3,4, 0.91333E+01, 0.31667E+00, 0.92667E+01, 0.31667E+00, 0.92667E+01, 0.33333E+00, 0.91333E+01, 0.33333E+00
  750,2,3,3, 0.91333E+01, 0.33333E+00, 0.92667E+01, 0.33333E+00, 0.92667E+01, 0.36667E+00, 0.91333E+01, 0.36667E+00
  751,2,3,3, 0.91333E+01, 0.36667E+00, 0.92667E+01, 0.36667E+00, 0.92667E+01, 0.43333E+00, 0.91333E+01, 0.43333E+00
  752,2,3,4, 0.92667E+01, 0.30000E+00, 0.93333E+01, 0.30000E+00, 0.93333E+01, 0.31667E+00, 0.92667E+01, 0.31667E+00
  753,2,3,4, 0.92667E+01, 0.31667E+00, 0.93333E+01, 0.31667E+00, 0.93333E+01, 0.33333E+00, 0.92667E+01, 0.33333E+00
  754,2,3,3, 0.92667E+01, 0.33333E+00, 0.93333E+01, 0.33333E+00, 0.93333E+01, 0.36667E+00, 0.92667E+01, 0.36667E+00
  755,2,3,4, 0.93333E+01, 0.30000E+00, 0.93667E+01, 0.30000E+00, 0.93667E+01, 0.31667E+00, 0.93333E+01, 0.31667E+00
  756,2,3,4, 0.93333E+01, 0.31667E+00, 0.93667E+01, 0.31667E+00, 0.93667E+01, 0.33333E+00, 0.93333E+01, 0.33333E+00
  757,2,4,4, 0.93667E+01, 0.30000E+00, 0.93833E+01, 0.30000E+00, 0.93833E+01, 0.31667E+00, 0.93667E+01, 0.31667E+00
  758,2,4,4, 0.93833E+01, 0.30000E+00, 0.94000E+01, 0.30000E+00, 0.94000E+01, 0.31667E+00, 0.93833E+01, 0.31667E+00
  759,2,4,4, 0.93833E+01, 0.31667E+00, 0.94000E+01, 0.31667E+00, 0.94000E+01, 0.33333E+00, 0.93833E+01, 0.33333E+00
  760,2,4,4, 0.93667E+01, 0.31667E+00, 0.93833E+01, 0.31667E+00, 0.93833E+01, 0.33333E+00, 0.93667E+01, 0.33333E+00
  761,2,4,3, 0.93667E+01, 0.33333E+00, 0.93833E+01, 0.33333E+00, 0.93833E+01, 0.36667E+00, 0.93667E+01, 0.36667E+00
  762,2,4,3, 0.93833E+01, 0.33333E+00, 0.94000E+01, 0.33333E+00, 0.94000E+01, 0.36667E+00, 0.93833E+01, 0.36667E+00
  763,2,3,3, 0.93333E+01, 0.33333E+00, 0.93667E+01, 0.33333E+00, 0.93667E+01, 0.36667E+00, 0.93333E+01, 0.36667E+00
  764,2,3,3, 0.93333E+01, 0.36667E+00, 0.93667E+01, 0.36667E+00, 0.93667E+01, 0.43333E+00, 0.93333E+01, 0.43333E+00
  765,2,4,3, 0.93667E+01, 0.36667E+00, 0.93833E+01, 0.36667E+00, 0.93833E+01, 0.43333E+00, 0.93667E+01, 0.43333E+00
  766,2,4,3, 0.93833E+01, 0.36667E+00, 0.94000E+01, 0.36667E+00, 0.94000E+01, 0.43333E+00, 0.93833E+01, 0.43333E+00
  767,2,3,3, 0.92667E+01, 0.36667E+00, 0.93333E+01, 0.36667E+00, 0.93333E+01, 0.43333E+00, 0.92667E+01, 0.43333E+00
  768,2,3,3, 0.90000E+01, 0.43333E+00, 0.91333E+01, 0.43333E+00, 0.91333E+01, 0.56667E+00, 0.90000E+01, 0.56667E+00
  769,2,3,3, 0.91333E+01, 0.43333E+00, 0.92667E+01, 0.43333E+00, 0.92667E+01, 0.56667E+00, 0.91333E+01, 0.56667E+00
  770,2,3,3, 0.92667E+01, 0.43333E+00, 0.93333E+01, 0.43333E+00, 0.93333E+01, 0.56667E+00, 0.92667E+01, 0.56667E+00
  771,2,3,3, 0.93333E+01, 0.43333E+00, 0.93667E+01, 0.43333E+00, 0.93667E+01, 0.56667E+00, 0.93333E+01, 0.56667E+00
  772,2,4,3, 0.93667E+01, 0.43333E+00, 0.93833E+01, 0.43333E+00, 0.93833E+01, 0.56667E+00, 0.93667E+01, 0.56667E+00
  773,2,4,3, 0.93833E+01, 0.43333E+00, 0.94000E+01, 0.43333E+00, 0.94000E+01, 0.56667E+00, 0.93833E+01, 0.56667E+00
  774,2,3,3, 0.90000E+01, 0.56667E+00, 0.90667E+01, 0.56667E+00, 0.90667E+01, 0.63333E+00, 0.90000E+01, 0.63333E+00
  775,2,3,3, 0.90667E+01, 0.56667E+00, 0.91333E+01, 0.56667E+00, 0.91333E+01, 0.63333E+00, 0.90667E+01, 0.63333E+00
  776,2,3,3, 0.90667E+01, 0.63333E+00, 0.91333E+01, 0.63333E+00, 0.91333E+01, 0.70000E+00, 0.90667E+01, 0.70000E+00
  777,2,3,3, 0.90000E+01, 0.63333E+00, 0.90333E+01, 0.63333E+00, 0.90333E+01, 0.66667E+00, 0.90000E+01, 0.66667E+00
  778,2,3,3, 0.90333E+01, 0.63333E+00, 0.90667E+01, 0.63333E+00, 0.90667E+01, 0.66667E+00, 0.90333E+01, 0.66667E+00
  779,2,3,3, 0.90333E+01, 0.66667E+00, 0.90667E+01, 0.66667E+00, 0.90667E+01, 0.70000E+00, 0.90333E+01, 0.70000E+00
  780,2,3,3, 0.90000E+01, 0.66667E+00, 0.90167E+01, 0.66667E+00, 0.90167E+01, 0.68333E+00, 0.90000E+01, 0.68333E+00
  781,2,3,3, 0.90167E+01, 0.66667E+00, 0.90333E+01, 0.66667E+00, 0.90333E+01, 0.68333E+00, 0.90167E+01, 0.68333E+00
  782,2,3,3, 0.90167E+01, 0.68333E+00, 0.90333E+01, 0.68333E+00, 0.90333E+01, 0.70000E+00, 0.90167E+01, 0.70000E+00
  783,2,3,3, 0.90000E+01, 0.68333E+00, 0.90083E+01, 0.68333E+00, 0.90083E+01, 0.69167E+00, 0.90000E+01, 0.69167E+00
  784,2,3,3, 0.90083E+01, 0.68333E+00, 0.90167E+01, 0.68333E+00, 0.90167E+01, 0.69167E+00, 0.90083E+01, 0.69167E+00
  785,2,3,3, 0.90083E+01, 0.69167E+00, 0.90167E+01, 0.69167E+00, 0.90167E+01, 0.70000E+00, 0.90083E+01, 0.70000E+00
  786,2,3,3, 0.90000E+01, 0.69167E+00, 0.90083E+01, 0.69167E+00, 0.90083E+01, 0.70000E+00, 0.90000E+01, 0.70000E+00
  787,2,3,3, 0.91333E+01, 0.56667E+00, 0.92667E+01, 0.56667E+00, 0.92667E+01, 0.70000E+00, 0.91333E+01, 0.70000E+00
  788,2,3,3, 0.92667E+01, 0.56667E+00, 0.93333E+01, 0.56667E+00, 0.93333E+01, 0.70000E+00, 0.92667E+01, 0.70000E+00
  789,2,3,3, 0.93333E+01, 0.56667E+00, 0.93667E+01, 0.56667E+00, 0.93667E+01, 0.70000E+00, 0.93333E+01, 0.70000E+00
  790,2,4,3, 0.93667E+01, 0.56667E+00, 0.93833E+01, 0.56667E+00, 0.93833E+01, 0.70000E+00, 0.93667E+01, 0.70000E+00
  791,2,4,3, 0.93833E+01, 0.56667E+00, 0.94000E+01, 0.56667E+00, 0.94000E+01, 0.70000E+00, 0.93833E+01, 0.70000E+00
  792,3,4,3, 0.94000E+01, 0.30000E+00, 0.94062E+01, 0.30000E+00, 0.94062E+01, 0.33333E+00, 0.94000E+01, 0.33333E+00
  793,3,4,3, 0.94062E+01, 0.30000E+00, 0.94125E+01, 0.30000E+00, 0.94125E+01, 0.33333E+00, 0.94062E+01, 0.33333E+00
  794,3,4,3, 0.94062E+01, 0.33333E+00, 0.94125E+01, 0.33333E+00, 0.94125E+01, 0.36667E+00, 0.94062E+01, 0.36667E+00
  795,3,4,3, 0.94000E+01, 0.33333E+00, 0.94062E+01, 0.33333E+00, 0.94062E+01, 0.36667E+00, 0.94000E+01, 0.36667E+00
  796,3,4,3, 0.94125E+01, 0.30000E+00, 0.94250E+01, 0.30000E+00, 0.94250E+01, 0.36667E+00, 0.94125E+01, 0.36667E+00
  797,3,3,3, 0.94250E+01, 0.30000E+00, 0.94500E+01, 0.30000E+00, 0.94500E+01, 0.36667E+00, 0.94250E+01, 0.36667E+00
  798,3,3,3, 0.94250E+01, 0.36667E+00, 0.94500E+01, 0.36667E+00, 0.94500E+01, 0.43333E+00, 0.94250E+01, 0.43333E+00
  799,3,4,3, 0.94000E+01, 0.36667E+00, 0.94125E+01, 0.36667E+00, 0.94125E+01, 0.43333E+00, 0.94000E+01, 0.43333E+00
  800,3,4,3, 0.94125E+01, 0.36667E+00, 0.94250E+01, 0.36667E+00, 0.94250E+01, 0.43333E+00, 0.94125E+01, 0.43333E+00
  801,3,3,3, 0.94500E+01, 0.30000E+00, 0.95000E+01, 0.30000E+00, 0.95000E+01, 0.43333E+00, 0.94500E+01, 0.43333E+00
  802,3,3,3, 0.95000E+01, 0.30000E+00, 0.96000E+01, 0.30000E+00, 0.96000E+01, 0.43333E+00, 0.95000E+01, 0.43333E+00
  803,3,3,3, 0.96000E+01, 0.30000E+00, 0.98000E+01, 0.30000E+00, 0.98000E+01, 0.43333E+00, 0.96000E+01, 0.43333E+00
  804,3,3,3, 0.98000E+01, 0.30000E+00, 0.10000E+02, 0.30000E+00, 0.10000E+02, 0.43333E+00, 0.98000E+01, 0.43333E+00
  805,3,4,3, 0.94000E+01, 0.43333E+00, 0.94250E+01, 0.43333E+00, 0.94250E+01, 0.56667E+00, 0.94000E+01, 0.56667E+00
  806,3,4,3, 0.94250E+01, 0.43333E+00, 0.94500E+01, 0.43333E+00, 0.94500E+01, 0.56667E+00, 0.94250E+01, 0.56667E+00
  807,3,3,3, 0.94500E+01, 0.43333E+00, 0.95000E+01, 0.43333E+00, 0.95000E+01, 0.56667E+00, 0.94500E+01, 0.56667E+00
  808,3,3,3, 0.95000E+01, 0.43333E+00, 0.96000E+01, 0.43333E+00, 0.96000E+01, 0.56667E+00, 0.95000E+01, 0.56667E+00
  809,3,3,3, 0.96000E+01, 0.43333E+00, 0.98000E+01, 0.43333E+00, 0.98000E+01, 0.56667E+00, 0.96000E+01, 0.56667E+00
  810,3,3,3, 0.98000E+01, 0.43333E+00, 0.10000E+02, 0.43333E+00, 0.10000E+02, 0.56667E+00, 0.98000E+01, 0.56667E+00
  811,3,4,3, 0.94000E+01, 0.56667E+00, 0.94250E+01, 0.56667E+00, 0.94250E+01, 0.70000E+00, 0.94000E+01, 0.70000E+00
  812,3,4,3, 0.94250E+01, 0.56667E+00, 0.94500E+01, 0.56667E+00, 0.94500E+01, 0.70000E+00, 0.94250E+01, 0.70000E+00
  813,3,3,3, 0.94500E+01, 0.56667E+00, 0.95000E+01, 0.56667E+00, 0.95000E+01, 0.70000E+00, 0.94500E+01, 0.70000E+00
  814,3,3,3, 0.95000E+01, 0.56667E+00, 0.96000E+01, 0.56667E+00, 0.96000E+01, 0.70000E+00, 0.95000E+01, 0.70000E+00
  815,3,3,3, 0.96000E+01, 0.56667E+00, 0.98000E+01, 0.56667E+00, 0.98000E+01, 0.70000E+00, 0.96000E+01, 0.70000E+00
  816,3,3,3, 0.98000E+01, 0.56667E+00, 0.10000E+02, 0.56667E+00, 0.10000E+02, 0.70000E+00, 0.98000E+01, 0.70000E+00
  817,1,3,3, 0.00000E+00, 0.70000E+00, 0.20000E+00, 0.70000E+00, 0.20000E+00, 0.80000E+00, 0.00000E+00, 0.80000E+00
  818,1,3,3, 0.20000E+00, 0.70000E+00, 0.40000E+00, 0.70000E+00, 0.40000E+00, 0.80000E+00, 0.20000E+00, 0.80000E+00
  819,1,3,3, 0.40000E+00, 0.70000E+00, 0.50000E+00, 0.70000E+00, 0.50000E+00, 0.75000E+00, 0.40000E+00, 0.75000E+00
  820,1,3,3, 0.50000E+00, 0.70000E+00, 0.55000E+00, 0.70000E+00, 0.55000E+00, 0.72500E+00, 0.50000E+00, 0.72500E+00
  821,1,3,3, 0.55000E+00, 0.70000E+00, 0.57500E+00, 0.70000E+00, 0.57500E+00, 0.71250E+00, 0.55000E+00, 0.71250E+00
  822,1,3,3, 0.57500E+00, 0.70000E+00, 0.58750E+00, 0.70000E+00, 0.58750E+00, 0.70625E+00, 0.57500E+00, 0.70625E+00
  823,1,3,3, 0.58750E+00, 0.70000E+00, 0.60000E+00, 0.70000E+00, 0.60000E+00, 0.70625E+00, 0.58750E+00, 0.70625E+00
  824,1,3,3, 0.58750E+00, 0.70625E+00, 0.60000E+00, 0.70625E+00, 0.60000E+00, 0.71250E+00, 0.58750E+00, 0.71250E+00
  825,1,3,3, 0.57500E+00, 0.70625E+00, 0.58750E+00, 0.70625E+00, 0.58750E+00, 0.71250E+00, 0.57500E+00, 0.71250E+00
  826,1,3,3, 0.57500E+00, 0.71250E+00, 0.60000E+00, 0.71250E+00, 0.60000E+00, 0.72500E+00, 0.57500E+00, 0.72500E+00
  827,1,3,3, 0.55000E+00, 0.71250E+00, 0.57500E+00, 0.71250E+00, 0.57500E+00, 0.72500E+00, 0.55000E+00, 0.72500E+00
  828,1,3,3, 0.55000E+00, 0.72500E+00, 0.60000E+00, 0.72500E+00, 0.60000E+00, 0.75000E+00, 0.55000E+00, 0.75000E+00
  829,1,3,3, 0.50000E+00, 0.72500E+00, 0.55000E+00, 0.72500E+00, 0.55000E+00, 0.75000E+00, 0.50000E+00, 0.75000E+00
  830,1,3,3, 0.50000E+00, 0.75000E+00, 0.60000E+00, 0.75000E+00, 0.60000E+00, 0.80000E+00, 0.50000E+00, 0.80000E+00
  831,1,3,3, 0.40000E+00, 0.75000E+00, 0.50000E+00, 0.75000E+00, 0.50000E+00, 0.80000E+00, 0.40000E+00, 0.80000E+00
  832,1,3,3, 0.00000E+00, 0.80000E+00, 0.20000E+00, 0.80000E+00, 0.20000E+00, 0.90000E+00, 0.00000E+00, 0.90000E+00
  833,1,3,3, 0.20000E+00, 0.80000E+00, 0.40000E+00, 0.80000E+00, 0.40000E+00, 0.90000E+00, 0.20000E+00, 0.90000E+00
  834,1,3,3, 0.40000E+00, 0.80000E+00, 0.60000E+00, 0.80000E+00, 0.60000E+00, 0.90000E+00, 0.40000E+00, 0.90000E+00
  835,1,3,3, 0.00000E+00, 0.90000E+00, 0.20000E+00, 0.90000E+00, 0.20000E+00, 0.10000E+01, 0.00000E+00, 0.10000E+01
  836,1,3,3, 0.20000E+00, 0.90000E+00, 0.40000E+00, 0.90000E+00, 0.40000E+00, 0.10000E+01, 0.20000E+00, 0.10000E+01
  837,1,3,3, 0.40000E+00, 0.90000E+00, 0.60000E+00, 0.90000E+00, 0.60000E+00, 0.10000E+01, 0.40000E+00, 0.10000E+01
  838,1,3,4, 0.60000E+00, 0.70000E+00, 0.63333E+00, 0.70000E+00, 0.63333E+00, 0.70312E+00, 0.60000E+00, 0.70312E+00
  839,1,3,4, 0.63333E+00, 0.70000E+00, 0.66667E+00, 0.70000E+00, 0.66667E+00, 0.70312E+00, 0.63333E+00, 0.70312E+00
  840,1,3,4, 0.63333E+00, 0.70312E+00, 0.66667E+00, 0.70312E+00, 0.66667E+00, 0.70625E+00, 0.63333E+00, 0.70625E+00
  841,1,3,4, 0.60000E+00, 0.70312E+00, 0.63333E+00, 0.70312E+00, 0.63333E+00, 0.70625E+00, 0.60000E+00, 0.70625E+00
  842,1,3,4, 0.60000E+00, 0.70625E+00, 0.66667E+00, 0.70625E+00, 0.66667E+00, 0.71250E+00, 0.60000E+00, 0.71250E+00
  843,1,3,4, 0.66667E+00, 0.70000E+00, 0.73333E+00, 0.70000E+00, 0.73333E+00, 0.70625E+00, 0.66667E+00, 0.70625E+00
  844,1,3,4, 0.66667E+00, 0.70625E+00, 0.73333E+00, 0.70625E+00, 0.73333E+00, 0.71250E+00, 0.66667E+00, 0.71250E+00
  845,1,3,3, 0.66667E+00, 0.71250E+00, 0.73333E+00, 0.71250E+00, 0.73333E+00, 0.72500E+00, 0.66667E+00, 0.72500E+00
  846,1,3,3, 0.60000E+00, 0.71250E+00, 0.66667E+00, 0.71250E+00, 0.66667E+00, 0.72500E+00, 0.60000E+00, 0.72500E+00
  847,1,3,3, 0.60000E+00, 0.72500E+00, 0.73333E+00, 0.72500E+00, 0.73333E+00, 0.75000E+00, 0.60000E+00, 0.75000E+00
  848,1,3,3, 0.60000E+00, 0.75000E+00, 0.73333E+00, 0.75000E+00, 0.73333E+00, 0.80000E+00, 0.60000E+00, 0.80000E+00
  849,1,3,4, 0.73333E+00, 0.70000E+00, 0.86667E+00, 0.70000E+00, 0.86667E+00, 0.71250E+00, 0.73333E+00, 0.71250E+00
  850,1,3,4, 0.73333E+00, 0.71250E+00, 0.86667E+00, 0.71250E+00, 0.86667E+00, 0.72500E+00, 0.73333E+00, 0.72500E+00
  851,1,3,3, 0.73333E+00, 0.72500E+00, 0.86667E+00, 0.72500E+00, 0.86667E+00, 0.75000E+00, 0.73333E+00, 0.75000E+00
  852,1,3,3, 0.73333E+00, 0.75000E+00, 0.86667E+00, 0.75000E+00, 0.86667E+00, 0.80000E+00, 0.73333E+00, 0.80000E+00
  853,1,3,4, 0.86667E+00, 0.70000E+00, 0.10000E+01, 0.70000E+00, 0.10000E+01, 0.71250E+00, 0.86667E+00, 0.71250E+00
  854,1,3,4, 0.86667E+00, 0.71250E+00, 0.10000E+01, 0.71250E+00, 0.10000E+01, 0.72500E+00, 0.86667E+00, 0.72500E+00
  855,1,3,3, 0.86667E+00, 0.72500E+00, 0.10000E+01, 0.72500E+00, 0.10000E+01, 0.75000E+00, 0.86667E+00, 0.75000E+00
  856,1,3,3, 0.86667E+00, 0.75000E+00, 0.10000E+01, 0.75000E+00, 0.10000E+01, 0.80000E+00, 0.86667E+00, 0.80000E+00
  857,1,3,3, 0.60000E+00, 0.80000E+00, 0.73333E+00, 0.80000E+00, 0.73333E+00, 0.90000E+00, 0.60000E+00, 0.90000E+00
  858,1,3,3, 0.73333E+00, 0.80000E+00, 0.86667E+00, 0.80000E+00, 0.86667E+00, 0.90000E+00, 0.73333E+00, 0.90000E+00
  859,1,3,3, 0.86667E+00, 0.80000E+00, 0.10000E+01, 0.80000E+00, 0.10000E+01, 0.90000E+00, 0.86667E+00, 0.90000E+00
  860,1,3,3, 0.60000E+00, 0.90000E+00, 0.73333E+00, 0.90000E+00, 0.73333E+00, 0.10000E+01, 0.60000E+00, 0.10000E+01
  861,1,3,3, 0.73333E+00, 0.90000E+00, 0.86667E+00, 0.90000E+00, 0.86667E+00, 0.10000E+01, 0.73333E+00, 0.10000E+01
  862,1,3,3, 0.86667E+00, 0.90000E+00, 0.10000E+01, 0.90000E+00, 0.10000E+01, 0.10000E+01, 0.86667E+00, 0.10000E+01
  863,1,3,4, 0.10000E+01, 0.70000E+00, 0.12222E+01, 0.70000E+00, 0.12222E+01, 0.71250E+00, 0.10000E+01, 0.71250E+00
  864,1,3,4, 0.10000E+01, 0.71250E+00, 0.12222E+01, 0.71250E+00, 0.12222E+01, 0.72500E+00, 0.10000E+01, 0.72500E+00
  865,1,3,3, 0.10000E+01, 0.72500E+00, 0.12222E+01, 0.72500E+00, 0.12222E+01, 0.75000E+00, 0.10000E+01, 0.75000E+00
  866,1,3,3, 0.10000E+01, 0.75000E+00, 0.12222E+01, 0.75000E+00, 0.12222E+01, 0.80000E+00, 0.10000E+01, 0.80000E+00
  867,1,3,4, 0.12222E+01, 0.70000E+00, 0.14444E+01, 0.70000E+00, 0.14444E+01, 0.71250E+00, 0.12222E+01, 0.71250E+00
  868,1,3,4, 0.12222E+01, 0.71250E+00, 0.14444E+01, 0.71250E+00, 0.14444E+01, 0.72500E+00, 0.12222E+01, 0.72500E+00
  869,1,3,3, 0.12222E+01, 0.72500E+00, 0.14444E+01, 0.72500E+00, 0.14444E+01, 0.75000E+00, 0.12222E+01, 0.75000E+00
  870,1,3,3, 0.12222E+01, 0.75000E+00, 0.14444E+01, 0.75000E+00, 0.14444E+01, 0.80000E+00, 0.12222E+01, 0.80000E+00
  871,1,3,4, 0.14444E+01, 0.70000E+00, 0.16667E+01, 0.70000E+00, 0.16667E+01, 0.71250E+00, 0.14444E+01, 0.71250E+00
  872,1,3,4, 0.14444E+01, 0.71250E+00, 0.16667E+01, 0.71250E+00, 0.16667E+01, 0.72500E+00, 0.14444E+01, 0.72500E+00
  873,1,3,3, 0.14444E+01, 0.72500E+00, 0.16667E+01, 0.72500E+00, 0.16667E+01, 0.75000E+00, 0.14444E+01, 0.75000E+00
  874,1,3,3, 0.14444E+01, 0.75000E+00, 0.16667E+01, 0.75000E+00, 0.16667E+01, 0.80000E+00, 0.14444E+01, 0.80000E+00
  875,1,3,4, 0.16667E+01, 0.70000E+00, 0.18889E+01, 0.70000E+00, 0.18889E+01, 0.71250E+00, 0.16667E+01, 0.71250E+00
  876,1,3,4, 0.16667E+01, 0.71250E+00, 0.18889E+01, 0.71250E+00, 0.18889E+01, 0.72500E+00, 0.16667E+01, 0.72500E+00
  877,1,3,3, 0.16667E+01, 0.72500E+00, 0.18889E+01, 0.72500E+00, 0.18889E+01, 0.75000E+00, 0.16667E+01, 0.75000E+00
  878,1,3,3, 0.16667E+01, 0.75000E+00, 0.18889E+01, 0.75000E+00, 0.18889E+01, 0.80000E+00, 0.16667E+01, 0.80000E+00
  879,1,3,4, 0.18889E+01, 0.70000E+00, 0.21111E+01, 0.70000E+00, 0.21111E+01, 0.71250E+00, 0.18889E+01, 0.71250E+00
  880,1,3,4, 0.18889E+01, 0.71250E+00, 0.21111E+01, 0.71250E+00, 0.21111E+01, 0.72500E+00, 0.18889E+01, 0.72500E+00
  881,1,3,3, 0.18889E+01, 0.72500E+00, 0.21111E+01, 0.72500E+00, 0.21111E+01, 0.75000E+00, 0.18889E+01, 0.75000E+00
  882,1,3,3, 0.18889E+01, 0.75000E+00, 0.21111E+01, 0.75000E+00, 0.21111E+01, 0.80000E+00, 0.18889E+01, 0.80000E+00
  883,1,3,4, 0.21111E+01, 0.70000E+00, 0.23333E+01, 0.70000E+00, 0.23333E+01, 0.71250E+00, 0.21111E+01, 0.71250E+00
  884,1,3,4, 0.21111E+01, 0.71250E+00, 0.23333E+01, 0.71250E+00, 0.23333E+01, 0.72500E+00, 0.21111E+01, 0.72500E+00
  885,1,3,3, 0.21111E+01, 0.72500E+00, 0.23333E+01, 0.72500E+00, 0.23333E+01, 0.75000E+00, 0.21111E+01, 0.75000E+00
  886,1,3,3, 0.21111E+01, 0.75000E+00, 0.23333E+01, 0.75000E+00, 0.23333E+01, 0.80000E+00, 0.21111E+01, 0.80000E+00
  887,1,3,4, 0.23333E+01, 0.70000E+00, 0.25556E+01, 0.70000E+00, 0.25556E+01, 0.71250E+00, 0.23333E+01, 0.71250E+00
  888,1,3,4, 0.23333E+01, 0.71250E+00, 0.25556E+01, 0.71250E+00, 0.25556E+01, 0.72500E+00, 0.23333E+01, 0.72500E+00
  889,1,3,3, 0.23333E+01, 0.72500E+00, 0.25556E+01, 0.72500E+00, 0.25556E+01, 0.75000E+00, 0.23333E+01, 0.75000E+00
  890,1,3,3, 0.23333E+01, 0.75000E+00, 0.25556E+01, 0.75000E+00, 0.25556E+01, 0.80000E+00, 0.23333E+01, 0.80000E+00
  891,1,3,4, 0.25556E+01, 0.70000E+00, 0.27778E+01, 0.70000E+00, 0.27778E+01, 0.71250E+00, 0.25556E+01, 0.71250E+00
  892,1,3,4, 0.25556E+01, 0.71250E+00, 0.27778E+01, 0.71250E+00, 0.27778E+01, 0.72500E+00, 0.25556E+01, 0.72500E+00
  893,1,3,3, 0.25556E+01, 0.72500E+00, 0.27778E+01, 0.72500E+00, 0.27778E+01, 0.75000E+00, 0.25556E+01, 0.75000E+00
  894,1,3,3, 0.25556E+01, 0.75000E+00, 0.27778E+01, 0.75000E+00, 0.27778E+01, 0.80000E+00, 0.25556E+01, 0.80000E+00
  895,1,3,4, 0.27778E+01, 0.70000E+00, 0.30000E+01, 0.70000E+00, 0.30000E+01, 0.71250E+00, 0.27778E+01, 0.71250E+00
  896,1,3,4, 0.27778E+01, 0.71250E+00, 0.30000E+01, 0.71250E+00, 0.30000E+01, 0.72500E+00, 0.27778E+01, 0.72500E+00
  897,1,3,3, 0.27778E+01, 0.72500E+00, 0.30000E+01, 0.72500E+00, 0.30000E+01, 0.75000E+00, 0.27778E+01, 0.75000E+00
  898,1,3,3, 0.27778E+01, 0.75000E+00, 0.30000E+01, 0.75000E+00, 0.30000E+01, 0.80000E+00, 0.27778E+01, 0.80000E+00
  899,1,3,4, 0.30000E+01, 0.70000E+00, 0.32222E+01, 0.70000E+00, 0.32222E+01, 0.71250E+00, 0.30000E+01, 0.71250E+00
  900,1,3,4, 0.30000E+01, 0.71250E+00, 0.32222E+01, 0.71250E+00, 0.32222E+01, 0.72500E+00, 0.30000E+01, 0.72500E+00
  901,1,3,3, 0.30000E+01, 0.72500E+00, 0.32222E+01, 0.72500E+00, 0.32222E+01, 0.75000E+00, 0.30000E+01, 0.75000E+00
  902,1,3,3, 0.30000E+01, 0.75000E+00, 0.32222E+01, 0.75000E+00, 0.32222E+01, 0.80000E+00, 0.30000E+01, 0.80000E+00
  903,1,3,4, 0.32222E+01, 0.70000E+00, 0.34444E+01, 0.70000E+00, 0.34444E+01, 0.71250E+00, 0.32222E+01, 0.71250E+00
  904,1,3,4, 0.32222E+01, 0.71250E+00, 0.34444E+01, 0.71250E+00, 0.34444E+01, 0.72500E+00, 0.32222E+01, 0.72500E+00
  905,1,3,3, 0.32222E+01, 0.72500E+00, 0.34444E+01, 0.72500E+00, 0.34444E+01, 0.75000E+00, 0.32222E+01, 0.75000E+00
  906,1,3,3, 0.32222E+01, 0.75000E+00, 0.34444E+01, 0.75000E+00, 0.34444E+01, 0.80000E+00, 0.32222E+01, 0.80000E+00
  907,1,3,4, 0.34444E+01, 0.70000E+00, 0.36667E+01, 0.70000E+00, 0.36667E+01, 0.71250E+00, 0.34444E+01, 0.71250E+00
  908,1,3,4, 0.34444E+01, 0.71250E+00, 0.36667E+01, 0.71250E+00, 0.36667E+01, 0.72500E+00, 0.34444E+01, 0.72500E+00
  909,1,3,3, 0.34444E+01, 0.72500E+00, 0.36667E+01, 0.72500E+00, 0.36667E+01, 0.75000E+00, 0.34444E+01, 0.75000E+00
  910,1,3,3, 0.34444E+01, 0.75000E+00, 0.36667E+01, 0.75000E+00, 0.36667E+01, 0.80000E+00, 0.34444E+01, 0.80000E+00
  911,1,3,4, 0.36667E+01, 0.70000E+00, 0.38889E+01, 0.70000E+00, 0.38889E+01, 0.71250E+00, 0.36667E+01, 0.71250E+00
  912,1,3,4, 0.36667E+01, 0.71250E+00, 0.38889E+01, 0.71250E+00, 0.38889E+01, 0.72500E+00, 0.36667E+01, 0.72500E+00
  913,1,3,3, 0.36667E+01, 0.72500E+00, 0.38889E+01, 0.72500E+00, 0.38889E+01, 0.75000E+00, 0.36667E+01, 0.75000E+00
  914,1,3,3, 0.36667E+01, 0.75000E+00, 0.38889E+01, 0.75000E+00, 0.38889E+01, 0.80000E+00, 0.36667E+01, 0.80000E+00
  915,1,3,4, 0.38889E+01, 0.70000E+00, 0.41111E+01, 0.70000E+00, 0.41111E+01, 0.71250E+00, 0.38889E+01, 0.71250E+00
  916,1,3,4, 0.38889E+01, 0.71250E+00, 0.41111E+01, 0.71250E+00, 0.41111E+01, 0.72500E+00, 0.38889E+01, 0.72500E+00
  917,1,3,3, 0.38889E+01, 0.72500E+00, 0.41111E+01, 0.72500E+00, 0.41111E+01, 0.75000E+00, 0.38889E+01, 0.75000E+00
  918,1,3,3, 0.38889E+01, 0.75000E+00, 0.41111E+01, 0.75000E+00, 0.41111E+01, 0.80000E+00, 0.38889E+01, 0.80000E+00
  919,1,3,4, 0.41111E+01, 0.70000E+00, 0.43333E+01, 0.70000E+00, 0.43333E+01, 0.71250E+00, 0.41111E+01, 0.71250E+00
  920,1,3,4, 0.41111E+01, 0.71250E+00, 0.43333E+01, 0.71250E+00, 0.43333E+01, 0.72500E+00, 0.41111E+01, 0.72500E+00
  921,1,3,3, 0.41111E+01, 0.72500E+00, 0.43333E+01, 0.72500E+00, 0.43333E+01, 0.75000E+00, 0.41111E+01, 0.75000E+00
  922,1,3,3, 0.41111E+01, 0.75000E+00, 0.43333E+01, 0.75000E+00, 0.43333E+01, 0.80000E+00, 0.41111E+01, 0.80000E+00
  923,1,3,4, 0.43333E+01, 0.70000E+00, 0.45556E+01, 0.70000E+00, 0.45556E+01, 0.71250E+00, 0.43333E+01, 0.71250E+00
  924,1,3,4, 0.43333E+01, 0.71250E+00, 0.45556E+01, 0.71250E+00, 0.45556E+01, 0.72500E+00, 0.43333E+01, 0.72500E+00
  925,1,3,3, 0.43333E+01, 0.72500E+00, 0.45556E+01, 0.72500E+00, 0.45556E+01, 0.75000E+00, 0.43333E+01, 0.75000E+00
  926,1,3,3, 0.43333E+01, 0.75000E+00, 0.45556E+01, 0.75000E+00, 0.45556E+01, 0.80000E+00, 0.43333E+01, 0.80000E+00
  927,1,3,4, 0.45556E+01, 0.70000E+00, 0.47778E+01, 0.70000E+00, 0.47778E+01, 0.71250E+00, 0.45556E+01, 0.71250E+00
  928,1,3,4, 0.45556E+01, 0.71250E+00, 0.47778E+01, 0.71250E+00, 0.47778E+01, 0.72500E+00, 0.45556E+01, 0.72500E+00
  929,1,3,3, 0.45556E+01, 0.72500E+00, 0.47778E+01, 0.72500E+00, 0.47778E+01, 0.75000E+00, 0.45556E+01, 0.75000E+00
  930,1,3,3, 0.45556E+01, 0.75000E+00, 0.47778E+01, 0.75000E+00, 0.47778E+01, 0.80000E+00, 0.45556E+01, 0.80000E+00
  931,1,3,4, 0.47778E+01, 0.70000E+00, 0.50000E+01, 0.70000E+00, 0.50000E+01, 0.71250E+00, 0.47778E+01, 0.71250E+00
  932,1,3,4, 0.47778E+01, 0.71250E+00, 0.50000E+01, 0.71250E+00, 0.50000E+01, 0.72500E+00, 0.47778E+01, 0.72500E+00
  933,1,3,3, 0.47778E+01, 0.72500E+00, 0.50000E+01, 0.72500E+00, 0.50000E+01, 0.75000E+00, 0.47778E+01, 0.75000E+00
  934,1,3,3, 0.47778E+01, 0.75000E+00, 0.50000E+01, 0.75000E+00, 0.50000E+01, 0.80000E+00, 0.47778E+01, 0.80000E+00
  935,1,3,4, 0.50000E+01, 0.70000E+00, 0.52222E+01, 0.70000E+00, 0.52222E+01, 0.71250E+00, 0.50000E+01, 0.71250E+00
  936,1,3,4, 0.50000E+01, 0.71250E+00, 0.52222E+01, 0.71250E+00, 0.52222E+01, 0.72500E+00, 0.50000E+01, 0.72500E+00
  937,1,3,3, 0.50000E+01, 0.72500E+00, 0.52222E+01, 0.72500E+00, 0.52222E+01, 0.75000E+00, 0.50000E+01, 0.75000E+00
  938,1,3,3, 0.50000E+01, 0.75000E+00, 0.52222E+01, 0.75000E+00, 0.52222E+01, 0.80000E+00, 0.50000E+01, 0.80000E+00
  939,1,3,4, 0.52222E+01, 0.70000E+00, 0.54444E+01, 0.70000E+00, 0.54444E+01, 0.71250E+00, 0.52222E+01, 0.71250E+00
  940,1,3,4, 0.52222E+01, 0.71250E+00, 0.54444E+01, 0.71250E+00, 0.54444E+01, 0.72500E+00, 0.52222E+01, 0.72500E+00
  941,1,3,3, 0.52222E+01, 0.72500E+00, 0.54444E+01, 0.72500E+00, 0.54444E+01, 0.75000E+00, 0.52222E+01, 0.75000E+00
  942,1,3,3, 0.52222E+01, 0.75000E+00, 0.54444E+01, 0.75000E+00, 0.54444E+01, 0.80000E+00, 0.52222E+01, 0.80000E+00
  943,1,3,4, 0.54444E+01, 0.70000E+00, 0.56667E+01, 0.70000E+00, 0.56667E+01, 0.71250E+00, 0.54444E+01, 0.71250E+00
  944,1,3,4, 0.54444E+01, 0.71250E+00, 0.56667E+01, 0.71250E+00, 0.56667E+01, 0.72500E+00, 0.54444E+01, 0.72500E+00
  945,1,3,3, 0.54444E+01, 0.72500E+00, 0.56667E+01, 0.72500E+00, 0.56667E+01, 0.75000E+00, 0.54444E+01, 0.75000E+00
  946,1,3,3, 0.54444E+01, 0.75000E+00, 0.56667E+01, 0.75000E+00, 0.56667E+01, 0.80000E+00, 0.54444E+01, 0.80000E+00
  947,1,3,4, 0.56667E+01, 0.70000E+00, 0.58889E+01, 0.70000E+00, 0.58889E+01, 0.71250E+00, 0.56667E+01, 0.71250E+00
  948,1,3,4, 0.56667E+01, 0.71250E+00, 0.58889E+01, 0.71250E+00, 0.58889E+01, 0.72500E+00, 0.56667E+01, 0.72500E+00
  949,1,3,3, 0.56667E+01, 0.72500E+00, 0.58889E+01, 0.72500E+00, 0.58889E+01, 0.75000E+00, 0.56667E+01, 0.75000E+00
  950,1,3,3, 0.56667E+01, 0.75000E+00, 0.58889E+01, 0.75000E+00, 0.58889E+01, 0.80000E+00, 0.56667E+01, 0.80000E+00
  951,1,3,4, 0.58889E+01, 0.70000E+00, 0.61111E+01, 0.70000E+00, 0.61111E+01, 0.71250E+00, 0.58889E+01, 0.71250E+00
  952,1,3,4, 0.58889E+01, 0.71250E+00, 0.61111E+01, 0.71250E+00, 0.61111E+01, 0.72500E+00, 0.58889E+01, 0.72500E+00
  953,1,3,3, 0.58889E+01, 0.72500E+00, 0.61111E+01, 0.72500E+00, 0.61111E+01, 0.75000E+00, 0.58889E+01, 0.75000E+00
  954,1,3,3, 0.58889E+01, 0.75000E+00, 0.61111E+01, 0.75000E+00, 0.61111E+01, 0.80000E+00, 0.58889E+01, 0.80000E+00
  955,1,3,4, 0.61111E+01, 0.70000E+00, 0.63333E+01, 0.70000E+00, 0.63333E+01, 0.71250E+00, 0.61111E+01, 0.71250E+00
  956,1,3,4, 0.61111E+01, 0.71250E+00, 0.63333E+01, 0.71250E+00, 0.63333E+01, 0.72500E+00, 0.61111E+01, 0.72500E+00
  957,1,3,3, 0.61111E+01, 0.72500E+00, 0.63333E+01, 0.72500E+00, 0.63333E+01, 0.75000E+00, 0.61111E+01, 0.75000E+00
  958,1,3,3, 0.61111E+01, 0.75000E+00, 0.63333E+01, 0.75000E+00, 0.63333E+01, 0.80000E+00, 0.61111E+01, 0.80000E+00
  959,1,3,4, 0.63333E+01, 0.70000E+00, 0.65556E+01, 0.70000E+00, 0.65556E+01, 0.71250E+00, 0.63333E+01, 0.71250E+00
  960,1,3,4, 0.63333E+01, 0.71250E+00, 0.65556E+01, 0.71250E+00, 0.65556E+01, 0.72500E+00, 0.63333E+01, 0.72500E+00
  961,1,3,3, 0.63333E+01, 0.72500E+00, 0.65556E+01, 0.72500E+00, 0.65556E+01, 0.75000E+00, 0.63333E+01, 0.75000E+00
  962,1,3,3, 0.63333E+01, 0.75000E+00, 0.65556E+01, 0.75000E+00, 0.65556E+01, 0.80000E+00, 0.63333E+01, 0.80000E+00
  963,1,3,4, 0.65556E+01, 0.70000E+00, 0.67778E+01, 0.70000E+00, 0.67778E+01, 0.71250E+00, 0.65556E+01, 0.71250E+00
  964,1,3,4, 0.65556E+01, 0.71250E+00, 0.67778E+01, 0.71250E+00, 0.67778E+01, 0.72500E+00, 0.65556E+01, 0.72500E+00
  965,1,3,3, 0.65556E+01, 0.72500E+00, 0.67778E+01, 0.72500E+00, 0.67778E+01, 0.75000E+00, 0.65556E+01, 0.75000E+00
  966,1,3,3, 0.65556E+01, 0.75000E+00, 0.67778E+01, 0.75000E+00, 0.67778E+01, 0.80000E+00, 0.65556E+01, 0.80000E+00
  967,1,3,4, 0.67778E+01, 0.70000E+00, 0.70000E+01, 0.70000E+00, 0.70000E+01, 0.71250E+00, 0.67778E+01, 0.71250E+00
  968,1,3,4, 0.67778E+01, 0.71250E+00, 0.70000E+01, 0.71250E+00, 0.70000E+01, 0.72500E+00, 0.67778E+01, 0.72500E+00
  969,1,3,3, 0.67778E+01, 0.72500E+00, 0.70000E+01, 0.72500E+00, 0.70000E+01, 0.75000E+00, 0.67778E+01, 0.75000E+00
  970,1,3,3, 0.67778E+01, 0.75000E+00, 0.70000E+01, 0.75000E+00, 0.70000E+01, 0.80000E+00, 0.67778E+01, 0.80000E+00
  971,1,3,4, 0.70000E+01, 0.70000E+00, 0.72222E+01, 0.70000E+00, 0.72222E+01, 0.71250E+00, 0.70000E+01, 0.71250E+00
  972,1,3,4, 0.70000E+01, 0.71250E+00, 0.72222E+01, 0.71250E+00, 0.72222E+01, 0.72500E+00, 0.70000E+01, 0.72500E+00
  973,1,3,3, 0.70000E+01, 0.72500E+00, 0.72222E+01, 0.72500E+00, 0.72222E+01, 0.75000E+00, 0.70000E+01, 0.75000E+00
  974,1,3,3, 0.70000E+01, 0.75000E+00, 0.72222E+01, 0.75000E+00, 0.72222E+01, 0.80000E+00, 0.70000E+01, 0.80000E+00
  975,1,3,4, 0.72222E+01, 0.70000E+00, 0.74444E+01, 0.70000E+00, 0.74444E+01, 0.71250E+00, 0.72222E+01, 0.71250E+00
  976,1,3,4, 0.72222E+01, 0.71250E+00, 0.74444E+01, 0.71250E+00, 0.74444E+01, 0.72500E+00, 0.72222E+01, 0.72500E+00
  977,1,3,3, 0.72222E+01, 0.72500E+00, 0.74444E+01, 0.72500E+00, 0.74444E+01, 0.75000E+00, 0.72222E+01, 0.75000E+00
  978,1,3,3, 0.72222E+01, 0.75000E+00, 0.74444E+01, 0.75000E+00, 0.74444E+01, 0.80000E+00, 0.72222E+01, 0.80000E+00
  979,1,3,4, 0.74444E+01, 0.70000E+00, 0.76667E+01, 0.70000E+00, 0.76667E+01, 0.71250E+00, 0.74444E+01, 0.71250E+00
  980,1,3,4, 0.74444E+01, 0.71250E+00, 0.76667E+01, 0.71250E+00, 0.76667E+01, 0.72500E+00, 0.74444E+01, 0.72500E+00
  981,1,3,3, 0.74444E+01, 0.72500E+00, 0.76667E+01, 0.72500E+00, 0.76667E+01, 0.75000E+00, 0.74444E+01, 0.75000E+00
  982,1,3,3, 0.74444E+01, 0.75000E+00, 0.76667E+01, 0.75000E+00, 0.76667E+01, 0.80000E+00, 0.74444E+01, 0.80000E+00
  983,1,3,4, 0.76667E+01, 0.70000E+00, 0.78889E+01, 0.70000E+00, 0.78889E+01, 0.71250E+00, 0.76667E+01, 0.71250E+00
  984,1,3,4, 0.76667E+01, 0.71250E+00, 0.78889E+01, 0.71250E+00, 0.78889E+01, 0.72500E+00, 0.76667E+01, 0.72500E+00
  985,1,3,3, 0.76667E+01, 0.72500E+00, 0.78889E+01, 0.72500E+00, 0.78889E+01, 0.75000E+00, 0.76667E+01, 0.75000E+00
  986,1,3,3, 0.76667E+01, 0.75000E+00, 0.78889E+01, 0.75000E+00, 0.78889E+01, 0.80000E+00, 0.76667E+01, 0.80000E+00
  987,1,3,4, 0.78889E+01, 0.70000E+00, 0.81111E+01, 0.70000E+00, 0.81111E+01, 0.71250E+00, 0.78889E+01, 0.71250E+00
  988,1,3,4, 0.78889E+01, 0.71250E+00, 0.81111E+01, 0.71250E+00, 0.81111E+01, 0.72500E+00, 0.78889E+01, 0.72500E+00
  989,1,3,3, 0.78889E+01, 0.72500E+00, 0.81111E+01, 0.72500E+00, 0.81111E+01, 0.75000E+00, 0.78889E+01, 0.75000E+00
  990,1,3,3, 0.78889E+01, 0.75000E+00, 0.81111E+01, 0.75000E+00, 0.81111E+01, 0.80000E+00, 0.78889E+01, 0.80000E+00
  991,1,3,4, 0.81111E+01, 0.70000E+00, 0.83333E+01, 0.70000E+00, 0.83333E+01, 0.71250E+00, 0.81111E+01, 0.71250E+00
  992,1,3,4, 0.81111E+01, 0.71250E+00, 0.83333E+01, 0.71250E+00, 0.83333E+01, 0.72500E+00, 0.81111E+01, 0.72500E+00
  993,1,3,3, 0.81111E+01, 0.72500E+00, 0.83333E+01, 0.72500E+00, 0.83333E+01, 0.75000E+00, 0.81111E+01, 0.75000E+00
  994,1,3,3, 0.81111E+01, 0.75000E+00, 0.83333E+01, 0.75000E+00, 0.83333E+01, 0.80000E+00, 0.81111E+01, 0.80000E+00
  995,1,3,4, 0.83333E+01, 0.70000E+00, 0.85556E+01, 0.70000E+00, 0.85556E+01, 0.71250E+00, 0.83333E+01, 0.71250E+00
  996,1,3,4, 0.83333E+01, 0.71250E+00, 0.85556E+01, 0.71250E+00, 0.85556E+01, 0.72500E+00, 0.83333E+01, 0.72500E+00
  997,1,3,3, 0.83333E+01, 0.72500E+00, 0.85556E+01, 0.72500E+00, 0.85556E+01, 0.75000E+00, 0.83333E+01, 0.75000E+00
  998,1,3,3, 0.83333E+01, 0.75000E+00, 0.85556E+01, 0.75000E+00, 0.85556E+01, 0.80000E+00, 0.83333E+01, 0.80000E+00
  999,1,3,4, 0.85556E+01, 0.70000E+00, 0.87778E+01, 0.70000E+00, 0.87778E+01, 0.71250E+00, 0.85556E+01, 0.71250E+00
 1000,1,3,4, 0.85556E+01, 0.71250E+00, 0.87778E+01, 0.71250E+00, 0.87778E+01, 0.72500E+00, 0.85556E+01, 0.72500E+00
 1001,1,3,3, 0.85556E+01, 0.72500E+00, 0.87778E+01, 0.72500E+00, 0.87778E+01, 0.75000E+00, 0.85556E+01, 0.75000E+00
 1002,1,3,3, 0.85556E+01, 0.75000E+00, 0.87778E+01, 0.75000E+00, 0.87778E+01, 0.80000E+00, 0.85556E+01, 0.80000E+00
 1003,1,3,4, 0.87778E+01, 0.70000E+00, 0.88889E+01, 0.70000E+00, 0.88889E+01, 0.71250E+00, 0.87778E+01, 0.71250E+00
 1004,1,3,4, 0.87778E+01, 0.71250E+00, 0.88889E+01, 0.71250E+00, 0.88889E+01, 0.72500E+00, 0.87778E+01, 0.72500E+00
 1005,1,3,3, 0.87778E+01, 0.72500E+00, 0.88889E+01, 0.72500E+00, 0.88889E+01, 0.75000E+00, 0.87778E+01, 0.75000E+00
 1006,1,3,4, 0.88889E+01, 0.70000E+00, 0.89444E+01, 0.70000E+00, 0.89444E+01, 0.71250E+00, 0.88889E+01, 0.71250E+00
 1007,1,3,4, 0.88889E+01, 0.71250E+00, 0.89444E+01, 0.71250E+00, 0.89444E+01, 0.72500E+00, 0.88889E+01, 0.72500E+00
 1008,1,4,4, 0.89444E+01, 0.70000E+00, 0.89722E+01, 0.70000E+00, 0.89722E+01, 0.71250E+00, 0.89444E+01, 0.71250E+00
 1009,1,4,4, 0.89722E+01, 0.70000E+00, 0.90000E+01, 0.70000E+00, 0.90000E+01, 0.71250E+00, 0.89722E+01, 0.71250E+00
 1010,1,4,4, 0.89722E+01, 0.71250E+00, 0.90000E+01, 0.71250E+00, 0.90000E+01, 0.72500E+00, 0.89722E+01, 0.72500E+00
 1011,1,4,4, 0.89444E+01, 0.71250E+00, 0.89722E+01, 0.71250E+00, 0.89722E+01, 0.72500E+00, 0.89444E+01, 0.72500E+00
 1012,1,4,3, 0.89444E+01, 0.72500E+00, 0.89722E+01, 0.72500E+00, 0.89722E+01, 0.75000E+00, 0.89444E+01, 0.75000E+00
 1013,1,4,3, 0.89722E+01, 0.72500E+00, 0.90000E+01, 0.72500E+00, 0.90000E+01, 0.75000E+00, 0.89722E+01, 0.75000E+00
 1014,1,3,3, 0.88889E+01, 0.72500E+00, 0.89444E+01, 0.72500E+00, 0.89444E+01, 0.75000E+00, 0.88889E+01, 0.75000E+00
 1015,1,3,3, 0.88889E+01, 0.75000E+00, 0.89444E+01, 0.75000E+00, 0.89444E+01, 0.80000E+00, 0.88889E+01, 0.80000E+00
 1016,1,4,3, 0.89444E+01, 0.75000E+00, 0.89722E+01, 0.75000E+00, 0.89722E+01, 0.80000E+00, 0.89444E+01, 0.80000E+00
 1017,1,4,3, 0.89722E+01, 0.75000E+00, 0.90000E+01, 0.75000E+00, 0.90000E+01, 0.80000E+00, 0.89722E+01, 0.80000E+00
 1018,1,3,3, 0.87778E+01, 0.75000E+00, 0.88889E+01, 0.75000E+00, 0.88889E+01, 0.80000E+00, 0.87778E+01, 0.80000E+00
 1019,1,3,3, 0.10000E+01, 0.80000E+00, 0.12222E+01, 0.80000E+00, 0.12222E+01, 0.90000E+00, 0.10000E+01, 0.90000E+00
 1020,1,3,3, 0.12222E+01, 0.80000E+00, 0.14444E+01, 0.80000E+00, 0.14444E+01, 0.90000E+00, 0.12222E+01, 0.90000E+00
 1021,1,3,3, 0.14444E+01, 0.80000E+00, 0.16667E+01, 0.80000E+00, 0.16667E+01, 0.90000E+00, 0.14444E+01, 0.90000E+00
 1022,1,3,3, 0.16667E+01, 0.80000E+00, 0.18889E+01, 0.80000E+00, 0.18889E+01, 0.90000E+00, 0.16667E+01, 0.90000E+00
 1023,1,3,3, 0.18889E+01, 0.80000E+00, 0.21111E+01, 0.80000E+00, 0.21111E+01, 0.90000E+00, 0.18889E+01, 0.90000E+00
 1024,1,3,3, 0.21111E+01, 0.80000E+00, 0.23333E+01, 0.80000E+00, 0.23333E+01, 0.90000E+00, 0.21111E+01, 0.90000E+00
 1025,1,3,3, 0.23333E+01, 0.80000E+00, 0.25556E+01, 0.80000E+00, 0.25556E+01, 0.90000E+00, 0.23333E+01, 0.90000E+00
 1026,1,3,3, 0.25556E+01, 0.80000E+00, 0.27778E+01, 0.80000E+00, 0.27778E+01, 0.90000E+00, 0.25556E+01, 0.90000E+00
 1027,1,3,3, 0.27778E+01, 0.80000E+00, 0.30000E+01, 0.80000E+00, 0.30000E+01, 0.90000E+00, 0.27778E+01, 0.90000E+00
 1028,1,3,3, 0.30000E+01, 0.80000E+00, 0.32222E+01, 0.80000E+00, 0.32222E+01, 0.90000E+00, 0.30000E+01, 0.90000E+00
 1029,1,3,3, 0.32222E+01, 0.80000E+00, 0.34444E+01, 0.80000E+00, 0.34444E+01, 0.90000E+00, 0.32222E+01, 0.90000E+00
 1030,1,3,3, 0.34444E+01, 0.80000E+00, 0.36667E+01, 0.80000E+00, 0.36667E+01, 0.90000E+00, 0.34444E+01, 0.90000E+00
 1031,1,3,3, 0.36667E+01, 0.80000E+00, 0.38889E+01, 0.80000E+00, 0.38889E+01, 0.90000E+00, 0.36667E+01, 0.90000E+00
 1032,1,3,3, 0.38889E+01, 0.80000E+00, 0.41111E+01, 0.80000E+00, 0.41111E+01, 0.90000E+00, 0.38889E+01, 0.90000E+00
 1033,1,3,3, 0.41111E+01, 0.80000E+00, 0.43333E+01, 0.80000E+00, 0.43333E+01, 0.90000E+00, 0.41111E+01, 0.90000E+00
 1034,1,3,3, 0.43333E+01, 0.80000E+00, 0.45556E+01, 0.80000E+00, 0.45556E+01, 0.90000E+00, 0.43333E+01, 0.90000E+00
 1035,1,3,3, 0.45556E+01, 0.80000E+00, 0.47778E+01, 0.80000E+00, 0.47778E+01, 0.90000E+00, 0.45556E+01, 0.90000E+00
 1036,1,3,3, 0.47778E+01, 0.80000E+00, 0.50000E+01, 0.80000E+00, 0.50000E+01, 0.90000E+00, 0.47778E+01, 0.90000E+00
 1037,1,3,3, 0.50000E+01, 0.80000E+00, 0.52222E+01, 0.80000E+00, 0.52222E+01, 0.90000E+00, 0.50000E+01, 0.90000E+00
 1038,1,3,3, 0.52222E+01, 0.80000E+00, 0.54444E+01, 0.80000E+00, 0.54444E+01, 0.90000E+00, 0.52222E+01, 0.90000E+00
 1039,1,3,3, 0.54444E+01, 0.80000E+00, 0.56667E+01, 0.80000E+00, 0.56667E+01, 0.90000E+00, 0.54444E+01, 0.90000E+00
 1040,1,3,3, 0.56667E+01, 0.80000E+00, 0.58889E+01, 0.80000E+00, 0.58889E+01, 0.90000E+00, 0.56667E+01, 0.90000E+00
 1041,1,3,3, 0.58889E+01, 0.80000E+00, 0.61111E+01, 0.80000E+00, 0.61111E+01, 0.90000E+00, 0.58889E+01, 0.90000E+00
 1042,1,3,3, 0.61111E+01, 0.80000E+00, 0.63333E+01, 0.80000E+00, 0.63333E+01, 0.90000E+00, 0.61111E+01, 0.90000E+00
 1043,1,3,3, 0.63333E+01, 0.80000E+00, 0.65556E+01, 0.80000E+00, 0.65556E+01, 0.90000E+00, 0.63333E+01, 0.90000E+00
 1044,1,3,3, 0.65556E+01, 0.80000E+00, 0.67778E+01, 0.80000E+00, 0.67778E+01, 0.90000E+00, 0.65556E+01, 0.90000E+00
 1045,1,3,3, 0.67778E+01, 0.80000E+00, 0.70000E+01, 0.80000E+00, 0.70000E+01, 0.90000E+00, 0.67778E+01, 0.90000E+00
 1046,1,3,3, 0.70000E+01, 0.80000E+00, 0.72222E+01, 0.80000E+00, 0.72222E+01, 0.90000E+00, 0.70000E+01, 0.90000E+00
 1047,1,3,3, 0.72222E+01, 0.80000E+00, 0.74444E+01, 0.80000E+00, 0.74444E+01, 0.90000E+00, 0.72222E+01, 0.90000E+00
 1048,1,3,3, 0.74444E+01, 0.80000E+00, 0.76667E+01, 0.80000E+00, 0.76667E+01, 0.90000E+00, 0.74444E+01, 0.90000E+00
 1049,1,3,3, 0.76667E+01, 0.80000E+00, 0.78889E+01, 0.80000E+00, 0.78889E+01, 0.90000E+00, 0.76667E+01, 0.90000E+00
 1050,1,3,3, 0.78889E+01, 0.80000E+00, 0.81111E+01, 0.80000E+00, 0.81111E+01, 0.90000E+00, 0.78889E+01, 0.90000E+00
 1051,1,3,3, 0.81111E+01, 0.80000E+00, 0.83333E+01, 0.80000E+00, 0.83333E+01, 0.90000E+00, 0.81111E+01, 0.90000E+00
 1052,1,3,3, 0.83333E+01, 0.80000E+00, 0.85556E+01, 0.80000E+00, 0.85556E+01, 0.90000E+00, 0.83333E+01, 0.90000E+00
 1053,1,3,3, 0.85556E+01, 0.80000E+00, 0.87778E+01, 0.80000E+00, 0.87778E+01, 0.90000E+00, 0.85556E+01, 0.90000E+00
 1054,1,3,3, 0.87778E+01, 0.80000E+00, 0.88889E+01, 0.80000E+00, 0.88889E+01, 0.90000E+00, 0.87778E+01, 0.90000E+00
 1055,1,3,3, 0.88889E+01, 0.80000E+00, 0.89444E+01, 0.80000E+00, 0.89444E+01, 0.90000E+00, 0.88889E+01, 0.90000E+00
 1056,1,4,3, 0.89444E+01, 0.80000E+00, 0.89722E+01, 0.80000E+00, 0.89722E+01, 0.90000E+00, 0.89444E+01, 0.90000E+00
 1057,1,4,3, 0.89722E+01, 0.80000E+00, 0.90000E+01, 0.80000E+00, 0.90000E+01, 0.90000E+00, 0.89722E+01, 0.90000E+00
 1058,1,3,3, 0.10000E+01, 0.90000E+00, 0.12222E+01, 0.90000E+00, 0.12222E+01, 0.10000E+01, 0.10000E+01, 0.10000E+01
 1059,1,3,3, 0.12222E+01, 0.90000E+00, 0.14444E+01, 0.90000E+00, 0.14444E+01, 0.10000E+01, 0.12222E+01, 0.10000E+01
 1060,1,3,3, 0.14444E+01, 0.90000E+00, 0.16667E+01, 0.90000E+00, 0.16667E+01, 0.10000E+01, 0.14444E+01, 0.10000E+01
 1061,1,3,3, 0.16667E+01, 0.90000E+00, 0.18889E+01, 0.90000E+00, 0.18889E+01, 0.10000E+01, 0.16667E+01, 0.10000E+01
 1062,1,3,3, 0.18889E+01, 0.90000E+00, 0.21111E+01, 0.90000E+00, 0.21111E+01, 0.10000E+01, 0.18889E+01, 0.10000E+01
 1063,1,3,3, 0.21111E+01, 0.90000E+00, 0.23333E+01, 0.90000E+00, 0.23333E+01, 0.10000E+01, 0.21111E+01, 0.10000E+01
 1064,1,3,3, 0.23333E+01, 0.90000E+00, 0.25556E+01, 0.90000E+00, 0.25556E+01, 0.10000E+01, 0.23333E+01, 0.10000E+01
 1065,1,3,3, 0.25556E+01, 0.90000E+00, 0.27778E+01, 0.90000E+00, 0.27778E+01, 0.10000E+01, 0.25556E+01, 0.10000E+01
 1066,1,3,3, 0.27778E+01, 0.90000E+00, 0.30000E+01, 0.90000E+00, 0.30000E+01, 0.10000E+01, 0.27778E+01, 0.10000E+01
 1067,1,3,3, 0.30000E+01, 0.90000E+00, 0.32222E+01, 0.90000E+00, 0.32222E+01, 0.10000E+01, 0.30000E+01, 0.10000E+01
 1068,1,3,3, 0.32222E+01, 0.90000E+00, 0.34444E+01, 0.90000E+00, 0.34444E+01, 0.10000E+01, 0.32222E+01, 0.10000E+01
 1069,1,3,3, 0.34444E+01, 0.90000E+00, 0.36667E+01, 0.90000E+00, 0.36667E+01, 0.10000E+01, 0.34444E+01, 0.10000E+01
 1070,1,3,3, 0.36667E+01, 0.90000E+00, 0.38889E+01, 0.90000E+00, 0.38889E+01, 0.10000E+01, 0.36667E+01, 0.10000E+01
 1071,1,3,3, 0.38889E+01, 0.90000E+00, 0.41111E+01, 0.90000E+00, 0.41111E+01, 0.10000E+01, 0.38889E+01, 0.10000E+01
 1072,1,3,3, 0.41111E+01, 0.90000E+00, 0.43333E+01, 0.90000E+00, 0.43333E+01, 0.10000E+01, 0.41111E+01, 0.10000E+01
 1073,1,3,3, 0.43333E+01, 0.90000E+00, 0.45556E+01, 0.90000E+00, 0.45556E+01, 0.10000E+01, 0.43333E+01, 0.10000E+01
 1074,1,3,3, 0.45556E+01, 0.90000E+00, 0.47778E+01, 0.90000E+00, 0.47778E+01, 0.10000E+01, 0.45556E+01, 0.10000E+01
 1075,1,3,3, 0.47778E+01, 0.90000E+00, 0.50000E+01, 0.90000E+00, 0.50000E+01, 0.10000E+01, 0.47778E+01, 0.10000E+01
 1076,1,3,3, 0.50000E+01, 0.90000E+00, 0.52222E+01, 0.90000E+00, 0.52222E+01, 0.10000E+01, 0.50000E+01, 0.10000E+01
 1077,1,3,3, 0.52222E+01, 0.90000E+00, 0.54444E+01, 0.90000E+00, 0.54444E+01, 0.10000E+01, 0.52222E+01, 0.10000E+01
 1078,1,3,3, 0.54444E+01, 0.90000E+00, 0.56667E+01, 0.90000E+00, 0.56667E+01, 0.10000E+01, 0.54444E+01, 0.10000E+01
 1079,1,3,3, 0.56667E+01, 0.90000E+00, 0.58889E+01, 0.90000E+00, 0.58889E+01, 0.10000E+01, 0.56667E+01, 0.10000E+01
 1080,1,3,3, 0.58889E+01, 0.90000E+00, 0.61111E+01, 0.90000E+00, 0.61111E+01, 0.10000E+01, 0.58889E+01, 0.10000E+01
 1081,1,3,3, 0.61111E+01, 0.90000E+00, 0.63333E+01, 0.90000E+00, 0.63333E+01, 0.10000E+01, 0.61111E+01, 0.10000E+01
 1082,1,3,3, 0.63333E+01, 0.90000E+00, 0.65556E+01, 0.90000E+00, 0.65556E+01, 0.10000E+01, 0.63333E+01, 0.10000E+01
 1083,1,3,3, 0.65556E+01, 0.90000E+00, 0.67778E+01, 0.90000E+00, 0.67778E+01, 0.10000E+01, 0.65556E+01, 0.10000E+01
 1084,1,3,3, 0.67778E+01, 0.90000E+00, 0.70000E+01, 0.90000E+00, 0.70000E+01, 0.10000E+01, 0.67778E+01, 0.10000E+01
 1085,1,3,3, 0.70000E+01, 0.90000E+00, 0.72222E+01, 0.90000E+00, 0.72222E+01, 0.10000E+01, 0.70000E+01, 0.10000E+01
 1086,1,3,3, 0.72222E+01, 0.90000E+00, 0.74444E+01, 0.90000E+00, 0.74444E+01, 0.10000E+01, 0.72222E+01, 0.10000E+01
 1087,1,3,3, 0.74444E+01, 0.90000E+00, 0.76667E+01, 0.90000E+00, 0.76667E+01, 0.10000E+01, 0.74444E+01, 0.10000E+01
 1088,1,3,3, 0.76667E+01, 0.90000E+00, 0.78889E+01, 0.90000E+00, 0.78889E+01, 0.10000E+01, 0.76667E+01, 0.10000E+01
 1089,1,3,3, 0.78889E+01, 0.90000E+00, 0.81111E+01, 0.90000E+00, 0.81111E+01, 0.10000E+01, 0.78889E+01, 0.10000E+01
 1090,1,3,3, 0.81111E+01, 0.90000E+00, 0.83333E+01, 0.90000E+00, 0.83333E+01, 0.10000E+01, 0.81111E+01, 0.10000E+01
 1091,1,3,3, 0.83333E+01, 0.90000E+00, 0.85556E+01, 0.90000E+00, 0.85556E+01, 0.10000E+01, 0.83333E+01, 0.10000E+01
 1092,1,3,3, 0.85556E+01, 0.90000E+00, 0.87778E+01, 0.90000E+00, 0.87778E+01, 0.10000E+01, 0.85556E+01, 0.10000E+01
 1093,1,3,3, 0.87778E+01, 0.90000E+00, 0.88889E+01, 0.90000E+00, 0.88889E+01, 0.10000E+01, 0.87778E+01, 0.10000E+01
 1094,1,3,3, 0.88889E+01, 0.90000E+00, 0.89444E+01, 0.90000E+00, 0.89444E+01, 0.10000E+01, 0.88889E+01, 0.10000E+01
 1095,1,4,3, 0.89444E+01, 0.90000E+00, 0.89722E+01, 0.90000E+00, 0.89722E+01, 0.10000E+01, 0.89444E+01, 0.10000E+01
 1096,1,4,3, 0.89722E+01, 0.90000E+00, 0.90000E+01, 0.90000E+00, 0.90000E+01, 0.10000E+01, 0.89722E+01, 0.10000E+01
 1097,2,4,3, 0.90000E+01, 0.70000E+00, 0.90042E+01, 0.70000E+00, 0.90042E+01, 0.72500E+00, 0.90000E+01, 0.72500E+00
 1098,2,4,3, 0.90042E+01, 0.70000E+00, 0.90083E+01, 0.70000E+00, 0.90083E+01, 0.72500E+00, 0.90042E+01, 0.72500E+00
 1099,2,4,3, 0.90042E+01, 0.72500E+00, 0.90083E+01, 0.72500E+00, 0.90083E+01, 0.75000E+00, 0.90042E+01, 0.75000E+00
 1100,2,4,3, 0.90000E+01, 0.72500E+00, 0.90042E+01, 0.72500E+00, 0.90042E+01, 0.75000E+00, 0.90000E+01, 0.75000E+00
 1101,2,4,3, 0.90083E+01, 0.70000E+00, 0.90167E+01, 0.70000E+00, 0.90167E+01, 0.75000E+00, 0.90083E+01, 0.75000E+00
 1102,2,3,3, 0.90167E+01, 0.70000E+00, 0.90333E+01, 0.70000E+00, 0.90333E+01, 0.75000E+00, 0.90167E+01, 0.75000E+00
 1103,2,3,3, 0.90167E+01, 0.75000E+00, 0.90333E+01, 0.75000E+00, 0.90333E+01, 0.80000E+00, 0.90167E+01, 0.80000E+00
 1104,2,4,3, 0.90000E+01, 0.75000E+00, 0.90083E+01, 0.75000E+00, 0.90083E+01, 0.80000E+00, 0.90000E+01, 0.80000E+00
 1105,2,4,3, 0.90083E+01, 0.75000E+00, 0.90167E+01, 0.75000E+00, 0.90167E+01, 0.80000E+00, 0.90083E+01, 0.80000E+00
 1106,2,3,3, 0.90333E+01, 0.70000E+00, 0.90667E+01, 0.70000E+00, 0.90667E+01, 0.80000E+00, 0.90333E+01, 0.80000E+00
 1107,2,3,3, 0.90667E+01, 0.70000E+00, 0.91333E+01, 0.70000E+00, 0.91333E+01, 0.80000E+00, 0.90667E+01, 0.80000E+00
 1108,2,3,3, 0.91333E+01, 0.70000E+00, 0.92667E+01, 0.70000E+00, 0.92667E+01, 0.80000E+00, 0.91333E+01, 0.80000E+00
 1109,2,3,3, 0.92667E+01, 0.70000E+00, 0.93333E+01, 0.70000E+00, 0.93333E+01, 0.80000E+00, 0.92667E+01, 0.80000E+00
 1110,2,3,3, 0.93333E+01, 0.70000E+00, 0.93667E+01, 0.70000E+00, 0.93667E+01, 0.80000E+00, 0.93333E+01, 0.80000E+00
 1111,2,4,3, 0.93667E+01, 0.70000E+00, 0.93833E+01, 0.70000E+00, 0.93833E+01, 0.80000E+00, 0.93667E+01, 0.80000E+00
 1112,2,4,3, 0.93833E+01, 0.70000E+00, 0.94000E+01, 0.70000E+00, 0.94000E+01, 0.80000E+00, 0.93833E+01, 0.80000E+00
 1113,2,4,3, 0.90000E+01, 0.80000E+00, 0.90167E+01, 0.80000E+00, 0.90167E+01, 0.90000E+00, 0.90000E+01, 0.90000E+00
 1114,2,4,3, 0.90167E+01, 0.80000E+00, 0.90333E+01, 0.80000E+00, 0.90333E+01, 0.90000E+00, 0.90167E+01, 0.90000E+00
 1115,2,3,3, 0.90333E+01, 0.80000E+00, 0.90667E+01, 0.80000E+00, 0.90667E+01, 0.90000E+00, 0.90333E+01, 0.90000E+00
 1116,2,3,3, 0.90667E+01, 0.80000E+00, 0.91333E+01, 0.80000E+00, 0.91333E+01, 0.90000E+00, 0.90667E+01, 0.90000E+00
 1117,2,3,3, 0.91333E+01, 0.80000E+00, 0.92667E+01, 0.80000E+00, 0.92667E+01, 0.90000E+00, 0.91333E+01, 0.90000E+00
 1118,2,3,3, 0.92667E+01, 0.80000E+00, 0.93333E+01, 0.80000E+00, 0.93333E+01, 0.90000E+00, 0.92667E+01, 0.90000E+00
 1119,2,3,3, 0.93333E+01, 0.80000E+00, 0.93667E+01, 0.80000E+00, 0.93667E+01, 0.90000E+00, 0.93333E+01, 0.90000E+00
 1120,2,4,3, 0.93667E+01, 0.80000E+00, 0.93833E+01, 0.80000E+00, 0.93833E+01, 0.90000E+00, 0.93667E+01, 0.90000E+00
 1121,2,4,3, 0.93833E+01, 0.80000E+00, 0.94000E+01, 0.80000E+00, 0.94000E+01, 0.90000E+00, 0.93833E+01, 0.90000E+00
 1122,2,4,3, 0.90000E+01, 0.90000E+00, 0.90167E+01, 0.90000E+00, 0.90167E+01, 0.10000E+01, 0.90000E+01, 0.10000E+01
 1123,2,4,3, 0.90167E+01, 0.90000E+00, 0.90333E+01, 0.90000E+00, 0.90333E+01, 0.10000E+01, 0.90167E+01, 0.10000E+01
 1124,2,3,3, 0.90333E+01, 0.90000E+00, 0.90667E+01, 0.90000E+00, 0.90667E+01, 0.10000E+01, 0.90333E+01, 0.10000E+01
 1125,2,3,3, 0.90667E+01, 0.90000E+00, 0.91333E+01, 0.90000E+00, 0.91333E+01, 0.10000E+01, 0.90667E+01, 0.10000E+01
 1126,2,3,3, 0.91333E+01, 0.90000E+00, 0.92667E+01, 0.90000E+00, 0.92667E+01, 0.10000E+01, 0.91333E+01, 0.10000E+01
 1127,2,3,3, 0.92667E+01, 0.90000E+00, 0.93333E+01, 0.90000E+00, 0.93333E+01, 0.10000E+01, 0.92667E+01, 0.10000E+01
 1128,2,3,3, 0.93333E+01, 0.90000E+00, 0.93667E+01, 0.90000E+00, 0.93667E+01, 0.10000E+01, 0.93333E+01, 0.10000E+01
 1129,2,4,3, 0.93667E+01, 0.90000E+00, 0.93833E+01, 0.90000E+00, 0.93833E+01, 0.10000E+01, 0.93667E+01, 0.10000E+01
 1130,2,4,3, 0.93833E+01, 0.90000E+00, 0.94000E+01, 0.90000E+00, 0.94000E+01, 0.10000E+01, 0.93833E+01, 0.10000E+01
 1131,3,4,3, 0.94000E+01, 0.70000E+00, 0.94250E+01, 0.70000E+00, 0.94250E+01, 0.80000E+00, 0.94000E+01, 0.80000E+00
 1132,3,4,3, 0.94250E+01, 0.70000E+00, 0.94500E+01, 0.70000E+00, 0.94500E+01, 0.80000E+00, 0.94250E+01, 0.80000E+00
 1133,3,3,3, 0.94500E+01, 0.70000E+00, 0.95000E+01, 0.70000E+00, 0.95000E+01, 0.80000E+00, 0.94500E+01, 0.80000E+00
 1134,3,3,3, 0.95000E+01, 0.70000E+00, 0.96000E+01, 0.70000E+00, 0.96000E+01, 0.80000E+00, 0.95000E+01, 0.80000E+00
 1135,3,3,3, 0.96000E+01, 0.70000E+00, 0.98000E+01, 0.70000E+00, 0.98000E+01, 0.80000E+00, 0.96000E+01, 0.80000E+00
 1136,3,3,3, 0.98000E+01, 0.70000E+00, 0.10000E+02, 0.70000E+00, 0.10000E+02, 0.80000E+00, 0.98000E+01, 0.80000E+00
 1137,3,4,3, 0.94000E+01, 0.80000E+00, 0.94250E+01, 0.80000E+00, 0.94250E+01, 0.90000E+00, 0.94000E+01, 0.90000E+00
 1138,3,4,3, 0.94250E+01, 0.80000E+00, 0.94500E+01, 0.80000E+00, 0.94500E+01, 0.90000E+00, 0.94250E+01, 0.90000E+00
 1139,3,3,3, 0.94500E+01, 0.80000E+00, 0.95000E+01, 0.80000E+00, 0.95000E+01, 0.90000E+00, 0.94500E+01, 0.90000E+00
 1140,3,3,3, 0.95000E+01, 0.80000E+00, 0.96000E+01, 0.80000E+00, 0.96000E+01, 0.90000E+00, 0.95000E+01, 0.90000E+00
 1141,3,3,3, 0.96000E+01, 0.80000E+00, 0.98000E+01, 0.80000E+00, 0.98000E+01, 0.90000E+00, 0.96000E+01, 0.90000E+00
 1142,3,3,3, 0.98000E+01, 0.80000E+00, 0.10000E+02, 0.80000E+00, 0.10000E+02, 0.90000E+00, 0.98000E+01, 0.90000E+00
 1143,3,4,3, 0.94000E+01, 0.90000E+00, 0.94250E+01, 0.90000E+00, 0.94250E+01, 0.10000E+01, 0.94000E+01, 0.10000E+01
 1144,3,4,3, 0.94250E+01, 0.90000E+00, 0.94500E+01, 0.90000E+00, 0.94500E+01, 0.10000E+01, 0.94250E+01, 0.10000E+01
 1145,3,3,3, 0.94500E+01, 0.90000E+00, 0.95000E+01, 0.90000E+00, 0.95000E+01, 0.10000E+01, 0.94500E+01, 0.10000E+01
 1146,3,3,3, 0.95000E+01, 0.90000E+00, 0.96000E+01, 0.90000E+00, 0.96000E+01, 0.10000E+01, 0.95000E+01, 0.10000E+01
 1147,3,3,3, 0.96000E+01, 0.90000E+00, 0.98000E+01, 0.90000E+00, 0.98000E+01, 0.10000E+01, 0.96000E+01, 0.10000E+01
 1148,3,3,3, 0.98000E+01, 0.90000E+00, 0.10000E+02, 0.90000E+00, 0.10000E+02, 0.10000E+01, 0.98000E+01, 0.10000E+01


==> figures/sec4/b2ch2/qoi_data.csv <==
 0.00000E+00, 0.2981500000000E+02, 0.1000000000000E+02, 0.8614720857979E+02, 0.1000000000000E+01, 0.1560000000000E+01, 0.3120000000000E+01, 0.1560000000000E+01, 0.3120000000000E+01, 0.2687792907689E+03,-0.1092613559107E+02, 0.3760000000000E+01
 0.00000E+00, 0.2981500000000E+02, 0.1000000000000E+02, 0.8614720858187E+02, 0.1000000000000E+01, 0.1560000000000E+01, 0.3120000000000E+01, 0.1560000000000E+01, 0.3120000000000E+01, 0.2687792907754E+03,-0.1092613558780E+02, 0.3760000000000E+01
 0.75000E-01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8795424882485E+02, 0.1000000000000E+01, 0.1560061124723E+01, 0.3120000000000E+01, 0.1559914276344E+01, 0.3120000000000E+01, 0.2742740724043E+03,-0.8438939749204E+01, 0.3760000000000E+01
 0.15000E+00, 0.2981500000000E+02, 0.1000000000000E+02, 0.9002972436701E+02, 0.1000000000000E+01, 0.1560298162737E+01, 0.3120000000000E+01, 0.1559487008005E+01, 0.3120000000000E+01, 0.2806056323747E+03,-0.4862677432183E+01, 0.3760000000000E+01
 0.22500E+00, 0.2981500000000E+02, 0.1000000000000E+02, 0.9030227773020E+02, 0.1000000000000E+01, 0.1560735331844E+01, 0.3120000000000E+01, 0.1558707682697E+01, 0.3120000000000E+01, 0.2814552803576E+03,-0.4045359448169E+01, 0.3760000000000E+01
 0.30000E+00, 0.2981500000000E+02, 0.1000000000000E+02, 0.9021175687119E+02, 0.1000000000000E+01, 0.1561190274239E+01, 0.3120000000000E+01, 0.1557972265951E+01, 0.3120000000000E+01, 0.2811731570769E+03,-0.4433527367013E+01, 0.3760000000000E+01
 0.37500E+00, 0.2981500000000E+02, 0.1000000000000E+02, 0.9014245121661E+02, 0.1000000000000E+01, 0.1561602268357E+01, 0.3120000000000E+01, 0.1557235384801E+01, 0.3120000000000E+01, 0.2809571624699E+03,-0.4533355227341E+01, 0.3760000000000E+01
 0.45000E+00, 0.2981500000000E+02, 0.1000000000000E+02, 0.9015989015618E+02, 0.1000000000000E+01, 0.1562007921093E+01, 0.3120000000000E+01, 0.1556519239250E+01, 0.3120000000000E+01, 0.2810115469868E+03,-0.4511717905660E+01, 0.3760000000000E+01
 0.52500E+00, 0.2981500000000E+02, 0.1000000000000E+02, 0.9017673142053E+02, 0.1000000000000E+01, 0.1562413637578E+01, 0.3120000000000E+01, 0.1555795336210E+01, 0.3120000000000E+01, 0.2810640706457E+03,-0.4443530116851E+01, 0.3760000000000E+01
 0.60000E+00, 0.2981500000000E+02, 0.1000000000000E+02, 0.9018998952099E+02, 0.1000000000000E+01, 0.1562821644548E+01, 0.3120000000000E+01, 0.1555073114870E+01, 0.3120000000000E+01, 0.2811054209781E+03,-0.4407552179816E+01, 0.3760000000000E+01
 0.67500E+00, 0.2981500000000E+02, 0.1000000000000E+02, 0.9019813120688E+02, 0.1000000000000E+01, 0.1563229399682E+01, 0.3120000000000E+01, 0.1554349323612E+01, 0.3120000000000E+01, 0.2811308234571E+03,-0.4372728161474E+01, 0.3760000000000E+01
 0.75000E+00, 0.2981500000000E+02, 0.1000000000000E+02, 0.9020623929294E+02, 0.1000000000000E+01, 0.1563637177316E+01, 0.3120000000000E+01, 0.1553626588612E+01, 0.3120000000000E+01, 0.2811561180518E+03,-0.4345409678026E+01, 0.3760000000000E+01
 0.82500E+00, 0.2981500000000E+02, 0.1000000000000E+02, 0.9021416997076E+02, 0.1000000000000E+01, 0.1564044705597E+01, 0.3120000000000E+01, 0.1552903553573E+01, 0.3120000000000E+01, 0.2811808600412E+03,-0.4314633285835E+01, 0.3760000000000E+01
 0.90000E+00, 0.2981500000000E+02, 0.1000000000000E+02, 0.9022158969294E+02, 0.1000000000000E+01, 0.1564452289442E+01, 0.3120000000000E+01, 0.1552180949964E+01, 0.3120000000000E+01, 0.2812040069498E+03,-0.4288760307167E+01, 0.3760000000000E+01
 0.97500E+00, 0.2981500000000E+02, 0.1000000000000E+02, 0.9022886738240E+02, 0.1000000000000E+01, 0.1564859758859E+01, 0.3120000000000E+01, 0.1551458216104E+01, 0.3120000000000E+01, 0.2812267115871E+03,-0.4260971117719E+01, 0.3760000000000E+01
 0.10500E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9023551149465E+02, 0.1000000000000E+01, 0.1565267256252E+01, 0.3120000000000E+01, 0.1550735794173E+01, 0.3120000000000E+01, 0.2812474393416E+03,-0.4237402349129E+01, 0.3760000000000E+01
 0.11250E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9024215750333E+02, 0.1000000000000E+01, 0.1565674648973E+01, 0.3120000000000E+01, 0.1550013308502E+01, 0.3120000000000E+01, 0.2812681734863E+03,-0.4211964327624E+01, 0.3760000000000E+01
 0.12000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9024825221781E+02, 0.1000000000000E+01, 0.1566082059334E+01, 0.3120000000000E+01, 0.1549291100261E+01, 0.3120000000000E+01, 0.2812871875242E+03,-0.4190190057374E+01, 0.3760000000000E+01
 0.12750E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9025439607552E+02, 0.1000000000000E+01, 0.1566489373564E+01, 0.3120000000000E+01, 0.1548568847675E+01, 0.3120000000000E+01, 0.2813063552291E+03,-0.4166570444493E+01, 0.3760000000000E+01
 0.13500E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9026005191663E+02, 0.1000000000000E+01, 0.1566896702198E+01, 0.3120000000000E+01, 0.1547846855330E+01, 0.3120000000000E+01, 0.2813240002875E+03,-0.4146264709883E+01, 0.3760000000000E+01
 0.14250E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9026577758123E+02, 0.1000000000000E+01, 0.1567303939758E+01, 0.3120000000000E+01, 0.1547124828950E+01, 0.3120000000000E+01, 0.2813418634693E+03,-0.4124145714413E+01, 0.3760000000000E+01
 0.15000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9027106943505E+02, 0.1000000000000E+01, 0.1567711189190E+01, 0.3120000000000E+01, 0.1546403051644E+01, 0.3120000000000E+01, 0.2813583731375E+03,-0.4105066688122E+01, 0.3760000000000E+01
 0.15750E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9027644312965E+02, 0.1000000000000E+01, 0.1568118351362E+01, 0.3120000000000E+01, 0.1545681247665E+01, 0.3120000000000E+01, 0.2813751383783E+03,-0.4084212016522E+01, 0.3760000000000E+01
 0.16500E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9028142698790E+02, 0.1000000000000E+01, 0.1568525523363E+01, 0.3120000000000E+01, 0.1544959683830E+01, 0.3120000000000E+01, 0.2813906873110E+03,-0.4066174966603E+01, 0.3760000000000E+01
 0.17250E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9028649972166E+02, 0.1000000000000E+01, 0.1568932611282E+01, 0.3120000000000E+01, 0.1544238099258E+01, 0.3120000000000E+01, 0.2814065137326E+03,-0.4046404873366E+01, 0.3760000000000E+01
 0.18000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9029121862104E+02, 0.1000000000000E+01, 0.1569339707254E+01, 0.3120000000000E+01, 0.1543516747217E+01, 0.3120000000000E+01, 0.2814212361757E+03,-0.4029266907134E+01, 0.3760000000000E+01
 0.18750E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9029603049770E+02, 0.1000000000000E+01, 0.1569746721866E+01, 0.3120000000000E+01, 0.1542795379453E+01, 0.3120000000000E+01, 0.2814362488817E+03,-0.4010440443533E+01, 0.3760000000000E+01
 0.19500E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9030051852905E+02, 0.1000000000000E+01, 0.1570153742955E+01, 0.3120000000000E+01, 0.1542074237545E+01, 0.3120000000000E+01, 0.2814502511761E+03,-0.3994088194973E+01, 0.3760000000000E+01
 0.20250E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9030510172806E+02, 0.1000000000000E+01, 0.1570560685066E+01, 0.3120000000000E+01, 0.1541353084235E+01, 0.3120000000000E+01, 0.2814645505502E+03,-0.3976092239731E+01, 0.3760000000000E+01
 0.21000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9030938647226E+02, 0.1000000000000E+01, 0.1570967632244E+01, 0.3120000000000E+01, 0.1540632150827E+01, 0.3120000000000E+01, 0.2814779187309E+03,-0.3960433882151E+01, 0.3760000000000E+01
 0.21750E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9031376729651E+02, 0.1000000000000E+01, 0.1571374502556E+01, 0.3120000000000E+01, 0.1539911209781E+01, 0.3120000000000E+01, 0.2814915868246E+03,-0.3943175861495E+01, 0.3760000000000E+01
 0.22500E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9031787146655E+02, 0.1000000000000E+01, 0.1571781376662E+01, 0.3120000000000E+01, 0.1539190483256E+01, 0.3120000000000E+01, 0.2815043917416E+03,-0.3928135631848E+01, 0.3760000000000E+01
 0.23250E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9032207175598E+02, 0.1000000000000E+01, 0.1572188175798E+01, 0.3120000000000E+01, 0.1538469752407E+01, 0.3120000000000E+01, 0.2815174966848E+03,-0.3911538506724E+01, 0.3760000000000E+01
 0.24000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9032601434820E+02, 0.1000000000000E+01, 0.1572594977571E+01, 0.3120000000000E+01, 0.1537749231163E+01, 0.3120000000000E+01, 0.2815297975947E+03,-0.3897052871617E+01, 0.3760000000000E+01
 0.24750E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9033005250718E+02, 0.1000000000000E+01, 0.1573001706092E+01, 0.3120000000000E+01, 0.1537028708534E+01, 0.3120000000000E+01, 0.2815423967995E+03,-0.3881051539028E+01, 0.3760000000000E+01
 0.25500E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9033384963785E+02, 0.1000000000000E+01, 0.1573408436194E+01, 0.3120000000000E+01, 0.1536308390986E+01, 0.3120000000000E+01, 0.2815542439751E+03,-0.3867066452199E+01, 0.3760000000000E+01
 0.26250E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9033774138266E+02, 0.1000000000000E+01, 0.1573815094611E+01, 0.3120000000000E+01, 0.1535588074675E+01, 0.3120000000000E+01, 0.2815663864684E+03,-0.3851605162622E+01, 0.3760000000000E+01
 0.27000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9034140689485E+02, 0.1000000000000E+01, 0.1574221753641E+01, 0.3120000000000E+01, 0.1534867959248E+01, 0.3120000000000E+01, 0.2815778230914E+03,-0.3838074048067E+01, 0.3760000000000E+01
 0.27750E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9034516579964E+02, 0.1000000000000E+01, 0.1574628342427E+01, 0.3120000000000E+01, 0.1534147847409E+01, 0.3120000000000E+01, 0.2815895512175E+03,-0.3823104496245E+01, 0.3760000000000E+01
 0.28500E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9034871171179E+02, 0.1000000000000E+01, 0.1575034930933E+01, 0.3120000000000E+01, 0.1533427932535E+01, 0.3120000000000E+01, 0.2816006147779E+03,-0.3809986763647E+01, 0.3760000000000E+01
 0.29250E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9035234962305E+02, 0.1000000000000E+01, 0.1575441450529E+01, 0.3120000000000E+01, 0.1532708023369E+01, 0.3120000000000E+01, 0.2816119654917E+03,-0.3795466653501E+01, 0.3760000000000E+01
 0.30000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9035578646880E+02, 0.1000000000000E+01, 0.1575847969018E+01, 0.3120000000000E+01, 0.1531988307493E+01, 0.3120000000000E+01, 0.2816226888478E+03,-0.3782726598420E+01, 0.3760000000000E+01
 0.30750E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9035931381912E+02, 0.1000000000000E+01, 0.1576254419836E+01, 0.3120000000000E+01, 0.1531268599245E+01, 0.3120000000000E+01, 0.2816336946935E+03,-0.3768618579936E+01, 0.3760000000000E+01
 0.31500E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9036265092202E+02, 0.1000000000000E+01, 0.1576660868780E+01, 0.3120000000000E+01, 0.1530549080821E+01, 0.3120000000000E+01, 0.2816441069290E+03,-0.3756224503932E+01, 0.3760000000000E+01
 0.32250E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9036607697158E+02, 0.1000000000000E+01, 0.1577067251210E+01, 0.3120000000000E+01, 0.1529829571768E+01, 0.3120000000000E+01, 0.2816547967935E+03,-0.3742495311542E+01, 0.3760000000000E+01
 0.33000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9036932262658E+02, 0.1000000000000E+01, 0.1577473631051E+01, 0.3120000000000E+01, 0.1529110249258E+01, 0.3120000000000E+01, 0.2816649237835E+03,-0.3730418902748E+01, 0.3760000000000E+01
 0.33750E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9037265565119E+02, 0.1000000000000E+01, 0.1577879945464E+01, 0.3120000000000E+01, 0.1528390937710E+01, 0.3120000000000E+01, 0.2816753234831E+03,-0.3717038736494E+01, 0.3760000000000E+01
 0.34500E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9037581730147E+02, 0.1000000000000E+01, 0.1578286256620E+01, 0.3120000000000E+01, 0.1527671809589E+01, 0.3120000000000E+01, 0.2816851884455E+03,-0.3705254525980E+01, 0.3760000000000E+01
 0.35250E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9037906473710E+02, 0.1000000000000E+01, 0.1578692503369E+01, 0.3120000000000E+01, 0.1526952693882E+01, 0.3120000000000E+01, 0.2816953211766E+03,-0.3692196538715E+01, 0.3760000000000E+01
 0.36000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9038214909063E+02, 0.1000000000000E+01, 0.1579098746234E+01, 0.3120000000000E+01, 0.1526233758634E+01, 0.3120000000000E+01, 0.2817049450364E+03,-0.3680681512086E+01, 0.3760000000000E+01
 0.36750E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9038531765685E+02, 0.1000000000000E+01, 0.1579504925656E+01, 0.3120000000000E+01, 0.1525514837132E+01, 0.3120000000000E+01, 0.2817148317604E+03,-0.3667921394123E+01, 0.3760000000000E+01
 0.37500E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9038833078215E+02, 0.1000000000000E+01, 0.1579911100607E+01, 0.3120000000000E+01, 0.1524796093252E+01, 0.3120000000000E+01, 0.2817242334480E+03,-0.3656654670989E+01, 0.3760000000000E+01
 0.38250E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9039142657194E+02, 0.1000000000000E+01, 0.1580317213028E+01, 0.3120000000000E+01, 0.1524077364341E+01, 0.3120000000000E+01, 0.2817338931720E+03,-0.3644170336331E+01, 0.3760000000000E+01
 0.39000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9039437399319E+02, 0.1000000000000E+01, 0.1580723320424E+01, 0.3120000000000E+01, 0.1523358810335E+01, 0.3120000000000E+01, 0.2817430899192E+03,-0.3633132893452E+01, 0.3760000000000E+01
 0.39750E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9039740255330E+02, 0.1000000000000E+01, 0.1581129366155E+01, 0.3120000000000E+01, 0.1522640272422E+01, 0.3120000000000E+01, 0.2817525399465E+03,-0.3620904205508E+01, 0.3760000000000E+01
 0.40500E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9040028929797E+02, 0.1000000000000E+01, 0.1581535406340E+01, 0.3120000000000E+01, 0.1521921906807E+01, 0.3120000000000E+01, 0.2817615474364E+03,-0.3610078673728E+01, 0.3760000000000E+01
 0.41250E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9040325569302E+02, 0.1000000000000E+01, 0.1581941385684E+01, 0.3120000000000E+01, 0.1521203558324E+01, 0.3120000000000E+01, 0.2817708035660E+03,-0.3598087229832E+01, 0.3760000000000E+01
 0.42000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9040608636670E+02, 0.1000000000000E+01, 0.1582347358988E+01, 0.3120000000000E+01, 0.1520485379627E+01, 0.3120000000000E+01, 0.2817796361654E+03,-0.3587457706002E+01, 0.3760000000000E+01
 0.42750E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9040899523111E+02, 0.1000000000000E+01, 0.1582753272238E+01, 0.3120000000000E+01, 0.1519767219022E+01, 0.3120000000000E+01, 0.2817887128547E+03,-0.3575686642155E+01, 0.3760000000000E+01
 0.43500E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9041177404648E+02, 0.1000000000000E+01, 0.1583159178979E+01, 0.3120000000000E+01, 0.1519049225784E+01, 0.3120000000000E+01, 0.2817973837050E+03,-0.3565238547092E+01, 0.3760000000000E+01
 0.44250E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9041462963523E+02, 0.1000000000000E+01, 0.1583565026416E+01, 0.3120000000000E+01, 0.1518331251525E+01, 0.3120000000000E+01, 0.2818062942276E+03,-0.3553672387842E+01, 0.3760000000000E+01
 0.45000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9041736046023E+02, 0.1000000000000E+01, 0.1583970866902E+01, 0.3120000000000E+01, 0.1517613442296E+01, 0.3120000000000E+01, 0.2818148153948E+03,-0.3543392325221E+01, 0.3760000000000E+01
 0.45750E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9042016668152E+02, 0.1000000000000E+01, 0.1584376648803E+01, 0.3120000000000E+01, 0.1516895652869E+01, 0.3120000000000E+01, 0.2818235719427E+03,-0.3532016848091E+01, 0.3760000000000E+01
 0.46500E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9042285307769E+02, 0.1000000000000E+01, 0.1584782423329E+01, 0.3120000000000E+01, 0.1516178026210E+01, 0.3120000000000E+01, 0.2818319545372E+03,-0.3521892492522E+01, 0.3760000000000E+01
 0.47250E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9042561352651E+02, 0.1000000000000E+01, 0.1585188139961E+01, 0.3120000000000E+01, 0.1515460420118E+01, 0.3120000000000E+01, 0.2818405683252E+03,-0.3510694603648E+01, 0.3760000000000E+01
 0.48000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9042825877193E+02, 0.1000000000000E+01, 0.1585593848818E+01, 0.3120000000000E+01, 0.1514742974603E+01, 0.3120000000000E+01, 0.2818488225730E+03,-0.3500714619370E+01, 0.3760000000000E+01
 0.48750E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9043097675487E+02, 0.1000000000000E+01, 0.1585999500441E+01, 0.3120000000000E+01, 0.1514025550364E+01, 0.3120000000000E+01, 0.2818573039166E+03,-0.3489682261221E+01, 0.3760000000000E+01
 0.49500E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9043358387110E+02, 0.1000000000000E+01, 0.1586405143906E+01, 0.3120000000000E+01, 0.1513308284578E+01, 0.3120000000000E+01, 0.2818654392439E+03,-0.3479836194197E+01, 0.3760000000000E+01
 0.50250E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9043626245183E+02, 0.1000000000000E+01, 0.1586810730776E+01, 0.3120000000000E+01, 0.1512591040726E+01, 0.3120000000000E+01, 0.2818737977006E+03,-0.3468958234654E+01, 0.3760000000000E+01
 0.51000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9043883421908E+02, 0.1000000000000E+01, 0.1587216309121E+01, 0.3120000000000E+01, 0.1511873953262E+01, 0.3120000000000E+01, 0.2818818227804E+03,-0.3459236450911E+01, 0.3760000000000E+01
 0.51750E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9044147622134E+02, 0.1000000000000E+01, 0.1587621831486E+01, 0.3120000000000E+01, 0.1511156888347E+01, 0.3120000000000E+01, 0.2818900671594E+03,-0.3448502626378E+01, 0.3760000000000E+01
 0.52500E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9044401521617E+02, 0.1000000000000E+01, 0.1588027344976E+01, 0.3120000000000E+01, 0.1510439977813E+01, 0.3120000000000E+01, 0.2818979900298E+03,-0.3438896240653E+01, 0.3760000000000E+01
 0.53250E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9044662324131E+02, 0.1000000000000E+01, 0.1588432803078E+01, 0.3120000000000E+01, 0.1509723090399E+01, 0.3120000000000E+01, 0.2819061284467E+03,-0.3428297075215E+01, 0.3760000000000E+01
 0.54000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9044913184244E+02, 0.1000000000000E+01, 0.1588838251971E+01, 0.3120000000000E+01, 0.1509006355411E+01, 0.3120000000000E+01, 0.2819139565285E+03,-0.3418797884048E+01, 0.3760000000000E+01
 0.54750E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9045170830686E+02, 0.1000000000000E+01, 0.1589243646050E+01, 0.3120000000000E+01, 0.1508289644076E+01, 0.3120000000000E+01, 0.2819219965217E+03,-0.3408324608039E+01, 0.3760000000000E+01
 0.55500E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9045418871307E+02, 0.1000000000000E+01, 0.1589649030598E+01, 0.3120000000000E+01, 0.1507573083260E+01, 0.3120000000000E+01, 0.2819297366745E+03,-0.3398925037825E+01, 0.3760000000000E+01
 0.56250E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9045673584607E+02, 0.1000000000000E+01, 0.1590054360887E+01, 0.3120000000000E+01, 0.1506856546593E+01, 0.3120000000000E+01, 0.2819376851991E+03,-0.3388569550889E+01, 0.3760000000000E+01
 0.57000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9045919009103E+02, 0.1000000000000E+01, 0.1590459681337E+01, 0.3120000000000E+01, 0.1506140158587E+01, 0.3120000000000E+01, 0.2819453437675E+03,-0.3379262609748E+01, 0.3760000000000E+01
 0.57750E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9046170995942E+02, 0.1000000000000E+01, 0.1590864948065E+01, 0.3120000000000E+01, 0.1505423795192E+01, 0.3120000000000E+01, 0.2819532072715E+03,-0.3369017429246E+01, 0.3760000000000E+01
 0.58500E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9046413992511E+02, 0.1000000000000E+01, 0.1591270204658E+01, 0.3120000000000E+01, 0.1504707578641E+01, 0.3120000000000E+01, 0.2819607901268E+03,-0.3359796655291E+01, 0.3760000000000E+01
 0.59250E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9046663444149E+02, 0.1000000000000E+01, 0.1591675408051E+01, 0.3120000000000E+01, 0.1503991387135E+01, 0.3120000000000E+01, 0.2819685745773E+03,-0.3349654844682E+01, 0.3760000000000E+01
 0.60000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9046904187072E+02, 0.1000000000000E+01, 0.1592080601025E+01, 0.3120000000000E+01, 0.1503275340696E+01, 0.3120000000000E+01, 0.2819760871570E+03,-0.3340514273986E+01, 0.3760000000000E+01
 0.60750E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9047151281062E+02, 0.1000000000000E+01, 0.1592485741303E+01, 0.3120000000000E+01, 0.1502559319705E+01, 0.3120000000000E+01, 0.2819837980934E+03,-0.3330469414322E+01, 0.3760000000000E+01
 0.61500E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9047389932250E+02, 0.1000000000000E+01, 0.1592890870891E+01, 0.3120000000000E+01, 0.1501843442045E+01, 0.3120000000000E+01, 0.2819912454489E+03,-0.3321403528976E+01, 0.3760000000000E+01
 0.62250E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9047634833103E+02, 0.1000000000000E+01, 0.1593295948274E+01, 0.3120000000000E+01, 0.1501127590207E+01, 0.3120000000000E+01, 0.2819988880038E+03,-0.3311449678856E+01, 0.3760000000000E+01
 0.63000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9047871541442E+02, 0.1000000000000E+01, 0.1593701014704E+01, 0.3120000000000E+01, 0.1500411879999E+01, 0.3120000000000E+01, 0.2820062747803E+03,-0.3302453388376E+01, 0.3760000000000E+01
 0.63750E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9048114401453E+02, 0.1000000000000E+01, 0.1594106029407E+01, 0.3120000000000E+01, 0.1499696195964E+01, 0.3120000000000E+01, 0.2820138537053E+03,-0.3292585049131E+01, 0.3760000000000E+01
 0.64500E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9048349306228E+02, 0.1000000000000E+01, 0.1594511032904E+01, 0.3120000000000E+01, 0.1498980651893E+01, 0.3120000000000E+01, 0.2820211842485E+03,-0.3283653640140E+01, 0.3760000000000E+01
 0.65250E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9048590267224E+02, 0.1000000000000E+01, 0.1594915985140E+01, 0.3120000000000E+01, 0.1498265134321E+01, 0.3120000000000E+01, 0.2820287039686E+03,-0.3273865703397E+01, 0.3760000000000E+01
 0.66000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9048823496847E+02, 0.1000000000000E+01, 0.1595320925925E+01, 0.3120000000000E+01, 0.1497549755080E+01, 0.3120000000000E+01, 0.2820359822849E+03,-0.3264994831350E+01, 0.3760000000000E+01
 0.66750E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9049062689856E+02, 0.1000000000000E+01, 0.1595725815904E+01, 0.3120000000000E+01, 0.1496834402640E+01, 0.3120000000000E+01, 0.2820434468885E+03,-0.3255282576471E+01, 0.3760000000000E+01
 0.67500E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9049294363598E+02, 0.1000000000000E+01, 0.1596130694196E+01, 0.3120000000000E+01, 0.1496119186930E+01, 0.3120000000000E+01, 0.2820506766993E+03,-0.3246468216230E+01, 0.3760000000000E+01
 0.68250E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9049531911206E+02, 0.1000000000000E+01, 0.1596535522124E+01, 0.3120000000000E+01, 0.1495403998303E+01, 0.3120000000000E+01, 0.2820580900109E+03,-0.3236827256808E+01, 0.3760000000000E+01
 0.69000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9049762139680E+02, 0.1000000000000E+01, 0.1596940338140E+01, 0.3120000000000E+01, 0.1494688944832E+01, 0.3120000000000E+01, 0.2820652747678E+03,-0.3228065681956E+01, 0.3760000000000E+01
 0.69750E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9049998154788E+02, 0.1000000000000E+01, 0.1597345104224E+01, 0.3120000000000E+01, 0.1493973918705E+01, 0.3120000000000E+01, 0.2820726403102E+03,-0.3218491958356E+01, 0.3760000000000E+01
 0.70500E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9050227040778E+02, 0.1000000000000E+01, 0.1597749858176E+01, 0.3120000000000E+01, 0.1493259026192E+01, 0.3120000000000E+01, 0.2820797832199E+03,-0.3209779743816E+01, 0.3760000000000E+01
 0.71250E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9050461628819E+02, 0.1000000000000E+01, 0.1598154562618E+01, 0.3120000000000E+01, 0.1492544161265E+01, 0.3120000000000E+01, 0.2820871042828E+03,-0.3200269484781E+01, 0.3760000000000E+01
 0.72000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9050689268050E+02, 0.1000000000000E+01, 0.1598559254717E+01, 0.3120000000000E+01, 0.1491829428433E+01, 0.3120000000000E+01, 0.2820942083324E+03,-0.3191603440088E+01, 0.3760000000000E+01
 0.72750E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9050922526725E+02, 0.1000000000000E+01, 0.1598963897718E+01, 0.3120000000000E+01, 0.1491114723411E+01, 0.3120000000000E+01, 0.2821014879645E+03,-0.3182153146528E+01, 0.3760000000000E+01
 0.73500E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9051149007393E+02, 0.1000000000000E+01, 0.1599368528174E+01, 0.3120000000000E+01, 0.1490400148993E+01, 0.3120000000000E+01, 0.2821085559059E+03,-0.3173530336839E+01, 0.3760000000000E+01
 0.74250E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9051381028077E+02, 0.1000000000000E+01, 0.1599773109935E+01, 0.3120000000000E+01, 0.1489685602592E+01, 0.3120000000000E+01, 0.2821157969581E+03,-0.3164136765267E+01, 0.3760000000000E+01
 0.75000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9051606432603E+02, 0.1000000000000E+01, 0.1600177678954E+01, 0.3120000000000E+01, 0.1488971185325E+01, 0.3120000000000E+01, 0.2821228313633E+03,-0.3155554473881E+01, 0.3760000000000E+01
 0.75750E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9051837299536E+02, 0.1000000000000E+01, 0.1600582199672E+01, 0.3120000000000E+01, 0.1488256796267E+01, 0.3120000000000E+01, 0.2821300364644E+03,-0.3146214608530E+01, 0.3760000000000E+01
 0.76500E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9052061704098E+02, 0.1000000000000E+01, 0.1600986707458E+01, 0.3120000000000E+01, 0.1487542534901E+01, 0.3120000000000E+01, 0.2821370397103E+03,-0.3137670328902E+01, 0.3760000000000E+01
 0.77250E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9052291496543E+02, 0.1000000000000E+01, 0.1601391167330E+01, 0.3120000000000E+01, 0.1486828301918E+01, 0.3120000000000E+01, 0.2821442113335E+03,-0.3128381367169E+01, 0.3760000000000E+01
 0.78000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9052514972428E+02, 0.1000000000000E+01, 0.1601795614088E+01, 0.3120000000000E+01, 0.1486114195205E+01, 0.3120000000000E+01, 0.2821511856448E+03,-0.3119872773378E+01, 0.3760000000000E+01
 0.78750E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9052743763387E+02, 0.1000000000000E+01, 0.1602200013309E+01, 0.3120000000000E+01, 0.1485400117033E+01, 0.3120000000000E+01, 0.2821583260682E+03,-0.3110632112814E+01, 0.3760000000000E+01
 0.79500E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9052966376623E+02, 0.1000000000000E+01, 0.1602604399239E+01, 0.3120000000000E+01, 0.1484686163733E+01, 0.3120000000000E+01, 0.2821652735054E+03,-0.3102157056296E+01, 0.3760000000000E+01
 0.80250E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9053194234848E+02, 0.1000000000000E+01, 0.1603008738004E+01, 0.3120000000000E+01, 0.1483972239118E+01, 0.3120000000000E+01, 0.2821723848742E+03,-0.3092962280129E+01, 0.3760000000000E+01
 0.81000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9053416046411E+02, 0.1000000000000E+01, 0.1603413063308E+01, 0.3120000000000E+01, 0.1483258437995E+01, 0.3120000000000E+01, 0.2821793073400E+03,-0.3084518777968E+01, 0.3760000000000E+01
 0.81750E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9053643034848E+02, 0.1000000000000E+01, 0.1603817341810E+01, 0.3120000000000E+01, 0.1482544665692E+01, 0.3120000000000E+01, 0.2821863916186E+03,-0.3075367646300E+01, 0.3760000000000E+01
 0.82500E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9053864102572E+02, 0.1000000000000E+01, 0.1604221606685E+01, 0.3120000000000E+01, 0.1481831015521E+01, 0.3120000000000E+01, 0.2821932909180E+03,-0.3066953855229E+01, 0.3760000000000E+01
 0.83250E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9054090280798E+02, 0.1000000000000E+01, 0.1604625825116E+01, 0.3120000000000E+01, 0.1481117394286E+01, 0.3120000000000E+01, 0.2822003499656E+03,-0.3057844270628E+01, 0.3760000000000E+01
 0.84000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9054310657810E+02, 0.1000000000000E+01, 0.1605030029762E+01, 0.3120000000000E+01, 0.1480403893845E+01, 0.3120000000000E+01, 0.2822072277565E+03,-0.3049458496337E+01, 0.3760000000000E+01
 0.84750E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9054536080705E+02, 0.1000000000000E+01, 0.1605434188314E+01, 0.3120000000000E+01, 0.1479690422443E+01, 0.3120000000000E+01, 0.2822142632856E+03,-0.3040388516584E+01, 0.3760000000000E+01
 0.85500E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9054755816184E+02, 0.1000000000000E+01, 0.1605838332926E+01, 0.3120000000000E+01, 0.1478977070516E+01, 0.3120000000000E+01, 0.2822211211029E+03,-0.3032029192834E+01, 0.3760000000000E+01
 0.86250E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9054980535524E+02, 0.1000000000000E+01, 0.1606242431789E+01, 0.3120000000000E+01, 0.1478263747722E+01, 0.3120000000000E+01, 0.2822281347294E+03,-0.3022997008166E+01, 0.3760000000000E+01
 0.87000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9055199675519E+02, 0.1000000000000E+01, 0.1606646516564E+01, 0.3120000000000E+01, 0.1477550543100E+01, 0.3120000000000E+01, 0.2822349740102E+03,-0.3014662681854E+01, 0.3760000000000E+01
 0.87750E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9055423739513E+02, 0.1000000000000E+01, 0.1607050555928E+01, 0.3120000000000E+01, 0.1476837367691E+01, 0.3120000000000E+01, 0.2822419672385E+03,-0.3005666606652E+01, 0.3760000000000E+01
 0.88500E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9055642326932E+02, 0.1000000000000E+01, 0.1607454581060E+01, 0.3120000000000E+01, 0.1476124309167E+01, 0.3120000000000E+01, 0.2822487893219E+03,-0.2997355925962E+01, 0.3760000000000E+01
 0.89250E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9055865780109E+02, 0.1000000000000E+01, 0.1607858561114E+01, 0.3120000000000E+01, 0.1475411279929E+01, 0.3120000000000E+01, 0.2822557635418E+03,-0.2988394395467E+01, 0.3760000000000E+01
 0.90000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9056083855334E+02, 0.1000000000000E+01, 0.1608262526797E+01, 0.3120000000000E+01, 0.1474698366306E+01, 0.3120000000000E+01, 0.2822625696882E+03,-0.2980106124696E+01, 0.3760000000000E+01
 0.90750E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9056306739732E+02, 0.1000000000000E+01, 0.1608666447730E+01, 0.3120000000000E+01, 0.1473985482026E+01, 0.3120000000000E+01, 0.2822695262116E+03,-0.2971177668783E+01, 0.3760000000000E+01
 0.91500E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9056524339710E+02, 0.1000000000000E+01, 0.1609070354158E+01, 0.3120000000000E+01, 0.1473272712110E+01, 0.3120000000000E+01, 0.2822763175742E+03,-0.2962910659145E+01, 0.3760000000000E+01
 0.92250E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9056746694223E+02, 0.1000000000000E+01, 0.1609474216157E+01, 0.3120000000000E+01, 0.1472559971584E+01, 0.3120000000000E+01, 0.2822832576149E+03,-0.2954013918216E+01, 0.3760000000000E+01
 0.93000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9056963854111E+02, 0.1000000000000E+01, 0.1609878063523E+01, 0.3120000000000E+01, 0.1471847344184E+01, 0.3120000000000E+01, 0.2822900352912E+03,-0.2945767099117E+01, 0.3760000000000E+01
 0.93750E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9057185715388E+02, 0.1000000000000E+01, 0.1610281866778E+01, 0.3120000000000E+01, 0.1471134746212E+01, 0.3120000000000E+01, 0.2822969599930E+03,-0.2936900801363E+01, 0.3760000000000E+01
 0.94500E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9057402466984E+02, 0.1000000000000E+01, 0.1610685655273E+01, 0.3120000000000E+01, 0.1470422260145E+01, 0.3120000000000E+01, 0.2823037249753E+03,-0.2928673200567E+01, 0.3760000000000E+01
 0.95250E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9057623869117E+02, 0.1000000000000E+01, 0.1611089399969E+01, 0.3120000000000E+01, 0.1469709803535E+01, 0.3120000000000E+01, 0.2823106354023E+03,-0.2919836159190E+01, 0.3760000000000E+01
 0.96000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9057840243147E+02, 0.1000000000000E+01, 0.1611493129786E+01, 0.3120000000000E+01, 0.1468997457621E+01, 0.3120000000000E+01, 0.2823173886498E+03,-0.2911626858769E+01, 0.3760000000000E+01
 0.96750E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9058061217862E+02, 0.1000000000000E+01, 0.1611896816111E+01, 0.3120000000000E+01, 0.1468285141183E+01, 0.3120000000000E+01, 0.2823242857922E+03,-0.2902817968822E+01, 0.3760000000000E+01
 0.97500E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9058277242672E+02, 0.1000000000000E+01, 0.1612300487440E+01, 0.3120000000000E+01, 0.1467572934249E+01, 0.3120000000000E+01, 0.2823310281897E+03,-0.2894626126376E+01, 0.3760000000000E+01
 0.98250E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9058497819970E+02, 0.1000000000000E+01, 0.1612704115580E+01, 0.3120000000000E+01, 0.1466860756798E+01, 0.3120000000000E+01, 0.2823379129838E+03,-0.2885844349622E+01, 0.3760000000000E+01
 0.99000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9058713521695E+02, 0.1000000000000E+01, 0.1613107728612E+01, 0.3120000000000E+01, 0.1466148687672E+01, 0.3120000000000E+01, 0.2823446453471E+03,-0.2877669189240E+01, 0.3760000000000E+01
 0.99750E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.9058933729349E+02, 0.1000000000000E+01, 0.1613511298752E+01, 0.3120000000000E+01, 0.1465436648028E+01, 0.3120000000000E+01, 0.2823515186597E+03,-0.2868913558602E+01, 0.3760000000000E+01
 0.10050E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9059149132732E+02, 0.1000000000000E+01, 0.1613914853677E+01, 0.3120000000000E+01, 0.1464724715545E+01, 0.3120000000000E+01, 0.2823582417613E+03,-0.2860754359803E+01, 0.3760000000000E+01
 0.10125E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9059368997060E+02, 0.1000000000000E+01, 0.1614318366004E+01, 0.3120000000000E+01, 0.1464012812536E+01, 0.3120000000000E+01, 0.2823651044140E+03,-0.2852023971995E+01, 0.3760000000000E+01
 0.10200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9059584125201E+02, 0.1000000000000E+01, 0.1614721863012E+01, 0.3120000000000E+01, 0.1463301015534E+01, 0.3120000000000E+01, 0.2823718189748E+03,-0.2843880065904E+01, 0.3760000000000E+01
 0.10275E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9059803670651E+02, 0.1000000000000E+01, 0.1615125317711E+01, 0.3120000000000E+01, 0.1462589247988E+01, 0.3120000000000E+01, 0.2823786717308E+03,-0.2835174073688E+01, 0.3760000000000E+01
 0.10350E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9060018545142E+02, 0.1000000000000E+01, 0.1615528756991E+01, 0.3120000000000E+01, 0.1461877585309E+01, 0.3120000000000E+01, 0.2823853784250E+03,-0.2827044842627E+01, 0.3760000000000E+01
 0.10425E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9060237794499E+02, 0.1000000000000E+01, 0.1615932154248E+01, 0.3120000000000E+01, 0.1461165952059E+01, 0.3120000000000E+01, 0.2823922219951E+03,-0.2818362450828E+01, 0.3760000000000E+01
 0.10500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9060452435813E+02, 0.1000000000000E+01, 0.1616335535988E+01, 0.3120000000000E+01, 0.1460454422550E+01, 0.3120000000000E+01, 0.2823989214620E+03,-0.2810247321129E+01, 0.3760000000000E+01
 0.10575E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9060671410477E+02, 0.1000000000000E+01, 0.1616738875988E+01, 0.3120000000000E+01, 0.1459742922434E+01, 0.3120000000000E+01, 0.2824057565145E+03,-0.2801587791907E+01, 0.3760000000000E+01
 0.10650E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9060885836869E+02, 0.1000000000000E+01, 0.1617142200378E+01, 0.3120000000000E+01, 0.1459031524945E+01, 0.3120000000000E+01, 0.2824124493239E+03,-0.2793486239193E+01, 0.3760000000000E+01
 0.10725E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9061104557447E+02, 0.1000000000000E+01, 0.1617545483305E+01, 0.3120000000000E+01, 0.1458320156806E+01, 0.3120000000000E+01, 0.2824192765017E+03,-0.2784848875128E+01, 0.3760000000000E+01
 0.10800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9061318787209E+02, 0.1000000000000E+01, 0.1617948750533E+01, 0.3120000000000E+01, 0.1457608890190E+01, 0.3120000000000E+01, 0.2824259632247E+03,-0.2776760401758E+01, 0.3760000000000E+01
 0.10875E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9061537272205E+02, 0.1000000000000E+01, 0.1618351976572E+01, 0.3120000000000E+01, 0.1456897652874E+01, 0.3120000000000E+01, 0.2824327831057E+03,-0.2768144550588E+01, 0.3760000000000E+01
 0.10950E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9061751321671E+02, 0.1000000000000E+01, 0.1618755186826E+01, 0.3120000000000E+01, 0.1456186515990E+01, 0.3120000000000E+01, 0.2824394642522E+03,-0.2760068704550E+01, 0.3760000000000E+01
 0.11025E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9061969589000E+02, 0.1000000000000E+01, 0.1619158356162E+01, 0.3120000000000E+01, 0.1455475408346E+01, 0.3120000000000E+01, 0.2824462773955E+03,-0.2751473752922E+01, 0.3760000000000E+01
 0.11100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9062183473507E+02, 0.1000000000000E+01, 0.1619561509629E+01, 0.3120000000000E+01, 0.1454764400054E+01, 0.3120000000000E+01, 0.2824529534444E+03,-0.2743410118390E+01, 0.3760000000000E+01
 0.11175E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9062401540025E+02, 0.1000000000000E+01, 0.1619964622446E+01, 0.3120000000000E+01, 0.1454053420938E+01, 0.3120000000000E+01, 0.2824597603763E+03,-0.2734835490178E+01, 0.3760000000000E+01
 0.11250E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9062615274631E+02, 0.1000000000000E+01, 0.1620367719313E+01, 0.3120000000000E+01, 0.1453342540102E+01, 0.3120000000000E+01, 0.2824664317979E+03,-0.2726783667864E+01, 0.3760000000000E+01
 0.11325E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9062833155608E+02, 0.1000000000000E+01, 0.1620770775795E+01, 0.3120000000000E+01, 0.1452631688369E+01, 0.3120000000000E+01, 0.2824732329947E+03,-0.2718228823288E+01, 0.3760000000000E+01
 0.11400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9063046753763E+02, 0.1000000000000E+01, 0.1621173816251E+01, 0.3120000000000E+01, 0.1451920933859E+01, 0.3120000000000E+01, 0.2824799002088E+03,-0.2710188462120E+01, 0.3760000000000E+01
 0.11475E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9063264464308E+02, 0.1000000000000E+01, 0.1621576816582E+01, 0.3120000000000E+01, 0.1451210208370E+01, 0.3120000000000E+01, 0.2824866961424E+03,-0.2701652888630E+01, 0.3760000000000E+01
 0.11550E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9063477938759E+02, 0.1000000000000E+01, 0.1621979800812E+01, 0.3120000000000E+01, 0.1450499579055E+01, 0.3120000000000E+01, 0.2824933595472E+03,-0.2693623647651E+01, 0.3760000000000E+01
 0.11625E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9063695492503E+02, 0.1000000000000E+01, 0.1622382745176E+01, 0.3120000000000E+01, 0.1449788978676E+01, 0.3120000000000E+01, 0.2825001506429E+03,-0.2685106870023E+01, 0.3760000000000E+01
 0.11700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9063908855532E+02, 0.1000000000000E+01, 0.1622785673368E+01, 0.3120000000000E+01, 0.1449078473432E+01, 0.3120000000000E+01, 0.2825068106217E+03,-0.2677088438215E+01, 0.3760000000000E+01
 0.11775E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9064126265589E+02, 0.1000000000000E+01, 0.1623188561947E+01, 0.3120000000000E+01, 0.1448367997029E+01, 0.3120000000000E+01, 0.2825135972891E+03,-0.2668590002908E+01, 0.3760000000000E+01
 0.11850E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9064339528518E+02, 0.1000000000000E+01, 0.1623591434287E+01, 0.3120000000000E+01, 0.1447657614733E+01, 0.3120000000000E+01, 0.2825202541957E+03,-0.2660582095839E+01, 0.3760000000000E+01
 0.11925E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9064556807167E+02, 0.1000000000000E+01, 0.1623994267266E+01, 0.3120000000000E+01, 0.1446947261176E+01, 0.3120000000000E+01, 0.2825270368180E+03,-0.2652101571706E+01, 0.3760000000000E+01
 0.12000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9064769980645E+02, 0.1000000000000E+01, 0.1624397083941E+01, 0.3120000000000E+01, 0.1446237000708E+01, 0.3120000000000E+01, 0.2825336909844E+03,-0.2644103921903E+01, 0.3760000000000E+01
 0.12075E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9064987139405E+02, 0.1000000000000E+01, 0.1624799861501E+01, 0.3120000000000E+01, 0.1445526768872E+01, 0.3120000000000E+01, 0.2825404699214E+03,-0.2635640912638E+01, 0.3760000000000E+01
 0.12150E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9065200233408E+02, 0.1000000000000E+01, 0.1625202622696E+01, 0.3120000000000E+01, 0.1444816629116E+01, 0.3120000000000E+01, 0.2825471216596E+03,-0.2627653272155E+01, 0.3760000000000E+01
 0.12225E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9065417283119E+02, 0.1000000000000E+01, 0.1625605345022E+01, 0.3120000000000E+01, 0.1444106517879E+01, 0.3120000000000E+01, 0.2825538972493E+03,-0.2619207398847E+01, 0.3760000000000E+01
 0.12300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9065630307006E+02, 0.1000000000000E+01, 0.1626008050922E+01, 0.3120000000000E+01, 0.1443396497720E+01, 0.3120000000000E+01, 0.2825605468515E+03,-0.2611229533257E+01, 0.3760000000000E+01
 0.12375E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9065847258360E+02, 0.1000000000000E+01, 0.1626410718196E+01, 0.3120000000000E+01, 0.1442686505962E+01, 0.3120000000000E+01, 0.2825673194278E+03,-0.2602800435482E+01, 0.3760000000000E+01
 0.12450E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9066060221182E+02, 0.1000000000000E+01, 0.1626813368987E+01, 0.3120000000000E+01, 0.1441976604290E+01, 0.3120000000000E+01, 0.2825739671766E+03,-0.2594832136239E+01, 0.3760000000000E+01
 0.12525E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9066277083365E+02, 0.1000000000000E+01, 0.1627215981391E+01, 0.3120000000000E+01, 0.1441266730892E+01, 0.3120000000000E+01, 0.2825807370263E+03,-0.2586419468549E+01, 0.3760000000000E+01
 0.12600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9066489993763E+02, 0.1000000000000E+01, 0.1627618577258E+01, 0.3120000000000E+01, 0.1440556946599E+01, 0.3120000000000E+01, 0.2825873831916E+03,-0.2578460537317E+01, 0.3760000000000E+01
 0.12675E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9066706776336E+02, 0.1000000000000E+01, 0.1628021134975E+01, 0.3120000000000E+01, 0.1439847190447E+01, 0.3120000000000E+01, 0.2825941506132E+03,-0.2570063979268E+01, 0.3760000000000E+01
 0.12750E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9066919641855E+02, 0.1000000000000E+01, 0.1628423676104E+01, 0.3120000000000E+01, 0.1439137522425E+01, 0.3120000000000E+01, 0.2826007954304E+03,-0.2562114229297E+01, 0.3760000000000E+01
 0.12825E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9067136353047E+02, 0.1000000000000E+01, 0.1628826179316E+01, 0.3120000000000E+01, 0.1438427882407E+01, 0.3120000000000E+01, 0.2826075606806E+03,-0.2553733479772E+01, 0.3760000000000E+01
 0.12900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9067349181149E+02, 0.1000000000000E+01, 0.1629228665890E+01, 0.3120000000000E+01, 0.1437718329555E+01, 0.3120000000000E+01, 0.2826142043830E+03,-0.2545792745556E+01, 0.3760000000000E+01
 0.12975E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9067565829486E+02, 0.1000000000000E+01, 0.1629631114779E+01, 0.3120000000000E+01, 0.1437008804563E+01, 0.3120000000000E+01, 0.2826209677281E+03,-0.2537427513699E+01, 0.3760000000000E+01
 0.13050E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9067778627505E+02, 0.1000000000000E+01, 0.1630033546983E+01, 0.3120000000000E+01, 0.1436299365780E+01, 0.3120000000000E+01, 0.2826276105446E+03,-0.2529495630421E+01, 0.3760000000000E+01
 0.13125E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9067995220449E+02, 0.1000000000000E+01, 0.1630435941730E+01, 0.3120000000000E+01, 0.1435589954706E+01, 0.3120000000000E+01, 0.2826343722175E+03,-0.2521145635931E+01, 0.3760000000000E+01
 0.13200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9068207995004E+02, 0.1000000000000E+01, 0.1630838319748E+01, 0.3120000000000E+01, 0.1434880628893E+01, 0.3120000000000E+01, 0.2826410143550E+03,-0.2513222456655E+01, 0.3760000000000E+01
 0.13275E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9068424539853E+02, 0.1000000000000E+01, 0.1631240660536E+01, 0.3120000000000E+01, 0.1434171330633E+01, 0.3120000000000E+01, 0.2826477745831E+03,-0.2504887443248E+01, 0.3760000000000E+01
 0.13350E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9068637297322E+02, 0.1000000000000E+01, 0.1631642984551E+01, 0.3120000000000E+01, 0.1433462116694E+01, 0.3120000000000E+01, 0.2826544162408E+03,-0.2496972834149E+01, 0.3760000000000E+01
 0.13425E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9068853800772E+02, 0.1000000000000E+01, 0.1632045271561E+01, 0.3120000000000E+01, 0.1432752930147E+01, 0.3120000000000E+01, 0.2826611752335E+03,-0.2488652553609E+01, 0.3760000000000E+01
 0.13500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9069066546749E+02, 0.1000000000000E+01, 0.1632447541756E+01, 0.3120000000000E+01, 0.1432043826989E+01, 0.3120000000000E+01, 0.2826678165858E+03,-0.2480746386169E+01, 0.3760000000000E+01
 0.13575E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9069283015836E+02, 0.1000000000000E+01, 0.1632849775168E+01, 0.3120000000000E+01, 0.1431334751056E+01, 0.3120000000000E+01, 0.2826745745627E+03,-0.2472440594555E+01, 0.3760000000000E+01
 0.13650E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9069495756139E+02, 0.1000000000000E+01, 0.1633251991727E+01, 0.3120000000000E+01, 0.1430625757585E+01, 0.3120000000000E+01, 0.2826812157914E+03,-0.2464542747032E+01, 0.3760000000000E+01
 0.13725E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9069712196858E+02, 0.1000000000000E+01, 0.1633654171722E+01, 0.3120000000000E+01, 0.1429916791169E+01, 0.3120000000000E+01, 0.2826879729397E+03,-0.2456251223325E+01, 0.3760000000000E+01
 0.13800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9069924937079E+02, 0.1000000000000E+01, 0.1634056334828E+01, 0.3120000000000E+01, 0.1429207906297E+01, 0.3120000000000E+01, 0.2826946142195E+03,-0.2448361581594E+01, 0.3760000000000E+01
 0.13875E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9070141354894E+02, 0.1000000000000E+01, 0.1634458461586E+01, 0.3120000000000E+01, 0.1428499048302E+01, 0.3120000000000E+01, 0.2827013707096E+03,-0.2440084112016E+01, 0.3760000000000E+01
 0.13950E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9070354099937E+02, 0.1000000000000E+01, 0.1634860571422E+01, 0.3120000000000E+01, 0.1427790270941E+01, 0.3120000000000E+01, 0.2827080121937E+03,-0.2432202579513E+01, 0.3760000000000E+01
 0.14025E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9070570500072E+02, 0.1000000000000E+01, 0.1635262645124E+01, 0.3120000000000E+01, 0.1427081520275E+01, 0.3120000000000E+01, 0.2827147681886E+03,-0.2423938958770E+01, 0.3760000000000E+01
 0.14100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9070783254998E+02, 0.1000000000000E+01, 0.1635664701870E+01, 0.3120000000000E+01, 0.1426372849342E+01, 0.3120000000000E+01, 0.2827214100349E+03,-0.2416065436224E+01, 0.3760000000000E+01
 0.14175E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9070999643538E+02, 0.1000000000000E+01, 0.1636066722695E+01, 0.3120000000000E+01, 0.1425664204914E+01, 0.3120000000000E+01, 0.2827281657245E+03,-0.2407815460324E+01, 0.3760000000000E+01
 0.14250E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9071212412624E+02, 0.1000000000000E+01, 0.1636468726535E+01, 0.3120000000000E+01, 0.1424955639323E+01, 0.3120000000000E+01, 0.2827348080668E+03,-0.2399949854534E+01, 0.3760000000000E+01
 0.14325E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9071428794333E+02, 0.1000000000000E+01, 0.1636870694662E+01, 0.3120000000000E+01, 0.1424247100044E+01, 0.3120000000000E+01, 0.2827415635999E+03,-0.2391713336056E+01, 0.3760000000000E+01
 0.14400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9071641581475E+02, 0.1000000000000E+01, 0.1637272645777E+01, 0.3120000000000E+01, 0.1423538638714E+01, 0.3120000000000E+01, 0.2827482065596E+03,-0.2383855574580E+01, 0.3760000000000E+01
 0.14475E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9071857960824E+02, 0.1000000000000E+01, 0.1637674561387E+01, 0.3120000000000E+01, 0.1422830203498E+01, 0.3120000000000E+01, 0.2827549620756E+03,-0.2375632337826E+01, 0.3760000000000E+01
 0.14550E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9072070770820E+02, 0.1000000000000E+01, 0.1638076459957E+01, 0.3120000000000E+01, 0.1422121845349E+01, 0.3120000000000E+01, 0.2827616058027E+03,-0.2367782329560E+01, 0.3760000000000E+01
 0.14625E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9072287152319E+02, 0.1000000000000E+01, 0.1638478323227E+01, 0.3120000000000E+01, 0.1421413513112E+01, 0.3120000000000E+01, 0.2827683614424E+03,-0.2359572200321E+01, 0.3760000000000E+01
 0.14700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9072499988696E+02, 0.1000000000000E+01, 0.1638880169434E+01, 0.3120000000000E+01, 0.1420705257065E+01, 0.3120000000000E+01, 0.2827750060472E+03,-0.2351729877854E+01, 0.3760000000000E+01
 0.14775E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9072716376782E+02, 0.1000000000000E+01, 0.1639281980543E+01, 0.3120000000000E+01, 0.1419997026724E+01, 0.3120000000000E+01, 0.2827817619488E+03,-0.2343532689569E+01, 0.3760000000000E+01
 0.14850E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9072929243013E+02, 0.1000000000000E+01, 0.1639683774566E+01, 0.3120000000000E+01, 0.1419288871703E+01, 0.3120000000000E+01, 0.2827884075396E+03,-0.2335697983722E+01, 0.3760000000000E+01
 0.14925E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9073145641524E+02, 0.1000000000000E+01, 0.1640085533693E+01, 0.3120000000000E+01, 0.1418580742176E+01, 0.3120000000000E+01, 0.2827951638231E+03,-0.2327513574463E+01, 0.3760000000000E+01
 0.15000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9073358541671E+02, 0.1000000000000E+01, 0.1640487275712E+01, 0.3120000000000E+01, 0.1417872687107E+01, 0.3120000000000E+01, 0.2828018105267E+03,-0.2319686419501E+01, 0.3760000000000E+01
 0.15075E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9073574954426E+02, 0.1000000000000E+01, 0.1640888983034E+01, 0.3120000000000E+01, 0.1417164657314E+01, 0.3120000000000E+01, 0.2828085673112E+03,-0.2311514641202E+01, 0.3760000000000E+01
 0.15150E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9073787891562E+02, 0.1000000000000E+01, 0.1641290673230E+01, 0.3120000000000E+01, 0.1416456701125E+01, 0.3120000000000E+01, 0.2828152152236E+03,-0.2303694977177E+01, 0.3760000000000E+01
 0.15225E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9074004322252E+02, 0.1000000000000E+01, 0.1641692328925E+01, 0.3120000000000E+01, 0.1415748769988E+01, 0.3120000000000E+01, 0.2828219726243E+03,-0.2295535678807E+01, 0.3760000000000E+01
 0.15300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9074217299441E+02, 0.1000000000000E+01, 0.1642093967476E+01, 0.3120000000000E+01, 0.1415040911604E+01, 0.3120000000000E+01, 0.2828286218412E+03,-0.2287723450563E+01, 0.3760000000000E+01
 0.15375E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9074433751248E+02, 0.1000000000000E+01, 0.1642495571721E+01, 0.3120000000000E+01, 0.1414333078049E+01, 0.3120000000000E+01, 0.2828353799573E+03,-0.2279576492798E+01, 0.3760000000000E+01
 0.15450E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9074646771695E+02, 0.1000000000000E+01, 0.1642897158805E+01, 0.3120000000000E+01, 0.1413625316402E+01, 0.3120000000000E+01, 0.2828420305788E+03,-0.2271771648994E+01, 0.3760000000000E+01
 0.15525E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9074863247963E+02, 0.1000000000000E+01, 0.1643298711777E+01, 0.3120000000000E+01, 0.1412917579352E+01, 0.3120000000000E+01, 0.2828487895144E+03,-0.2263636892854E+01, 0.3760000000000E+01
 0.15600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9075076314498E+02, 0.1000000000000E+01, 0.1643700247573E+01, 0.3120000000000E+01, 0.1412209913375E+01, 0.3120000000000E+01, 0.2828554416290E+03,-0.2255839383301E+01, 0.3760000000000E+01
 0.15675E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9075292818757E+02, 0.1000000000000E+01, 0.1644101749448E+01, 0.3120000000000E+01, 0.1411502271758E+01, 0.3120000000000E+01, 0.2828622014945E+03,-0.2247716695582E+01, 0.3760000000000E+01
 0.15750E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9075505933775E+02, 0.1000000000000E+01, 0.1644503234134E+01, 0.3120000000000E+01, 0.1410794700380E+01, 0.3120000000000E+01, 0.2828688551765E+03,-0.2239926474291E+01, 0.3760000000000E+01
 0.15825E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9075722468643E+02, 0.1000000000000E+01, 0.1644904685088E+01, 0.3120000000000E+01, 0.1410087153124E+01, 0.3120000000000E+01, 0.2828756160535E+03,-0.2231815731117E+01, 0.3760000000000E+01
 0.15900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9075935635005E+02, 0.1000000000000E+01, 0.1645306118841E+01, 0.3120000000000E+01, 0.1409379675282E+01, 0.3120000000000E+01, 0.2828822713926E+03,-0.2224032756011E+01, 0.3760000000000E+01
 0.15975E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9076152203115E+02, 0.1000000000000E+01, 0.1645707519048E+01, 0.3120000000000E+01, 0.1408672221317E+01, 0.3120000000000E+01, 0.2828890333632E+03,-0.2215933831807E+01, 0.3760000000000E+01
 0.16050E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9076365423701E+02, 0.1000000000000E+01, 0.1646108902045E+01, 0.3120000000000E+01, 0.1407964835946E+01, 0.3120000000000E+01, 0.2828956904492E+03,-0.2208158056230E+01, 0.3760000000000E+01
 0.16125E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9076582028062E+02, 0.1000000000000E+01, 0.1646510251683E+01, 0.3120000000000E+01, 0.1407257474202E+01, 0.3120000000000E+01, 0.2829024536071E+03,-0.2200070831450E+01, 0.3760000000000E+01
 0.16200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9076795304455E+02, 0.1000000000000E+01, 0.1646911584100E+01, 0.3120000000000E+01, 0.1406550180237E+01, 0.3120000000000E+01, 0.2829091124895E+03,-0.2192302227072E+01, 0.3760000000000E+01
 0.16275E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9077011947180E+02, 0.1000000000000E+01, 0.1647312883341E+01, 0.3120000000000E+01, 0.1405842909648E+01, 0.3120000000000E+01, 0.2829158769007E+03,-0.2184226591734E+01, 0.3760000000000E+01
 0.16350E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9077225282483E+02, 0.1000000000000E+01, 0.1647714165355E+01, 0.3120000000000E+01, 0.1405135706027E+01, 0.3120000000000E+01, 0.2829225376764E+03,-0.2176465108679E+01, 0.3760000000000E+01
 0.16425E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9077441965928E+02, 0.1000000000000E+01, 0.1648115414374E+01, 0.3120000000000E+01, 0.1404428525525E+01, 0.3120000000000E+01, 0.2829293034142E+03,-0.2168400948449E+01, 0.3760000000000E+01
 0.16500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9077655361570E+02, 0.1000000000000E+01, 0.1648516646160E+01, 0.3120000000000E+01, 0.1403721411189E+01, 0.3120000000000E+01, 0.2829359661275E+03,-0.2160646567454E+01, 0.3760000000000E+01
 0.16575E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9077872088342E+02, 0.1000000000000E+01, 0.1648917845130E+01, 0.3120000000000E+01, 0.1403014319709E+01, 0.3120000000000E+01, 0.2829427332734E+03,-0.2152593773034E+01, 0.3760000000000E+01
 0.16650E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9078085546757E+02, 0.1000000000000E+01, 0.1649319026863E+01, 0.3120000000000E+01, 0.1402307293598E+01, 0.3120000000000E+01, 0.2829493980006E+03,-0.2144846454188E+01, 0.3760000000000E+01
 0.16725E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9078302319129E+02, 0.1000000000000E+01, 0.1649720175958E+01, 0.3120000000000E+01, 0.1401600290078E+01, 0.3120000000000E+01, 0.2829561666254E+03,-0.2136804922735E+01, 0.3760000000000E+01
 0.16800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9078515842244E+02, 0.1000000000000E+01, 0.1650121307812E+01, 0.3120000000000E+01, 0.1400893351130E+01, 0.3120000000000E+01, 0.2829628334263E+03,-0.2129064629993E+01, 0.3760000000000E+01
 0.16875E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9078732661590E+02, 0.1000000000000E+01, 0.1650522407204E+01, 0.3120000000000E+01, 0.1400186434505E+01, 0.3120000000000E+01, 0.2829696035728E+03,-0.2121034267902E+01, 0.3760000000000E+01
 0.16950E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9078946251046E+02, 0.1000000000000E+01, 0.1650923489353E+01, 0.3120000000000E+01, 0.1399479581665E+01, 0.3120000000000E+01, 0.2829762724988E+03,-0.2113300980878E+01, 0.3760000000000E+01
 0.17025E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9079163120235E+02, 0.1000000000000E+01, 0.1651324539215E+01, 0.3120000000000E+01, 0.1398772750875E+01, 0.3120000000000E+01, 0.2829830442563E+03,-0.2105281675550E+01, 0.3760000000000E+01
 0.17100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9079376777832E+02, 0.1000000000000E+01, 0.1651725571833E+01, 0.3120000000000E+01, 0.1398065983085E+01, 0.3120000000000E+01, 0.2829897153637E+03,-0.2097555364729E+01, 0.3760000000000E+01
 0.17175E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9079593698192E+02, 0.1000000000000E+01, 0.1652126572336E+01, 0.3120000000000E+01, 0.1397359237067E+01, 0.3120000000000E+01, 0.2829964887736E+03,-0.2089547030146E+01, 0.3760000000000E+01
 0.17250E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9079807425910E+02, 0.1000000000000E+01, 0.1652527555595E+01, 0.3120000000000E+01, 0.1396652553271E+01, 0.3120000000000E+01, 0.2830031621240E+03,-0.2081827668659E+01, 0.3760000000000E+01
 0.17325E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9080024399412E+02, 0.1000000000000E+01, 0.1652928506911E+01, 0.3120000000000E+01, 0.1395945890967E+01, 0.3120000000000E+01, 0.2830099372477E+03,-0.2073830208937E+01, 0.3760000000000E+01
 0.17400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9080238198411E+02, 0.1000000000000E+01, 0.1653329440985E+01, 0.3120000000000E+01, 0.1395239290109E+01, 0.3120000000000E+01, 0.2830166128773E+03,-0.2066117774908E+01, 0.3760000000000E+01
 0.17475E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9080455226419E+02, 0.1000000000000E+01, 0.1653730343284E+01, 0.3120000000000E+01, 0.1394532710458E+01, 0.3120000000000E+01, 0.2830233897572E+03,-0.2058131098454E+01, 0.3760000000000E+01
 0.17550E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9080669098651E+02, 0.1000000000000E+01, 0.1654131228343E+01, 0.3120000000000E+01, 0.1393826191485E+01, 0.3120000000000E+01, 0.2830300677272E+03,-0.2050425566755E+01, 0.3760000000000E+01
 0.17625E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9080886182892E+02, 0.1000000000000E+01, 0.1654532081796E+01, 0.3120000000000E+01, 0.1393119693431E+01, 0.3120000000000E+01, 0.2830368464171E+03,-0.2042449596242E+01, 0.3760000000000E+01
 0.17700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9081100129710E+02, 0.1000000000000E+01, 0.1654932918012E+01, 0.3120000000000E+01, 0.1392413255289E+01, 0.3120000000000E+01, 0.2830435267692E+03,-0.2034750941798E+01, 0.3760000000000E+01
 0.17775E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9081317271639E+02, 0.1000000000000E+01, 0.1655333722788E+01, 0.3120000000000E+01, 0.1391706837774E+01, 0.3120000000000E+01, 0.2830503073146E+03,-0.2026785583036E+01, 0.3760000000000E+01
 0.17850E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9081531294673E+02, 0.1000000000000E+01, 0.1655734510332E+01, 0.3120000000000E+01, 0.1391000479411E+01, 0.3120000000000E+01, 0.2830569901000E+03,-0.2019093785715E+01, 0.3760000000000E+01
 0.17925E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9081748495904E+02, 0.1000000000000E+01, 0.1656135266600E+01, 0.3120000000000E+01, 0.1390294141377E+01, 0.3120000000000E+01, 0.2830637725509E+03,-0.2011138957004E+01, 0.3760000000000E+01
 0.18000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9081962595778E+02, 0.1000000000000E+01, 0.1656536005643E+01, 0.3120000000000E+01, 0.1389587861740E+01, 0.3120000000000E+01, 0.2830704577888E+03,-0.2003454005686E+01, 0.3760000000000E+01
 0.18075E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9082179857713E+02, 0.1000000000000E+01, 0.1656936713571E+01, 0.3120000000000E+01, 0.1388881602133E+01, 0.3120000000000E+01, 0.2830772421891E+03,-0.1995509625675E+01, 0.3760000000000E+01
 0.18150E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9082394036155E+02, 0.1000000000000E+01, 0.1657337404281E+01, 0.3120000000000E+01, 0.1388175400171E+01, 0.3120000000000E+01, 0.2830839299335E+03,-0.1987831490400E+01, 0.3760000000000E+01
 0.18225E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9082611359948E+02, 0.1000000000000E+01, 0.1657738064038E+01, 0.3120000000000E+01, 0.1387469217936E+01, 0.3120000000000E+01, 0.2830907163189E+03,-0.1979897480822E+01, 0.3760000000000E+01
 0.18300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9082825617993E+02, 0.1000000000000E+01, 0.1658138706585E+01, 0.3120000000000E+01, 0.1386763092598E+01, 0.3120000000000E+01, 0.2830974066020E+03,-0.1972226151733E+01, 0.3760000000000E+01
 0.18375E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9083043004852E+02, 0.1000000000000E+01, 0.1658539318338E+01, 0.3120000000000E+01, 0.1386056986681E+01, 0.3120000000000E+01, 0.2831041950103E+03,-0.1964302438704E+01, 0.3760000000000E+01
 0.18450E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9083257344038E+02, 0.1000000000000E+01, 0.1658939912889E+01, 0.3120000000000E+01, 0.1385350936918E+01, 0.3120000000000E+01, 0.2831108878801E+03,-0.1956637890545E+01, 0.3760000000000E+01
 0.18525E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9083474794909E+02, 0.1000000000000E+01, 0.1659340476806E+01, 0.3120000000000E+01, 0.1384644906264E+01, 0.3120000000000E+01, 0.2831176783403E+03,-0.1948724398517E+01, 0.3760000000000E+01
 0.18600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9083689216138E+02, 0.1000000000000E+01, 0.1659741023530E+01, 0.3120000000000E+01, 0.1383938931025E+01, 0.3120000000000E+01, 0.2831243738250E+03,-0.1941066619985E+01, 0.3760000000000E+01
 0.18675E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9083906732636E+02, 0.1000000000000E+01, 0.1660141539776E+01, 0.3120000000000E+01, 0.1383232974581E+01, 0.3120000000000E+01, 0.2831311663877E+03,-0.1933163268187E+01, 0.3760000000000E+01
 0.18750E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9084121237025E+02, 0.1000000000000E+01, 0.1660542038840E+01, 0.3120000000000E+01, 0.1382527072818E+01, 0.3120000000000E+01, 0.2831378645220E+03,-0.1925512244674E+01, 0.3760000000000E+01
 0.18825E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9084338819520E+02, 0.1000000000000E+01, 0.1660942507581E+01, 0.3120000000000E+01, 0.1381821189531E+01, 0.3120000000000E+01, 0.2831446591984E+03,-0.1917618969336E+01, 0.3760000000000E+01
 0.18900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9084553407959E+02, 0.1000000000000E+01, 0.1661342959152E+01, 0.3120000000000E+01, 0.1381115360195E+01, 0.3120000000000E+01, 0.2831513600100E+03,-0.1909974685521E+01, 0.3760000000000E+01
 0.18975E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9084771057867E+02, 0.1000000000000E+01, 0.1661743380553E+01, 0.3120000000000E+01, 0.1380409549013E+01, 0.3120000000000E+01, 0.2831581568444E+03,-0.1902091413496E+01, 0.3760000000000E+01
 0.19050E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9084985731385E+02, 0.1000000000000E+01, 0.1662143784797E+01, 0.3120000000000E+01, 0.1379703791055E+01, 0.3120000000000E+01, 0.2831648603654E+03,-0.1894453853187E+01, 0.3760000000000E+01
 0.19125E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9085203449490E+02, 0.1000000000000E+01, 0.1662544159023E+01, 0.3120000000000E+01, 0.1378998050928E+01, 0.3120000000000E+01, 0.2831716593820E+03,-0.1886580521067E+01, 0.3760000000000E+01
 0.19200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9085418208798E+02, 0.1000000000000E+01, 0.1662944516104E+01, 0.3120000000000E+01, 0.1378292363300E+01, 0.3120000000000E+01, 0.2831783656345E+03,-0.1878949668201E+01, 0.3760000000000E+01
 0.19275E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9085635996215E+02, 0.1000000000000E+01, 0.1663344843319E+01, 0.3120000000000E+01, 0.1377586693176E+01, 0.3120000000000E+01, 0.2831851668679E+03,-0.1871086203480E+01, 0.3760000000000E+01
 0.19350E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9085850842332E+02, 0.1000000000000E+01, 0.1663745153404E+01, 0.3120000000000E+01, 0.1376881074832E+01, 0.3120000000000E+01, 0.2831918758838E+03,-0.1863462051698E+01, 0.3760000000000E+01
 0.19425E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9086068699490E+02, 0.1000000000000E+01, 0.1664145433770E+01, 0.3120000000000E+01, 0.1376175473660E+01, 0.3120000000000E+01, 0.2831986793473E+03,-0.1855608392277E+01, 0.3760000000000E+01
 0.19500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9086283633315E+02, 0.1000000000000E+01, 0.1664545697022E+01, 0.3120000000000E+01, 0.1375469923551E+01, 0.3120000000000E+01, 0.2832053911544E+03,-0.1847990919380E+01, 0.3760000000000E+01
 0.19575E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9086501561478E+02, 0.1000000000000E+01, 0.1664945930704E+01, 0.3120000000000E+01, 0.1374764390281E+01, 0.3120000000000E+01, 0.2832121968873E+03,-0.1840147002929E+01, 0.3760000000000E+01
 0.19650E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9086716583679E+02, 0.1000000000000E+01, 0.1665346147286E+01, 0.3120000000000E+01, 0.1374058907360E+01, 0.3120000000000E+01, 0.2832189115066E+03,-0.1832536201081E+01, 0.3760000000000E+01
 0.19725E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9086934583094E+02, 0.1000000000000E+01, 0.1665746334445E+01, 0.3120000000000E+01, 0.1373353440940E+01, 0.3120000000000E+01, 0.2832257195164E+03,-0.1824701965144E+01, 0.3760000000000E+01
 0.19800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9087149694371E+02, 0.1000000000000E+01, 0.1666146504520E+01, 0.3120000000000E+01, 0.1372648024162E+01, 0.3120000000000E+01, 0.2832324369694E+03,-0.1817097826722E+01, 0.3760000000000E+01
 0.19875E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9087367765767E+02, 0.1000000000000E+01, 0.1666546645317E+01, 0.3120000000000E+01, 0.1371942623545E+01, 0.3120000000000E+01, 0.2832392472789E+03,-0.1809273211199E+01, 0.3760000000000E+01
 0.19950E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9087582967169E+02, 0.1000000000000E+01, 0.1666946769048E+01, 0.3120000000000E+01, 0.1371237271863E+01, 0.3120000000000E+01, 0.2832459675984E+03,-0.1801675720292E+01, 0.3760000000000E+01
 0.20025E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9087801111616E+02, 0.1000000000000E+01, 0.1667346863644E+01, 0.3120000000000E+01, 0.1370531935996E+01, 0.3120000000000E+01, 0.2832527802409E+03,-0.1793860655739E+01, 0.3760000000000E+01
 0.20100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9088016403475E+02, 0.1000000000000E+01, 0.1667746941193E+01, 0.3120000000000E+01, 0.1369826648363E+01, 0.3120000000000E+01, 0.2832595034372E+03,-0.1786269801536E+01, 0.3760000000000E+01
 0.20175E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9088234621052E+02, 0.1000000000000E+01, 0.1668146989749E+01, 0.3120000000000E+01, 0.1369121376199E+01, 0.3120000000000E+01, 0.2832663184147E+03,-0.1778464246601E+01, 0.3760000000000E+01
 0.20250E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9088450003901E+02, 0.1000000000000E+01, 0.1668547021275E+01, 0.3120000000000E+01, 0.1368416151569E+01, 0.3120000000000E+01, 0.2832730445043E+03,-0.1770880019932E+01, 0.3760000000000E+01
 0.20325E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9088668295725E+02, 0.1000000000000E+01, 0.1668947023950E+01, 0.3120000000000E+01, 0.1367710942058E+01, 0.3120000000000E+01, 0.2832798618517E+03,-0.1763083905530E+01, 0.3760000000000E+01
 0.20400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9088883770521E+02, 0.1000000000000E+01, 0.1669347009615E+01, 0.3120000000000E+01, 0.1367005779385E+01, 0.3120000000000E+01, 0.2832865908644E+03,-0.1755506293263E+01, 0.3760000000000E+01
 0.20475E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9089102137005E+02, 0.1000000000000E+01, 0.1669746966568E+01, 0.3120000000000E+01, 0.1366300631477E+01, 0.3120000000000E+01, 0.2832934105946E+03,-0.1747719562112E+01, 0.3760000000000E+01
 0.20550E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9089317704076E+02, 0.1000000000000E+01, 0.1670146906532E+01, 0.3120000000000E+01, 0.1365595529714E+01, 0.3120000000000E+01, 0.2833001425406E+03,-0.1740148558728E+01, 0.3760000000000E+01
 0.20625E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9089536145294E+02, 0.1000000000000E+01, 0.1670546817921E+01, 0.3120000000000E+01, 0.1364890442359E+01, 0.3120000000000E+01, 0.2833069646554E+03,-0.1732371164589E+01, 0.3760000000000E+01
 0.20700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9089751805248E+02, 0.1000000000000E+01, 0.1670946712342E+01, 0.3120000000000E+01, 0.1364185400461E+01, 0.3120000000000E+01, 0.2833136995537E+03,-0.1724806757707E+01, 0.3760000000000E+01
 0.20775E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9089970322144E+02, 0.1000000000000E+01, 0.1671346578325E+01, 0.3120000000000E+01, 0.1363480372612E+01, 0.3120000000000E+01, 0.2833205240827E+03,-0.1717038640156E+01, 0.3760000000000E+01
 0.20850E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9090186075441E+02, 0.1000000000000E+01, 0.1671746427361E+01, 0.3120000000000E+01, 0.1362775389532E+01, 0.3120000000000E+01, 0.2833272619474E+03,-0.1709480822974E+01, 0.3760000000000E+01
 0.20925E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9090404667886E+02, 0.1000000000000E+01, 0.1672146248096E+01, 0.3120000000000E+01, 0.1362070420138E+01, 0.3120000000000E+01, 0.2833340888864E+03,-0.1701721933088E+01, 0.3760000000000E+01
 0.21000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9090620515424E+02, 0.1000000000000E+01, 0.1672546051905E+01, 0.3120000000000E+01, 0.1361365494832E+01, 0.3120000000000E+01, 0.2833408297454E+03,-0.1694170693007E+01, 0.3760000000000E+01
 0.21075E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9090839184286E+02, 0.1000000000000E+01, 0.1672945827546E+01, 0.3120000000000E+01, 0.1360660582845E+01, 0.3120000000000E+01, 0.2833476591213E+03,-0.1686420976321E+01, 0.3760000000000E+01
 0.21150E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9091055126006E+02, 0.1000000000000E+01, 0.1673345586286E+01, 0.3120000000000E+01, 0.1359955714263E+01, 0.3120000000000E+01, 0.2833544029728E+03,-0.1678876305693E+01, 0.3760000000000E+01
 0.21225E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9091273871934E+02, 0.1000000000000E+01, 0.1673745316991E+01, 0.3120000000000E+01, 0.1359250858633E+01, 0.3120000000000E+01, 0.2833612348058E+03,-0.1671135710694E+01, 0.3760000000000E+01
 0.21300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9091489908293E+02, 0.1000000000000E+01, 0.1674145030817E+01, 0.3120000000000E+01, 0.1358546045730E+01, 0.3120000000000E+01, 0.2833679816639E+03,-0.1663597602192E+01, 0.3760000000000E+01
 0.21375E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9091708731115E+02, 0.1000000000000E+01, 0.1674544716740E+01, 0.3120000000000E+01, 0.1357841245407E+01, 0.3120000000000E+01, 0.2833748159482E+03,-0.1655866084232E+01, 0.3760000000000E+01
 0.21450E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9091961270147E+02, 0.1000000000000E+01, 0.1674944458515E+01, 0.3120000000000E+01, 0.1357136603847E+01, 0.3120000000000E+01, 0.2833827004765E+03,-0.1648293371259E+01, 0.3760000000000E+01
 0.21525E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9092144712584E+02, 0.1000000000000E+01, 0.1675344100890E+01, 0.3120000000000E+01, 0.1356431699343E+01, 0.3120000000000E+01, 0.2833884322181E+03,-0.1640402804981E+01, 0.3760000000000E+01
 0.21600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9092362116445E+02, 0.1000000000000E+01, 0.1675743740066E+01, 0.3120000000000E+01, 0.1355727036378E+01, 0.3120000000000E+01, 0.2833952217737E+03,-0.1633161080741E+01, 0.3760000000000E+01
 0.21675E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9092577247156E+02, 0.1000000000000E+01, 0.1676143328064E+01, 0.3120000000000E+01, 0.1355022322294E+01, 0.3120000000000E+01, 0.2834019411100E+03,-0.1625370137026E+01, 0.3760000000000E+01
 0.21750E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9092796014387E+02, 0.1000000000000E+01, 0.1676542909196E+01, 0.3120000000000E+01, 0.1354317680926E+01, 0.3120000000000E+01, 0.2834087732400E+03,-0.1617854214434E+01, 0.3760000000000E+01
 0.21825E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9093014356293E+02, 0.1000000000000E+01, 0.1676942460783E+01, 0.3120000000000E+01, 0.1353613035798E+01, 0.3120000000000E+01, 0.2834155927083E+03,-0.1610144092645E+01, 0.3760000000000E+01
 0.21900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9093231126161E+02, 0.1000000000000E+01, 0.1677341997026E+01, 0.3120000000000E+01, 0.1352908436515E+01, 0.3120000000000E+01, 0.2834223626474E+03,-0.1602626992137E+01, 0.3760000000000E+01
 0.21975E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9093449996506E+02, 0.1000000000000E+01, 0.1677741505365E+01, 0.3120000000000E+01, 0.1352203846412E+01, 0.3120000000000E+01, 0.2834291986372E+03,-0.1594942558348E+01, 0.3760000000000E+01
 0.22050E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9093666628259E+02, 0.1000000000000E+01, 0.1678140996878E+01, 0.3120000000000E+01, 0.1351499296039E+01, 0.3120000000000E+01, 0.2834359643302E+03,-0.1587426356590E+01, 0.3760000000000E+01
 0.22125E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9093885753387E+02, 0.1000000000000E+01, 0.1678540461337E+01, 0.3120000000000E+01, 0.1350794756771E+01, 0.3120000000000E+01, 0.2834428083140E+03,-0.1579750903731E+01, 0.3760000000000E+01
 0.22200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9094102424178E+02, 0.1000000000000E+01, 0.1678939908802E+01, 0.3120000000000E+01, 0.1350090255485E+01, 0.3120000000000E+01, 0.2834495752813E+03,-0.1572241262026E+01, 0.3760000000000E+01
 0.22275E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9094321656941E+02, 0.1000000000000E+01, 0.1679339329425E+01, 0.3120000000000E+01, 0.1349385765320E+01, 0.3120000000000E+01, 0.2834564226735E+03,-0.1564573905455E+01, 0.3760000000000E+01
 0.22350E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9094538409689E+02, 0.1000000000000E+01, 0.1679738733051E+01, 0.3120000000000E+01, 0.1348681312361E+01, 0.3120000000000E+01, 0.2834631922520E+03,-0.1557071618281E+01, 0.3760000000000E+01
 0.22425E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9094757730810E+02, 0.1000000000000E+01, 0.1680138109950E+01, 0.3120000000000E+01, 0.1347976870138E+01, 0.3120000000000E+01, 0.2834700424517E+03,-0.1549412104508E+01, 0.3760000000000E+01
 0.22500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9094974577116E+02, 0.1000000000000E+01, 0.1680537469897E+01, 0.3120000000000E+01, 0.1347272464505E+01, 0.3120000000000E+01, 0.2834768150030E+03,-0.1541917087648E+01, 0.3760000000000E+01
 0.22575E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9095193981757E+02, 0.1000000000000E+01, 0.1680936803220E+01, 0.3120000000000E+01, 0.1346568069154E+01, 0.3120000000000E+01, 0.2834836678593E+03,-0.1534265502755E+01, 0.3760000000000E+01
 0.22650E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9095410923557E+02, 0.1000000000000E+01, 0.1681336119640E+01, 0.3120000000000E+01, 0.1345863709799E+01, 0.3120000000000E+01, 0.2834904434436E+03,-0.1526777634627E+01, 0.3760000000000E+01
 0.22725E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9095630410452E+02, 0.1000000000000E+01, 0.1681735409536E+01, 0.3120000000000E+01, 0.1345159360272E+01, 0.3120000000000E+01, 0.2834972989170E+03,-0.1519134082647E+01, 0.3760000000000E+01
 0.22800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9095847448449E+02, 0.1000000000000E+01, 0.1682134682575E+01, 0.3120000000000E+01, 0.1344455046141E+01, 0.3120000000000E+01, 0.2835040775559E+03,-0.1511653241593E+01, 0.3760000000000E+01
 0.22875E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9096067017105E+02, 0.1000000000000E+01, 0.1682533929196E+01, 0.3120000000000E+01, 0.1343750741388E+01, 0.3120000000000E+01, 0.2835109356310E+03,-0.1504017786602E+01, 0.3760000000000E+01
 0.22950E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9096284151711E+02, 0.1000000000000E+01, 0.1682933159002E+01, 0.3120000000000E+01, 0.1343046471425E+01, 0.3120000000000E+01, 0.2835177173373E+03,-0.1496543882182E+01, 0.3760000000000E+01
 0.23025E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9096503801837E+02, 0.1000000000000E+01, 0.1683332362494E+01, 0.3120000000000E+01, 0.1342342210398E+01, 0.3120000000000E+01, 0.2835245780049E+03,-0.1488916562714E+01, 0.3760000000000E+01
 0.23100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9096721033149E+02, 0.1000000000000E+01, 0.1683731549214E+01, 0.3120000000000E+01, 0.1341637983550E+01, 0.3120000000000E+01, 0.2835313627815E+03,-0.1481449528433E+01, 0.3760000000000E+01
 0.23175E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9096940764845E+02, 0.1000000000000E+01, 0.1684130709727E+01, 0.3120000000000E+01, 0.1340933765198E+01, 0.3120000000000E+01, 0.2835382260446E+03,-0.1473830370171E+01, 0.3760000000000E+01
 0.23250E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9097158093194E+02, 0.1000000000000E+01, 0.1684529853507E+01, 0.3120000000000E+01, 0.1340229580410E+01, 0.3120000000000E+01, 0.2835450139016E+03,-0.1466370143259E+01, 0.3760000000000E+01
 0.23325E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9097377906333E+02, 0.1000000000000E+01, 0.1684928971186E+01, 0.3120000000000E+01, 0.1339525403680E+01, 0.3120000000000E+01, 0.2835518797562E+03,-0.1458759151498E+01, 0.3760000000000E+01
 0.23400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9097595332062E+02, 0.1000000000000E+01, 0.1685328072172E+01, 0.3120000000000E+01, 0.1338821259897E+01, 0.3120000000000E+01, 0.2835586707043E+03,-0.1451305687999E+01, 0.3760000000000E+01
 0.23475E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9097815226620E+02, 0.1000000000000E+01, 0.1685727147165E+01, 0.3120000000000E+01, 0.1338117123738E+01, 0.3120000000000E+01, 0.2835655391493E+03,-0.1443702867620E+01, 0.3760000000000E+01
 0.23550E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9098032749777E+02, 0.1000000000000E+01, 0.1686126205503E+01, 0.3120000000000E+01, 0.1337413019906E+01, 0.3120000000000E+01, 0.2835723331898E+03,-0.1436256128837E+01, 0.3760000000000E+01
 0.23625E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9098252725362E+02, 0.1000000000000E+01, 0.1686525237953E+01, 0.3120000000000E+01, 0.1336708923261E+01, 0.3120000000000E+01, 0.2835792042132E+03,-0.1428661473078E+01, 0.3760000000000E+01
 0.23700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9098470346447E+02, 0.1000000000000E+01, 0.1686924253787E+01, 0.3120000000000E+01, 0.1336004858325E+01, 0.3120000000000E+01, 0.2835860013617E+03,-0.1421221424197E+01, 0.3760000000000E+01
 0.23775E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9098690403277E+02, 0.1000000000000E+01, 0.1687323243839E+01, 0.3120000000000E+01, 0.1335300800140E+01, 0.3120000000000E+01, 0.2835928749699E+03,-0.1413634917785E+01, 0.3760000000000E+01
 0.23850E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9098908122195E+02, 0.1000000000000E+01, 0.1687722217314E+01, 0.3120000000000E+01, 0.1334596773044E+01, 0.3120000000000E+01, 0.2835996752233E+03,-0.1406201534377E+01, 0.3760000000000E+01
 0.23925E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9099128260117E+02, 0.1000000000000E+01, 0.1688121165112E+01, 0.3120000000000E+01, 0.1333892752263E+01, 0.3120000000000E+01, 0.2836065514114E+03,-0.1398623165834E+01, 0.3760000000000E+01
 0.24000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9099346077261E+02, 0.1000000000000E+01, 0.1688520096370E+01, 0.3120000000000E+01, 0.1333188761951E+01, 0.3120000000000E+01, 0.2836133547819E+03,-0.1391196417911E+01, 0.3760000000000E+01
 0.24075E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9099566296254E+02, 0.1000000000000E+01, 0.1688919002058E+01, 0.3120000000000E+01, 0.1332484777517E+01, 0.3120000000000E+01, 0.2836202335491E+03,-0.1383626172262E+01, 0.3760000000000E+01
 0.24150E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9099784211534E+02, 0.1000000000000E+01, 0.1689317891242E+01, 0.3120000000000E+01, 0.1331780822931E+01, 0.3120000000000E+01, 0.2836270400338E+03,-0.1376206040092E+01, 0.3760000000000E+01
 0.24225E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9100004511420E+02, 0.1000000000000E+01, 0.1689716754961E+01, 0.3120000000000E+01, 0.1331076873786E+01, 0.3120000000000E+01, 0.2836339213747E+03,-0.1368643897081E+01, 0.3760000000000E+01
 0.24300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9100222525453E+02, 0.1000000000000E+01, 0.1690115602213E+01, 0.3120000000000E+01, 0.1330372953868E+01, 0.3120000000000E+01, 0.2836407309926E+03,-0.1361230355449E+01, 0.3760000000000E+01
 0.24375E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9100442906042E+02, 0.1000000000000E+01, 0.1690514424105E+01, 0.3120000000000E+01, 0.1329669038953E+01, 0.3120000000000E+01, 0.2836476149009E+03,-0.1353676295090E+01, 0.3760000000000E+01
 0.24450E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9100661018706E+02, 0.1000000000000E+01, 0.1690913229566E+01, 0.3120000000000E+01, 0.1328965152646E+01, 0.3120000000000E+01, 0.2836544276482E+03,-0.1346269330483E+01, 0.3760000000000E+01
 0.24525E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9100881480107E+02, 0.1000000000000E+01, 0.1691312009772E+01, 0.3120000000000E+01, 0.1328261270899E+01, 0.3120000000000E+01, 0.2836613141273E+03,-0.1338723326251E+01, 0.3760000000000E+01
 0.24600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9101099691355E+02, 0.1000000000000E+01, 0.1691710773583E+01, 0.3120000000000E+01, 0.1327557417143E+01, 0.3120000000000E+01, 0.2836681300024E+03,-0.1331322927337E+01, 0.3760000000000E+01
 0.24675E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9101320233367E+02, 0.1000000000000E+01, 0.1692109512242E+01, 0.3120000000000E+01, 0.1326853567506E+01, 0.3120000000000E+01, 0.2836750190459E+03,-0.1323784960644E+01, 0.3760000000000E+01
 0.24750E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9101538543570E+02, 0.1000000000000E+01, 0.1692508234543E+01, 0.3120000000000E+01, 0.1326149745240E+01, 0.3120000000000E+01, 0.2836818380603E+03,-0.1316391103104E+01, 0.3760000000000E+01
 0.24825E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9101759166127E+02, 0.1000000000000E+01, 0.1692906931795E+01, 0.3120000000000E+01, 0.1325445926649E+01, 0.3120000000000E+01, 0.2836887296659E+03,-0.1308861148524E+01, 0.3760000000000E+01
 0.24900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9101977575283E+02, 0.1000000000000E+01, 0.1693305612725E+01, 0.3120000000000E+01, 0.1324742134813E+01, 0.3120000000000E+01, 0.2836955518194E+03,-0.1301473824065E+01, 0.3760000000000E+01
 0.24975E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9102198278343E+02, 0.1000000000000E+01, 0.1693704268707E+01, 0.3120000000000E+01, 0.1324038346206E+01, 0.3120000000000E+01, 0.2837024459859E+03,-0.1293951856518E+01, 0.3760000000000E+01
 0.25050E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9102416786368E+02, 0.1000000000000E+01, 0.1694102908406E+01, 0.3120000000000E+01, 0.1323334583736E+01, 0.3120000000000E+01, 0.2837092712758E+03,-0.1286571050463E+01, 0.3760000000000E+01
 0.25125E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9102637569963E+02, 0.1000000000000E+01, 0.1694501523256E+01, 0.3120000000000E+01, 0.1322630824049E+01, 0.3120000000000E+01, 0.2837161680039E+03,-0.1279057049967E+01, 0.3760000000000E+01
 0.25200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9102856177008E+02, 0.1000000000000E+01, 0.1694900121860E+01, 0.3120000000000E+01, 0.1321927089882E+01, 0.3120000000000E+01, 0.2837229964349E+03,-0.1271682747440E+01, 0.3760000000000E+01
 0.25275E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9103077041244E+02, 0.1000000000000E+01, 0.1695298695717E+01, 0.3120000000000E+01, 0.1321223358050E+01, 0.3120000000000E+01, 0.2837298957278E+03,-0.1264176685443E+01, 0.3760000000000E+01
 0.25350E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9103295747215E+02, 0.1000000000000E+01, 0.1695697253363E+01, 0.3120000000000E+01, 0.1320519651121E+01, 0.3120000000000E+01, 0.2837367272968E+03,-0.1256808876251E+01, 0.3760000000000E+01
 0.25425E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9103516691694E+02, 0.1000000000000E+01, 0.1696095786362E+01, 0.3120000000000E+01, 0.1319815946077E+01, 0.3120000000000E+01, 0.2837436291421E+03,-0.1249310734151E+01, 0.3760000000000E+01
 0.25500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9103735496694E+02, 0.1000000000000E+01, 0.1696494303186E+01, 0.3120000000000E+01, 0.1319112265321E+01, 0.3120000000000E+01, 0.2837504638521E+03,-0.1241949409875E+01, 0.3760000000000E+01
 0.25575E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9103956521270E+02, 0.1000000000000E+01, 0.1696892795463E+01, 0.3120000000000E+01, 0.1318408585998E+01, 0.3120000000000E+01, 0.2837573682450E+03,-0.1234459155508E+01, 0.3760000000000E+01
 0.25650E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9104175425653E+02, 0.1000000000000E+01, 0.1697291271602E+01, 0.3120000000000E+01, 0.1317704930350E+01, 0.3120000000000E+01, 0.2837642061072E+03,-0.1227104305187E+01, 0.3760000000000E+01
 0.25725E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9104396530340E+02, 0.1000000000000E+01, 0.1697689723290E+01, 0.3120000000000E+01, 0.1317001275677E+01, 0.3120000000000E+01, 0.2837711130480E+03,-0.1219621911695E+01, 0.3760000000000E+01
 0.25800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9104615533891E+02, 0.1000000000000E+01, 0.1698088158879E+01, 0.3120000000000E+01, 0.1316297644067E+01, 0.3120000000000E+01, 0.2837779540555E+03,-0.1212273525080E+01, 0.3760000000000E+01
 0.25875E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9104836718495E+02, 0.1000000000000E+01, 0.1698486570114E+01, 0.3120000000000E+01, 0.1315594012976E+01, 0.3120000000000E+01, 0.2837848635381E+03,-0.1204798972553E+01, 0.3760000000000E+01
 0.25950E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9105055821081E+02, 0.1000000000000E+01, 0.1698884965286E+01, 0.3120000000000E+01, 0.1314890404335E+01, 0.3120000000000E+01, 0.2837917076867E+03,-0.1197457044701E+01, 0.3760000000000E+01
 0.26025E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9105277085907E+02, 0.1000000000000E+01, 0.1699283336201E+01, 0.3120000000000E+01, 0.1314186795755E+01, 0.3120000000000E+01, 0.2837986197205E+03,-0.1189990307434E+01, 0.3760000000000E+01
 0.26100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9105496287397E+02, 0.1000000000000E+01, 0.1699681691090E+01, 0.3120000000000E+01, 0.1313483209012E+01, 0.3120000000000E+01, 0.2838054670059E+03,-0.1182654823832E+01, 0.3760000000000E+01
 0.26175E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9105717632035E+02, 0.1000000000000E+01, 0.1700080021817E+01, 0.3120000000000E+01, 0.1312779621871E+01, 0.3120000000000E+01, 0.2838123815780E+03,-0.1175195875690E+01, 0.3760000000000E+01
 0.26250E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9105936933057E+02, 0.1000000000000E+01, 0.1700478336555E+01, 0.3120000000000E+01, 0.1312076055955E+01, 0.3120000000000E+01, 0.2838192320199E+03,-0.1167866826738E+01, 0.3760000000000E+01
 0.26325E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9106158357316E+02, 0.1000000000000E+01, 0.1700876627227E+01, 0.3120000000000E+01, 0.1311372489177E+01, 0.3120000000000E+01, 0.2838261491243E+03,-0.1160415646727E+01, 0.3760000000000E+01
 0.26400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9106377757357E+02, 0.1000000000000E+01, 0.1701274901947E+01, 0.3120000000000E+01, 0.1310668943014E+01, 0.3120000000000E+01, 0.2838330027064E+03,-0.1153093029372E+01, 0.3760000000000E+01
 0.26475E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9106599261313E+02, 0.1000000000000E+01, 0.1701673152694E+01, 0.3120000000000E+01, 0.1309965395524E+01, 0.3120000000000E+01, 0.2838399223453E+03,-0.1145649588209E+01, 0.3760000000000E+01
 0.26550E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9106818760800E+02, 0.1000000000000E+01, 0.1702071387527E+01, 0.3120000000000E+01, 0.1309261868040E+01, 0.3120000000000E+01, 0.2838467790810E+03,-0.1138333388083E+01, 0.3760000000000E+01
 0.26625E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9107040344053E+02, 0.1000000000000E+01, 0.1702469598481E+01, 0.3120000000000E+01, 0.1308558338761E+01, 0.3120000000000E+01, 0.2838537012417E+03,-0.1130897664555E+01, 0.3760000000000E+01
 0.26700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9107259942396E+02, 0.1000000000000E+01, 0.1702867793557E+01, 0.3120000000000E+01, 0.1307854828879E+01, 0.3120000000000E+01, 0.2838605611125E+03,-0.1123587883591E+01, 0.3760000000000E+01
 0.26775E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9107481605361E+02, 0.1000000000000E+01, 0.1703265964847E+01, 0.3120000000000E+01, 0.1307151316735E+01, 0.3120000000000E+01, 0.2838674858080E+03,-0.1116159851829E+01, 0.3760000000000E+01
 0.26850E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9107701302755E+02, 0.1000000000000E+01, 0.1703664120296E+01, 0.3120000000000E+01, 0.1306447823378E+01, 0.3120000000000E+01, 0.2838743488199E+03,-0.1108856475215E+01, 0.3760000000000E+01
 0.26925E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9107923044927E+02, 0.1000000000000E+01, 0.1704062252050E+01, 0.3120000000000E+01, 0.1305744327288E+01, 0.3120000000000E+01, 0.2838812760343E+03,-0.1101436113980E+01, 0.3760000000000E+01
 0.27000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9108142841541E+02, 0.1000000000000E+01, 0.1704460368001E+01, 0.3120000000000E+01, 0.1305040849376E+01, 0.3120000000000E+01, 0.2838881421925E+03,-0.1094139134679E+01, 0.3760000000000E+01
 0.27075E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9108364662753E+02, 0.1000000000000E+01, 0.1704858460349E+01, 0.3120000000000E+01, 0.1304337368259E+01, 0.3120000000000E+01, 0.2838950719204E+03,-0.1086726418917E+01, 0.3760000000000E+01
 0.27150E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9108584558768E+02, 0.1000000000000E+01, 0.1705256536931E+01, 0.3120000000000E+01, 0.1303633904714E+01, 0.3120000000000E+01, 0.2839019412305E+03,-0.1079435834291E+01, 0.3760000000000E+01
 0.27225E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9108806459163E+02, 0.1000000000000E+01, 0.1705654589999E+01, 0.3120000000000E+01, 0.1302930437485E+01, 0.3120000000000E+01, 0.2839088734764E+03,-0.1072030735308E+01, 0.3760000000000E+01
 0.27300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9109026453553E+02, 0.1000000000000E+01, 0.1706052627339E+01, 0.3120000000000E+01, 0.1302226987221E+01, 0.3120000000000E+01, 0.2839157459061E+03,-0.1064746537393E+01, 0.3760000000000E+01
 0.27375E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9109248433090E+02, 0.1000000000000E+01, 0.1706450641255E+01, 0.3120000000000E+01, 0.1301523532800E+01, 0.3120000000000E+01, 0.2839226806688E+03,-0.1057349042535E+01, 0.3760000000000E+01
 0.27450E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9109468527020E+02, 0.1000000000000E+01, 0.1706848639480E+01, 0.3120000000000E+01, 0.1300820094734E+01, 0.3120000000000E+01, 0.2839295562545E+03,-0.1050071215935E+01, 0.3760000000000E+01
 0.27525E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9109690585345E+02, 0.1000000000000E+01, 0.1707246614370E+01, 0.3120000000000E+01, 0.1300116652032E+01, 0.3120000000000E+01, 0.2839364935226E+03,-0.1042681295708E+01, 0.3760000000000E+01
 0.27600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9109910777823E+02, 0.1000000000000E+01, 0.1707644573606E+01, 0.3120000000000E+01, 0.1299413225079E+01, 0.3120000000000E+01, 0.2839433722333E+03,-0.1035409848046E+01, 0.3760000000000E+01
 0.27675E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9110132915230E+02, 0.1000000000000E+01, 0.1708042509595E+01, 0.3120000000000E+01, 0.1298709793009E+01, 0.3120000000000E+01, 0.2839503120160E+03,-0.1028027477045E+01, 0.3760000000000E+01
 0.27750E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9110353206507E+02, 0.1000000000000E+01, 0.1708440429967E+01, 0.3120000000000E+01, 0.1298006376081E+01, 0.3120000000000E+01, 0.2839571938594E+03,-0.1020762392330E+01, 0.3760000000000E+01
 0.27825E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9110575422529E+02, 0.1000000000000E+01, 0.1708838327180E+01, 0.3120000000000E+01, 0.1297302953553E+01, 0.3120000000000E+01, 0.2839641361421E+03,-0.1013387555940E+01, 0.3760000000000E+01
 0.27900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9110795812815E+02, 0.1000000000000E+01, 0.1709236208813E+01, 0.3120000000000E+01, 0.1296599545561E+01, 0.3120000000000E+01, 0.2839710211247E+03,-0.1006128829890E+01, 0.3760000000000E+01
 0.27975E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9111018107281E+02, 0.1000000000000E+01, 0.1709634067374E+01, 0.3120000000000E+01, 0.1295896131484E+01, 0.3120000000000E+01, 0.2839779659019E+03,-0.9987615020438E+00, 0.3760000000000E+01
 0.28050E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9111238596410E+02, 0.1000000000000E+01, 0.1710031910393E+01, 0.3120000000000E+01, 0.1295192731338E+01, 0.3120000000000E+01, 0.2839848540186E+03,-0.9915091294422E+00, 0.3760000000000E+01
 0.28125E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9111460969482E+02, 0.1000000000000E+01, 0.1710429730424E+01, 0.3120000000000E+01, 0.1294489324619E+01, 0.3120000000000E+01, 0.2839918012951E+03,-0.9841492865967E+00, 0.3760000000000E+01
 0.28200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9111681557164E+02, 0.1000000000000E+01, 0.1710827534951E+01, 0.3120000000000E+01, 0.1293785931225E+01, 0.3120000000000E+01, 0.2839986925367E+03,-0.9769032622391E+00, 0.3760000000000E+01
 0.28275E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9111904009040E+02, 0.1000000000000E+01, 0.1711225316576E+01, 0.3120000000000E+01, 0.1293082530769E+01, 0.3120000000000E+01, 0.2840056423188E+03,-0.9695508810187E+00, 0.3760000000000E+01
 0.28350E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9112124695182E+02, 0.1000000000000E+01, 0.1711623082734E+01, 0.3120000000000E+01, 0.1292379143032E+01, 0.3120000000000E+01, 0.2840125366823E+03,-0.9623111971024E+00, 0.3760000000000E+01
 0.28425E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9112347225087E+02, 0.1000000000000E+01, 0.1712020826075E+01, 0.3120000000000E+01, 0.1291675747742E+01, 0.3120000000000E+01, 0.2840194889458E+03,-0.9549662634951E+00, 0.3760000000000E+01
 0.28500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9112568010191E+02, 0.1000000000000E+01, 0.1712418553986E+01, 0.3120000000000E+01, 0.1290972364566E+01, 0.3120000000000E+01, 0.2840263864468E+03,-0.9477329129106E+00, 0.3760000000000E+01
 0.28575E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9112790618082E+02, 0.1000000000000E+01, 0.1712816259162E+01, 0.3120000000000E+01, 0.1290268973344E+01, 0.3120000000000E+01, 0.2840333411902E+03,-0.9403954055383E+00, 0.3760000000000E+01
 0.28650E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9113011501701E+02, 0.1000000000000E+01, 0.1713213948946E+01, 0.3120000000000E+01, 0.1289565593631E+01, 0.3120000000000E+01, 0.2840402418147E+03,-0.9331683844380E+00, 0.3760000000000E+01
 0.28725E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9113234187919E+02, 0.1000000000000E+01, 0.1713611616080E+01, 0.3120000000000E+01, 0.1288862205376E+01, 0.3120000000000E+01, 0.2840471990485E+03,-0.9258382763217E+00, 0.3760000000000E+01
 0.28800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9113455170127E+02, 0.1000000000000E+01, 0.1714009267858E+01, 0.3120000000000E+01, 0.1288158828025E+01, 0.3120000000000E+01, 0.2840541027988E+03,-0.9186175777536E+00, 0.3760000000000E+01
 0.28875E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9113677934187E+02, 0.1000000000000E+01, 0.1714406897067E+01, 0.3120000000000E+01, 0.1287455441633E+01, 0.3120000000000E+01, 0.2840610625079E+03,-0.9112948493368E+00, 0.3760000000000E+01
 0.28950E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9113899014724E+02, 0.1000000000000E+01, 0.1714804510959E+01, 0.3120000000000E+01, 0.1286752065542E+01, 0.3120000000000E+01, 0.2840679693759E+03,-0.9040804732997E+00, 0.3760000000000E+01
 0.29025E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9114121857079E+02, 0.1000000000000E+01, 0.1715202102363E+01, 0.3120000000000E+01, 0.1286048679911E+01, 0.3120000000000E+01, 0.2840749315744E+03,-0.8967651054417E+00, 0.3760000000000E+01
 0.29100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9114343035939E+02, 0.1000000000000E+01, 0.1715599678487E+01, 0.3120000000000E+01, 0.1285345303974E+01, 0.3120000000000E+01, 0.2840818415597E+03,-0.8895570413597E+00, 0.3760000000000E+01
 0.29175E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9114565956129E+02, 0.1000000000000E+01, 0.1715997232205E+01, 0.3120000000000E+01, 0.1284641917994E+01, 0.3120000000000E+01, 0.2840888062329E+03,-0.8822490114419E+00, 0.3760000000000E+01
 0.29250E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9114787233457E+02, 0.1000000000000E+01, 0.1716394770679E+01, 0.3120000000000E+01, 0.1283938541105E+01, 0.3120000000000E+01, 0.2840957193401E+03,-0.8750472532071E+00, 0.3760000000000E+01
 0.29325E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9115010231340E+02, 0.1000000000000E+01, 0.1716792286828E+01, 0.3120000000000E+01, 0.1283235153669E+01, 0.3120000000000E+01, 0.2841026864839E+03,-0.8677465451275E+00, 0.3760000000000E+01
 0.29400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9115231606809E+02, 0.1000000000000E+01, 0.1717189787770E+01, 0.3120000000000E+01, 0.1282531774718E+01, 0.3120000000000E+01, 0.2841096027026E+03,-0.8605510938786E+00, 0.3760000000000E+01
 0.29475E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9115454682389E+02, 0.1000000000000E+01, 0.1717587266466E+01, 0.3120000000000E+01, 0.1281828384715E+01, 0.3120000000000E+01, 0.2841165723169E+03,-0.8532576872367E+00, 0.3760000000000E+01
 0.29550E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9115676156186E+02, 0.1000000000000E+01, 0.1717984729993E+01, 0.3120000000000E+01, 0.1281125002592E+01, 0.3120000000000E+01, 0.2841234916530E+03,-0.8460685269044E+00, 0.3760000000000E+01
 0.29625E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9115899309278E+02, 0.1000000000000E+01, 0.1718382171351E+01, 0.3120000000000E+01, 0.1280421608909E+01, 0.3120000000000E+01, 0.2841304637319E+03,-0.8387824047538E+00, 0.3760000000000E+01
 0.29700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9116120881439E+02, 0.1000000000000E+01, 0.1718779597579E+01, 0.3120000000000E+01, 0.1279718222501E+01, 0.3120000000000E+01, 0.2841373861865E+03,-0.8315995380584E+00, 0.3760000000000E+01
 0.29775E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9116344112207E+02, 0.1000000000000E+01, 0.1719177001716E+01, 0.3120000000000E+01, 0.1279014824020E+01, 0.3120000000000E+01, 0.2841443607352E+03,-0.8243206713580E+00, 0.3760000000000E+01
 0.29850E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9116565782391E+02, 0.1000000000000E+01, 0.1719574390759E+01, 0.3120000000000E+01, 0.1278311432209E+01, 0.3120000000000E+01, 0.2841512862975E+03,-0.8171440924631E+00, 0.3760000000000E+01
 0.29925E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9116789090499E+02, 0.1000000000000E+01, 0.1719971757790E+01, 0.3120000000000E+01, 0.1277608027814E+01, 0.3120000000000E+01, 0.2841582633055E+03,-0.8098724733193E+00, 0.3760000000000E+01
 0.30000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9117010858793E+02, 0.1000000000000E+01, 0.1720369109763E+01, 0.3120000000000E+01, 0.1276904629485E+01, 0.3120000000000E+01, 0.2841651919782E+03,-0.8027021773423E+00, 0.3760000000000E+01
 0.30075E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9117234244582E+02, 0.1000000000000E+01, 0.1720766439800E+01, 0.3120000000000E+01, 0.1276201218056E+01, 0.3120000000000E+01, 0.2841721714560E+03,-0.7954377803506E+00, 0.3760000000000E+01
 0.30150E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9117456110900E+02, 0.1000000000000E+01, 0.1721163754817E+01, 0.3120000000000E+01, 0.1275497812086E+01, 0.3120000000000E+01, 0.2841791032365E+03,-0.7882737606420E+00, 0.3760000000000E+01
 0.30225E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9117679573754E+02, 0.1000000000000E+01, 0.1721561047974E+01, 0.3120000000000E+01, 0.1274794392499E+01, 0.3120000000000E+01, 0.2841860851647E+03,-0.7810165716150E+00, 0.3760000000000E+01
 0.30300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9117901538186E+02, 0.1000000000000E+01, 0.1721958326148E+01, 0.3120000000000E+01, 0.1274090977767E+01, 0.3120000000000E+01, 0.2841930200557E+03,-0.7738588221293E+00, 0.3760000000000E+01
 0.30375E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9118125078791E+02, 0.1000000000000E+01, 0.1722355582537E+01, 0.3120000000000E+01, 0.1273387548898E+01, 0.3120000000000E+01, 0.2842000044559E+03,-0.7666088178594E+00, 0.3760000000000E+01
 0.30450E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9118347140846E+02, 0.1000000000000E+01, 0.1722752823981E+01, 0.3120000000000E+01, 0.1272684124276E+01, 0.3120000000000E+01, 0.2842069424421E+03,-0.7594573340309E+00, 0.3760000000000E+01
 0.30525E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9118570758445E+02, 0.1000000000000E+01, 0.1723150043714E+01, 0.3120000000000E+01, 0.1271980684998E+01, 0.3120000000000E+01, 0.2842139292906E+03,-0.7522145064535E+00, 0.3760000000000E+01
 0.30600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9118792918719E+02, 0.1000000000000E+01, 0.1723547248538E+01, 0.3120000000000E+01, 0.1271277249360E+01, 0.3120000000000E+01, 0.2842208703904E+03,-0.7450692832220E+00, 0.3760000000000E+01
 0.30675E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9119016613432E+02, 0.1000000000000E+01, 0.1723944431727E+01, 0.3120000000000E+01, 0.1270573798543E+01, 0.3120000000000E+01, 0.2842278596909E+03,-0.7378336073303E+00, 0.3760000000000E+01
 0.30750E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9119238871299E+02, 0.1000000000000E+01, 0.1724341600042E+01, 0.3120000000000E+01, 0.1269870350759E+01, 0.3120000000000E+01, 0.2842348038848E+03,-0.7306946427522E+00, 0.3760000000000E+01
 0.30825E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9119462643641E+02, 0.1000000000000E+01, 0.1724738746795E+01, 0.3120000000000E+01, 0.1269166887271E+01, 0.3120000000000E+01, 0.2842417956533E+03,-0.7234660992333E+00, 0.3760000000000E+01
 0.30900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9119684999389E+02, 0.1000000000000E+01, 0.1725135878712E+01, 0.3120000000000E+01, 0.1268463426207E+01, 0.3120000000000E+01, 0.2842487429503E+03,-0.7163333841999E+00, 0.3760000000000E+01
 0.30975E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9119908848852E+02, 0.1000000000000E+01, 0.1725532989140E+01, 0.3120000000000E+01, 0.1267759948910E+01, 0.3120000000000E+01, 0.2842557371710E+03,-0.7091119570345E+00, 0.3760000000000E+01
 0.31050E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9120131302356E+02, 0.1000000000000E+01, 0.1725930084769E+01, 0.3120000000000E+01, 0.1267056473431E+01, 0.3120000000000E+01, 0.2842626875673E+03,-0.7019854923360E+00, 0.3760000000000E+01
 0.31125E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9120355228750E+02, 0.1000000000000E+01, 0.1726327158980E+01, 0.3120000000000E+01, 0.1266352981189E+01, 0.3120000000000E+01, 0.2842696842340E+03,-0.6947711664735E+00, 0.3760000000000E+01
 0.31200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9120577780028E+02, 0.1000000000000E+01, 0.1726724218428E+01, 0.3120000000000E+01, 0.1265649490156E+01, 0.3120000000000E+01, 0.2842766377300E+03,-0.6876509429438E+00, 0.3760000000000E+01
 0.31275E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9120801783723E+02, 0.1000000000000E+01, 0.1727121256530E+01, 0.3120000000000E+01, 0.1264945981830E+01, 0.3120000000000E+01, 0.2842836368544E+03,-0.6804437013354E+00, 0.3760000000000E+01
 0.31350E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9121024432678E+02, 0.1000000000000E+01, 0.1727518279906E+01, 0.3120000000000E+01, 0.1264242474103E+01, 0.3120000000000E+01, 0.2842905934471E+03,-0.6733297185520E+00, 0.3760000000000E+01
 0.31425E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9121248513528E+02, 0.1000000000000E+01, 0.1727915282007E+01, 0.3120000000000E+01, 0.1263538948547E+01, 0.3120000000000E+01, 0.2842975950246E+03,-0.6661295428136E+00, 0.3760000000000E+01
 0.31500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9121471260307E+02, 0.1000000000000E+01, 0.1728312269418E+01, 0.3120000000000E+01, 0.1262835422982E+01, 0.3120000000000E+01, 0.2843045547185E+03,-0.6590217904607E+00, 0.3760000000000E+01
 0.31575E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9121695418148E+02, 0.1000000000000E+01, 0.1728709235624E+01, 0.3120000000000E+01, 0.1262131879052E+01, 0.3120000000000E+01, 0.2843115587442E+03,-0.6518286658508E+00, 0.3760000000000E+01
 0.31650E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9121918262547E+02, 0.1000000000000E+01, 0.1729106187176E+01, 0.3120000000000E+01, 0.1261428334503E+01, 0.3120000000000E+01, 0.2843185215329E+03,-0.6447271457831E+00, 0.3760000000000E+01
 0.31725E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9122142497390E+02, 0.1000000000000E+01, 0.1729503117593E+01, 0.3120000000000E+01, 0.1260724771049E+01, 0.3120000000000E+01, 0.2843255280069E+03,-0.6375410556232E+00, 0.3760000000000E+01
 0.31800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9122365439527E+02, 0.1000000000000E+01, 0.1729900033392E+01, 0.3120000000000E+01, 0.1260021206366E+01, 0.3120000000000E+01, 0.2843324938942E+03,-0.6304457570564E+00, 0.3760000000000E+01
 0.31875E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9122589751660E+02, 0.1000000000000E+01, 0.1730296928126E+01, 0.3120000000000E+01, 0.1259317622237E+01, 0.3120000000000E+01, 0.2843395028254E+03,-0.6232666826836E+00, 0.3760000000000E+01
 0.31950E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9122812791281E+02, 0.1000000000000E+01, 0.1730693808277E+01, 0.3120000000000E+01, 0.1258614036267E+01, 0.3120000000000E+01, 0.2843464718032E+03,-0.6161776054861E+00, 0.3760000000000E+01
 0.32025E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9123037180472E+02, 0.1000000000000E+01, 0.1731090667431E+01, 0.3120000000000E+01, 0.1257910430310E+01, 0.3120000000000E+01, 0.2843534831845E+03,-0.6090055381908E+00, 0.3760000000000E+01
 0.32100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9123260317744E+02, 0.1000000000000E+01, 0.1731487512039E+01, 0.3120000000000E+01, 0.1257206821898E+01, 0.3120000000000E+01, 0.2843604552582E+03,-0.6019226721082E+00, 0.3760000000000E+01
 0.32175E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9123484784470E+02, 0.1000000000000E+01, 0.1731884335717E+01, 0.3120000000000E+01, 0.1256503192954E+01, 0.3120000000000E+01, 0.2843674691045E+03,-0.5947575899565E+00, 0.3760000000000E+01
 0.32250E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9123708019173E+02, 0.1000000000000E+01, 0.1732281144886E+01, 0.3120000000000E+01, 0.1255799560941E+01, 0.3120000000000E+01, 0.2843744442671E+03,-0.5876809353373E+00, 0.3760000000000E+01
 0.32325E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9123932562945E+02, 0.1000000000000E+01, 0.1732677933191E+01, 0.3120000000000E+01, 0.1255095907849E+01, 0.3120000000000E+01, 0.2843814605630E+03,-0.5805228278860E+00, 0.3760000000000E+01
 0.32400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9124155895499E+02, 0.1000000000000E+01, 0.1733074707023E+01, 0.3120000000000E+01, 0.1254392251074E+01, 0.3120000000000E+01, 0.2843884388277E+03,-0.5734523747021E+00, 0.3760000000000E+01
 0.32475E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9124380516548E+02, 0.1000000000000E+01, 0.1733471460058E+01, 0.3120000000000E+01, 0.1253688572671E+01, 0.3120000000000E+01, 0.2843954575805E+03,-0.5663012225298E+00, 0.3760000000000E+01
 0.32550E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9124603946563E+02, 0.1000000000000E+01, 0.1733868198655E+01, 0.3120000000000E+01, 0.1252984889970E+01, 0.3120000000000E+01, 0.2844024389350E+03,-0.5592369755933E+00, 0.3760000000000E+01
 0.32625E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9124828644753E+02, 0.1000000000000E+01, 0.1734264916522E+01, 0.3120000000000E+01, 0.1252281185089E+01, 0.3120000000000E+01, 0.2844094601404E+03,-0.5520927640132E+00, 0.3760000000000E+01
 0.32700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9125052172644E+02, 0.1000000000000E+01, 0.1734661619985E+01, 0.3120000000000E+01, 0.1251577475296E+01, 0.3120000000000E+01, 0.2844164445979E+03,-0.5450347157021E+00, 0.3760000000000E+01
 0.32775E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9125276948084E+02, 0.1000000000000E+01, 0.1735058302784E+01, 0.3120000000000E+01, 0.1250873742766E+01, 0.3120000000000E+01, 0.2844234682593E+03,-0.5378974286998E+00, 0.3760000000000E+01
 0.32850E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9125500573468E+02, 0.1000000000000E+01, 0.1735454971215E+01, 0.3120000000000E+01, 0.1250170004707E+01, 0.3120000000000E+01, 0.2844304558076E+03,-0.5308455717743E+00, 0.3760000000000E+01
 0.32925E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9125725426319E+02, 0.1000000000000E+01, 0.1735851619046E+01, 0.3120000000000E+01, 0.1249466243357E+01, 0.3120000000000E+01, 0.2844374819304E+03,-0.5237152004087E+00, 0.3760000000000E+01
 0.33000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9125949149277E+02, 0.1000000000000E+01, 0.1736248252544E+01, 0.3120000000000E+01, 0.1248762475860E+01, 0.3120000000000E+01, 0.2844444725720E+03,-0.5166695296112E+00, 0.3760000000000E+01
 0.33075E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9126174079879E+02, 0.1000000000000E+01, 0.1736644865507E+01, 0.3120000000000E+01, 0.1248058684514E+01, 0.3120000000000E+01, 0.2844515011664E+03,-0.5095460535227E+00, 0.3760000000000E+01
 0.33150E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9126397900753E+02, 0.1000000000000E+01, 0.1737041464172E+01, 0.3120000000000E+01, 0.1247354886400E+01, 0.3120000000000E+01, 0.2844584949121E+03,-0.5025065655533E+00, 0.3760000000000E+01
 0.33225E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9126622908442E+02, 0.1000000000000E+01, 0.1737438042366E+01, 0.3120000000000E+01, 0.1246651063876E+01, 0.3120000000000E+01, 0.2844655259575E+03,-0.4953899771430E+00, 0.3760000000000E+01
 0.33300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9126846826919E+02, 0.1000000000000E+01, 0.1737834606296E+01, 0.3120000000000E+01, 0.1245947233967E+01, 0.3120000000000E+01, 0.2844725227976E+03,-0.4883566713698E+00, 0.3760000000000E+01
 0.33375E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9127071912305E+02, 0.1000000000000E+01, 0.1738231149818E+01, 0.3120000000000E+01, 0.1245243379084E+01, 0.3120000000000E+01, 0.2844795563131E+03,-0.4812469517760E+00, 0.3760000000000E+01
 0.33450E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9127295928562E+02, 0.1000000000000E+01, 0.1738627679111E+01, 0.3120000000000E+01, 0.1244539516194E+01, 0.3120000000000E+01, 0.2844865562532E+03,-0.4742198189665E+00, 0.3760000000000E+01
 0.33525E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9127521091809E+02, 0.1000000000000E+01, 0.1739024188059E+01, 0.3120000000000E+01, 0.1243835627766E+01, 0.3120000000000E+01, 0.2844935922439E+03,-0.4671169526383E+00, 0.3760000000000E+01
 0.33600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9127745205910E+02, 0.1000000000000E+01, 0.1739420682812E+01, 0.3120000000000E+01, 0.1243131730708E+01, 0.3120000000000E+01, 0.2845005952859E+03,-0.4600959920247E+00, 0.3760000000000E+01
 0.33675E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9127970446781E+02, 0.1000000000000E+01, 0.1739817157282E+01, 0.3120000000000E+01, 0.1242427807543E+01, 0.3120000000000E+01, 0.2845076337444E+03,-0.4529999685379E+00, 0.3760000000000E+01
 0.33750E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9128194658692E+02, 0.1000000000000E+01, 0.1740213617593E+01, 0.3120000000000E+01, 0.1241723875126E+01, 0.3120000000000E+01, 0.2845146398872E+03,-0.4459851747199E+00, 0.3760000000000E+01
 0.33825E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9128419977612E+02, 0.1000000000000E+01, 0.1740610057681E+01, 0.3120000000000E+01, 0.1241019916032E+01, 0.3120000000000E+01, 0.2845216808270E+03,-0.4388959788710E+00, 0.3760000000000E+01
 0.33900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9128644287460E+02, 0.1000000000000E+01, 0.1741006483644E+01, 0.3120000000000E+01, 0.1240315947061E+01, 0.3120000000000E+01, 0.2845286900746E+03,-0.4318873468763E+00, 0.3760000000000E+01
 0.33975E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9128869684224E+02, 0.1000000000000E+01, 0.1741402889446E+01, 0.3120000000000E+01, 0.1239611950841E+01, 0.3120000000000E+01, 0.2845357334893E+03,-0.4248049668611E+00, 0.3760000000000E+01
 0.34050E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9129094092018E+02, 0.1000000000000E+01, 0.1741799281156E+01, 0.3120000000000E+01, 0.1238907944119E+01, 0.3120000000000E+01, 0.2845427458421E+03,-0.4178024947025E+00, 0.3760000000000E+01
 0.34125E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9129319567104E+02, 0.1000000000000E+01, 0.1742195652766E+01, 0.3120000000000E+01, 0.1238203909574E+01, 0.3120000000000E+01, 0.2845497917464E+03,-0.4107269185100E+00, 0.3760000000000E+01
 0.34200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9129544073084E+02, 0.1000000000000E+01, 0.1742592010318E+01, 0.3120000000000E+01, 0.1237499863897E+01, 0.3120000000000E+01, 0.2845568072119E+03,-0.4037305938560E+00, 0.3760000000000E+01
 0.34275E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9129769626191E+02, 0.1000000000000E+01, 0.1742988347830E+01, 0.3120000000000E+01, 0.1236795789821E+01, 0.3120000000000E+01, 0.2845638555967E+03,-0.3966618092529E+00, 0.3760000000000E+01
 0.34350E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9129994230068E+02, 0.1000000000000E+01, 0.1743384671317E+01, 0.3120000000000E+01, 0.1236091703985E+01, 0.3120000000000E+01, 0.2845708741658E+03,-0.3896716369235E+00, 0.3760000000000E+01
 0.34425E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9130219861553E+02, 0.1000000000000E+01, 0.1743780974823E+01, 0.3120000000000E+01, 0.1235387589170E+01, 0.3120000000000E+01, 0.2845779250422E+03,-0.3826096263894E+00, 0.3760000000000E+01
 0.34500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9130444563876E+02, 0.1000000000000E+01, 0.1744177264338E+01, 0.3120000000000E+01, 0.1234683461968E+01, 0.3120000000000E+01, 0.2845849467323E+03,-0.3756255996327E+00, 0.3760000000000E+01
 0.34575E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9130670273981E+02, 0.1000000000000E+01, 0.1744573533931E+01, 0.3120000000000E+01, 0.1233979305203E+01, 0.3120000000000E+01, 0.2845920001078E+03,-0.3685703517386E+00, 0.3760000000000E+01
 0.34650E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9130895074560E+02, 0.1000000000000E+01, 0.1744969789567E+01, 0.3120000000000E+01, 0.1233275135419E+01, 0.3120000000000E+01, 0.2845990249130E+03,-0.3615924684596E+00, 0.3760000000000E+01
 0.34725E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9131120863195E+02, 0.1000000000000E+01, 0.1745366025338E+01, 0.3120000000000E+01, 0.1232570935488E+01, 0.3120000000000E+01, 0.2846060807850E+03,-0.3545439739732E+00, 0.3760000000000E+01
 0.34800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9131345762289E+02, 0.1000000000000E+01, 0.1745762247186E+01, 0.3120000000000E+01, 0.1231866721906E+01, 0.3120000000000E+01, 0.2846131087131E+03,-0.3475722252143E+00, 0.3760000000000E+01
 0.34875E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9131571629983E+02, 0.1000000000000E+01, 0.1746158449227E+01, 0.3120000000000E+01, 0.1231162477591E+01, 0.3120000000000E+01, 0.2846201670981E+03,-0.3405304654895E+00, 0.3760000000000E+01
 0.34950E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9131796627349E+02, 0.1000000000000E+01, 0.1746554637377E+01, 0.3120000000000E+01, 0.1230458218990E+01, 0.3120000000000E+01, 0.2846271981421E+03,-0.3335648536603E+00, 0.3760000000000E+01
 0.35025E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9132022573957E+02, 0.1000000000000E+01, 0.1746950805778E+01, 0.3120000000000E+01, 0.1229753929067E+01, 0.3120000000000E+01, 0.2846342590355E+03,-0.3265298202256E+00, 0.3760000000000E+01
 0.35100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9132247670123E+02, 0.1000000000000E+01, 0.1747346960320E+01, 0.3120000000000E+01, 0.1229049624223E+01, 0.3120000000000E+01, 0.2846412932114E+03,-0.3195703387701E+00, 0.3760000000000E+01
 0.35175E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9132473695912E+02, 0.1000000000000E+01, 0.1747743095171E+01, 0.3120000000000E+01, 0.1228345287464E+01, 0.3120000000000E+01, 0.2846483566219E+03,-0.3125420197246E+00, 0.3760000000000E+01
 0.35250E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9132698890810E+02, 0.1000000000000E+01, 0.1748139216194E+01, 0.3120000000000E+01, 0.1227640935148E+01, 0.3120000000000E+01, 0.2846553939279E+03,-0.3055886615993E+00, 0.3760000000000E+01
 0.35325E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9132924995983E+02, 0.1000000000000E+01, 0.1748535317583E+01, 0.3120000000000E+01, 0.1226936550323E+01, 0.3120000000000E+01, 0.2846624598617E+03,-0.2985670468839E+00, 0.3760000000000E+01
 0.35400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9133150289868E+02, 0.1000000000000E+01, 0.1748931405177E+01, 0.3120000000000E+01, 0.1226232149302E+01, 0.3120000000000E+01, 0.2846695003057E+03,-0.2916198084118E+00, 0.3760000000000E+01
 0.35475E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9133376474625E+02, 0.1000000000000E+01, 0.1749327473192E+01, 0.3120000000000E+01, 0.1225527715175E+01, 0.3120000000000E+01, 0.2846765687692E+03,-0.2846048834947E+00, 0.3760000000000E+01
 0.35550E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9133601867401E+02, 0.1000000000000E+01, 0.1749723527444E+01, 0.3120000000000E+01, 0.1224823264211E+01, 0.3120000000000E+01, 0.2846836123484E+03,-0.2776637637684E+00, 0.3760000000000E+01
 0.35625E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9133828132201E+02, 0.1000000000000E+01, 0.1750119562172E+01, 0.3120000000000E+01, 0.1224118779544E+01, 0.3120000000000E+01, 0.2846906833560E+03,-0.2706555177020E+00, 0.3760000000000E+01
 0.35700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9134053623964E+02, 0.1000000000000E+01, 0.1750515583170E+01, 0.3120000000000E+01, 0.1223414277396E+01, 0.3120000000000E+01, 0.2846977300733E+03,-0.2637205090680E+00, 0.3760000000000E+01
 0.35775E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9134279968946E+02, 0.1000000000000E+01, 0.1750911584698E+01, 0.3120000000000E+01, 0.1222709740944E+01, 0.3120000000000E+01, 0.2847048036292E+03,-0.2567189343970E+00, 0.3760000000000E+01
 0.35850E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9134505560016E+02, 0.1000000000000E+01, 0.1751307572528E+01, 0.3120000000000E+01, 0.1222005186367E+01, 0.3120000000000E+01, 0.2847118534949E+03,-0.2497900359575E+00, 0.3760000000000E+01
 0.35925E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9134731985116E+02, 0.1000000000000E+01, 0.1751703540942E+01, 0.3120000000000E+01, 0.1221300596883E+01, 0.3120000000000E+01, 0.2847189295974E+03,-0.2427951171539E+00, 0.3760000000000E+01
 0.36000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9134957675737E+02, 0.1000000000000E+01, 0.1752099495689E+01, 0.3120000000000E+01, 0.1220595988628E+01, 0.3120000000000E+01, 0.2847259826190E+03,-0.2358723235899E+00, 0.3760000000000E+01
 0.36075E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9135184181376E+02, 0.1000000000000E+01, 0.1752495431075E+01, 0.3120000000000E+01, 0.1219891344859E+01, 0.3120000000000E+01, 0.2847330612813E+03,-0.2288840490919E+00, 0.3760000000000E+01
 0.36150E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9135409971966E+02, 0.1000000000000E+01, 0.1752891352824E+01, 0.3120000000000E+01, 0.1219186681672E+01, 0.3120000000000E+01, 0.2847401174719E+03,-0.2219673546869E+00, 0.3760000000000E+01
 0.36225E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9135636558405E+02, 0.1000000000000E+01, 0.1753287255266E+01, 0.3120000000000E+01, 0.1218481982360E+01, 0.3120000000000E+01, 0.2847471987023E+03,-0.2149857124171E+00, 0.3760000000000E+01
 0.36300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9135862448587E+02, 0.1000000000000E+01, 0.1753683144103E+01, 0.3120000000000E+01, 0.1217777262982E+01, 0.3120000000000E+01, 0.2847542580502E+03,-0.2080751201652E+00, 0.3760000000000E+01
 0.36375E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9136089116053E+02, 0.1000000000000E+01, 0.1754079013684E+01, 0.3120000000000E+01, 0.1217072506867E+01, 0.3120000000000E+01, 0.2847613418558E+03,-0.2011001021483E+00, 0.3760000000000E+01
 0.36450E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9136315106287E+02, 0.1000000000000E+01, 0.1754474869692E+01, 0.3120000000000E+01, 0.1216367730035E+01, 0.3120000000000E+01, 0.2847684043755E+03,-0.1941956034674E+00, 0.3760000000000E+01
 0.36525E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9136541855130E+02, 0.1000000000000E+01, 0.1754870706496E+01, 0.3120000000000E+01, 0.1215662915852E+01, 0.3120000000000E+01, 0.2847754907674E+03,-0.1872271962345E+00, 0.3760000000000E+01
 0.36600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9136767945521E+02, 0.1000000000000E+01, 0.1755266529757E+01, 0.3120000000000E+01, 0.1214958080299E+01, 0.3120000000000E+01, 0.2847825564623E+03,-0.1803287895542E+00, 0.3760000000000E+01
 0.36675E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9136994776111E+02, 0.1000000000000E+01, 0.1755662333866E+01, 0.3120000000000E+01, 0.1214253206778E+01, 0.3120000000000E+01, 0.2847896454519E+03,-0.1733669838598E+00, 0.3760000000000E+01
 0.36750E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9137220967017E+02, 0.1000000000000E+01, 0.1756058124462E+01, 0.3120000000000E+01, 0.1213548311231E+01, 0.3120000000000E+01, 0.2847967143333E+03,-0.1664746625571E+00, 0.3760000000000E+01
 0.36825E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9137447879776E+02, 0.1000000000000E+01, 0.1756453895959E+01, 0.3120000000000E+01, 0.1212843377097E+01, 0.3120000000000E+01, 0.2848038059343E+03,-0.1595194478818E+00, 0.3760000000000E+01
 0.36900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9137674171347E+02, 0.1000000000000E+01, 0.1756849653972E+01, 0.3120000000000E+01, 0.1212138420280E+01, 0.3120000000000E+01, 0.2848108780068E+03,-0.1526332055971E+00, 0.3760000000000E+01
 0.36975E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9137901166138E+02, 0.1000000000000E+01, 0.1757245392937E+01, 0.3120000000000E+01, 0.1211433424252E+01, 0.3120000000000E+01, 0.2848179722147E+03,-0.1456845743104E+00, 0.3760000000000E+01
 0.37050E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9138127558713E+02, 0.1000000000000E+01, 0.1757641118448E+01, 0.3120000000000E+01, 0.1210728404883E+01, 0.3120000000000E+01, 0.2848250474892E+03,-0.1388044105450E+00, 0.3760000000000E+01
 0.37125E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9138354636118E+02, 0.1000000000000E+01, 0.1758036824961E+01, 0.3120000000000E+01, 0.1210023345680E+01, 0.3120000000000E+01, 0.2848321443222E+03,-0.1318623537209E+00, 0.3760000000000E+01
 0.37200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9138581130090E+02, 0.1000000000000E+01, 0.1758432518050E+01, 0.3120000000000E+01, 0.1209318262473E+01, 0.3120000000000E+01, 0.2848392228111E+03,-0.1249882610685E+00, 0.3760000000000E+01
 0.37275E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9138808290876E+02, 0.1000000000000E+01, 0.1758828192191E+01, 0.3120000000000E+01, 0.1208613138804E+01, 0.3120000000000E+01, 0.2848463222936E+03,-0.1180527610546E+00, 0.3760000000000E+01
 0.37350E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9139034885809E+02, 0.1000000000000E+01, 0.1759223852938E+01, 0.3120000000000E+01, 0.1207907990466E+01, 0.3120000000000E+01, 0.2848534039832E+03,-0.1111847411809E+00, 0.3760000000000E+01
 0.37425E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9139262129658E+02, 0.1000000000000E+01, 0.1759619494786E+01, 0.3120000000000E+01, 0.1207202801037E+01, 0.3120000000000E+01, 0.2848605061053E+03,-0.1042557958138E+00, 0.3760000000000E+01
 0.37500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9139488826769E+02, 0.1000000000000E+01, 0.1760015123269E+01, 0.3120000000000E+01, 0.1206497586276E+01, 0.3120000000000E+01, 0.2848675910338E+03,-0.9739384506419E-01, 0.3760000000000E+01
 0.37575E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9139716154530E+02, 0.1000000000000E+01, 0.1760410732901E+01, 0.3120000000000E+01, 0.1205792329788E+01, 0.3120000000000E+01, 0.2848746958220E+03,-0.9047143327805E-01, 0.3760000000000E+01
 0.37650E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9139942953627E+02, 0.1000000000000E+01, 0.1760806329199E+01, 0.3120000000000E+01, 0.1205087047300E+01, 0.3120000000000E+01, 0.2848817839836E+03,-0.8361554533364E-01, 0.3760000000000E+01
 0.37725E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9140170365375E+02, 0.1000000000000E+01, 0.1761201906694E+01, 0.3120000000000E+01, 0.1204381722451E+01, 0.3120000000000E+01, 0.2848888914405E+03,-0.7669967086849E-01, 0.3760000000000E+01
 0.37800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9140397267094E+02, 0.1000000000000E+01, 0.1761597470883E+01, 0.3120000000000E+01, 0.1203676370932E+01, 0.3120000000000E+01, 0.2848959828552E+03,-0.6984984228184E-01, 0.3760000000000E+01
 0.37875E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9140624763526E+02, 0.1000000000000E+01, 0.1761993016317E+01, 0.3120000000000E+01, 0.1202970976411E+01, 0.3120000000000E+01, 0.2849030930028E+03,-0.6294048441368E-01, 0.3760000000000E+01
 0.37950E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9140851767866E+02, 0.1000000000000E+01, 0.1762388548474E+01, 0.3120000000000E+01, 0.1202265554549E+01, 0.3120000000000E+01, 0.2849101876705E+03,-0.5609671355024E-01, 0.3760000000000E+01
 0.38025E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9141079349409E+02, 0.1000000000000E+01, 0.1762784061923E+01, 0.3120000000000E+01, 0.1201560089043E+01, 0.3120000000000E+01, 0.2849173005222E+03,-0.4919386835637E-01, 0.3760000000000E+01
 0.38100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9141306457029E+02, 0.1000000000000E+01, 0.1763179562124E+01, 0.3120000000000E+01, 0.1200854595522E+01, 0.3120000000000E+01, 0.2849243984639E+03,-0.4235614878726E-01, 0.3760000000000E+01
 0.38175E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9141534124084E+02, 0.1000000000000E+01, 0.1763575043664E+01, 0.3120000000000E+01, 0.1200149057713E+01, 0.3120000000000E+01, 0.2849315140323E+03,-0.3545980441810E-01, 0.3760000000000E+01
 0.38250E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9141761335384E+02, 0.1000000000000E+01, 0.1763970511984E+01, 0.3120000000000E+01, 0.1199443491211E+01, 0.3120000000000E+01, 0.2849386152607E+03,-0.2862813176921E-01, 0.3760000000000E+01
 0.38325E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9141989088310E+02, 0.1000000000000E+01, 0.1764365961690E+01, 0.3120000000000E+01, 0.1198737879774E+01, 0.3120000000000E+01, 0.2849457335574E+03,-0.2173828451634E-01, 0.3760000000000E+01
 0.38400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9142216403680E+02, 0.1000000000000E+01, 0.1764761398202E+01, 0.3120000000000E+01, 0.1198032238966E+01, 0.3120000000000E+01, 0.2849528380846E+03,-0.1491265780539E-01, 0.3760000000000E+01
 0.38475E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9142444243535E+02, 0.1000000000000E+01, 0.1765156816148E+01, 0.3120000000000E+01, 0.1197326552572E+01, 0.3120000000000E+01, 0.2849599591428E+03,-0.8029289185115E-02, 0.3760000000000E+01
 0.38550E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9142671663233E+02, 0.1000000000000E+01, 0.1765552220928E+01, 0.3120000000000E+01, 0.1196620836125E+01, 0.3120000000000E+01, 0.2849670669772E+03,-0.1209704565018E-02, 0.3760000000000E+01
 0.38625E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9142899590410E+02, 0.1000000000000E+01, 0.1765947607186E+01, 0.3120000000000E+01, 0.1195915073439E+01, 0.3120000000000E+01, 0.2849741908095E+03, 0.5667190715596E-02, 0.3760000000000E+01
 0.38700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9143127115109E+02, 0.1000000000000E+01, 0.1766342980306E+01, 0.3120000000000E+01, 0.1195209280016E+01, 0.3120000000000E+01, 0.2849813019722E+03, 0.1248073793799E-01, 0.3760000000000E+01
 0.38775E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9143355130037E+02, 0.1000000000000E+01, 0.1766738334950E+01, 0.3120000000000E+01, 0.1194503439699E+01, 0.3120000000000E+01, 0.2849884285921E+03, 0.1935116219869E-01, 0.3760000000000E+01
 0.38850E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9143582760368E+02, 0.1000000000000E+01, 0.1767133676481E+01, 0.3120000000000E+01, 0.1193797567958E+01, 0.3120000000000E+01, 0.2849955431033E+03, 0.2615867840461E-01, 0.3760000000000E+01
 0.38925E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9143810864084E+02, 0.1000000000000E+01, 0.1767528999582E+01, 0.3120000000000E+01, 0.1193091648665E+01, 0.3120000000000E+01, 0.2850026725436E+03, 0.3302264647911E-01, 0.3760000000000E+01
 0.39000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9144038600330E+02, 0.1000000000000E+01, 0.1767924309598E+01, 0.3120000000000E+01, 0.1192385697259E+01, 0.3120000000000E+01, 0.2850097904122E+03, 0.3982413220243E-01, 0.3760000000000E+01
 0.39075E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9144266793628E+02, 0.1000000000000E+01, 0.1768319601227E+01, 0.3120000000000E+01, 0.1191679697638E+01, 0.3120000000000E+01, 0.2850169226977E+03, 0.4668165445263E-01, 0.3760000000000E+01
 0.39150E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9144494637263E+02, 0.1000000000000E+01, 0.1768714879797E+01, 0.3120000000000E+01, 0.1190973665214E+01, 0.3120000000000E+01, 0.2850240439703E+03, 0.5347711685876E-01, 0.3760000000000E+01
 0.39225E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9144722920469E+02, 0.1000000000000E+01, 0.1769110140024E+01, 0.3120000000000E+01, 0.1190267583909E+01, 0.3120000000000E+01, 0.2850311791119E+03, 0.6032819906830E-01, 0.3760000000000E+01
 0.39300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9144950871876E+02, 0.1000000000000E+01, 0.1769505387220E+01, 0.3120000000000E+01, 0.1189561469108E+01, 0.3120000000000E+01, 0.2850383038008E+03, 0.6711763546213E-01, 0.3760000000000E+01
 0.39375E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9145179246421E+02, 0.1000000000000E+01, 0.1769900616115E+01, 0.3120000000000E+01, 0.1188855304759E+01, 0.3120000000000E+01, 0.2850454418434E+03, 0.7396229071695E-01, 0.3760000000000E+01
 0.39450E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9145407306319E+02, 0.1000000000000E+01, 0.1770295832004E+01, 0.3120000000000E+01, 0.1188149106216E+01, 0.3120000000000E+01, 0.2850525699712E+03, 0.8074571230681E-01, 0.3760000000000E+01
 0.39525E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9145635773258E+02, 0.1000000000000E+01, 0.1770691029638E+01, 0.3120000000000E+01, 0.1187442857455E+01, 0.3120000000000E+01, 0.2850597109483E+03, 0.8758394798619E-01, 0.3760000000000E+01
 0.39600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9145863943014E+02, 0.1000000000000E+01, 0.1771086214290E+01, 0.3120000000000E+01, 0.1186736573802E+01, 0.3120000000000E+01, 0.2850668425584E+03, 0.9436135394425E-01, 0.3760000000000E+01
 0.39675E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9146092503149E+02, 0.1000000000000E+01, 0.1771481380729E+01, 0.3120000000000E+01, 0.1186030239257E+01, 0.3120000000000E+01, 0.2850739864954E+03, 0.1011931771994E+00, 0.3760000000000E+01
 0.39750E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9146320783615E+02, 0.1000000000000E+01, 0.1771876534212E+01, 0.3120000000000E+01, 0.1185323869120E+01, 0.3120000000000E+01, 0.2850811216147E+03, 0.1079645716505E+00, 0.3760000000000E+01
 0.39825E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9146549438651E+02, 0.1000000000000E+01, 0.1772271669523E+01, 0.3120000000000E+01, 0.1184617447414E+01, 0.3120000000000E+01, 0.2850882685656E+03, 0.1147899952227E+00, 0.3760000000000E+01
 0.39900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9146777831368E+02, 0.1000000000000E+01, 0.1772666791905E+01, 0.3120000000000E+01, 0.1183910989411E+01, 0.3120000000000E+01, 0.2850954072432E+03, 0.1215553896400E+00, 0.3760000000000E+01
 0.39975E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9147006582786E+02, 0.1000000000000E+01, 0.1773061896157E+01, 0.3120000000000E+01, 0.1183204479162E+01, 0.3120000000000E+01, 0.2851025572549E+03, 0.1283744134741E+00, 0.3760000000000E+01
 0.40050E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9147235088822E+02, 0.1000000000000E+01, 0.1773456987503E+01, 0.3120000000000E+01, 0.1182497931909E+01, 0.3120000000000E+01, 0.2851096995247E+03, 0.1351338057307E+00, 0.3760000000000E+01
 0.40125E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9147463938295E+02, 0.1000000000000E+01, 0.1773852060760E+01, 0.3120000000000E+01, 0.1181791331728E+01, 0.3120000000000E+01, 0.2851168526502E+03, 0.1419464478880E+00, 0.3760000000000E+01
 0.40200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9147692559945E+02, 0.1000000000000E+01, 0.1774247121136E+01, 0.3120000000000E+01, 0.1181084693836E+01, 0.3120000000000E+01, 0.2851239985845E+03, 0.1486998432598E+00, 0.3760000000000E+01
 0.40275E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9147921509393E+02, 0.1000000000000E+01, 0.1774642163465E+01, 0.3120000000000E+01, 0.1180378002331E+01, 0.3120000000000E+01, 0.2851311548849E+03, 0.1555061095822E+00, 0.3760000000000E+01
 0.40350E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9148150248422E+02, 0.1000000000000E+01, 0.1775037192936E+01, 0.3120000000000E+01, 0.1179671272403E+01, 0.3120000000000E+01, 0.2851383045401E+03, 0.1622535190576E+00, 0.3760000000000E+01
 0.40425E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9148379300231E+02, 0.1000000000000E+01, 0.1775432204400E+01, 0.3120000000000E+01, 0.1178964488177E+01, 0.3120000000000E+01, 0.2851454640908E+03, 0.1690534193757E+00, 0.3760000000000E+01
 0.40500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9148608159037E+02, 0.1000000000000E+01, 0.1775827203031E+01, 0.3120000000000E+01, 0.1178257664814E+01, 0.3120000000000E+01, 0.2851526175430E+03, 0.1757948411364E+00, 0.3760000000000E+01
 0.40575E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9148837316007E+02, 0.1000000000000E+01, 0.1776222183695E+01, 0.3120000000000E+01, 0.1177550786463E+01, 0.3120000000000E+01, 0.2851597804327E+03, 0.1825883878879E+00, 0.3760000000000E+01
 0.40650E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9149066296937E+02, 0.1000000000000E+01, 0.1776617151549E+01, 0.3120000000000E+01, 0.1176843868261E+01, 0.3120000000000E+01, 0.2851669377565E+03, 0.1893238248580E+00, 0.3760000000000E+01
 0.40725E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9149295562220E+02, 0.1000000000000E+01, 0.1777012101474E+01, 0.3120000000000E+01, 0.1176136894380E+01, 0.3120000000000E+01, 0.2851741040851E+03, 0.1961110279807E+00, 0.3760000000000E+01
 0.40800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9149524668698E+02, 0.1000000000000E+01, 0.1777407038613E+01, 0.3120000000000E+01, 0.1175429879930E+01, 0.3120000000000E+01, 0.2851812653889E+03, 0.2028404957566E+00, 0.3760000000000E+01
 0.40875E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9149754045568E+02, 0.1000000000000E+01, 0.1777801957863E+01, 0.3120000000000E+01, 0.1174722809109E+01, 0.3120000000000E+01, 0.2851884352607E+03, 0.2096213604828E+00, 0.3760000000000E+01
 0.40950E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9149983281946E+02, 0.1000000000000E+01, 0.1778196864349E+01, 0.3120000000000E+01, 0.1174015697000E+01, 0.3120000000000E+01, 0.2851956006826E+03, 0.2163448623643E+00, 0.3760000000000E+01
 0.41025E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9150212774650E+02, 0.1000000000000E+01, 0.1778591752985E+01, 0.3120000000000E+01, 0.1173308527823E+01, 0.3120000000000E+01, 0.2852027742321E+03, 0.2231194067429E+00, 0.3760000000000E+01
 0.41100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9150442144703E+02, 0.1000000000000E+01, 0.1778986628879E+01, 0.3120000000000E+01, 0.1172601316638E+01, 0.3120000000000E+01, 0.2852099438919E+03, 0.2298369473922E+00, 0.3760000000000E+01
 0.41175E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9150671758231E+02, 0.1000000000000E+01, 0.1779381486960E+01, 0.3120000000000E+01, 0.1171894047689E+01, 0.3120000000000E+01, 0.2852171212776E+03, 0.2366051785874E+00, 0.3760000000000E+01
 0.41250E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9150901267610E+02, 0.1000000000000E+01, 0.1779776332322E+01, 0.3120000000000E+01, 0.1171186736011E+01, 0.3120000000000E+01, 0.2852242953547E+03, 0.2433167682794E+00, 0.3760000000000E+01
 0.41325E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9151131007425E+02, 0.1000000000000E+01, 0.1780171159908E+01, 0.3120000000000E+01, 0.1170479365869E+01, 0.3120000000000E+01, 0.2852314767499E+03, 0.2500787020768E+00, 0.3760000000000E+01
 0.41400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9151360662062E+02, 0.1000000000000E+01, 0.1780565974797E+01, 0.3120000000000E+01, 0.1169771952276E+01, 0.3120000000000E+01, 0.2852386554325E+03, 0.2567843516797E+00, 0.3760000000000E+01
 0.41475E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9151590535369E+02, 0.1000000000000E+01, 0.1780960771947E+01, 0.3120000000000E+01, 0.1169064479520E+01, 0.3120000000000E+01, 0.2852458410659E+03, 0.2635399991276E+00, 0.3760000000000E+01
 0.41550E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9151820342249E+02, 0.1000000000000E+01, 0.1781355556420E+01, 0.3120000000000E+01, 0.1168356962589E+01, 0.3120000000000E+01, 0.2852530245759E+03, 0.2702397192432E+00, 0.3760000000000E+01
 0.41625E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9152050356772E+02, 0.1000000000000E+01, 0.1781750323192E+01, 0.3120000000000E+01, 0.1167649385795E+01, 0.3120000000000E+01, 0.2852602146925E+03, 0.2769890990808E+00, 0.3760000000000E+01
 0.41700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9152280324307E+02, 0.1000000000000E+01, 0.1782145077307E+01, 0.3120000000000E+01, 0.1166941764102E+01, 0.3120000000000E+01, 0.2852674032969E+03, 0.2836828987989E+00, 0.3760000000000E+01
 0.41775E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9152510489298E+02, 0.1000000000000E+01, 0.1782539813756E+01, 0.3120000000000E+01, 0.1166234081845E+01, 0.3120000000000E+01, 0.2852745981906E+03, 0.2904260256966E+00, 0.3760000000000E+01
 0.41850E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9152740627026E+02, 0.1000000000000E+01, 0.1782934537569E+01, 0.3120000000000E+01, 0.1165526353964E+01, 0.3120000000000E+01, 0.2852817921923E+03, 0.2971139204331E+00, 0.3760000000000E+01
 0.41925E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9152970952976E+02, 0.1000000000000E+01, 0.1783329243751E+01, 0.3120000000000E+01, 0.1164818564819E+01, 0.3120000000000E+01, 0.2852889921958E+03, 0.3038508092534E+00, 0.3760000000000E+01
 0.42000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9153201272188E+02, 0.1000000000000E+01, 0.1783723937317E+01, 0.3120000000000E+01, 0.1164110729325E+01, 0.3120000000000E+01, 0.2852961919533E+03, 0.3105328182742E+00, 0.3760000000000E+01
 0.42075E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9153431770977E+02, 0.1000000000000E+01, 0.1784118613287E+01, 0.3120000000000E+01, 0.1163402831867E+01, 0.3120000000000E+01, 0.2853033974442E+03, 0.3172634841572E+00, 0.3760000000000E+01
 0.42150E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9153662284549E+02, 0.1000000000000E+01, 0.1784513276658E+01, 0.3120000000000E+01, 0.1162694887336E+01, 0.3120000000000E+01, 0.2853106033661E+03, 0.3239396198438E+00, 0.3760000000000E+01
 0.42225E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9153892970609E+02, 0.1000000000000E+01, 0.1784907922467E+01, 0.3120000000000E+01, 0.1161986880140E+01, 0.3120000000000E+01, 0.2853178148021E+03, 0.3306640960976E+00, 0.3760000000000E+01
 0.42300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9154123693257E+02, 0.1000000000000E+01, 0.1785302555697E+01, 0.3120000000000E+01, 0.1161278825146E+01, 0.3120000000000E+01, 0.2853250273560E+03, 0.3373343794572E+00, 0.3760000000000E+01
 0.42375E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9154354581856E+02, 0.1000000000000E+01, 0.1785697171398E+01, 0.3120000000000E+01, 0.1160570706787E+01, 0.3120000000000E+01, 0.2853322452223E+03, 0.3440526764219E+00, 0.3760000000000E+01
 0.42450E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9154585529931E+02, 0.1000000000000E+01, 0.1786091774537E+01, 0.3120000000000E+01, 0.1159862539904E+01, 0.3120000000000E+01, 0.2853394649272E+03, 0.3507171298818E+00, 0.3760000000000E+01
 0.42525E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9154816639313E+02, 0.1000000000000E+01, 0.1786486360179E+01, 0.3120000000000E+01, 0.1159154308955E+01, 0.3120000000000E+01, 0.2853466898026E+03, 0.3574292806444E+00, 0.3760000000000E+01
 0.42600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9155047831295E+02, 0.1000000000000E+01, 0.1786880933276E+01, 0.3120000000000E+01, 0.1158446028753E+01, 0.3120000000000E+01, 0.2853539172451E+03, 0.3640879297007E+00, 0.3760000000000E+01
 0.42675E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9155279180904E+02, 0.1000000000000E+01, 0.1787275488909E+01, 0.3120000000000E+01, 0.1157737683785E+01, 0.3120000000000E+01, 0.2853611497472E+03, 0.3707939577339E+00, 0.3760000000000E+01
 0.42750E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9155510636956E+02, 0.1000000000000E+01, 0.1787670032012E+01, 0.3120000000000E+01, 0.1157029288832E+01, 0.3120000000000E+01, 0.2853683855678E+03, 0.3774468272094E+00, 0.3760000000000E+01
 0.42825E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9155742248063E+02, 0.1000000000000E+01, 0.1788064557681E+01, 0.3120000000000E+01, 0.1156320828406E+01, 0.3120000000000E+01, 0.2853756263718E+03, 0.3841467625611E+00, 0.3760000000000E+01
 0.42900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9155973990038E+02, 0.1000000000000E+01, 0.1788459070836E+01, 0.3120000000000E+01, 0.1155612317260E+01, 0.3120000000000E+01, 0.2853828712644E+03, 0.3907938834445E+00, 0.3760000000000E+01
 0.42975E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9156205885608E+02, 0.1000000000000E+01, 0.1788853566588E+01, 0.3120000000000E+01, 0.1154903739929E+01, 0.3120000000000E+01, 0.2853901210993E+03, 0.3974877590071E+00, 0.3760000000000E+01
 0.43050E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9156437936890E+02, 0.1000000000000E+01, 0.1789248049840E+01, 0.3120000000000E+01, 0.1154195111135E+01, 0.3120000000000E+01, 0.2853973758062E+03, 0.4041291576320E+00, 0.3760000000000E+01
 0.43125E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9156670140732E+02, 0.1000000000000E+01, 0.1789642515718E+01, 0.3120000000000E+01, 0.1153486415434E+01, 0.3120000000000E+01, 0.2854046354281E+03, 0.4108170077665E+00, 0.3760000000000E+01
 0.43200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9156902525418E+02, 0.1000000000000E+01, 0.1790036969108E+01, 0.3120000000000E+01, 0.1152777667513E+01, 0.3120000000000E+01, 0.2854119007143E+03, 0.4174527203490E+00, 0.3760000000000E+01
 0.43275E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9157135062180E+02, 0.1000000000000E+01, 0.1790431405154E+01, 0.3120000000000E+01, 0.1152068851953E+01, 0.3120000000000E+01, 0.2854191709056E+03, 0.4241345737456E+00, 0.3760000000000E+01
 0.43350E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9157367804553E+02, 0.1000000000000E+01, 0.1790825828724E+01, 0.3120000000000E+01, 0.1151359983399E+01, 0.3120000000000E+01, 0.2854264475422E+03, 0.4307646302389E+00, 0.3760000000000E+01
 0.43425E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9157600698737E+02, 0.1000000000000E+01, 0.1791220234978E+01, 0.3120000000000E+01, 0.1150651046452E+01, 0.3120000000000E+01, 0.2854337290808E+03, 0.4374405254262E+00, 0.3760000000000E+01
 0.43500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9157833822757E+02, 0.1000000000000E+01, 0.1791614628767E+01, 0.3120000000000E+01, 0.1149942055718E+01, 0.3120000000000E+01, 0.2854410178285E+03, 0.4440649600394E+00, 0.3760000000000E+01
 0.43575E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9158067098514E+02, 0.1000000000000E+01, 0.1792009005266E+01, 0.3120000000000E+01, 0.1149232995814E+01, 0.3120000000000E+01, 0.2854483114808E+03, 0.4507349272683E+00, 0.3760000000000E+01
 0.43650E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9158300626748E+02, 0.1000000000000E+01, 0.1792403369312E+01, 0.3120000000000E+01, 0.1148523881299E+01, 0.3120000000000E+01, 0.2854556130561E+03, 0.4573537713957E+00, 0.3760000000000E+01
 0.43725E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9158534306860E+02, 0.1000000000000E+01, 0.1792797716094E+01, 0.3120000000000E+01, 0.1147814696809E+01, 0.3120000000000E+01, 0.2854629195454E+03, 0.4640178422457E+00, 0.3760000000000E+01
 0.43800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9158768260840E+02, 0.1000000000000E+01, 0.1793192050431E+01, 0.3120000000000E+01, 0.1147105456848E+01, 0.3120000000000E+01, 0.2854702346315E+03, 0.4706311356419E+00, 0.3760000000000E+01
 0.43875E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9159002365333E+02, 0.1000000000000E+01, 0.1793586367530E+01, 0.3120000000000E+01, 0.1146396146071E+01, 0.3120000000000E+01, 0.2854775545934E+03, 0.4772893327243E+00, 0.3760000000000E+01
 0.43950E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9159236764066E+02, 0.1000000000000E+01, 0.1793980672192E+01, 0.3120000000000E+01, 0.1145686778922E+01, 0.3120000000000E+01, 0.2854848837937E+03, 0.4838970988025E+00, 0.3760000000000E+01
 0.44025E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9159471311381E+02, 0.1000000000000E+01, 0.1794374959643E+01, 0.3120000000000E+01, 0.1144977340075E+01, 0.3120000000000E+01, 0.2854922178132E+03, 0.4905494557311E+00, 0.3760000000000E+01
 0.44100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9159706170656E+02, 0.1000000000000E+01, 0.1794769234663E+01, 0.3120000000000E+01, 0.1144267843911E+01, 0.3120000000000E+01, 0.2854995616291E+03, 0.4971517177122E+00, 0.3760000000000E+01
 0.44175E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9159941175996E+02, 0.1000000000000E+01, 0.1795163492496E+01, 0.3120000000000E+01, 0.1143558275121E+01, 0.3120000000000E+01, 0.2855069101885E+03, 0.5037982546060E+00, 0.3760000000000E+01
 0.44250E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9160176509971E+02, 0.1000000000000E+01, 0.1795557737904E+01, 0.3120000000000E+01, 0.1142848648016E+01, 0.3120000000000E+01, 0.2855142690686E+03, 0.5103950421171E+00, 0.3760000000000E+01
 0.44325E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9160411985507E+02, 0.1000000000000E+01, 0.1795951966150E+01, 0.3120000000000E+01, 0.1142138947307E+01, 0.3120000000000E+01, 0.2855216325541E+03, 0.5170357728360E+00, 0.3760000000000E+01
 0.44400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9160647804033E+02, 0.1000000000000E+01, 0.1796346181975E+01, 0.3120000000000E+01, 0.1141429187236E+01, 0.3120000000000E+01, 0.2855290068111E+03, 0.5236270970550E+00, 0.3760000000000E+01
 0.44475E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9160883759616E+02, 0.1000000000000E+01, 0.1796740380663E+01, 0.3120000000000E+01, 0.1140719352531E+01, 0.3120000000000E+01, 0.2855363855349E+03, 0.5302620445465E+00, 0.3760000000000E+01
 0.44550E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9161120070654E+02, 0.1000000000000E+01, 0.1797134566934E+01, 0.3120000000000E+01, 0.1140009457359E+01, 0.3120000000000E+01, 0.2855437754213E+03, 0.5368479258597E+00, 0.3760000000000E+01
 0.44625E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9161356513419E+02, 0.1000000000000E+01, 0.1797528736092E+01, 0.3120000000000E+01, 0.1139299486472E+01, 0.3120000000000E+01, 0.2855511696092E+03, 0.5434770952636E+00, 0.3760000000000E+01
 0.44700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9161593321974E+02, 0.1000000000000E+01, 0.1797922892835E+01, 0.3120000000000E+01, 0.1138589453959E+01, 0.3120000000000E+01, 0.2855585752834E+03, 0.5500575493911E+00, 0.3760000000000E+01
 0.44775E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9161830257043E+02, 0.1000000000000E+01, 0.1798317032489E+01, 0.3120000000000E+01, 0.1137879344601E+01, 0.3120000000000E+01, 0.2855659850974E+03, 0.5566809495981E+00, 0.3760000000000E+01
 0.44850E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9162067566243E+02, 0.1000000000000E+01, 0.1798711159730E+01, 0.3120000000000E+01, 0.1137169172400E+01, 0.3120000000000E+01, 0.2855734066585E+03, 0.5632559842386E+00, 0.3760000000000E+01
 0.44925E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9162304995895E+02, 0.1000000000000E+01, 0.1799105269906E+01, 0.3120000000000E+01, 0.1136458922177E+01, 0.3120000000000E+01, 0.2855808321705E+03, 0.5698736170706E+00, 0.3760000000000E+01
 0.45000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9162542807212E+02, 0.1000000000000E+01, 0.1799499367669E+01, 0.3120000000000E+01, 0.1135748607846E+01, 0.3120000000000E+01, 0.2855882696646E+03, 0.5764432394276E+00, 0.3760000000000E+01
 0.45075E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9162780732660E+02, 0.1000000000000E+01, 0.1799893448392E+01, 0.3120000000000E+01, 0.1135038214268E+01, 0.3120000000000E+01, 0.2855957109127E+03, 0.5830551055391E+00, 0.3760000000000E+01
 0.45150E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9163019046854E+02, 0.1000000000000E+01, 0.1800287516701E+01, 0.3120000000000E+01, 0.1134327755269E+01, 0.3120000000000E+01, 0.2856031643634E+03, 0.5896193261556E+00, 0.3760000000000E+01
 0.45225E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9163257468597E+02, 0.1000000000000E+01, 0.1800681567993E+01, 0.3120000000000E+01, 0.1133617215754E+01, 0.3120000000000E+01, 0.2856106213627E+03, 0.5962254323227E+00, 0.3760000000000E+01
 0.45300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9163496284131E+02, 0.1000000000000E+01, 0.1801075606870E+01, 0.3120000000000E+01, 0.1132906609462E+01, 0.3120000000000E+01, 0.2856180907210E+03, 0.6027842433624E+00, 0.3760000000000E+01
 0.45375E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9163735201918E+02, 0.1000000000000E+01, 0.1801469628755E+01, 0.3120000000000E+01, 0.1132195921349E+01, 0.3120000000000E+01, 0.2856255634627E+03, 0.6093845842885E+00, 0.3760000000000E+01
 0.45450E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9163974517318E+02, 0.1000000000000E+01, 0.1801863638222E+01, 0.3120000000000E+01, 0.1131485165058E+01, 0.3120000000000E+01, 0.2856330486815E+03, 0.6159380005619E+00, 0.3760000000000E+01
 0.45525E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9164213929973E+02, 0.1000000000000E+01, 0.1802257630720E+01, 0.3120000000000E+01, 0.1130774325608E+01, 0.3120000000000E+01, 0.2856405371279E+03, 0.6225325696060E+00, 0.3760000000000E+01
 0.45600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9164453743636E+02, 0.1000000000000E+01, 0.1802651610798E+01, 0.3120000000000E+01, 0.1130063416547E+01, 0.3120000000000E+01, 0.2856480381557E+03, 0.6290805866165E+00, 0.3760000000000E+01
 0.45675E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9164693649893E+02, 0.1000000000000E+01, 0.1803045573930E+01, 0.3120000000000E+01, 0.1129352422955E+01, 0.3120000000000E+01, 0.2856555422659E+03, 0.6356693832820E+00, 0.3760000000000E+01
 0.45750E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9164933959787E+02, 0.1000000000000E+01, 0.1803439524637E+01, 0.3120000000000E+01, 0.1128641358286E+01, 0.3120000000000E+01, 0.2856630590379E+03, 0.6422120010271E+00, 0.3760000000000E+01
 0.45825E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9165174358222E+02, 0.1000000000000E+01, 0.1803833458423E+01, 0.3120000000000E+01, 0.1127930207690E+01, 0.3120000000000E+01, 0.2856705787663E+03, 0.6487950257753E+00, 0.3760000000000E+01
 0.45900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9165415162487E+02, 0.1000000000000E+01, 0.1804227379778E+01, 0.3120000000000E+01, 0.1127218984520E+01, 0.3120000000000E+01, 0.2856781112229E+03, 0.6553322466677E+00, 0.3760000000000E+01
 0.45975E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9165656051650E+02, 0.1000000000000E+01, 0.1804621284236E+01, 0.3120000000000E+01, 0.1126507674007E+01, 0.3120000000000E+01, 0.2856856465230E+03, 0.6619094817308E+00, 0.3760000000000E+01
 0.46050E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9165897348195E+02, 0.1000000000000E+01, 0.1805015176257E+01, 0.3120000000000E+01, 0.1125796289399E+01, 0.3120000000000E+01, 0.2856931945977E+03, 0.6684413052186E+00, 0.3760000000000E+01
 0.46125E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9166138727389E+02, 0.1000000000000E+01, 0.1805409051405E+01, 0.3120000000000E+01, 0.1125084816012E+01, 0.3120000000000E+01, 0.2857007454464E+03, 0.6750127532510E+00, 0.3760000000000E+01
 0.46200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9166380514903E+02, 0.1000000000000E+01, 0.1805802914108E+01, 0.3120000000000E+01, 0.1124373266985E+01, 0.3120000000000E+01, 0.2857083090970E+03, 0.6815391807449E+00, 0.3760000000000E+01
 0.46275E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9166622382811E+02, 0.1000000000000E+01, 0.1806196759961E+01, 0.3120000000000E+01, 0.1123661627727E+01, 0.3120000000000E+01, 0.2857158754524E+03, 0.6881048313759E+00, 0.3760000000000E+01
 0.46350E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9166864659530E+02, 0.1000000000000E+01, 0.1806590593361E+01, 0.3120000000000E+01, 0.1122949911269E+01, 0.3120000000000E+01, 0.2857234546227E+03, 0.6946258562451E+00, 0.3760000000000E+01
 0.46425E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9167107016220E+02, 0.1000000000000E+01, 0.1806984409936E+01, 0.3120000000000E+01, 0.1122238103115E+01, 0.3120000000000E+01, 0.2857310364860E+03, 0.7011857088006E+00, 0.3760000000000E+01
 0.46500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9167349781496E+02, 0.1000000000000E+01, 0.1807378214047E+01, 0.3120000000000E+01, 0.1121526216179E+01, 0.3120000000000E+01, 0.2857386311550E+03, 0.7077013436933E+00, 0.3760000000000E+01
 0.46575E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9167592626206E+02, 0.1000000000000E+01, 0.1807772001358E+01, 0.3120000000000E+01, 0.1120814236074E+01, 0.3120000000000E+01, 0.2857462285018E+03, 0.7142553857295E+00, 0.3760000000000E+01
 0.46650E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9167835878997E+02, 0.1000000000000E+01, 0.1808165776193E+01, 0.3120000000000E+01, 0.1120102175594E+01, 0.3120000000000E+01, 0.2857538386362E+03, 0.7207656180229E+00, 0.3760000000000E+01
 0.46725E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9168079212204E+02, 0.1000000000000E+01, 0.1808559534252E+01, 0.3120000000000E+01, 0.1119390020462E+01, 0.3120000000000E+01, 0.2857614514810E+03, 0.7273138485467E+00, 0.3760000000000E+01
 0.46800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9168322952598E+02, 0.1000000000000E+01, 0.1808953279824E+01, 0.3120000000000E+01, 0.1118677783349E+01, 0.3120000000000E+01, 0.2857690770831E+03, 0.7338186855953E+00, 0.3760000000000E+01
 0.46875E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9168566774658E+02, 0.1000000000000E+01, 0.1809347008644E+01, 0.3120000000000E+01, 0.1117965450095E+01, 0.3120000000000E+01, 0.2857767054366E+03, 0.7403610990870E+00, 0.3760000000000E+01
 0.46950E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9168811002553E+02, 0.1000000000000E+01, 0.1809740724963E+01, 0.3120000000000E+01, 0.1117253033244E+01, 0.3120000000000E+01, 0.2857843465030E+03, 0.7468605377727E+00, 0.3760000000000E+01
 0.47025E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9169055314730E+02, 0.1000000000000E+01, 0.1810134424554E+01, 0.3120000000000E+01, 0.1116540518758E+01, 0.3120000000000E+01, 0.2857919904048E+03, 0.7533971275630E+00, 0.3760000000000E+01
 0.47100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9169300030368E+02, 0.1000000000000E+01, 0.1810528111631E+01, 0.3120000000000E+01, 0.1115827919051E+01, 0.3120000000000E+01, 0.2857996469429E+03, 0.7598911694452E+00, 0.3760000000000E+01
 0.47175E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9169544833723E+02, 0.1000000000000E+01, 0.1810921782002E+01, 0.3120000000000E+01, 0.1115115220214E+01, 0.3120000000000E+01, 0.2858073064263E+03, 0.7664219261595E+00, 0.3760000000000E+01
 0.47250E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9169790038319E+02, 0.1000000000000E+01, 0.1811315439844E+01, 0.3120000000000E+01, 0.1114402434522E+01, 0.3120000000000E+01, 0.2858149784740E+03, 0.7729105742341E+00, 0.3760000000000E+01
 0.47325E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9170035334983E+02, 0.1000000000000E+01, 0.1811709081005E+01, 0.3120000000000E+01, 0.1113689548202E+01, 0.3120000000000E+01, 0.2858226536061E+03, 0.7794355050179E+00, 0.3760000000000E+01
 0.47400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9170281029770E+02, 0.1000000000000E+01, 0.1812102709619E+01, 0.3120000000000E+01, 0.1112976573389E+01, 0.3120000000000E+01, 0.2858303412025E+03, 0.7859187535415E+00, 0.3760000000000E+01
 0.47475E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9170526821359E+02, 0.1000000000000E+01, 0.1812496321577E+01, 0.3120000000000E+01, 0.1112263496449E+01, 0.3120000000000E+01, 0.2858380320341E+03, 0.7924378490635E+00, 0.3760000000000E+01
 0.47550E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9170773008062E+02, 0.1000000000000E+01, 0.1812889920969E+01, 0.3120000000000E+01, 0.1111550329373E+01, 0.3120000000000E+01, 0.2858457352336E+03, 0.7989157007657E+00, 0.3760000000000E+01
 0.47625E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9171019297844E+02, 0.1000000000000E+01, 0.1813283503729E+01, 0.3120000000000E+01, 0.1110837058671E+01, 0.3120000000000E+01, 0.2858534418677E+03, 0.8054289569760E+00, 0.3760000000000E+01
 0.47700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9171265978612E+02, 0.1000000000000E+01, 0.1813677073905E+01, 0.3120000000000E+01, 0.1110123696186E+01, 0.3120000000000E+01, 0.2858611607381E+03, 0.8119014183524E+00, 0.3760000000000E+01
 0.47775E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9171512769041E+02, 0.1000000000000E+01, 0.1814070627472E+01, 0.3120000000000E+01, 0.1109410228577E+01, 0.3120000000000E+01, 0.2858688832524E+03, 0.8184088282325E+00, 0.3760000000000E+01
 0.47850E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9171759946881E+02, 0.1000000000000E+01, 0.1814464168434E+01, 0.3120000000000E+01, 0.1108696667534E+01, 0.3120000000000E+01, 0.2858766178888E+03, 0.8248759008834E+00, 0.3760000000000E+01
 0.47925E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9172007241883E+02, 0.1000000000000E+01, 0.1814857692811E+01, 0.3120000000000E+01, 0.1107982999870E+01, 0.3120000000000E+01, 0.2858843564070E+03, 0.8313774738960E+00, 0.3760000000000E+01
 0.48000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9172254919604E+02, 0.1000000000000E+01, 0.1815251204563E+01, 0.3120000000000E+01, 0.1107269237118E+01, 0.3120000000000E+01, 0.2858921068982E+03, 0.8378391570485E+00, 0.3760000000000E+01
 0.48075E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9172502722963E+02, 0.1000000000000E+01, 0.1815644699753E+01, 0.3120000000000E+01, 0.1106555366251E+01, 0.3120000000000E+01, 0.2858998615402E+03, 0.8443348816445E+00, 0.3760000000000E+01
 0.48150E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9172750904292E+02, 0.1000000000000E+01, 0.1816038182295E+01, 0.3120000000000E+01, 0.1105841398640E+01, 0.3120000000000E+01, 0.2859076280041E+03, 0.8507911811189E+00, 0.3760000000000E+01
 0.48225E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9172999220186E+02, 0.1000000000000E+01, 0.1816431648297E+01, 0.3120000000000E+01, 0.1105127321422E+01, 0.3120000000000E+01, 0.2859153989021E+03, 0.8572810581574E+00, 0.3760000000000E+01
 0.48300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9173247908741E+02, 0.1000000000000E+01, 0.1816825101629E+01, 0.3120000000000E+01, 0.1104413145804E+01, 0.3120000000000E+01, 0.2859231814533E+03, 0.8637319693062E+00, 0.3760000000000E+01
 0.48375E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9173496742496E+02, 0.1000000000000E+01, 0.1817218538444E+01, 0.3120000000000E+01, 0.1103698859091E+01, 0.3120000000000E+01, 0.2859309687755E+03, 0.8702160030299E+00, 0.3760000000000E+01
 0.48450E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9173745943384E+02, 0.1000000000000E+01, 0.1817611962563E+01, 0.3120000000000E+01, 0.1102984472318E+01, 0.3120000000000E+01, 0.2859387675755E+03, 0.8766615380498E+00, 0.3760000000000E+01
 0.48525E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9173995299800E+02, 0.1000000000000E+01, 0.1818005370189E+01, 0.3120000000000E+01, 0.1102269972964E+01, 0.3120000000000E+01, 0.2859465714740E+03, 0.8831397238531E+00, 0.3760000000000E+01
 0.48600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9174245018200E+02, 0.1000000000000E+01, 0.1818398765093E+01, 0.3120000000000E+01, 0.1101555371892E+01, 0.3120000000000E+01, 0.2859543866869E+03, 0.8895798844111E+00, 0.3760000000000E+01
 0.48675E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9174494903557E+02, 0.1000000000000E+01, 0.1818792143526E+01, 0.3120000000000E+01, 0.1100840656754E+01, 0.3120000000000E+01, 0.2859622073602E+03, 0.8960522308228E+00, 0.3760000000000E+01
 0.48750E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9174745144641E+02, 0.1000000000000E+01, 0.1819185509210E+01, 0.3120000000000E+01, 0.1100125838239E+01, 0.3120000000000E+01, 0.2859700391500E+03, 0.9024870223816E+00, 0.3760000000000E+01
 0.48825E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9174995565238E+02, 0.1000000000000E+01, 0.1819578858446E+01, 0.3120000000000E+01, 0.1099410904180E+01, 0.3120000000000E+01, 0.2859778767976E+03, 0.9089535190937E+00, 0.3760000000000E+01
 0.48900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9175246335103E+02, 0.1000000000000E+01, 0.1819972194905E+01, 0.3120000000000E+01, 0.1098695865082E+01, 0.3120000000000E+01, 0.2859857253573E+03, 0.9153829487236E+00, 0.3760000000000E+01
 0.48975E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9175497297735E+02, 0.1000000000000E+01, 0.1820365514937E+01, 0.3120000000000E+01, 0.1097980708968E+01, 0.3120000000000E+01, 0.2859935801944E+03, 0.9218436017261E+00, 0.3760000000000E+01
 0.49050E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9175748603478E+02, 0.1000000000000E+01, 0.1820758822164E+01, 0.3120000000000E+01, 0.1097265446154E+01, 0.3120000000000E+01, 0.2860014457487E+03, 0.9282676749491E+00, 0.3760000000000E+01
 0.49125E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9176000115665E+02, 0.1000000000000E+01, 0.1821152112985E+01, 0.3120000000000E+01, 0.1096550064851E+01, 0.3120000000000E+01, 0.2860093180133E+03, 0.9347224950460E+00, 0.3760000000000E+01
 0.49200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9176251964194E+02, 0.1000000000000E+01, 0.1821545390970E+01, 0.3120000000000E+01, 0.1095834575188E+01, 0.3120000000000E+01, 0.2860172007811E+03, 0.9411412110788E+00, 0.3760000000000E+01
 0.49275E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9176504034236E+02, 0.1000000000000E+01, 0.1821938652571E+01, 0.3120000000000E+01, 0.1095118965569E+01, 0.3120000000000E+01, 0.2860250907362E+03, 0.9475901982594E+00, 0.3760000000000E+01
 0.49350E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9176756433442E+02, 0.1000000000000E+01, 0.1822331901305E+01, 0.3120000000000E+01, 0.1094403245929E+01, 0.3120000000000E+01, 0.2860329909676E+03, 0.9540035753139E+00, 0.3760000000000E+01
 0.49425E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9177009069647E+02, 0.1000000000000E+01, 0.1822725133676E+01, 0.3120000000000E+01, 0.1093687404870E+01, 0.3120000000000E+01, 0.2860408988762E+03, 0.9604467311136E+00, 0.3760000000000E+01
 0.49500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9177262027822E+02, 0.1000000000000E+01, 0.1823118353146E+01, 0.3120000000000E+01, 0.1092971452129E+01, 0.3120000000000E+01, 0.2860488168339E+03, 0.9668547710337E+00, 0.3760000000000E+01
 0.49575E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9177515239758E+02, 0.1000000000000E+01, 0.1823511556275E+01, 0.3120000000000E+01, 0.1092255376511E+01, 0.3120000000000E+01, 0.2860567429992E+03, 0.9732921021962E+00, 0.3760000000000E+01
 0.49650E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9177768765929E+02, 0.1000000000000E+01, 0.1823904746469E+01, 0.3120000000000E+01, 0.1091539187548E+01, 0.3120000000000E+01, 0.2860646789691E+03, 0.9796948191669E+00, 0.3760000000000E+01
 0.49725E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9178022562962E+02, 0.1000000000000E+01, 0.1824297920342E+01, 0.3120000000000E+01, 0.1090822874253E+01, 0.3120000000000E+01, 0.2860726236878E+03, 0.9861263316800E+00, 0.3760000000000E+01
 0.49800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9178276666648E+02, 0.1000000000000E+01, 0.1824691081245E+01, 0.3120000000000E+01, 0.1090106445953E+01, 0.3120000000000E+01, 0.2860805779718E+03, 0.9925237288771E+00, 0.3760000000000E+01
 0.49875E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9178531059507E+02, 0.1000000000000E+01, 0.1825084225848E+01, 0.3120000000000E+01, 0.1089389891868E+01, 0.3120000000000E+01, 0.2860885415836E+03, 0.9989494332846E+00, 0.3760000000000E+01
 0.49950E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9178785750875E+02, 0.1000000000000E+01, 0.1825477357444E+01, 0.3120000000000E+01, 0.1088673221115E+01, 0.3120000000000E+01, 0.2860965145038E+03, 0.1005341525800E+01, 0.3760000000000E+01
 0.50025E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9179040749957E+02, 0.1000000000000E+01, 0.1825870472760E+01, 0.3120000000000E+01, 0.1087956423129E+01, 0.3120000000000E+01, 0.2861044973381E+03, 0.1011761425088E+01, 0.3760000000000E+01
 0.50100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9179296039308E+02, 0.1000000000000E+01, 0.1826263575032E+01, 0.3120000000000E+01, 0.1087239506813E+01, 0.3120000000000E+01, 0.2861124892212E+03, 0.1018148223163E+01, 0.3760000000000E+01
 0.50175E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9179551656291E+02, 0.1000000000000E+01, 0.1826656661043E+01, 0.3120000000000E+01, 0.1086522461821E+01, 0.3120000000000E+01, 0.2861204916479E+03, 0.1024562324109E+01, 0.3760000000000E+01
 0.50250E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9179807555088E+02, 0.1000000000000E+01, 0.1827049733971E+01, 0.3120000000000E+01, 0.1085805296832E+01, 0.3120000000000E+01, 0.2861285028569E+03, 0.1030943842746E+01, 0.3760000000000E+01
 0.50325E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9180063801306E+02, 0.1000000000000E+01, 0.1827442790658E+01, 0.3120000000000E+01, 0.1085088001724E+01, 0.3120000000000E+01, 0.2861365252354E+03, 0.1037352157357E+01, 0.3760000000000E+01
 0.50400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9180320320655E+02, 0.1000000000000E+01, 0.1827835834222E+01, 0.3120000000000E+01, 0.1084370584955E+01, 0.3120000000000E+01, 0.2861445561222E+03, 0.1043728402043E+01, 0.3760000000000E+01
 0.50475E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9180577208735E+02, 0.1000000000000E+01, 0.1828228861562E+01, 0.3120000000000E+01, 0.1083653036627E+01, 0.3120000000000E+01, 0.2861525988524E+03, 0.1050130938590E+01, 0.3760000000000E+01
 0.50550E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9180834360392E+02, 0.1000000000000E+01, 0.1828621875739E+01, 0.3120000000000E+01, 0.1082935364968E+01, 0.3120000000000E+01, 0.2861606497898E+03, 0.1056501929800E+01, 0.3760000000000E+01
 0.50625E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9181091902480E+02, 0.1000000000000E+01, 0.1829014873712E+01, 0.3120000000000E+01, 0.1082217560312E+01, 0.3120000000000E+01, 0.2861687132562E+03, 0.1062898695026E+01, 0.3760000000000E+01
 0.50700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9181349698417E+02, 0.1000000000000E+01, 0.1829407858478E+01, 0.3120000000000E+01, 0.1081499630651E+01, 0.3120000000000E+01, 0.2861767846236E+03, 0.1069264444994E+01, 0.3760000000000E+01
 0.50775E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9181607907027E+02, 0.1000000000000E+01, 0.1829800827059E+01, 0.3120000000000E+01, 0.1080781566557E+01, 0.3120000000000E+01, 0.2861848692230E+03, 0.1075655448988E+01, 0.3760000000000E+01
 0.50850E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9181866359264E+02, 0.1000000000000E+01, 0.1830193782389E+01, 0.3120000000000E+01, 0.1080063375781E+01, 0.3120000000000E+01, 0.2861929614010E+03, 0.1082015972378E+01, 0.3760000000000E+01
 0.50925E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9182125246922E+02, 0.1000000000000E+01, 0.1830586721552E+01, 0.3120000000000E+01, 0.1079345049132E+01, 0.3120000000000E+01, 0.2862010675299E+03, 0.1088401226875E+01, 0.3760000000000E+01
 0.51000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9182384366835E+02, 0.1000000000000E+01, 0.1830979647419E+01, 0.3120000000000E+01, 0.1078626594117E+01, 0.3120000000000E+01, 0.2862091808793E+03, 0.1094756534125E+01, 0.3760000000000E+01
 0.51075E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9182643945397E+02, 0.1000000000000E+01, 0.1831372557137E+01, 0.3120000000000E+01, 0.1077908001792E+01, 0.3120000000000E+01, 0.2862173089133E+03, 0.1101136041991E+01, 0.3760000000000E+01
 0.51150E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9182903744518E+02, 0.1000000000000E+01, 0.1831765453512E+01, 0.3120000000000E+01, 0.1077189279407E+01, 0.3120000000000E+01, 0.2862254437992E+03, 0.1107486154114E+01, 0.3760000000000E+01
 0.51225E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9183164026150E+02, 0.1000000000000E+01, 0.1832158333756E+01, 0.3120000000000E+01, 0.1076470418269E+01, 0.3120000000000E+01, 0.2862335941234E+03, 0.1113859927574E+01, 0.3760000000000E+01
 0.51300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9183424514936E+02, 0.1000000000000E+01, 0.1832551200610E+01, 0.3120000000000E+01, 0.1075751425367E+01, 0.3120000000000E+01, 0.2862417508770E+03, 0.1120204855336E+01, 0.3760000000000E+01
 0.51375E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9183685510313E+02, 0.1000000000000E+01, 0.1832944051351E+01, 0.3120000000000E+01, 0.1075032292265E+01, 0.3120000000000E+01, 0.2862499238292E+03, 0.1126572901989E+01, 0.3760000000000E+01
 0.51450E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9183946698574E+02, 0.1000000000000E+01, 0.1833336888651E+01, 0.3120000000000E+01, 0.1074313025683E+01, 0.3120000000000E+01, 0.2862581027612E+03, 0.1132912658941E+01, 0.3760000000000E+01
 0.51525E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9184208417149E+02, 0.1000000000000E+01, 0.1833729709857E+01, 0.3120000000000E+01, 0.1073593617445E+01, 0.3120000000000E+01, 0.2862662986405E+03, 0.1139274986202E+01, 0.3760000000000E+01
 0.51600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9184470313077E+02, 0.1000000000000E+01, 0.1834122517573E+01, 0.3120000000000E+01, 0.1072874073995E+01, 0.3120000000000E+01, 0.2862745000099E+03, 0.1145609581985E+01, 0.3760000000000E+01
 0.51675E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9184732763009E+02, 0.1000000000000E+01, 0.1834515309212E+01, 0.3120000000000E+01, 0.1072154387423E+01, 0.3120000000000E+01, 0.2862827190742E+03, 0.1151966188486E+01, 0.3760000000000E+01
 0.51750E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9184995373274E+02, 0.1000000000000E+01, 0.1834908087308E+01, 0.3120000000000E+01, 0.1071434563888E+01, 0.3120000000000E+01, 0.2862909430918E+03, 0.1158295640667E+01, 0.3760000000000E+01
 0.51825E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9185258561177E+02, 0.1000000000000E+01, 0.1835300849347E+01, 0.3120000000000E+01, 0.1070714595750E+01, 0.3120000000000E+01, 0.2862991855498E+03, 0.1164646533528E+01, 0.3760000000000E+01
 0.51900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9185521889914E+02, 0.1000000000000E+01, 0.1835693597790E+01, 0.3120000000000E+01, 0.1069994488877E+01, 0.3120000000000E+01, 0.2863074323460E+03, 0.1170970846084E+01, 0.3760000000000E+01
 0.51975E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9185785819354E+02, 0.1000000000000E+01, 0.1836086330195E+01, 0.3120000000000E+01, 0.1069274235903E+01, 0.3120000000000E+01, 0.2863156983097E+03, 0.1177316021222E+01, 0.3760000000000E+01
 0.52050E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9186049868671E+02, 0.1000000000000E+01, 0.1836479048949E+01, 0.3120000000000E+01, 0.1068553842395E+01, 0.3120000000000E+01, 0.2863239679502E+03, 0.1183635200265E+01, 0.3760000000000E+01
 0.52125E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9186314541116E+02, 0.1000000000000E+01, 0.1836871751685E+01, 0.3120000000000E+01, 0.1067833301270E+01, 0.3120000000000E+01, 0.2863322574648E+03, 0.1189974653398E+01, 0.3760000000000E+01
 0.52200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9186579309681E+02, 0.1000000000000E+01, 0.1837264440713E+01, 0.3120000000000E+01, 0.1067112617780E+01, 0.3120000000000E+01, 0.2863405499064E+03, 0.1196288704942E+01, 0.3760000000000E+01
 0.52275E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9186844723455E+02, 0.1000000000000E+01, 0.1837657113744E+01, 0.3120000000000E+01, 0.1066391785133E+01, 0.3120000000000E+01, 0.2863488629173E+03, 0.1202622424021E+01, 0.3760000000000E+01
 0.52350E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9187110207485E+02, 0.1000000000000E+01, 0.1838049773011E+01, 0.3120000000000E+01, 0.1065670808257E+01, 0.3120000000000E+01, 0.2863571780386E+03, 0.1208931350960E+01, 0.3760000000000E+01
 0.52425E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9187376357914E+02, 0.1000000000000E+01, 0.1838442416301E+01, 0.3120000000000E+01, 0.1064949680656E+01, 0.3120000000000E+01, 0.2863655143958E+03, 0.1215259331270E+01, 0.3760000000000E+01
 0.52500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9187642549325E+02, 0.1000000000000E+01, 0.1838835045770E+01, 0.3120000000000E+01, 0.1064228406923E+01, 0.3120000000000E+01, 0.2863738519393E+03, 0.1221563122843E+01, 0.3760000000000E+01
 0.52575E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9187909427603E+02, 0.1000000000000E+01, 0.1839227659284E+01, 0.3120000000000E+01, 0.1063506980870E+01, 0.3120000000000E+01, 0.2863822113620E+03, 0.1227885335832E+01, 0.3760000000000E+01
 0.52650E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9188176316011E+02, 0.1000000000000E+01, 0.1839620258917E+01, 0.3120000000000E+01, 0.1062785406741E+01, 0.3120000000000E+01, 0.2863905709963E+03, 0.1234183995188E+01, 0.3760000000000E+01
 0.52725E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9188443910521E+02, 0.1000000000000E+01, 0.1840012842620E+01, 0.3120000000000E+01, 0.1062063678662E+01, 0.3120000000000E+01, 0.2863989531142E+03, 0.1240500423558E+01, 0.3760000000000E+01
 0.52800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9188711481191E+02, 0.1000000000000E+01, 0.1840405412380E+01, 0.3120000000000E+01, 0.1061341800519E+01, 0.3120000000000E+01, 0.2864073343705E+03, 0.1246793934706E+01, 0.3760000000000E+01
 0.52875E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9188979776939E+02, 0.1000000000000E+01, 0.1840797966236E+01, 0.3120000000000E+01, 0.1060619766765E+01, 0.3120000000000E+01, 0.2864157387057E+03, 0.1253104549852E+01, 0.3760000000000E+01
 0.52950E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9189248011979E+02, 0.1000000000000E+01, 0.1841190506088E+01, 0.3120000000000E+01, 0.1059897580912E+01, 0.3120000000000E+01, 0.2864241410149E+03, 0.1259392901755E+01, 0.3760000000000E+01
 0.53025E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9189516990980E+02, 0.1000000000000E+01, 0.1841583030061E+01, 0.3120000000000E+01, 0.1059175237750E+01, 0.3120000000000E+01, 0.2864325669947E+03, 0.1265697673894E+01, 0.3760000000000E+01
 0.53100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9189785869341E+02, 0.1000000000000E+01, 0.1841975539969E+01, 0.3120000000000E+01, 0.1058452740409E+01, 0.3120000000000E+01, 0.2864409896874E+03, 0.1271980843679E+01, 0.3760000000000E+01
 0.53175E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9190055510710E+02, 0.1000000000000E+01, 0.1842368034027E+01, 0.3120000000000E+01, 0.1057730084030E+01, 0.3120000000000E+01, 0.2864494366474E+03, 0.1278279730639E+01, 0.3760000000000E+01
 0.53250E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9190325009328E+02, 0.1000000000000E+01, 0.1842760513955E+01, 0.3120000000000E+01, 0.1057007271342E+01, 0.3120000000000E+01, 0.2864578789900E+03, 0.1284557703343E+01, 0.3760000000000E+01
 0.53325E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9190595290280E+02, 0.1000000000000E+01, 0.1843152978064E+01, 0.3120000000000E+01, 0.1056284297854E+01, 0.3120000000000E+01, 0.2864663462050E+03, 0.1290850668610E+01, 0.3760000000000E+01
 0.53400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9190865384061E+02, 0.1000000000000E+01, 0.1843545427978E+01, 0.3120000000000E+01, 0.1055561165883E+01, 0.3120000000000E+01, 0.2864748073997E+03, 0.1297123415679E+01, 0.3760000000000E+01
 0.53475E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9191136279870E+02, 0.1000000000000E+01, 0.1843937862105E+01, 0.3120000000000E+01, 0.1054837871318E+01, 0.3120000000000E+01, 0.2864832940831E+03, 0.1303410412912E+01, 0.3760000000000E+01
 0.53550E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9191406942077E+02, 0.1000000000000E+01, 0.1844330281971E+01, 0.3120000000000E+01, 0.1054114416053E+01, 0.3120000000000E+01, 0.2864917732801E+03, 0.1309677916374E+01, 0.3760000000000E+01
 0.53625E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9191678427083E+02, 0.1000000000000E+01, 0.1844722686086E+01, 0.3120000000000E+01, 0.1053390796378E+01, 0.3120000000000E+01, 0.2865002786159E+03, 0.1315958889813E+01, 0.3760000000000E+01
 0.53700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9191949630706E+02, 0.1000000000000E+01, 0.1845115075871E+01, 0.3120000000000E+01, 0.1052667013743E+01, 0.3120000000000E+01, 0.2865087749565E+03, 0.1322221118955E+01, 0.3760000000000E+01
 0.53775E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9192221679671E+02, 0.1000000000000E+01, 0.1845507449943E+01, 0.3120000000000E+01, 0.1051943064859E+01, 0.3120000000000E+01, 0.2865172981417E+03, 0.1328496023462E+01, 0.3760000000000E+01
 0.53850E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9192493397292E+02, 0.1000000000000E+01, 0.1845899809615E+01, 0.3120000000000E+01, 0.1051218950718E+01, 0.3120000000000E+01, 0.2865258107545E+03, 0.1334752956762E+01, 0.3760000000000E+01
 0.53925E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9192765985218E+02, 0.1000000000000E+01, 0.1846292153614E+01, 0.3120000000000E+01, 0.1050494668475E+01, 0.3120000000000E+01, 0.2865343509939E+03, 0.1341021737760E+01, 0.3760000000000E+01
 0.54000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9193038190321E+02, 0.1000000000000E+01, 0.1846684483142E+01, 0.3120000000000E+01, 0.1049770218641E+01, 0.3120000000000E+01, 0.2865428790361E+03, 0.1347273352840E+01, 0.3760000000000E+01
 0.54075E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9193311292953E+02, 0.1000000000000E+01, 0.1847076797040E+01, 0.3120000000000E+01, 0.1049045598842E+01, 0.3120000000000E+01, 0.2865514355582E+03, 0.1353535954267E+01, 0.3760000000000E+01
 0.54150E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9193583960015E+02, 0.1000000000000E+01, 0.1847469096392E+01, 0.3120000000000E+01, 0.1048320809091E+01, 0.3120000000000E+01, 0.2865599782189E+03, 0.1359782227972E+01, 0.3760000000000E+01
 0.54225E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9193857554927E+02, 0.1000000000000E+01, 0.1847861380163E+01, 0.3120000000000E+01, 0.1047595847507E+01, 0.3120000000000E+01, 0.2865685503102E+03, 0.1366038590128E+01, 0.3760000000000E+01
 0.54300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9194130660303E+02, 0.1000000000000E+01, 0.1848253649309E+01, 0.3120000000000E+01, 0.1046870713583E+01, 0.3120000000000E+01, 0.2865771068380E+03, 0.1372279505880E+01, 0.3760000000000E+01
 0.54375E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9194404727037E+02, 0.1000000000000E+01, 0.1848645902924E+01, 0.3120000000000E+01, 0.1046145405958E+01, 0.3120000000000E+01, 0.2865856938475E+03, 0.1378529579326E+01, 0.3760000000000E+01
 0.54450E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9194678248296E+02, 0.1000000000000E+01, 0.1849038141835E+01, 0.3120000000000E+01, 0.1045419923583E+01, 0.3120000000000E+01, 0.2865942635296E+03, 0.1384765115208E+01, 0.3760000000000E+01
 0.54525E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9194952768374E+02, 0.1000000000000E+01, 0.1849430365268E+01, 0.3120000000000E+01, 0.1044694265650E+01, 0.3120000000000E+01, 0.2866028648693E+03, 0.1391008832753E+01, 0.3760000000000E+01
 0.54600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9195226686297E+02, 0.1000000000000E+01, 0.1849822573914E+01, 0.3120000000000E+01, 0.1043968430536E+01, 0.3120000000000E+01, 0.2866114470949E+03, 0.1397238986384E+01, 0.3760000000000E+01
 0.54675E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9195501644290E+02, 0.1000000000000E+01, 0.1850214767138E+01, 0.3120000000000E+01, 0.1043242418019E+01, 0.3120000000000E+01, 0.2866200622735E+03, 0.1403476291945E+01, 0.3760000000000E+01
 0.54750E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9195775940917E+02, 0.1000000000000E+01, 0.1850606945489E+01, 0.3120000000000E+01, 0.1042516225870E+01, 0.3120000000000E+01, 0.2866286564723E+03, 0.1409701052665E+01, 0.3760000000000E+01
 0.54825E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9196051323829E+02, 0.1000000000000E+01, 0.1850999108480E+01, 0.3120000000000E+01, 0.1041789854493E+01, 0.3120000000000E+01, 0.2866372850754E+03, 0.1415931893959E+01, 0.3760000000000E+01
 0.54900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9196325983938E+02, 0.1000000000000E+01, 0.1851391256506E+01, 0.3120000000000E+01, 0.1041063301017E+01, 0.3120000000000E+01, 0.2866458907638E+03, 0.1422151256153E+01, 0.3760000000000E+01
 0.54975E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9196601781453E+02, 0.1000000000000E+01, 0.1851783389237E+01, 0.3120000000000E+01, 0.1040336566511E+01, 0.3120000000000E+01, 0.2866545324625E+03, 0.1428375568607E+01, 0.3760000000000E+01
 0.55050E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9196876792314E+02, 0.1000000000000E+01, 0.1852175506907E+01, 0.3120000000000E+01, 0.1039609647421E+01, 0.3120000000000E+01, 0.2866631492359E+03, 0.1434589544340E+01, 0.3760000000000E+01
 0.55125E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9197152996233E+02, 0.1000000000000E+01, 0.1852567609354E+01, 0.3120000000000E+01, 0.1038882545528E+01, 0.3120000000000E+01, 0.2866718037687E+03, 0.1440807265735E+01, 0.3760000000000E+01
 0.55200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9197428346897E+02, 0.1000000000000E+01, 0.1852959696637E+01, 0.3120000000000E+01, 0.1038155256552E+01, 0.3120000000000E+01, 0.2866804312794E+03, 0.1447015856439E+01, 0.3760000000000E+01
 0.55275E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9197704952315E+02, 0.1000000000000E+01, 0.1853351768773E+01, 0.3120000000000E+01, 0.1037427783031E+01, 0.3120000000000E+01, 0.2866890984886E+03, 0.1453226926828E+01, 0.3760000000000E+01
 0.55350E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9197980634154E+02, 0.1000000000000E+01, 0.1853743825638E+01, 0.3120000000000E+01, 0.1036700119909E+01, 0.3120000000000E+01, 0.2866977364627E+03, 0.1459430152564E+01, 0.3760000000000E+01
 0.55425E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9198257638166E+02, 0.1000000000000E+01, 0.1854135867436E+01, 0.3120000000000E+01, 0.1035972270536E+01, 0.3120000000000E+01, 0.2867064162547E+03, 0.1465634502797E+01, 0.3760000000000E+01
 0.55500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9198533644825E+02, 0.1000000000000E+01, 0.1854527893849E+01, 0.3120000000000E+01, 0.1035244229026E+01, 0.3120000000000E+01, 0.2867150644902E+03, 0.1471832392734E+01, 0.3760000000000E+01
 0.55575E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9198811047176E+02, 0.1000000000000E+01, 0.1854919905284E+01, 0.3120000000000E+01, 0.1034515999597E+01, 0.3120000000000E+01, 0.2867237568549E+03, 0.1478029961454E+01, 0.3760000000000E+01
 0.55650E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9199087373666E+02, 0.1000000000000E+01, 0.1855311901212E+01, 0.3120000000000E+01, 0.1033787575471E+01, 0.3120000000000E+01, 0.2867324151935E+03, 0.1484222544848E+01, 0.3760000000000E+01
 0.55725E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9199365176222E+02, 0.1000000000000E+01, 0.1855703882258E+01, 0.3120000000000E+01, 0.1033058961801E+01, 0.3120000000000E+01, 0.2867411201883E+03, 0.1490413253691E+01, 0.3760000000000E+01
 0.55800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9199641818054E+02, 0.1000000000000E+01, 0.1856095847664E+01, 0.3120000000000E+01, 0.1032330150850E+01, 0.3120000000000E+01, 0.2867497884882E+03, 0.1496600566655E+01, 0.3760000000000E+01
 0.55875E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9199920025386E+02, 0.1000000000000E+01, 0.1856487798293E+01, 0.3120000000000E+01, 0.1031601148781E+01, 0.3120000000000E+01, 0.2867585062561E+03, 0.1502784343391E+01, 0.3760000000000E+01
 0.55950E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9200196981031E+02, 0.1000000000000E+01, 0.1856879733142E+01, 0.3120000000000E+01, 0.1030871946810E+01, 0.3120000000000E+01, 0.2867671844686E+03, 0.1508966443712E+01, 0.3760000000000E+01
 0.56025E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9200475598456E+02, 0.1000000000000E+01, 0.1857271653326E+01, 0.3120000000000E+01, 0.1030142552198E+01, 0.3120000000000E+01, 0.2867759151764E+03, 0.1515143203328E+01, 0.3760000000000E+01
 0.56100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9200752866825E+02, 0.1000000000000E+01, 0.1857663557578E+01, 0.3120000000000E+01, 0.1029412955032E+01, 0.3120000000000E+01, 0.2867846032674E+03, 0.1521320145358E+01, 0.3760000000000E+01
 0.56175E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9201031902778E+02, 0.1000000000000E+01, 0.1858055447290E+01, 0.3120000000000E+01, 0.1028683163756E+01, 0.3120000000000E+01, 0.2867933471803E+03, 0.1527489800743E+01, 0.3760000000000E+01
 0.56250E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9201309482610E+02, 0.1000000000000E+01, 0.1858447320907E+01, 0.3120000000000E+01, 0.1027953167227E+01, 0.3120000000000E+01, 0.2868020451106E+03, 0.1533661651924E+01, 0.3760000000000E+01
 0.56325E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9201588946992E+02, 0.1000000000000E+01, 0.1858839180117E+01, 0.3120000000000E+01, 0.1027222975183E+01, 0.3120000000000E+01, 0.2868108025402E+03, 0.1539824108746E+01, 0.3760000000000E+01
 0.56400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9201866839058E+02, 0.1000000000000E+01, 0.1859231023055E+01, 0.3120000000000E+01, 0.1026492575138E+01, 0.3120000000000E+01, 0.2868195103350E+03, 0.1545990953665E+01, 0.3760000000000E+01
 0.56475E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9202146742902E+02, 0.1000000000000E+01, 0.1859622851736E+01, 0.3120000000000E+01, 0.1025761978238E+01, 0.3120000000000E+01, 0.2868282816291E+03, 0.1552146099896E+01, 0.3760000000000E+01
 0.56550E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9202424947682E+02, 0.1000000000000E+01, 0.1860014663951E+01, 0.3120000000000E+01, 0.1025031170530E+01, 0.3120000000000E+01, 0.2868369993043E+03, 0.1558308034581E+01, 0.3760000000000E+01
 0.56625E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9202705304495E+02, 0.1000000000000E+01, 0.1860406462073E+01, 0.3120000000000E+01, 0.1024300164703E+01, 0.3120000000000E+01, 0.2868457848884E+03, 0.1564455752007E+01, 0.3760000000000E+01
 0.56700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9202983822793E+02, 0.1000000000000E+01, 0.1860798243518E+01, 0.3120000000000E+01, 0.1023568945188E+01, 0.3120000000000E+01, 0.2868545124709E+03, 0.1570612892059E+01, 0.3760000000000E+01
 0.56775E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9203264646911E+02, 0.1000000000000E+01, 0.1861190011051E+01, 0.3120000000000E+01, 0.1022837526371E+01, 0.3120000000000E+01, 0.2868633127969E+03, 0.1576753042764E+01, 0.3760000000000E+01
 0.56850E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9203543479105E+02, 0.1000000000000E+01, 0.1861581761678E+01, 0.3120000000000E+01, 0.1022105890909E+01, 0.3120000000000E+01, 0.2868720502998E+03, 0.1582905513506E+01, 0.3760000000000E+01
 0.56925E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9203824788076E+02, 0.1000000000000E+01, 0.1861973498594E+01, 0.3120000000000E+01, 0.1021374055053E+01, 0.3120000000000E+01, 0.2868808659207E+03, 0.1589037954630E+01, 0.3760000000000E+01
 0.57000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9204103933924E+02, 0.1000000000000E+01, 0.1862365218350E+01, 0.3120000000000E+01, 0.1020641999497E+01, 0.3120000000000E+01, 0.2868896133384E+03, 0.1595185905142E+01, 0.3760000000000E+01
 0.57075E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9204385745477E+02, 0.1000000000000E+01, 0.1862756924619E+01, 0.3120000000000E+01, 0.1019909742560E+01, 0.3120000000000E+01, 0.2868984448131E+03, 0.1601310458331E+01, 0.3760000000000E+01
 0.57150E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9204665205090E+02, 0.1000000000000E+01, 0.1863148613450E+01, 0.3120000000000E+01, 0.1019177262760E+01, 0.3120000000000E+01, 0.2869072021509E+03, 0.1607454065781E+01, 0.3760000000000E+01
 0.57225E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9204947539643E+02, 0.1000000000000E+01, 0.1863540289043E+01, 0.3120000000000E+01, 0.1018444580704E+01, 0.3120000000000E+01, 0.2869160501228E+03, 0.1613570539958E+01, 0.3760000000000E+01
 0.57300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9205227311697E+02, 0.1000000000000E+01, 0.1863931946892E+01, 0.3120000000000E+01, 0.1017711672498E+01, 0.3120000000000E+01, 0.2869248173411E+03, 0.1619710002695E+01, 0.3760000000000E+01
 0.57375E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9205510191492E+02, 0.1000000000000E+01, 0.1864323591780E+01, 0.3120000000000E+01, 0.1016978561289E+01, 0.3120000000000E+01, 0.2869336825112E+03, 0.1625818182670E+01, 0.3760000000000E+01
 0.57450E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9205790273037E+02, 0.1000000000000E+01, 0.1864715218585E+01, 0.3120000000000E+01, 0.1016245220500E+01, 0.3120000000000E+01, 0.2869424595196E+03, 0.1631953720863E+01, 0.3760000000000E+01
 0.57525E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9206073722557E+02, 0.1000000000000E+01, 0.1865106832742E+01, 0.3120000000000E+01, 0.1015511676114E+01, 0.3120000000000E+01, 0.2869513426593E+03, 0.1638053346528E+01, 0.3760000000000E+01
 0.57600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9206354109863E+02, 0.1000000000000E+01, 0.1865498428437E+01, 0.3120000000000E+01, 0.1014777898547E+01, 0.3120000000000E+01, 0.2869601293428E+03, 0.1644185233397E+01, 0.3760000000000E+01
 0.57675E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9206638156426E+02, 0.1000000000000E+01, 0.1865890011836E+01, 0.3120000000000E+01, 0.1014043916960E+01, 0.3120000000000E+01, 0.2869690313127E+03, 0.1650276014439E+01, 0.3760000000000E+01
 0.57750E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9206918844049E+02, 0.1000000000000E+01, 0.1866281576351E+01, 0.3120000000000E+01, 0.1013309698394E+01, 0.3120000000000E+01, 0.2869778275026E+03, 0.1656404565722E+01, 0.3760000000000E+01
 0.57825E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9207203517731E+02, 0.1000000000000E+01, 0.1866673128969E+01, 0.3120000000000E+01, 0.1012575275583E+01, 0.3120000000000E+01, 0.2869867492502E+03, 0.1662486167730E+01, 0.3760000000000E+01
 0.57900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9207484497800E+02, 0.1000000000000E+01, 0.1867064662231E+01, 0.3120000000000E+01, 0.1011840611773E+01, 0.3120000000000E+01, 0.2869955547016E+03, 0.1668611734603E+01, 0.3760000000000E+01
 0.57975E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9207769831926E+02, 0.1000000000000E+01, 0.1867456184045E+01, 0.3120000000000E+01, 0.1011105743720E+01, 0.3120000000000E+01, 0.2870044972764E+03, 0.1674683767287E+01, 0.3760000000000E+01
 0.58050E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9208051093760E+02, 0.1000000000000E+01, 0.1867847685974E+01, 0.3120000000000E+01, 0.1010370630387E+01, 0.3120000000000E+01, 0.2870133116564E+03, 0.1680806768137E+01, 0.3760000000000E+01
 0.58125E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9208337125500E+02, 0.1000000000000E+01, 0.1868239176966E+01, 0.3120000000000E+01, 0.1009635313078E+01, 0.3120000000000E+01, 0.2870222762292E+03, 0.1686868783096E+01, 0.3760000000000E+01
 0.58200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9208618655576E+02, 0.1000000000000E+01, 0.1868630647476E+01, 0.3120000000000E+01, 0.1008899745911E+01, 0.3120000000000E+01, 0.2870310991155E+03, 0.1692989698316E+01, 0.3760000000000E+01
 0.58275E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9208905426940E+02, 0.1000000000000E+01, 0.1869022107631E+01, 0.3120000000000E+01, 0.1008163975341E+01, 0.3120000000000E+01, 0.2870400870088E+03, 0.1699041170444E+01, 0.3760000000000E+01
 0.58350E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9209187207852E+02, 0.1000000000000E+01, 0.1869413546627E+01, 0.3120000000000E+01, 0.1007427949981E+01, 0.3120000000000E+01, 0.2870489178574E+03, 0.1705160571620E+01, 0.3760000000000E+01
 0.58425E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9209474766296E+02, 0.1000000000000E+01, 0.1869804975935E+01, 0.3120000000000E+01, 0.1006691722153E+01, 0.3120000000000E+01, 0.2870579305653E+03, 0.1711200891412E+01, 0.3760000000000E+01
 0.58500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9209756775289E+02, 0.1000000000000E+01, 0.1870196383317E+01, 0.3120000000000E+01, 0.1005955234193E+01, 0.3120000000000E+01, 0.2870667686642E+03, 0.1717319439316E+01, 0.3760000000000E+01
 0.58575E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9210045174024E+02, 0.1000000000000E+01, 0.1870587781774E+01, 0.3120000000000E+01, 0.1005218545128E+01, 0.3120000000000E+01, 0.2870758078616E+03, 0.1723347878220E+01, 0.3760000000000E+01
 0.58650E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9210327383592E+02, 0.1000000000000E+01, 0.1870979157430E+01, 0.3120000000000E+01, 0.1004481590105E+01, 0.3120000000000E+01, 0.2870846523497E+03, 0.1729466367299E+01, 0.3760000000000E+01
 0.58725E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9210616683968E+02, 0.1000000000000E+01, 0.1871370525040E+01, 0.3120000000000E+01, 0.1003744435838E+01, 0.3120000000000E+01, 0.2870937199674E+03, 0.1735482084371E+01, 0.3760000000000E+01
 0.58800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9210899059240E+02, 0.1000000000000E+01, 0.1871761868848E+01, 0.3120000000000E+01, 0.1003007009226E+01, 0.3120000000000E+01, 0.2871025697520E+03, 0.1741601429417E+01, 0.3760000000000E+01
 0.58875E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9211189330084E+02, 0.1000000000000E+01, 0.1872153205625E+01, 0.3120000000000E+01, 0.1002269385815E+01, 0.3120000000000E+01, 0.2871116679559E+03, 0.1747603422257E+01, 0.3760000000000E+01
 0.58950E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9211471827117E+02, 0.1000000000000E+01, 0.1872544517449E+01, 0.3120000000000E+01, 0.1001531483011E+01, 0.3120000000000E+01, 0.2871205216598E+03, 0.1753724711003E+01, 0.3760000000000E+01
 0.59025E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9211763149067E+02, 0.1000000000000E+01, 0.1872935823416E+01, 0.3120000000000E+01, 0.1000793386553E+01, 0.3120000000000E+01, 0.2871296529869E+03, 0.1759711801880E+01, 0.3760000000000E+01
 0.59100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9212045714435E+02, 0.1000000000000E+01, 0.1873327103105E+01, 0.3120000000000E+01, 0.1000055002865E+01, 0.3120000000000E+01, 0.2871385089347E+03, 0.1765836330762E+01, 0.3760000000000E+01
 0.59175E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9212338179125E+02, 0.1000000000000E+01, 0.1873718378302E+01, 0.3120000000000E+01, 0.9993164294955E+00, 0.3120000000000E+01, 0.2871476762679E+03, 0.1771807107424E+01, 0.3760000000000E+01
 0.59250E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9212620746519E+02, 0.1000000000000E+01, 0.1874109625687E+01, 0.3120000000000E+01, 0.9985775601280E+00, 0.3120000000000E+01, 0.2871565323793E+03, 0.1777936419554E+01, 0.3760000000000E+01
 0.59325E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9212914461666E+02, 0.1000000000000E+01, 0.1874500870169E+01, 0.3120000000000E+01, 0.9978385060375E+00, 0.3120000000000E+01, 0.2871657391066E+03, 0.1783889209279E+01, 0.3760000000000E+01
 0.59400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9213196948922E+02, 0.1000000000000E+01, 0.1874892085057E+01, 0.3120000000000E+01, 0.9970991460703E+00, 0.3120000000000E+01, 0.2871745928038E+03, 0.1790025142172E+01, 0.3760000000000E+01
 0.59475E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9213492039476E+02, 0.1000000000000E+01, 0.1875283298904E+01, 0.3120000000000E+01, 0.9963596075199E+00, 0.3120000000000E+01, 0.2871838428549E+03, 0.1795957941913E+01, 0.3760000000000E+01
 0.59550E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9213774345620E+02, 0.1000000000000E+01, 0.1875674481078E+01, 0.3120000000000E+01, 0.9956197518889E+00, 0.3120000000000E+01, 0.2871926909685E+03, 0.1802102698444E+01, 0.3760000000000E+01
 0.59625E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9214070958692E+02, 0.1000000000000E+01, 0.1876065664395E+01, 0.3120000000000E+01, 0.9948797252337E+00, 0.3120000000000E+01, 0.2872019889695E+03, 0.1808013091584E+01, 0.3760000000000E+01
 0.59700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9214352959518E+02, 0.1000000000000E+01, 0.1876456813602E+01, 0.3120000000000E+01, 0.9941393687019E+00, 0.3120000000000E+01, 0.2872108276004E+03, 0.1814169325503E+01, 0.3760000000000E+01
 0.59775E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9214651268924E+02, 0.1000000000000E+01, 0.1876847966527E+01, 0.3120000000000E+01, 0.9933988504127E+00, 0.3120000000000E+01, 0.2872201790169E+03, 0.1820054408176E+01, 0.3760000000000E+01
 0.59850E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9214932810984E+02, 0.1000000000000E+01, 0.1877239082477E+01, 0.3120000000000E+01, 0.9926579875354E+00, 0.3120000000000E+01, 0.2872290033472E+03, 0.1826225321626E+01, 0.3760000000000E+01
 0.59925E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9215233023592E+02, 0.1000000000000E+01, 0.1877630205191E+01, 0.3120000000000E+01, 0.9919169742355E+00, 0.3120000000000E+01, 0.2872384146831E+03, 0.1832081580651E+01, 0.3760000000000E+01
 0.60000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.9215513918321E+02, 0.1000000000000E+01, 0.1878021287544E+01, 0.3120000000000E+01, 0.9911755993192E+00, 0.3120000000000E+01, 0.2872472187914E+03, 0.1838271054796E+01, 0.3760000000000E+01


==> figures/sec4/b2ch4/mesh_data_1.csv <==
        1148
       56232
           0
   7.4999999999999997E-002
 -0.20000000000000001     
           1
           1
   1.6666666666666701E-002
   1.0000000000000000E-002
   21.600000000000001     
   2.1600000000000000E-005
   3.5999999999999999E-007
   10000.000000000000     
   3.5999999999999999E-007
   1.0000000000000001E-009
   2.9815000000000000     
   86.147208577717194     
  0.50000000000000000     
  0.50000000000000000     
  -2.9058871261520300     
    1,1,3,3, 0.00000E+00, 0.00000E+00, 0.20000E+00, 0.00000E+00, 0.20000E+00, 0.10000E+00, 0.00000E+00, 0.10000E+00
    2,1,3,3, 0.20000E+00, 0.00000E+00, 0.40000E+00, 0.00000E+00, 0.40000E+00, 0.10000E+00, 0.20000E+00, 0.10000E+00
    3,1,3,3, 0.40000E+00, 0.00000E+00, 0.50000E+00, 0.00000E+00, 0.50000E+00, 0.10000E+00, 0.40000E+00, 0.10000E+00
    4,1,3,3, 0.50000E+00, 0.00000E+00, 0.55000E+00, 0.00000E+00, 0.55000E+00, 0.10000E+00, 0.50000E+00, 0.10000E+00
    5,1,4,3, 0.55000E+00, 0.00000E+00, 0.57500E+00, 0.00000E+00, 0.57500E+00, 0.10000E+00, 0.55000E+00, 0.10000E+00
    6,1,4,3, 0.57500E+00, 0.00000E+00, 0.60000E+00, 0.00000E+00, 0.60000E+00, 0.10000E+00, 0.57500E+00, 0.10000E+00
    7,1,3,3, 0.00000E+00, 0.10000E+00, 0.20000E+00, 0.10000E+00, 0.20000E+00, 0.20000E+00, 0.00000E+00, 0.20000E+00
    8,1,3,3, 0.20000E+00, 0.10000E+00, 0.40000E+00, 0.10000E+00, 0.40000E+00, 0.20000E+00, 0.20000E+00, 0.20000E+00
    9,1,3,3, 0.40000E+00, 0.10000E+00, 0.50000E+00, 0.10000E+00, 0.50000E+00, 0.20000E+00, 0.40000E+00, 0.20000E+00
   10,1,3,3, 0.50000E+00, 0.10000E+00, 0.55000E+00, 0.10000E+00, 0.55000E+00, 0.20000E+00, 0.50000E+00, 0.20000E+00
   11,1,4,3, 0.55000E+00, 0.10000E+00, 0.57500E+00, 0.10000E+00, 0.57500E+00, 0.20000E+00, 0.55000E+00, 0.20000E+00
   12,1,4,3, 0.57500E+00, 0.10000E+00, 0.60000E+00, 0.10000E+00, 0.60000E+00, 0.20000E+00, 0.57500E+00, 0.20000E+00
   13,1,3,3, 0.00000E+00, 0.20000E+00, 0.20000E+00, 0.20000E+00, 0.20000E+00, 0.30000E+00, 0.00000E+00, 0.30000E+00
   14,1,3,3, 0.20000E+00, 0.20000E+00, 0.40000E+00, 0.20000E+00, 0.40000E+00, 0.30000E+00, 0.20000E+00, 0.30000E+00
   15,1,3,3, 0.40000E+00, 0.20000E+00, 0.50000E+00, 0.20000E+00, 0.50000E+00, 0.30000E+00, 0.40000E+00, 0.30000E+00
   16,1,3,3, 0.50000E+00, 0.20000E+00, 0.55000E+00, 0.20000E+00, 0.55000E+00, 0.30000E+00, 0.50000E+00, 0.30000E+00
   17,1,4,3, 0.55000E+00, 0.20000E+00, 0.57500E+00, 0.20000E+00, 0.57500E+00, 0.30000E+00, 0.55000E+00, 0.30000E+00
   18,1,4,3, 0.57500E+00, 0.20000E+00, 0.60000E+00, 0.20000E+00, 0.60000E+00, 0.30000E+00, 0.57500E+00, 0.30000E+00
   19,2,4,3, 0.60000E+00, 0.00000E+00, 0.61667E+00, 0.00000E+00, 0.61667E+00, 0.10000E+00, 0.60000E+00, 0.10000E+00
   20,2,4,3, 0.61667E+00, 0.00000E+00, 0.63333E+00, 0.00000E+00, 0.63333E+00, 0.10000E+00, 0.61667E+00, 0.10000E+00
   21,2,3,3, 0.63333E+00, 0.00000E+00, 0.66667E+00, 0.00000E+00, 0.66667E+00, 0.10000E+00, 0.63333E+00, 0.10000E+00
   22,2,3,3, 0.66667E+00, 0.00000E+00, 0.73333E+00, 0.00000E+00, 0.73333E+00, 0.10000E+00, 0.66667E+00, 0.10000E+00
   23,2,3,3, 0.73333E+00, 0.00000E+00, 0.86667E+00, 0.00000E+00, 0.86667E+00, 0.10000E+00, 0.73333E+00, 0.10000E+00
   24,2,3,3, 0.86667E+00, 0.00000E+00, 0.93333E+00, 0.00000E+00, 0.93333E+00, 0.10000E+00, 0.86667E+00, 0.10000E+00
   25,2,3,3, 0.93333E+00, 0.00000E+00, 0.96667E+00, 0.00000E+00, 0.96667E+00, 0.10000E+00, 0.93333E+00, 0.10000E+00
   26,2,4,3, 0.96667E+00, 0.00000E+00, 0.98333E+00, 0.00000E+00, 0.98333E+00, 0.10000E+00, 0.96667E+00, 0.10000E+00
   27,2,4,3, 0.98333E+00, 0.00000E+00, 0.10000E+01, 0.00000E+00, 0.10000E+01, 0.10000E+00, 0.98333E+00, 0.10000E+00
   28,2,4,3, 0.60000E+00, 0.10000E+00, 0.61667E+00, 0.10000E+00, 0.61667E+00, 0.20000E+00, 0.60000E+00, 0.20000E+00
   29,2,4,3, 0.61667E+00, 0.10000E+00, 0.63333E+00, 0.10000E+00, 0.63333E+00, 0.20000E+00, 0.61667E+00, 0.20000E+00
   30,2,3,3, 0.63333E+00, 0.10000E+00, 0.66667E+00, 0.10000E+00, 0.66667E+00, 0.20000E+00, 0.63333E+00, 0.20000E+00
   31,2,3,3, 0.66667E+00, 0.10000E+00, 0.73333E+00, 0.10000E+00, 0.73333E+00, 0.20000E+00, 0.66667E+00, 0.20000E+00
   32,2,3,3, 0.73333E+00, 0.10000E+00, 0.86667E+00, 0.10000E+00, 0.86667E+00, 0.20000E+00, 0.73333E+00, 0.20000E+00
   33,2,3,3, 0.86667E+00, 0.10000E+00, 0.93333E+00, 0.10000E+00, 0.93333E+00, 0.20000E+00, 0.86667E+00, 0.20000E+00
   34,2,3,3, 0.93333E+00, 0.10000E+00, 0.96667E+00, 0.10000E+00, 0.96667E+00, 0.20000E+00, 0.93333E+00, 0.20000E+00
   35,2,4,3, 0.96667E+00, 0.10000E+00, 0.98333E+00, 0.10000E+00, 0.98333E+00, 0.20000E+00, 0.96667E+00, 0.20000E+00
   36,2,4,3, 0.98333E+00, 0.10000E+00, 0.10000E+01, 0.10000E+00, 0.10000E+01, 0.20000E+00, 0.98333E+00, 0.20000E+00
   37,2,4,3, 0.60000E+00, 0.20000E+00, 0.61667E+00, 0.20000E+00, 0.61667E+00, 0.30000E+00, 0.60000E+00, 0.30000E+00
   38,2,4,3, 0.61667E+00, 0.20000E+00, 0.63333E+00, 0.20000E+00, 0.63333E+00, 0.30000E+00, 0.61667E+00, 0.30000E+00
   39,2,3,3, 0.63333E+00, 0.20000E+00, 0.66667E+00, 0.20000E+00, 0.66667E+00, 0.30000E+00, 0.63333E+00, 0.30000E+00
   40,2,3,3, 0.66667E+00, 0.20000E+00, 0.73333E+00, 0.20000E+00, 0.73333E+00, 0.30000E+00, 0.66667E+00, 0.30000E+00
   41,2,3,3, 0.73333E+00, 0.20000E+00, 0.86667E+00, 0.20000E+00, 0.86667E+00, 0.30000E+00, 0.73333E+00, 0.30000E+00
   42,2,3,3, 0.86667E+00, 0.20000E+00, 0.93333E+00, 0.20000E+00, 0.93333E+00, 0.30000E+00, 0.86667E+00, 0.30000E+00
   43,2,3,3, 0.93333E+00, 0.20000E+00, 0.96667E+00, 0.20000E+00, 0.96667E+00, 0.30000E+00, 0.93333E+00, 0.30000E+00
   44,2,3,3, 0.96667E+00, 0.20000E+00, 0.98333E+00, 0.20000E+00, 0.98333E+00, 0.25000E+00, 0.96667E+00, 0.25000E+00
   45,2,4,3, 0.98333E+00, 0.20000E+00, 0.99167E+00, 0.20000E+00, 0.99167E+00, 0.25000E+00, 0.98333E+00, 0.25000E+00
   46,2,4,3, 0.99167E+00, 0.20000E+00, 0.10000E+01, 0.20000E+00, 0.10000E+01, 0.25000E+00, 0.99167E+00, 0.25000E+00
   47,2,4,3, 0.98333E+00, 0.25000E+00, 0.99167E+00, 0.25000E+00, 0.99167E+00, 0.30000E+00, 0.98333E+00, 0.30000E+00
   48,2,4,3, 0.99167E+00, 0.25000E+00, 0.99583E+00, 0.25000E+00, 0.99583E+00, 0.27500E+00, 0.99167E+00, 0.27500E+00
   49,2,4,3, 0.99583E+00, 0.25000E+00, 0.10000E+01, 0.25000E+00, 0.10000E+01, 0.27500E+00, 0.99583E+00, 0.27500E+00
   50,2,4,3, 0.99583E+00, 0.27500E+00, 0.10000E+01, 0.27500E+00, 0.10000E+01, 0.30000E+00, 0.99583E+00, 0.30000E+00
   51,2,4,3, 0.99167E+00, 0.27500E+00, 0.99583E+00, 0.27500E+00, 0.99583E+00, 0.30000E+00, 0.99167E+00, 0.30000E+00
   52,2,3,3, 0.96667E+00, 0.25000E+00, 0.98333E+00, 0.25000E+00, 0.98333E+00, 0.30000E+00, 0.96667E+00, 0.30000E+00
   53,3,4,3, 0.10000E+01, 0.00000E+00, 0.10278E+01, 0.00000E+00, 0.10278E+01, 0.10000E+00, 0.10000E+01, 0.10000E+00
   54,3,4,3, 0.10278E+01, 0.00000E+00, 0.10556E+01, 0.00000E+00, 0.10556E+01, 0.10000E+00, 0.10278E+01, 0.10000E+00
   55,3,3,3, 0.10556E+01, 0.00000E+00, 0.11111E+01, 0.00000E+00, 0.11111E+01, 0.10000E+00, 0.10556E+01, 0.10000E+00
   56,3,3,3, 0.11111E+01, 0.00000E+00, 0.12222E+01, 0.00000E+00, 0.12222E+01, 0.10000E+00, 0.11111E+01, 0.10000E+00
   57,3,3,3, 0.12222E+01, 0.00000E+00, 0.14444E+01, 0.00000E+00, 0.14444E+01, 0.10000E+00, 0.12222E+01, 0.10000E+00
   58,3,3,3, 0.14444E+01, 0.00000E+00, 0.16667E+01, 0.00000E+00, 0.16667E+01, 0.10000E+00, 0.14444E+01, 0.10000E+00
   59,3,3,3, 0.16667E+01, 0.00000E+00, 0.18889E+01, 0.00000E+00, 0.18889E+01, 0.10000E+00, 0.16667E+01, 0.10000E+00
   60,3,3,3, 0.18889E+01, 0.00000E+00, 0.21111E+01, 0.00000E+00, 0.21111E+01, 0.10000E+00, 0.18889E+01, 0.10000E+00
   61,3,3,3, 0.21111E+01, 0.00000E+00, 0.23333E+01, 0.00000E+00, 0.23333E+01, 0.10000E+00, 0.21111E+01, 0.10000E+00
   62,3,3,3, 0.23333E+01, 0.00000E+00, 0.25556E+01, 0.00000E+00, 0.25556E+01, 0.10000E+00, 0.23333E+01, 0.10000E+00
   63,3,3,3, 0.25556E+01, 0.00000E+00, 0.27778E+01, 0.00000E+00, 0.27778E+01, 0.10000E+00, 0.25556E+01, 0.10000E+00
   64,3,3,3, 0.27778E+01, 0.00000E+00, 0.30000E+01, 0.00000E+00, 0.30000E+01, 0.10000E+00, 0.27778E+01, 0.10000E+00
   65,3,3,3, 0.30000E+01, 0.00000E+00, 0.32222E+01, 0.00000E+00, 0.32222E+01, 0.10000E+00, 0.30000E+01, 0.10000E+00
   66,3,3,3, 0.32222E+01, 0.00000E+00, 0.34444E+01, 0.00000E+00, 0.34444E+01, 0.10000E+00, 0.32222E+01, 0.10000E+00
   67,3,3,3, 0.34444E+01, 0.00000E+00, 0.36667E+01, 0.00000E+00, 0.36667E+01, 0.10000E+00, 0.34444E+01, 0.10000E+00
   68,3,3,3, 0.36667E+01, 0.00000E+00, 0.38889E+01, 0.00000E+00, 0.38889E+01, 0.10000E+00, 0.36667E+01, 0.10000E+00
   69,3,3,3, 0.38889E+01, 0.00000E+00, 0.41111E+01, 0.00000E+00, 0.41111E+01, 0.10000E+00, 0.38889E+01, 0.10000E+00
   70,3,3,3, 0.41111E+01, 0.00000E+00, 0.43333E+01, 0.00000E+00, 0.43333E+01, 0.10000E+00, 0.41111E+01, 0.10000E+00
   71,3,3,3, 0.43333E+01, 0.00000E+00, 0.45556E+01, 0.00000E+00, 0.45556E+01, 0.10000E+00, 0.43333E+01, 0.10000E+00
   72,3,3,3, 0.45556E+01, 0.00000E+00, 0.47778E+01, 0.00000E+00, 0.47778E+01, 0.10000E+00, 0.45556E+01, 0.10000E+00
   73,3,3,3, 0.47778E+01, 0.00000E+00, 0.50000E+01, 0.00000E+00, 0.50000E+01, 0.10000E+00, 0.47778E+01, 0.10000E+00
   74,3,3,3, 0.50000E+01, 0.00000E+00, 0.52222E+01, 0.00000E+00, 0.52222E+01, 0.10000E+00, 0.50000E+01, 0.10000E+00
   75,3,3,3, 0.52222E+01, 0.00000E+00, 0.54444E+01, 0.00000E+00, 0.54444E+01, 0.10000E+00, 0.52222E+01, 0.10000E+00
   76,3,3,3, 0.54444E+01, 0.00000E+00, 0.56667E+01, 0.00000E+00, 0.56667E+01, 0.10000E+00, 0.54444E+01, 0.10000E+00
   77,3,3,3, 0.56667E+01, 0.00000E+00, 0.58889E+01, 0.00000E+00, 0.58889E+01, 0.10000E+00, 0.56667E+01, 0.10000E+00
   78,3,3,3, 0.58889E+01, 0.00000E+00, 0.61111E+01, 0.00000E+00, 0.61111E+01, 0.10000E+00, 0.58889E+01, 0.10000E+00
   79,3,3,3, 0.61111E+01, 0.00000E+00, 0.63333E+01, 0.00000E+00, 0.63333E+01, 0.10000E+00, 0.61111E+01, 0.10000E+00
   80,3,3,3, 0.63333E+01, 0.00000E+00, 0.65556E+01, 0.00000E+00, 0.65556E+01, 0.10000E+00, 0.63333E+01, 0.10000E+00
   81,3,3,3, 0.65556E+01, 0.00000E+00, 0.67778E+01, 0.00000E+00, 0.67778E+01, 0.10000E+00, 0.65556E+01, 0.10000E+00
   82,3,3,3, 0.67778E+01, 0.00000E+00, 0.70000E+01, 0.00000E+00, 0.70000E+01, 0.10000E+00, 0.67778E+01, 0.10000E+00
   83,3,3,3, 0.70000E+01, 0.00000E+00, 0.72222E+01, 0.00000E+00, 0.72222E+01, 0.10000E+00, 0.70000E+01, 0.10000E+00
   84,3,3,3, 0.72222E+01, 0.00000E+00, 0.74444E+01, 0.00000E+00, 0.74444E+01, 0.10000E+00, 0.72222E+01, 0.10000E+00
   85,3,3,3, 0.74444E+01, 0.00000E+00, 0.76667E+01, 0.00000E+00, 0.76667E+01, 0.10000E+00, 0.74444E+01, 0.10000E+00
   86,3,3,3, 0.76667E+01, 0.00000E+00, 0.78889E+01, 0.00000E+00, 0.78889E+01, 0.10000E+00, 0.76667E+01, 0.10000E+00
   87,3,3,3, 0.78889E+01, 0.00000E+00, 0.81111E+01, 0.00000E+00, 0.81111E+01, 0.10000E+00, 0.78889E+01, 0.10000E+00
   88,3,3,3, 0.81111E+01, 0.00000E+00, 0.83333E+01, 0.00000E+00, 0.83333E+01, 0.10000E+00, 0.81111E+01, 0.10000E+00
   89,3,3,3, 0.83333E+01, 0.00000E+00, 0.85556E+01, 0.00000E+00, 0.85556E+01, 0.10000E+00, 0.83333E+01, 0.10000E+00
   90,3,3,3, 0.85556E+01, 0.00000E+00, 0.87778E+01, 0.00000E+00, 0.87778E+01, 0.10000E+00, 0.85556E+01, 0.10000E+00
   91,3,3,3, 0.87778E+01, 0.00000E+00, 0.90000E+01, 0.00000E+00, 0.90000E+01, 0.10000E+00, 0.87778E+01, 0.10000E+00
   92,3,4,3, 0.10000E+01, 0.10000E+00, 0.10278E+01, 0.10000E+00, 0.10278E+01, 0.20000E+00, 0.10000E+01, 0.20000E+00
   93,3,4,3, 0.10278E+01, 0.10000E+00, 0.10556E+01, 0.10000E+00, 0.10556E+01, 0.20000E+00, 0.10278E+01, 0.20000E+00
   94,3,3,3, 0.10556E+01, 0.10000E+00, 0.11111E+01, 0.10000E+00, 0.11111E+01, 0.20000E+00, 0.10556E+01, 0.20000E+00
   95,3,3,3, 0.11111E+01, 0.10000E+00, 0.12222E+01, 0.10000E+00, 0.12222E+01, 0.20000E+00, 0.11111E+01, 0.20000E+00
   96,3,3,3, 0.12222E+01, 0.10000E+00, 0.14444E+01, 0.10000E+00, 0.14444E+01, 0.20000E+00, 0.12222E+01, 0.20000E+00
   97,3,3,3, 0.14444E+01, 0.10000E+00, 0.16667E+01, 0.10000E+00, 0.16667E+01, 0.20000E+00, 0.14444E+01, 0.20000E+00
   98,3,3,3, 0.16667E+01, 0.10000E+00, 0.18889E+01, 0.10000E+00, 0.18889E+01, 0.20000E+00, 0.16667E+01, 0.20000E+00
   99,3,3,3, 0.18889E+01, 0.10000E+00, 0.21111E+01, 0.10000E+00, 0.21111E+01, 0.20000E+00, 0.18889E+01, 0.20000E+00
  100,3,3,3, 0.21111E+01, 0.10000E+00, 0.23333E+01, 0.10000E+00, 0.23333E+01, 0.20000E+00, 0.21111E+01, 0.20000E+00
  101,3,3,3, 0.23333E+01, 0.10000E+00, 0.25556E+01, 0.10000E+00, 0.25556E+01, 0.20000E+00, 0.23333E+01, 0.20000E+00
  102,3,3,3, 0.25556E+01, 0.10000E+00, 0.27778E+01, 0.10000E+00, 0.27778E+01, 0.20000E+00, 0.25556E+01, 0.20000E+00
  103,3,3,3, 0.27778E+01, 0.10000E+00, 0.30000E+01, 0.10000E+00, 0.30000E+01, 0.20000E+00, 0.27778E+01, 0.20000E+00
  104,3,3,3, 0.30000E+01, 0.10000E+00, 0.32222E+01, 0.10000E+00, 0.32222E+01, 0.20000E+00, 0.30000E+01, 0.20000E+00
  105,3,3,3, 0.32222E+01, 0.10000E+00, 0.34444E+01, 0.10000E+00, 0.34444E+01, 0.20000E+00, 0.32222E+01, 0.20000E+00
  106,3,3,3, 0.34444E+01, 0.10000E+00, 0.36667E+01, 0.10000E+00, 0.36667E+01, 0.20000E+00, 0.34444E+01, 0.20000E+00
  107,3,3,3, 0.36667E+01, 0.10000E+00, 0.38889E+01, 0.10000E+00, 0.38889E+01, 0.20000E+00, 0.36667E+01, 0.20000E+00
  108,3,3,3, 0.38889E+01, 0.10000E+00, 0.41111E+01, 0.10000E+00, 0.41111E+01, 0.20000E+00, 0.38889E+01, 0.20000E+00
  109,3,3,3, 0.41111E+01, 0.10000E+00, 0.43333E+01, 0.10000E+00, 0.43333E+01, 0.20000E+00, 0.41111E+01, 0.20000E+00
  110,3,3,3, 0.43333E+01, 0.10000E+00, 0.45556E+01, 0.10000E+00, 0.45556E+01, 0.20000E+00, 0.43333E+01, 0.20000E+00
  111,3,3,3, 0.45556E+01, 0.10000E+00, 0.47778E+01, 0.10000E+00, 0.47778E+01, 0.20000E+00, 0.45556E+01, 0.20000E+00
  112,3,3,3, 0.47778E+01, 0.10000E+00, 0.50000E+01, 0.10000E+00, 0.50000E+01, 0.20000E+00, 0.47778E+01, 0.20000E+00
  113,3,3,3, 0.50000E+01, 0.10000E+00, 0.52222E+01, 0.10000E+00, 0.52222E+01, 0.20000E+00, 0.50000E+01, 0.20000E+00
  114,3,3,3, 0.52222E+01, 0.10000E+00, 0.54444E+01, 0.10000E+00, 0.54444E+01, 0.20000E+00, 0.52222E+01, 0.20000E+00
  115,3,3,3, 0.54444E+01, 0.10000E+00, 0.56667E+01, 0.10000E+00, 0.56667E+01, 0.20000E+00, 0.54444E+01, 0.20000E+00
  116,3,3,3, 0.56667E+01, 0.10000E+00, 0.58889E+01, 0.10000E+00, 0.58889E+01, 0.20000E+00, 0.56667E+01, 0.20000E+00
  117,3,3,3, 0.58889E+01, 0.10000E+00, 0.61111E+01, 0.10000E+00, 0.61111E+01, 0.20000E+00, 0.58889E+01, 0.20000E+00
  118,3,3,3, 0.61111E+01, 0.10000E+00, 0.63333E+01, 0.10000E+00, 0.63333E+01, 0.20000E+00, 0.61111E+01, 0.20000E+00
  119,3,3,3, 0.63333E+01, 0.10000E+00, 0.65556E+01, 0.10000E+00, 0.65556E+01, 0.20000E+00, 0.63333E+01, 0.20000E+00
  120,3,3,3, 0.65556E+01, 0.10000E+00, 0.67778E+01, 0.10000E+00, 0.67778E+01, 0.20000E+00, 0.65556E+01, 0.20000E+00
  121,3,3,3, 0.67778E+01, 0.10000E+00, 0.70000E+01, 0.10000E+00, 0.70000E+01, 0.20000E+00, 0.67778E+01, 0.20000E+00
  122,3,3,3, 0.70000E+01, 0.10000E+00, 0.72222E+01, 0.10000E+00, 0.72222E+01, 0.20000E+00, 0.70000E+01, 0.20000E+00
  123,3,3,3, 0.72222E+01, 0.10000E+00, 0.74444E+01, 0.10000E+00, 0.74444E+01, 0.20000E+00, 0.72222E+01, 0.20000E+00
  124,3,3,3, 0.74444E+01, 0.10000E+00, 0.76667E+01, 0.10000E+00, 0.76667E+01, 0.20000E+00, 0.74444E+01, 0.20000E+00
  125,3,3,3, 0.76667E+01, 0.10000E+00, 0.78889E+01, 0.10000E+00, 0.78889E+01, 0.20000E+00, 0.76667E+01, 0.20000E+00
  126,3,3,3, 0.78889E+01, 0.10000E+00, 0.81111E+01, 0.10000E+00, 0.81111E+01, 0.20000E+00, 0.78889E+01, 0.20000E+00
  127,3,3,3, 0.81111E+01, 0.10000E+00, 0.83333E+01, 0.10000E+00, 0.83333E+01, 0.20000E+00, 0.81111E+01, 0.20000E+00
  128,3,3,3, 0.83333E+01, 0.10000E+00, 0.85556E+01, 0.10000E+00, 0.85556E+01, 0.20000E+00, 0.83333E+01, 0.20000E+00
  129,3,3,3, 0.85556E+01, 0.10000E+00, 0.87778E+01, 0.10000E+00, 0.87778E+01, 0.20000E+00, 0.85556E+01, 0.20000E+00
  130,3,3,3, 0.87778E+01, 0.10000E+00, 0.90000E+01, 0.10000E+00, 0.90000E+01, 0.20000E+00, 0.87778E+01, 0.20000E+00
  131,3,4,3, 0.10000E+01, 0.20000E+00, 0.10278E+01, 0.20000E+00, 0.10278E+01, 0.25000E+00, 0.10000E+01, 0.25000E+00
  132,3,4,3, 0.10278E+01, 0.20000E+00, 0.10556E+01, 0.20000E+00, 0.10556E+01, 0.25000E+00, 0.10278E+01, 0.25000E+00
  133,3,3,3, 0.10556E+01, 0.20000E+00, 0.11111E+01, 0.20000E+00, 0.11111E+01, 0.25000E+00, 0.10556E+01, 0.25000E+00
  134,3,3,3, 0.11111E+01, 0.20000E+00, 0.12222E+01, 0.20000E+00, 0.12222E+01, 0.25000E+00, 0.11111E+01, 0.25000E+00
  135,3,3,3, 0.11111E+01, 0.25000E+00, 0.12222E+01, 0.25000E+00, 0.12222E+01, 0.27500E+00, 0.11111E+01, 0.27500E+00
  136,3,3,4, 0.11111E+01, 0.27500E+00, 0.12222E+01, 0.27500E+00, 0.12222E+01, 0.28750E+00, 0.11111E+01, 0.28750E+00
  137,3,3,4, 0.11111E+01, 0.28750E+00, 0.12222E+01, 0.28750E+00, 0.12222E+01, 0.30000E+00, 0.11111E+01, 0.30000E+00
  138,3,4,3, 0.10000E+01, 0.25000E+00, 0.10278E+01, 0.25000E+00, 0.10278E+01, 0.27500E+00, 0.10000E+01, 0.27500E+00
  139,3,4,3, 0.10278E+01, 0.25000E+00, 0.10556E+01, 0.25000E+00, 0.10556E+01, 0.27500E+00, 0.10278E+01, 0.27500E+00
  140,3,3,3, 0.10556E+01, 0.25000E+00, 0.11111E+01, 0.25000E+00, 0.11111E+01, 0.27500E+00, 0.10556E+01, 0.27500E+00
  141,3,3,4, 0.10556E+01, 0.27500E+00, 0.11111E+01, 0.27500E+00, 0.11111E+01, 0.28750E+00, 0.10556E+01, 0.28750E+00
  142,3,3,4, 0.10556E+01, 0.28750E+00, 0.11111E+01, 0.28750E+00, 0.11111E+01, 0.30000E+00, 0.10556E+01, 0.30000E+00
  143,3,4,4, 0.10000E+01, 0.27500E+00, 0.10278E+01, 0.27500E+00, 0.10278E+01, 0.28750E+00, 0.10000E+01, 0.28750E+00
  144,3,4,4, 0.10278E+01, 0.27500E+00, 0.10556E+01, 0.27500E+00, 0.10556E+01, 0.28750E+00, 0.10278E+01, 0.28750E+00
  145,3,4,4, 0.10278E+01, 0.28750E+00, 0.10556E+01, 0.28750E+00, 0.10556E+01, 0.30000E+00, 0.10278E+01, 0.30000E+00
  146,3,4,4, 0.10000E+01, 0.28750E+00, 0.10278E+01, 0.28750E+00, 0.10278E+01, 0.30000E+00, 0.10000E+01, 0.30000E+00
  147,3,3,3, 0.12222E+01, 0.20000E+00, 0.14444E+01, 0.20000E+00, 0.14444E+01, 0.25000E+00, 0.12222E+01, 0.25000E+00
  148,3,3,3, 0.12222E+01, 0.25000E+00, 0.14444E+01, 0.25000E+00, 0.14444E+01, 0.27500E+00, 0.12222E+01, 0.27500E+00
  149,3,3,4, 0.12222E+01, 0.27500E+00, 0.14444E+01, 0.27500E+00, 0.14444E+01, 0.28750E+00, 0.12222E+01, 0.28750E+00
  150,3,3,4, 0.12222E+01, 0.28750E+00, 0.14444E+01, 0.28750E+00, 0.14444E+01, 0.30000E+00, 0.12222E+01, 0.30000E+00
  151,3,3,3, 0.14444E+01, 0.20000E+00, 0.16667E+01, 0.20000E+00, 0.16667E+01, 0.25000E+00, 0.14444E+01, 0.25000E+00
  152,3,3,3, 0.14444E+01, 0.25000E+00, 0.16667E+01, 0.25000E+00, 0.16667E+01, 0.27500E+00, 0.14444E+01, 0.27500E+00
  153,3,3,4, 0.14444E+01, 0.27500E+00, 0.16667E+01, 0.27500E+00, 0.16667E+01, 0.28750E+00, 0.14444E+01, 0.28750E+00
  154,3,3,4, 0.14444E+01, 0.28750E+00, 0.16667E+01, 0.28750E+00, 0.16667E+01, 0.30000E+00, 0.14444E+01, 0.30000E+00
  155,3,3,3, 0.16667E+01, 0.20000E+00, 0.18889E+01, 0.20000E+00, 0.18889E+01, 0.25000E+00, 0.16667E+01, 0.25000E+00
  156,3,3,3, 0.16667E+01, 0.25000E+00, 0.18889E+01, 0.25000E+00, 0.18889E+01, 0.27500E+00, 0.16667E+01, 0.27500E+00
  157,3,3,4, 0.16667E+01, 0.27500E+00, 0.18889E+01, 0.27500E+00, 0.18889E+01, 0.28750E+00, 0.16667E+01, 0.28750E+00
  158,3,3,4, 0.16667E+01, 0.28750E+00, 0.18889E+01, 0.28750E+00, 0.18889E+01, 0.30000E+00, 0.16667E+01, 0.30000E+00
  159,3,3,3, 0.18889E+01, 0.20000E+00, 0.21111E+01, 0.20000E+00, 0.21111E+01, 0.25000E+00, 0.18889E+01, 0.25000E+00
  160,3,3,3, 0.18889E+01, 0.25000E+00, 0.21111E+01, 0.25000E+00, 0.21111E+01, 0.27500E+00, 0.18889E+01, 0.27500E+00
  161,3,3,4, 0.18889E+01, 0.27500E+00, 0.21111E+01, 0.27500E+00, 0.21111E+01, 0.28750E+00, 0.18889E+01, 0.28750E+00
  162,3,3,4, 0.18889E+01, 0.28750E+00, 0.21111E+01, 0.28750E+00, 0.21111E+01, 0.30000E+00, 0.18889E+01, 0.30000E+00
  163,3,3,3, 0.21111E+01, 0.20000E+00, 0.23333E+01, 0.20000E+00, 0.23333E+01, 0.25000E+00, 0.21111E+01, 0.25000E+00
  164,3,3,3, 0.21111E+01, 0.25000E+00, 0.23333E+01, 0.25000E+00, 0.23333E+01, 0.27500E+00, 0.21111E+01, 0.27500E+00
  165,3,3,4, 0.21111E+01, 0.27500E+00, 0.23333E+01, 0.27500E+00, 0.23333E+01, 0.28750E+00, 0.21111E+01, 0.28750E+00
  166,3,3,4, 0.21111E+01, 0.28750E+00, 0.23333E+01, 0.28750E+00, 0.23333E+01, 0.30000E+00, 0.21111E+01, 0.30000E+00
  167,3,3,3, 0.23333E+01, 0.20000E+00, 0.25556E+01, 0.20000E+00, 0.25556E+01, 0.25000E+00, 0.23333E+01, 0.25000E+00
  168,3,3,3, 0.23333E+01, 0.25000E+00, 0.25556E+01, 0.25000E+00, 0.25556E+01, 0.27500E+00, 0.23333E+01, 0.27500E+00
  169,3,3,4, 0.23333E+01, 0.27500E+00, 0.25556E+01, 0.27500E+00, 0.25556E+01, 0.28750E+00, 0.23333E+01, 0.28750E+00
  170,3,3,4, 0.23333E+01, 0.28750E+00, 0.25556E+01, 0.28750E+00, 0.25556E+01, 0.30000E+00, 0.23333E+01, 0.30000E+00
  171,3,3,3, 0.25556E+01, 0.20000E+00, 0.27778E+01, 0.20000E+00, 0.27778E+01, 0.25000E+00, 0.25556E+01, 0.25000E+00
  172,3,3,3, 0.25556E+01, 0.25000E+00, 0.27778E+01, 0.25000E+00, 0.27778E+01, 0.27500E+00, 0.25556E+01, 0.27500E+00
  173,3,3,4, 0.25556E+01, 0.27500E+00, 0.27778E+01, 0.27500E+00, 0.27778E+01, 0.28750E+00, 0.25556E+01, 0.28750E+00
  174,3,3,4, 0.25556E+01, 0.28750E+00, 0.27778E+01, 0.28750E+00, 0.27778E+01, 0.30000E+00, 0.25556E+01, 0.30000E+00
  175,3,3,3, 0.27778E+01, 0.20000E+00, 0.30000E+01, 0.20000E+00, 0.30000E+01, 0.25000E+00, 0.27778E+01, 0.25000E+00
  176,3,3,3, 0.27778E+01, 0.25000E+00, 0.30000E+01, 0.25000E+00, 0.30000E+01, 0.27500E+00, 0.27778E+01, 0.27500E+00
  177,3,3,4, 0.27778E+01, 0.27500E+00, 0.30000E+01, 0.27500E+00, 0.30000E+01, 0.28750E+00, 0.27778E+01, 0.28750E+00
  178,3,3,4, 0.27778E+01, 0.28750E+00, 0.30000E+01, 0.28750E+00, 0.30000E+01, 0.30000E+00, 0.27778E+01, 0.30000E+00
  179,3,3,3, 0.30000E+01, 0.20000E+00, 0.32222E+01, 0.20000E+00, 0.32222E+01, 0.25000E+00, 0.30000E+01, 0.25000E+00
  180,3,3,3, 0.30000E+01, 0.25000E+00, 0.32222E+01, 0.25000E+00, 0.32222E+01, 0.27500E+00, 0.30000E+01, 0.27500E+00
  181,3,3,4, 0.30000E+01, 0.27500E+00, 0.32222E+01, 0.27500E+00, 0.32222E+01, 0.28750E+00, 0.30000E+01, 0.28750E+00
  182,3,3,4, 0.30000E+01, 0.28750E+00, 0.32222E+01, 0.28750E+00, 0.32222E+01, 0.30000E+00, 0.30000E+01, 0.30000E+00
  183,3,3,3, 0.32222E+01, 0.20000E+00, 0.34444E+01, 0.20000E+00, 0.34444E+01, 0.25000E+00, 0.32222E+01, 0.25000E+00
  184,3,3,3, 0.32222E+01, 0.25000E+00, 0.34444E+01, 0.25000E+00, 0.34444E+01, 0.27500E+00, 0.32222E+01, 0.27500E+00
  185,3,3,4, 0.32222E+01, 0.27500E+00, 0.34444E+01, 0.27500E+00, 0.34444E+01, 0.28750E+00, 0.32222E+01, 0.28750E+00
  186,3,3,4, 0.32222E+01, 0.28750E+00, 0.34444E+01, 0.28750E+00, 0.34444E+01, 0.30000E+00, 0.32222E+01, 0.30000E+00
  187,3,3,3, 0.34444E+01, 0.20000E+00, 0.36667E+01, 0.20000E+00, 0.36667E+01, 0.25000E+00, 0.34444E+01, 0.25000E+00
  188,3,3,3, 0.34444E+01, 0.25000E+00, 0.36667E+01, 0.25000E+00, 0.36667E+01, 0.27500E+00, 0.34444E+01, 0.27500E+00
  189,3,3,4, 0.34444E+01, 0.27500E+00, 0.36667E+01, 0.27500E+00, 0.36667E+01, 0.28750E+00, 0.34444E+01, 0.28750E+00
  190,3,3,4, 0.34444E+01, 0.28750E+00, 0.36667E+01, 0.28750E+00, 0.36667E+01, 0.30000E+00, 0.34444E+01, 0.30000E+00
  191,3,3,3, 0.36667E+01, 0.20000E+00, 0.38889E+01, 0.20000E+00, 0.38889E+01, 0.25000E+00, 0.36667E+01, 0.25000E+00
  192,3,3,3, 0.36667E+01, 0.25000E+00, 0.38889E+01, 0.25000E+00, 0.38889E+01, 0.27500E+00, 0.36667E+01, 0.27500E+00
  193,3,3,4, 0.36667E+01, 0.27500E+00, 0.38889E+01, 0.27500E+00, 0.38889E+01, 0.28750E+00, 0.36667E+01, 0.28750E+00
  194,3,3,4, 0.36667E+01, 0.28750E+00, 0.38889E+01, 0.28750E+00, 0.38889E+01, 0.30000E+00, 0.36667E+01, 0.30000E+00
  195,3,3,3, 0.38889E+01, 0.20000E+00, 0.41111E+01, 0.20000E+00, 0.41111E+01, 0.25000E+00, 0.38889E+01, 0.25000E+00
  196,3,3,3, 0.38889E+01, 0.25000E+00, 0.41111E+01, 0.25000E+00, 0.41111E+01, 0.27500E+00, 0.38889E+01, 0.27500E+00
  197,3,3,4, 0.38889E+01, 0.27500E+00, 0.41111E+01, 0.27500E+00, 0.41111E+01, 0.28750E+00, 0.38889E+01, 0.28750E+00
  198,3,3,4, 0.38889E+01, 0.28750E+00, 0.41111E+01, 0.28750E+00, 0.41111E+01, 0.30000E+00, 0.38889E+01, 0.30000E+00
  199,3,3,3, 0.41111E+01, 0.20000E+00, 0.43333E+01, 0.20000E+00, 0.43333E+01, 0.25000E+00, 0.41111E+01, 0.25000E+00
  200,3,3,3, 0.41111E+01, 0.25000E+00, 0.43333E+01, 0.25000E+00, 0.43333E+01, 0.27500E+00, 0.41111E+01, 0.27500E+00
  201,3,3,4, 0.41111E+01, 0.27500E+00, 0.43333E+01, 0.27500E+00, 0.43333E+01, 0.28750E+00, 0.41111E+01, 0.28750E+00
  202,3,3,4, 0.41111E+01, 0.28750E+00, 0.43333E+01, 0.28750E+00, 0.43333E+01, 0.30000E+00, 0.41111E+01, 0.30000E+00
  203,3,3,3, 0.43333E+01, 0.20000E+00, 0.45556E+01, 0.20000E+00, 0.45556E+01, 0.25000E+00, 0.43333E+01, 0.25000E+00
  204,3,3,3, 0.43333E+01, 0.25000E+00, 0.45556E+01, 0.25000E+00, 0.45556E+01, 0.27500E+00, 0.43333E+01, 0.27500E+00
  205,3,3,4, 0.43333E+01, 0.27500E+00, 0.45556E+01, 0.27500E+00, 0.45556E+01, 0.28750E+00, 0.43333E+01, 0.28750E+00
  206,3,3,4, 0.43333E+01, 0.28750E+00, 0.45556E+01, 0.28750E+00, 0.45556E+01, 0.30000E+00, 0.43333E+01, 0.30000E+00
  207,3,3,3, 0.45556E+01, 0.20000E+00, 0.47778E+01, 0.20000E+00, 0.47778E+01, 0.25000E+00, 0.45556E+01, 0.25000E+00
  208,3,3,3, 0.45556E+01, 0.25000E+00, 0.47778E+01, 0.25000E+00, 0.47778E+01, 0.27500E+00, 0.45556E+01, 0.27500E+00
  209,3,3,4, 0.45556E+01, 0.27500E+00, 0.47778E+01, 0.27500E+00, 0.47778E+01, 0.28750E+00, 0.45556E+01, 0.28750E+00
  210,3,3,4, 0.45556E+01, 0.28750E+00, 0.47778E+01, 0.28750E+00, 0.47778E+01, 0.30000E+00, 0.45556E+01, 0.30000E+00
  211,3,3,3, 0.47778E+01, 0.20000E+00, 0.50000E+01, 0.20000E+00, 0.50000E+01, 0.25000E+00, 0.47778E+01, 0.25000E+00
  212,3,3,3, 0.47778E+01, 0.25000E+00, 0.50000E+01, 0.25000E+00, 0.50000E+01, 0.27500E+00, 0.47778E+01, 0.27500E+00
  213,3,3,4, 0.47778E+01, 0.27500E+00, 0.50000E+01, 0.27500E+00, 0.50000E+01, 0.28750E+00, 0.47778E+01, 0.28750E+00
  214,3,3,4, 0.47778E+01, 0.28750E+00, 0.50000E+01, 0.28750E+00, 0.50000E+01, 0.30000E+00, 0.47778E+01, 0.30000E+00
  215,3,3,3, 0.50000E+01, 0.20000E+00, 0.52222E+01, 0.20000E+00, 0.52222E+01, 0.25000E+00, 0.50000E+01, 0.25000E+00
  216,3,3,3, 0.50000E+01, 0.25000E+00, 0.52222E+01, 0.25000E+00, 0.52222E+01, 0.27500E+00, 0.50000E+01, 0.27500E+00
  217,3,3,4, 0.50000E+01, 0.27500E+00, 0.52222E+01, 0.27500E+00, 0.52222E+01, 0.28750E+00, 0.50000E+01, 0.28750E+00
  218,3,3,4, 0.50000E+01, 0.28750E+00, 0.52222E+01, 0.28750E+00, 0.52222E+01, 0.30000E+00, 0.50000E+01, 0.30000E+00
  219,3,3,3, 0.52222E+01, 0.20000E+00, 0.54444E+01, 0.20000E+00, 0.54444E+01, 0.25000E+00, 0.52222E+01, 0.25000E+00
  220,3,3,3, 0.52222E+01, 0.25000E+00, 0.54444E+01, 0.25000E+00, 0.54444E+01, 0.27500E+00, 0.52222E+01, 0.27500E+00
  221,3,3,4, 0.52222E+01, 0.27500E+00, 0.54444E+01, 0.27500E+00, 0.54444E+01, 0.28750E+00, 0.52222E+01, 0.28750E+00
  222,3,3,4, 0.52222E+01, 0.28750E+00, 0.54444E+01, 0.28750E+00, 0.54444E+01, 0.30000E+00, 0.52222E+01, 0.30000E+00
  223,3,3,3, 0.54444E+01, 0.20000E+00, 0.56667E+01, 0.20000E+00, 0.56667E+01, 0.25000E+00, 0.54444E+01, 0.25000E+00
  224,3,3,3, 0.54444E+01, 0.25000E+00, 0.56667E+01, 0.25000E+00, 0.56667E+01, 0.27500E+00, 0.54444E+01, 0.27500E+00
  225,3,3,4, 0.54444E+01, 0.27500E+00, 0.56667E+01, 0.27500E+00, 0.56667E+01, 0.28750E+00, 0.54444E+01, 0.28750E+00
  226,3,3,4, 0.54444E+01, 0.28750E+00, 0.56667E+01, 0.28750E+00, 0.56667E+01, 0.30000E+00, 0.54444E+01, 0.30000E+00
  227,3,3,3, 0.56667E+01, 0.20000E+00, 0.58889E+01, 0.20000E+00, 0.58889E+01, 0.25000E+00, 0.56667E+01, 0.25000E+00
  228,3,3,3, 0.56667E+01, 0.25000E+00, 0.58889E+01, 0.25000E+00, 0.58889E+01, 0.27500E+00, 0.56667E+01, 0.27500E+00
  229,3,3,4, 0.56667E+01, 0.27500E+00, 0.58889E+01, 0.27500E+00, 0.58889E+01, 0.28750E+00, 0.56667E+01, 0.28750E+00
  230,3,3,4, 0.56667E+01, 0.28750E+00, 0.58889E+01, 0.28750E+00, 0.58889E+01, 0.30000E+00, 0.56667E+01, 0.30000E+00
  231,3,3,3, 0.58889E+01, 0.20000E+00, 0.61111E+01, 0.20000E+00, 0.61111E+01, 0.25000E+00, 0.58889E+01, 0.25000E+00
  232,3,3,3, 0.58889E+01, 0.25000E+00, 0.61111E+01, 0.25000E+00, 0.61111E+01, 0.27500E+00, 0.58889E+01, 0.27500E+00
  233,3,3,4, 0.58889E+01, 0.27500E+00, 0.61111E+01, 0.27500E+00, 0.61111E+01, 0.28750E+00, 0.58889E+01, 0.28750E+00
  234,3,3,4, 0.58889E+01, 0.28750E+00, 0.61111E+01, 0.28750E+00, 0.61111E+01, 0.30000E+00, 0.58889E+01, 0.30000E+00
  235,3,3,3, 0.61111E+01, 0.20000E+00, 0.63333E+01, 0.20000E+00, 0.63333E+01, 0.25000E+00, 0.61111E+01, 0.25000E+00
  236,3,3,3, 0.61111E+01, 0.25000E+00, 0.63333E+01, 0.25000E+00, 0.63333E+01, 0.27500E+00, 0.61111E+01, 0.27500E+00
  237,3,3,4, 0.61111E+01, 0.27500E+00, 0.63333E+01, 0.27500E+00, 0.63333E+01, 0.28750E+00, 0.61111E+01, 0.28750E+00
  238,3,3,4, 0.61111E+01, 0.28750E+00, 0.63333E+01, 0.28750E+00, 0.63333E+01, 0.30000E+00, 0.61111E+01, 0.30000E+00
  239,3,3,3, 0.63333E+01, 0.20000E+00, 0.65556E+01, 0.20000E+00, 0.65556E+01, 0.25000E+00, 0.63333E+01, 0.25000E+00
  240,3,3,3, 0.63333E+01, 0.25000E+00, 0.65556E+01, 0.25000E+00, 0.65556E+01, 0.27500E+00, 0.63333E+01, 0.27500E+00
  241,3,3,4, 0.63333E+01, 0.27500E+00, 0.65556E+01, 0.27500E+00, 0.65556E+01, 0.28750E+00, 0.63333E+01, 0.28750E+00
  242,3,3,4, 0.63333E+01, 0.28750E+00, 0.65556E+01, 0.28750E+00, 0.65556E+01, 0.30000E+00, 0.63333E+01, 0.30000E+00
  243,3,3,3, 0.65556E+01, 0.20000E+00, 0.67778E+01, 0.20000E+00, 0.67778E+01, 0.25000E+00, 0.65556E+01, 0.25000E+00
  244,3,3,3, 0.65556E+01, 0.25000E+00, 0.67778E+01, 0.25000E+00, 0.67778E+01, 0.27500E+00, 0.65556E+01, 0.27500E+00
  245,3,3,4, 0.65556E+01, 0.27500E+00, 0.67778E+01, 0.27500E+00, 0.67778E+01, 0.28750E+00, 0.65556E+01, 0.28750E+00
  246,3,3,4, 0.65556E+01, 0.28750E+00, 0.67778E+01, 0.28750E+00, 0.67778E+01, 0.30000E+00, 0.65556E+01, 0.30000E+00
  247,3,3,3, 0.67778E+01, 0.20000E+00, 0.70000E+01, 0.20000E+00, 0.70000E+01, 0.25000E+00, 0.67778E+01, 0.25000E+00
  248,3,3,3, 0.67778E+01, 0.25000E+00, 0.70000E+01, 0.25000E+00, 0.70000E+01, 0.27500E+00, 0.67778E+01, 0.27500E+00
  249,3,3,4, 0.67778E+01, 0.27500E+00, 0.70000E+01, 0.27500E+00, 0.70000E+01, 0.28750E+00, 0.67778E+01, 0.28750E+00
  250,3,3,4, 0.67778E+01, 0.28750E+00, 0.70000E+01, 0.28750E+00, 0.70000E+01, 0.30000E+00, 0.67778E+01, 0.30000E+00
  251,3,3,3, 0.70000E+01, 0.20000E+00, 0.72222E+01, 0.20000E+00, 0.72222E+01, 0.25000E+00, 0.70000E+01, 0.25000E+00
  252,3,3,3, 0.70000E+01, 0.25000E+00, 0.72222E+01, 0.25000E+00, 0.72222E+01, 0.27500E+00, 0.70000E+01, 0.27500E+00
  253,3,3,4, 0.70000E+01, 0.27500E+00, 0.72222E+01, 0.27500E+00, 0.72222E+01, 0.28750E+00, 0.70000E+01, 0.28750E+00
  254,3,3,4, 0.70000E+01, 0.28750E+00, 0.72222E+01, 0.28750E+00, 0.72222E+01, 0.30000E+00, 0.70000E+01, 0.30000E+00
  255,3,3,3, 0.72222E+01, 0.20000E+00, 0.74444E+01, 0.20000E+00, 0.74444E+01, 0.25000E+00, 0.72222E+01, 0.25000E+00
  256,3,3,3, 0.72222E+01, 0.25000E+00, 0.74444E+01, 0.25000E+00, 0.74444E+01, 0.27500E+00, 0.72222E+01, 0.27500E+00
  257,3,3,4, 0.72222E+01, 0.27500E+00, 0.74444E+01, 0.27500E+00, 0.74444E+01, 0.28750E+00, 0.72222E+01, 0.28750E+00
  258,3,3,4, 0.72222E+01, 0.28750E+00, 0.74444E+01, 0.28750E+00, 0.74444E+01, 0.30000E+00, 0.72222E+01, 0.30000E+00
  259,3,3,3, 0.74444E+01, 0.20000E+00, 0.76667E+01, 0.20000E+00, 0.76667E+01, 0.25000E+00, 0.74444E+01, 0.25000E+00
  260,3,3,3, 0.74444E+01, 0.25000E+00, 0.76667E+01, 0.25000E+00, 0.76667E+01, 0.27500E+00, 0.74444E+01, 0.27500E+00
  261,3,3,4, 0.74444E+01, 0.27500E+00, 0.76667E+01, 0.27500E+00, 0.76667E+01, 0.28750E+00, 0.74444E+01, 0.28750E+00
  262,3,3,4, 0.74444E+01, 0.28750E+00, 0.76667E+01, 0.28750E+00, 0.76667E+01, 0.30000E+00, 0.74444E+01, 0.30000E+00
  263,3,3,3, 0.76667E+01, 0.20000E+00, 0.78889E+01, 0.20000E+00, 0.78889E+01, 0.25000E+00, 0.76667E+01, 0.25000E+00
  264,3,3,3, 0.76667E+01, 0.25000E+00, 0.78889E+01, 0.25000E+00, 0.78889E+01, 0.27500E+00, 0.76667E+01, 0.27500E+00
  265,3,3,4, 0.76667E+01, 0.27500E+00, 0.78889E+01, 0.27500E+00, 0.78889E+01, 0.28750E+00, 0.76667E+01, 0.28750E+00
  266,3,3,4, 0.76667E+01, 0.28750E+00, 0.78889E+01, 0.28750E+00, 0.78889E+01, 0.30000E+00, 0.76667E+01, 0.30000E+00
  267,3,3,3, 0.78889E+01, 0.20000E+00, 0.81111E+01, 0.20000E+00, 0.81111E+01, 0.25000E+00, 0.78889E+01, 0.25000E+00
  268,3,3,3, 0.78889E+01, 0.25000E+00, 0.81111E+01, 0.25000E+00, 0.81111E+01, 0.27500E+00, 0.78889E+01, 0.27500E+00
  269,3,3,4, 0.78889E+01, 0.27500E+00, 0.81111E+01, 0.27500E+00, 0.81111E+01, 0.28750E+00, 0.78889E+01, 0.28750E+00
  270,3,3,4, 0.78889E+01, 0.28750E+00, 0.81111E+01, 0.28750E+00, 0.81111E+01, 0.30000E+00, 0.78889E+01, 0.30000E+00
  271,3,3,3, 0.81111E+01, 0.20000E+00, 0.83333E+01, 0.20000E+00, 0.83333E+01, 0.25000E+00, 0.81111E+01, 0.25000E+00
  272,3,3,3, 0.81111E+01, 0.25000E+00, 0.83333E+01, 0.25000E+00, 0.83333E+01, 0.27500E+00, 0.81111E+01, 0.27500E+00
  273,3,3,4, 0.81111E+01, 0.27500E+00, 0.83333E+01, 0.27500E+00, 0.83333E+01, 0.28750E+00, 0.81111E+01, 0.28750E+00
  274,3,3,4, 0.81111E+01, 0.28750E+00, 0.83333E+01, 0.28750E+00, 0.83333E+01, 0.30000E+00, 0.81111E+01, 0.30000E+00
  275,3,3,3, 0.83333E+01, 0.20000E+00, 0.85556E+01, 0.20000E+00, 0.85556E+01, 0.25000E+00, 0.83333E+01, 0.25000E+00
  276,3,3,3, 0.83333E+01, 0.25000E+00, 0.85556E+01, 0.25000E+00, 0.85556E+01, 0.27500E+00, 0.83333E+01, 0.27500E+00
  277,3,3,4, 0.83333E+01, 0.27500E+00, 0.85556E+01, 0.27500E+00, 0.85556E+01, 0.28750E+00, 0.83333E+01, 0.28750E+00
  278,3,3,4, 0.83333E+01, 0.28750E+00, 0.85556E+01, 0.28750E+00, 0.85556E+01, 0.30000E+00, 0.83333E+01, 0.30000E+00
  279,3,3,3, 0.85556E+01, 0.20000E+00, 0.87778E+01, 0.20000E+00, 0.87778E+01, 0.25000E+00, 0.85556E+01, 0.25000E+00
  280,3,3,3, 0.85556E+01, 0.25000E+00, 0.87778E+01, 0.25000E+00, 0.87778E+01, 0.27500E+00, 0.85556E+01, 0.27500E+00
  281,3,3,4, 0.85556E+01, 0.27500E+00, 0.87778E+01, 0.27500E+00, 0.87778E+01, 0.28750E+00, 0.85556E+01, 0.28750E+00
  282,3,3,4, 0.85556E+01, 0.28750E+00, 0.87778E+01, 0.28750E+00, 0.87778E+01, 0.30000E+00, 0.85556E+01, 0.30000E+00
  283,3,3,3, 0.87778E+01, 0.20000E+00, 0.90000E+01, 0.20000E+00, 0.90000E+01, 0.25000E+00, 0.87778E+01, 0.25000E+00
  284,3,3,3, 0.87778E+01, 0.25000E+00, 0.90000E+01, 0.25000E+00, 0.90000E+01, 0.27500E+00, 0.87778E+01, 0.27500E+00
  285,3,3,4, 0.87778E+01, 0.27500E+00, 0.90000E+01, 0.27500E+00, 0.90000E+01, 0.28750E+00, 0.87778E+01, 0.28750E+00
  286,3,3,4, 0.87778E+01, 0.28750E+00, 0.90000E+01, 0.28750E+00, 0.90000E+01, 0.30000E+00, 0.87778E+01, 0.30000E+00
  287,3,3,3, 0.90000E+01, 0.00000E+00, 0.91333E+01, 0.00000E+00, 0.91333E+01, 0.10000E+00, 0.90000E+01, 0.10000E+00
  288,3,3,3, 0.91333E+01, 0.00000E+00, 0.92667E+01, 0.00000E+00, 0.92667E+01, 0.10000E+00, 0.91333E+01, 0.10000E+00
  289,3,3,3, 0.92667E+01, 0.00000E+00, 0.94000E+01, 0.00000E+00, 0.94000E+01, 0.10000E+00, 0.92667E+01, 0.10000E+00
  290,3,3,3, 0.90000E+01, 0.10000E+00, 0.91333E+01, 0.10000E+00, 0.91333E+01, 0.20000E+00, 0.90000E+01, 0.20000E+00
  291,3,3,3, 0.91333E+01, 0.10000E+00, 0.92667E+01, 0.10000E+00, 0.92667E+01, 0.20000E+00, 0.91333E+01, 0.20000E+00
  292,3,3,3, 0.92667E+01, 0.10000E+00, 0.94000E+01, 0.10000E+00, 0.94000E+01, 0.20000E+00, 0.92667E+01, 0.20000E+00
  293,3,3,3, 0.90000E+01, 0.20000E+00, 0.91333E+01, 0.20000E+00, 0.91333E+01, 0.25000E+00, 0.90000E+01, 0.25000E+00
  294,3,3,3, 0.90000E+01, 0.25000E+00, 0.91333E+01, 0.25000E+00, 0.91333E+01, 0.27500E+00, 0.90000E+01, 0.27500E+00
  295,3,3,4, 0.90000E+01, 0.27500E+00, 0.91333E+01, 0.27500E+00, 0.91333E+01, 0.28750E+00, 0.90000E+01, 0.28750E+00
  296,3,3,4, 0.90000E+01, 0.28750E+00, 0.91333E+01, 0.28750E+00, 0.91333E+01, 0.30000E+00, 0.90000E+01, 0.30000E+00
  297,3,3,3, 0.91333E+01, 0.20000E+00, 0.92667E+01, 0.20000E+00, 0.92667E+01, 0.25000E+00, 0.91333E+01, 0.25000E+00
  298,3,3,3, 0.91333E+01, 0.25000E+00, 0.92667E+01, 0.25000E+00, 0.92667E+01, 0.27500E+00, 0.91333E+01, 0.27500E+00
  299,3,3,4, 0.91333E+01, 0.27500E+00, 0.92667E+01, 0.27500E+00, 0.92667E+01, 0.28750E+00, 0.91333E+01, 0.28750E+00
  300,3,3,4, 0.91333E+01, 0.28750E+00, 0.92667E+01, 0.28750E+00, 0.92667E+01, 0.30000E+00, 0.91333E+01, 0.30000E+00
  301,3,3,3, 0.92667E+01, 0.20000E+00, 0.94000E+01, 0.20000E+00, 0.94000E+01, 0.25000E+00, 0.92667E+01, 0.25000E+00
  302,3,3,3, 0.92667E+01, 0.25000E+00, 0.94000E+01, 0.25000E+00, 0.94000E+01, 0.27500E+00, 0.92667E+01, 0.27500E+00
  303,3,3,3, 0.92667E+01, 0.27500E+00, 0.93333E+01, 0.27500E+00, 0.93333E+01, 0.28750E+00, 0.92667E+01, 0.28750E+00
  304,3,3,3, 0.93333E+01, 0.27500E+00, 0.94000E+01, 0.27500E+00, 0.94000E+01, 0.28750E+00, 0.93333E+01, 0.28750E+00
  305,3,3,4, 0.93333E+01, 0.28750E+00, 0.94000E+01, 0.28750E+00, 0.94000E+01, 0.29375E+00, 0.93333E+01, 0.29375E+00
  306,3,3,4, 0.93333E+01, 0.29375E+00, 0.93667E+01, 0.29375E+00, 0.93667E+01, 0.29687E+00, 0.93333E+01, 0.29688E+00
  307,3,3,4, 0.93667E+01, 0.29375E+00, 0.94000E+01, 0.29375E+00, 0.94000E+01, 0.29688E+00, 0.93667E+01, 0.29687E+00
  308,3,3,4, 0.93667E+01, 0.29687E+00, 0.94000E+01, 0.29688E+00, 0.94000E+01, 0.30000E+00, 0.93667E+01, 0.30000E+00
  309,3,3,4, 0.93333E+01, 0.29688E+00, 0.93667E+01, 0.29687E+00, 0.93667E+01, 0.30000E+00, 0.93333E+01, 0.30000E+00
  310,3,3,4, 0.92667E+01, 0.28750E+00, 0.93333E+01, 0.28750E+00, 0.93333E+01, 0.29375E+00, 0.92667E+01, 0.29375E+00
  311,3,3,4, 0.92667E+01, 0.29375E+00, 0.93333E+01, 0.29375E+00, 0.93333E+01, 0.30000E+00, 0.92667E+01, 0.30000E+00
  312,3,3,3, 0.94000E+01, 0.00000E+00, 0.96000E+01, 0.00000E+00, 0.96000E+01, 0.10000E+00, 0.94000E+01, 0.10000E+00
  313,3,3,3, 0.96000E+01, 0.00000E+00, 0.98000E+01, 0.00000E+00, 0.98000E+01, 0.10000E+00, 0.96000E+01, 0.10000E+00
  314,3,3,3, 0.98000E+01, 0.00000E+00, 0.10000E+02, 0.00000E+00, 0.10000E+02, 0.10000E+00, 0.98000E+01, 0.10000E+00
  315,3,3,3, 0.94000E+01, 0.10000E+00, 0.96000E+01, 0.10000E+00, 0.96000E+01, 0.20000E+00, 0.94000E+01, 0.20000E+00
  316,3,3,3, 0.96000E+01, 0.10000E+00, 0.98000E+01, 0.10000E+00, 0.98000E+01, 0.20000E+00, 0.96000E+01, 0.20000E+00
  317,3,3,3, 0.98000E+01, 0.10000E+00, 0.10000E+02, 0.10000E+00, 0.10000E+02, 0.20000E+00, 0.98000E+01, 0.20000E+00
  318,3,3,3, 0.94000E+01, 0.20000E+00, 0.95000E+01, 0.20000E+00, 0.95000E+01, 0.25000E+00, 0.94000E+01, 0.25000E+00
  319,3,3,3, 0.95000E+01, 0.20000E+00, 0.96000E+01, 0.20000E+00, 0.96000E+01, 0.25000E+00, 0.95000E+01, 0.25000E+00
  320,3,3,3, 0.95000E+01, 0.25000E+00, 0.96000E+01, 0.25000E+00, 0.96000E+01, 0.30000E+00, 0.95000E+01, 0.30000E+00
  321,3,3,3, 0.94000E+01, 0.25000E+00, 0.94500E+01, 0.25000E+00, 0.94500E+01, 0.27500E+00, 0.94000E+01, 0.27500E+00
  322,3,3,3, 0.94500E+01, 0.25000E+00, 0.95000E+01, 0.25000E+00, 0.95000E+01, 0.27500E+00, 0.94500E+01, 0.27500E+00
  323,3,3,3, 0.94500E+01, 0.27500E+00, 0.95000E+01, 0.27500E+00, 0.95000E+01, 0.30000E+00, 0.94500E+01, 0.30000E+00
  324,3,3,3, 0.94000E+01, 0.27500E+00, 0.94250E+01, 0.27500E+00, 0.94250E+01, 0.28750E+00, 0.94000E+01, 0.28750E+00
  325,3,3,3, 0.94250E+01, 0.27500E+00, 0.94500E+01, 0.27500E+00, 0.94500E+01, 0.28750E+00, 0.94250E+01, 0.28750E+00
  326,3,3,3, 0.94250E+01, 0.28750E+00, 0.94500E+01, 0.28750E+00, 0.94500E+01, 0.30000E+00, 0.94250E+01, 0.30000E+00
  327,3,3,3, 0.94000E+01, 0.28750E+00, 0.94125E+01, 0.28750E+00, 0.94125E+01, 0.29375E+00, 0.94000E+01, 0.29375E+00
  328,3,3,3, 0.94125E+01, 0.28750E+00, 0.94250E+01, 0.28750E+00, 0.94250E+01, 0.29375E+00, 0.94125E+01, 0.29375E+00
  329,3,3,3, 0.94125E+01, 0.29375E+00, 0.94250E+01, 0.29375E+00, 0.94250E+01, 0.30000E+00, 0.94125E+01, 0.30000E+00
  330,3,3,3, 0.94000E+01, 0.29375E+00, 0.94125E+01, 0.29375E+00, 0.94125E+01, 0.30000E+00, 0.94000E+01, 0.30000E+00
  331,3,3,3, 0.96000E+01, 0.20000E+00, 0.98000E+01, 0.20000E+00, 0.98000E+01, 0.30000E+00, 0.96000E+01, 0.30000E+00
  332,3,3,3, 0.98000E+01, 0.20000E+00, 0.10000E+02, 0.20000E+00, 0.10000E+02, 0.30000E+00, 0.98000E+01, 0.30000E+00
  333,1,3,3, 0.00000E+00, 0.30000E+00, 0.20000E+00, 0.30000E+00, 0.20000E+00, 0.43333E+00, 0.00000E+00, 0.43333E+00
  334,1,3,3, 0.20000E+00, 0.30000E+00, 0.40000E+00, 0.30000E+00, 0.40000E+00, 0.43333E+00, 0.20000E+00, 0.43333E+00
  335,1,3,3, 0.40000E+00, 0.30000E+00, 0.50000E+00, 0.30000E+00, 0.50000E+00, 0.43333E+00, 0.40000E+00, 0.43333E+00
  336,1,3,3, 0.50000E+00, 0.30000E+00, 0.55000E+00, 0.30000E+00, 0.55000E+00, 0.43333E+00, 0.50000E+00, 0.43333E+00
  337,1,4,3, 0.55000E+00, 0.30000E+00, 0.57500E+00, 0.30000E+00, 0.57500E+00, 0.43333E+00, 0.55000E+00, 0.43333E+00
  338,1,4,3, 0.57500E+00, 0.30000E+00, 0.60000E+00, 0.30000E+00, 0.60000E+00, 0.43333E+00, 0.57500E+00, 0.43333E+00
  339,1,3,3, 0.00000E+00, 0.43333E+00, 0.20000E+00, 0.43333E+00, 0.20000E+00, 0.56667E+00, 0.00000E+00, 0.56667E+00
  340,1,3,3, 0.20000E+00, 0.43333E+00, 0.40000E+00, 0.43333E+00, 0.40000E+00, 0.56667E+00, 0.20000E+00, 0.56667E+00
  341,1,3,3, 0.40000E+00, 0.43333E+00, 0.50000E+00, 0.43333E+00, 0.50000E+00, 0.56667E+00, 0.40000E+00, 0.56667E+00
  342,1,3,3, 0.50000E+00, 0.43333E+00, 0.55000E+00, 0.43333E+00, 0.55000E+00, 0.56667E+00, 0.50000E+00, 0.56667E+00
  343,1,4,3, 0.55000E+00, 0.43333E+00, 0.57500E+00, 0.43333E+00, 0.57500E+00, 0.56667E+00, 0.55000E+00, 0.56667E+00
  344,1,4,3, 0.57500E+00, 0.43333E+00, 0.60000E+00, 0.43333E+00, 0.60000E+00, 0.56667E+00, 0.57500E+00, 0.56667E+00
  345,1,3,3, 0.00000E+00, 0.56667E+00, 0.20000E+00, 0.56667E+00, 0.20000E+00, 0.70000E+00, 0.00000E+00, 0.70000E+00
  346,1,3,3, 0.20000E+00, 0.56667E+00, 0.40000E+00, 0.56667E+00, 0.40000E+00, 0.70000E+00, 0.20000E+00, 0.70000E+00
  347,1,3,3, 0.40000E+00, 0.56667E+00, 0.50000E+00, 0.56667E+00, 0.50000E+00, 0.70000E+00, 0.40000E+00, 0.70000E+00
  348,1,3,3, 0.50000E+00, 0.56667E+00, 0.55000E+00, 0.56667E+00, 0.55000E+00, 0.70000E+00, 0.50000E+00, 0.70000E+00
  349,1,3,3, 0.55000E+00, 0.56667E+00, 0.57500E+00, 0.56667E+00, 0.57500E+00, 0.63333E+00, 0.55000E+00, 0.63333E+00
  350,1,4,3, 0.57500E+00, 0.56667E+00, 0.58750E+00, 0.56667E+00, 0.58750E+00, 0.63333E+00, 0.57500E+00, 0.63333E+00
  351,1,4,3, 0.58750E+00, 0.56667E+00, 0.60000E+00, 0.56667E+00, 0.60000E+00, 0.63333E+00, 0.58750E+00, 0.63333E+00
  352,1,4,3, 0.57500E+00, 0.63333E+00, 0.58750E+00, 0.63333E+00, 0.58750E+00, 0.70000E+00, 0.57500E+00, 0.70000E+00
  353,1,4,3, 0.58750E+00, 0.63333E+00, 0.59375E+00, 0.63333E+00, 0.59375E+00, 0.66667E+00, 0.58750E+00, 0.66667E+00
  354,1,4,3, 0.59375E+00, 0.63333E+00, 0.60000E+00, 0.63333E+00, 0.60000E+00, 0.66667E+00, 0.59375E+00, 0.66667E+00
  355,1,4,3, 0.59375E+00, 0.66667E+00, 0.60000E+00, 0.66667E+00, 0.60000E+00, 0.70000E+00, 0.59375E+00, 0.70000E+00
  356,1,4,3, 0.58750E+00, 0.66667E+00, 0.59375E+00, 0.66667E+00, 0.59375E+00, 0.70000E+00, 0.58750E+00, 0.70000E+00
  357,1,3,3, 0.55000E+00, 0.63333E+00, 0.57500E+00, 0.63333E+00, 0.57500E+00, 0.70000E+00, 0.55000E+00, 0.70000E+00
  358,2,4,3, 0.60000E+00, 0.30000E+00, 0.61667E+00, 0.30000E+00, 0.61667E+00, 0.43333E+00, 0.60000E+00, 0.43333E+00
  359,2,4,3, 0.61667E+00, 0.30000E+00, 0.63333E+00, 0.30000E+00, 0.63333E+00, 0.43333E+00, 0.61667E+00, 0.43333E+00
  360,2,3,3, 0.63333E+00, 0.30000E+00, 0.66667E+00, 0.30000E+00, 0.66667E+00, 0.43333E+00, 0.63333E+00, 0.43333E+00
  361,2,3,3, 0.66667E+00, 0.30000E+00, 0.73333E+00, 0.30000E+00, 0.73333E+00, 0.43333E+00, 0.66667E+00, 0.43333E+00
  362,2,3,3, 0.73333E+00, 0.30000E+00, 0.86667E+00, 0.30000E+00, 0.86667E+00, 0.43333E+00, 0.73333E+00, 0.43333E+00
  363,2,3,3, 0.86667E+00, 0.30000E+00, 0.93333E+00, 0.30000E+00, 0.93333E+00, 0.36667E+00, 0.86667E+00, 0.36667E+00
  364,2,3,3, 0.93333E+00, 0.30000E+00, 0.96667E+00, 0.30000E+00, 0.96667E+00, 0.33333E+00, 0.93333E+00, 0.33333E+00
  365,2,3,3, 0.96667E+00, 0.30000E+00, 0.98333E+00, 0.30000E+00, 0.98333E+00, 0.31667E+00, 0.96667E+00, 0.31667E+00
  366,2,3,3, 0.98333E+00, 0.30000E+00, 0.99167E+00, 0.30000E+00, 0.99167E+00, 0.30833E+00, 0.98333E+00, 0.30833E+00
  367,2,3,3, 0.99167E+00, 0.30000E+00, 0.10000E+01, 0.30000E+00, 0.10000E+01, 0.30833E+00, 0.99167E+00, 0.30833E+00
  368,2,3,3, 0.99167E+00, 0.30833E+00, 0.10000E+01, 0.30833E+00, 0.10000E+01, 0.31667E+00, 0.99167E+00, 0.31667E+00
  369,2,3,3, 0.98333E+00, 0.30833E+00, 0.99167E+00, 0.30833E+00, 0.99167E+00, 0.31667E+00, 0.98333E+00, 0.31667E+00
  370,2,3,3, 0.98333E+00, 0.31667E+00, 0.10000E+01, 0.31667E+00, 0.10000E+01, 0.33333E+00, 0.98333E+00, 0.33333E+00
  371,2,3,3, 0.96667E+00, 0.31667E+00, 0.98333E+00, 0.31667E+00, 0.98333E+00, 0.33333E+00, 0.96667E+00, 0.33333E+00
  372,2,3,3, 0.96667E+00, 0.33333E+00, 0.10000E+01, 0.33333E+00, 0.10000E+01, 0.36667E+00, 0.96667E+00, 0.36667E+00
  373,2,3,3, 0.93333E+00, 0.33333E+00, 0.96667E+00, 0.33333E+00, 0.96667E+00, 0.36667E+00, 0.93333E+00, 0.36667E+00
  374,2,3,3, 0.93333E+00, 0.36667E+00, 0.10000E+01, 0.36667E+00, 0.10000E+01, 0.43333E+00, 0.93333E+00, 0.43333E+00
  375,2,3,3, 0.86667E+00, 0.36667E+00, 0.93333E+00, 0.36667E+00, 0.93333E+00, 0.43333E+00, 0.86667E+00, 0.43333E+00
  376,2,4,3, 0.60000E+00, 0.43333E+00, 0.61667E+00, 0.43333E+00, 0.61667E+00, 0.56667E+00, 0.60000E+00, 0.56667E+00
  377,2,4,3, 0.61667E+00, 0.43333E+00, 0.63333E+00, 0.43333E+00, 0.63333E+00, 0.56667E+00, 0.61667E+00, 0.56667E+00
  378,2,3,3, 0.63333E+00, 0.43333E+00, 0.66667E+00, 0.43333E+00, 0.66667E+00, 0.56667E+00, 0.63333E+00, 0.56667E+00
  379,2,3,3, 0.66667E+00, 0.43333E+00, 0.73333E+00, 0.43333E+00, 0.73333E+00, 0.56667E+00, 0.66667E+00, 0.56667E+00
  380,2,3,3, 0.73333E+00, 0.43333E+00, 0.86667E+00, 0.43333E+00, 0.86667E+00, 0.56667E+00, 0.73333E+00, 0.56667E+00
  381,2,3,3, 0.86667E+00, 0.43333E+00, 0.10000E+01, 0.43333E+00, 0.10000E+01, 0.56667E+00, 0.86667E+00, 0.56667E+00
  382,2,4,3, 0.60000E+00, 0.56667E+00, 0.61667E+00, 0.56667E+00, 0.61667E+00, 0.63333E+00, 0.60000E+00, 0.63333E+00
  383,2,4,3, 0.61667E+00, 0.56667E+00, 0.63333E+00, 0.56667E+00, 0.63333E+00, 0.63333E+00, 0.61667E+00, 0.63333E+00
  384,2,3,3, 0.63333E+00, 0.56667E+00, 0.66667E+00, 0.56667E+00, 0.66667E+00, 0.63333E+00, 0.63333E+00, 0.63333E+00
  385,2,3,3, 0.66667E+00, 0.56667E+00, 0.73333E+00, 0.56667E+00, 0.73333E+00, 0.63333E+00, 0.66667E+00, 0.63333E+00
  386,2,3,3, 0.66667E+00, 0.63333E+00, 0.73333E+00, 0.63333E+00, 0.73333E+00, 0.66667E+00, 0.66667E+00, 0.66667E+00
  387,2,3,4, 0.66667E+00, 0.66667E+00, 0.73333E+00, 0.66667E+00, 0.73333E+00, 0.68333E+00, 0.66667E+00, 0.68333E+00
  388,2,3,4, 0.66667E+00, 0.68333E+00, 0.73333E+00, 0.68333E+00, 0.73333E+00, 0.70000E+00, 0.66667E+00, 0.70000E+00
  389,2,4,3, 0.60000E+00, 0.63333E+00, 0.61667E+00, 0.63333E+00, 0.61667E+00, 0.66667E+00, 0.60000E+00, 0.66667E+00
  390,2,4,3, 0.61667E+00, 0.63333E+00, 0.63333E+00, 0.63333E+00, 0.63333E+00, 0.66667E+00, 0.61667E+00, 0.66667E+00
  391,2,3,3, 0.63333E+00, 0.63333E+00, 0.66667E+00, 0.63333E+00, 0.66667E+00, 0.66667E+00, 0.63333E+00, 0.66667E+00
  392,2,3,4, 0.63333E+00, 0.66667E+00, 0.66667E+00, 0.66667E+00, 0.66667E+00, 0.68333E+00, 0.63333E+00, 0.68333E+00
  393,2,3,4, 0.63333E+00, 0.68333E+00, 0.66667E+00, 0.68333E+00, 0.66667E+00, 0.70000E+00, 0.63333E+00, 0.70000E+00
  394,2,4,4, 0.60000E+00, 0.66667E+00, 0.61667E+00, 0.66667E+00, 0.61667E+00, 0.68333E+00, 0.60000E+00, 0.68333E+00
  395,2,4,4, 0.61667E+00, 0.66667E+00, 0.63333E+00, 0.66667E+00, 0.63333E+00, 0.68333E+00, 0.61667E+00, 0.68333E+00
  396,2,4,4, 0.61667E+00, 0.68333E+00, 0.63333E+00, 0.68333E+00, 0.63333E+00, 0.70000E+00, 0.61667E+00, 0.70000E+00
  397,2,4,4, 0.60000E+00, 0.68333E+00, 0.61667E+00, 0.68333E+00, 0.61667E+00, 0.70000E+00, 0.60000E+00, 0.70000E+00
  398,2,3,3, 0.73333E+00, 0.56667E+00, 0.86667E+00, 0.56667E+00, 0.86667E+00, 0.63333E+00, 0.73333E+00, 0.63333E+00
  399,2,3,3, 0.73333E+00, 0.63333E+00, 0.86667E+00, 0.63333E+00, 0.86667E+00, 0.66667E+00, 0.73333E+00, 0.66667E+00
  400,2,3,4, 0.73333E+00, 0.66667E+00, 0.86667E+00, 0.66667E+00, 0.86667E+00, 0.68333E+00, 0.73333E+00, 0.68333E+00
  401,2,3,4, 0.73333E+00, 0.68333E+00, 0.86667E+00, 0.68333E+00, 0.86667E+00, 0.70000E+00, 0.73333E+00, 0.70000E+00
  402,2,3,3, 0.86667E+00, 0.56667E+00, 0.10000E+01, 0.56667E+00, 0.10000E+01, 0.63333E+00, 0.86667E+00, 0.63333E+00
  403,2,3,3, 0.86667E+00, 0.63333E+00, 0.10000E+01, 0.63333E+00, 0.10000E+01, 0.66667E+00, 0.86667E+00, 0.66667E+00
  404,2,3,4, 0.86667E+00, 0.66667E+00, 0.10000E+01, 0.66667E+00, 0.10000E+01, 0.68333E+00, 0.86667E+00, 0.68333E+00
  405,2,3,4, 0.86667E+00, 0.68333E+00, 0.10000E+01, 0.68333E+00, 0.10000E+01, 0.70000E+00, 0.86667E+00, 0.70000E+00
  406,2,3,4, 0.10000E+01, 0.30000E+00, 0.10556E+01, 0.30000E+00, 0.10556E+01, 0.30417E+00, 0.10000E+01, 0.30417E+00
  407,2,3,4, 0.10556E+01, 0.30000E+00, 0.11111E+01, 0.30000E+00, 0.11111E+01, 0.30417E+00, 0.10556E+01, 0.30417E+00
  408,2,3,4, 0.10556E+01, 0.30417E+00, 0.11111E+01, 0.30417E+00, 0.11111E+01, 0.30833E+00, 0.10556E+01, 0.30833E+00
  409,2,3,4, 0.10000E+01, 0.30417E+00, 0.10556E+01, 0.30417E+00, 0.10556E+01, 0.30833E+00, 0.10000E+01, 0.30833E+00
  410,2,3,4, 0.10000E+01, 0.30833E+00, 0.11111E+01, 0.30833E+00, 0.11111E+01, 0.31667E+00, 0.10000E+01, 0.31667E+00
  411,2,3,4, 0.11111E+01, 0.30000E+00, 0.12222E+01, 0.30000E+00, 0.12222E+01, 0.30833E+00, 0.11111E+01, 0.30833E+00
  412,2,3,4, 0.11111E+01, 0.30833E+00, 0.12222E+01, 0.30833E+00, 0.12222E+01, 0.31667E+00, 0.11111E+01, 0.31667E+00
  413,2,3,3, 0.11111E+01, 0.31667E+00, 0.12222E+01, 0.31667E+00, 0.12222E+01, 0.33333E+00, 0.11111E+01, 0.33333E+00
  414,2,3,3, 0.10000E+01, 0.31667E+00, 0.11111E+01, 0.31667E+00, 0.11111E+01, 0.33333E+00, 0.10000E+01, 0.33333E+00
  415,2,3,3, 0.10000E+01, 0.33333E+00, 0.12222E+01, 0.33333E+00, 0.12222E+01, 0.36667E+00, 0.10000E+01, 0.36667E+00
  416,2,3,3, 0.10000E+01, 0.36667E+00, 0.12222E+01, 0.36667E+00, 0.12222E+01, 0.43333E+00, 0.10000E+01, 0.43333E+00
  417,2,3,4, 0.12222E+01, 0.30000E+00, 0.14444E+01, 0.30000E+00, 0.14444E+01, 0.31667E+00, 0.12222E+01, 0.31667E+00
  418,2,3,4, 0.12222E+01, 0.31667E+00, 0.14444E+01, 0.31667E+00, 0.14444E+01, 0.33333E+00, 0.12222E+01, 0.33333E+00
  419,2,3,3, 0.12222E+01, 0.33333E+00, 0.14444E+01, 0.33333E+00, 0.14444E+01, 0.36667E+00, 0.12222E+01, 0.36667E+00
  420,2,3,3, 0.12222E+01, 0.36667E+00, 0.14444E+01, 0.36667E+00, 0.14444E+01, 0.43333E+00, 0.12222E+01, 0.43333E+00
  421,2,3,4, 0.14444E+01, 0.30000E+00, 0.16667E+01, 0.30000E+00, 0.16667E+01, 0.31667E+00, 0.14444E+01, 0.31667E+00
  422,2,3,4, 0.14444E+01, 0.31667E+00, 0.16667E+01, 0.31667E+00, 0.16667E+01, 0.33333E+00, 0.14444E+01, 0.33333E+00
  423,2,3,3, 0.14444E+01, 0.33333E+00, 0.16667E+01, 0.33333E+00, 0.16667E+01, 0.36667E+00, 0.14444E+01, 0.36667E+00
  424,2,3,3, 0.14444E+01, 0.36667E+00, 0.16667E+01, 0.36667E+00, 0.16667E+01, 0.43333E+00, 0.14444E+01, 0.43333E+00
  425,2,3,4, 0.16667E+01, 0.30000E+00, 0.18889E+01, 0.30000E+00, 0.18889E+01, 0.31667E+00, 0.16667E+01, 0.31667E+00
  426,2,3,4, 0.16667E+01, 0.31667E+00, 0.18889E+01, 0.31667E+00, 0.18889E+01, 0.33333E+00, 0.16667E+01, 0.33333E+00
  427,2,3,3, 0.16667E+01, 0.33333E+00, 0.18889E+01, 0.33333E+00, 0.18889E+01, 0.36667E+00, 0.16667E+01, 0.36667E+00
  428,2,3,3, 0.16667E+01, 0.36667E+00, 0.18889E+01, 0.36667E+00, 0.18889E+01, 0.43333E+00, 0.16667E+01, 0.43333E+00
  429,2,3,4, 0.18889E+01, 0.30000E+00, 0.21111E+01, 0.30000E+00, 0.21111E+01, 0.31667E+00, 0.18889E+01, 0.31667E+00
  430,2,3,4, 0.18889E+01, 0.31667E+00, 0.21111E+01, 0.31667E+00, 0.21111E+01, 0.33333E+00, 0.18889E+01, 0.33333E+00
  431,2,3,3, 0.18889E+01, 0.33333E+00, 0.21111E+01, 0.33333E+00, 0.21111E+01, 0.36667E+00, 0.18889E+01, 0.36667E+00
  432,2,3,3, 0.18889E+01, 0.36667E+00, 0.21111E+01, 0.36667E+00, 0.21111E+01, 0.43333E+00, 0.18889E+01, 0.43333E+00
  433,2,3,4, 0.21111E+01, 0.30000E+00, 0.23333E+01, 0.30000E+00, 0.23333E+01, 0.31667E+00, 0.21111E+01, 0.31667E+00
  434,2,3,4, 0.21111E+01, 0.31667E+00, 0.23333E+01, 0.31667E+00, 0.23333E+01, 0.33333E+00, 0.21111E+01, 0.33333E+00
  435,2,3,3, 0.21111E+01, 0.33333E+00, 0.23333E+01, 0.33333E+00, 0.23333E+01, 0.36667E+00, 0.21111E+01, 0.36667E+00
  436,2,3,3, 0.21111E+01, 0.36667E+00, 0.23333E+01, 0.36667E+00, 0.23333E+01, 0.43333E+00, 0.21111E+01, 0.43333E+00
  437,2,3,4, 0.23333E+01, 0.30000E+00, 0.25556E+01, 0.30000E+00, 0.25556E+01, 0.31667E+00, 0.23333E+01, 0.31667E+00
  438,2,3,4, 0.23333E+01, 0.31667E+00, 0.25556E+01, 0.31667E+00, 0.25556E+01, 0.33333E+00, 0.23333E+01, 0.33333E+00
  439,2,3,3, 0.23333E+01, 0.33333E+00, 0.25556E+01, 0.33333E+00, 0.25556E+01, 0.36667E+00, 0.23333E+01, 0.36667E+00
  440,2,3,3, 0.23333E+01, 0.36667E+00, 0.25556E+01, 0.36667E+00, 0.25556E+01, 0.43333E+00, 0.23333E+01, 0.43333E+00
  441,2,3,4, 0.25556E+01, 0.30000E+00, 0.27778E+01, 0.30000E+00, 0.27778E+01, 0.31667E+00, 0.25556E+01, 0.31667E+00
  442,2,3,4, 0.25556E+01, 0.31667E+00, 0.27778E+01, 0.31667E+00, 0.27778E+01, 0.33333E+00, 0.25556E+01, 0.33333E+00
  443,2,3,3, 0.25556E+01, 0.33333E+00, 0.27778E+01, 0.33333E+00, 0.27778E+01, 0.36667E+00, 0.25556E+01, 0.36667E+00
  444,2,3,3, 0.25556E+01, 0.36667E+00, 0.27778E+01, 0.36667E+00, 0.27778E+01, 0.43333E+00, 0.25556E+01, 0.43333E+00
  445,2,3,4, 0.27778E+01, 0.30000E+00, 0.30000E+01, 0.30000E+00, 0.30000E+01, 0.31667E+00, 0.27778E+01, 0.31667E+00
  446,2,3,4, 0.27778E+01, 0.31667E+00, 0.30000E+01, 0.31667E+00, 0.30000E+01, 0.33333E+00, 0.27778E+01, 0.33333E+00
  447,2,3,3, 0.27778E+01, 0.33333E+00, 0.30000E+01, 0.33333E+00, 0.30000E+01, 0.36667E+00, 0.27778E+01, 0.36667E+00
  448,2,3,3, 0.27778E+01, 0.36667E+00, 0.30000E+01, 0.36667E+00, 0.30000E+01, 0.43333E+00, 0.27778E+01, 0.43333E+00
  449,2,3,4, 0.30000E+01, 0.30000E+00, 0.32222E+01, 0.30000E+00, 0.32222E+01, 0.31667E+00, 0.30000E+01, 0.31667E+00
  450,2,3,4, 0.30000E+01, 0.31667E+00, 0.32222E+01, 0.31667E+00, 0.32222E+01, 0.33333E+00, 0.30000E+01, 0.33333E+00
  451,2,3,3, 0.30000E+01, 0.33333E+00, 0.32222E+01, 0.33333E+00, 0.32222E+01, 0.36667E+00, 0.30000E+01, 0.36667E+00
  452,2,3,3, 0.30000E+01, 0.36667E+00, 0.32222E+01, 0.36667E+00, 0.32222E+01, 0.43333E+00, 0.30000E+01, 0.43333E+00
  453,2,3,4, 0.32222E+01, 0.30000E+00, 0.34444E+01, 0.30000E+00, 0.34444E+01, 0.31667E+00, 0.32222E+01, 0.31667E+00
  454,2,3,4, 0.32222E+01, 0.31667E+00, 0.34444E+01, 0.31667E+00, 0.34444E+01, 0.33333E+00, 0.32222E+01, 0.33333E+00
  455,2,3,3, 0.32222E+01, 0.33333E+00, 0.34444E+01, 0.33333E+00, 0.34444E+01, 0.36667E+00, 0.32222E+01, 0.36667E+00
  456,2,3,3, 0.32222E+01, 0.36667E+00, 0.34444E+01, 0.36667E+00, 0.34444E+01, 0.43333E+00, 0.32222E+01, 0.43333E+00
  457,2,3,4, 0.34444E+01, 0.30000E+00, 0.36667E+01, 0.30000E+00, 0.36667E+01, 0.31667E+00, 0.34444E+01, 0.31667E+00
  458,2,3,4, 0.34444E+01, 0.31667E+00, 0.36667E+01, 0.31667E+00, 0.36667E+01, 0.33333E+00, 0.34444E+01, 0.33333E+00
  459,2,3,3, 0.34444E+01, 0.33333E+00, 0.36667E+01, 0.33333E+00, 0.36667E+01, 0.36667E+00, 0.34444E+01, 0.36667E+00
  460,2,3,3, 0.34444E+01, 0.36667E+00, 0.36667E+01, 0.36667E+00, 0.36667E+01, 0.43333E+00, 0.34444E+01, 0.43333E+00
  461,2,3,4, 0.36667E+01, 0.30000E+00, 0.38889E+01, 0.30000E+00, 0.38889E+01, 0.31667E+00, 0.36667E+01, 0.31667E+00
  462,2,3,4, 0.36667E+01, 0.31667E+00, 0.38889E+01, 0.31667E+00, 0.38889E+01, 0.33333E+00, 0.36667E+01, 0.33333E+00
  463,2,3,3, 0.36667E+01, 0.33333E+00, 0.38889E+01, 0.33333E+00, 0.38889E+01, 0.36667E+00, 0.36667E+01, 0.36667E+00
  464,2,3,3, 0.36667E+01, 0.36667E+00, 0.38889E+01, 0.36667E+00, 0.38889E+01, 0.43333E+00, 0.36667E+01, 0.43333E+00
  465,2,3,4, 0.38889E+01, 0.30000E+00, 0.41111E+01, 0.30000E+00, 0.41111E+01, 0.31667E+00, 0.38889E+01, 0.31667E+00
  466,2,3,4, 0.38889E+01, 0.31667E+00, 0.41111E+01, 0.31667E+00, 0.41111E+01, 0.33333E+00, 0.38889E+01, 0.33333E+00
  467,2,3,3, 0.38889E+01, 0.33333E+00, 0.41111E+01, 0.33333E+00, 0.41111E+01, 0.36667E+00, 0.38889E+01, 0.36667E+00
  468,2,3,3, 0.38889E+01, 0.36667E+00, 0.41111E+01, 0.36667E+00, 0.41111E+01, 0.43333E+00, 0.38889E+01, 0.43333E+00
  469,2,3,4, 0.41111E+01, 0.30000E+00, 0.43333E+01, 0.30000E+00, 0.43333E+01, 0.31667E+00, 0.41111E+01, 0.31667E+00
  470,2,3,4, 0.41111E+01, 0.31667E+00, 0.43333E+01, 0.31667E+00, 0.43333E+01, 0.33333E+00, 0.41111E+01, 0.33333E+00
  471,2,3,3, 0.41111E+01, 0.33333E+00, 0.43333E+01, 0.33333E+00, 0.43333E+01, 0.36667E+00, 0.41111E+01, 0.36667E+00
  472,2,3,3, 0.41111E+01, 0.36667E+00, 0.43333E+01, 0.36667E+00, 0.43333E+01, 0.43333E+00, 0.41111E+01, 0.43333E+00
  473,2,3,4, 0.43333E+01, 0.30000E+00, 0.45556E+01, 0.30000E+00, 0.45556E+01, 0.31667E+00, 0.43333E+01, 0.31667E+00
  474,2,3,4, 0.43333E+01, 0.31667E+00, 0.45556E+01, 0.31667E+00, 0.45556E+01, 0.33333E+00, 0.43333E+01, 0.33333E+00
  475,2,3,3, 0.43333E+01, 0.33333E+00, 0.45556E+01, 0.33333E+00, 0.45556E+01, 0.36667E+00, 0.43333E+01, 0.36667E+00
  476,2,3,3, 0.43333E+01, 0.36667E+00, 0.45556E+01, 0.36667E+00, 0.45556E+01, 0.43333E+00, 0.43333E+01, 0.43333E+00
  477,2,3,4, 0.45556E+01, 0.30000E+00, 0.47778E+01, 0.30000E+00, 0.47778E+01, 0.31667E+00, 0.45556E+01, 0.31667E+00
  478,2,3,4, 0.45556E+01, 0.31667E+00, 0.47778E+01, 0.31667E+00, 0.47778E+01, 0.33333E+00, 0.45556E+01, 0.33333E+00
  479,2,3,3, 0.45556E+01, 0.33333E+00, 0.47778E+01, 0.33333E+00, 0.47778E+01, 0.36667E+00, 0.45556E+01, 0.36667E+00
  480,2,3,3, 0.45556E+01, 0.36667E+00, 0.47778E+01, 0.36667E+00, 0.47778E+01, 0.43333E+00, 0.45556E+01, 0.43333E+00
  481,2,3,4, 0.47778E+01, 0.30000E+00, 0.50000E+01, 0.30000E+00, 0.50000E+01, 0.31667E+00, 0.47778E+01, 0.31667E+00
  482,2,3,4, 0.47778E+01, 0.31667E+00, 0.50000E+01, 0.31667E+00, 0.50000E+01, 0.33333E+00, 0.47778E+01, 0.33333E+00
  483,2,3,3, 0.47778E+01, 0.33333E+00, 0.50000E+01, 0.33333E+00, 0.50000E+01, 0.36667E+00, 0.47778E+01, 0.36667E+00
  484,2,3,3, 0.47778E+01, 0.36667E+00, 0.50000E+01, 0.36667E+00, 0.50000E+01, 0.43333E+00, 0.47778E+01, 0.43333E+00
  485,2,3,4, 0.50000E+01, 0.30000E+00, 0.52222E+01, 0.30000E+00, 0.52222E+01, 0.31667E+00, 0.50000E+01, 0.31667E+00
  486,2,3,4, 0.50000E+01, 0.31667E+00, 0.52222E+01, 0.31667E+00, 0.52222E+01, 0.33333E+00, 0.50000E+01, 0.33333E+00
  487,2,3,3, 0.50000E+01, 0.33333E+00, 0.52222E+01, 0.33333E+00, 0.52222E+01, 0.36667E+00, 0.50000E+01, 0.36667E+00
  488,2,3,3, 0.50000E+01, 0.36667E+00, 0.52222E+01, 0.36667E+00, 0.52222E+01, 0.43333E+00, 0.50000E+01, 0.43333E+00
  489,2,3,4, 0.52222E+01, 0.30000E+00, 0.54444E+01, 0.30000E+00, 0.54444E+01, 0.31667E+00, 0.52222E+01, 0.31667E+00
  490,2,3,4, 0.52222E+01, 0.31667E+00, 0.54444E+01, 0.31667E+00, 0.54444E+01, 0.33333E+00, 0.52222E+01, 0.33333E+00
  491,2,3,3, 0.52222E+01, 0.33333E+00, 0.54444E+01, 0.33333E+00, 0.54444E+01, 0.36667E+00, 0.52222E+01, 0.36667E+00
  492,2,3,3, 0.52222E+01, 0.36667E+00, 0.54444E+01, 0.36667E+00, 0.54444E+01, 0.43333E+00, 0.52222E+01, 0.43333E+00
  493,2,3,4, 0.54444E+01, 0.30000E+00, 0.56667E+01, 0.30000E+00, 0.56667E+01, 0.31667E+00, 0.54444E+01, 0.31667E+00
  494,2,3,4, 0.54444E+01, 0.31667E+00, 0.56667E+01, 0.31667E+00, 0.56667E+01, 0.33333E+00, 0.54444E+01, 0.33333E+00
  495,2,3,3, 0.54444E+01, 0.33333E+00, 0.56667E+01, 0.33333E+00, 0.56667E+01, 0.36667E+00, 0.54444E+01, 0.36667E+00
  496,2,3,3, 0.54444E+01, 0.36667E+00, 0.56667E+01, 0.36667E+00, 0.56667E+01, 0.43333E+00, 0.54444E+01, 0.43333E+00
  497,2,3,4, 0.56667E+01, 0.30000E+00, 0.58889E+01, 0.30000E+00, 0.58889E+01, 0.31667E+00, 0.56667E+01, 0.31667E+00
  498,2,3,4, 0.56667E+01, 0.31667E+00, 0.58889E+01, 0.31667E+00, 0.58889E+01, 0.33333E+00, 0.56667E+01, 0.33333E+00
  499,2,3,3, 0.56667E+01, 0.33333E+00, 0.58889E+01, 0.33333E+00, 0.58889E+01, 0.36667E+00, 0.56667E+01, 0.36667E+00
  500,2,3,3, 0.56667E+01, 0.36667E+00, 0.58889E+01, 0.36667E+00, 0.58889E+01, 0.43333E+00, 0.56667E+01, 0.43333E+00
  501,2,3,4, 0.58889E+01, 0.30000E+00, 0.61111E+01, 0.30000E+00, 0.61111E+01, 0.31667E+00, 0.58889E+01, 0.31667E+00
  502,2,3,4, 0.58889E+01, 0.31667E+00, 0.61111E+01, 0.31667E+00, 0.61111E+01, 0.33333E+00, 0.58889E+01, 0.33333E+00
  503,2,3,3, 0.58889E+01, 0.33333E+00, 0.61111E+01, 0.33333E+00, 0.61111E+01, 0.36667E+00, 0.58889E+01, 0.36667E+00
  504,2,3,3, 0.58889E+01, 0.36667E+00, 0.61111E+01, 0.36667E+00, 0.61111E+01, 0.43333E+00, 0.58889E+01, 0.43333E+00
  505,2,3,4, 0.61111E+01, 0.30000E+00, 0.63333E+01, 0.30000E+00, 0.63333E+01, 0.31667E+00, 0.61111E+01, 0.31667E+00
  506,2,3,4, 0.61111E+01, 0.31667E+00, 0.63333E+01, 0.31667E+00, 0.63333E+01, 0.33333E+00, 0.61111E+01, 0.33333E+00
  507,2,3,3, 0.61111E+01, 0.33333E+00, 0.63333E+01, 0.33333E+00, 0.63333E+01, 0.36667E+00, 0.61111E+01, 0.36667E+00
  508,2,3,3, 0.61111E+01, 0.36667E+00, 0.63333E+01, 0.36667E+00, 0.63333E+01, 0.43333E+00, 0.61111E+01, 0.43333E+00
  509,2,3,4, 0.63333E+01, 0.30000E+00, 0.65556E+01, 0.30000E+00, 0.65556E+01, 0.31667E+00, 0.63333E+01, 0.31667E+00
  510,2,3,4, 0.63333E+01, 0.31667E+00, 0.65556E+01, 0.31667E+00, 0.65556E+01, 0.33333E+00, 0.63333E+01, 0.33333E+00
  511,2,3,3, 0.63333E+01, 0.33333E+00, 0.65556E+01, 0.33333E+00, 0.65556E+01, 0.36667E+00, 0.63333E+01, 0.36667E+00
  512,2,3,3, 0.63333E+01, 0.36667E+00, 0.65556E+01, 0.36667E+00, 0.65556E+01, 0.43333E+00, 0.63333E+01, 0.43333E+00
  513,2,3,4, 0.65556E+01, 0.30000E+00, 0.67778E+01, 0.30000E+00, 0.67778E+01, 0.31667E+00, 0.65556E+01, 0.31667E+00
  514,2,3,4, 0.65556E+01, 0.31667E+00, 0.67778E+01, 0.31667E+00, 0.67778E+01, 0.33333E+00, 0.65556E+01, 0.33333E+00
  515,2,3,3, 0.65556E+01, 0.33333E+00, 0.67778E+01, 0.33333E+00, 0.67778E+01, 0.36667E+00, 0.65556E+01, 0.36667E+00
  516,2,3,3, 0.65556E+01, 0.36667E+00, 0.67778E+01, 0.36667E+00, 0.67778E+01, 0.43333E+00, 0.65556E+01, 0.43333E+00
  517,2,3,4, 0.67778E+01, 0.30000E+00, 0.70000E+01, 0.30000E+00, 0.70000E+01, 0.31667E+00, 0.67778E+01, 0.31667E+00
  518,2,3,4, 0.67778E+01, 0.31667E+00, 0.70000E+01, 0.31667E+00, 0.70000E+01, 0.33333E+00, 0.67778E+01, 0.33333E+00
  519,2,3,3, 0.67778E+01, 0.33333E+00, 0.70000E+01, 0.33333E+00, 0.70000E+01, 0.36667E+00, 0.67778E+01, 0.36667E+00
  520,2,3,3, 0.67778E+01, 0.36667E+00, 0.70000E+01, 0.36667E+00, 0.70000E+01, 0.43333E+00, 0.67778E+01, 0.43333E+00
  521,2,3,4, 0.70000E+01, 0.30000E+00, 0.72222E+01, 0.30000E+00, 0.72222E+01, 0.31667E+00, 0.70000E+01, 0.31667E+00
  522,2,3,4, 0.70000E+01, 0.31667E+00, 0.72222E+01, 0.31667E+00, 0.72222E+01, 0.33333E+00, 0.70000E+01, 0.33333E+00
  523,2,3,3, 0.70000E+01, 0.33333E+00, 0.72222E+01, 0.33333E+00, 0.72222E+01, 0.36667E+00, 0.70000E+01, 0.36667E+00
  524,2,3,3, 0.70000E+01, 0.36667E+00, 0.72222E+01, 0.36667E+00, 0.72222E+01, 0.43333E+00, 0.70000E+01, 0.43333E+00
  525,2,3,4, 0.72222E+01, 0.30000E+00, 0.74444E+01, 0.30000E+00, 0.74444E+01, 0.31667E+00, 0.72222E+01, 0.31667E+00
  526,2,3,4, 0.72222E+01, 0.31667E+00, 0.74444E+01, 0.31667E+00, 0.74444E+01, 0.33333E+00, 0.72222E+01, 0.33333E+00
  527,2,3,3, 0.72222E+01, 0.33333E+00, 0.74444E+01, 0.33333E+00, 0.74444E+01, 0.36667E+00, 0.72222E+01, 0.36667E+00
  528,2,3,3, 0.72222E+01, 0.36667E+00, 0.74444E+01, 0.36667E+00, 0.74444E+01, 0.43333E+00, 0.72222E+01, 0.43333E+00
  529,2,3,4, 0.74444E+01, 0.30000E+00, 0.76667E+01, 0.30000E+00, 0.76667E+01, 0.31667E+00, 0.74444E+01, 0.31667E+00
  530,2,3,4, 0.74444E+01, 0.31667E+00, 0.76667E+01, 0.31667E+00, 0.76667E+01, 0.33333E+00, 0.74444E+01, 0.33333E+00
  531,2,3,3, 0.74444E+01, 0.33333E+00, 0.76667E+01, 0.33333E+00, 0.76667E+01, 0.36667E+00, 0.74444E+01, 0.36667E+00
  532,2,3,3, 0.74444E+01, 0.36667E+00, 0.76667E+01, 0.36667E+00, 0.76667E+01, 0.43333E+00, 0.74444E+01, 0.43333E+00
  533,2,3,4, 0.76667E+01, 0.30000E+00, 0.78889E+01, 0.30000E+00, 0.78889E+01, 0.31667E+00, 0.76667E+01, 0.31667E+00
  534,2,3,4, 0.76667E+01, 0.31667E+00, 0.78889E+01, 0.31667E+00, 0.78889E+01, 0.33333E+00, 0.76667E+01, 0.33333E+00
  535,2,3,3, 0.76667E+01, 0.33333E+00, 0.78889E+01, 0.33333E+00, 0.78889E+01, 0.36667E+00, 0.76667E+01, 0.36667E+00
  536,2,3,3, 0.76667E+01, 0.36667E+00, 0.78889E+01, 0.36667E+00, 0.78889E+01, 0.43333E+00, 0.76667E+01, 0.43333E+00
  537,2,3,4, 0.78889E+01, 0.30000E+00, 0.81111E+01, 0.30000E+00, 0.81111E+01, 0.31667E+00, 0.78889E+01, 0.31667E+00
  538,2,3,4, 0.78889E+01, 0.31667E+00, 0.81111E+01, 0.31667E+00, 0.81111E+01, 0.33333E+00, 0.78889E+01, 0.33333E+00
  539,2,3,3, 0.78889E+01, 0.33333E+00, 0.81111E+01, 0.33333E+00, 0.81111E+01, 0.36667E+00, 0.78889E+01, 0.36667E+00
  540,2,3,3, 0.78889E+01, 0.36667E+00, 0.81111E+01, 0.36667E+00, 0.81111E+01, 0.43333E+00, 0.78889E+01, 0.43333E+00
  541,2,3,4, 0.81111E+01, 0.30000E+00, 0.83333E+01, 0.30000E+00, 0.83333E+01, 0.31667E+00, 0.81111E+01, 0.31667E+00
  542,2,3,4, 0.81111E+01, 0.31667E+00, 0.83333E+01, 0.31667E+00, 0.83333E+01, 0.33333E+00, 0.81111E+01, 0.33333E+00
  543,2,3,3, 0.81111E+01, 0.33333E+00, 0.83333E+01, 0.33333E+00, 0.83333E+01, 0.36667E+00, 0.81111E+01, 0.36667E+00
  544,2,3,3, 0.81111E+01, 0.36667E+00, 0.83333E+01, 0.36667E+00, 0.83333E+01, 0.43333E+00, 0.81111E+01, 0.43333E+00
  545,2,3,4, 0.83333E+01, 0.30000E+00, 0.85556E+01, 0.30000E+00, 0.85556E+01, 0.31667E+00, 0.83333E+01, 0.31667E+00
  546,2,3,4, 0.83333E+01, 0.31667E+00, 0.85556E+01, 0.31667E+00, 0.85556E+01, 0.33333E+00, 0.83333E+01, 0.33333E+00
  547,2,3,3, 0.83333E+01, 0.33333E+00, 0.85556E+01, 0.33333E+00, 0.85556E+01, 0.36667E+00, 0.83333E+01, 0.36667E+00
  548,2,3,3, 0.83333E+01, 0.36667E+00, 0.85556E+01, 0.36667E+00, 0.85556E+01, 0.43333E+00, 0.83333E+01, 0.43333E+00
  549,2,3,4, 0.85556E+01, 0.30000E+00, 0.87778E+01, 0.30000E+00, 0.87778E+01, 0.31667E+00, 0.85556E+01, 0.31667E+00
  550,2,3,4, 0.85556E+01, 0.31667E+00, 0.87778E+01, 0.31667E+00, 0.87778E+01, 0.33333E+00, 0.85556E+01, 0.33333E+00
  551,2,3,3, 0.85556E+01, 0.33333E+00, 0.87778E+01, 0.33333E+00, 0.87778E+01, 0.36667E+00, 0.85556E+01, 0.36667E+00
  552,2,3,3, 0.85556E+01, 0.36667E+00, 0.87778E+01, 0.36667E+00, 0.87778E+01, 0.43333E+00, 0.85556E+01, 0.43333E+00
  553,2,3,4, 0.87778E+01, 0.30000E+00, 0.90000E+01, 0.30000E+00, 0.90000E+01, 0.31667E+00, 0.87778E+01, 0.31667E+00
  554,2,3,4, 0.87778E+01, 0.31667E+00, 0.90000E+01, 0.31667E+00, 0.90000E+01, 0.33333E+00, 0.87778E+01, 0.33333E+00
  555,2,3,3, 0.87778E+01, 0.33333E+00, 0.90000E+01, 0.33333E+00, 0.90000E+01, 0.36667E+00, 0.87778E+01, 0.36667E+00
  556,2,3,3, 0.87778E+01, 0.36667E+00, 0.90000E+01, 0.36667E+00, 0.90000E+01, 0.43333E+00, 0.87778E+01, 0.43333E+00
  557,2,3,3, 0.10000E+01, 0.43333E+00, 0.12222E+01, 0.43333E+00, 0.12222E+01, 0.56667E+00, 0.10000E+01, 0.56667E+00
  558,2,3,3, 0.12222E+01, 0.43333E+00, 0.14444E+01, 0.43333E+00, 0.14444E+01, 0.56667E+00, 0.12222E+01, 0.56667E+00
  559,2,3,3, 0.14444E+01, 0.43333E+00, 0.16667E+01, 0.43333E+00, 0.16667E+01, 0.56667E+00, 0.14444E+01, 0.56667E+00
  560,2,3,3, 0.16667E+01, 0.43333E+00, 0.18889E+01, 0.43333E+00, 0.18889E+01, 0.56667E+00, 0.16667E+01, 0.56667E+00
  561,2,3,3, 0.18889E+01, 0.43333E+00, 0.21111E+01, 0.43333E+00, 0.21111E+01, 0.56667E+00, 0.18889E+01, 0.56667E+00
  562,2,3,3, 0.21111E+01, 0.43333E+00, 0.23333E+01, 0.43333E+00, 0.23333E+01, 0.56667E+00, 0.21111E+01, 0.56667E+00
  563,2,3,3, 0.23333E+01, 0.43333E+00, 0.25556E+01, 0.43333E+00, 0.25556E+01, 0.56667E+00, 0.23333E+01, 0.56667E+00
  564,2,3,3, 0.25556E+01, 0.43333E+00, 0.27778E+01, 0.43333E+00, 0.27778E+01, 0.56667E+00, 0.25556E+01, 0.56667E+00
  565,2,3,3, 0.27778E+01, 0.43333E+00, 0.30000E+01, 0.43333E+00, 0.30000E+01, 0.56667E+00, 0.27778E+01, 0.56667E+00
  566,2,3,3, 0.30000E+01, 0.43333E+00, 0.32222E+01, 0.43333E+00, 0.32222E+01, 0.56667E+00, 0.30000E+01, 0.56667E+00
  567,2,3,3, 0.32222E+01, 0.43333E+00, 0.34444E+01, 0.43333E+00, 0.34444E+01, 0.56667E+00, 0.32222E+01, 0.56667E+00
  568,2,3,3, 0.34444E+01, 0.43333E+00, 0.36667E+01, 0.43333E+00, 0.36667E+01, 0.56667E+00, 0.34444E+01, 0.56667E+00
  569,2,3,3, 0.36667E+01, 0.43333E+00, 0.38889E+01, 0.43333E+00, 0.38889E+01, 0.56667E+00, 0.36667E+01, 0.56667E+00
  570,2,3,3, 0.38889E+01, 0.43333E+00, 0.41111E+01, 0.43333E+00, 0.41111E+01, 0.56667E+00, 0.38889E+01, 0.56667E+00
  571,2,3,3, 0.41111E+01, 0.43333E+00, 0.43333E+01, 0.43333E+00, 0.43333E+01, 0.56667E+00, 0.41111E+01, 0.56667E+00
  572,2,3,3, 0.43333E+01, 0.43333E+00, 0.45556E+01, 0.43333E+00, 0.45556E+01, 0.56667E+00, 0.43333E+01, 0.56667E+00
  573,2,3,3, 0.45556E+01, 0.43333E+00, 0.47778E+01, 0.43333E+00, 0.47778E+01, 0.56667E+00, 0.45556E+01, 0.56667E+00
  574,2,3,3, 0.47778E+01, 0.43333E+00, 0.50000E+01, 0.43333E+00, 0.50000E+01, 0.56667E+00, 0.47778E+01, 0.56667E+00
  575,2,3,3, 0.50000E+01, 0.43333E+00, 0.52222E+01, 0.43333E+00, 0.52222E+01, 0.56667E+00, 0.50000E+01, 0.56667E+00
  576,2,3,3, 0.52222E+01, 0.43333E+00, 0.54444E+01, 0.43333E+00, 0.54444E+01, 0.56667E+00, 0.52222E+01, 0.56667E+00
  577,2,3,3, 0.54444E+01, 0.43333E+00, 0.56667E+01, 0.43333E+00, 0.56667E+01, 0.56667E+00, 0.54444E+01, 0.56667E+00
  578,2,3,3, 0.56667E+01, 0.43333E+00, 0.58889E+01, 0.43333E+00, 0.58889E+01, 0.56667E+00, 0.56667E+01, 0.56667E+00
  579,2,3,3, 0.58889E+01, 0.43333E+00, 0.61111E+01, 0.43333E+00, 0.61111E+01, 0.56667E+00, 0.58889E+01, 0.56667E+00
  580,2,3,3, 0.61111E+01, 0.43333E+00, 0.63333E+01, 0.43333E+00, 0.63333E+01, 0.56667E+00, 0.61111E+01, 0.56667E+00
  581,2,3,3, 0.63333E+01, 0.43333E+00, 0.65556E+01, 0.43333E+00, 0.65556E+01, 0.56667E+00, 0.63333E+01, 0.56667E+00
  582,2,3,3, 0.65556E+01, 0.43333E+00, 0.67778E+01, 0.43333E+00, 0.67778E+01, 0.56667E+00, 0.65556E+01, 0.56667E+00
  583,2,3,3, 0.67778E+01, 0.43333E+00, 0.70000E+01, 0.43333E+00, 0.70000E+01, 0.56667E+00, 0.67778E+01, 0.56667E+00
  584,2,3,3, 0.70000E+01, 0.43333E+00, 0.72222E+01, 0.43333E+00, 0.72222E+01, 0.56667E+00, 0.70000E+01, 0.56667E+00
  585,2,3,3, 0.72222E+01, 0.43333E+00, 0.74444E+01, 0.43333E+00, 0.74444E+01, 0.56667E+00, 0.72222E+01, 0.56667E+00
  586,2,3,3, 0.74444E+01, 0.43333E+00, 0.76667E+01, 0.43333E+00, 0.76667E+01, 0.56667E+00, 0.74444E+01, 0.56667E+00
  587,2,3,3, 0.76667E+01, 0.43333E+00, 0.78889E+01, 0.43333E+00, 0.78889E+01, 0.56667E+00, 0.76667E+01, 0.56667E+00
  588,2,3,3, 0.78889E+01, 0.43333E+00, 0.81111E+01, 0.43333E+00, 0.81111E+01, 0.56667E+00, 0.78889E+01, 0.56667E+00
  589,2,3,3, 0.81111E+01, 0.43333E+00, 0.83333E+01, 0.43333E+00, 0.83333E+01, 0.56667E+00, 0.81111E+01, 0.56667E+00
  590,2,3,3, 0.83333E+01, 0.43333E+00, 0.85556E+01, 0.43333E+00, 0.85556E+01, 0.56667E+00, 0.83333E+01, 0.56667E+00
  591,2,3,3, 0.85556E+01, 0.43333E+00, 0.87778E+01, 0.43333E+00, 0.87778E+01, 0.56667E+00, 0.85556E+01, 0.56667E+00
  592,2,3,3, 0.87778E+01, 0.43333E+00, 0.90000E+01, 0.43333E+00, 0.90000E+01, 0.56667E+00, 0.87778E+01, 0.56667E+00
  593,2,3,3, 0.10000E+01, 0.56667E+00, 0.12222E+01, 0.56667E+00, 0.12222E+01, 0.63333E+00, 0.10000E+01, 0.63333E+00
  594,2,3,3, 0.10000E+01, 0.63333E+00, 0.12222E+01, 0.63333E+00, 0.12222E+01, 0.66667E+00, 0.10000E+01, 0.66667E+00
  595,2,3,4, 0.10000E+01, 0.66667E+00, 0.12222E+01, 0.66667E+00, 0.12222E+01, 0.68333E+00, 0.10000E+01, 0.68333E+00
  596,2,3,4, 0.10000E+01, 0.68333E+00, 0.12222E+01, 0.68333E+00, 0.12222E+01, 0.70000E+00, 0.10000E+01, 0.70000E+00
  597,2,3,3, 0.12222E+01, 0.56667E+00, 0.14444E+01, 0.56667E+00, 0.14444E+01, 0.63333E+00, 0.12222E+01, 0.63333E+00
  598,2,3,3, 0.12222E+01, 0.63333E+00, 0.14444E+01, 0.63333E+00, 0.14444E+01, 0.66667E+00, 0.12222E+01, 0.66667E+00
  599,2,3,4, 0.12222E+01, 0.66667E+00, 0.14444E+01, 0.66667E+00, 0.14444E+01, 0.68333E+00, 0.12222E+01, 0.68333E+00
  600,2,3,4, 0.12222E+01, 0.68333E+00, 0.14444E+01, 0.68333E+00, 0.14444E+01, 0.70000E+00, 0.12222E+01, 0.70000E+00
  601,2,3,3, 0.14444E+01, 0.56667E+00, 0.16667E+01, 0.56667E+00, 0.16667E+01, 0.63333E+00, 0.14444E+01, 0.63333E+00
  602,2,3,3, 0.14444E+01, 0.63333E+00, 0.16667E+01, 0.63333E+00, 0.16667E+01, 0.66667E+00, 0.14444E+01, 0.66667E+00
  603,2,3,4, 0.14444E+01, 0.66667E+00, 0.16667E+01, 0.66667E+00, 0.16667E+01, 0.68333E+00, 0.14444E+01, 0.68333E+00
  604,2,3,4, 0.14444E+01, 0.68333E+00, 0.16667E+01, 0.68333E+00, 0.16667E+01, 0.70000E+00, 0.14444E+01, 0.70000E+00
  605,2,3,3, 0.16667E+01, 0.56667E+00, 0.18889E+01, 0.56667E+00, 0.18889E+01, 0.63333E+00, 0.16667E+01, 0.63333E+00
  606,2,3,3, 0.16667E+01, 0.63333E+00, 0.18889E+01, 0.63333E+00, 0.18889E+01, 0.66667E+00, 0.16667E+01, 0.66667E+00
  607,2,3,4, 0.16667E+01, 0.66667E+00, 0.18889E+01, 0.66667E+00, 0.18889E+01, 0.68333E+00, 0.16667E+01, 0.68333E+00
  608,2,3,4, 0.16667E+01, 0.68333E+00, 0.18889E+01, 0.68333E+00, 0.18889E+01, 0.70000E+00, 0.16667E+01, 0.70000E+00
  609,2,3,3, 0.18889E+01, 0.56667E+00, 0.21111E+01, 0.56667E+00, 0.21111E+01, 0.63333E+00, 0.18889E+01, 0.63333E+00
  610,2,3,3, 0.18889E+01, 0.63333E+00, 0.21111E+01, 0.63333E+00, 0.21111E+01, 0.66667E+00, 0.18889E+01, 0.66667E+00
  611,2,3,4, 0.18889E+01, 0.66667E+00, 0.21111E+01, 0.66667E+00, 0.21111E+01, 0.68333E+00, 0.18889E+01, 0.68333E+00
  612,2,3,4, 0.18889E+01, 0.68333E+00, 0.21111E+01, 0.68333E+00, 0.21111E+01, 0.70000E+00, 0.18889E+01, 0.70000E+00
  613,2,3,3, 0.21111E+01, 0.56667E+00, 0.23333E+01, 0.56667E+00, 0.23333E+01, 0.63333E+00, 0.21111E+01, 0.63333E+00
  614,2,3,3, 0.21111E+01, 0.63333E+00, 0.23333E+01, 0.63333E+00, 0.23333E+01, 0.66667E+00, 0.21111E+01, 0.66667E+00
  615,2,3,4, 0.21111E+01, 0.66667E+00, 0.23333E+01, 0.66667E+00, 0.23333E+01, 0.68333E+00, 0.21111E+01, 0.68333E+00
  616,2,3,4, 0.21111E+01, 0.68333E+00, 0.23333E+01, 0.68333E+00, 0.23333E+01, 0.70000E+00, 0.21111E+01, 0.70000E+00
  617,2,3,3, 0.23333E+01, 0.56667E+00, 0.25556E+01, 0.56667E+00, 0.25556E+01, 0.63333E+00, 0.23333E+01, 0.63333E+00
  618,2,3,3, 0.23333E+01, 0.63333E+00, 0.25556E+01, 0.63333E+00, 0.25556E+01, 0.66667E+00, 0.23333E+01, 0.66667E+00
  619,2,3,4, 0.23333E+01, 0.66667E+00, 0.25556E+01, 0.66667E+00, 0.25556E+01, 0.68333E+00, 0.23333E+01, 0.68333E+00
  620,2,3,4, 0.23333E+01, 0.68333E+00, 0.25556E+01, 0.68333E+00, 0.25556E+01, 0.70000E+00, 0.23333E+01, 0.70000E+00
  621,2,3,3, 0.25556E+01, 0.56667E+00, 0.27778E+01, 0.56667E+00, 0.27778E+01, 0.63333E+00, 0.25556E+01, 0.63333E+00
  622,2,3,3, 0.25556E+01, 0.63333E+00, 0.27778E+01, 0.63333E+00, 0.27778E+01, 0.66667E+00, 0.25556E+01, 0.66667E+00
  623,2,3,4, 0.25556E+01, 0.66667E+00, 0.27778E+01, 0.66667E+00, 0.27778E+01, 0.68333E+00, 0.25556E+01, 0.68333E+00
  624,2,3,4, 0.25556E+01, 0.68333E+00, 0.27778E+01, 0.68333E+00, 0.27778E+01, 0.70000E+00, 0.25556E+01, 0.70000E+00
  625,2,3,3, 0.27778E+01, 0.56667E+00, 0.30000E+01, 0.56667E+00, 0.30000E+01, 0.63333E+00, 0.27778E+01, 0.63333E+00
  626,2,3,3, 0.27778E+01, 0.63333E+00, 0.30000E+01, 0.63333E+00, 0.30000E+01, 0.66667E+00, 0.27778E+01, 0.66667E+00
  627,2,3,4, 0.27778E+01, 0.66667E+00, 0.30000E+01, 0.66667E+00, 0.30000E+01, 0.68333E+00, 0.27778E+01, 0.68333E+00
  628,2,3,4, 0.27778E+01, 0.68333E+00, 0.30000E+01, 0.68333E+00, 0.30000E+01, 0.70000E+00, 0.27778E+01, 0.70000E+00
  629,2,3,3, 0.30000E+01, 0.56667E+00, 0.32222E+01, 0.56667E+00, 0.32222E+01, 0.63333E+00, 0.30000E+01, 0.63333E+00
  630,2,3,3, 0.30000E+01, 0.63333E+00, 0.32222E+01, 0.63333E+00, 0.32222E+01, 0.66667E+00, 0.30000E+01, 0.66667E+00
  631,2,3,4, 0.30000E+01, 0.66667E+00, 0.32222E+01, 0.66667E+00, 0.32222E+01, 0.68333E+00, 0.30000E+01, 0.68333E+00
  632,2,3,4, 0.30000E+01, 0.68333E+00, 0.32222E+01, 0.68333E+00, 0.32222E+01, 0.70000E+00, 0.30000E+01, 0.70000E+00
  633,2,3,3, 0.32222E+01, 0.56667E+00, 0.34444E+01, 0.56667E+00, 0.34444E+01, 0.63333E+00, 0.32222E+01, 0.63333E+00
  634,2,3,3, 0.32222E+01, 0.63333E+00, 0.34444E+01, 0.63333E+00, 0.34444E+01, 0.66667E+00, 0.32222E+01, 0.66667E+00
  635,2,3,4, 0.32222E+01, 0.66667E+00, 0.34444E+01, 0.66667E+00, 0.34444E+01, 0.68333E+00, 0.32222E+01, 0.68333E+00
  636,2,3,4, 0.32222E+01, 0.68333E+00, 0.34444E+01, 0.68333E+00, 0.34444E+01, 0.70000E+00, 0.32222E+01, 0.70000E+00
  637,2,3,3, 0.34444E+01, 0.56667E+00, 0.36667E+01, 0.56667E+00, 0.36667E+01, 0.63333E+00, 0.34444E+01, 0.63333E+00
  638,2,3,3, 0.34444E+01, 0.63333E+00, 0.36667E+01, 0.63333E+00, 0.36667E+01, 0.66667E+00, 0.34444E+01, 0.66667E+00
  639,2,3,4, 0.34444E+01, 0.66667E+00, 0.36667E+01, 0.66667E+00, 0.36667E+01, 0.68333E+00, 0.34444E+01, 0.68333E+00
  640,2,3,4, 0.34444E+01, 0.68333E+00, 0.36667E+01, 0.68333E+00, 0.36667E+01, 0.70000E+00, 0.34444E+01, 0.70000E+00
  641,2,3,3, 0.36667E+01, 0.56667E+00, 0.38889E+01, 0.56667E+00, 0.38889E+01, 0.63333E+00, 0.36667E+01, 0.63333E+00
  642,2,3,3, 0.36667E+01, 0.63333E+00, 0.38889E+01, 0.63333E+00, 0.38889E+01, 0.66667E+00, 0.36667E+01, 0.66667E+00
  643,2,3,4, 0.36667E+01, 0.66667E+00, 0.38889E+01, 0.66667E+00, 0.38889E+01, 0.68333E+00, 0.36667E+01, 0.68333E+00
  644,2,3,4, 0.36667E+01, 0.68333E+00, 0.38889E+01, 0.68333E+00, 0.38889E+01, 0.70000E+00, 0.36667E+01, 0.70000E+00
  645,2,3,3, 0.38889E+01, 0.56667E+00, 0.41111E+01, 0.56667E+00, 0.41111E+01, 0.63333E+00, 0.38889E+01, 0.63333E+00
  646,2,3,3, 0.38889E+01, 0.63333E+00, 0.41111E+01, 0.63333E+00, 0.41111E+01, 0.66667E+00, 0.38889E+01, 0.66667E+00
  647,2,3,4, 0.38889E+01, 0.66667E+00, 0.41111E+01, 0.66667E+00, 0.41111E+01, 0.68333E+00, 0.38889E+01, 0.68333E+00
  648,2,3,4, 0.38889E+01, 0.68333E+00, 0.41111E+01, 0.68333E+00, 0.41111E+01, 0.70000E+00, 0.38889E+01, 0.70000E+00
  649,2,3,3, 0.41111E+01, 0.56667E+00, 0.43333E+01, 0.56667E+00, 0.43333E+01, 0.63333E+00, 0.41111E+01, 0.63333E+00
  650,2,3,3, 0.41111E+01, 0.63333E+00, 0.43333E+01, 0.63333E+00, 0.43333E+01, 0.66667E+00, 0.41111E+01, 0.66667E+00
  651,2,3,4, 0.41111E+01, 0.66667E+00, 0.43333E+01, 0.66667E+00, 0.43333E+01, 0.68333E+00, 0.41111E+01, 0.68333E+00
  652,2,3,4, 0.41111E+01, 0.68333E+00, 0.43333E+01, 0.68333E+00, 0.43333E+01, 0.70000E+00, 0.41111E+01, 0.70000E+00
  653,2,3,3, 0.43333E+01, 0.56667E+00, 0.45556E+01, 0.56667E+00, 0.45556E+01, 0.63333E+00, 0.43333E+01, 0.63333E+00
  654,2,3,3, 0.43333E+01, 0.63333E+00, 0.45556E+01, 0.63333E+00, 0.45556E+01, 0.66667E+00, 0.43333E+01, 0.66667E+00
  655,2,3,4, 0.43333E+01, 0.66667E+00, 0.45556E+01, 0.66667E+00, 0.45556E+01, 0.68333E+00, 0.43333E+01, 0.68333E+00
  656,2,3,4, 0.43333E+01, 0.68333E+00, 0.45556E+01, 0.68333E+00, 0.45556E+01, 0.70000E+00, 0.43333E+01, 0.70000E+00
  657,2,3,3, 0.45556E+01, 0.56667E+00, 0.47778E+01, 0.56667E+00, 0.47778E+01, 0.63333E+00, 0.45556E+01, 0.63333E+00
  658,2,3,3, 0.45556E+01, 0.63333E+00, 0.47778E+01, 0.63333E+00, 0.47778E+01, 0.66667E+00, 0.45556E+01, 0.66667E+00
  659,2,3,4, 0.45556E+01, 0.66667E+00, 0.47778E+01, 0.66667E+00, 0.47778E+01, 0.68333E+00, 0.45556E+01, 0.68333E+00
  660,2,3,4, 0.45556E+01, 0.68333E+00, 0.47778E+01, 0.68333E+00, 0.47778E+01, 0.70000E+00, 0.45556E+01, 0.70000E+00
  661,2,3,3, 0.47778E+01, 0.56667E+00, 0.50000E+01, 0.56667E+00, 0.50000E+01, 0.63333E+00, 0.47778E+01, 0.63333E+00
  662,2,3,3, 0.47778E+01, 0.63333E+00, 0.50000E+01, 0.63333E+00, 0.50000E+01, 0.66667E+00, 0.47778E+01, 0.66667E+00
  663,2,3,4, 0.47778E+01, 0.66667E+00, 0.50000E+01, 0.66667E+00, 0.50000E+01, 0.68333E+00, 0.47778E+01, 0.68333E+00
  664,2,3,4, 0.47778E+01, 0.68333E+00, 0.50000E+01, 0.68333E+00, 0.50000E+01, 0.70000E+00, 0.47778E+01, 0.70000E+00
  665,2,3,3, 0.50000E+01, 0.56667E+00, 0.52222E+01, 0.56667E+00, 0.52222E+01, 0.63333E+00, 0.50000E+01, 0.63333E+00
  666,2,3,3, 0.50000E+01, 0.63333E+00, 0.52222E+01, 0.63333E+00, 0.52222E+01, 0.66667E+00, 0.50000E+01, 0.66667E+00
  667,2,3,4, 0.50000E+01, 0.66667E+00, 0.52222E+01, 0.66667E+00, 0.52222E+01, 0.68333E+00, 0.50000E+01, 0.68333E+00
  668,2,3,4, 0.50000E+01, 0.68333E+00, 0.52222E+01, 0.68333E+00, 0.52222E+01, 0.70000E+00, 0.50000E+01, 0.70000E+00
  669,2,3,3, 0.52222E+01, 0.56667E+00, 0.54444E+01, 0.56667E+00, 0.54444E+01, 0.63333E+00, 0.52222E+01, 0.63333E+00
  670,2,3,3, 0.52222E+01, 0.63333E+00, 0.54444E+01, 0.63333E+00, 0.54444E+01, 0.66667E+00, 0.52222E+01, 0.66667E+00
  671,2,3,4, 0.52222E+01, 0.66667E+00, 0.54444E+01, 0.66667E+00, 0.54444E+01, 0.68333E+00, 0.52222E+01, 0.68333E+00
  672,2,3,4, 0.52222E+01, 0.68333E+00, 0.54444E+01, 0.68333E+00, 0.54444E+01, 0.70000E+00, 0.52222E+01, 0.70000E+00
  673,2,3,3, 0.54444E+01, 0.56667E+00, 0.56667E+01, 0.56667E+00, 0.56667E+01, 0.63333E+00, 0.54444E+01, 0.63333E+00
  674,2,3,3, 0.54444E+01, 0.63333E+00, 0.56667E+01, 0.63333E+00, 0.56667E+01, 0.66667E+00, 0.54444E+01, 0.66667E+00
  675,2,3,4, 0.54444E+01, 0.66667E+00, 0.56667E+01, 0.66667E+00, 0.56667E+01, 0.68333E+00, 0.54444E+01, 0.68333E+00
  676,2,3,4, 0.54444E+01, 0.68333E+00, 0.56667E+01, 0.68333E+00, 0.56667E+01, 0.70000E+00, 0.54444E+01, 0.70000E+00
  677,2,3,3, 0.56667E+01, 0.56667E+00, 0.58889E+01, 0.56667E+00, 0.58889E+01, 0.63333E+00, 0.56667E+01, 0.63333E+00
  678,2,3,3, 0.56667E+01, 0.63333E+00, 0.58889E+01, 0.63333E+00, 0.58889E+01, 0.66667E+00, 0.56667E+01, 0.66667E+00
  679,2,3,4, 0.56667E+01, 0.66667E+00, 0.58889E+01, 0.66667E+00, 0.58889E+01, 0.68333E+00, 0.56667E+01, 0.68333E+00
  680,2,3,4, 0.56667E+01, 0.68333E+00, 0.58889E+01, 0.68333E+00, 0.58889E+01, 0.70000E+00, 0.56667E+01, 0.70000E+00
  681,2,3,3, 0.58889E+01, 0.56667E+00, 0.61111E+01, 0.56667E+00, 0.61111E+01, 0.63333E+00, 0.58889E+01, 0.63333E+00
  682,2,3,3, 0.58889E+01, 0.63333E+00, 0.61111E+01, 0.63333E+00, 0.61111E+01, 0.66667E+00, 0.58889E+01, 0.66667E+00
  683,2,3,4, 0.58889E+01, 0.66667E+00, 0.61111E+01, 0.66667E+00, 0.61111E+01, 0.68333E+00, 0.58889E+01, 0.68333E+00
  684,2,3,4, 0.58889E+01, 0.68333E+00, 0.61111E+01, 0.68333E+00, 0.61111E+01, 0.70000E+00, 0.58889E+01, 0.70000E+00
  685,2,3,3, 0.61111E+01, 0.56667E+00, 0.63333E+01, 0.56667E+00, 0.63333E+01, 0.63333E+00, 0.61111E+01, 0.63333E+00
  686,2,3,3, 0.61111E+01, 0.63333E+00, 0.63333E+01, 0.63333E+00, 0.63333E+01, 0.66667E+00, 0.61111E+01, 0.66667E+00
  687,2,3,4, 0.61111E+01, 0.66667E+00, 0.63333E+01, 0.66667E+00, 0.63333E+01, 0.68333E+00, 0.61111E+01, 0.68333E+00
  688,2,3,4, 0.61111E+01, 0.68333E+00, 0.63333E+01, 0.68333E+00, 0.63333E+01, 0.70000E+00, 0.61111E+01, 0.70000E+00
  689,2,3,3, 0.63333E+01, 0.56667E+00, 0.65556E+01, 0.56667E+00, 0.65556E+01, 0.63333E+00, 0.63333E+01, 0.63333E+00
  690,2,3,3, 0.63333E+01, 0.63333E+00, 0.65556E+01, 0.63333E+00, 0.65556E+01, 0.66667E+00, 0.63333E+01, 0.66667E+00
  691,2,3,4, 0.63333E+01, 0.66667E+00, 0.65556E+01, 0.66667E+00, 0.65556E+01, 0.68333E+00, 0.63333E+01, 0.68333E+00
  692,2,3,4, 0.63333E+01, 0.68333E+00, 0.65556E+01, 0.68333E+00, 0.65556E+01, 0.70000E+00, 0.63333E+01, 0.70000E+00
  693,2,3,3, 0.65556E+01, 0.56667E+00, 0.67778E+01, 0.56667E+00, 0.67778E+01, 0.63333E+00, 0.65556E+01, 0.63333E+00
  694,2,3,3, 0.65556E+01, 0.63333E+00, 0.67778E+01, 0.63333E+00, 0.67778E+01, 0.66667E+00, 0.65556E+01, 0.66667E+00
  695,2,3,4, 0.65556E+01, 0.66667E+00, 0.67778E+01, 0.66667E+00, 0.67778E+01, 0.68333E+00, 0.65556E+01, 0.68333E+00
  696,2,3,4, 0.65556E+01, 0.68333E+00, 0.67778E+01, 0.68333E+00, 0.67778E+01, 0.70000E+00, 0.65556E+01, 0.70000E+00
  697,2,3,3, 0.67778E+01, 0.56667E+00, 0.70000E+01, 0.56667E+00, 0.70000E+01, 0.63333E+00, 0.67778E+01, 0.63333E+00
  698,2,3,3, 0.67778E+01, 0.63333E+00, 0.70000E+01, 0.63333E+00, 0.70000E+01, 0.66667E+00, 0.67778E+01, 0.66667E+00
  699,2,3,4, 0.67778E+01, 0.66667E+00, 0.70000E+01, 0.66667E+00, 0.70000E+01, 0.68333E+00, 0.67778E+01, 0.68333E+00
  700,2,3,4, 0.67778E+01, 0.68333E+00, 0.70000E+01, 0.68333E+00, 0.70000E+01, 0.70000E+00, 0.67778E+01, 0.70000E+00
  701,2,3,3, 0.70000E+01, 0.56667E+00, 0.72222E+01, 0.56667E+00, 0.72222E+01, 0.63333E+00, 0.70000E+01, 0.63333E+00
  702,2,3,3, 0.70000E+01, 0.63333E+00, 0.72222E+01, 0.63333E+00, 0.72222E+01, 0.66667E+00, 0.70000E+01, 0.66667E+00
  703,2,3,4, 0.70000E+01, 0.66667E+00, 0.72222E+01, 0.66667E+00, 0.72222E+01, 0.68333E+00, 0.70000E+01, 0.68333E+00
  704,2,3,4, 0.70000E+01, 0.68333E+00, 0.72222E+01, 0.68333E+00, 0.72222E+01, 0.70000E+00, 0.70000E+01, 0.70000E+00
  705,2,3,3, 0.72222E+01, 0.56667E+00, 0.74444E+01, 0.56667E+00, 0.74444E+01, 0.63333E+00, 0.72222E+01, 0.63333E+00
  706,2,3,3, 0.72222E+01, 0.63333E+00, 0.74444E+01, 0.63333E+00, 0.74444E+01, 0.66667E+00, 0.72222E+01, 0.66667E+00
  707,2,3,4, 0.72222E+01, 0.66667E+00, 0.74444E+01, 0.66667E+00, 0.74444E+01, 0.68333E+00, 0.72222E+01, 0.68333E+00
  708,2,3,4, 0.72222E+01, 0.68333E+00, 0.74444E+01, 0.68333E+00, 0.74444E+01, 0.70000E+00, 0.72222E+01, 0.70000E+00
  709,2,3,3, 0.74444E+01, 0.56667E+00, 0.76667E+01, 0.56667E+00, 0.76667E+01, 0.63333E+00, 0.74444E+01, 0.63333E+00
  710,2,3,3, 0.74444E+01, 0.63333E+00, 0.76667E+01, 0.63333E+00, 0.76667E+01, 0.66667E+00, 0.74444E+01, 0.66667E+00
  711,2,3,4, 0.74444E+01, 0.66667E+00, 0.76667E+01, 0.66667E+00, 0.76667E+01, 0.68333E+00, 0.74444E+01, 0.68333E+00
  712,2,3,4, 0.74444E+01, 0.68333E+00, 0.76667E+01, 0.68333E+00, 0.76667E+01, 0.70000E+00, 0.74444E+01, 0.70000E+00
  713,2,3,3, 0.76667E+01, 0.56667E+00, 0.78889E+01, 0.56667E+00, 0.78889E+01, 0.63333E+00, 0.76667E+01, 0.63333E+00
  714,2,3,3, 0.76667E+01, 0.63333E+00, 0.78889E+01, 0.63333E+00, 0.78889E+01, 0.66667E+00, 0.76667E+01, 0.66667E+00
  715,2,3,4, 0.76667E+01, 0.66667E+00, 0.78889E+01, 0.66667E+00, 0.78889E+01, 0.68333E+00, 0.76667E+01, 0.68333E+00
  716,2,3,4, 0.76667E+01, 0.68333E+00, 0.78889E+01, 0.68333E+00, 0.78889E+01, 0.70000E+00, 0.76667E+01, 0.70000E+00
  717,2,3,3, 0.78889E+01, 0.56667E+00, 0.81111E+01, 0.56667E+00, 0.81111E+01, 0.63333E+00, 0.78889E+01, 0.63333E+00
  718,2,3,3, 0.78889E+01, 0.63333E+00, 0.81111E+01, 0.63333E+00, 0.81111E+01, 0.66667E+00, 0.78889E+01, 0.66667E+00
  719,2,3,4, 0.78889E+01, 0.66667E+00, 0.81111E+01, 0.66667E+00, 0.81111E+01, 0.68333E+00, 0.78889E+01, 0.68333E+00
  720,2,3,4, 0.78889E+01, 0.68333E+00, 0.81111E+01, 0.68333E+00, 0.81111E+01, 0.70000E+00, 0.78889E+01, 0.70000E+00
  721,2,3,3, 0.81111E+01, 0.56667E+00, 0.83333E+01, 0.56667E+00, 0.83333E+01, 0.63333E+00, 0.81111E+01, 0.63333E+00
  722,2,3,3, 0.81111E+01, 0.63333E+00, 0.83333E+01, 0.63333E+00, 0.83333E+01, 0.66667E+00, 0.81111E+01, 0.66667E+00
  723,2,3,4, 0.81111E+01, 0.66667E+00, 0.83333E+01, 0.66667E+00, 0.83333E+01, 0.68333E+00, 0.81111E+01, 0.68333E+00
  724,2,3,4, 0.81111E+01, 0.68333E+00, 0.83333E+01, 0.68333E+00, 0.83333E+01, 0.70000E+00, 0.81111E+01, 0.70000E+00
  725,2,3,3, 0.83333E+01, 0.56667E+00, 0.85556E+01, 0.56667E+00, 0.85556E+01, 0.63333E+00, 0.83333E+01, 0.63333E+00
  726,2,3,3, 0.83333E+01, 0.63333E+00, 0.85556E+01, 0.63333E+00, 0.85556E+01, 0.66667E+00, 0.83333E+01, 0.66667E+00
  727,2,3,4, 0.83333E+01, 0.66667E+00, 0.85556E+01, 0.66667E+00, 0.85556E+01, 0.68333E+00, 0.83333E+01, 0.68333E+00
  728,2,3,4, 0.83333E+01, 0.68333E+00, 0.85556E+01, 0.68333E+00, 0.85556E+01, 0.70000E+00, 0.83333E+01, 0.70000E+00
  729,2,3,3, 0.85556E+01, 0.56667E+00, 0.87778E+01, 0.56667E+00, 0.87778E+01, 0.63333E+00, 0.85556E+01, 0.63333E+00
  730,2,3,3, 0.85556E+01, 0.63333E+00, 0.87778E+01, 0.63333E+00, 0.87778E+01, 0.66667E+00, 0.85556E+01, 0.66667E+00
  731,2,3,4, 0.85556E+01, 0.66667E+00, 0.87778E+01, 0.66667E+00, 0.87778E+01, 0.68333E+00, 0.85556E+01, 0.68333E+00
  732,2,3,4, 0.85556E+01, 0.68333E+00, 0.87778E+01, 0.68333E+00, 0.87778E+01, 0.70000E+00, 0.85556E+01, 0.70000E+00
  733,2,3,3, 0.87778E+01, 0.56667E+00, 0.90000E+01, 0.56667E+00, 0.90000E+01, 0.63333E+00, 0.87778E+01, 0.63333E+00
  734,2,3,3, 0.87778E+01, 0.63333E+00, 0.90000E+01, 0.63333E+00, 0.90000E+01, 0.66667E+00, 0.87778E+01, 0.66667E+00
  735,2,3,3, 0.87778E+01, 0.66667E+00, 0.88889E+01, 0.66667E+00, 0.88889E+01, 0.68333E+00, 0.87778E+01, 0.68333E+00
  736,2,3,3, 0.88889E+01, 0.66667E+00, 0.90000E+01, 0.66667E+00, 0.90000E+01, 0.68333E+00, 0.88889E+01, 0.68333E+00
  737,2,3,4, 0.88889E+01, 0.68333E+00, 0.90000E+01, 0.68333E+00, 0.90000E+01, 0.69167E+00, 0.88889E+01, 0.69167E+00
  738,2,3,4, 0.88889E+01, 0.69167E+00, 0.89444E+01, 0.69167E+00, 0.89444E+01, 0.69583E+00, 0.88889E+01, 0.69583E+00
  739,2,3,4, 0.89444E+01, 0.69167E+00, 0.90000E+01, 0.69167E+00, 0.90000E+01, 0.69583E+00, 0.89444E+01, 0.69583E+00
  740,2,3,4, 0.89444E+01, 0.69583E+00, 0.90000E+01, 0.69583E+00, 0.90000E+01, 0.70000E+00, 0.89444E+01, 0.70000E+00
  741,2,3,4, 0.88889E+01, 0.69583E+00, 0.89444E+01, 0.69583E+00, 0.89444E+01, 0.70000E+00, 0.88889E+01, 0.70000E+00
  742,2,3,4, 0.87778E+01, 0.68333E+00, 0.88889E+01, 0.68333E+00, 0.88889E+01, 0.69167E+00, 0.87778E+01, 0.69167E+00
  743,2,3,4, 0.87778E+01, 0.69167E+00, 0.88889E+01, 0.69167E+00, 0.88889E+01, 0.70000E+00, 0.87778E+01, 0.70000E+00
  744,2,3,4, 0.90000E+01, 0.30000E+00, 0.91333E+01, 0.30000E+00, 0.91333E+01, 0.31667E+00, 0.90000E+01, 0.31667E+00
  745,2,3,4, 0.90000E+01, 0.31667E+00, 0.91333E+01, 0.31667E+00, 0.91333E+01, 0.33333E+00, 0.90000E+01, 0.33333E+00
  746,2,3,3, 0.90000E+01, 0.33333E+00, 0.91333E+01, 0.33333E+00, 0.91333E+01, 0.36667E+00, 0.90000E+01, 0.36667E+00
  747,2,3,3, 0.90000E+01, 0.36667E+00, 0.91333E+01, 0.36667E+00, 0.91333E+01, 0.43333E+00, 0.90000E+01, 0.43333E+00
  748,2,3,4, 0.91333E+01, 0.30000E+00, 0.92667E+01, 0.30000E+00, 0.92667E+01, 0.31667E+00, 0.91333E+01, 0.31667E+00
  749,2,3,4, 0.91333E+01, 0.31667E+00, 0.92667E+01, 0.31667E+00, 0.92667E+01, 0.33333E+00, 0.91333E+01, 0.33333E+00
  750,2,3,3, 0.91333E+01, 0.33333E+00, 0.92667E+01, 0.33333E+00, 0.92667E+01, 0.36667E+00, 0.91333E+01, 0.36667E+00
  751,2,3,3, 0.91333E+01, 0.36667E+00, 0.92667E+01, 0.36667E+00, 0.92667E+01, 0.43333E+00, 0.91333E+01, 0.43333E+00
  752,2,3,4, 0.92667E+01, 0.30000E+00, 0.93333E+01, 0.30000E+00, 0.93333E+01, 0.31667E+00, 0.92667E+01, 0.31667E+00
  753,2,3,4, 0.92667E+01, 0.31667E+00, 0.93333E+01, 0.31667E+00, 0.93333E+01, 0.33333E+00, 0.92667E+01, 0.33333E+00
  754,2,3,3, 0.92667E+01, 0.33333E+00, 0.93333E+01, 0.33333E+00, 0.93333E+01, 0.36667E+00, 0.92667E+01, 0.36667E+00
  755,2,3,4, 0.93333E+01, 0.30000E+00, 0.93667E+01, 0.30000E+00, 0.93667E+01, 0.31667E+00, 0.93333E+01, 0.31667E+00
  756,2,3,4, 0.93333E+01, 0.31667E+00, 0.93667E+01, 0.31667E+00, 0.93667E+01, 0.33333E+00, 0.93333E+01, 0.33333E+00
  757,2,4,4, 0.93667E+01, 0.30000E+00, 0.93833E+01, 0.30000E+00, 0.93833E+01, 0.31667E+00, 0.93667E+01, 0.31667E+00
  758,2,4,4, 0.93833E+01, 0.30000E+00, 0.94000E+01, 0.30000E+00, 0.94000E+01, 0.31667E+00, 0.93833E+01, 0.31667E+00
  759,2,4,4, 0.93833E+01, 0.31667E+00, 0.94000E+01, 0.31667E+00, 0.94000E+01, 0.33333E+00, 0.93833E+01, 0.33333E+00
  760,2,4,4, 0.93667E+01, 0.31667E+00, 0.93833E+01, 0.31667E+00, 0.93833E+01, 0.33333E+00, 0.93667E+01, 0.33333E+00
  761,2,4,3, 0.93667E+01, 0.33333E+00, 0.93833E+01, 0.33333E+00, 0.93833E+01, 0.36667E+00, 0.93667E+01, 0.36667E+00
  762,2,4,3, 0.93833E+01, 0.33333E+00, 0.94000E+01, 0.33333E+00, 0.94000E+01, 0.36667E+00, 0.93833E+01, 0.36667E+00
  763,2,3,3, 0.93333E+01, 0.33333E+00, 0.93667E+01, 0.33333E+00, 0.93667E+01, 0.36667E+00, 0.93333E+01, 0.36667E+00
  764,2,3,3, 0.93333E+01, 0.36667E+00, 0.93667E+01, 0.36667E+00, 0.93667E+01, 0.43333E+00, 0.93333E+01, 0.43333E+00
  765,2,4,3, 0.93667E+01, 0.36667E+00, 0.93833E+01, 0.36667E+00, 0.93833E+01, 0.43333E+00, 0.93667E+01, 0.43333E+00
  766,2,4,3, 0.93833E+01, 0.36667E+00, 0.94000E+01, 0.36667E+00, 0.94000E+01, 0.43333E+00, 0.93833E+01, 0.43333E+00
  767,2,3,3, 0.92667E+01, 0.36667E+00, 0.93333E+01, 0.36667E+00, 0.93333E+01, 0.43333E+00, 0.92667E+01, 0.43333E+00
  768,2,3,3, 0.90000E+01, 0.43333E+00, 0.91333E+01, 0.43333E+00, 0.91333E+01, 0.56667E+00, 0.90000E+01, 0.56667E+00
  769,2,3,3, 0.91333E+01, 0.43333E+00, 0.92667E+01, 0.43333E+00, 0.92667E+01, 0.56667E+00, 0.91333E+01, 0.56667E+00
  770,2,3,3, 0.92667E+01, 0.43333E+00, 0.93333E+01, 0.43333E+00, 0.93333E+01, 0.56667E+00, 0.92667E+01, 0.56667E+00
  771,2,3,3, 0.93333E+01, 0.43333E+00, 0.93667E+01, 0.43333E+00, 0.93667E+01, 0.56667E+00, 0.93333E+01, 0.56667E+00
  772,2,4,3, 0.93667E+01, 0.43333E+00, 0.93833E+01, 0.43333E+00, 0.93833E+01, 0.56667E+00, 0.93667E+01, 0.56667E+00
  773,2,4,3, 0.93833E+01, 0.43333E+00, 0.94000E+01, 0.43333E+00, 0.94000E+01, 0.56667E+00, 0.93833E+01, 0.56667E+00
  774,2,3,3, 0.90000E+01, 0.56667E+00, 0.90667E+01, 0.56667E+00, 0.90667E+01, 0.63333E+00, 0.90000E+01, 0.63333E+00
  775,2,3,3, 0.90667E+01, 0.56667E+00, 0.91333E+01, 0.56667E+00, 0.91333E+01, 0.63333E+00, 0.90667E+01, 0.63333E+00
  776,2,3,3, 0.90667E+01, 0.63333E+00, 0.91333E+01, 0.63333E+00, 0.91333E+01, 0.70000E+00, 0.90667E+01, 0.70000E+00
  777,2,3,3, 0.90000E+01, 0.63333E+00, 0.90333E+01, 0.63333E+00, 0.90333E+01, 0.66667E+00, 0.90000E+01, 0.66667E+00
  778,2,3,3, 0.90333E+01, 0.63333E+00, 0.90667E+01, 0.63333E+00, 0.90667E+01, 0.66667E+00, 0.90333E+01, 0.66667E+00
  779,2,3,3, 0.90333E+01, 0.66667E+00, 0.90667E+01, 0.66667E+00, 0.90667E+01, 0.70000E+00, 0.90333E+01, 0.70000E+00
  780,2,3,3, 0.90000E+01, 0.66667E+00, 0.90167E+01, 0.66667E+00, 0.90167E+01, 0.68333E+00, 0.90000E+01, 0.68333E+00
  781,2,3,3, 0.90167E+01, 0.66667E+00, 0.90333E+01, 0.66667E+00, 0.90333E+01, 0.68333E+00, 0.90167E+01, 0.68333E+00
  782,2,3,3, 0.90167E+01, 0.68333E+00, 0.90333E+01, 0.68333E+00, 0.90333E+01, 0.70000E+00, 0.90167E+01, 0.70000E+00
  783,2,3,3, 0.90000E+01, 0.68333E+00, 0.90083E+01, 0.68333E+00, 0.90083E+01, 0.69167E+00, 0.90000E+01, 0.69167E+00
  784,2,3,3, 0.90083E+01, 0.68333E+00, 0.90167E+01, 0.68333E+00, 0.90167E+01, 0.69167E+00, 0.90083E+01, 0.69167E+00
  785,2,3,3, 0.90083E+01, 0.69167E+00, 0.90167E+01, 0.69167E+00, 0.90167E+01, 0.70000E+00, 0.90083E+01, 0.70000E+00
  786,2,3,3, 0.90000E+01, 0.69167E+00, 0.90083E+01, 0.69167E+00, 0.90083E+01, 0.70000E+00, 0.90000E+01, 0.70000E+00
  787,2,3,3, 0.91333E+01, 0.56667E+00, 0.92667E+01, 0.56667E+00, 0.92667E+01, 0.70000E+00, 0.91333E+01, 0.70000E+00
  788,2,3,3, 0.92667E+01, 0.56667E+00, 0.93333E+01, 0.56667E+00, 0.93333E+01, 0.70000E+00, 0.92667E+01, 0.70000E+00
  789,2,3,3, 0.93333E+01, 0.56667E+00, 0.93667E+01, 0.56667E+00, 0.93667E+01, 0.70000E+00, 0.93333E+01, 0.70000E+00
  790,2,4,3, 0.93667E+01, 0.56667E+00, 0.93833E+01, 0.56667E+00, 0.93833E+01, 0.70000E+00, 0.93667E+01, 0.70000E+00
  791,2,4,3, 0.93833E+01, 0.56667E+00, 0.94000E+01, 0.56667E+00, 0.94000E+01, 0.70000E+00, 0.93833E+01, 0.70000E+00
  792,3,4,3, 0.94000E+01, 0.30000E+00, 0.94062E+01, 0.30000E+00, 0.94062E+01, 0.33333E+00, 0.94000E+01, 0.33333E+00
  793,3,4,3, 0.94062E+01, 0.30000E+00, 0.94125E+01, 0.30000E+00, 0.94125E+01, 0.33333E+00, 0.94062E+01, 0.33333E+00
  794,3,4,3, 0.94062E+01, 0.33333E+00, 0.94125E+01, 0.33333E+00, 0.94125E+01, 0.36667E+00, 0.94062E+01, 0.36667E+00
  795,3,4,3, 0.94000E+01, 0.33333E+00, 0.94062E+01, 0.33333E+00, 0.94062E+01, 0.36667E+00, 0.94000E+01, 0.36667E+00
  796,3,4,3, 0.94125E+01, 0.30000E+00, 0.94250E+01, 0.30000E+00, 0.94250E+01, 0.36667E+00, 0.94125E+01, 0.36667E+00
  797,3,3,3, 0.94250E+01, 0.30000E+00, 0.94500E+01, 0.30000E+00, 0.94500E+01, 0.36667E+00, 0.94250E+01, 0.36667E+00
  798,3,3,3, 0.94250E+01, 0.36667E+00, 0.94500E+01, 0.36667E+00, 0.94500E+01, 0.43333E+00, 0.94250E+01, 0.43333E+00
  799,3,4,3, 0.94000E+01, 0.36667E+00, 0.94125E+01, 0.36667E+00, 0.94125E+01, 0.43333E+00, 0.94000E+01, 0.43333E+00
  800,3,4,3, 0.94125E+01, 0.36667E+00, 0.94250E+01, 0.36667E+00, 0.94250E+01, 0.43333E+00, 0.94125E+01, 0.43333E+00
  801,3,3,3, 0.94500E+01, 0.30000E+00, 0.95000E+01, 0.30000E+00, 0.95000E+01, 0.43333E+00, 0.94500E+01, 0.43333E+00
  802,3,3,3, 0.95000E+01, 0.30000E+00, 0.96000E+01, 0.30000E+00, 0.96000E+01, 0.43333E+00, 0.95000E+01, 0.43333E+00
  803,3,3,3, 0.96000E+01, 0.30000E+00, 0.98000E+01, 0.30000E+00, 0.98000E+01, 0.43333E+00, 0.96000E+01, 0.43333E+00
  804,3,3,3, 0.98000E+01, 0.30000E+00, 0.10000E+02, 0.30000E+00, 0.10000E+02, 0.43333E+00, 0.98000E+01, 0.43333E+00
  805,3,4,3, 0.94000E+01, 0.43333E+00, 0.94250E+01, 0.43333E+00, 0.94250E+01, 0.56667E+00, 0.94000E+01, 0.56667E+00
  806,3,4,3, 0.94250E+01, 0.43333E+00, 0.94500E+01, 0.43333E+00, 0.94500E+01, 0.56667E+00, 0.94250E+01, 0.56667E+00
  807,3,3,3, 0.94500E+01, 0.43333E+00, 0.95000E+01, 0.43333E+00, 0.95000E+01, 0.56667E+00, 0.94500E+01, 0.56667E+00
  808,3,3,3, 0.95000E+01, 0.43333E+00, 0.96000E+01, 0.43333E+00, 0.96000E+01, 0.56667E+00, 0.95000E+01, 0.56667E+00
  809,3,3,3, 0.96000E+01, 0.43333E+00, 0.98000E+01, 0.43333E+00, 0.98000E+01, 0.56667E+00, 0.96000E+01, 0.56667E+00
  810,3,3,3, 0.98000E+01, 0.43333E+00, 0.10000E+02, 0.43333E+00, 0.10000E+02, 0.56667E+00, 0.98000E+01, 0.56667E+00
  811,3,4,3, 0.94000E+01, 0.56667E+00, 0.94250E+01, 0.56667E+00, 0.94250E+01, 0.70000E+00, 0.94000E+01, 0.70000E+00
  812,3,4,3, 0.94250E+01, 0.56667E+00, 0.94500E+01, 0.56667E+00, 0.94500E+01, 0.70000E+00, 0.94250E+01, 0.70000E+00
  813,3,3,3, 0.94500E+01, 0.56667E+00, 0.95000E+01, 0.56667E+00, 0.95000E+01, 0.70000E+00, 0.94500E+01, 0.70000E+00
  814,3,3,3, 0.95000E+01, 0.56667E+00, 0.96000E+01, 0.56667E+00, 0.96000E+01, 0.70000E+00, 0.95000E+01, 0.70000E+00
  815,3,3,3, 0.96000E+01, 0.56667E+00, 0.98000E+01, 0.56667E+00, 0.98000E+01, 0.70000E+00, 0.96000E+01, 0.70000E+00
  816,3,3,3, 0.98000E+01, 0.56667E+00, 0.10000E+02, 0.56667E+00, 0.10000E+02, 0.70000E+00, 0.98000E+01, 0.70000E+00
  817,1,3,3, 0.00000E+00, 0.70000E+00, 0.20000E+00, 0.70000E+00, 0.20000E+00, 0.80000E+00, 0.00000E+00, 0.80000E+00
  818,1,3,3, 0.20000E+00, 0.70000E+00, 0.40000E+00, 0.70000E+00, 0.40000E+00, 0.80000E+00, 0.20000E+00, 0.80000E+00
  819,1,3,3, 0.40000E+00, 0.70000E+00, 0.50000E+00, 0.70000E+00, 0.50000E+00, 0.75000E+00, 0.40000E+00, 0.75000E+00
  820,1,3,3, 0.50000E+00, 0.70000E+00, 0.55000E+00, 0.70000E+00, 0.55000E+00, 0.72500E+00, 0.50000E+00, 0.72500E+00
  821,1,3,3, 0.55000E+00, 0.70000E+00, 0.57500E+00, 0.70000E+00, 0.57500E+00, 0.71250E+00, 0.55000E+00, 0.71250E+00
  822,1,3,3, 0.57500E+00, 0.70000E+00, 0.58750E+00, 0.70000E+00, 0.58750E+00, 0.70625E+00, 0.57500E+00, 0.70625E+00
  823,1,3,3, 0.58750E+00, 0.70000E+00, 0.60000E+00, 0.70000E+00, 0.60000E+00, 0.70625E+00, 0.58750E+00, 0.70625E+00
  824,1,3,3, 0.58750E+00, 0.70625E+00, 0.60000E+00, 0.70625E+00, 0.60000E+00, 0.71250E+00, 0.58750E+00, 0.71250E+00
  825,1,3,3, 0.57500E+00, 0.70625E+00, 0.58750E+00, 0.70625E+00, 0.58750E+00, 0.71250E+00, 0.57500E+00, 0.71250E+00
  826,1,3,3, 0.57500E+00, 0.71250E+00, 0.60000E+00, 0.71250E+00, 0.60000E+00, 0.72500E+00, 0.57500E+00, 0.72500E+00
  827,1,3,3, 0.55000E+00, 0.71250E+00, 0.57500E+00, 0.71250E+00, 0.57500E+00, 0.72500E+00, 0.55000E+00, 0.72500E+00
  828,1,3,3, 0.55000E+00, 0.72500E+00, 0.60000E+00, 0.72500E+00, 0.60000E+00, 0.75000E+00, 0.55000E+00, 0.75000E+00
  829,1,3,3, 0.50000E+00, 0.72500E+00, 0.55000E+00, 0.72500E+00, 0.55000E+00, 0.75000E+00, 0.50000E+00, 0.75000E+00
  830,1,3,3, 0.50000E+00, 0.75000E+00, 0.60000E+00, 0.75000E+00, 0.60000E+00, 0.80000E+00, 0.50000E+00, 0.80000E+00
  831,1,3,3, 0.40000E+00, 0.75000E+00, 0.50000E+00, 0.75000E+00, 0.50000E+00, 0.80000E+00, 0.40000E+00, 0.80000E+00
  832,1,3,3, 0.00000E+00, 0.80000E+00, 0.20000E+00, 0.80000E+00, 0.20000E+00, 0.90000E+00, 0.00000E+00, 0.90000E+00
  833,1,3,3, 0.20000E+00, 0.80000E+00, 0.40000E+00, 0.80000E+00, 0.40000E+00, 0.90000E+00, 0.20000E+00, 0.90000E+00
  834,1,3,3, 0.40000E+00, 0.80000E+00, 0.60000E+00, 0.80000E+00, 0.60000E+00, 0.90000E+00, 0.40000E+00, 0.90000E+00
  835,1,3,3, 0.00000E+00, 0.90000E+00, 0.20000E+00, 0.90000E+00, 0.20000E+00, 0.10000E+01, 0.00000E+00, 0.10000E+01
  836,1,3,3, 0.20000E+00, 0.90000E+00, 0.40000E+00, 0.90000E+00, 0.40000E+00, 0.10000E+01, 0.20000E+00, 0.10000E+01
  837,1,3,3, 0.40000E+00, 0.90000E+00, 0.60000E+00, 0.90000E+00, 0.60000E+00, 0.10000E+01, 0.40000E+00, 0.10000E+01
  838,1,3,4, 0.60000E+00, 0.70000E+00, 0.63333E+00, 0.70000E+00, 0.63333E+00, 0.70312E+00, 0.60000E+00, 0.70312E+00
  839,1,3,4, 0.63333E+00, 0.70000E+00, 0.66667E+00, 0.70000E+00, 0.66667E+00, 0.70312E+00, 0.63333E+00, 0.70312E+00
  840,1,3,4, 0.63333E+00, 0.70312E+00, 0.66667E+00, 0.70312E+00, 0.66667E+00, 0.70625E+00, 0.63333E+00, 0.70625E+00
  841,1,3,4, 0.60000E+00, 0.70312E+00, 0.63333E+00, 0.70312E+00, 0.63333E+00, 0.70625E+00, 0.60000E+00, 0.70625E+00
  842,1,3,4, 0.60000E+00, 0.70625E+00, 0.66667E+00, 0.70625E+00, 0.66667E+00, 0.71250E+00, 0.60000E+00, 0.71250E+00
  843,1,3,4, 0.66667E+00, 0.70000E+00, 0.73333E+00, 0.70000E+00, 0.73333E+00, 0.70625E+00, 0.66667E+00, 0.70625E+00
  844,1,3,4, 0.66667E+00, 0.70625E+00, 0.73333E+00, 0.70625E+00, 0.73333E+00, 0.71250E+00, 0.66667E+00, 0.71250E+00
  845,1,3,3, 0.66667E+00, 0.71250E+00, 0.73333E+00, 0.71250E+00, 0.73333E+00, 0.72500E+00, 0.66667E+00, 0.72500E+00
  846,1,3,3, 0.60000E+00, 0.71250E+00, 0.66667E+00, 0.71250E+00, 0.66667E+00, 0.72500E+00, 0.60000E+00, 0.72500E+00
  847,1,3,3, 0.60000E+00, 0.72500E+00, 0.73333E+00, 0.72500E+00, 0.73333E+00, 0.75000E+00, 0.60000E+00, 0.75000E+00
  848,1,3,3, 0.60000E+00, 0.75000E+00, 0.73333E+00, 0.75000E+00, 0.73333E+00, 0.80000E+00, 0.60000E+00, 0.80000E+00
  849,1,3,4, 0.73333E+00, 0.70000E+00, 0.86667E+00, 0.70000E+00, 0.86667E+00, 0.71250E+00, 0.73333E+00, 0.71250E+00
  850,1,3,4, 0.73333E+00, 0.71250E+00, 0.86667E+00, 0.71250E+00, 0.86667E+00, 0.72500E+00, 0.73333E+00, 0.72500E+00
  851,1,3,3, 0.73333E+00, 0.72500E+00, 0.86667E+00, 0.72500E+00, 0.86667E+00, 0.75000E+00, 0.73333E+00, 0.75000E+00
  852,1,3,3, 0.73333E+00, 0.75000E+00, 0.86667E+00, 0.75000E+00, 0.86667E+00, 0.80000E+00, 0.73333E+00, 0.80000E+00
  853,1,3,4, 0.86667E+00, 0.70000E+00, 0.10000E+01, 0.70000E+00, 0.10000E+01, 0.71250E+00, 0.86667E+00, 0.71250E+00
  854,1,3,4, 0.86667E+00, 0.71250E+00, 0.10000E+01, 0.71250E+00, 0.10000E+01, 0.72500E+00, 0.86667E+00, 0.72500E+00
  855,1,3,3, 0.86667E+00, 0.72500E+00, 0.10000E+01, 0.72500E+00, 0.10000E+01, 0.75000E+00, 0.86667E+00, 0.75000E+00
  856,1,3,3, 0.86667E+00, 0.75000E+00, 0.10000E+01, 0.75000E+00, 0.10000E+01, 0.80000E+00, 0.86667E+00, 0.80000E+00
  857,1,3,3, 0.60000E+00, 0.80000E+00, 0.73333E+00, 0.80000E+00, 0.73333E+00, 0.90000E+00, 0.60000E+00, 0.90000E+00
  858,1,3,3, 0.73333E+00, 0.80000E+00, 0.86667E+00, 0.80000E+00, 0.86667E+00, 0.90000E+00, 0.73333E+00, 0.90000E+00
  859,1,3,3, 0.86667E+00, 0.80000E+00, 0.10000E+01, 0.80000E+00, 0.10000E+01, 0.90000E+00, 0.86667E+00, 0.90000E+00
  860,1,3,3, 0.60000E+00, 0.90000E+00, 0.73333E+00, 0.90000E+00, 0.73333E+00, 0.10000E+01, 0.60000E+00, 0.10000E+01
  861,1,3,3, 0.73333E+00, 0.90000E+00, 0.86667E+00, 0.90000E+00, 0.86667E+00, 0.10000E+01, 0.73333E+00, 0.10000E+01
  862,1,3,3, 0.86667E+00, 0.90000E+00, 0.10000E+01, 0.90000E+00, 0.10000E+01, 0.10000E+01, 0.86667E+00, 0.10000E+01
  863,1,3,4, 0.10000E+01, 0.70000E+00, 0.12222E+01, 0.70000E+00, 0.12222E+01, 0.71250E+00, 0.10000E+01, 0.71250E+00
  864,1,3,4, 0.10000E+01, 0.71250E+00, 0.12222E+01, 0.71250E+00, 0.12222E+01, 0.72500E+00, 0.10000E+01, 0.72500E+00
  865,1,3,3, 0.10000E+01, 0.72500E+00, 0.12222E+01, 0.72500E+00, 0.12222E+01, 0.75000E+00, 0.10000E+01, 0.75000E+00
  866,1,3,3, 0.10000E+01, 0.75000E+00, 0.12222E+01, 0.75000E+00, 0.12222E+01, 0.80000E+00, 0.10000E+01, 0.80000E+00
  867,1,3,4, 0.12222E+01, 0.70000E+00, 0.14444E+01, 0.70000E+00, 0.14444E+01, 0.71250E+00, 0.12222E+01, 0.71250E+00
  868,1,3,4, 0.12222E+01, 0.71250E+00, 0.14444E+01, 0.71250E+00, 0.14444E+01, 0.72500E+00, 0.12222E+01, 0.72500E+00
  869,1,3,3, 0.12222E+01, 0.72500E+00, 0.14444E+01, 0.72500E+00, 0.14444E+01, 0.75000E+00, 0.12222E+01, 0.75000E+00
  870,1,3,3, 0.12222E+01, 0.75000E+00, 0.14444E+01, 0.75000E+00, 0.14444E+01, 0.80000E+00, 0.12222E+01, 0.80000E+00
  871,1,3,4, 0.14444E+01, 0.70000E+00, 0.16667E+01, 0.70000E+00, 0.16667E+01, 0.71250E+00, 0.14444E+01, 0.71250E+00
  872,1,3,4, 0.14444E+01, 0.71250E+00, 0.16667E+01, 0.71250E+00, 0.16667E+01, 0.72500E+00, 0.14444E+01, 0.72500E+00
  873,1,3,3, 0.14444E+01, 0.72500E+00, 0.16667E+01, 0.72500E+00, 0.16667E+01, 0.75000E+00, 0.14444E+01, 0.75000E+00
  874,1,3,3, 0.14444E+01, 0.75000E+00, 0.16667E+01, 0.75000E+00, 0.16667E+01, 0.80000E+00, 0.14444E+01, 0.80000E+00
  875,1,3,4, 0.16667E+01, 0.70000E+00, 0.18889E+01, 0.70000E+00, 0.18889E+01, 0.71250E+00, 0.16667E+01, 0.71250E+00
  876,1,3,4, 0.16667E+01, 0.71250E+00, 0.18889E+01, 0.71250E+00, 0.18889E+01, 0.72500E+00, 0.16667E+01, 0.72500E+00
  877,1,3,3, 0.16667E+01, 0.72500E+00, 0.18889E+01, 0.72500E+00, 0.18889E+01, 0.75000E+00, 0.16667E+01, 0.75000E+00
  878,1,3,3, 0.16667E+01, 0.75000E+00, 0.18889E+01, 0.75000E+00, 0.18889E+01, 0.80000E+00, 0.16667E+01, 0.80000E+00
  879,1,3,4, 0.18889E+01, 0.70000E+00, 0.21111E+01, 0.70000E+00, 0.21111E+01, 0.71250E+00, 0.18889E+01, 0.71250E+00
  880,1,3,4, 0.18889E+01, 0.71250E+00, 0.21111E+01, 0.71250E+00, 0.21111E+01, 0.72500E+00, 0.18889E+01, 0.72500E+00
  881,1,3,3, 0.18889E+01, 0.72500E+00, 0.21111E+01, 0.72500E+00, 0.21111E+01, 0.75000E+00, 0.18889E+01, 0.75000E+00
  882,1,3,3, 0.18889E+01, 0.75000E+00, 0.21111E+01, 0.75000E+00, 0.21111E+01, 0.80000E+00, 0.18889E+01, 0.80000E+00
  883,1,3,4, 0.21111E+01, 0.70000E+00, 0.23333E+01, 0.70000E+00, 0.23333E+01, 0.71250E+00, 0.21111E+01, 0.71250E+00
  884,1,3,4, 0.21111E+01, 0.71250E+00, 0.23333E+01, 0.71250E+00, 0.23333E+01, 0.72500E+00, 0.21111E+01, 0.72500E+00
  885,1,3,3, 0.21111E+01, 0.72500E+00, 0.23333E+01, 0.72500E+00, 0.23333E+01, 0.75000E+00, 0.21111E+01, 0.75000E+00
  886,1,3,3, 0.21111E+01, 0.75000E+00, 0.23333E+01, 0.75000E+00, 0.23333E+01, 0.80000E+00, 0.21111E+01, 0.80000E+00
  887,1,3,4, 0.23333E+01, 0.70000E+00, 0.25556E+01, 0.70000E+00, 0.25556E+01, 0.71250E+00, 0.23333E+01, 0.71250E+00
  888,1,3,4, 0.23333E+01, 0.71250E+00, 0.25556E+01, 0.71250E+00, 0.25556E+01, 0.72500E+00, 0.23333E+01, 0.72500E+00
  889,1,3,3, 0.23333E+01, 0.72500E+00, 0.25556E+01, 0.72500E+00, 0.25556E+01, 0.75000E+00, 0.23333E+01, 0.75000E+00
  890,1,3,3, 0.23333E+01, 0.75000E+00, 0.25556E+01, 0.75000E+00, 0.25556E+01, 0.80000E+00, 0.23333E+01, 0.80000E+00
  891,1,3,4, 0.25556E+01, 0.70000E+00, 0.27778E+01, 0.70000E+00, 0.27778E+01, 0.71250E+00, 0.25556E+01, 0.71250E+00
  892,1,3,4, 0.25556E+01, 0.71250E+00, 0.27778E+01, 0.71250E+00, 0.27778E+01, 0.72500E+00, 0.25556E+01, 0.72500E+00
  893,1,3,3, 0.25556E+01, 0.72500E+00, 0.27778E+01, 0.72500E+00, 0.27778E+01, 0.75000E+00, 0.25556E+01, 0.75000E+00
  894,1,3,3, 0.25556E+01, 0.75000E+00, 0.27778E+01, 0.75000E+00, 0.27778E+01, 0.80000E+00, 0.25556E+01, 0.80000E+00
  895,1,3,4, 0.27778E+01, 0.70000E+00, 0.30000E+01, 0.70000E+00, 0.30000E+01, 0.71250E+00, 0.27778E+01, 0.71250E+00
  896,1,3,4, 0.27778E+01, 0.71250E+00, 0.30000E+01, 0.71250E+00, 0.30000E+01, 0.72500E+00, 0.27778E+01, 0.72500E+00
  897,1,3,3, 0.27778E+01, 0.72500E+00, 0.30000E+01, 0.72500E+00, 0.30000E+01, 0.75000E+00, 0.27778E+01, 0.75000E+00
  898,1,3,3, 0.27778E+01, 0.75000E+00, 0.30000E+01, 0.75000E+00, 0.30000E+01, 0.80000E+00, 0.27778E+01, 0.80000E+00
  899,1,3,4, 0.30000E+01, 0.70000E+00, 0.32222E+01, 0.70000E+00, 0.32222E+01, 0.71250E+00, 0.30000E+01, 0.71250E+00
  900,1,3,4, 0.30000E+01, 0.71250E+00, 0.32222E+01, 0.71250E+00, 0.32222E+01, 0.72500E+00, 0.30000E+01, 0.72500E+00
  901,1,3,3, 0.30000E+01, 0.72500E+00, 0.32222E+01, 0.72500E+00, 0.32222E+01, 0.75000E+00, 0.30000E+01, 0.75000E+00
  902,1,3,3, 0.30000E+01, 0.75000E+00, 0.32222E+01, 0.75000E+00, 0.32222E+01, 0.80000E+00, 0.30000E+01, 0.80000E+00
  903,1,3,4, 0.32222E+01, 0.70000E+00, 0.34444E+01, 0.70000E+00, 0.34444E+01, 0.71250E+00, 0.32222E+01, 0.71250E+00
  904,1,3,4, 0.32222E+01, 0.71250E+00, 0.34444E+01, 0.71250E+00, 0.34444E+01, 0.72500E+00, 0.32222E+01, 0.72500E+00
  905,1,3,3, 0.32222E+01, 0.72500E+00, 0.34444E+01, 0.72500E+00, 0.34444E+01, 0.75000E+00, 0.32222E+01, 0.75000E+00
  906,1,3,3, 0.32222E+01, 0.75000E+00, 0.34444E+01, 0.75000E+00, 0.34444E+01, 0.80000E+00, 0.32222E+01, 0.80000E+00
  907,1,3,4, 0.34444E+01, 0.70000E+00, 0.36667E+01, 0.70000E+00, 0.36667E+01, 0.71250E+00, 0.34444E+01, 0.71250E+00
  908,1,3,4, 0.34444E+01, 0.71250E+00, 0.36667E+01, 0.71250E+00, 0.36667E+01, 0.72500E+00, 0.34444E+01, 0.72500E+00
  909,1,3,3, 0.34444E+01, 0.72500E+00, 0.36667E+01, 0.72500E+00, 0.36667E+01, 0.75000E+00, 0.34444E+01, 0.75000E+00
  910,1,3,3, 0.34444E+01, 0.75000E+00, 0.36667E+01, 0.75000E+00, 0.36667E+01, 0.80000E+00, 0.34444E+01, 0.80000E+00
  911,1,3,4, 0.36667E+01, 0.70000E+00, 0.38889E+01, 0.70000E+00, 0.38889E+01, 0.71250E+00, 0.36667E+01, 0.71250E+00
  912,1,3,4, 0.36667E+01, 0.71250E+00, 0.38889E+01, 0.71250E+00, 0.38889E+01, 0.72500E+00, 0.36667E+01, 0.72500E+00
  913,1,3,3, 0.36667E+01, 0.72500E+00, 0.38889E+01, 0.72500E+00, 0.38889E+01, 0.75000E+00, 0.36667E+01, 0.75000E+00
  914,1,3,3, 0.36667E+01, 0.75000E+00, 0.38889E+01, 0.75000E+00, 0.38889E+01, 0.80000E+00, 0.36667E+01, 0.80000E+00
  915,1,3,4, 0.38889E+01, 0.70000E+00, 0.41111E+01, 0.70000E+00, 0.41111E+01, 0.71250E+00, 0.38889E+01, 0.71250E+00
  916,1,3,4, 0.38889E+01, 0.71250E+00, 0.41111E+01, 0.71250E+00, 0.41111E+01, 0.72500E+00, 0.38889E+01, 0.72500E+00
  917,1,3,3, 0.38889E+01, 0.72500E+00, 0.41111E+01, 0.72500E+00, 0.41111E+01, 0.75000E+00, 0.38889E+01, 0.75000E+00
  918,1,3,3, 0.38889E+01, 0.75000E+00, 0.41111E+01, 0.75000E+00, 0.41111E+01, 0.80000E+00, 0.38889E+01, 0.80000E+00
  919,1,3,4, 0.41111E+01, 0.70000E+00, 0.43333E+01, 0.70000E+00, 0.43333E+01, 0.71250E+00, 0.41111E+01, 0.71250E+00
  920,1,3,4, 0.41111E+01, 0.71250E+00, 0.43333E+01, 0.71250E+00, 0.43333E+01, 0.72500E+00, 0.41111E+01, 0.72500E+00
  921,1,3,3, 0.41111E+01, 0.72500E+00, 0.43333E+01, 0.72500E+00, 0.43333E+01, 0.75000E+00, 0.41111E+01, 0.75000E+00
  922,1,3,3, 0.41111E+01, 0.75000E+00, 0.43333E+01, 0.75000E+00, 0.43333E+01, 0.80000E+00, 0.41111E+01, 0.80000E+00
  923,1,3,4, 0.43333E+01, 0.70000E+00, 0.45556E+01, 0.70000E+00, 0.45556E+01, 0.71250E+00, 0.43333E+01, 0.71250E+00
  924,1,3,4, 0.43333E+01, 0.71250E+00, 0.45556E+01, 0.71250E+00, 0.45556E+01, 0.72500E+00, 0.43333E+01, 0.72500E+00
  925,1,3,3, 0.43333E+01, 0.72500E+00, 0.45556E+01, 0.72500E+00, 0.45556E+01, 0.75000E+00, 0.43333E+01, 0.75000E+00
  926,1,3,3, 0.43333E+01, 0.75000E+00, 0.45556E+01, 0.75000E+00, 0.45556E+01, 0.80000E+00, 0.43333E+01, 0.80000E+00
  927,1,3,4, 0.45556E+01, 0.70000E+00, 0.47778E+01, 0.70000E+00, 0.47778E+01, 0.71250E+00, 0.45556E+01, 0.71250E+00
  928,1,3,4, 0.45556E+01, 0.71250E+00, 0.47778E+01, 0.71250E+00, 0.47778E+01, 0.72500E+00, 0.45556E+01, 0.72500E+00
  929,1,3,3, 0.45556E+01, 0.72500E+00, 0.47778E+01, 0.72500E+00, 0.47778E+01, 0.75000E+00, 0.45556E+01, 0.75000E+00
  930,1,3,3, 0.45556E+01, 0.75000E+00, 0.47778E+01, 0.75000E+00, 0.47778E+01, 0.80000E+00, 0.45556E+01, 0.80000E+00
  931,1,3,4, 0.47778E+01, 0.70000E+00, 0.50000E+01, 0.70000E+00, 0.50000E+01, 0.71250E+00, 0.47778E+01, 0.71250E+00
  932,1,3,4, 0.47778E+01, 0.71250E+00, 0.50000E+01, 0.71250E+00, 0.50000E+01, 0.72500E+00, 0.47778E+01, 0.72500E+00
  933,1,3,3, 0.47778E+01, 0.72500E+00, 0.50000E+01, 0.72500E+00, 0.50000E+01, 0.75000E+00, 0.47778E+01, 0.75000E+00
  934,1,3,3, 0.47778E+01, 0.75000E+00, 0.50000E+01, 0.75000E+00, 0.50000E+01, 0.80000E+00, 0.47778E+01, 0.80000E+00
  935,1,3,4, 0.50000E+01, 0.70000E+00, 0.52222E+01, 0.70000E+00, 0.52222E+01, 0.71250E+00, 0.50000E+01, 0.71250E+00
  936,1,3,4, 0.50000E+01, 0.71250E+00, 0.52222E+01, 0.71250E+00, 0.52222E+01, 0.72500E+00, 0.50000E+01, 0.72500E+00
  937,1,3,3, 0.50000E+01, 0.72500E+00, 0.52222E+01, 0.72500E+00, 0.52222E+01, 0.75000E+00, 0.50000E+01, 0.75000E+00
  938,1,3,3, 0.50000E+01, 0.75000E+00, 0.52222E+01, 0.75000E+00, 0.52222E+01, 0.80000E+00, 0.50000E+01, 0.80000E+00
  939,1,3,4, 0.52222E+01, 0.70000E+00, 0.54444E+01, 0.70000E+00, 0.54444E+01, 0.71250E+00, 0.52222E+01, 0.71250E+00
  940,1,3,4, 0.52222E+01, 0.71250E+00, 0.54444E+01, 0.71250E+00, 0.54444E+01, 0.72500E+00, 0.52222E+01, 0.72500E+00
  941,1,3,3, 0.52222E+01, 0.72500E+00, 0.54444E+01, 0.72500E+00, 0.54444E+01, 0.75000E+00, 0.52222E+01, 0.75000E+00
  942,1,3,3, 0.52222E+01, 0.75000E+00, 0.54444E+01, 0.75000E+00, 0.54444E+01, 0.80000E+00, 0.52222E+01, 0.80000E+00
  943,1,3,4, 0.54444E+01, 0.70000E+00, 0.56667E+01, 0.70000E+00, 0.56667E+01, 0.71250E+00, 0.54444E+01, 0.71250E+00
  944,1,3,4, 0.54444E+01, 0.71250E+00, 0.56667E+01, 0.71250E+00, 0.56667E+01, 0.72500E+00, 0.54444E+01, 0.72500E+00
  945,1,3,3, 0.54444E+01, 0.72500E+00, 0.56667E+01, 0.72500E+00, 0.56667E+01, 0.75000E+00, 0.54444E+01, 0.75000E+00
  946,1,3,3, 0.54444E+01, 0.75000E+00, 0.56667E+01, 0.75000E+00, 0.56667E+01, 0.80000E+00, 0.54444E+01, 0.80000E+00
  947,1,3,4, 0.56667E+01, 0.70000E+00, 0.58889E+01, 0.70000E+00, 0.58889E+01, 0.71250E+00, 0.56667E+01, 0.71250E+00
  948,1,3,4, 0.56667E+01, 0.71250E+00, 0.58889E+01, 0.71250E+00, 0.58889E+01, 0.72500E+00, 0.56667E+01, 0.72500E+00
  949,1,3,3, 0.56667E+01, 0.72500E+00, 0.58889E+01, 0.72500E+00, 0.58889E+01, 0.75000E+00, 0.56667E+01, 0.75000E+00
  950,1,3,3, 0.56667E+01, 0.75000E+00, 0.58889E+01, 0.75000E+00, 0.58889E+01, 0.80000E+00, 0.56667E+01, 0.80000E+00
  951,1,3,4, 0.58889E+01, 0.70000E+00, 0.61111E+01, 0.70000E+00, 0.61111E+01, 0.71250E+00, 0.58889E+01, 0.71250E+00
  952,1,3,4, 0.58889E+01, 0.71250E+00, 0.61111E+01, 0.71250E+00, 0.61111E+01, 0.72500E+00, 0.58889E+01, 0.72500E+00
  953,1,3,3, 0.58889E+01, 0.72500E+00, 0.61111E+01, 0.72500E+00, 0.61111E+01, 0.75000E+00, 0.58889E+01, 0.75000E+00
  954,1,3,3, 0.58889E+01, 0.75000E+00, 0.61111E+01, 0.75000E+00, 0.61111E+01, 0.80000E+00, 0.58889E+01, 0.80000E+00
  955,1,3,4, 0.61111E+01, 0.70000E+00, 0.63333E+01, 0.70000E+00, 0.63333E+01, 0.71250E+00, 0.61111E+01, 0.71250E+00
  956,1,3,4, 0.61111E+01, 0.71250E+00, 0.63333E+01, 0.71250E+00, 0.63333E+01, 0.72500E+00, 0.61111E+01, 0.72500E+00
  957,1,3,3, 0.61111E+01, 0.72500E+00, 0.63333E+01, 0.72500E+00, 0.63333E+01, 0.75000E+00, 0.61111E+01, 0.75000E+00
  958,1,3,3, 0.61111E+01, 0.75000E+00, 0.63333E+01, 0.75000E+00, 0.63333E+01, 0.80000E+00, 0.61111E+01, 0.80000E+00
  959,1,3,4, 0.63333E+01, 0.70000E+00, 0.65556E+01, 0.70000E+00, 0.65556E+01, 0.71250E+00, 0.63333E+01, 0.71250E+00
  960,1,3,4, 0.63333E+01, 0.71250E+00, 0.65556E+01, 0.71250E+00, 0.65556E+01, 0.72500E+00, 0.63333E+01, 0.72500E+00
  961,1,3,3, 0.63333E+01, 0.72500E+00, 0.65556E+01, 0.72500E+00, 0.65556E+01, 0.75000E+00, 0.63333E+01, 0.75000E+00
  962,1,3,3, 0.63333E+01, 0.75000E+00, 0.65556E+01, 0.75000E+00, 0.65556E+01, 0.80000E+00, 0.63333E+01, 0.80000E+00
  963,1,3,4, 0.65556E+01, 0.70000E+00, 0.67778E+01, 0.70000E+00, 0.67778E+01, 0.71250E+00, 0.65556E+01, 0.71250E+00
  964,1,3,4, 0.65556E+01, 0.71250E+00, 0.67778E+01, 0.71250E+00, 0.67778E+01, 0.72500E+00, 0.65556E+01, 0.72500E+00
  965,1,3,3, 0.65556E+01, 0.72500E+00, 0.67778E+01, 0.72500E+00, 0.67778E+01, 0.75000E+00, 0.65556E+01, 0.75000E+00
  966,1,3,3, 0.65556E+01, 0.75000E+00, 0.67778E+01, 0.75000E+00, 0.67778E+01, 0.80000E+00, 0.65556E+01, 0.80000E+00
  967,1,3,4, 0.67778E+01, 0.70000E+00, 0.70000E+01, 0.70000E+00, 0.70000E+01, 0.71250E+00, 0.67778E+01, 0.71250E+00
  968,1,3,4, 0.67778E+01, 0.71250E+00, 0.70000E+01, 0.71250E+00, 0.70000E+01, 0.72500E+00, 0.67778E+01, 0.72500E+00
  969,1,3,3, 0.67778E+01, 0.72500E+00, 0.70000E+01, 0.72500E+00, 0.70000E+01, 0.75000E+00, 0.67778E+01, 0.75000E+00
  970,1,3,3, 0.67778E+01, 0.75000E+00, 0.70000E+01, 0.75000E+00, 0.70000E+01, 0.80000E+00, 0.67778E+01, 0.80000E+00
  971,1,3,4, 0.70000E+01, 0.70000E+00, 0.72222E+01, 0.70000E+00, 0.72222E+01, 0.71250E+00, 0.70000E+01, 0.71250E+00
  972,1,3,4, 0.70000E+01, 0.71250E+00, 0.72222E+01, 0.71250E+00, 0.72222E+01, 0.72500E+00, 0.70000E+01, 0.72500E+00
  973,1,3,3, 0.70000E+01, 0.72500E+00, 0.72222E+01, 0.72500E+00, 0.72222E+01, 0.75000E+00, 0.70000E+01, 0.75000E+00
  974,1,3,3, 0.70000E+01, 0.75000E+00, 0.72222E+01, 0.75000E+00, 0.72222E+01, 0.80000E+00, 0.70000E+01, 0.80000E+00
  975,1,3,4, 0.72222E+01, 0.70000E+00, 0.74444E+01, 0.70000E+00, 0.74444E+01, 0.71250E+00, 0.72222E+01, 0.71250E+00
  976,1,3,4, 0.72222E+01, 0.71250E+00, 0.74444E+01, 0.71250E+00, 0.74444E+01, 0.72500E+00, 0.72222E+01, 0.72500E+00
  977,1,3,3, 0.72222E+01, 0.72500E+00, 0.74444E+01, 0.72500E+00, 0.74444E+01, 0.75000E+00, 0.72222E+01, 0.75000E+00
  978,1,3,3, 0.72222E+01, 0.75000E+00, 0.74444E+01, 0.75000E+00, 0.74444E+01, 0.80000E+00, 0.72222E+01, 0.80000E+00
  979,1,3,4, 0.74444E+01, 0.70000E+00, 0.76667E+01, 0.70000E+00, 0.76667E+01, 0.71250E+00, 0.74444E+01, 0.71250E+00
  980,1,3,4, 0.74444E+01, 0.71250E+00, 0.76667E+01, 0.71250E+00, 0.76667E+01, 0.72500E+00, 0.74444E+01, 0.72500E+00
  981,1,3,3, 0.74444E+01, 0.72500E+00, 0.76667E+01, 0.72500E+00, 0.76667E+01, 0.75000E+00, 0.74444E+01, 0.75000E+00
  982,1,3,3, 0.74444E+01, 0.75000E+00, 0.76667E+01, 0.75000E+00, 0.76667E+01, 0.80000E+00, 0.74444E+01, 0.80000E+00
  983,1,3,4, 0.76667E+01, 0.70000E+00, 0.78889E+01, 0.70000E+00, 0.78889E+01, 0.71250E+00, 0.76667E+01, 0.71250E+00
  984,1,3,4, 0.76667E+01, 0.71250E+00, 0.78889E+01, 0.71250E+00, 0.78889E+01, 0.72500E+00, 0.76667E+01, 0.72500E+00
  985,1,3,3, 0.76667E+01, 0.72500E+00, 0.78889E+01, 0.72500E+00, 0.78889E+01, 0.75000E+00, 0.76667E+01, 0.75000E+00
  986,1,3,3, 0.76667E+01, 0.75000E+00, 0.78889E+01, 0.75000E+00, 0.78889E+01, 0.80000E+00, 0.76667E+01, 0.80000E+00
  987,1,3,4, 0.78889E+01, 0.70000E+00, 0.81111E+01, 0.70000E+00, 0.81111E+01, 0.71250E+00, 0.78889E+01, 0.71250E+00
  988,1,3,4, 0.78889E+01, 0.71250E+00, 0.81111E+01, 0.71250E+00, 0.81111E+01, 0.72500E+00, 0.78889E+01, 0.72500E+00
  989,1,3,3, 0.78889E+01, 0.72500E+00, 0.81111E+01, 0.72500E+00, 0.81111E+01, 0.75000E+00, 0.78889E+01, 0.75000E+00
  990,1,3,3, 0.78889E+01, 0.75000E+00, 0.81111E+01, 0.75000E+00, 0.81111E+01, 0.80000E+00, 0.78889E+01, 0.80000E+00
  991,1,3,4, 0.81111E+01, 0.70000E+00, 0.83333E+01, 0.70000E+00, 0.83333E+01, 0.71250E+00, 0.81111E+01, 0.71250E+00
  992,1,3,4, 0.81111E+01, 0.71250E+00, 0.83333E+01, 0.71250E+00, 0.83333E+01, 0.72500E+00, 0.81111E+01, 0.72500E+00
  993,1,3,3, 0.81111E+01, 0.72500E+00, 0.83333E+01, 0.72500E+00, 0.83333E+01, 0.75000E+00, 0.81111E+01, 0.75000E+00
  994,1,3,3, 0.81111E+01, 0.75000E+00, 0.83333E+01, 0.75000E+00, 0.83333E+01, 0.80000E+00, 0.81111E+01, 0.80000E+00
  995,1,3,4, 0.83333E+01, 0.70000E+00, 0.85556E+01, 0.70000E+00, 0.85556E+01, 0.71250E+00, 0.83333E+01, 0.71250E+00
  996,1,3,4, 0.83333E+01, 0.71250E+00, 0.85556E+01, 0.71250E+00, 0.85556E+01, 0.72500E+00, 0.83333E+01, 0.72500E+00
  997,1,3,3, 0.83333E+01, 0.72500E+00, 0.85556E+01, 0.72500E+00, 0.85556E+01, 0.75000E+00, 0.83333E+01, 0.75000E+00
  998,1,3,3, 0.83333E+01, 0.75000E+00, 0.85556E+01, 0.75000E+00, 0.85556E+01, 0.80000E+00, 0.83333E+01, 0.80000E+00
  999,1,3,4, 0.85556E+01, 0.70000E+00, 0.87778E+01, 0.70000E+00, 0.87778E+01, 0.71250E+00, 0.85556E+01, 0.71250E+00
 1000,1,3,4, 0.85556E+01, 0.71250E+00, 0.87778E+01, 0.71250E+00, 0.87778E+01, 0.72500E+00, 0.85556E+01, 0.72500E+00
 1001,1,3,3, 0.85556E+01, 0.72500E+00, 0.87778E+01, 0.72500E+00, 0.87778E+01, 0.75000E+00, 0.85556E+01, 0.75000E+00
 1002,1,3,3, 0.85556E+01, 0.75000E+00, 0.87778E+01, 0.75000E+00, 0.87778E+01, 0.80000E+00, 0.85556E+01, 0.80000E+00
 1003,1,3,4, 0.87778E+01, 0.70000E+00, 0.88889E+01, 0.70000E+00, 0.88889E+01, 0.71250E+00, 0.87778E+01, 0.71250E+00
 1004,1,3,4, 0.87778E+01, 0.71250E+00, 0.88889E+01, 0.71250E+00, 0.88889E+01, 0.72500E+00, 0.87778E+01, 0.72500E+00
 1005,1,3,3, 0.87778E+01, 0.72500E+00, 0.88889E+01, 0.72500E+00, 0.88889E+01, 0.75000E+00, 0.87778E+01, 0.75000E+00
 1006,1,3,4, 0.88889E+01, 0.70000E+00, 0.89444E+01, 0.70000E+00, 0.89444E+01, 0.71250E+00, 0.88889E+01, 0.71250E+00
 1007,1,3,4, 0.88889E+01, 0.71250E+00, 0.89444E+01, 0.71250E+00, 0.89444E+01, 0.72500E+00, 0.88889E+01, 0.72500E+00
 1008,1,4,4, 0.89444E+01, 0.70000E+00, 0.89722E+01, 0.70000E+00, 0.89722E+01, 0.71250E+00, 0.89444E+01, 0.71250E+00
 1009,1,4,4, 0.89722E+01, 0.70000E+00, 0.90000E+01, 0.70000E+00, 0.90000E+01, 0.71250E+00, 0.89722E+01, 0.71250E+00
 1010,1,4,4, 0.89722E+01, 0.71250E+00, 0.90000E+01, 0.71250E+00, 0.90000E+01, 0.72500E+00, 0.89722E+01, 0.72500E+00
 1011,1,4,4, 0.89444E+01, 0.71250E+00, 0.89722E+01, 0.71250E+00, 0.89722E+01, 0.72500E+00, 0.89444E+01, 0.72500E+00
 1012,1,4,3, 0.89444E+01, 0.72500E+00, 0.89722E+01, 0.72500E+00, 0.89722E+01, 0.75000E+00, 0.89444E+01, 0.75000E+00
 1013,1,4,3, 0.89722E+01, 0.72500E+00, 0.90000E+01, 0.72500E+00, 0.90000E+01, 0.75000E+00, 0.89722E+01, 0.75000E+00
 1014,1,3,3, 0.88889E+01, 0.72500E+00, 0.89444E+01, 0.72500E+00, 0.89444E+01, 0.75000E+00, 0.88889E+01, 0.75000E+00
 1015,1,3,3, 0.88889E+01, 0.75000E+00, 0.89444E+01, 0.75000E+00, 0.89444E+01, 0.80000E+00, 0.88889E+01, 0.80000E+00
 1016,1,4,3, 0.89444E+01, 0.75000E+00, 0.89722E+01, 0.75000E+00, 0.89722E+01, 0.80000E+00, 0.89444E+01, 0.80000E+00
 1017,1,4,3, 0.89722E+01, 0.75000E+00, 0.90000E+01, 0.75000E+00, 0.90000E+01, 0.80000E+00, 0.89722E+01, 0.80000E+00
 1018,1,3,3, 0.87778E+01, 0.75000E+00, 0.88889E+01, 0.75000E+00, 0.88889E+01, 0.80000E+00, 0.87778E+01, 0.80000E+00
 1019,1,3,3, 0.10000E+01, 0.80000E+00, 0.12222E+01, 0.80000E+00, 0.12222E+01, 0.90000E+00, 0.10000E+01, 0.90000E+00
 1020,1,3,3, 0.12222E+01, 0.80000E+00, 0.14444E+01, 0.80000E+00, 0.14444E+01, 0.90000E+00, 0.12222E+01, 0.90000E+00
 1021,1,3,3, 0.14444E+01, 0.80000E+00, 0.16667E+01, 0.80000E+00, 0.16667E+01, 0.90000E+00, 0.14444E+01, 0.90000E+00
 1022,1,3,3, 0.16667E+01, 0.80000E+00, 0.18889E+01, 0.80000E+00, 0.18889E+01, 0.90000E+00, 0.16667E+01, 0.90000E+00
 1023,1,3,3, 0.18889E+01, 0.80000E+00, 0.21111E+01, 0.80000E+00, 0.21111E+01, 0.90000E+00, 0.18889E+01, 0.90000E+00
 1024,1,3,3, 0.21111E+01, 0.80000E+00, 0.23333E+01, 0.80000E+00, 0.23333E+01, 0.90000E+00, 0.21111E+01, 0.90000E+00
 1025,1,3,3, 0.23333E+01, 0.80000E+00, 0.25556E+01, 0.80000E+00, 0.25556E+01, 0.90000E+00, 0.23333E+01, 0.90000E+00
 1026,1,3,3, 0.25556E+01, 0.80000E+00, 0.27778E+01, 0.80000E+00, 0.27778E+01, 0.90000E+00, 0.25556E+01, 0.90000E+00
 1027,1,3,3, 0.27778E+01, 0.80000E+00, 0.30000E+01, 0.80000E+00, 0.30000E+01, 0.90000E+00, 0.27778E+01, 0.90000E+00
 1028,1,3,3, 0.30000E+01, 0.80000E+00, 0.32222E+01, 0.80000E+00, 0.32222E+01, 0.90000E+00, 0.30000E+01, 0.90000E+00
 1029,1,3,3, 0.32222E+01, 0.80000E+00, 0.34444E+01, 0.80000E+00, 0.34444E+01, 0.90000E+00, 0.32222E+01, 0.90000E+00
 1030,1,3,3, 0.34444E+01, 0.80000E+00, 0.36667E+01, 0.80000E+00, 0.36667E+01, 0.90000E+00, 0.34444E+01, 0.90000E+00
 1031,1,3,3, 0.36667E+01, 0.80000E+00, 0.38889E+01, 0.80000E+00, 0.38889E+01, 0.90000E+00, 0.36667E+01, 0.90000E+00
 1032,1,3,3, 0.38889E+01, 0.80000E+00, 0.41111E+01, 0.80000E+00, 0.41111E+01, 0.90000E+00, 0.38889E+01, 0.90000E+00
 1033,1,3,3, 0.41111E+01, 0.80000E+00, 0.43333E+01, 0.80000E+00, 0.43333E+01, 0.90000E+00, 0.41111E+01, 0.90000E+00
 1034,1,3,3, 0.43333E+01, 0.80000E+00, 0.45556E+01, 0.80000E+00, 0.45556E+01, 0.90000E+00, 0.43333E+01, 0.90000E+00
 1035,1,3,3, 0.45556E+01, 0.80000E+00, 0.47778E+01, 0.80000E+00, 0.47778E+01, 0.90000E+00, 0.45556E+01, 0.90000E+00
 1036,1,3,3, 0.47778E+01, 0.80000E+00, 0.50000E+01, 0.80000E+00, 0.50000E+01, 0.90000E+00, 0.47778E+01, 0.90000E+00
 1037,1,3,3, 0.50000E+01, 0.80000E+00, 0.52222E+01, 0.80000E+00, 0.52222E+01, 0.90000E+00, 0.50000E+01, 0.90000E+00
 1038,1,3,3, 0.52222E+01, 0.80000E+00, 0.54444E+01, 0.80000E+00, 0.54444E+01, 0.90000E+00, 0.52222E+01, 0.90000E+00
 1039,1,3,3, 0.54444E+01, 0.80000E+00, 0.56667E+01, 0.80000E+00, 0.56667E+01, 0.90000E+00, 0.54444E+01, 0.90000E+00
 1040,1,3,3, 0.56667E+01, 0.80000E+00, 0.58889E+01, 0.80000E+00, 0.58889E+01, 0.90000E+00, 0.56667E+01, 0.90000E+00
 1041,1,3,3, 0.58889E+01, 0.80000E+00, 0.61111E+01, 0.80000E+00, 0.61111E+01, 0.90000E+00, 0.58889E+01, 0.90000E+00
 1042,1,3,3, 0.61111E+01, 0.80000E+00, 0.63333E+01, 0.80000E+00, 0.63333E+01, 0.90000E+00, 0.61111E+01, 0.90000E+00
 1043,1,3,3, 0.63333E+01, 0.80000E+00, 0.65556E+01, 0.80000E+00, 0.65556E+01, 0.90000E+00, 0.63333E+01, 0.90000E+00
 1044,1,3,3, 0.65556E+01, 0.80000E+00, 0.67778E+01, 0.80000E+00, 0.67778E+01, 0.90000E+00, 0.65556E+01, 0.90000E+00
 1045,1,3,3, 0.67778E+01, 0.80000E+00, 0.70000E+01, 0.80000E+00, 0.70000E+01, 0.90000E+00, 0.67778E+01, 0.90000E+00
 1046,1,3,3, 0.70000E+01, 0.80000E+00, 0.72222E+01, 0.80000E+00, 0.72222E+01, 0.90000E+00, 0.70000E+01, 0.90000E+00
 1047,1,3,3, 0.72222E+01, 0.80000E+00, 0.74444E+01, 0.80000E+00, 0.74444E+01, 0.90000E+00, 0.72222E+01, 0.90000E+00
 1048,1,3,3, 0.74444E+01, 0.80000E+00, 0.76667E+01, 0.80000E+00, 0.76667E+01, 0.90000E+00, 0.74444E+01, 0.90000E+00
 1049,1,3,3, 0.76667E+01, 0.80000E+00, 0.78889E+01, 0.80000E+00, 0.78889E+01, 0.90000E+00, 0.76667E+01, 0.90000E+00
 1050,1,3,3, 0.78889E+01, 0.80000E+00, 0.81111E+01, 0.80000E+00, 0.81111E+01, 0.90000E+00, 0.78889E+01, 0.90000E+00
 1051,1,3,3, 0.81111E+01, 0.80000E+00, 0.83333E+01, 0.80000E+00, 0.83333E+01, 0.90000E+00, 0.81111E+01, 0.90000E+00
 1052,1,3,3, 0.83333E+01, 0.80000E+00, 0.85556E+01, 0.80000E+00, 0.85556E+01, 0.90000E+00, 0.83333E+01, 0.90000E+00
 1053,1,3,3, 0.85556E+01, 0.80000E+00, 0.87778E+01, 0.80000E+00, 0.87778E+01, 0.90000E+00, 0.85556E+01, 0.90000E+00
 1054,1,3,3, 0.87778E+01, 0.80000E+00, 0.88889E+01, 0.80000E+00, 0.88889E+01, 0.90000E+00, 0.87778E+01, 0.90000E+00
 1055,1,3,3, 0.88889E+01, 0.80000E+00, 0.89444E+01, 0.80000E+00, 0.89444E+01, 0.90000E+00, 0.88889E+01, 0.90000E+00
 1056,1,4,3, 0.89444E+01, 0.80000E+00, 0.89722E+01, 0.80000E+00, 0.89722E+01, 0.90000E+00, 0.89444E+01, 0.90000E+00
 1057,1,4,3, 0.89722E+01, 0.80000E+00, 0.90000E+01, 0.80000E+00, 0.90000E+01, 0.90000E+00, 0.89722E+01, 0.90000E+00
 1058,1,3,3, 0.10000E+01, 0.90000E+00, 0.12222E+01, 0.90000E+00, 0.12222E+01, 0.10000E+01, 0.10000E+01, 0.10000E+01
 1059,1,3,3, 0.12222E+01, 0.90000E+00, 0.14444E+01, 0.90000E+00, 0.14444E+01, 0.10000E+01, 0.12222E+01, 0.10000E+01
 1060,1,3,3, 0.14444E+01, 0.90000E+00, 0.16667E+01, 0.90000E+00, 0.16667E+01, 0.10000E+01, 0.14444E+01, 0.10000E+01
 1061,1,3,3, 0.16667E+01, 0.90000E+00, 0.18889E+01, 0.90000E+00, 0.18889E+01, 0.10000E+01, 0.16667E+01, 0.10000E+01
 1062,1,3,3, 0.18889E+01, 0.90000E+00, 0.21111E+01, 0.90000E+00, 0.21111E+01, 0.10000E+01, 0.18889E+01, 0.10000E+01
 1063,1,3,3, 0.21111E+01, 0.90000E+00, 0.23333E+01, 0.90000E+00, 0.23333E+01, 0.10000E+01, 0.21111E+01, 0.10000E+01
 1064,1,3,3, 0.23333E+01, 0.90000E+00, 0.25556E+01, 0.90000E+00, 0.25556E+01, 0.10000E+01, 0.23333E+01, 0.10000E+01
 1065,1,3,3, 0.25556E+01, 0.90000E+00, 0.27778E+01, 0.90000E+00, 0.27778E+01, 0.10000E+01, 0.25556E+01, 0.10000E+01
 1066,1,3,3, 0.27778E+01, 0.90000E+00, 0.30000E+01, 0.90000E+00, 0.30000E+01, 0.10000E+01, 0.27778E+01, 0.10000E+01
 1067,1,3,3, 0.30000E+01, 0.90000E+00, 0.32222E+01, 0.90000E+00, 0.32222E+01, 0.10000E+01, 0.30000E+01, 0.10000E+01
 1068,1,3,3, 0.32222E+01, 0.90000E+00, 0.34444E+01, 0.90000E+00, 0.34444E+01, 0.10000E+01, 0.32222E+01, 0.10000E+01
 1069,1,3,3, 0.34444E+01, 0.90000E+00, 0.36667E+01, 0.90000E+00, 0.36667E+01, 0.10000E+01, 0.34444E+01, 0.10000E+01
 1070,1,3,3, 0.36667E+01, 0.90000E+00, 0.38889E+01, 0.90000E+00, 0.38889E+01, 0.10000E+01, 0.36667E+01, 0.10000E+01
 1071,1,3,3, 0.38889E+01, 0.90000E+00, 0.41111E+01, 0.90000E+00, 0.41111E+01, 0.10000E+01, 0.38889E+01, 0.10000E+01
 1072,1,3,3, 0.41111E+01, 0.90000E+00, 0.43333E+01, 0.90000E+00, 0.43333E+01, 0.10000E+01, 0.41111E+01, 0.10000E+01
 1073,1,3,3, 0.43333E+01, 0.90000E+00, 0.45556E+01, 0.90000E+00, 0.45556E+01, 0.10000E+01, 0.43333E+01, 0.10000E+01
 1074,1,3,3, 0.45556E+01, 0.90000E+00, 0.47778E+01, 0.90000E+00, 0.47778E+01, 0.10000E+01, 0.45556E+01, 0.10000E+01
 1075,1,3,3, 0.47778E+01, 0.90000E+00, 0.50000E+01, 0.90000E+00, 0.50000E+01, 0.10000E+01, 0.47778E+01, 0.10000E+01
 1076,1,3,3, 0.50000E+01, 0.90000E+00, 0.52222E+01, 0.90000E+00, 0.52222E+01, 0.10000E+01, 0.50000E+01, 0.10000E+01
 1077,1,3,3, 0.52222E+01, 0.90000E+00, 0.54444E+01, 0.90000E+00, 0.54444E+01, 0.10000E+01, 0.52222E+01, 0.10000E+01
 1078,1,3,3, 0.54444E+01, 0.90000E+00, 0.56667E+01, 0.90000E+00, 0.56667E+01, 0.10000E+01, 0.54444E+01, 0.10000E+01
 1079,1,3,3, 0.56667E+01, 0.90000E+00, 0.58889E+01, 0.90000E+00, 0.58889E+01, 0.10000E+01, 0.56667E+01, 0.10000E+01
 1080,1,3,3, 0.58889E+01, 0.90000E+00, 0.61111E+01, 0.90000E+00, 0.61111E+01, 0.10000E+01, 0.58889E+01, 0.10000E+01
 1081,1,3,3, 0.61111E+01, 0.90000E+00, 0.63333E+01, 0.90000E+00, 0.63333E+01, 0.10000E+01, 0.61111E+01, 0.10000E+01
 1082,1,3,3, 0.63333E+01, 0.90000E+00, 0.65556E+01, 0.90000E+00, 0.65556E+01, 0.10000E+01, 0.63333E+01, 0.10000E+01
 1083,1,3,3, 0.65556E+01, 0.90000E+00, 0.67778E+01, 0.90000E+00, 0.67778E+01, 0.10000E+01, 0.65556E+01, 0.10000E+01
 1084,1,3,3, 0.67778E+01, 0.90000E+00, 0.70000E+01, 0.90000E+00, 0.70000E+01, 0.10000E+01, 0.67778E+01, 0.10000E+01
 1085,1,3,3, 0.70000E+01, 0.90000E+00, 0.72222E+01, 0.90000E+00, 0.72222E+01, 0.10000E+01, 0.70000E+01, 0.10000E+01
 1086,1,3,3, 0.72222E+01, 0.90000E+00, 0.74444E+01, 0.90000E+00, 0.74444E+01, 0.10000E+01, 0.72222E+01, 0.10000E+01
 1087,1,3,3, 0.74444E+01, 0.90000E+00, 0.76667E+01, 0.90000E+00, 0.76667E+01, 0.10000E+01, 0.74444E+01, 0.10000E+01
 1088,1,3,3, 0.76667E+01, 0.90000E+00, 0.78889E+01, 0.90000E+00, 0.78889E+01, 0.10000E+01, 0.76667E+01, 0.10000E+01
 1089,1,3,3, 0.78889E+01, 0.90000E+00, 0.81111E+01, 0.90000E+00, 0.81111E+01, 0.10000E+01, 0.78889E+01, 0.10000E+01
 1090,1,3,3, 0.81111E+01, 0.90000E+00, 0.83333E+01, 0.90000E+00, 0.83333E+01, 0.10000E+01, 0.81111E+01, 0.10000E+01
 1091,1,3,3, 0.83333E+01, 0.90000E+00, 0.85556E+01, 0.90000E+00, 0.85556E+01, 0.10000E+01, 0.83333E+01, 0.10000E+01
 1092,1,3,3, 0.85556E+01, 0.90000E+00, 0.87778E+01, 0.90000E+00, 0.87778E+01, 0.10000E+01, 0.85556E+01, 0.10000E+01
 1093,1,3,3, 0.87778E+01, 0.90000E+00, 0.88889E+01, 0.90000E+00, 0.88889E+01, 0.10000E+01, 0.87778E+01, 0.10000E+01
 1094,1,3,3, 0.88889E+01, 0.90000E+00, 0.89444E+01, 0.90000E+00, 0.89444E+01, 0.10000E+01, 0.88889E+01, 0.10000E+01
 1095,1,4,3, 0.89444E+01, 0.90000E+00, 0.89722E+01, 0.90000E+00, 0.89722E+01, 0.10000E+01, 0.89444E+01, 0.10000E+01
 1096,1,4,3, 0.89722E+01, 0.90000E+00, 0.90000E+01, 0.90000E+00, 0.90000E+01, 0.10000E+01, 0.89722E+01, 0.10000E+01
 1097,2,4,3, 0.90000E+01, 0.70000E+00, 0.90042E+01, 0.70000E+00, 0.90042E+01, 0.72500E+00, 0.90000E+01, 0.72500E+00
 1098,2,4,3, 0.90042E+01, 0.70000E+00, 0.90083E+01, 0.70000E+00, 0.90083E+01, 0.72500E+00, 0.90042E+01, 0.72500E+00
 1099,2,4,3, 0.90042E+01, 0.72500E+00, 0.90083E+01, 0.72500E+00, 0.90083E+01, 0.75000E+00, 0.90042E+01, 0.75000E+00
 1100,2,4,3, 0.90000E+01, 0.72500E+00, 0.90042E+01, 0.72500E+00, 0.90042E+01, 0.75000E+00, 0.90000E+01, 0.75000E+00
 1101,2,4,3, 0.90083E+01, 0.70000E+00, 0.90167E+01, 0.70000E+00, 0.90167E+01, 0.75000E+00, 0.90083E+01, 0.75000E+00
 1102,2,3,3, 0.90167E+01, 0.70000E+00, 0.90333E+01, 0.70000E+00, 0.90333E+01, 0.75000E+00, 0.90167E+01, 0.75000E+00
 1103,2,3,3, 0.90167E+01, 0.75000E+00, 0.90333E+01, 0.75000E+00, 0.90333E+01, 0.80000E+00, 0.90167E+01, 0.80000E+00
 1104,2,4,3, 0.90000E+01, 0.75000E+00, 0.90083E+01, 0.75000E+00, 0.90083E+01, 0.80000E+00, 0.90000E+01, 0.80000E+00
 1105,2,4,3, 0.90083E+01, 0.75000E+00, 0.90167E+01, 0.75000E+00, 0.90167E+01, 0.80000E+00, 0.90083E+01, 0.80000E+00
 1106,2,3,3, 0.90333E+01, 0.70000E+00, 0.90667E+01, 0.70000E+00, 0.90667E+01, 0.80000E+00, 0.90333E+01, 0.80000E+00
 1107,2,3,3, 0.90667E+01, 0.70000E+00, 0.91333E+01, 0.70000E+00, 0.91333E+01, 0.80000E+00, 0.90667E+01, 0.80000E+00
 1108,2,3,3, 0.91333E+01, 0.70000E+00, 0.92667E+01, 0.70000E+00, 0.92667E+01, 0.80000E+00, 0.91333E+01, 0.80000E+00
 1109,2,3,3, 0.92667E+01, 0.70000E+00, 0.93333E+01, 0.70000E+00, 0.93333E+01, 0.80000E+00, 0.92667E+01, 0.80000E+00
 1110,2,3,3, 0.93333E+01, 0.70000E+00, 0.93667E+01, 0.70000E+00, 0.93667E+01, 0.80000E+00, 0.93333E+01, 0.80000E+00
 1111,2,4,3, 0.93667E+01, 0.70000E+00, 0.93833E+01, 0.70000E+00, 0.93833E+01, 0.80000E+00, 0.93667E+01, 0.80000E+00
 1112,2,4,3, 0.93833E+01, 0.70000E+00, 0.94000E+01, 0.70000E+00, 0.94000E+01, 0.80000E+00, 0.93833E+01, 0.80000E+00
 1113,2,4,3, 0.90000E+01, 0.80000E+00, 0.90167E+01, 0.80000E+00, 0.90167E+01, 0.90000E+00, 0.90000E+01, 0.90000E+00
 1114,2,4,3, 0.90167E+01, 0.80000E+00, 0.90333E+01, 0.80000E+00, 0.90333E+01, 0.90000E+00, 0.90167E+01, 0.90000E+00
 1115,2,3,3, 0.90333E+01, 0.80000E+00, 0.90667E+01, 0.80000E+00, 0.90667E+01, 0.90000E+00, 0.90333E+01, 0.90000E+00
 1116,2,3,3, 0.90667E+01, 0.80000E+00, 0.91333E+01, 0.80000E+00, 0.91333E+01, 0.90000E+00, 0.90667E+01, 0.90000E+00
 1117,2,3,3, 0.91333E+01, 0.80000E+00, 0.92667E+01, 0.80000E+00, 0.92667E+01, 0.90000E+00, 0.91333E+01, 0.90000E+00
 1118,2,3,3, 0.92667E+01, 0.80000E+00, 0.93333E+01, 0.80000E+00, 0.93333E+01, 0.90000E+00, 0.92667E+01, 0.90000E+00
 1119,2,3,3, 0.93333E+01, 0.80000E+00, 0.93667E+01, 0.80000E+00, 0.93667E+01, 0.90000E+00, 0.93333E+01, 0.90000E+00
 1120,2,4,3, 0.93667E+01, 0.80000E+00, 0.93833E+01, 0.80000E+00, 0.93833E+01, 0.90000E+00, 0.93667E+01, 0.90000E+00
 1121,2,4,3, 0.93833E+01, 0.80000E+00, 0.94000E+01, 0.80000E+00, 0.94000E+01, 0.90000E+00, 0.93833E+01, 0.90000E+00
 1122,2,4,3, 0.90000E+01, 0.90000E+00, 0.90167E+01, 0.90000E+00, 0.90167E+01, 0.10000E+01, 0.90000E+01, 0.10000E+01
 1123,2,4,3, 0.90167E+01, 0.90000E+00, 0.90333E+01, 0.90000E+00, 0.90333E+01, 0.10000E+01, 0.90167E+01, 0.10000E+01
 1124,2,3,3, 0.90333E+01, 0.90000E+00, 0.90667E+01, 0.90000E+00, 0.90667E+01, 0.10000E+01, 0.90333E+01, 0.10000E+01
 1125,2,3,3, 0.90667E+01, 0.90000E+00, 0.91333E+01, 0.90000E+00, 0.91333E+01, 0.10000E+01, 0.90667E+01, 0.10000E+01
 1126,2,3,3, 0.91333E+01, 0.90000E+00, 0.92667E+01, 0.90000E+00, 0.92667E+01, 0.10000E+01, 0.91333E+01, 0.10000E+01
 1127,2,3,3, 0.92667E+01, 0.90000E+00, 0.93333E+01, 0.90000E+00, 0.93333E+01, 0.10000E+01, 0.92667E+01, 0.10000E+01
 1128,2,3,3, 0.93333E+01, 0.90000E+00, 0.93667E+01, 0.90000E+00, 0.93667E+01, 0.10000E+01, 0.93333E+01, 0.10000E+01
 1129,2,4,3, 0.93667E+01, 0.90000E+00, 0.93833E+01, 0.90000E+00, 0.93833E+01, 0.10000E+01, 0.93667E+01, 0.10000E+01
 1130,2,4,3, 0.93833E+01, 0.90000E+00, 0.94000E+01, 0.90000E+00, 0.94000E+01, 0.10000E+01, 0.93833E+01, 0.10000E+01
 1131,3,4,3, 0.94000E+01, 0.70000E+00, 0.94250E+01, 0.70000E+00, 0.94250E+01, 0.80000E+00, 0.94000E+01, 0.80000E+00
 1132,3,4,3, 0.94250E+01, 0.70000E+00, 0.94500E+01, 0.70000E+00, 0.94500E+01, 0.80000E+00, 0.94250E+01, 0.80000E+00
 1133,3,3,3, 0.94500E+01, 0.70000E+00, 0.95000E+01, 0.70000E+00, 0.95000E+01, 0.80000E+00, 0.94500E+01, 0.80000E+00
 1134,3,3,3, 0.95000E+01, 0.70000E+00, 0.96000E+01, 0.70000E+00, 0.96000E+01, 0.80000E+00, 0.95000E+01, 0.80000E+00
 1135,3,3,3, 0.96000E+01, 0.70000E+00, 0.98000E+01, 0.70000E+00, 0.98000E+01, 0.80000E+00, 0.96000E+01, 0.80000E+00
 1136,3,3,3, 0.98000E+01, 0.70000E+00, 0.10000E+02, 0.70000E+00, 0.10000E+02, 0.80000E+00, 0.98000E+01, 0.80000E+00
 1137,3,4,3, 0.94000E+01, 0.80000E+00, 0.94250E+01, 0.80000E+00, 0.94250E+01, 0.90000E+00, 0.94000E+01, 0.90000E+00
 1138,3,4,3, 0.94250E+01, 0.80000E+00, 0.94500E+01, 0.80000E+00, 0.94500E+01, 0.90000E+00, 0.94250E+01, 0.90000E+00
 1139,3,3,3, 0.94500E+01, 0.80000E+00, 0.95000E+01, 0.80000E+00, 0.95000E+01, 0.90000E+00, 0.94500E+01, 0.90000E+00
 1140,3,3,3, 0.95000E+01, 0.80000E+00, 0.96000E+01, 0.80000E+00, 0.96000E+01, 0.90000E+00, 0.95000E+01, 0.90000E+00
 1141,3,3,3, 0.96000E+01, 0.80000E+00, 0.98000E+01, 0.80000E+00, 0.98000E+01, 0.90000E+00, 0.96000E+01, 0.90000E+00
 1142,3,3,3, 0.98000E+01, 0.80000E+00, 0.10000E+02, 0.80000E+00, 0.10000E+02, 0.90000E+00, 0.98000E+01, 0.90000E+00
 1143,3,4,3, 0.94000E+01, 0.90000E+00, 0.94250E+01, 0.90000E+00, 0.94250E+01, 0.10000E+01, 0.94000E+01, 0.10000E+01
 1144,3,4,3, 0.94250E+01, 0.90000E+00, 0.94500E+01, 0.90000E+00, 0.94500E+01, 0.10000E+01, 0.94250E+01, 0.10000E+01
 1145,3,3,3, 0.94500E+01, 0.90000E+00, 0.95000E+01, 0.90000E+00, 0.95000E+01, 0.10000E+01, 0.94500E+01, 0.10000E+01
 1146,3,3,3, 0.95000E+01, 0.90000E+00, 0.96000E+01, 0.90000E+00, 0.96000E+01, 0.10000E+01, 0.95000E+01, 0.10000E+01
 1147,3,3,3, 0.96000E+01, 0.90000E+00, 0.98000E+01, 0.90000E+00, 0.98000E+01, 0.10000E+01, 0.96000E+01, 0.10000E+01
 1148,3,3,3, 0.98000E+01, 0.90000E+00, 0.10000E+02, 0.90000E+00, 0.10000E+02, 0.10000E+01, 0.98000E+01, 0.10000E+01


==> figures/sec4/b2ch4/qoi_data.csv <==
 0.00000E+00, 0.2981499999905E+02, 0.1000000000000E+02, 0.8614720858085E+02, 0.1000000000000E+01, 0.1560000000000E+01, 0.3120000000000E+01, 0.1560000000000E+01, 0.3120000000000E+01, 0.2687792907723E+03,-0.1092613558942E+02, 0.3760000000000E+01
 0.00000E+00, 0.2981499999810E+02, 0.1000000000000E+02, 0.8614720858399E+02, 0.1000000000000E+01, 0.1560000000000E+01, 0.3120000000000E+01, 0.1560000000000E+01, 0.3120000000000E+01, 0.2687792907821E+03,-0.1092613558451E+02, 0.3760000000000E+01
 0.75000E-01, 0.2981503152914E+02, 0.1000000000000E+02, 0.8795425005058E+02, 0.1000000000000E+01, 0.1560061124723E+01, 0.3120000000000E+01, 0.1559914276233E+01, 0.3120000000000E+01, 0.2742740762296E+03,-0.8438938030505E+01, 0.3760000000000E+01
 0.15000E+00, 0.2981552901219E+02, 0.1000000000000E+02, 0.9002977536788E+02, 0.1000000000000E+01, 0.1560298163596E+01, 0.3120000000000E+01, 0.1559487007376E+01, 0.3120000000000E+01, 0.2806057915214E+03,-0.4862636477772E+01, 0.3760000000000E+01
 0.22500E+00, 0.2981682092288E+02, 0.1000000000000E+02, 0.9030244863337E+02, 0.1000000000000E+01, 0.1560735332968E+01, 0.3120000000000E+01, 0.1558707691608E+01, 0.3120000000000E+01, 0.2814558137734E+03,-0.4045257128104E+01, 0.3760000000000E+01
 0.30000E+00, 0.2981807530781E+02, 0.1000000000000E+02, 0.9021204719346E+02, 0.1000000000000E+01, 0.1561190268371E+01, 0.3120000000000E+01, 0.1557972272405E+01, 0.3120000000000E+01, 0.2811740632160E+03,-0.4433261897679E+01, 0.3760000000000E+01
 0.37500E+00, 0.2981926082683E+02, 0.1000000000000E+02, 0.9014287315060E+02, 0.1000000000000E+01, 0.1561602262193E+01, 0.3120000000000E+01, 0.1557235395908E+01, 0.3120000000000E+01, 0.2809584792527E+03,-0.4532946192471E+01, 0.3760000000000E+01
 0.45000E+00, 0.2982040300864E+02, 0.1000000000000E+02, 0.9016043217471E+02, 0.1000000000000E+01, 0.1562007915015E+01, 0.3120000000000E+01, 0.1556519247573E+01, 0.3120000000000E+01, 0.2810132385415E+03,-0.4511155483244E+01, 0.3760000000000E+01
 0.52500E+00, 0.2982155874648E+02, 0.1000000000000E+02, 0.9017739351988E+02, 0.1000000000000E+01, 0.1562413632770E+01, 0.3120000000000E+01, 0.1555795345699E+01, 0.3120000000000E+01, 0.2810661369448E+03,-0.4442842469600E+01, 0.3760000000000E+01
 0.60000E+00, 0.2982271381760E+02, 0.1000000000000E+02, 0.9019077080543E+02, 0.1000000000000E+01, 0.1562821639812E+01, 0.3120000000000E+01, 0.1555073123746E+01, 0.3120000000000E+01, 0.2811078592499E+03,-0.4406724149690E+01, 0.3760000000000E+01
 0.67500E+00, 0.2982387262758E+02, 0.1000000000000E+02, 0.9019903327865E+02, 0.1000000000000E+01, 0.1563229395349E+01, 0.3120000000000E+01, 0.1554349333518E+01, 0.3120000000000E+01, 0.2811336386754E+03,-0.4371767911675E+01, 0.3760000000000E+01
 0.75000E+00, 0.2982502809007E+02, 0.1000000000000E+02, 0.9020726256386E+02, 0.1000000000000E+01, 0.1563637173137E+01, 0.3120000000000E+01, 0.1553626598539E+01, 0.3120000000000E+01, 0.2811593115168E+03,-0.4344305637461E+01, 0.3760000000000E+01
 0.82500E+00, 0.2982618527713E+02, 0.1000000000000E+02, 0.9021531442113E+02, 0.1000000000000E+01, 0.1564044701892E+01, 0.3120000000000E+01, 0.1552903564273E+01, 0.3120000000000E+01, 0.2811844316790E+03,-0.4313393488242E+01, 0.3760000000000E+01
 0.90000E+00, 0.2982734022690E+02, 0.1000000000000E+02, 0.9022285566942E+02, 0.1000000000000E+01, 0.1564452286033E+01, 0.3120000000000E+01, 0.1552180960865E+01, 0.3120000000000E+01, 0.2812079578536E+03,-0.4287376118029E+01, 0.3760000000000E+01
 0.97500E+00, 0.2982849675262E+02, 0.1000000000000E+02, 0.9023025476300E+02, 0.1000000000000E+01, 0.1564859755939E+01, 0.3120000000000E+01, 0.1551458227778E+01, 0.3120000000000E+01, 0.2812310413667E+03,-0.4259449230177E+01, 0.3760000000000E+01
 0.10500E+01, 0.2982965128273E+02, 0.1000000000000E+02, 0.9023702067531E+02, 0.1000000000000E+01, 0.1565267253668E+01, 0.3120000000000E+01, 0.1550735806185E+01, 0.3120000000000E+01, 0.2812521492411E+03,-0.4235735220136E+01, 0.3760000000000E+01
 0.11250E+01, 0.2983080720499E+02, 0.1000000000000E+02, 0.9024378835194E+02, 0.1000000000000E+01, 0.1565674646890E+01, 0.3120000000000E+01, 0.1550013321340E+01, 0.3120000000000E+01, 0.2812732630860E+03,-0.4210157815333E+01, 0.3760000000000E+01
 0.12000E+01, 0.2983196125844E+02, 0.1000000000000E+02, 0.9025000505468E+02, 0.1000000000000E+01, 0.1566082057614E+01, 0.3120000000000E+01, 0.1549291113548E+01, 0.3120000000000E+01, 0.2812926578304E+03,-0.4188237636720E+01, 0.3760000000000E+01
 0.12750E+01, 0.2983311660428E+02, 0.1000000000000E+02, 0.9025627076349E+02, 0.1000000000000E+01, 0.1566489372351E+01, 0.3120000000000E+01, 0.1548568861852E+01, 0.3120000000000E+01, 0.2813122058081E+03,-0.4164477319259E+01, 0.3760000000000E+01
 0.13500E+01, 0.2983427017943E+02, 0.1000000000000E+02, 0.9026204870945E+02, 0.1000000000000E+01, 0.1566896701361E+01, 0.3120000000000E+01, 0.1547846870063E+01, 0.3120000000000E+01, 0.2813302319364E+03,-0.4144025197793E+01, 0.3760000000000E+01
 0.14250E+01, 0.2983542496840E+02, 0.1000000000000E+02, 0.9026789636556E+02, 0.1000000000000E+01, 0.1567303939423E+01, 0.3120000000000E+01, 0.1547124844647E+01, 0.3120000000000E+01, 0.2813484758300E+03,-0.4121764413106E+01, 0.3760000000000E+01
 0.15000E+01, 0.2983657806482E+02, 0.1000000000000E+02, 0.9027331039982E+02, 0.1000000000000E+01, 0.1567711189230E+01, 0.3120000000000E+01, 0.1546403068001E+01, 0.3120000000000E+01, 0.2813653668038E+03,-0.4102538646409E+01, 0.3760000000000E+01
 0.15750E+01, 0.2983773230997E+02, 0.1000000000000E+02, 0.9027880617960E+02, 0.1000000000000E+01, 0.1568118351891E+01, 0.3120000000000E+01, 0.1545681265062E+01, 0.3120000000000E+01, 0.2813825130492E+03,-0.4081541293480E+01, 0.3760000000000E+01
 0.16500E+01, 0.2983888492815E+02, 0.1000000000000E+02, 0.9028391225927E+02, 0.1000000000000E+01, 0.1568525524259E+01, 0.3120000000000E+01, 0.1544959701993E+01, 0.3120000000000E+01, 0.2813984434153E+03,-0.4063357258353E+01, 0.3760000000000E+01
 0.17250E+01, 0.2984003864020E+02, 0.1000000000000E+02, 0.9028910714010E+02, 0.1000000000000E+01, 0.1568932612644E+01, 0.3120000000000E+01, 0.1544238118541E+01, 0.3120000000000E+01, 0.2814146510358E+03,-0.4043443746249E+01, 0.3760000000000E+01
 0.18000E+01, 0.2984119078109E+02, 0.1000000000000E+02, 0.9029394827249E+02, 0.1000000000000E+01, 0.1569339708963E+01, 0.3120000000000E+01, 0.1543516767370E+01, 0.3120000000000E+01, 0.2814297549484E+03,-0.4026158621169E+01, 0.3760000000000E+01
 0.18750E+01, 0.2984234396915E+02, 0.1000000000000E+02, 0.9029888233237E+02, 0.1000000000000E+01, 0.1569746724009E+01, 0.3120000000000E+01, 0.1542795400810E+01, 0.3120000000000E+01, 0.2814451489664E+03,-0.4007188118439E+01, 0.3760000000000E+01
 0.19500E+01, 0.2984349563402E+02, 0.1000000000000E+02, 0.9030349259126E+02, 0.1000000000000E+01, 0.1570153745418E+01, 0.3120000000000E+01, 0.1542074259878E+01, 0.3120000000000E+01, 0.2814595327136E+03,-0.3990688595785E+01, 0.3760000000000E+01
 0.20250E+01, 0.2984464830603E+02, 0.1000000000000E+02, 0.9030819799743E+02, 0.1000000000000E+01, 0.1570560687926E+01, 0.3120000000000E+01, 0.1541353107860E+01, 0.3120000000000E+01, 0.2814742134747E+03,-0.3972548074611E+01, 0.3760000000000E+01
 0.21000E+01, 0.2984579949643E+02, 0.1000000000000E+02, 0.9031260494827E+02, 0.1000000000000E+01, 0.1570967635387E+01, 0.3120000000000E+01, 0.1540632175531E+01, 0.3120000000000E+01, 0.2814879630429E+03,-0.3956742370719E+01, 0.3760000000000E+01
 0.21750E+01, 0.2984695165946E+02, 0.1000000000000E+02, 0.9031710797761E+02, 0.1000000000000E+01, 0.1571374506049E+01, 0.3120000000000E+01, 0.1539911235864E+01, 0.3120000000000E+01, 0.2815020125181E+03,-0.3939339328707E+01, 0.3760000000000E+01
 0.22500E+01, 0.2984810237721E+02, 0.1000000000000E+02, 0.9032133432054E+02, 0.1000000000000E+01, 0.1571781380395E+01, 0.3120000000000E+01, 0.1539190510525E+01, 0.3120000000000E+01, 0.2815151987176E+03,-0.3924151721063E+01, 0.3760000000000E+01
 0.23250E+01, 0.2984925403763E+02, 0.1000000000000E+02, 0.9032565680240E+02, 0.1000000000000E+01, 0.1572188179829E+01, 0.3120000000000E+01, 0.1538469781147E+01, 0.3120000000000E+01, 0.2815286850030E+03,-0.3907409178088E+01, 0.3760000000000E+01
 0.24000E+01, 0.2985040428482E+02, 0.1000000000000E+02, 0.9032972153154E+02, 0.1000000000000E+01, 0.1572594981792E+01, 0.3120000000000E+01, 0.1537749261199E+01, 0.3120000000000E+01, 0.2815413670834E+03,-0.3892776144861E+01, 0.3760000000000E+01
 0.24750E+01, 0.2985155544844E+02, 0.1000000000000E+02, 0.9033388187186E+02, 0.1000000000000E+01, 0.1573001710551E+01, 0.3120000000000E+01, 0.1537028740135E+01, 0.3120000000000E+01, 0.2815543475964E+03,-0.3876629032006E+01, 0.3760000000000E+01
 0.25500E+01, 0.2985270522735E+02, 0.1000000000000E+02, 0.9033780109815E+02, 0.1000000000000E+01, 0.1573408440786E+01, 0.3120000000000E+01, 0.1536308423989E+01, 0.3120000000000E+01, 0.2815665758139E+03,-0.3862496530448E+01, 0.3760000000000E+01
 0.26250E+01, 0.2985385589957E+02, 0.1000000000000E+02, 0.9034181499847E+02, 0.1000000000000E+01, 0.1573815099378E+01, 0.3120000000000E+01, 0.1535588109337E+01, 0.3120000000000E+01, 0.2815790995351E+03,-0.3846889146211E+01, 0.3760000000000E+01
 0.27000E+01, 0.2985500521265E+02, 0.1000000000000E+02, 0.9034560255507E+02, 0.1000000000000E+01, 0.1574221758478E+01, 0.3120000000000E+01, 0.1534867995420E+01, 0.3120000000000E+01, 0.2815909170405E+03,-0.3833210614750E+01, 0.3760000000000E+01
 0.27750E+01, 0.2985615539851E+02, 0.1000000000000E+02, 0.9034948359105E+02, 0.1000000000000E+01, 0.1574628347368E+01, 0.3120000000000E+01, 0.1534147885337E+01, 0.3120000000000E+01, 0.2816030263189E+03,-0.3818094664800E+01, 0.3760000000000E+01
 0.28500E+01, 0.2985730424837E+02, 0.1000000000000E+02, 0.9035315150113E+02, 0.1000000000000E+01, 0.1575034935875E+01, 0.3120000000000E+01, 0.1533427972084E+01, 0.3120000000000E+01, 0.2816144706170E+03,-0.3804829511906E+01, 0.3760000000000E+01
 0.29250E+01, 0.2985845395261E+02, 0.1000000000000E+02, 0.9035691151594E+02, 0.1000000000000E+01, 0.1575441455499E+01, 0.3120000000000E+01, 0.1532708064774E+01, 0.3120000000000E+01, 0.2816262023971E+03,-0.3790162721615E+01, 0.3760000000000E+01
 0.30000E+01, 0.2985960234197E+02, 0.1000000000000E+02, 0.9036047031251E+02, 0.1000000000000E+01, 0.1575847973914E+01, 0.3120000000000E+01, 0.1531988350630E+01, 0.3120000000000E+01, 0.2816373063442E+03,-0.3777275232479E+01, 0.3760000000000E+01
 0.30750E+01, 0.2986075156912E+02, 0.1000000000000E+02, 0.9036411974204E+02, 0.1000000000000E+01, 0.1576254424680E+01, 0.3120000000000E+01, 0.1531268644338E+01, 0.3120000000000E+01, 0.2816486931806E+03,-0.3763020248607E+01, 0.3760000000000E+01
 0.31500E+01, 0.2986189950081E+02, 0.1000000000000E+02, 0.9036757874752E+02, 0.1000000000000E+01, 0.1576660873470E+01, 0.3120000000000E+01, 0.1530549127757E+01, 0.3120000000000E+01, 0.2816594858568E+03,-0.3750478726116E+01, 0.3760000000000E+01
 0.32250E+01, 0.2986304825518E+02, 0.1000000000000E+02, 0.9037112685099E+02, 0.1000000000000E+01, 0.1577067255762E+01, 0.3120000000000E+01, 0.1529829620763E+01, 0.3120000000000E+01, 0.2816705566335E+03,-0.3736602296919E+01, 0.3760000000000E+01
 0.33000E+01, 0.2986419573211E+02, 0.1000000000000E+02, 0.9037449436727E+02, 0.1000000000000E+01, 0.1577473635365E+01, 0.3120000000000E+01, 0.1529110300210E+01, 0.3120000000000E+01, 0.2816810639355E+03,-0.3724378411977E+01, 0.3760000000000E+01
 0.33750E+01, 0.2986534401786E+02, 0.1000000000000E+02, 0.9037794941943E+02, 0.1000000000000E+01, 0.1577879949550E+01, 0.3120000000000E+01, 0.1528390990823E+01, 0.3120000000000E+01, 0.2816918444652E+03,-0.3710850730199E+01, 0.3760000000000E+01
 0.34500E+01, 0.2986649104297E+02, 0.1000000000000E+02, 0.9038123289149E+02, 0.1000000000000E+01, 0.1578286260378E+01, 0.3120000000000E+01, 0.1527671864774E+01, 0.3120000000000E+01, 0.2817020896168E+03,-0.3698919001070E+01, 0.3760000000000E+01
 0.35250E+01, 0.2986763886412E+02, 0.1000000000000E+02, 0.9038460233303E+02, 0.1000000000000E+01, 0.1578692506803E+01, 0.3120000000000E+01, 0.1526952751334E+01, 0.3120000000000E+01, 0.2817126031105E+03,-0.3685713220670E+01, 0.3760000000000E+01
 0.36000E+01, 0.2986878544044E+02, 0.1000000000000E+02, 0.9038780847199E+02, 0.1000000000000E+01, 0.1579098749246E+01, 0.3120000000000E+01, 0.1526233818273E+01, 0.3120000000000E+01, 0.2817226070463E+03,-0.3674050622552E+01, 0.3760000000000E+01
 0.36750E+01, 0.2986993280089E+02, 0.1000000000000E+02, 0.9039109902395E+02, 0.1000000000000E+01, 0.1579504928245E+01, 0.3120000000000E+01, 0.1525514899144E+01, 0.3120000000000E+01, 0.2817328744705E+03,-0.3661142433101E+01, 0.3760000000000E+01
 0.37500E+01, 0.2987107893145E+02, 0.1000000000000E+02, 0.9039423390273E+02, 0.1000000000000E+01, 0.1579911102676E+01, 0.3120000000000E+01, 0.1524796157568E+01, 0.3120000000000E+01, 0.2817426561342E+03,-0.3649728065561E+01, 0.3760000000000E+01
 0.38250E+01, 0.2987222583501E+02, 0.1000000000000E+02, 0.9039745166395E+02, 0.1000000000000E+01, 0.1580317214569E+01, 0.3120000000000E+01, 0.1524077431139E+01, 0.3120000000000E+01, 0.2817526965139E+03,-0.3637095368473E+01, 0.3760000000000E+01
 0.39000E+01, 0.2987337152286E+02, 0.1000000000000E+02, 0.9040052080769E+02, 0.1000000000000E+01, 0.1580723321342E+01, 0.3120000000000E+01, 0.1523358879553E+01, 0.3120000000000E+01, 0.2817622731410E+03,-0.3625910195144E+01, 0.3760000000000E+01
 0.39750E+01, 0.2987451797324E+02, 0.1000000000000E+02, 0.9040367132549E+02, 0.1000000000000E+01, 0.1581129366438E+01, 0.3120000000000E+01, 0.1522640344234E+01, 0.3120000000000E+01, 0.2817721037811E+03,-0.3613532854718E+01, 0.3760000000000E+01
 0.40500E+01, 0.2987566322148E+02, 0.1000000000000E+02, 0.9040667976848E+02, 0.1000000000000E+01, 0.1581535405892E+01, 0.3120000000000E+01, 0.1521921981158E+01, 0.3120000000000E+01, 0.2817814910756E+03,-0.3602559490005E+01, 0.3760000000000E+01
 0.41250E+01, 0.2987680922232E+02, 0.1000000000000E+02, 0.9040976811402E+02, 0.1000000000000E+01, 0.1581941384488E+01, 0.3120000000000E+01, 0.1521203635379E+01, 0.3120000000000E+01, 0.2817911277958E+03,-0.3590419089247E+01, 0.3760000000000E+01
 0.42000E+01, 0.2987795403403E+02, 0.1000000000000E+02, 0.9041272046385E+02, 0.1000000000000E+01, 0.1582347356951E+01, 0.3120000000000E+01, 0.1520485459341E+01, 0.3120000000000E+01, 0.2818003401308E+03,-0.3579641616482E+01, 0.3760000000000E+01
 0.42750E+01, 0.2987909958889E+02, 0.1000000000000E+02, 0.9041575127669E+02, 0.1000000000000E+01, 0.1582753269336E+01, 0.3120000000000E+01, 0.1519767301553E+01, 0.3120000000000E+01, 0.2818097974043E+03,-0.3567721283600E+01, 0.3760000000000E+01
 0.43500E+01, 0.2988024396718E+02, 0.1000000000000E+02, 0.9041865174808E+02, 0.1000000000000E+01, 0.1583159175121E+01, 0.3120000000000E+01, 0.1519049311093E+01, 0.3120000000000E+01, 0.2818188479276E+03,-0.3557125108523E+01, 0.3760000000000E+01
 0.44250E+01, 0.2988138907957E+02, 0.1000000000000E+02, 0.9042162928053E+02, 0.1000000000000E+01, 0.1583565021575E+01, 0.3120000000000E+01, 0.1518331339765E+01, 0.3120000000000E+01, 0.2818281390197E+03,-0.3545409372431E+01, 0.3760000000000E+01
 0.45000E+01, 0.2988253302751E+02, 0.1000000000000E+02, 0.9042448175060E+02, 0.1000000000000E+01, 0.1583970860984E+01, 0.3120000000000E+01, 0.1517613533437E+01, 0.3120000000000E+01, 0.2818370398259E+03,-0.3534981079577E+01, 0.3760000000000E+01
 0.45750E+01, 0.2988367770089E+02, 0.1000000000000E+02, 0.9042740991860E+02, 0.1000000000000E+01, 0.1584376641778E+01, 0.3120000000000E+01, 0.1516895747056E+01, 0.3120000000000E+01, 0.2818461769527E+03,-0.3523455693926E+01, 0.3760000000000E+01
 0.46500E+01, 0.2988482122157E+02, 0.1000000000000E+02, 0.9043021795132E+02, 0.1000000000000E+01, 0.1584782415105E+01, 0.3120000000000E+01, 0.1516178123420E+01, 0.3120000000000E+01, 0.2818549391597E+03,-0.3513182951544E+01, 0.3760000000000E+01
 0.47250E+01, 0.2988596545935E+02, 0.1000000000000E+02, 0.9043310034680E+02, 0.1000000000000E+01, 0.1585188130503E+01, 0.3120000000000E+01, 0.1515460520490E+01, 0.3120000000000E+01, 0.2818639335267E+03,-0.3501834826370E+01, 0.3760000000000E+01
 0.48000E+01, 0.2988710855584E+02, 0.1000000000000E+02, 0.9043586722208E+02, 0.1000000000000E+01, 0.1585593838033E+01, 0.3120000000000E+01, 0.1514743078122E+01, 0.3120000000000E+01, 0.2818725673662E+03,-0.3491706283620E+01, 0.3760000000000E+01
 0.48750E+01, 0.2988825236138E+02, 0.1000000000000E+02, 0.9043870716418E+02, 0.1000000000000E+01, 0.1585999488291E+01, 0.3120000000000E+01, 0.1514025657162E+01, 0.3120000000000E+01, 0.2818814293278E+03,-0.3480523345165E+01, 0.3760000000000E+01
 0.49500E+01, 0.2988939503676E+02, 0.1000000000000E+02, 0.9044143590133E+02, 0.1000000000000E+01, 0.1586405130299E+01, 0.3120000000000E+01, 0.1513308394647E+01, 0.3120000000000E+01, 0.2818899442188E+03,-0.3470528538782E+01, 0.3760000000000E+01
 0.50250E+01, 0.2989053841337E+02, 0.1000000000000E+02, 0.9044423645265E+02, 0.1000000000000E+01, 0.1586810715669E+01, 0.3120000000000E+01, 0.1512591154195E+01, 0.3120000000000E+01, 0.2818986833293E+03,-0.3459499657558E+01, 0.3760000000000E+01
 0.51000E+01, 0.2989168067069E+02, 0.1000000000000E+02, 0.9044692984571E+02, 0.1000000000000E+01, 0.1587216292423E+01, 0.3120000000000E+01, 0.1511874070128E+01, 0.3120000000000E+01, 0.2819070879883E+03,-0.3449628939274E+01, 0.3760000000000E+01
 0.51750E+01, 0.2989282362165E+02, 0.1000000000000E+02, 0.9044969382723E+02, 0.1000000000000E+01, 0.1587621813150E+01, 0.3120000000000E+01, 0.1511157008733E+01, 0.3120000000000E+01, 0.2819157130480E+03,-0.3438743843325E+01, 0.3760000000000E+01
 0.52500E+01, 0.2989396546395E+02, 0.1000000000000E+02, 0.9045235445073E+02, 0.1000000000000E+01, 0.1588027324912E+01, 0.3120000000000E+01, 0.1510440101722E+01, 0.3120000000000E+01, 0.2819240155067E+03,-0.3428988318188E+01, 0.3760000000000E+01
 0.53250E+01, 0.2989510799252E+02, 0.1000000000000E+02, 0.9045508447218E+02, 0.1000000000000E+01, 0.1588432781235E+01, 0.3120000000000E+01, 0.1509723217948E+01, 0.3120000000000E+01, 0.2819325346576E+03,-0.3418237523004E+01, 0.3760000000000E+01
 0.54000E+01, 0.2989624942283E+02, 0.1000000000000E+02, 0.9045771470435E+02, 0.1000000000000E+01, 0.1588838228258E+01, 0.3120000000000E+01, 0.1509006486610E+01, 0.3120000000000E+01, 0.2819407423349E+03,-0.3408588979320E+01, 0.3760000000000E+01
 0.54750E+01, 0.2989739153221E+02, 0.1000000000000E+02, 0.9046041318556E+02, 0.1000000000000E+01, 0.1589243620412E+01, 0.3120000000000E+01, 0.1508289779038E+01, 0.3120000000000E+01, 0.2819491631261E+03,-0.3397963717007E+01, 0.3760000000000E+01
 0.55500E+01, 0.2989853255355E+02, 0.1000000000000E+02, 0.9046301523091E+02, 0.1000000000000E+01, 0.1589649002947E+01, 0.3120000000000E+01, 0.1507573222000E+01, 0.3120000000000E+01, 0.2819572828997E+03,-0.3388414570899E+01, 0.3760000000000E+01
 0.56250E+01, 0.2989967424693E+02, 0.1000000000000E+02, 0.9046568439549E+02, 0.1000000000000E+01, 0.1590054331162E+01, 0.3120000000000E+01, 0.1506856689219E+01, 0.3120000000000E+01, 0.2819656122684E+03,-0.3377906744651E+01, 0.3760000000000E+01
 0.57000E+01, 0.2990081486227E+02, 0.1000000000000E+02, 0.9046826028916E+02, 0.1000000000000E+01, 0.1590459649451E+01, 0.3120000000000E+01, 0.1506140305120E+01, 0.3120000000000E+01, 0.2819736504876E+03,-0.3368449999134E+01, 0.3760000000000E+01
 0.57750E+01, 0.2990195614281E+02, 0.1000000000000E+02, 0.9047090221156E+02, 0.1000000000000E+01, 0.1590864913954E+01, 0.3120000000000E+01, 0.1505423945736E+01, 0.3120000000000E+01, 0.2819818949057E+03,-0.3358052106804E+01, 0.3760000000000E+01
 0.58500E+01, 0.2990309635515E+02, 0.1000000000000E+02, 0.9047345383970E+02, 0.1000000000000E+01, 0.1591270168234E+01, 0.3120000000000E+01, 0.1504707733225E+01, 0.3120000000000E+01, 0.2819898574547E+03,-0.3348681298867E+01, 0.3760000000000E+01
 0.59250E+01, 0.2990423722598E+02, 0.1000000000000E+02, 0.9047607043337E+02, 0.1000000000000E+01, 0.1591675369247E+01, 0.3120000000000E+01, 0.1503991545854E+01, 0.3120000000000E+01, 0.2819980228918E+03,-0.3338386408867E+01, 0.3760000000000E+01
 0.60000E+01, 0.2990537703828E+02, 0.1000000000000E+02, 0.9047859953837E+02, 0.1000000000000E+01, 0.1592080559754E+01, 0.3120000000000E+01, 0.1503275503585E+01, 0.3120000000000E+01, 0.2820059152067E+03,-0.3329095562410E+01, 0.3760000000000E+01
 0.60750E+01, 0.2990651750249E+02, 0.1000000000000E+02, 0.9048119257653E+02, 0.1000000000000E+01, 0.1592485697494E+01, 0.3120000000000E+01, 0.1502559486855E+01, 0.3120000000000E+01, 0.2820140071952E+03,-0.3318897258551E+01, 0.3760000000000E+01
 0.61500E+01, 0.2990765691770E+02, 0.1000000000000E+02, 0.9048370077468E+02, 0.1000000000000E+01, 0.1592890824456E+01, 0.3120000000000E+01, 0.1501843613497E+01, 0.3120000000000E+01, 0.2820218343186E+03,-0.3309680858889E+01, 0.3760000000000E+01
 0.62250E+01, 0.2990879697838E+02, 0.1000000000000E+02, 0.9048627190687E+02, 0.1000000000000E+01, 0.1593295899140E+01, 0.3120000000000E+01, 0.1501127766049E+01, 0.3120000000000E+01, 0.2820298580048E+03,-0.3299573193935E+01, 0.3760000000000E+01
 0.63000E+01, 0.2990993599943E+02, 0.1000000000000E+02, 0.9048876069678E+02, 0.1000000000000E+01, 0.1593700962783E+01, 0.3120000000000E+01, 0.1500412060277E+01, 0.3120000000000E+01, 0.2820376246125E+03,-0.3290426140099E+01, 0.3760000000000E+01
 0.63750E+01, 0.2991107565963E+02, 0.1000000000000E+02, 0.9049131144639E+02, 0.1000000000000E+01, 0.1594105974623E+01, 0.3120000000000E+01, 0.1499696380760E+01, 0.3120000000000E+01, 0.2820455847492E+03,-0.3280403616340E+01, 0.3760000000000E+01
 0.64500E+01, 0.2991221428944E+02, 0.1000000000000E+02, 0.9049378221606E+02, 0.1000000000000E+01, 0.1594510975168E+01, 0.3120000000000E+01, 0.1498980841260E+01, 0.3120000000000E+01, 0.2820532951716E+03,-0.3271321200232E+01, 0.3760000000000E+01
 0.65250E+01, 0.2991335355219E+02, 0.1000000000000E+02, 0.9049631400062E+02, 0.1000000000000E+01, 0.1594915924373E+01, 0.3120000000000E+01, 0.1498265328337E+01, 0.3120000000000E+01, 0.2820611961820E+03,-0.3261378715149E+01, 0.3760000000000E+01
 0.66000E+01, 0.2991449179368E+02, 0.1000000000000E+02, 0.9049876803419E+02, 0.1000000000000E+01, 0.1595320862040E+01, 0.3120000000000E+01, 0.1497549953800E+01, 0.3120000000000E+01, 0.2820688544256E+03,-0.3252356576271E+01, 0.3760000000000E+01
 0.66750E+01, 0.2991563066199E+02, 0.1000000000000E+02, 0.9050128217061E+02, 0.1000000000000E+01, 0.1595725748816E+01, 0.3120000000000E+01, 0.1496834606141E+01, 0.3120000000000E+01, 0.2820767004180E+03,-0.3242489406750E+01, 0.3760000000000E+01
 0.67500E+01, 0.2991676851803E+02, 0.1000000000000E+02, 0.9050372066697E+02, 0.1000000000000E+01, 0.1596130623820E+01, 0.3120000000000E+01, 0.1496119395271E+01, 0.3120000000000E+01, 0.2820843102236E+03,-0.3233523523377E+01, 0.3760000000000E+01
 0.68250E+01, 0.2991790699491E+02, 0.1000000000000E+02, 0.9050621837189E+02, 0.1000000000000E+01, 0.1596535448372E+01, 0.3120000000000E+01, 0.1495404211553E+01, 0.3120000000000E+01, 0.2820921049944E+03,-0.3223727286768E+01, 0.3760000000000E+01
 0.69000E+01, 0.2991904446837E+02, 0.1000000000000E+02, 0.9050864243440E+02, 0.1000000000000E+01, 0.1596940260926E+01, 0.3120000000000E+01, 0.1494689163059E+01, 0.3120000000000E+01, 0.2820996698046E+03,-0.3214813939633E+01, 0.3760000000000E+01
 0.69750E+01, 0.2992018255679E+02, 0.1000000000000E+02, 0.9051112484153E+02, 0.1000000000000E+01, 0.1597345023456E+01, 0.3120000000000E+01, 0.1493974141975E+01, 0.3120000000000E+01, 0.2821074168909E+03,-0.3205084575890E+01, 0.3760000000000E+01
 0.70500E+01, 0.2992131965054E+02, 0.1000000000000E+02, 0.9051353549862E+02, 0.1000000000000E+01, 0.1597749773770E+01, 0.3120000000000E+01, 0.1493259254576E+01, 0.3120000000000E+01, 0.2821149399147E+03,-0.3196220332083E+01, 0.3760000000000E+01
 0.71250E+01, 0.2992245735346E+02, 0.1000000000000E+02, 0.9051600366462E+02, 0.1000000000000E+01, 0.1598154474479E+01, 0.3120000000000E+01, 0.1492544394825E+01, 0.3120000000000E+01, 0.2821226426137E+03,-0.3186554070979E+01, 0.3760000000000E+01
 0.72000E+01, 0.2992359407034E+02, 0.1000000000000E+02, 0.9051840187287E+02, 0.1000000000000E+01, 0.1598559162761E+01, 0.3120000000000E+01, 0.1491829667246E+01, 0.3120000000000E+01, 0.2821301268357E+03,-0.3177735747085E+01, 0.3760000000000E+01
 0.72750E+01, 0.2992473139069E+02, 0.1000000000000E+02, 0.9052085677331E+02, 0.1000000000000E+01, 0.1598963801848E+01, 0.3120000000000E+01, 0.1491114967534E+01, 0.3120000000000E+01, 0.2821377881914E+03,-0.3168129096928E+01, 0.3760000000000E+01
 0.73500E+01, 0.2992586773355E+02, 0.1000000000000E+02, 0.9052324341461E+02, 0.1000000000000E+01, 0.1599368428304E+01, 0.3120000000000E+01, 0.1490400398506E+01, 0.3120000000000E+01, 0.2821452363633E+03,-0.3159353753171E+01, 0.3760000000000E+01
 0.74250E+01, 0.2992700467426E+02, 0.1000000000000E+02, 0.9052568596218E+02, 0.1000000000000E+01, 0.1599773005964E+01, 0.3120000000000E+01, 0.1489685857550E+01, 0.3120000000000E+01, 0.2821528592236E+03,-0.3149803472078E+01, 0.3760000000000E+01
 0.75000E+01, 0.2992814064590E+02, 0.1000000000000E+02, 0.9052806185939E+02, 0.1000000000000E+01, 0.1600177570797E+01, 0.3120000000000E+01, 0.1488971445816E+01, 0.3120000000000E+01, 0.2821602739133E+03,-0.3141068397338E+01, 0.3760000000000E+01
 0.75750E+01, 0.2992927720989E+02, 0.1000000000000E+02, 0.9053049289893E+02, 0.1000000000000E+01, 0.1600582087227E+01, 0.3120000000000E+01, 0.1488257062340E+01, 0.3120000000000E+01, 0.2821678609142E+03,-0.3131571476425E+01, 0.3760000000000E+01
 0.76500E+01, 0.2993041281312E+02, 0.1000000000000E+02, 0.9053285882074E+02, 0.1000000000000E+01, 0.1600986590640E+01, 0.3120000000000E+01, 0.1487542806646E+01, 0.3120000000000E+01, 0.2821752445205E+03,-0.3122874154054E+01, 0.3760000000000E+01
 0.77250E+01, 0.2993154900327E+02, 0.1000000000000E+02, 0.9053527913796E+02, 0.1000000000000E+01, 0.1601391046032E+01, 0.3120000000000E+01, 0.1486828579380E+01, 0.3120000000000E+01, 0.2821827981137E+03,-0.3113427792456E+01, 0.3760000000000E+01
 0.78000E+01, 0.2993268424090E+02, 0.1000000000000E+02, 0.9053763579144E+02, 0.1000000000000E+01, 0.1601795488225E+01, 0.3120000000000E+01, 0.1486114478482E+01, 0.3120000000000E+01, 0.2821901528426E+03,-0.3104765911324E+01, 0.3760000000000E+01
 0.78750E+01, 0.2993382006009E+02, 0.1000000000000E+02, 0.9054004612358E+02, 0.1000000000000E+01, 0.1602199882773E+01, 0.3120000000000E+01, 0.1485400406167E+01, 0.3120000000000E+01, 0.2821976753288E+03,-0.3095367512966E+01, 0.3760000000000E+01
 0.79500E+01, 0.2993495493490E+02, 0.1000000000000E+02, 0.9054239416972E+02, 0.1000000000000E+01, 0.1602604263945E+01, 0.3120000000000E+01, 0.1484686458822E+01, 0.3120000000000E+01, 0.2822050032434E+03,-0.3086738919351E+01, 0.3760000000000E+01
 0.80250E+01, 0.2993609038600E+02, 0.1000000000000E+02, 0.9054479519595E+02, 0.1000000000000E+01, 0.1603008597840E+01, 0.3120000000000E+01, 0.1483972540203E+01, 0.3120000000000E+01, 0.2822124967419E+03,-0.3077386072836E+01, 0.3760000000000E+01
 0.81000E+01, 0.2993722490077E+02, 0.1000000000000E+02, 0.9054713525059E+02, 0.1000000000000E+01, 0.1603412918188E+01, 0.3120000000000E+01, 0.1483258745180E+01, 0.3120000000000E+01, 0.2822197997636E+03,-0.3068788786761E+01, 0.3760000000000E+01
 0.81750E+01, 0.2993835998663E+02, 0.1000000000000E+02, 0.9054952760729E+02, 0.1000000000000E+01, 0.1603817191622E+01, 0.3120000000000E+01, 0.1482544979010E+01, 0.3120000000000E+01, 0.2822272662604E+03,-0.3059479248190E+01, 0.3760000000000E+01
 0.82500E+01, 0.2993949414412E+02, 0.1000000000000E+02, 0.9055186023659E+02, 0.1000000000000E+01, 0.1604221451343E+01, 0.3120000000000E+01, 0.1481831335081E+01, 0.3120000000000E+01, 0.2822345461562E+03,-0.3050911436747E+01, 0.3760000000000E+01
 0.83250E+01, 0.2994062886759E+02, 0.1000000000000E+02, 0.9055424451376E+02, 0.1000000000000E+01, 0.1604625664504E+01, 0.3120000000000E+01, 0.1481117720120E+01, 0.3120000000000E+01, 0.2822419874922E+03,-0.3041643127803E+01, 0.3760000000000E+01
 0.84000E+01, 0.2994176267053E+02, 0.1000000000000E+02, 0.9055657025339E+02, 0.1000000000000E+01, 0.1605029863793E+01, 0.3120000000000E+01, 0.1480404226067E+01, 0.3120000000000E+01, 0.2822492459340E+03,-0.3033103096256E+01, 0.3760000000000E+01
 0.84750E+01, 0.2994289703444E+02, 0.1000000000000E+02, 0.9055894700676E+02, 0.1000000000000E+01, 0.1605434016870E+01, 0.3120000000000E+01, 0.1479690761083E+01, 0.3120000000000E+01, 0.2822566638434E+03,-0.3023874068538E+01, 0.3760000000000E+01
 0.85500E+01, 0.2994403048560E+02, 0.1000000000000E+02, 0.9056126634921E+02, 0.1000000000000E+01, 0.1605838155922E+01, 0.3120000000000E+01, 0.1478977415688E+01, 0.3120000000000E+01, 0.2822639023681E+03,-0.3015360247435E+01, 0.3760000000000E+01
 0.86250E+01, 0.2994516449275E+02, 0.1000000000000E+02, 0.9056363608824E+02, 0.1000000000000E+01, 0.1606242249102E+01, 0.3120000000000E+01, 0.1478264099452E+01, 0.3120000000000E+01, 0.2822712984410E+03,-0.3006168702074E+01, 0.3760000000000E+01
 0.87000E+01, 0.2994629759486E+02, 0.1000000000000E+02, 0.9056594949450E+02, 0.1000000000000E+01, 0.1606646328110E+01, 0.3120000000000E+01, 0.1477550901507E+01, 0.3120000000000E+01, 0.2822785184872E+03,-0.2997679644126E+01, 0.3760000000000E+01
 0.87750E+01, 0.2994743124807E+02, 0.1000000000000E+02, 0.9056831270221E+02, 0.1000000000000E+01, 0.1607050361582E+01, 0.3120000000000E+01, 0.1476837732799E+01, 0.3120000000000E+01, 0.2822858942309E+03,-0.2988523900354E+01, 0.3760000000000E+01
 0.88500E+01, 0.2994856400384E+02, 0.1000000000000E+02, 0.9057062060103E+02, 0.1000000000000E+01, 0.1607454380737E+01, 0.3120000000000E+01, 0.1476124681101E+01, 0.3120000000000E+01, 0.2822930971368E+03,-0.2980058266455E+01, 0.3760000000000E+01
 0.89250E+01, 0.2994969730590E+02, 0.1000000000000E+02, 0.9057297772135E+02, 0.1000000000000E+01, 0.1607858354687E+01, 0.3120000000000E+01, 0.1475411658704E+01, 0.3120000000000E+01, 0.2823004539369E+03,-0.2970936759426E+01, 0.3760000000000E+01
 0.90000E+01, 0.2995082971806E+02, 0.1000000000000E+02, 0.9057528051183E+02, 0.1000000000000E+01, 0.1608262314182E+01, 0.3120000000000E+01, 0.1474698752055E+01, 0.3120000000000E+01, 0.2823076409481E+03,-0.2962493309939E+01, 0.3760000000000E+01
 0.90750E+01, 0.2995196267175E+02, 0.1000000000000E+02, 0.9057763196898E+02, 0.1000000000000E+01, 0.1608666228796E+01, 0.3120000000000E+01, 0.1473985874762E+01, 0.3120000000000E+01, 0.2823149801282E+03,-0.2953404583343E+01, 0.3760000000000E+01
 0.91500E+01, 0.2995309474301E+02, 0.1000000000000E+02, 0.9057993002310E+02, 0.1000000000000E+01, 0.1609070128821E+01, 0.3120000000000E+01, 0.1473273111966E+01, 0.3120000000000E+01, 0.2823221524059E+03,-0.2944982170358E+01, 0.3760000000000E+01
 0.92250E+01, 0.2995422735111E+02, 0.1000000000000E+02, 0.9058227620062E+02, 0.1000000000000E+01, 0.1609473984285E+01, 0.3120000000000E+01, 0.1472560378572E+01, 0.3120000000000E+01, 0.2823294751631E+03,-0.2935924869617E+01, 0.3760000000000E+01
 0.93000E+01, 0.2995535908415E+02, 0.1000000000000E+02, 0.9058456986631E+02, 0.1000000000000E+01, 0.1609877825031E+01, 0.3120000000000E+01, 0.1471847758442E+01, 0.3120000000000E+01, 0.2823366337931E+03,-0.2927522437102E+01, 0.3760000000000E+01
 0.93750E+01, 0.2995649134942E+02, 0.1000000000000E+02, 0.9058691112990E+02, 0.1000000000000E+01, 0.1610281621530E+01, 0.3120000000000E+01, 0.1471135167749E+01, 0.3120000000000E+01, 0.2823439412689E+03,-0.2918495295026E+01, 0.3760000000000E+01
 0.94500E+01, 0.2995762274695E+02, 0.1000000000000E+02, 0.9058920072899E+02, 0.1000000000000E+01, 0.1610685403186E+01, 0.3120000000000E+01, 0.1470422689101E+01, 0.3120000000000E+01, 0.2823510872557E+03,-0.2910111859309E+01, 0.3760000000000E+01
 0.95250E+01, 0.2995875467215E+02, 0.1000000000000E+02, 0.9059153742151E+02, 0.1000000000000E+01, 0.1611089140904E+01, 0.3120000000000E+01, 0.1469710239916E+01, 0.3120000000000E+01, 0.2823583805200E+03,-0.2901113697083E+01, 0.3760000000000E+01
 0.96000E+01, 0.2995988573683E+02, 0.1000000000000E+02, 0.9059382325965E+02, 0.1000000000000E+01, 0.1611492863660E+01, 0.3120000000000E+01, 0.1468997901573E+01, 0.3120000000000E+01, 0.2823655148179E+03,-0.2892748352083E+01, 0.3760000000000E+01
 0.96750E+01, 0.2996101732471E+02, 0.1000000000000E+02, 0.9059615569545E+02, 0.1000000000000E+01, 0.1611896542782E+01, 0.3120000000000E+01, 0.1468285592706E+01, 0.3120000000000E+01, 0.2823727948518E+03,-0.2883778060802E+01, 0.3760000000000E+01
 0.97500E+01, 0.2996214805923E+02, 0.1000000000000E+02, 0.9059843805313E+02, 0.1000000000000E+01, 0.1612300206826E+01, 0.3120000000000E+01, 0.1467573393493E+01, 0.3120000000000E+01, 0.2823799183361E+03,-0.2875429974745E+01, 0.3760000000000E+01
 0.98250E+01, 0.2996327931252E+02, 0.1000000000000E+02, 0.9060076653168E+02, 0.1000000000000E+01, 0.1612703827537E+01, 0.3120000000000E+01, 0.1466861223761E+01, 0.3120000000000E+01, 0.2823871860745E+03,-0.2866486526788E+01, 0.3760000000000E+01
 0.99000E+01, 0.2996440971955E+02, 0.1000000000000E+02, 0.9060304567123E+02, 0.1000000000000E+01, 0.1613107433057E+01, 0.3120000000000E+01, 0.1466149162508E+01, 0.3120000000000E+01, 0.2823942995641E+03,-0.2858154918604E+01, 0.3760000000000E+01
 0.99750E+01, 0.2996554064097E+02, 0.1000000000000E+02, 0.9060537047110E+02, 0.1000000000000E+01, 0.1613510995540E+01, 0.3120000000000E+01, 0.1465437130733E+01, 0.3120000000000E+01, 0.2824015558764E+03,-0.2849237359190E+01, 0.3760000000000E+01
 0.10050E+02, 0.2996667072317E+02, 0.1000000000000E+02, 0.9060764663998E+02, 0.1000000000000E+01, 0.1613914542724E+01, 0.3120000000000E+01, 0.1464725206275E+01, 0.3120000000000E+01, 0.2824086601439E+03,-0.2840921513999E+01, 0.3760000000000E+01
 0.10125E+02, 0.2996780131545E+02, 0.1000000000000E+02, 0.9060996802378E+02, 0.1000000000000E+01, 0.1614318047164E+01, 0.3120000000000E+01, 0.1464013311282E+01, 0.3120000000000E+01, 0.2824159058494E+03,-0.2832028940266E+01, 0.3760000000000E+01
 0.10200E+02, 0.2996893107547E+02, 0.1000000000000E+02, 0.9061224144853E+02, 0.1000000000000E+01, 0.1614721536199E+01, 0.3120000000000E+01, 0.1463301522457E+01, 0.3120000000000E+01, 0.2824230016020E+03,-0.2823728189491E+01, 0.3760000000000E+01
 0.10275E+02, 0.2997006134132E+02, 0.1000000000000E+02, 0.9061455965599E+02, 0.1000000000000E+01, 0.1615124982777E+01, 0.3120000000000E+01, 0.1462589763077E+01, 0.3120000000000E+01, 0.2824302374495E+03,-0.2814859762266E+01, 0.3760000000000E+01
 0.10350E+02, 0.2997119078180E+02, 0.1000000000000E+02, 0.9061683055722E+02, 0.1000000000000E+01, 0.1615528413851E+01, 0.3120000000000E+01, 0.1461878108729E+01, 0.3120000000000E+01, 0.2824373253758E+03,-0.2806573497275E+01, 0.3760000000000E+01
 0.10425E+02, 0.2997232072394E+02, 0.1000000000000E+02, 0.9061914582013E+02, 0.1000000000000E+01, 0.1615931802751E+01, 0.3120000000000E+01, 0.1461166483796E+01, 0.3120000000000E+01, 0.2824445520884E+03,-0.2797728423092E+01, 0.3760000000000E+01
 0.10500E+02, 0.2997344984753E+02, 0.1000000000000E+02, 0.9062141439375E+02, 0.1000000000000E+01, 0.1616335176051E+01, 0.3120000000000E+01, 0.1460454962771E+01, 0.3120000000000E+01, 0.2824516328001E+03,-0.2789456076268E+01, 0.3760000000000E+01
 0.10575E+02, 0.2997457946864E+02, 0.1000000000000E+02, 0.9062372692650E+02, 0.1000000000000E+01, 0.1616738507456E+01, 0.3120000000000E+01, 0.1459743471125E+01, 0.3120000000000E+01, 0.2824588510471E+03,-0.2780633627111E+01, 0.3760000000000E+01
 0.10650E+02, 0.2997570827797E+02, 0.1000000000000E+02, 0.9062599336298E+02, 0.1000000000000E+01, 0.1617141823167E+01, 0.3120000000000E+01, 0.1459032082273E+01, 0.3120000000000E+01, 0.2824659251390E+03,-0.2772374666342E+01, 0.3760000000000E+01
 0.10725E+02, 0.2997683758075E+02, 0.1000000000000E+02, 0.9062830336442E+02, 0.1000000000000E+01, 0.1617545097260E+01, 0.3120000000000E+01, 0.1458320722756E+01, 0.3120000000000E+01, 0.2824731355410E+03,-0.2763574149567E+01, 0.3760000000000E+01
 0.10800E+02, 0.2997796607844E+02, 0.1000000000000E+02, 0.9063056784265E+02, 0.1000000000000E+01, 0.1617948355569E+01, 0.3120000000000E+01, 0.1457609464934E+01, 0.3120000000000E+01, 0.2824802035713E+03,-0.2755328091575E+01, 0.3760000000000E+01
 0.10875E+02, 0.2997909506557E+02, 0.1000000000000E+02, 0.9063287550169E+02, 0.1000000000000E+01, 0.1618351572532E+01, 0.3120000000000E+01, 0.1456898236392E+01, 0.3120000000000E+01, 0.2824874067181E+03,-0.2746548855928E+01, 0.3760000000000E+01
 0.10950E+02, 0.2998022325426E+02, 0.1000000000000E+02, 0.9063513818633E+02, 0.1000000000000E+01, 0.1618754773625E+01, 0.3120000000000E+01, 0.1456187108456E+01, 0.3120000000000E+01, 0.2824944692011E+03,-0.2738315251415E+01, 0.3760000000000E+01
 0.11025E+02, 0.2998135192842E+02, 0.1000000000000E+02, 0.9063744367842E+02, 0.1000000000000E+01, 0.1619157933640E+01, 0.3120000000000E+01, 0.1455476009740E+01, 0.3120000000000E+01, 0.2825016656404E+03,-0.2729556692932E+01, 0.3760000000000E+01
 0.11100E+02, 0.2998247981070E+02, 0.1000000000000E+02, 0.9063970472124E+02, 0.1000000000000E+01, 0.1619561077702E+01, 0.3120000000000E+01, 0.1454765010554E+01, 0.3120000000000E+01, 0.2825087230498E+03,-0.2721335124058E+01, 0.3760000000000E+01
 0.11175E+02, 0.2998360817456E+02, 0.1000000000000E+02, 0.9064200821607E+02, 0.1000000000000E+01, 0.1619964180952E+01, 0.3120000000000E+01, 0.1454054040519E+01, 0.3120000000000E+01, 0.2825159133111E+03,-0.2712596669739E+01, 0.3760000000000E+01
 0.11250E+02, 0.2998473575306E+02, 0.1000000000000E+02, 0.9064426776370E+02, 0.1000000000000E+01, 0.1620367268169E+01, 0.3120000000000E+01, 0.1453343168946E+01, 0.3120000000000E+01, 0.2825229661049E+03,-0.2704386748750E+01, 0.3760000000000E+01
 0.11325E+02, 0.2998586380927E+02, 0.1000000000000E+02, 0.9064656941613E+02, 0.1000000000000E+01, 0.1620770314835E+01, 0.3120000000000E+01, 0.1452632326450E+01, 0.3120000000000E+01, 0.2825301506717E+03,-0.2695667862743E+01, 0.3760000000000E+01
 0.11400E+02, 0.2998699108660E+02, 0.1000000000000E+02, 0.9064882760813E+02, 0.1000000000000E+01, 0.1621173345391E+01, 0.3120000000000E+01, 0.1451921581361E+01, 0.3120000000000E+01, 0.2825371992855E+03,-0.2687469232602E+01, 0.3760000000000E+01
 0.11475E+02, 0.2998811883783E+02, 0.1000000000000E+02, 0.9065112756645E+02, 0.1000000000000E+01, 0.1621576335656E+01, 0.3120000000000E+01, 0.1451210865264E+01, 0.3120000000000E+01, 0.2825443786208E+03,-0.2678769405546E+01, 0.3760000000000E+01
 0.11550E+02, 0.2998924581657E+02, 0.1000000000000E+02, 0.9065338452421E+02, 0.1000000000000E+01, 0.1621979309737E+01, 0.3120000000000E+01, 0.1450500245528E+01, 0.3120000000000E+01, 0.2825514234337E+03,-0.2670581739034E+01, 0.3760000000000E+01
 0.11625E+02, 0.2999037326547E+02, 0.1000000000000E+02, 0.9065568292401E+02, 0.1000000000000E+01, 0.1622382243782E+01, 0.3120000000000E+01, 0.1449789654696E+01, 0.3120000000000E+01, 0.2825585979605E+03,-0.2661900499882E+01, 0.3760000000000E+01
 0.11700E+02, 0.2999149994823E+02, 0.1000000000000E+02, 0.9065793877700E+02, 0.1000000000000E+01, 0.1622785161572E+01, 0.3120000000000E+01, 0.1449079159190E+01, 0.3120000000000E+01, 0.2825656393768E+03,-0.2653723482784E+01, 0.3760000000000E+01
 0.11775E+02, 0.2999262709744E+02, 0.1000000000000E+02, 0.9066023574653E+02, 0.1000000000000E+01, 0.1623188039578E+01, 0.3120000000000E+01, 0.1448368692490E+01, 0.3120000000000E+01, 0.2825728094954E+03,-0.2645060383671E+01, 0.3760000000000E+01
 0.11850E+02, 0.2999375348681E+02, 0.1000000000000E+02, 0.9066249059988E+02, 0.1000000000000E+01, 0.1623590901262E+01, 0.3120000000000E+01, 0.1447658320091E+01, 0.3120000000000E+01, 0.2825798478435E+03,-0.2636893736012E+01, 0.3760000000000E+01
 0.11925E+02, 0.2999488033896E+02, 0.1000000000000E+02, 0.9066478626789E+02, 0.1000000000000E+01, 0.1623993723411E+01, 0.3120000000000E+01, 0.1446947976396E+01, 0.3120000000000E+01, 0.2825870139561E+03,-0.2628248358726E+01, 0.3760000000000E+01
 0.12000E+02, 0.2999600643752E+02, 0.1000000000000E+02, 0.9066704023256E+02, 0.1000000000000E+01, 0.1624396529173E+01, 0.3120000000000E+01, 0.1446237725984E+01, 0.3120000000000E+01, 0.2825940495821E+03,-0.2620091807083E+01, 0.3760000000000E+01
 0.12075E+02, 0.2999713299526E+02, 0.1000000000000E+02, 0.9066933470779E+02, 0.1000000000000E+01, 0.1624799295647E+01, 0.3120000000000E+01, 0.1445527504167E+01, 0.3120000000000E+01, 0.2826012120280E+03,-0.2611463752548E+01, 0.3760000000000E+01
 0.12150E+02, 0.2999825880559E+02, 0.1000000000000E+02, 0.9067158788203E+02, 0.1000000000000E+01, 0.1625202045670E+01, 0.3120000000000E+01, 0.1444817374628E+01, 0.3120000000000E+01, 0.2826082452392E+03,-0.2603317064101E+01, 0.3760000000000E+01
 0.12225E+02, 0.2999938507155E+02, 0.1000000000000E+02, 0.9067388127607E+02, 0.1000000000000E+01, 0.1625604756648E+01, 0.3120000000000E+01, 0.1444107273567E+01, 0.3120000000000E+01, 0.2826154043666E+03,-0.2594705950029E+01, 0.3760000000000E+01
 0.12300E+02, 0.3000051059621E+02, 0.1000000000000E+02, 0.9067613375653E+02, 0.1000000000000E+01, 0.1626007451117E+01, 0.3120000000000E+01, 0.1443397263786E+01, 0.3120000000000E+01, 0.2826224354644E+03,-0.2586568894745E+01, 0.3760000000000E+01
 0.12375E+02, 0.3000163657301E+02, 0.1000000000000E+02, 0.9067842616933E+02, 0.1000000000000E+01, 0.1626410106782E+01, 0.3120000000000E+01, 0.1442687282361E+01, 0.3120000000000E+01, 0.2826295915856E+03,-0.2577974367575E+01, 0.3760000000000E+01
 0.12450E+02, 0.3000276181459E+02, 0.1000000000000E+02, 0.9068067804351E+02, 0.1000000000000E+01, 0.1626812745880E+01, 0.3120000000000E+01, 0.1441977391228E+01, 0.3120000000000E+01, 0.2826366208433E+03,-0.2569846731918E+01, 0.3760000000000E+01
 0.12525E+02, 0.3000388750483E+02, 0.1000000000000E+02, 0.9068296957313E+02, 0.1000000000000E+01, 0.1627215346411E+01, 0.3120000000000E+01, 0.1441267528323E+01, 0.3120000000000E+01, 0.2826437742643E+03,-0.2561268463034E+01, 0.3760000000000E+01
 0.12600E+02, 0.3000501246590E+02, 0.1000000000000E+02, 0.9068522092312E+02, 0.1000000000000E+01, 0.1627617930321E+01, 0.3120000000000E+01, 0.1440557754731E+01, 0.3120000000000E+01, 0.2826508019383E+03,-0.2553150052496E+01, 0.3760000000000E+01
 0.12675E+02, 0.3000613787220E+02, 0.1000000000000E+02, 0.9068751166016E+02, 0.1000000000000E+01, 0.1628020475899E+01, 0.3120000000000E+01, 0.1439848009232E+01, 0.3120000000000E+01, 0.2826579529418E+03,-0.2544587718688E+01, 0.3760000000000E+01
 0.12750E+02, 0.3000726255530E+02, 0.1000000000000E+02, 0.9068976256674E+02, 0.1000000000000E+01, 0.1628423004803E+01, 0.3120000000000E+01, 0.1439138352075E+01, 0.3120000000000E+01, 0.2826649792844E+03,-0.2536478349794E+01, 0.3760000000000E+01
 0.12825E+02, 0.3000838768028E+02, 0.1000000000000E+02, 0.9069205259759E+02, 0.1000000000000E+01, 0.1628825495609E+01, 0.3120000000000E+01, 0.1438428722872E+01, 0.3120000000000E+01, 0.2826721281400E+03,-0.2527931650113E+01, 0.3760000000000E+01
 0.12900E+02, 0.3000951208798E+02, 0.1000000000000E+02, 0.9069430313651E+02, 0.1000000000000E+01, 0.1629227969691E+01, 0.3120000000000E+01, 0.1437719181047E+01, 0.3120000000000E+01, 0.2826791533880E+03,-0.2519831151882E+01, 0.3760000000000E+01
 0.12975E+02, 0.3001063693423E+02, 0.1000000000000E+02, 0.9069659254553E+02, 0.1000000000000E+01, 0.1629630405904E+01, 0.3120000000000E+01, 0.1437009667030E+01, 0.3120000000000E+01, 0.2826863003590E+03,-0.2511299798224E+01, 0.3760000000000E+01
 0.13050E+02, 0.3001176106908E+02, 0.1000000000000E+02, 0.9069884278259E+02, 0.1000000000000E+01, 0.1630032825347E+01, 0.3120000000000E+01, 0.1436300239437E+01, 0.3120000000000E+01, 0.2826933247176E+03,-0.2503208022049E+01, 0.3760000000000E+01
 0.13125E+02, 0.3001288563920E+02, 0.1000000000000E+02, 0.9070113164132E+02, 0.1000000000000E+01, 0.1630435207147E+01, 0.3120000000000E+01, 0.1435590839501E+01, 0.3120000000000E+01, 0.2827004700275E+03,-0.2494691745763E+01, 0.3760000000000E+01
 0.13200E+02, 0.3001400950375E+02, 0.1000000000000E+02, 0.9070338164822E+02, 0.1000000000000E+01, 0.1630837572132E+01, 0.3120000000000E+01, 0.1434881525042E+01, 0.3120000000000E+01, 0.2827074937207E+03,-0.2486608542386E+01, 0.3760000000000E+01
 0.13275E+02, 0.3001513380033E+02, 0.1000000000000E+02, 0.9070567003317E+02, 0.1000000000000E+01, 0.1631239899699E+01, 0.3120000000000E+01, 0.1434172238082E+01, 0.3120000000000E+01, 0.2827146376082E+03,-0.2478107077783E+01, 0.3760000000000E+01
 0.13350E+02, 0.3001625739712E+02, 0.1000000000000E+02, 0.9070791986960E+02, 0.1000000000000E+01, 0.1631642210408E+01, 0.3120000000000E+01, 0.1433463035662E+01, 0.3120000000000E+01, 0.2827216608223E+03,-0.2470032310567E+01, 0.3760000000000E+01
 0.13425E+02, 0.3001738142275E+02, 0.1000000000000E+02, 0.9071020784547E+02, 0.1000000000000E+01, 0.1632044483922E+01, 0.3120000000000E+01, 0.1432753860578E+01, 0.3120000000000E+01, 0.2827288034893E+03,-0.2461545423440E+01, 0.3760000000000E+01
 0.13500E+02, 0.3001850475433E+02, 0.1000000000000E+02, 0.9071245757290E+02, 0.1000000000000E+01, 0.1632446740537E+01, 0.3120000000000E+01, 0.1432044769103E+01, 0.3120000000000E+01, 0.2827358264165E+03,-0.2453478963701E+01, 0.3760000000000E+01
 0.13575E+02, 0.3001962851159E+02, 0.1000000000000E+02, 0.9071474520802E+02, 0.1000000000000E+01, 0.1632848960176E+01, 0.3120000000000E+01, 0.1431335704796E+01, 0.3120000000000E+01, 0.2827429680762E+03,-0.2445006412927E+01, 0.3760000000000E+01
 0.13650E+02, 0.3002075158049E+02, 0.1000000000000E+02, 0.9071699488192E+02, 0.1000000000000E+01, 0.1633251162878E+01, 0.3120000000000E+01, 0.1430626723176E+01, 0.3120000000000E+01, 0.2827499908897E+03,-0.2436948152018E+01, 0.3760000000000E+01
 0.13725E+02, 0.3002187507196E+02, 0.1000000000000E+02, 0.9071928223511E+02, 0.1000000000000E+01, 0.1633653328821E+01, 0.3120000000000E+01, 0.1429917768549E+01, 0.3120000000000E+01, 0.2827571317258E+03,-0.2428489712542E+01, 0.3760000000000E+01
 0.13800E+02, 0.3002299788071E+02, 0.1000000000000E+02, 0.9072153191145E+02, 0.1000000000000E+01, 0.1634055477791E+01, 0.3120000000000E+01, 0.1429208895694E+01, 0.3120000000000E+01, 0.2827641546002E+03,-0.2420439532621E+01, 0.3760000000000E+01
 0.13875E+02, 0.3002412110897E+02, 0.1000000000000E+02, 0.9072381904135E+02, 0.1000000000000E+01, 0.1634457590218E+01, 0.3120000000000E+01, 0.1428500049652E+01, 0.3120000000000E+01, 0.2827712947958E+03,-0.2411994994658E+01, 0.3760000000000E+01
 0.13950E+02, 0.3002524366011E+02, 0.1000000000000E+02, 0.9072606876748E+02, 0.1000000000000E+01, 0.1634859685637E+01, 0.3120000000000E+01, 0.1427791284476E+01, 0.3120000000000E+01, 0.2827783178790E+03,-0.2403952803324E+01, 0.3760000000000E+01
 0.14025E+02, 0.3002636662772E+02, 0.1000000000000E+02, 0.9072835573009E+02, 0.1000000000000E+01, 0.1635261744725E+01, 0.3120000000000E+01, 0.1427082545929E+01, 0.3120000000000E+01, 0.2827854576089E+03,-0.2395521964779E+01, 0.3760000000000E+01
 0.14100E+02, 0.3002748892376E+02, 0.1000000000000E+02, 0.9073060555626E+02, 0.1000000000000E+01, 0.1635663786773E+01, 0.3120000000000E+01, 0.1426373887346E+01, 0.3120000000000E+01, 0.2827924810578E+03,-0.2387487657999E+01, 0.3760000000000E+01
 0.14175E+02, 0.3002861163329E+02, 0.1000000000000E+02, 0.9073289240764E+02, 0.1000000000000E+01, 0.1636065792701E+01, 0.3120000000000E+01, 0.1425665255202E+01, 0.3120000000000E+01, 0.2827996204968E+03,-0.2379070319969E+01, 0.3760000000000E+01
 0.14250E+02, 0.3002973367677E+02, 0.1000000000000E+02, 0.9073514237316E+02, 0.1000000000000E+01, 0.1636467781558E+01, 0.3120000000000E+01, 0.1424956702128E+01, 0.3120000000000E+01, 0.2828066444344E+03,-0.2371043812773E+01, 0.3760000000000E+01
 0.14325E+02, 0.3003085613079E+02, 0.1000000000000E+02, 0.9073742915647E+02, 0.1000000000000E+01, 0.1636869734503E+01, 0.3120000000000E+01, 0.1424248175301E+01, 0.3120000000000E+01, 0.2828137837171E+03,-0.2362639803177E+01, 0.3760000000000E+01
 0.14400E+02, 0.3003197792421E+02, 0.1000000000000E+02, 0.9073967931063E+02, 0.1000000000000E+01, 0.1637271670349E+01, 0.3120000000000E+01, 0.1423539726656E+01, 0.3120000000000E+01, 0.2828208082971E+03,-0.2354621010507E+01, 0.3760000000000E+01
 0.14475E+02, 0.3003310012527E+02, 0.1000000000000E+02, 0.9074196607793E+02, 0.1000000000000E+01, 0.1637673570489E+01, 0.3120000000000E+01, 0.1422831304060E+01, 0.3120000000000E+01, 0.2828279475861E+03,-0.2346230137088E+01, 0.3760000000000E+01
 0.14550E+02, 0.3003422167116E+02, 0.1000000000000E+02, 0.9074421646261E+02, 0.1000000000000E+01, 0.1638075453503E+01, 0.3120000000000E+01, 0.1422122958765E+01, 0.3120000000000E+01, 0.2828349729393E+03,-0.2338218984565E+01, 0.3760000000000E+01
 0.14625E+02, 0.3003534362181E+02, 0.1000000000000E+02, 0.9074650325418E+02, 0.1000000000000E+01, 0.1638477301016E+01, 0.3120000000000E+01, 0.1421414639313E+01, 0.3120000000000E+01, 0.2828421123604E+03,-0.2329841079235E+01, 0.3760000000000E+01
 0.14700E+02, 0.3003646492268E+02, 0.1000000000000E+02, 0.9074875390647E+02, 0.1000000000000E+01, 0.1638879131378E+01, 0.3120000000000E+01, 0.1420706396290E+01, 0.3120000000000E+01, 0.2828491386027E+03,-0.2321837498081E+01, 0.3760000000000E+01
 0.14775E+02, 0.3003758662548E+02, 0.1000000000000E+02, 0.9075104076691E+02, 0.1000000000000E+01, 0.1639280926439E+01, 0.3120000000000E+01, 0.1419998178899E+01, 0.3120000000000E+01, 0.2828562782947E+03,-0.2313472395426E+01, 0.3760000000000E+01
 0.14850E+02, 0.3003870768384E+02, 0.1000000000000E+02, 0.9075329171978E+02, 0.1000000000000E+01, 0.1639682704327E+01, 0.3120000000000E+01, 0.1419290037073E+01, 0.3120000000000E+01, 0.2828633055291E+03,-0.2305476321418E+01, 0.3760000000000E+01
 0.14925E+02, 0.3003982914132E+02, 0.1000000000000E+02, 0.9075557868897E+02, 0.1000000000000E+01, 0.1640084447114E+01, 0.3120000000000E+01, 0.1418581920666E+01, 0.3120000000000E+01, 0.2828704456168E+03,-0.2297123869200E+01, 0.3760000000000E+01
 0.15000E+02, 0.3004094995967E+02, 0.1000000000000E+02, 0.9075782998433E+02, 0.1000000000000E+01, 0.1640486172706E+01, 0.3120000000000E+01, 0.1417873878961E+01, 0.3120000000000E+01, 0.2828774739740E+03,-0.2289135228920E+01, 0.3760000000000E+01
 0.15075E+02, 0.3004207117439E+02, 0.1000000000000E+02, 0.9076011710091E+02, 0.1000000000000E+01, 0.1640887863395E+01, 0.3120000000000E+01, 0.1417165862457E+01, 0.3120000000000E+01, 0.2828846145776E+03,-0.2280795276438E+01, 0.3760000000000E+01
 0.15150E+02, 0.3004319175523E+02, 0.1000000000000E+02, 0.9076236876691E+02, 0.1000000000000E+01, 0.1641289536869E+01, 0.3120000000000E+01, 0.1416457919801E+01, 0.3120000000000E+01, 0.2828916441458E+03,-0.2272814016233E+01, 0.3760000000000E+01
 0.15225E+02, 0.3004431272972E+02, 0.1000000000000E+02, 0.9076465606854E+02, 0.1000000000000E+01, 0.1641691175636E+01, 0.3120000000000E+01, 0.1415750002124E+01, 0.3120000000000E+01, 0.2828987853830E+03,-0.2264486414900E+01, 0.3760000000000E+01
 0.15300E+02, 0.3004543307556E+02, 0.1000000000000E+02, 0.9076690814049E+02, 0.1000000000000E+01, 0.1642092797169E+01, 0.3120000000000E+01, 0.1415042157445E+01, 0.3120000000000E+01, 0.2829058162721E+03,-0.2256512479450E+01, 0.3760000000000E+01
 0.15375E+02, 0.3004655381236E+02, 0.1000000000000E+02, 0.9076919565836E+02, 0.1000000000000E+01, 0.1642494384189E+01, 0.3120000000000E+01, 0.1414334337517E+01, 0.3120000000000E+01, 0.2829129582402E+03,-0.2248197090200E+01, 0.3760000000000E+01
 0.15450E+02, 0.3004767392569E+02, 0.1000000000000E+02, 0.9077144816489E+02, 0.1000000000000E+01, 0.1642895953960E+01, 0.3120000000000E+01, 0.1413626589748E+01, 0.3120000000000E+01, 0.2829199905399E+03,-0.2240230431506E+01, 0.3760000000000E+01
 0.15525E+02, 0.3004879442733E+02, 0.1000000000000E+02, 0.9077373593029E+02, 0.1000000000000E+01, 0.1643297489408E+01, 0.3120000000000E+01, 0.1412918866496E+01, 0.3120000000000E+01, 0.2829271333364E+03,-0.2231927122884E+01, 0.3760000000000E+01
 0.15600E+02, 0.3004991431064E+02, 0.1000000000000E+02, 0.9077598890308E+02, 0.1000000000000E+01, 0.1643699007591E+01, 0.3120000000000E+01, 0.1412211214567E+01, 0.3120000000000E+01, 0.2829341671452E+03,-0.2223967687229E+01, 0.3760000000000E+01
 0.15675E+02, 0.3005103457965E+02, 0.1000000000000E+02, 0.9077827694959E+02, 0.1000000000000E+01, 0.1644100491642E+01, 0.3120000000000E+01, 0.1411503586919E+01, 0.3120000000000E+01, 0.2829413108749E+03,-0.2215676325195E+01, 0.3760000000000E+01
 0.15750E+02, 0.3005215423543E+02, 0.1000000000000E+02, 0.9078053041235E+02, 0.1000000000000E+01, 0.1644501958415E+01, 0.3120000000000E+01, 0.1410796029763E+01, 0.3120000000000E+01, 0.2829483462672E+03,-0.2207724070794E+01, 0.3760000000000E+01
 0.15825E+02, 0.3005327427434E+02, 0.1000000000000E+02, 0.9078281876995E+02, 0.1000000000000E+01, 0.1644903391243E+01, 0.3120000000000E+01, 0.1410088496648E+01, 0.3120000000000E+01, 0.2829554910236E+03,-0.2199444532244E+01, 0.3760000000000E+01
 0.15900E+02, 0.3005439370508E+02, 0.1000000000000E+02, 0.9078507275222E+02, 0.1000000000000E+01, 0.1645304806781E+01, 0.3120000000000E+01, 0.1409381033202E+01, 0.3120000000000E+01, 0.2829625280914E+03,-0.2191499416922E+01, 0.3760000000000E+01
 0.15975E+02, 0.3005551351640E+02, 0.1000000000000E+02, 0.9078736144979E+02, 0.1000000000000E+01, 0.1645706188560E+01, 0.3120000000000E+01, 0.1408673593549E+01, 0.3120000000000E+01, 0.2829696739645E+03,-0.2183231575873E+01, 0.3760000000000E+01
 0.16050E+02, 0.3005663272459E+02, 0.1000000000000E+02, 0.9078961597306E+02, 0.1000000000000E+01, 0.1646107553039E+01, 0.3120000000000E+01, 0.1407966222745E+01, 0.3120000000000E+01, 0.2829767127750E+03,-0.2175293554896E+01, 0.3760000000000E+01
 0.16125E+02, 0.3005775231086E+02, 0.1000000000000E+02, 0.9079190503671E+02, 0.1000000000000E+01, 0.1646508883943E+01, 0.3120000000000E+01, 0.1407258875487E+01, 0.3120000000000E+01, 0.2829838598462E+03,-0.2167037300489E+01, 0.3760000000000E+01
 0.16200E+02, 0.3005887129897E+02, 0.1000000000000E+02, 0.9079416012588E+02, 0.1000000000000E+01, 0.1646910197537E+01, 0.3120000000000E+01, 0.1406551596264E+01, 0.3120000000000E+01, 0.2829909004772E+03,-0.2159106343167E+01, 0.3760000000000E+01
 0.16275E+02, 0.3005999066269E+02, 0.1000000000000E+02, 0.9079644957946E+02, 0.1000000000000E+01, 0.1647311477739E+01, 0.3120000000000E+01, 0.1405844340333E+01, 0.3120000000000E+01, 0.2829980488209E+03,-0.2150861561149E+01, 0.3760000000000E+01
 0.16350E+02, 0.3006110943321E+02, 0.1000000000000E+02, 0.9079870525881E+02, 0.1000000000000E+01, 0.1647712740623E+01, 0.3120000000000E+01, 0.1405137151630E+01, 0.3120000000000E+01, 0.2830050913482E+03,-0.2142937626147E+01, 0.3760000000000E+01
 0.16425E+02, 0.3006222857689E+02, 0.1000000000000E+02, 0.9080099512636E+02, 0.1000000000000E+01, 0.1648113970294E+01, 0.3120000000000E+01, 0.1404429985960E+01, 0.3120000000000E+01, 0.2830122410392E+03,-0.2134704205335E+01, 0.3760000000000E+01
 0.16500E+02, 0.3006334713230E+02, 0.1000000000000E+02, 0.9080325141859E+02, 0.1000000000000E+01, 0.1648515182642E+01, 0.3120000000000E+01, 0.1403722886717E+01, 0.3120000000000E+01, 0.2830192855333E+03,-0.2126787261859E+01, 0.3760000000000E+01
 0.16575E+02, 0.3006446605846E+02, 0.1000000000000E+02, 0.9080554172635E+02, 0.1000000000000E+01, 0.1648916361955E+01, 0.3120000000000E+01, 0.1403015810244E+01, 0.3120000000000E+01, 0.2830264366537E+03,-0.2118565094761E+01, 0.3760000000000E+01
 0.16650E+02, 0.3006558440123E+02, 0.1000000000000E+02, 0.9080779864619E+02, 0.1000000000000E+01, 0.1649317523941E+01, 0.3120000000000E+01, 0.1402308799398E+01, 0.3120000000000E+01, 0.2830334831608E+03,-0.2110655110154E+01, 0.3760000000000E+01
 0.16725E+02, 0.3006670311237E+02, 0.1000000000000E+02, 0.9081008941445E+02, 0.1000000000000E+01, 0.1649718653068E+01, 0.3120000000000E+01, 0.1401601811059E+01, 0.3120000000000E+01, 0.2830406357736E+03,-0.2102444099481E+01, 0.3760000000000E+01
 0.16800E+02, 0.3006782124497E+02, 0.1000000000000E+02, 0.9081234698794E+02, 0.1000000000000E+01, 0.1650119764863E+01, 0.3120000000000E+01, 0.1400894887554E+01, 0.3120000000000E+01, 0.2830476843751E+03,-0.2094541038499E+01, 0.3760000000000E+01
 0.16875E+02, 0.3006893974360E+02, 0.1000000000000E+02, 0.9081463823819E+02, 0.1000000000000E+01, 0.1650520843977E+01, 0.3120000000000E+01, 0.1400187986285E+01, 0.3120000000000E+01, 0.2830548385474E+03,-0.2086341079199E+01, 0.3760000000000E+01
 0.16950E+02, 0.3007005766850E+02, 0.1000000000000E+02, 0.9081689647856E+02, 0.1000000000000E+01, 0.1650921905755E+01, 0.3120000000000E+01, 0.1399481149063E+01, 0.3120000000000E+01, 0.2830618892843E+03,-0.2078444928254E+01, 0.3760000000000E+01
 0.17025E+02, 0.3007117595712E+02, 0.1000000000000E+02, 0.9081918822707E+02, 0.1000000000000E+01, 0.1651322935023E+01, 0.3120000000000E+01, 0.1398774333803E+01, 0.3120000000000E+01, 0.2830690450666E+03,-0.2070255925676E+01, 0.3760000000000E+01
 0.17100E+02, 0.3007229367679E+02, 0.1000000000000E+02, 0.9082144715941E+02, 0.1000000000000E+01, 0.1651723946956E+01, 0.3120000000000E+01, 0.1398067581810E+01, 0.3120000000000E+01, 0.2830760980174E+03,-0.2062366648478E+01, 0.3760000000000E+01
 0.17175E+02, 0.3007341175790E+02, 0.1000000000000E+02, 0.9082373942435E+02, 0.1000000000000E+01, 0.1652124926550E+01, 0.3120000000000E+01, 0.1397360851499E+01, 0.3120000000000E+01, 0.2830832554665E+03,-0.2054188505722E+01, 0.3760000000000E+01
 0.17250E+02, 0.3007452927480E+02, 0.1000000000000E+02, 0.9082599906392E+02, 0.1000000000000E+01, 0.1652525888809E+01, 0.3120000000000E+01, 0.1396654183677E+01, 0.3120000000000E+01, 0.2830903106787E+03,-0.2046306077514E+01, 0.3760000000000E+01
 0.17325E+02, 0.3007564715089E+02, 0.1000000000000E+02, 0.9082829186664E+02, 0.1000000000000E+01, 0.1652926818899E+01, 0.3120000000000E+01, 0.1395947537256E+01, 0.3120000000000E+01, 0.2830974698609E+03,-0.2038138704045E+01, 0.3760000000000E+01
 0.17400E+02, 0.3007676446749E+02, 0.1000000000000E+02, 0.9083055222845E+02, 0.1000000000000E+01, 0.1653327731655E+01, 0.3120000000000E+01, 0.1395240952551E+01, 0.3120000000000E+01, 0.2831045273814E+03,-0.2030263104229E+01, 0.3760000000000E+01
 0.17475E+02, 0.3007788214107E+02, 0.1000000000000E+02, 0.9083284558670E+02, 0.1000000000000E+01, 0.1653728612410E+01, 0.3120000000000E+01, 0.1394534388961E+01, 0.3120000000000E+01, 0.2831116883521E+03,-0.2022106412069E+01, 0.3760000000000E+01
 0.17550E+02, 0.3007899925983E+02, 0.1000000000000E+02, 0.9083510668475E+02, 0.1000000000000E+01, 0.1654129475833E+01, 0.3120000000000E+01, 0.1393827886318E+01, 0.3120000000000E+01, 0.2831187482245E+03,-0.2014237612553E+01, 0.3760000000000E+01
 0.17625E+02, 0.3008011673337E+02, 0.1000000000000E+02, 0.9083740061293E+02, 0.1000000000000E+01, 0.1654530307423E+01, 0.3120000000000E+01, 0.1393121404502E+01, 0.3120000000000E+01, 0.2831259110287E+03,-0.2006091520651E+01, 0.3760000000000E+01
 0.17700E+02, 0.3008123365675E+02, 0.1000000000000E+02, 0.9083966246230E+02, 0.1000000000000E+01, 0.1654931121683E+01, 0.3120000000000E+01, 0.1392414982869E+01, 0.3120000000000E+01, 0.2831329732999E+03,-0.1998229502381E+01, 0.3760000000000E+01
 0.17775E+02, 0.3008235093275E+02, 0.1000000000000E+02, 0.9084195697675E+02, 0.1000000000000E+01, 0.1655331904274E+01, 0.3120000000000E+01, 0.1391708581770E+01, 0.3120000000000E+01, 0.2831401379883E+03,-0.1990093921349E+01, 0.3760000000000E+01
 0.17850E+02, 0.3008346766320E+02, 0.1000000000000E+02, 0.9084421959277E+02, 0.1000000000000E+01, 0.1655732669540E+01, 0.3120000000000E+01, 0.1391002240096E+01, 0.3120000000000E+01, 0.2831472027064E+03,-0.1982238666008E+01, 0.3760000000000E+01
 0.17925E+02, 0.3008458474415E+02, 0.1000000000000E+02, 0.9084651470732E+02, 0.1000000000000E+01, 0.1656133403301E+01, 0.3120000000000E+01, 0.1390295918659E+01, 0.3120000000000E+01, 0.2831543693220E+03,-0.1974113516278E+01, 0.3760000000000E+01
 0.18000E+02, 0.3008570128412E+02, 0.1000000000000E+02, 0.9084877810515E+02, 0.1000000000000E+01, 0.1656534119743E+01, 0.3120000000000E+01, 0.1389589655891E+01, 0.3120000000000E+01, 0.2831614365341E+03,-0.1966265001776E+01, 0.3760000000000E+01
 0.18075E+02, 0.3008681817250E+02, 0.1000000000000E+02, 0.9085107383460E+02, 0.1000000000000E+01, 0.1656934804840E+01, 0.3120000000000E+01, 0.1388883413059E+01, 0.3120000000000E+01, 0.2831686051230E+03,-0.1958150196724E+01, 0.3760000000000E+01
 0.18150E+02, 0.3008793452446E+02, 0.1000000000000E+02, 0.9085333802601E+02, 0.1000000000000E+01, 0.1657335472625E+01, 0.3120000000000E+01, 0.1388177228147E+01, 0.3120000000000E+01, 0.2831756748657E+03,-0.1950308408162E+01, 0.3760000000000E+01
 0.18225E+02, 0.3008905122275E+02, 0.1000000000000E+02, 0.9085563438114E+02, 0.1000000000000E+01, 0.1657736109226E+01, 0.3120000000000E+01, 0.1387471062865E+01, 0.3120000000000E+01, 0.2831828454614E+03,-0.1942203877171E+01, 0.3760000000000E+01
 0.18300E+02, 0.3009016738914E+02, 0.1000000000000E+02, 0.9085789938030E+02, 0.1000000000000E+01, 0.1658136728522E+01, 0.3120000000000E+01, 0.1386764954759E+01, 0.3120000000000E+01, 0.2831899177792E+03,-0.1934368794030E+01, 0.3760000000000E+01
 0.18375E+02, 0.3009128389983E+02, 0.1000000000000E+02, 0.9086019637560E+02, 0.1000000000000E+01, 0.1658537316792E+01, 0.3120000000000E+01, 0.1386058865975E+01, 0.3120000000000E+01, 0.2831970904269E+03,-0.1926274458327E+01, 0.3760000000000E+01
 0.18450E+02, 0.3009239988310E+02, 0.1000000000000E+02, 0.9086246219195E+02, 0.1000000000000E+01, 0.1658937887765E+01, 0.3120000000000E+01, 0.1385352833623E+01, 0.3120000000000E+01, 0.2832041653489E+03,-0.1918446064423E+01, 0.3760000000000E+01
 0.18525E+02, 0.3009351620866E+02, 0.1000000000000E+02, 0.9086475983645E+02, 0.1000000000000E+01, 0.1659338427871E+01, 0.3120000000000E+01, 0.1384646820284E+01, 0.3120000000000E+01, 0.2832113400766E+03,-0.1910361853612E+01, 0.3760000000000E+01
 0.18600E+02, 0.3009463201126E+02, 0.1000000000000E+02, 0.9086702648415E+02, 0.1000000000000E+01, 0.1659738950688E+01, 0.3120000000000E+01, 0.1383940862640E+01, 0.3120000000000E+01, 0.2832184176470E+03,-0.1902540135554E+01, 0.3760000000000E+01
 0.18675E+02, 0.3009574815417E+02, 0.1000000000000E+02, 0.9086932479223E+02, 0.1000000000000E+01, 0.1660139442794E+01, 0.3120000000000E+01, 0.1383234923692E+01, 0.3120000000000E+01, 0.2832255944995E+03,-0.1894465972560E+01, 0.3760000000000E+01
 0.18750E+02, 0.3009686377854E+02, 0.1000000000000E+02, 0.9087159227950E+02, 0.1000000000000E+01, 0.1660539917621E+01, 0.3120000000000E+01, 0.1382529039706E+01, 0.3120000000000E+01, 0.2832326747439E+03,-0.1886650913035E+01, 0.3760000000000E+01
 0.18825E+02, 0.3009797974127E+02, 0.1000000000000E+02, 0.9087389126162E+02, 0.1000000000000E+01, 0.1660940361890E+01, 0.3120000000000E+01, 0.1381823174099E+01, 0.3120000000000E+01, 0.2832398537537E+03,-0.1878586728839E+01, 0.3760000000000E+01
 0.18900E+02, 0.3009909518985E+02, 0.1000000000000E+02, 0.9087615960226E+02, 0.1000000000000E+01, 0.1661340788893E+01, 0.3120000000000E+01, 0.1381117362723E+01, 0.3120000000000E+01, 0.2832469367151E+03,-0.1870778311018E+01, 0.3760000000000E+01
 0.18975E+02, 0.3010021097488E+02, 0.1000000000000E+02, 0.9087845926389E+02, 0.1000000000000E+01, 0.1661741185490E+01, 0.3120000000000E+01, 0.1380411569403E+01, 0.3120000000000E+01, 0.2832541178990E+03,-0.1862724038201E+01, 0.3760000000000E+01
 0.19050E+02, 0.3010132625013E+02, 0.1000000000000E+02, 0.9088072846532E+02, 0.1000000000000E+01, 0.1662141564832E+01, 0.3120000000000E+01, 0.1379705829589E+01, 0.3120000000000E+01, 0.2832612036006E+03,-0.1854922249954E+01, 0.3760000000000E+01
 0.19125E+02, 0.3010244185991E+02, 0.1000000000000E+02, 0.9088302882183E+02, 0.1000000000000E+01, 0.1662541913920E+01, 0.3120000000000E+01, 0.1379000107507E+01, 0.3120000000000E+01, 0.2832683870066E+03,-0.1846877822041E+01, 0.3760000000000E+01
 0.19200E+02, 0.3010355696426E+02, 0.1000000000000E+02, 0.9088529889191E+02, 0.1000000000000E+01, 0.1662942245767E+01, 0.3120000000000E+01, 0.1378294438207E+01, 0.3120000000000E+01, 0.2832754754728E+03,-0.1839082648220E+01, 0.3760000000000E+01
 0.19275E+02, 0.3010467240128E+02, 0.1000000000000E+02, 0.9088759995289E+02, 0.1000000000000E+01, 0.1663342547508E+01, 0.3120000000000E+01, 0.1377588786313E+01, 0.3120000000000E+01, 0.2832826611304E+03,-0.1831048000626E+01, 0.3760000000000E+01
 0.19350E+02, 0.3010578733718E+02, 0.1000000000000E+02, 0.9088987090378E+02, 0.1000000000000E+01, 0.1663742832022E+01, 0.3120000000000E+01, 0.1376883186481E+01, 0.3120000000000E+01, 0.2832897523993E+03,-0.1823259428145E+01, 0.3760000000000E+01
 0.19425E+02, 0.3010690260389E+02, 0.1000000000000E+02, 0.9089217267551E+02, 0.1000000000000E+01, 0.1664143086579E+01, 0.3120000000000E+01, 0.1376177603722E+01, 0.3120000000000E+01, 0.2832969403282E+03,-0.1815234492674E+01, 0.3760000000000E+01
 0.19500E+02, 0.3010801737377E+02, 0.1000000000000E+02, 0.9089444451263E+02, 0.1000000000000E+01, 0.1664543323923E+01, 0.3120000000000E+01, 0.1375472072311E+01, 0.3120000000000E+01, 0.2833040344164E+03,-0.1807452510611E+01, 0.3760000000000E+01
 0.19575E+02, 0.3010913247265E+02, 0.1000000000000E+02, 0.9089674700033E+02, 0.1000000000000E+01, 0.1664943531457E+01, 0.3120000000000E+01, 0.1374766557639E+01, 0.3120000000000E+01, 0.2833112246328E+03,-0.1799437231157E+01, 0.3760000000000E+01
 0.19650E+02, 0.3011024707894E+02, 0.1000000000000E+02, 0.9089901973449E+02, 0.1000000000000E+01, 0.1665343721793E+01, 0.3120000000000E+01, 0.1374061093604E+01, 0.3120000000000E+01, 0.2833183215739E+03,-0.1791661829591E+01, 0.3760000000000E+01
 0.19725E+02, 0.3011136201245E+02, 0.1000000000000E+02, 0.9090132295265E+02, 0.1000000000000E+01, 0.1665743882465E+01, 0.3120000000000E+01, 0.1373355645969E+01, 0.3120000000000E+01, 0.2833255141227E+03,-0.1783656134747E+01, 0.3760000000000E+01
 0.19800E+02, 0.3011247645759E+02, 0.1000000000000E+02, 0.9090359658999E+02, 0.1000000000000E+01, 0.1666144025954E+01, 0.3120000000000E+01, 0.1372650248262E+01, 0.3120000000000E+01, 0.2833326139360E+03,-0.1775887299053E+01, 0.3760000000000E+01
 0.19875E+02, 0.3011359122819E+02, 0.1000000000000E+02, 0.9090590054188E+02, 0.1000000000000E+01, 0.1666544139924E+01, 0.3120000000000E+01, 0.1371944866615E+01, 0.3120000000000E+01, 0.2833398088274E+03,-0.1767891134003E+01, 0.3760000000000E+01
 0.19950E+02, 0.3011470551462E+02, 0.1000000000000E+02, 0.9090817509258E+02, 0.1000000000000E+01, 0.1666944236728E+01, 0.3120000000000E+01, 0.1371239534190E+01, 0.3120000000000E+01, 0.2833469115444E+03,-0.1760128853537E+01, 0.3760000000000E+01
 0.20025E+02, 0.3011582012477E+02, 0.1000000000000E+02, 0.9091047978359E+02, 0.1000000000000E+01, 0.1667344304155E+01, 0.3120000000000E+01, 0.1370534217480E+01, 0.3120000000000E+01, 0.2833541087951E+03,-0.1752142157597E+01, 0.3760000000000E+01
 0.20100E+02, 0.3011693425492E+02, 0.1000000000000E+02, 0.9091275525373E+02, 0.1000000000000E+01, 0.1667744354435E+01, 0.3120000000000E+01, 0.1369828949292E+01, 0.3120000000000E+01, 0.2833612144348E+03,-0.1744386423859E+01, 0.3760000000000E+01
 0.20175E+02, 0.3011804870709E+02, 0.1000000000000E+02, 0.9091506069241E+02, 0.1000000000000E+01, 0.1668144375478E+01, 0.3120000000000E+01, 0.1369123696472E+01, 0.3120000000000E+01, 0.2833684140710E+03,-0.1736409145550E+01, 0.3760000000000E+01
 0.20250E+02, 0.3011916268339E+02, 0.1000000000000E+02, 0.9091733708657E+02, 0.1000000000000E+01, 0.1668544379392E+01, 0.3120000000000E+01, 0.1368418491475E+01, 0.3120000000000E+01, 0.2833755226477E+03,-0.1728659944259E+01, 0.3760000000000E+01
 0.20325E+02, 0.3012027698002E+02, 0.1000000000000E+02, 0.9091964327785E+02, 0.1000000000000E+01, 0.1668944354210E+01, 0.3120000000000E+01, 0.1367713301496E+01, 0.3120000000000E+01, 0.2833827246852E+03,-0.1720692021393E+01, 0.3760000000000E+01
 0.20400E+02, 0.3012139080491E+02, 0.1000000000000E+02, 0.9092192060533E+02, 0.1000000000000E+01, 0.1669344311917E+01, 0.3120000000000E+01, 0.1367008158645E+01, 0.3120000000000E+01, 0.2833898362277E+03,-0.1712949344960E+01, 0.3760000000000E+01
 0.20475E+02, 0.3012250494846E+02, 0.1000000000000E+02, 0.9092422755591E+02, 0.1000000000000E+01, 0.1669744240668E+01, 0.3120000000000E+01, 0.1366303030458E+01, 0.3120000000000E+01, 0.2833970406868E+03,-0.1704990724623E+01, 0.3760000000000E+01
 0.20550E+02, 0.3012361862437E+02, 0.1000000000000E+02, 0.9092650582323E+02, 0.1000000000000E+01, 0.1670144152327E+01, 0.3120000000000E+01, 0.1365597948707E+01, 0.3120000000000E+01, 0.2834041552155E+03,-0.1697254562496E+01, 0.3760000000000E+01
 0.20625E+02, 0.3012473261730E+02, 0.1000000000000E+02, 0.9092881353973E+02, 0.1000000000000E+01, 0.1670544035166E+01, 0.3120000000000E+01, 0.1364892881262E+01, 0.3120000000000E+01, 0.2834113621169E+03,-0.1689305183506E+01, 0.3760000000000E+01
 0.20700E+02, 0.3012584614665E+02, 0.1000000000000E+02, 0.9093109274709E+02, 0.1000000000000E+01, 0.1670943900935E+01, 0.3120000000000E+01, 0.1364187859565E+01, 0.3120000000000E+01, 0.2834184796321E+03,-0.1681575531951E+01, 0.3760000000000E+01
 0.20775E+02, 0.3012695999142E+02, 0.1000000000000E+02, 0.9093340123275E+02, 0.1000000000000E+01, 0.1671343738020E+01, 0.3120000000000E+01, 0.1363482851816E+01, 0.3120000000000E+01, 0.2834256889859E+03,-0.1673635350931E+01, 0.3760000000000E+01
 0.20850E+02, 0.3012807337664E+02, 0.1000000000000E+02, 0.9093568139368E+02, 0.1000000000000E+01, 0.1671743558056E+01, 0.3120000000000E+01, 0.1362777889128E+01, 0.3120000000000E+01, 0.2834328095300E+03,-0.1665912191632E+01, 0.3760000000000E+01
 0.20925E+02, 0.3012918707570E+02, 0.1000000000000E+02, 0.9093799065184E+02, 0.1000000000000E+01, 0.1672143349542E+01, 0.3120000000000E+01, 0.1362072940024E+01, 0.3120000000000E+01, 0.2834400213463E+03,-0.1657981151918E+01, 0.3760000000000E+01
 0.21000E+02, 0.3013030031922E+02, 0.1000000000000E+02, 0.9094027176665E+02, 0.1000000000000E+01, 0.1672543124000E+01, 0.3120000000000E+01, 0.1361368035300E+01, 0.3120000000000E+01, 0.2834471449200E+03,-0.1650264487651E+01, 0.3760000000000E+01
 0.21075E+02, 0.3013141387502E+02, 0.1000000000000E+02, 0.9094258180524E+02, 0.1000000000000E+01, 0.1672942870043E+01, 0.3120000000000E+01, 0.1360663143794E+01, 0.3120000000000E+01, 0.2834543592233E+03,-0.1642342533871E+01, 0.3760000000000E+01
 0.21150E+02, 0.3013252697927E+02, 0.1000000000000E+02, 0.9094486388084E+02, 0.1000000000000E+01, 0.1673342599079E+01, 0.3120000000000E+01, 0.1359958295987E+01, 0.3120000000000E+01, 0.2834614858483E+03,-0.1634632349060E+01, 0.3760000000000E+01
 0.21225E+02, 0.3013364039426E+02, 0.1000000000000E+02, 0.9094717469955E+02, 0.1000000000000E+01, 0.1673742299833E+01, 0.3120000000000E+01, 0.1359253461030E+01, 0.3120000000000E+01, 0.2834687026377E+03,-0.1626719438118E+01, 0.3760000000000E+01
 0.21300E+02, 0.3013475336166E+02, 0.1000000000000E+02, 0.9094945774075E+02, 0.1000000000000E+01, 0.1674141983603E+01, 0.3120000000000E+01, 0.1358548669095E+01, 0.3120000000000E+01, 0.2834758323286E+03,-0.1619015721459E+01, 0.3760000000000E+01
 0.21375E+02, 0.3013586663830E+02, 0.1000000000000E+02, 0.9095176934761E+02, 0.1000000000000E+01, 0.1674541639220E+01, 0.3120000000000E+01, 0.1357843889639E+01, 0.3120000000000E+01, 0.2834830516289E+03,-0.1611111804010E+01, 0.3760000000000E+01
 0.21450E+02, 0.3013697947128E+02, 0.1000000000000E+02, 0.9095405335928E+02, 0.1000000000000E+01, 0.1674941277878E+01, 0.3120000000000E+01, 0.1357139152529E+01, 0.3120000000000E+01, 0.2834901844012E+03,-0.1603414548071E+01, 0.3760000000000E+01
 0.21525E+02, 0.3013809261201E+02, 0.1000000000000E+02, 0.9095636575765E+02, 0.1000000000000E+01, 0.1675340888514E+01, 0.3120000000000E+01, 0.1356434427524E+01, 0.3120000000000E+01, 0.2834974062227E+03,-0.1595519574248E+01, 0.3760000000000E+01
 0.21600E+02, 0.3013920531300E+02, 0.1000000000000E+02, 0.9095865074138E+02, 0.1000000000000E+01, 0.1675740482213E+01, 0.3120000000000E+01, 0.1355729744193E+01, 0.3120000000000E+01, 0.2835045420809E+03,-0.1587828775257E+01, 0.3760000000000E+01
 0.21675E+02, 0.3014031832027E+02, 0.1000000000000E+02, 0.9096096393329E+02, 0.1000000000000E+01, 0.1676140048019E+01, 0.3120000000000E+01, 0.1355025072589E+01, 0.3120000000000E+01, 0.2835117664300E+03,-0.1579942697917E+01, 0.3760000000000E+01
 0.21750E+02, 0.3014143089169E+02, 0.1000000000000E+02, 0.9096324989598E+02, 0.1000000000000E+01, 0.1676539596912E+01, 0.3120000000000E+01, 0.1354320441991E+01, 0.3120000000000E+01, 0.2835189053957E+03,-0.1572258345162E+01, 0.3760000000000E+01
 0.21825E+02, 0.3014254376795E+02, 0.1000000000000E+02, 0.9096556388466E+02, 0.1000000000000E+01, 0.1676939118040E+01, 0.3120000000000E+01, 0.1353615822740E+01, 0.3120000000000E+01, 0.2835261322821E+03,-0.1564381117282E+01, 0.3760000000000E+01
 0.21900E+02, 0.3014365621222E+02, 0.1000000000000E+02, 0.9096785082817E+02, 0.1000000000000E+01, 0.1677338622280E+01, 0.3120000000000E+01, 0.1352911243828E+01, 0.3120000000000E+01, 0.2835332743611E+03,-0.1556703207406E+01, 0.3760000000000E+01
 0.21975E+02, 0.3014476895992E+02, 0.1000000000000E+02, 0.9097016561908E+02, 0.1000000000000E+01, 0.1677738098881E+01, 0.3120000000000E+01, 0.1352206675880E+01, 0.3120000000000E+01, 0.2835405038018E+03,-0.1548834780900E+01, 0.3760000000000E+01
 0.22050E+02, 0.3014588127948E+02, 0.1000000000000E+02, 0.9097245354774E+02, 0.1000000000000E+01, 0.1678137558619E+01, 0.3120000000000E+01, 0.1351502147606E+01, 0.3120000000000E+01, 0.2835476490074E+03,-0.1541163301129E+01, 0.3760000000000E+01
 0.22125E+02, 0.3014699390106E+02, 0.1000000000000E+02, 0.9097476913935E+02, 0.1000000000000E+01, 0.1678536990843E+01, 0.3120000000000E+01, 0.1350797629911E+01, 0.3120000000000E+01, 0.2835548809975E+03,-0.1533303639245E+01, 0.3760000000000E+01
 0.22200E+02, 0.3014810609832E+02, 0.1000000000000E+02, 0.9097705805586E+02, 0.1000000000000E+01, 0.1678936406231E+01, 0.3120000000000E+01, 0.1350093151229E+01, 0.3120000000000E+01, 0.2835620293380E+03,-0.1525638591723E+01, 0.3760000000000E+01
 0.22275E+02, 0.3014921859623E+02, 0.1000000000000E+02, 0.9097937445163E+02, 0.1000000000000E+01, 0.1679335794227E+01, 0.3120000000000E+01, 0.1349388682737E+01, 0.3120000000000E+01, 0.2835692638881E+03,-0.1517787641906E+01, 0.3760000000000E+01
 0.22350E+02, 0.3015033067362E+02, 0.1000000000000E+02, 0.9098166436279E+02, 0.1000000000000E+01, 0.1679735165414E+01, 0.3120000000000E+01, 0.1348684252599E+01, 0.3120000000000E+01, 0.2835764153847E+03,-0.1510129007144E+01, 0.3760000000000E+01
 0.22425E+02, 0.3015144305031E+02, 0.1000000000000E+02, 0.9098398156933E+02, 0.1000000000000E+01, 0.1680134509333E+01, 0.3120000000000E+01, 0.1347979832260E+01, 0.3120000000000E+01, 0.2835836525154E+03,-0.1502286729676E+01, 0.3760000000000E+01
 0.22500E+02, 0.3015255501025E+02, 0.1000000000000E+02, 0.9098627247430E+02, 0.1000000000000E+01, 0.1680533836469E+01, 0.3120000000000E+01, 0.1347275449615E+01, 0.3120000000000E+01, 0.2835908071653E+03,-0.1494634506665E+01, 0.3760000000000E+01
 0.22575E+02, 0.3015366726816E+02, 0.1000000000000E+02, 0.9098859048831E+02, 0.1000000000000E+01, 0.1680933136459E+01, 0.3120000000000E+01, 0.1346571076377E+01, 0.3120000000000E+01, 0.2835980468660E+03,-0.1486800862889E+01, 0.3760000000000E+01
 0.22650E+02, 0.3015477911308E+02, 0.1000000000000E+02, 0.9099088239138E+02, 0.1000000000000E+01, 0.1681332419692E+01, 0.3120000000000E+01, 0.1345866740180E+01, 0.3120000000000E+01, 0.2836052046827E+03,-0.1479155046065E+01, 0.3760000000000E+01
 0.22725E+02, 0.3015589125466E+02, 0.1000000000000E+02, 0.9099320121736E+02, 0.1000000000000E+01, 0.1681731675900E+01, 0.3120000000000E+01, 0.1345162412991E+01, 0.3120000000000E+01, 0.2836124469672E+03,-0.1471329989413E+01, 0.3760000000000E+01
 0.22800E+02, 0.3015700298697E+02, 0.1000000000000E+02, 0.9099549412238E+02, 0.1000000000000E+01, 0.1682130915379E+01, 0.3120000000000E+01, 0.1344458122191E+01, 0.3120000000000E+01, 0.2836196079625E+03,-0.1463690571590E+01, 0.3760000000000E+01
 0.22875E+02, 0.3015811501467E+02, 0.1000000000000E+02, 0.9099781376345E+02, 0.1000000000000E+01, 0.1682530127952E+01, 0.3120000000000E+01, 0.1343753840000E+01, 0.3120000000000E+01, 0.2836268528407E+03,-0.1455874061075E+01, 0.3760000000000E+01
 0.22950E+02, 0.3015922663681E+02, 0.1000000000000E+02, 0.9100010766991E+02, 0.1000000000000E+01, 0.1682929323825E+01, 0.3120000000000E+01, 0.1343049593546E+01, 0.3120000000000E+01, 0.2836340170129E+03,-0.1448241036426E+01, 0.3760000000000E+01
 0.23025E+02, 0.3016033855307E+02, 0.1000000000000E+02, 0.9100242812398E+02, 0.1000000000000E+01, 0.1683328492909E+01, 0.3120000000000E+01, 0.1342345355300E+01, 0.3120000000000E+01, 0.2836412644780E+03,-0.1440433034869E+01, 0.3760000000000E+01
 0.23100E+02, 0.3016145006745E+02, 0.1000000000000E+02, 0.9100472303633E+02, 0.1000000000000E+01, 0.1683727645322E+01, 0.3120000000000E+01, 0.1341641152144E+01, 0.3120000000000E+01, 0.2836484318409E+03,-0.1432806396600E+01, 0.3760000000000E+01
 0.23175E+02, 0.3016256187472E+02, 0.1000000000000E+02, 0.9100704430881E+02, 0.1000000000000E+01, 0.1684126771063E+01, 0.3120000000000E+01, 0.1340936956791E+01, 0.3120000000000E+01, 0.2836556819095E+03,-0.1425006863485E+01, 0.3760000000000E+01
 0.23250E+02, 0.3016367328377E+02, 0.1000000000000E+02, 0.9100934023007E+02, 0.1000000000000E+01, 0.1684525880162E+01, 0.3120000000000E+01, 0.1340232795880E+01, 0.3120000000000E+01, 0.2836628524724E+03,-0.1417386603855E+01, 0.3760000000000E+01
 0.23325E+02, 0.3016478498449E+02, 0.1000000000000E+02, 0.9101166232019E+02, 0.1000000000000E+01, 0.1684924962705E+01, 0.3120000000000E+01, 0.1339528642365E+01, 0.3120000000000E+01, 0.2836701051422E+03,-0.1409595499929E+01, 0.3760000000000E+01
 0.23400E+02, 0.3016589629063E+02, 0.1000000000000E+02, 0.9101395925051E+02, 0.1000000000000E+01, 0.1685324028635E+01, 0.3120000000000E+01, 0.1338824522648E+01, 0.3120000000000E+01, 0.2836772789054E+03,-0.1401981614300E+01, 0.3760000000000E+01
 0.23475E+02, 0.3016700788725E+02, 0.1000000000000E+02, 0.9101628216142E+02, 0.1000000000000E+01, 0.1685723068125E+01, 0.3120000000000E+01, 0.1338120409918E+01, 0.3120000000000E+01, 0.2836845341860E+03,-0.1394198899351E+01, 0.3760000000000E+01
 0.23550E+02, 0.3016811909291E+02, 0.1000000000000E+02, 0.9101858010176E+02, 0.1000000000000E+01, 0.1686122091031E+01, 0.3120000000000E+01, 0.1337416330341E+01, 0.3120000000000E+01, 0.2836917111527E+03,-0.1386591383126E+01, 0.3760000000000E+01
 0.23625E+02, 0.3016923058787E+02, 0.1000000000000E+02, 0.9102090383181E+02, 0.1000000000000E+01, 0.1686521087611E+01, 0.3120000000000E+01, 0.1336712257341E+01, 0.3120000000000E+01, 0.2836989690387E+03,-0.1378817024881E+01, 0.3760000000000E+01
 0.23700E+02, 0.3017034169548E+02, 0.1000000000000E+02, 0.9102320278836E+02, 0.1000000000000E+01, 0.1686920067636E+01, 0.3120000000000E+01, 0.1336008216854E+01, 0.3120000000000E+01, 0.2837061492278E+03,-0.1371215871746E+01, 0.3760000000000E+01
 0.23775E+02, 0.3017145309123E+02, 0.1000000000000E+02, 0.9102552733948E+02, 0.1000000000000E+01, 0.1687319021449E+01, 0.3120000000000E+01, 0.1335304182527E+01, 0.3120000000000E+01, 0.2837134097253E+03,-0.1363449826446E+01, 0.3760000000000E+01
 0.23850E+02, 0.3017256410321E+02, 0.1000000000000E+02, 0.9102782731085E+02, 0.1000000000000E+01, 0.1687717958737E+01, 0.3120000000000E+01, 0.1334600180074E+01, 0.3120000000000E+01, 0.2837205931324E+03,-0.1355855029646E+01, 0.3760000000000E+01
 0.23925E+02, 0.3017367540219E+02, 0.1000000000000E+02, 0.9103015268376E+02, 0.1000000000000E+01, 0.1688116869924E+01, 0.3120000000000E+01, 0.1333896183365E+01, 0.3120000000000E+01, 0.2837278562434E+03,-0.1348097267206E+01, 0.3760000000000E+01
 0.24000E+02, 0.3017478632096E+02, 0.1000000000000E+02, 0.9103245367341E+02, 0.1000000000000E+01, 0.1688515764618E+01, 0.3120000000000E+01, 0.1333192217892E+01, 0.3120000000000E+01, 0.2837350428794E+03,-0.1340508820018E+01, 0.3760000000000E+01
 0.24075E+02, 0.3017589752563E+02, 0.1000000000000E+02, 0.9103477986818E+02, 0.1000000000000E+01, 0.1688914633322E+01, 0.3120000000000E+01, 0.1332488257743E+01, 0.3120000000000E+01, 0.2837423086039E+03,-0.1332759301923E+01, 0.3760000000000E+01
 0.24150E+02, 0.3017700835362E+02, 0.1000000000000E+02, 0.9103708187368E+02, 0.1000000000000E+01, 0.1689313485563E+01, 0.3120000000000E+01, 0.1331784328195E+01, 0.3120000000000E+01, 0.2837494984611E+03,-0.1325177200689E+01, 0.3760000000000E+01
 0.24225E+02, 0.3017811946641E+02, 0.1000000000000E+02, 0.9103940889307E+02, 0.1000000000000E+01, 0.1689712311923E+01, 0.3120000000000E+01, 0.1331080403549E+01, 0.3120000000000E+01, 0.2837567668076E+03,-0.1317435895441E+01, 0.3760000000000E+01
 0.24300E+02, 0.3017923020605E+02, 0.1000000000000E+02, 0.9104171191935E+02, 0.1000000000000E+01, 0.1690111121852E+01, 0.3120000000000E+01, 0.1330376508869E+01, 0.3120000000000E+01, 0.2837639599011E+03,-0.1309860132977E+01, 0.3760000000000E+01
 0.24375E+02, 0.3018034122942E+02, 0.1000000000000E+02, 0.9104403976287E+02, 0.1000000000000E+01, 0.1690509906010E+01, 0.3120000000000E+01, 0.1329672618667E+01, 0.3120000000000E+01, 0.2837712308680E+03,-0.1302127003515E+01, 0.3760000000000E+01
 0.24450E+02, 0.3018145188314E+02, 0.1000000000000E+02, 0.9104634380853E+02, 0.1000000000000E+01, 0.1690908673767E+01, 0.3120000000000E+01, 0.1328968757798E+01, 0.3120000000000E+01, 0.2837784271934E+03,-0.1294557573188E+01, 0.3760000000000E+01
 0.24525E+02, 0.3018256281953E+02, 0.1000000000000E+02, 0.9104867247744E+02, 0.1000000000000E+01, 0.1691307415861E+01, 0.3120000000000E+01, 0.1328264900981E+01, 0.3120000000000E+01, 0.2837857007848E+03,-0.1286832586664E+01, 0.3760000000000E+01
 0.24600E+02, 0.3018367338975E+02, 0.1000000000000E+02, 0.9105097754641E+02, 0.1000000000000E+01, 0.1691706141586E+01, 0.3120000000000E+01, 0.1327561072865E+01, 0.3120000000000E+01, 0.2837929003543E+03,-0.1279269484083E+01, 0.3760000000000E+01
 0.24675E+02, 0.3018478424162E+02, 0.1000000000000E+02, 0.9105330703974E+02, 0.1000000000000E+01, 0.1692104841755E+01, 0.3120000000000E+01, 0.1326857248371E+01, 0.3120000000000E+01, 0.2838001765665E+03,-0.1271552605440E+01, 0.3760000000000E+01
 0.24750E+02, 0.3018589473078E+02, 0.1000000000000E+02, 0.9105561313023E+02, 0.1000000000000E+01, 0.1692503525587E+01, 0.3120000000000E+01, 0.1326153451948E+01, 0.3120000000000E+01, 0.2838073793744E+03,-0.1263995827973E+01, 0.3760000000000E+01
 0.24825E+02, 0.3018700550056E+02, 0.1000000000000E+02, 0.9105794344765E+02, 0.1000000000000E+01, 0.1692902183969E+01, 0.3120000000000E+01, 0.1325449658716E+01, 0.3120000000000E+01, 0.2838146582067E+03,-0.1256287024886E+01, 0.3760000000000E+01
 0.24900E+02, 0.3018811591109E+02, 0.1000000000000E+02, 0.9106025056374E+02, 0.1000000000000E+01, 0.1693300826046E+01, 0.3120000000000E+01, 0.1324745892928E+01, 0.3120000000000E+01, 0.2838218642657E+03,-0.1248736565478E+01, 0.3760000000000E+01
 0.24975E+02, 0.3018922660124E+02, 0.1000000000000E+02, 0.9106258170502E+02, 0.1000000000000E+01, 0.1693699442778E+01, 0.3120000000000E+01, 0.1324042129895E+01, 0.3120000000000E+01, 0.2838291457169E+03,-0.1241035806679E+01, 0.3760000000000E+01
 0.25050E+02, 0.3019033693556E+02, 0.1000000000000E+02, 0.9106488984585E+02, 0.1000000000000E+01, 0.1694098043238E+01, 0.3120000000000E+01, 0.1323338393680E+01, 0.3120000000000E+01, 0.2838363550243E+03,-0.1233491664267E+01, 0.3760000000000E+01
 0.25125E+02, 0.3019144754854E+02, 0.1000000000000E+02, 0.9106722181450E+02, 0.1000000000000E+01, 0.1694496618456E+01, 0.3120000000000E+01, 0.1322634659784E+01, 0.3120000000000E+01, 0.2838436391054E+03,-0.1225798912139E+01, 0.3760000000000E+01
 0.25200E+02, 0.3019255780909E+02, 0.1000000000000E+02, 0.9106953098057E+02, 0.1000000000000E+01, 0.1694895177435E+01, 0.3120000000000E+01, 0.1321930952079E+01, 0.3120000000000E+01, 0.2838508516625E+03,-0.1218261074110E+01, 0.3760000000000E+01
 0.25275E+02, 0.3019366834734E+02, 0.1000000000000E+02, 0.9107186377299E+02, 0.1000000000000E+01, 0.1695293711276E+01, 0.3120000000000E+01, 0.1321227246254E+01, 0.3120000000000E+01, 0.2838581383623E+03,-0.1210576308601E+01, 0.3760000000000E+01
 0.25350E+02, 0.3019477853655E+02, 0.1000000000000E+02, 0.9107417396641E+02, 0.1000000000000E+01, 0.1695692228909E+01, 0.3120000000000E+01, 0.1320523565996E+01, 0.3120000000000E+01, 0.2838653541756E+03,-0.1203044773096E+01, 0.3760000000000E+01
 0.25425E+02, 0.3019588900254E+02, 0.1000000000000E+02, 0.9107650758800E+02, 0.1000000000000E+01, 0.1696090721508E+01, 0.3120000000000E+01, 0.1319819887176E+01, 0.3120000000000E+01, 0.2838726435104E+03,-0.1195367952339E+01, 0.3760000000000E+01
 0.25500E+02, 0.3019699912285E+02, 0.1000000000000E+02, 0.9107881880457E+02, 0.1000000000000E+01, 0.1696489197932E+01, 0.3120000000000E+01, 0.1319116233299E+01, 0.3120000000000E+01, 0.2838798625670E+03,-0.1187842716127E+01, 0.3760000000000E+01
 0.25575E+02, 0.3019810951901E+02, 0.1000000000000E+02, 0.9108115324768E+02, 0.1000000000000E+01, 0.1696887649422E+01, 0.3120000000000E+01, 0.1318412580419E+01, 0.3120000000000E+01, 0.2838871545131E+03,-0.1180173817751E+01, 0.3760000000000E+01
 0.25650E+02, 0.3019921957285E+02, 0.1000000000000E+02, 0.9108346549573E+02, 0.1000000000000E+01, 0.1697286084771E+01, 0.3120000000000E+01, 0.1317708951860E+01, 0.3120000000000E+01, 0.2838943768387E+03,-0.1172654876236E+01, 0.3760000000000E+01
 0.25725E+02, 0.3020032990166E+02, 0.1000000000000E+02, 0.9108580076384E+02, 0.1000000000000E+01, 0.1697684495286E+01, 0.3120000000000E+01, 0.1317005323849E+01, 0.3120000000000E+01, 0.2839016714068E+03,-0.1164993864531E+01, 0.3760000000000E+01
 0.25800E+02, 0.3020143989147E+02, 0.1000000000000E+02, 0.9108811403948E+02, 0.1000000000000E+01, 0.1698082889694E+01, 0.3120000000000E+01, 0.1316301719540E+01, 0.3120000000000E+01, 0.2839088969890E+03,-0.1157481210181E+01, 0.3760000000000E+01
 0.25875E+02, 0.3020255015537E+02, 0.1000000000000E+02, 0.9109045013323E+02, 0.1000000000000E+01, 0.1698481259368E+01, 0.3120000000000E+01, 0.1315598115332E+01, 0.3120000000000E+01, 0.2839161941812E+03,-0.1149828061334E+01, 0.3760000000000E+01
 0.25950E+02, 0.3020366008359E+02, 0.1000000000000E+02, 0.9109276443608E+02, 0.1000000000000E+01, 0.1698879612968E+01, 0.3120000000000E+01, 0.1314894534204E+01, 0.3120000000000E+01, 0.2839234230189E+03,-0.1142321690274E+01, 0.3760000000000E+01
 0.26025E+02, 0.3020477028504E+02, 0.1000000000000E+02, 0.9109510135330E+02, 0.1000000000000E+01, 0.1699277941931E+01, 0.3120000000000E+01, 0.1314190952726E+01, 0.3120000000000E+01, 0.2839307228280E+03,-0.1134676372282E+01, 0.3760000000000E+01
 0.26100E+02, 0.3020588015411E+02, 0.1000000000000E+02, 0.9109741668848E+02, 0.1000000000000E+01, 0.1699676254856E+01, 0.3120000000000E+01, 0.1313487393712E+01, 0.3120000000000E+01, 0.2839379549372E+03,-0.1127176280042E+01, 0.3760000000000E+01
 0.26175E+02, 0.3020699029557E+02, 0.1000000000000E+02, 0.9109975442942E+02, 0.1000000000000E+01, 0.1700074543241E+01, 0.3120000000000E+01, 0.1312783833893E+01, 0.3120000000000E+01, 0.2839452573639E+03,-0.1119538764978E+01, 0.3760000000000E+01
 0.26250E+02, 0.3020810010793E+02, 0.1000000000000E+02, 0.9110207079024E+02, 0.1000000000000E+01, 0.1700472815621E+01, 0.3120000000000E+01, 0.1312080295919E+01, 0.3120000000000E+01, 0.2839524927234E+03,-0.1112044945842E+01, 0.3760000000000E+01
 0.26325E+02, 0.3020921019186E+02, 0.1000000000000E+02, 0.9110440935517E+02, 0.1000000000000E+01, 0.1700871063559E+01, 0.3120000000000E+01, 0.1311376756687E+01, 0.3120000000000E+01, 0.2839597977687E+03,-0.1104415208705E+01, 0.3760000000000E+01
 0.26400E+02, 0.3021031994996E+02, 0.1000000000000E+02, 0.9110672674679E+02, 0.1000000000000E+01, 0.1701269295526E+01, 0.3120000000000E+01, 0.1310673238684E+01, 0.3120000000000E+01, 0.2839670363946E+03,-0.1096927660043E+01, 0.3760000000000E+01
 0.26475E+02, 0.3021142997882E+02, 0.1000000000000E+02, 0.9110906613806E+02, 0.1000000000000E+01, 0.1701667503146E+01, 0.3120000000000E+01, 0.1309969718964E+01, 0.3120000000000E+01, 0.2839743440655E+03,-0.1089305664966E+01, 0.3760000000000E+01
 0.26550E+02, 0.3021253968510E+02, 0.1000000000000E+02, 0.9111138455976E+02, 0.1000000000000E+01, 0.1702065694830E+01, 0.3120000000000E+01, 0.1309266219855E+01, 0.3120000000000E+01, 0.2839815859556E+03,-0.1081824378095E+01, 0.3760000000000E+01
 0.26625E+02, 0.3021364966136E+02, 0.1000000000000E+02, 0.9111372477277E+02, 0.1000000000000E+01, 0.1702463862263E+01, 0.3120000000000E+01, 0.1308562718570E+01, 0.3120000000000E+01, 0.2839888962376E+03,-0.1074210107933E+01, 0.3760000000000E+01
 0.26700E+02, 0.3021475931827E+02, 0.1000000000000E+02, 0.9111604422266E+02, 0.1000000000000E+01, 0.1702862013792E+01, 0.3120000000000E+01, 0.1307859237283E+01, 0.3120000000000E+01, 0.2839961413860E+03,-0.1066735083427E+01, 0.3760000000000E+01
 0.26775E+02, 0.3021586924438E+02, 0.1000000000000E+02, 0.9111838525949E+02, 0.1000000000000E+01, 0.1703260141166E+01, 0.3120000000000E+01, 0.1307155753357E+01, 0.3120000000000E+01, 0.2840034542856E+03,-0.1059128504572E+01, 0.3760000000000E+01
 0.26850E+02, 0.3021697885437E+02, 0.1000000000000E+02, 0.9112070574125E+02, 0.1000000000000E+01, 0.1703658252671E+01, 0.3120000000000E+01, 0.1306452288814E+01, 0.3120000000000E+01, 0.2840107027034E+03,-0.1051659735092E+01, 0.3760000000000E+01
 0.26925E+02, 0.3021808873282E+02, 0.1000000000000E+02, 0.9112304760246E+02, 0.1000000000000E+01, 0.1704056340112E+01, 0.3120000000000E+01, 0.1305748821167E+01, 0.3120000000000E+01, 0.2840180182223E+03,-0.1044060821751E+01, 0.3760000000000E+01
 0.27000E+02, 0.3021919829834E+02, 0.1000000000000E+02, 0.9112536910998E+02, 0.1000000000000E+01, 0.1704454411721E+01, 0.3120000000000E+01, 0.1305045372289E+01, 0.3120000000000E+01, 0.2840252698906E+03,-0.1036598305096E+01, 0.3760000000000E+01
 0.27075E+02, 0.3022030813158E+02, 0.1000000000000E+02, 0.9112771179303E+02, 0.1000000000000E+01, 0.1704852459358E+01, 0.3120000000000E+01, 0.1304341919843E+01, 0.3120000000000E+01, 0.2840325880206E+03,-0.1029007033322E+01, 0.3760000000000E+01
 0.27150E+02, 0.3022141765508E+02, 0.1000000000000E+02, 0.9113003433357E+02, 0.1000000000000E+01, 0.1705250491196E+01, 0.3120000000000E+01, 0.1303638485552E+01, 0.3120000000000E+01, 0.2840398429618E+03,-0.1021550759832E+01, 0.3760000000000E+01
 0.27225E+02, 0.3022252744559E+02, 0.1000000000000E+02, 0.9113237783859E+02, 0.1000000000000E+01, 0.1705648499156E+01, 0.3120000000000E+01, 0.1302935047223E+01, 0.3120000000000E+01, 0.2840471637034E+03,-0.1013967106172E+01, 0.3760000000000E+01
 0.27300E+02, 0.3022363692953E+02, 0.1000000000000E+02, 0.9113470140804E+02, 0.1000000000000E+01, 0.1706046491351E+01, 0.3120000000000E+01, 0.1302231626438E+01, 0.3120000000000E+01, 0.2840544219048E+03,-0.1006517076298E+01, 0.3760000000000E+01
 0.27375E+02, 0.3022474667978E+02, 0.1000000000000E+02, 0.9113704573535E+02, 0.1000000000000E+01, 0.1706444459758E+01, 0.3120000000000E+01, 0.1301528201143E+01, 0.3120000000000E+01, 0.2840617452589E+03,-0.9989410109233E+00, 0.3760000000000E+01
 0.27450E+02, 0.3022585612661E+02, 0.1000000000000E+02, 0.9113937033642E+02, 0.1000000000000E+01, 0.1706842412436E+01, 0.3120000000000E+01, 0.1300824792779E+01, 0.3120000000000E+01, 0.2840690067286E+03,-0.9914972150667E+00, 0.3760000000000E+01
 0.27525E+02, 0.3022696583908E+02, 0.1000000000000E+02, 0.9114171548447E+02, 0.1000000000000E+01, 0.1707240341416E+01, 0.3120000000000E+01, 0.1300121379434E+01, 0.3120000000000E+01, 0.2840763326903E+03,-0.9839287176044E+00, 0.3760000000000E+01
 0.27600E+02, 0.3022807525127E+02, 0.1000000000000E+02, 0.9114404111423E+02, 0.1000000000000E+01, 0.1707638254702E+01, 0.3120000000000E+01, 0.1299417982408E+01, 0.3120000000000E+01, 0.2840835974194E+03,-0.9764911573163E+00, 0.3760000000000E+01
 0.27675E+02, 0.3022918492843E+02, 0.1000000000000E+02, 0.9114638708311E+02, 0.1000000000000E+01, 0.1708036144379E+01, 0.3120000000000E+01, 0.1298714579925E+01, 0.3120000000000E+01, 0.2840909259886E+03,-0.9689302012436E+00, 0.3760000000000E+01
 0.27750E+02, 0.3023029430843E+02, 0.1000000000000E+02, 0.9114871374524E+02, 0.1000000000000E+01, 0.1708434018397E+01, 0.3120000000000E+01, 0.1298011193151E+01, 0.3120000000000E+01, 0.2840981939882E+03,-0.9614988655423E+00, 0.3760000000000E+01
 0.27825E+02, 0.3023140395276E+02, 0.1000000000000E+02, 0.9115106053323E+02, 0.1000000000000E+01, 0.1708831868895E+01, 0.3120000000000E+01, 0.1297307800442E+01, 0.3120000000000E+01, 0.2841055251599E+03,-0.9539454264693E+00, 0.3760000000000E+01
 0.27900E+02, 0.3023251330305E+02, 0.1000000000000E+02, 0.9115338822747E+02, 0.1000000000000E+01, 0.1709229703769E+01, 0.3120000000000E+01, 0.1296604422832E+01, 0.3120000000000E+01, 0.2841127964294E+03,-0.9465203153728E+00, 0.3760000000000E+01
 0.27975E+02, 0.3023362291704E+02, 0.1000000000000E+02, 0.9115573583555E+02, 0.1000000000000E+01, 0.1709627515210E+01, 0.3120000000000E+01, 0.1295901038805E+01, 0.3120000000000E+01, 0.2841201302062E+03,-0.9389743693209E+00, 0.3760000000000E+01
 0.28050E+02, 0.3023473224007E+02, 0.1000000000000E+02, 0.9115806455582E+02, 0.1000000000000E+01, 0.1710025311063E+01, 0.3120000000000E+01, 0.1295197669269E+01, 0.3120000000000E+01, 0.2841274047264E+03,-0.9315554828806E+00, 0.3760000000000E+01
 0.28125E+02, 0.3023584182619E+02, 0.1000000000000E+02, 0.9116041298438E+02, 0.1000000000000E+01, 0.1710423083569E+01, 0.3120000000000E+01, 0.1294494292834E+01, 0.3120000000000E+01, 0.2841347411096E+03,-0.9240170068076E+00, 0.3760000000000E+01
 0.28200E+02, 0.3023695112444E+02, 0.1000000000000E+02, 0.9116274273694E+02, 0.1000000000000E+01, 0.1710820840523E+01, 0.3120000000000E+01, 0.1293790930281E+01, 0.3120000000000E+01, 0.2841420189001E+03,-0.9166043330888E+00, 0.3760000000000E+01
 0.28275E+02, 0.3023806068519E+02, 0.1000000000000E+02, 0.9116509198338E+02, 0.1000000000000E+01, 0.1711218574216E+01, 0.3120000000000E+01, 0.1293087560343E+01, 0.3120000000000E+01, 0.2841493578814E+03,-0.9090733011060E+00, 0.3760000000000E+01
 0.28350E+02, 0.3023916996112E+02, 0.1000000000000E+02, 0.9116742276601E+02, 0.1000000000000E+01, 0.1711616292392E+01, 0.3120000000000E+01, 0.1292384203679E+01, 0.3120000000000E+01, 0.2841566389353E+03,-0.9016668393923E+00, 0.3760000000000E+01
 0.28425E+02, 0.3024027949898E+02, 0.1000000000000E+02, 0.9116977283533E+02, 0.1000000000000E+01, 0.1712013987393E+01, 0.3120000000000E+01, 0.1291680839145E+01, 0.3120000000000E+01, 0.2841639805303E+03,-0.8941432329316E+00, 0.3760000000000E+01
 0.28500E+02, 0.3024138875509E+02, 0.1000000000000E+02, 0.9117210464407E+02, 0.1000000000000E+01, 0.1712411666912E+01, 0.3120000000000E+01, 0.1290977487272E+01, 0.3120000000000E+01, 0.2841712648348E+03,-0.8867429757997E+00, 0.3760000000000E+01
 0.28575E+02, 0.3024249827255E+02, 0.1000000000000E+02, 0.9117445553186E+02, 0.1000000000000E+01, 0.1712809323341E+01, 0.3120000000000E+01, 0.1290274127043E+01, 0.3120000000000E+01, 0.2841786090298E+03,-0.8792267775083E+00, 0.3760000000000E+01
 0.28650E+02, 0.3024360751129E+02, 0.1000000000000E+02, 0.9117678836983E+02, 0.1000000000000E+01, 0.1713206964322E+01, 0.3120000000000E+01, 0.1289570778867E+01, 0.3120000000000E+01, 0.2841858965949E+03,-0.8718327222619E+00, 0.3760000000000E+01
 0.28725E+02, 0.3024471701086E+02, 0.1000000000000E+02, 0.9117914007690E+02, 0.1000000000000E+01, 0.1713604582298E+01, 0.3120000000000E+01, 0.1288867421843E+01, 0.3120000000000E+01, 0.2841932433922E+03,-0.8643238993702E+00, 0.3760000000000E+01
 0.28800E+02, 0.3024582623472E+02, 0.1000000000000E+02, 0.9118147394763E+02, 0.1000000000000E+01, 0.1714002184862E+01, 0.3120000000000E+01, 0.1288164076264E+01, 0.3120000000000E+01, 0.2842005342287E+03,-0.8569360411177E+00, 0.3760000000000E+01
 0.28875E+02, 0.3024693571888E+02, 0.1000000000000E+02, 0.9118382646974E+02, 0.1000000000000E+01, 0.1714399764503E+01, 0.3120000000000E+01, 0.1287460721343E+01, 0.3120000000000E+01, 0.2842078836151E+03,-0.8494345780152E+00, 0.3760000000000E+01
 0.28950E+02, 0.3024804493035E+02, 0.1000000000000E+02, 0.9118616136933E+02, 0.1000000000000E+01, 0.1714797328768E+01, 0.3120000000000E+01, 0.1286757377260E+01, 0.3120000000000E+01, 0.2842151777107E+03,-0.8420529148982E+00, 0.3760000000000E+01
 0.29025E+02, 0.3024915440161E+02, 0.1000000000000E+02, 0.9118851471206E+02, 0.1000000000000E+01, 0.1715194870192E+01, 0.3120000000000E+01, 0.1286054023340E+01, 0.3120000000000E+01, 0.2842225297035E+03,-0.8345587897626E+00, 0.3760000000000E+01
 0.29100E+02, 0.3025026360317E+02, 0.1000000000000E+02, 0.9119085064203E+02, 0.1000000000000E+01, 0.1715592396275E+01, 0.3120000000000E+01, 0.1285350679648E+01, 0.3120000000000E+01, 0.2842298270632E+03,-0.8271833124642E+00, 0.3760000000000E+01
 0.29175E+02, 0.3025137306402E+02, 0.1000000000000E+02, 0.9119320480219E+02, 0.1000000000000E+01, 0.1715989899600E+01, 0.3120000000000E+01, 0.1284647325621E+01, 0.3120000000000E+01, 0.2842371816524E+03,-0.8196965014668E+00, 0.3760000000000E+01
 0.29250E+02, 0.3025248225817E+02, 0.1000000000000E+02, 0.9119554175933E+02, 0.1000000000000E+01, 0.1716387387619E+01, 0.3120000000000E+01, 0.1283943981215E+01, 0.3120000000000E+01, 0.2842444822659E+03,-0.8123272140545E+00, 0.3760000000000E+01
 0.29325E+02, 0.3025359171113E+02, 0.1000000000000E+02, 0.9119789673736E+02, 0.1000000000000E+01, 0.1716784852960E+01, 0.3120000000000E+01, 0.1283240625975E+01, 0.3120000000000E+01, 0.2842518394527E+03,-0.8048476974093E+00, 0.3760000000000E+01
 0.29400E+02, 0.3025470090035E+02, 0.1000000000000E+02, 0.9120023472423E+02, 0.1000000000000E+01, 0.1717182303031E+01, 0.3120000000000E+01, 0.1282537279749E+01, 0.3120000000000E+01, 0.2842591433281E+03,-0.7974845907386E+00, 0.3760000000000E+01
 0.29475E+02, 0.3025581034793E+02, 0.1000000000000E+02, 0.9120259051992E+02, 0.1000000000000E+01, 0.1717579730504E+01, 0.3120000000000E+01, 0.1281833922186E+01, 0.3120000000000E+01, 0.2842665031120E+03,-0.7900123489335E+00, 0.3760000000000E+01
 0.29550E+02, 0.3025691953472E+02, 0.1000000000000E+02, 0.9120492953724E+02, 0.1000000000000E+01, 0.1717977142743E+01, 0.3120000000000E+01, 0.1281130573028E+01, 0.3120000000000E+01, 0.2842738102513E+03,-0.7826554172395E+00, 0.3760000000000E+01
 0.29625E+02, 0.3025802897942E+02, 0.1000000000000E+02, 0.9120728615015E+02, 0.1000000000000E+01, 0.1718374532463E+01, 0.3120000000000E+01, 0.1280427212029E+01, 0.3120000000000E+01, 0.2842811726307E+03,-0.7751904293528E+00, 0.3760000000000E+01
 0.29700E+02, 0.3025913816629E+02, 0.1000000000000E+02, 0.9120962619761E+02, 0.1000000000000E+01, 0.1718771906985E+01, 0.3120000000000E+01, 0.1279723858827E+01, 0.3120000000000E+01, 0.2842884830331E+03,-0.7678396688289E+00, 0.3760000000000E+01
 0.29775E+02, 0.3026024761063E+02, 0.1000000000000E+02, 0.9121198362712E+02, 0.1000000000000E+01, 0.1719169259067E+01, 0.3120000000000E+01, 0.1279020493277E+01, 0.3120000000000E+01, 0.2842958480060E+03,-0.7603819147413E+00, 0.3760000000000E+01
 0.29850E+02, 0.3026135680008E+02, 0.1000000000000E+02, 0.9121432470095E+02, 0.1000000000000E+01, 0.1719566595985E+01, 0.3120000000000E+01, 0.1278317134918E+01, 0.3120000000000E+01, 0.2843031616595E+03,-0.7530373277481E+00, 0.3760000000000E+01
 0.29925E+02, 0.3026246624658E+02, 0.1000000000000E+02, 0.9121668294973E+02, 0.1000000000000E+01, 0.1719963910542E+01, 0.3120000000000E+01, 0.1277613763704E+01, 0.3120000000000E+01, 0.2843105292344E+03,-0.7455867906829E+00, 0.3760000000000E+01
 0.30000E+02, 0.3026357544110E+02, 0.1000000000000E+02, 0.9121902505370E+02, 0.1000000000000E+01, 0.1720361209971E+01, 0.3120000000000E+01, 0.1276910399070E+01, 0.3120000000000E+01, 0.2843178461509E+03,-0.7382483651045E+00, 0.3760000000000E+01
 0.30075E+02, 0.3026468489229E+02, 0.1000000000000E+02, 0.9122138411841E+02, 0.1000000000000E+01, 0.1720758487115E+01, 0.3120000000000E+01, 0.1276207021070E+01, 0.3120000000000E+01, 0.2843252163171E+03,-0.7308050227972E+00, 0.3760000000000E+01
 0.30150E+02, 0.3026579409441E+02, 0.1000000000000E+02, 0.9122372725212E+02, 0.1000000000000E+01, 0.1721155749166E+01, 0.3120000000000E+01, 0.1275503649043E+01, 0.3120000000000E+01, 0.2843325364952E+03,-0.7234727578712E+00, 0.3760000000000E+01
 0.30225E+02, 0.3026690355281E+02, 0.1000000000000E+02, 0.9122608713687E+02, 0.1000000000000E+01, 0.1721552989011E+01, 0.3120000000000E+01, 0.1274800263136E+01, 0.3120000000000E+01, 0.2843399092656E+03,-0.7160365884610E+00, 0.3760000000000E+01
 0.30300E+02, 0.3026801276503E+02, 0.1000000000000E+02, 0.9122843129944E+02, 0.1000000000000E+01, 0.1721950213797E+01, 0.3120000000000E+01, 0.1274096882593E+01, 0.3120000000000E+01, 0.2843472327025E+03,-0.7087104783623E+00, 0.3760000000000E+01
 0.30375E+02, 0.3026912223317E+02, 0.1000000000000E+02, 0.9123079199952E+02, 0.1000000000000E+01, 0.1722347416453E+01, 0.3120000000000E+01, 0.1273393487656E+01, 0.3120000000000E+01, 0.2843546080625E+03,-0.7012814713279E+00, 0.3760000000000E+01
 0.30450E+02, 0.3027023145802E+02, 0.1000000000000E+02, 0.9123313719094E+02, 0.1000000000000E+01, 0.1722744604085E+01, 0.3120000000000E+01, 0.1272690097474E+01, 0.3120000000000E+01, 0.2843619347582E+03,-0.6939615128968E+00, 0.3760000000000E+01
 0.30525E+02, 0.3027134093843E+02, 0.1000000000000E+02, 0.9123549870986E+02, 0.1000000000000E+01, 0.1723141769662E+01, 0.3120000000000E+01, 0.1271986692382E+01, 0.3120000000000E+01, 0.2843693127184E+03,-0.6865396415869E+00, 0.3760000000000E+01
 0.30600E+02, 0.3027245017843E+02, 0.1000000000000E+02, 0.9123784493097E+02, 0.1000000000000E+01, 0.1723538920251E+01, 0.3120000000000E+01, 0.1271283291433E+01, 0.3120000000000E+01, 0.2843766426755E+03,-0.6792258309639E+00, 0.3760000000000E+01
 0.30675E+02, 0.3027355967366E+02, 0.1000000000000E+02, 0.9124020726787E+02, 0.1000000000000E+01, 0.1723936048860E+01, 0.3120000000000E+01, 0.1270579875056E+01, 0.3120000000000E+01, 0.2843840232334E+03,-0.6718110811769E+00, 0.3760000000000E+01
 0.30750E+02, 0.3027466893133E+02, 0.1000000000000E+02, 0.9124255451805E+02, 0.1000000000000E+01, 0.1724333162516E+01, 0.3120000000000E+01, 0.1269876462214E+01, 0.3120000000000E+01, 0.2843913564499E+03,-0.6645034184077E+00, 0.3760000000000E+01
 0.30825E+02, 0.3027577844391E+02, 0.1000000000000E+02, 0.9124491767160E+02, 0.1000000000000E+01, 0.1724730254265E+01, 0.3120000000000E+01, 0.1269173033421E+01, 0.3120000000000E+01, 0.2843987396013E+03,-0.6570957702384E+00, 0.3760000000000E+01
 0.30900E+02, 0.3027688772178E+02, 0.1000000000000E+02, 0.9124726595294E+02, 0.1000000000000E+01, 0.1725127331097E+01, 0.3120000000000E+01, 0.1268469607554E+01, 0.3120000000000E+01, 0.2844060760837E+03,-0.6497942440000E+00, 0.3760000000000E+01
 0.30975E+02, 0.3027799725425E+02, 0.1000000000000E+02, 0.9124962992775E+02, 0.1000000000000E+01, 0.1725524386095E+01, 0.3120000000000E+01, 0.1267766165211E+01, 0.3120000000000E+01, 0.2844134618428E+03,-0.6423936801304E+00, 0.3760000000000E+01
 0.31050E+02, 0.3027910655487E+02, 0.1000000000000E+02, 0.9125197923711E+02, 0.1000000000000E+01, 0.1725921426211E+01, 0.3120000000000E+01, 0.1267062725183E+01, 0.3120000000000E+01, 0.2844208015814E+03,-0.6350982902666E+00, 0.3760000000000E+01
 0.31125E+02, 0.3028021610979E+02, 0.1000000000000E+02, 0.9125434402905E+02, 0.1000000000000E+01, 0.1726318444566E+01, 0.3120000000000E+01, 0.1266359268154E+01, 0.3120000000000E+01, 0.2844281899355E+03,-0.6277047927506E+00, 0.3760000000000E+01
 0.31200E+02, 0.3028132543568E+02, 0.1000000000000E+02, 0.9125669437023E+02, 0.1000000000000E+01, 0.1726715448074E+01, 0.3120000000000E+01, 0.1265655812829E+01, 0.3120000000000E+01, 0.2844355329420E+03,-0.6204155344146E+00, 0.3760000000000E+01
 0.31275E+02, 0.3028243501561E+02, 0.1000000000000E+02, 0.9125905998290E+02, 0.1000000000000E+01, 0.1727112429893E+01, 0.3120000000000E+01, 0.1264952339976E+01, 0.3120000000000E+01, 0.2844429239022E+03,-0.6130290863059E+00, 0.3760000000000E+01
 0.31350E+02, 0.3028354436932E+02, 0.1000000000000E+02, 0.9126141135418E+02, 0.1000000000000E+01, 0.1727509396900E+01, 0.3120000000000E+01, 0.1264248868214E+01, 0.3120000000000E+01, 0.2844502701714E+03,-0.6057459569740E+00, 0.3760000000000E+01
 0.31425E+02, 0.3028465397680E+02, 0.1000000000000E+02, 0.9126377778453E+02, 0.1000000000000E+01, 0.1727906342289E+01, 0.3120000000000E+01, 0.1263545378393E+01, 0.3120000000000E+01, 0.2844576637281E+03,-0.5983665389113E+00, 0.3760000000000E+01
 0.31500E+02, 0.3028576336088E+02, 0.1000000000000E+02, 0.9126613018649E+02, 0.1000000000000E+01, 0.1728303272900E+01, 0.3120000000000E+01, 0.1262841889054E+01, 0.3120000000000E+01, 0.2844650132615E+03,-0.5910895352499E+00, 0.3760000000000E+01
 0.31575E+02, 0.3028687299849E+02, 0.1000000000000E+02, 0.9126849743994E+02, 0.1000000000000E+01, 0.1728700181966E+01, 0.3120000000000E+01, 0.1262138381122E+01, 0.3120000000000E+01, 0.2844724094318E+03,-0.5837171325827E+00, 0.3760000000000E+01
 0.31650E+02, 0.3028798241549E+02, 0.1000000000000E+02, 0.9127085087294E+02, 0.1000000000000E+01, 0.1729097076288E+01, 0.3120000000000E+01, 0.1261434873058E+01, 0.3120000000000E+01, 0.2844797622307E+03,-0.5764462466616E+00, 0.3760000000000E+01
 0.31725E+02, 0.3028909208579E+02, 0.1000000000000E+02, 0.9127321894639E+02, 0.1000000000000E+01, 0.1729493949134E+01, 0.3120000000000E+01, 0.1260731345868E+01, 0.3120000000000E+01, 0.2844871610048E+03,-0.5690808427550E+00, 0.3760000000000E+01
 0.31800E+02, 0.3029020153826E+02, 0.1000000000000E+02, 0.9127557341164E+02, 0.1000000000000E+01, 0.1729890807271E+01, 0.3120000000000E+01, 0.1260027817933E+01, 0.3120000000000E+01, 0.2844945170729E+03,-0.5618160743393E+00, 0.3760000000000E+01
 0.31875E+02, 0.3029131124383E+02, 0.1000000000000E+02, 0.9127794230758E+02, 0.1000000000000E+01, 0.1730287644002E+01, 0.3120000000000E+01, 0.1259324270333E+01, 0.3120000000000E+01, 0.2845019184585E+03,-0.5544576533532E+00, 0.3760000000000E+01
 0.31950E+02, 0.3029242073434E+02, 0.1000000000000E+02, 0.9128029780459E+02, 0.1000000000000E+01, 0.1730684466059E+01, 0.3120000000000E+01, 0.1258620721375E+01, 0.3120000000000E+01, 0.2845092777943E+03,-0.5471989936684E+00, 0.3760000000000E+01
 0.32025E+02, 0.3029353047774E+02, 0.1000000000000E+02, 0.9128266752261E+02, 0.1000000000000E+01, 0.1731081266779E+01, 0.3120000000000E+01, 0.1257917152214E+01, 0.3120000000000E+01, 0.2845166817903E+03,-0.5398475397278E+00, 0.3760000000000E+01
 0.32100E+02, 0.3029464000886E+02, 0.1000000000000E+02, 0.9128502405069E+02, 0.1000000000000E+01, 0.1731478052858E+01, 0.3120000000000E+01, 0.1257213581080E+01, 0.3120000000000E+01, 0.2845240443916E+03,-0.5325949897439E+00, 0.3760000000000E+01
 0.32175E+02, 0.3029574979268E+02, 0.1000000000000E+02, 0.9128739459316E+02, 0.1000000000000E+01, 0.1731874817669E+01, 0.3120000000000E+01, 0.1256509989202E+01, 0.3120000000000E+01, 0.2845314510052E+03,-0.5252504849155E+00, 0.3760000000000E+01
 0.32250E+02, 0.3029685936698E+02, 0.1000000000000E+02, 0.9128975215473E+02, 0.1000000000000E+01, 0.1732271567874E+01, 0.3120000000000E+01, 0.1255806394734E+01, 0.3120000000000E+01, 0.2845388168797E+03,-0.5180040370517E+00, 0.3760000000000E+01
 0.32325E+02, 0.3029796919381E+02, 0.1000000000000E+02, 0.9129212352149E+02, 0.1000000000000E+01, 0.1732668296877E+01, 0.3120000000000E+01, 0.1255102778979E+01, 0.3120000000000E+01, 0.2845462261105E+03,-0.5106664663581E+00, 0.3760000000000E+01
 0.32400E+02, 0.3029907881386E+02, 0.1000000000000E+02, 0.9129448211530E+02, 0.1000000000000E+01, 0.1733065011309E+01, 0.3120000000000E+01, 0.1254399160019E+01, 0.3120000000000E+01, 0.2845535952539E+03,-0.5034261204798E+00, 0.3760000000000E+01
 0.32475E+02, 0.3030018868628E+02, 0.1000000000000E+02, 0.9129685430651E+02, 0.1000000000000E+01, 0.1733461704608E+01, 0.3120000000000E+01, 0.1253695519226E+01, 0.3120000000000E+01, 0.2845610071026E+03,-0.4960954707642E+00, 0.3760000000000E+01
 0.32550E+02, 0.3030129835467E+02, 0.1000000000000E+02, 0.9129921393637E+02, 0.1000000000000E+01, 0.1733858383368E+01, 0.3120000000000E+01, 0.1252991874612E+01, 0.3120000000000E+01, 0.2845683795272E+03,-0.4888612197499E+00, 0.3760000000000E+01
 0.32625E+02, 0.3030240827528E+02, 0.1000000000000E+02, 0.9130158695393E+02, 0.1000000000000E+01, 0.1734255041061E+01, 0.3120000000000E+01, 0.1252288207614E+01, 0.3120000000000E+01, 0.2845757939994E+03,-0.4815374685514E+00, 0.3760000000000E+01
 0.32700E+02, 0.3030351799459E+02, 0.1000000000000E+02, 0.9130394761796E+02, 0.1000000000000E+01, 0.1734651684251E+01, 0.3120000000000E+01, 0.1251584536178E+01, 0.3120000000000E+01, 0.2845831696992E+03,-0.4743093111614E+00, 0.3760000000000E+01
 0.32775E+02, 0.3030462796600E+02, 0.1000000000000E+02, 0.9130632146647E+02, 0.1000000000000E+01, 0.1735048306439E+01, 0.3120000000000E+01, 0.1250880841810E+01, 0.3120000000000E+01, 0.2845905868094E+03,-0.4669924484044E+00, 0.3760000000000E+01
 0.32850E+02, 0.3030573773883E+02, 0.1000000000000E+02, 0.9130868316439E+02, 0.1000000000000E+01, 0.1735444914157E+01, 0.3120000000000E+01, 0.1250177142382E+01, 0.3120000000000E+01, 0.2845979657835E+03,-0.4597703773317E+00, 0.3760000000000E+01
 0.32925E+02, 0.3030684776364E+02, 0.1000000000000E+02, 0.9131105783941E+02, 0.1000000000000E+01, 0.1735841500939E+01, 0.3120000000000E+01, 0.1249473419470E+01, 0.3120000000000E+01, 0.2846053855178E+03,-0.4524603889570E+00, 0.3760000000000E+01
 0.33000E+02, 0.3030795759258E+02, 0.1000000000000E+02, 0.9131342057534E+02, 0.1000000000000E+01, 0.1736238073285E+01, 0.3120000000000E+01, 0.1248769690881E+01, 0.3120000000000E+01, 0.2846127677792E+03,-0.4452444044147E+00, 0.3760000000000E+01
 0.33075E+02, 0.3030906767341E+02, 0.1000000000000E+02, 0.9131579608265E+02, 0.1000000000000E+01, 0.1736634624760E+01, 0.3120000000000E+01, 0.1248065938251E+01, 0.3120000000000E+01, 0.2846201901558E+03,-0.4379412723692E+00, 0.3760000000000E+01
 0.33150E+02, 0.3031017756106E+02, 0.1000000000000E+02, 0.9131815985711E+02, 0.1000000000000E+01, 0.1737031161833E+01, 0.3120000000000E+01, 0.1247362179322E+01, 0.3120000000000E+01, 0.2846275757060E+03,-0.4307313645578E+00, 0.3760000000000E+01
 0.33225E+02, 0.3031128770052E+02, 0.1000000000000E+02, 0.9132053619272E+02, 0.1000000000000E+01, 0.1737427678098E+01, 0.3120000000000E+01, 0.1246658395795E+01, 0.3120000000000E+01, 0.2846350007123E+03,-0.4234350780320E+00, 0.3760000000000E+01
 0.33300E+02, 0.3031239764950E+02, 0.1000000000000E+02, 0.9132290100265E+02, 0.1000000000000E+01, 0.1737824179995E+01, 0.3120000000000E+01, 0.1245954605349E+01, 0.3120000000000E+01, 0.2846423895418E+03,-0.4162312497679E+00, 0.3760000000000E+01
 0.33375E+02, 0.3031350785022E+02, 0.1000000000000E+02, 0.9132527817327E+02, 0.1000000000000E+01, 0.1738220661147E+01, 0.3120000000000E+01, 0.1245250789747E+01, 0.3120000000000E+01, 0.2846498171989E+03,-0.4089417912305E+00, 0.3760000000000E+01
 0.33450E+02, 0.3031461786314E+02, 0.1000000000000E+02, 0.9132764402250E+02, 0.1000000000000E+01, 0.1738617127964E+01, 0.3120000000000E+01, 0.1244546966601E+01, 0.3120000000000E+01, 0.2846572093197E+03,-0.4017440369565E+00, 0.3760000000000E+01
 0.33525E+02, 0.3031572812774E+02, 0.1000000000000E+02, 0.9133002202944E+02, 0.1000000000000E+01, 0.1739013574101E+01, 0.3120000000000E+01, 0.1243843117737E+01, 0.3120000000000E+01, 0.2846646396317E+03,-0.3944613877656E+00, 0.3760000000000E+01
 0.33600E+02, 0.3031683820722E+02, 0.1000000000000E+02, 0.9133238891940E+02, 0.1000000000000E+01, 0.1739410005935E+01, 0.3120000000000E+01, 0.1243139260705E+01, 0.3120000000000E+01, 0.2846720350482E+03,-0.3872697023341E+00, 0.3760000000000E+01
 0.33675E+02, 0.3031794853834E+02, 0.1000000000000E+02, 0.9133476775967E+02, 0.1000000000000E+01, 0.1739806417151E+01, 0.3120000000000E+01, 0.1242435377391E+01, 0.3120000000000E+01, 0.2846794680057E+03,-0.3799938591199E+00, 0.3760000000000E+01
 0.33750E+02, 0.3031905868701E+02, 0.1000000000000E+02, 0.9133713569238E+02, 0.1000000000000E+01, 0.1740202814097E+01, 0.3120000000000E+01, 0.1241731485285E+01, 0.3120000000000E+01, 0.2846868667244E+03,-0.3728082352993E+00, 0.3760000000000E+01
 0.33825E+02, 0.3032016908730E+02, 0.1000000000000E+02, 0.9133951537175E+02, 0.1000000000000E+01, 0.1740599190488E+01, 0.3120000000000E+01, 0.1241027566329E+01, 0.3120000000000E+01, 0.2846943023456E+03,-0.3655391775926E+00, 0.3760000000000E+01
 0.33900E+02, 0.3032127930779E+02, 0.1000000000000E+02, 0.9134188434600E+02, 0.1000000000000E+01, 0.1740995552642E+01, 0.3120000000000E+01, 0.1240323637956E+01, 0.3120000000000E+01, 0.2847017043626E+03,-0.3583596166284E+00, 0.3760000000000E+01
 0.33975E+02, 0.3032238977988E+02, 0.1000000000000E+02, 0.9134426486447E+02, 0.1000000000000E+01, 0.1741391894301E+01, 0.3120000000000E+01, 0.1239619682164E+01, 0.3120000000000E+01, 0.2847091426473E+03,-0.3510973337271E+00, 0.3760000000000E+01
 0.34050E+02, 0.3032350007483E+02, 0.1000000000000E+02, 0.9134663488287E+02, 0.1000000000000E+01, 0.1741788221756E+01, 0.3120000000000E+01, 0.1238915716327E+01, 0.3120000000000E+01, 0.2847165479710E+03,-0.3439238294836E+00, 0.3760000000000E+01
 0.34125E+02, 0.3032461062139E+02, 0.1000000000000E+02, 0.9134901624219E+02, 0.1000000000000E+01, 0.1742184528777E+01, 0.3120000000000E+01, 0.1238211722500E+01, 0.3120000000000E+01, 0.2847239889248E+03,-0.3366683046115E+00, 0.3760000000000E+01
 0.34200E+02, 0.3032572099344E+02, 0.1000000000000E+02, 0.9135138730564E+02, 0.1000000000000E+01, 0.1742580821626E+01, 0.3120000000000E+01, 0.1237507718001E+01, 0.3120000000000E+01, 0.2847313975577E+03,-0.3295008569205E+00, 0.3760000000000E+01
 0.34275E+02, 0.3032683161712E+02, 0.1000000000000E+02, 0.9135376951015E+02, 0.1000000000000E+01, 0.1742977094102E+01, 0.3120000000000E+01, 0.1236803684937E+01, 0.3120000000000E+01, 0.2847388411944E+03,-0.3222520745525E+00, 0.3760000000000E+01
 0.34350E+02, 0.3032794206893E+02, 0.1000000000000E+02, 0.9135614161968E+02, 0.1000000000000E+01, 0.1743373352439E+01, 0.3120000000000E+01, 0.1236099640569E+01, 0.3120000000000E+01, 0.2847462531398E+03,-0.3150906758725E+00, 0.3760000000000E+01
 0.34425E+02, 0.3032905277239E+02, 0.1000000000000E+02, 0.9135852466674E+02, 0.1000000000000E+01, 0.1743769590462E+01, 0.3120000000000E+01, 0.1235395567062E+01, 0.3120000000000E+01, 0.2847536994511E+03,-0.3078486305334E+00, 0.3760000000000E+01
 0.34500E+02, 0.3033016330662E+02, 0.1000000000000E+02, 0.9136089782678E+02, 0.1000000000000E+01, 0.1744165814378E+01, 0.3120000000000E+01, 0.1234691481622E+01, 0.3120000000000E+01, 0.2847611147231E+03,-0.3006932785906E+00, 0.3760000000000E+01
 0.34575E+02, 0.3033127409255E+02, 0.1000000000000E+02, 0.9136328172308E+02, 0.1000000000000E+01, 0.1744562018039E+01, 0.3120000000000E+01, 0.1233987366462E+01, 0.3120000000000E+01, 0.2847685637298E+03,-0.2934579487183E+00, 0.3760000000000E+01
 0.34650E+02, 0.3033238471186E+02, 0.1000000000000E+02, 0.9136565593347E+02, 0.1000000000000E+01, 0.1744958207626E+01, 0.3120000000000E+01, 0.1233283238735E+01, 0.3120000000000E+01, 0.2847759823278E+03,-0.2863086384491E+00, 0.3760000000000E+01
 0.34725E+02, 0.3033349558292E+02, 0.1000000000000E+02, 0.9136804067921E+02, 0.1000000000000E+01, 0.1745354377016E+01, 0.3120000000000E+01, 0.1232579080709E+01, 0.3120000000000E+01, 0.2847834340306E+03,-0.2790800177202E+00, 0.3760000000000E+01
 0.34800E+02, 0.3033460628998E+02, 0.1000000000000E+02, 0.9137041593829E+02, 0.1000000000000E+01, 0.1745750532364E+01, 0.3120000000000E+01, 0.1231874909481E+01, 0.3120000000000E+01, 0.2847908559495E+03,-0.2719367451074E+00, 0.3760000000000E+01
 0.34875E+02, 0.3033571724887E+02, 0.1000000000000E+02, 0.9137280154037E+02, 0.1000000000000E+01, 0.1746146667574E+01, 0.3120000000000E+01, 0.1231170707371E+01, 0.3120000000000E+01, 0.2847983103702E+03,-0.2647148180966E+00, 0.3760000000000E+01
 0.34950E+02, 0.3033682804637E+02, 0.1000000000000E+02, 0.9137517785212E+02, 0.1000000000000E+01, 0.1746542788772E+01, 0.3120000000000E+01, 0.1230466491424E+01, 0.3120000000000E+01, 0.2848057356224E+03,-0.2575775772264E+00, 0.3760000000000E+01
 0.35025E+02, 0.3033793909577E+02, 0.1000000000000E+02, 0.9137756430694E+02, 0.1000000000000E+01, 0.1746938889890E+01, 0.3120000000000E+01, 0.1229762244009E+01, 0.3120000000000E+01, 0.2848131927495E+03,-0.2503623367823E+00, 0.3760000000000E+01
 0.35100E+02, 0.3033904998639E+02, 0.1000000000000E+02, 0.9137994167211E+02, 0.1000000000000E+01, 0.1747334977028E+01, 0.3120000000000E+01, 0.1229057982119E+01, 0.3120000000000E+01, 0.2848206213377E+03,-0.2432311286238E+00, 0.3760000000000E+01
 0.35175E+02, 0.3034016112901E+02, 0.1000000000000E+02, 0.9138232898646E+02, 0.1000000000000E+01, 0.1747731044144E+01, 0.3120000000000E+01, 0.1228353688174E+01, 0.3120000000000E+01, 0.2848280811925E+03,-0.2360225531634E+00, 0.3760000000000E+01
 0.35250E+02, 0.3034127211544E+02, 0.1000000000000E+02, 0.9138470740929E+02, 0.1000000000000E+01, 0.1748127097310E+01, 0.3120000000000E+01, 0.1227649379116E+01, 0.3120000000000E+01, 0.2848355131297E+03,-0.2288973737260E+00, 0.3760000000000E+01
 0.35325E+02, 0.3034238335399E+02, 0.1000000000000E+02, 0.9138709558031E+02, 0.1000000000000E+01, 0.1748523130510E+01, 0.3120000000000E+01, 0.1226945037411E+01, 0.3120000000000E+01, 0.2848429757036E+03,-0.2216954584986E+00, 0.3760000000000E+01
 0.35400E+02, 0.3034349443892E+02, 0.1000000000000E+02, 0.9138947506124E+02, 0.1000000000000E+01, 0.1748919149792E+01, 0.3120000000000E+01, 0.1226240679954E+01, 0.3120000000000E+01, 0.2848504109912E+03,-0.2145763019091E+00, 0.3760000000000E+01
 0.35475E+02, 0.3034460577610E+02, 0.1000000000000E+02, 0.9139186409669E+02, 0.1000000000000E+01, 0.1749315149164E+01, 0.3120000000000E+01, 0.1225536289257E+01, 0.3120000000000E+01, 0.2848578763084E+03,-0.2073810308394E+00, 0.3760000000000E+01
 0.35550E+02, 0.3034571696226E+02, 0.1000000000000E+02, 0.9139424464133E+02, 0.1000000000000E+01, 0.1749711134649E+01, 0.3120000000000E+01, 0.1224831882165E+01, 0.3120000000000E+01, 0.2848653149641E+03,-0.2002678904917E+00, 0.3760000000000E+01
 0.35625E+02, 0.3034682840080E+02, 0.1000000000000E+02, 0.9139663454015E+02, 0.1000000000000E+01, 0.1750107100280E+01, 0.3120000000000E+01, 0.1224127441238E+01, 0.3120000000000E+01, 0.2848727830212E+03,-0.1930792578735E+00, 0.3760000000000E+01
 0.35700E+02, 0.3034793969090E+02, 0.1000000000000E+02, 0.9139901614649E+02, 0.1000000000000E+01, 0.1750503052054E+01, 0.3120000000000E+01, 0.1223422983273E+01, 0.3120000000000E+01, 0.2848802250387E+03,-0.1859721327595E+00, 0.3760000000000E+01
 0.35775E+02, 0.3034905123352E+02, 0.1000000000000E+02, 0.9140140691442E+02, 0.1000000000000E+01, 0.1750898984028E+01, 0.3120000000000E+01, 0.1222718490874E+01, 0.3120000000000E+01, 0.2848876958540E+03,-0.1787901170045E+00, 0.3760000000000E+01
 0.35850E+02, 0.3035016263027E+02, 0.1000000000000E+02, 0.9140378958855E+02, 0.1000000000000E+01, 0.1751294902177E+01, 0.3120000000000E+01, 0.1222013980793E+01, 0.3120000000000E+01, 0.2848951412524E+03,-0.1716890082600E+00, 0.3760000000000E+01
 0.35925E+02, 0.3035127427972E+02, 0.1000000000000E+02, 0.9140618122760E+02, 0.1000000000000E+01, 0.1751690800581E+01, 0.3120000000000E+01, 0.1221309435676E+01, 0.3120000000000E+01, 0.2849026148320E+03,-0.1645136016815E+00, 0.3760000000000E+01
 0.36000E+02, 0.3035238578586E+02, 0.1000000000000E+02, 0.9140856496588E+02, 0.1000000000000E+01, 0.1752086685190E+01, 0.3120000000000E+01, 0.1220604872230E+01, 0.3120000000000E+01, 0.2849100636001E+03,-0.1574185012219E+00, 0.3760000000000E+01
 0.36075E+02, 0.3035349754488E+02, 0.1000000000000E+02, 0.9141095748319E+02, 0.1000000000000E+01, 0.1752482550107E+01, 0.3120000000000E+01, 0.1219900273146E+01, 0.3120000000000E+01, 0.2849175399665E+03,-0.1502496924439E+00, 0.3760000000000E+01
 0.36150E+02, 0.3035460916314E+02, 0.1000000000000E+02, 0.9141334229112E+02, 0.1000000000000E+01, 0.1752878401259E+01, 0.3120000000000E+01, 0.1219195655083E+01, 0.3120000000000E+01, 0.2849249921214E+03,-0.1431605976628E+00, 0.3760000000000E+01
 0.36225E+02, 0.3035572103447E+02, 0.1000000000000E+02, 0.9141573568491E+02, 0.1000000000000E+01, 0.1753274232774E+01, 0.3120000000000E+01, 0.1218491000777E+01, 0.3120000000000E+01, 0.2849324712691E+03,-0.1359983777941E+00, 0.3760000000000E+01
 0.36300E+02, 0.3035683276761E+02, 0.1000000000000E+02, 0.9141812156641E+02, 0.1000000000000E+01, 0.1753670050553E+01, 0.3120000000000E+01, 0.1217786326842E+01, 0.3120000000000E+01, 0.2849399268232E+03,-0.1289152823712E+00, 0.3760000000000E+01
 0.36375E+02, 0.3035794475402E+02, 0.1000000000000E+02, 0.9142051584339E+02, 0.1000000000000E+01, 0.1754065848749E+01, 0.3120000000000E+01, 0.1217081616054E+01, 0.3120000000000E+01, 0.2849474087731E+03,-0.1217596363082E+00, 0.3760000000000E+01
 0.36450E+02, 0.3035905660478E+02, 0.1000000000000E+02, 0.9142290279777E+02, 0.1000000000000E+01, 0.1754461633238E+01, 0.3120000000000E+01, 0.1216376884986E+01, 0.3120000000000E+01, 0.2849548677244E+03,-0.1146825412962E+00, 0.3760000000000E+01
 0.36525E+02, 0.3036016870905E+02, 0.1000000000000E+02, 0.9142529796040E+02, 0.1000000000000E+01, 0.1754857398195E+01, 0.3120000000000E+01, 0.1215672116454E+01, 0.3120000000000E+01, 0.2849623524846E+03,-0.1075334635226E+00, 0.3760000000000E+01
 0.36600E+02, 0.3036128068020E+02, 0.1000000000000E+02, 0.9142768599333E+02, 0.1000000000000E+01, 0.1755253149476E+01, 0.3120000000000E+01, 0.1214967326987E+01, 0.3120000000000E+01, 0.2849698148508E+03,-0.1004623582979E+00, 0.3760000000000E+01
 0.36675E+02, 0.3036239290508E+02, 0.1000000000000E+02, 0.9143008204463E+02, 0.1000000000000E+01, 0.1755648881277E+01, 0.3120000000000E+01, 0.1214262499443E+01, 0.3120000000000E+01, 0.2849773024304E+03,-0.9331983413511E-01, 0.3760000000000E+01
 0.36750E+02, 0.3036350499939E+02, 0.1000000000000E+02, 0.9143247115938E+02, 0.1000000000000E+01, 0.1756044599432E+01, 0.3120000000000E+01, 0.1213557650307E+01, 0.3120000000000E+01, 0.2849847682219E+03,-0.8625472040333E-01, 0.3760000000000E+01
 0.36825E+02, 0.3036461734768E+02, 0.1000000000000E+02, 0.9143486810418E+02, 0.1000000000000E+01, 0.1756440298158E+01, 0.3120000000000E+01, 0.1212852762478E+01, 0.3120000000000E+01, 0.2849922586364E+03,-0.7911873720237E-01, 0.3760000000000E+01
 0.36900E+02, 0.3036572956793E+02, 0.1000000000000E+02, 0.9143725830156E+02, 0.1000000000000E+01, 0.1756835983266E+01, 0.3120000000000E+01, 0.1212147852399E+01, 0.3120000000000E+01, 0.2849997278556E+03,-0.7205961165993E-01, 0.3760000000000E+01
 0.36975E+02, 0.3036684204242E+02, 0.1000000000000E+02, 0.9143965614357E+02, 0.1000000000000E+01, 0.1757231648998E+01, 0.3120000000000E+01, 0.1211442903007E+01, 0.3120000000000E+01, 0.2850072211167E+03,-0.6493016071047E-01, 0.3760000000000E+01
 0.37050E+02, 0.3036795439139E+02, 0.1000000000000E+02, 0.9144204742768E+02, 0.1000000000000E+01, 0.1757627301139E+01, 0.3120000000000E+01, 0.1210737930706E+01, 0.3120000000000E+01, 0.2850146937767E+03,-0.5787701975767E-01, 0.3760000000000E+01
 0.37125E+02, 0.3036906699488E+02, 0.1000000000000E+02, 0.9144444616936E+02, 0.1000000000000E+01, 0.1758022933955E+01, 0.3120000000000E+01, 0.1210032918471E+01, 0.3120000000000E+01, 0.2850221898921E+03,-0.5075409171459E-01, 0.3760000000000E+01
 0.37200E+02, 0.3037017947538E+02, 0.1000000000000E+02, 0.9144683854758E+02, 0.1000000000000E+01, 0.1758418553210E+01, 0.3120000000000E+01, 0.1209327882665E+01, 0.3120000000000E+01, 0.2850296660160E+03,-0.4370692823802E-01, 0.3760000000000E+01
 0.37275E+02, 0.3037129221068E+02, 0.1000000000000E+02, 0.9144923819220E+02, 0.1000000000000E+01, 0.1758814153189E+01, 0.3120000000000E+01, 0.1208622806297E+01, 0.3120000000000E+01, 0.2850371649960E+03,-0.3659050983485E-01, 0.3760000000000E+01
 0.37350E+02, 0.3037240482550E+02, 0.1000000000000E+02, 0.9145163166207E+02, 0.1000000000000E+01, 0.1759209739636E+01, 0.3120000000000E+01, 0.1207917705697E+01, 0.3120000000000E+01, 0.2850446445763E+03,-0.2954933009006E-01, 0.3760000000000E+01
 0.37425E+02, 0.3037351769544E+02, 0.1000000000000E+02, 0.9145403221925E+02, 0.1000000000000E+01, 0.1759605306855E+01, 0.3120000000000E+01, 0.1207212563908E+01, 0.3120000000000E+01, 0.2850521464511E+03,-0.2243940772928E-01, 0.3760000000000E+01
 0.37500E+02, 0.3037463044740E+02, 0.1000000000000E+02, 0.9145642678805E+02, 0.1000000000000E+01, 0.1760000860571E+01, 0.3120000000000E+01, 0.1206507397219E+01, 0.3120000000000E+01, 0.2850596295105E+03,-0.1540419625303E-01, 0.3760000000000E+01
 0.37575E+02, 0.3037574345479E+02, 0.1000000000000E+02, 0.9145882825795E+02, 0.1000000000000E+01, 0.1760396395110E+01, 0.3120000000000E+01, 0.1205802188712E+01, 0.3120000000000E+01, 0.2850671342809E+03,-0.8300770970105E-02, 0.3760000000000E+01
 0.37650E+02, 0.3037685634673E+02, 0.1000000000000E+02, 0.9146122392738E+02, 0.1000000000000E+01, 0.1760791916172E+01, 0.3120000000000E+01, 0.1205096954636E+01, 0.3120000000000E+01, 0.2850746208249E+03,-0.1271527333077E-02, 0.3760000000000E+01
 0.37725E+02, 0.3037796949441E+02, 0.1000000000000E+02, 0.9146362631778E+02, 0.1000000000000E+01, 0.1761187418105E+01, 0.3120000000000E+01, 0.1204391678109E+01, 0.3120000000000E+01, 0.2850821285152E+03, 0.5825417981174E-02, 0.3760000000000E+01
 0.37800E+02, 0.3037908252914E+02, 0.1000000000000E+02, 0.9146602309136E+02, 0.1000000000000E+01, 0.1761582906590E+01, 0.3120000000000E+01, 0.1203686375343E+01, 0.3120000000000E+01, 0.2850896185549E+03, 0.1284869665496E-01, 0.3760000000000E+01
 0.37875E+02, 0.3038019581997E+02, 0.1000000000000E+02, 0.9146842641000E+02, 0.1000000000000E+01, 0.1761978375995E+01, 0.3120000000000E+01, 0.1202981029491E+01, 0.3120000000000E+01, 0.2850971291894E+03, 0.1993917247979E-01, 0.3760000000000E+01
 0.37950E+02, 0.3038130900034E+02, 0.1000000000000E+02, 0.9147082429221E+02, 0.1000000000000E+01, 0.1762373831979E+01, 0.3120000000000E+01, 0.1202275656724E+01, 0.3120000000000E+01, 0.2851046227390E+03, 0.2695649012039E-01, 0.3760000000000E+01
 0.38025E+02, 0.3038242243716E+02, 0.1000000000000E+02, 0.9147322853834E+02, 0.1000000000000E+01, 0.1762769268930E+01, 0.3120000000000E+01, 0.1201570240235E+01, 0.3120000000000E+01, 0.2851121363156E+03, 0.3404050031711E-01, 0.3760000000000E+01
 0.38100E+02, 0.3038353576603E+02, 0.1000000000000E+02, 0.9147562753628E+02, 0.1000000000000E+01, 0.1763164692487E+01, 0.3120000000000E+01, 0.1200864796156E+01, 0.3120000000000E+01, 0.2851196333975E+03, 0.4105186078258E-01, 0.3760000000000E+01
 0.38175E+02, 0.3038464935171E+02, 0.1000000000000E+02, 0.9147803271810E+02, 0.1000000000000E+01, 0.1763560097059E+01, 0.3120000000000E+01, 0.1200159307713E+01, 0.3120000000000E+01, 0.2851271499418E+03, 0.4812942238388E-01, 0.3760000000000E+01
 0.38250E+02, 0.3038576283193E+02, 0.1000000000000E+02, 0.9148043283483E+02, 0.1000000000000E+01, 0.1763955488264E+01, 0.3120000000000E+01, 0.1199453791003E+01, 0.3120000000000E+01, 0.2851346505656E+03, 0.5513482523244E-01, 0.3760000000000E+01
 0.38325E+02, 0.3038687656935E+02, 0.1000000000000E+02, 0.9148283895828E+02, 0.1000000000000E+01, 0.1764350860531E+01, 0.3120000000000E+01, 0.1198748229284E+01, 0.3120000000000E+01, 0.2851421700965E+03, 0.6220594470939E-01, 0.3760000000000E+01
 0.38400E+02, 0.3038799020379E+02, 0.1000000000000E+02, 0.9148524019885E+02, 0.1000000000000E+01, 0.1764746219457E+01, 0.3120000000000E+01, 0.1198042638620E+01, 0.3120000000000E+01, 0.2851496742783E+03, 0.6920539634305E-01, 0.3760000000000E+01
 0.38475E+02, 0.3038910409583E+02, 0.1000000000000E+02, 0.9148764726966E+02, 0.1000000000000E+01, 0.1765141559491E+01, 0.3120000000000E+01, 0.1197337002299E+01, 0.3120000000000E+01, 0.2851571968138E+03, 0.7627008672746E-01, 0.3760000000000E+01
 0.38550E+02, 0.3039021788738E+02, 0.1000000000000E+02, 0.9149004964130E+02, 0.1000000000000E+01, 0.1765536886212E+01, 0.3120000000000E+01, 0.1196631336351E+01, 0.3120000000000E+01, 0.2851647045763E+03, 0.8326359009155E-01, 0.3760000000000E+01
 0.38625E+02, 0.3039133193693E+02, 0.1000000000000E+02, 0.9149245767076E+02, 0.1000000000000E+01, 0.1765932194087E+01, 0.3120000000000E+01, 0.1195925624095E+01, 0.3120000000000E+01, 0.2851722301521E+03, 0.9032186030532E-01, 0.3760000000000E+01
 0.38700E+02, 0.3039244588847E+02, 0.1000000000000E+02, 0.9149486117493E+02, 0.1000000000000E+01, 0.1766327488674E+01, 0.3120000000000E+01, 0.1195219881526E+01, 0.3120000000000E+01, 0.2851797414999E+03, 0.9730942083899E-01, 0.3760000000000E+01
 0.38775E+02, 0.3039356009844E+02, 0.1000000000000E+02, 0.9149727016456E+02, 0.1000000000000E+01, 0.1766722764461E+01, 0.3120000000000E+01, 0.1194514091999E+01, 0.3120000000000E+01, 0.2851872701208E+03, 0.1043612714715E+00, 0.3760000000000E+01
 0.38850E+02, 0.3039467421288E+02, 0.1000000000000E+02, 0.9149967481398E+02, 0.1000000000000E+01, 0.1767118026986E+01, 0.3120000000000E+01, 0.1193808271473E+01, 0.3120000000000E+01, 0.2851947850941E+03, 0.1113428932913E+00, 0.3760000000000E+01
 0.38925E+02, 0.3039578858618E+02, 0.1000000000000E+02, 0.9150208477115E+02, 0.1000000000000E+01, 0.1767513270755E+01, 0.3120000000000E+01, 0.1193102403331E+01, 0.3120000000000E+01, 0.2852023167835E+03, 0.1183883404068E+00, 0.3760000000000E+01
 0.39000E+02, 0.3039690286643E+02, 0.1000000000000E+02, 0.9150449056970E+02, 0.1000000000000E+01, 0.1767908501289E+01, 0.3120000000000E+01, 0.1192396503501E+01, 0.3120000000000E+01, 0.2852098353945E+03, 0.1253640234133E+00, 0.3760000000000E+01
 0.39075E+02, 0.3039801740597E+02, 0.1000000000000E+02, 0.9150690150623E+02, 0.1000000000000E+01, 0.1768303713111E+01, 0.3120000000000E+01, 0.1191690555398E+01, 0.3120000000000E+01, 0.2852173701897E+03, 0.1324030756166E+00, 0.3760000000000E+01
 0.39150E+02, 0.3039913185495E+02, 0.1000000000000E+02, 0.9150930846496E+02, 0.1000000000000E+01, 0.1768698911723E+01, 0.3120000000000E+01, 0.1190984574914E+01, 0.3120000000000E+01, 0.2852248924734E+03, 0.1393728323409E+00, 0.3760000000000E+01
 0.39225E+02, 0.3040024656369E+02, 0.1000000000000E+02, 0.9151172038922E+02, 0.1000000000000E+01, 0.1769094091669E+01, 0.3120000000000E+01, 0.1190278545494E+01, 0.3120000000000E+01, 0.2852324304007E+03, 0.1464054996936E+00, 0.3760000000000E+01
 0.39300E+02, 0.3040136118433E+02, 0.1000000000000E+02, 0.9151412850822E+02, 0.1000000000000E+01, 0.1769489258429E+01, 0.3120000000000E+01, 0.1189572482999E+01, 0.3120000000000E+01, 0.2852399563576E+03, 0.1533693216035E+00, 0.3760000000000E+01
 0.39375E+02, 0.3040247606519E+02, 0.1000000000000E+02, 0.9151654143048E+02, 0.1000000000000E+01, 0.1769884406567E+01, 0.3120000000000E+01, 0.1188866370907E+01, 0.3120000000000E+01, 0.2852474974495E+03, 0.1603956093405E+00, 0.3760000000000E+01
 0.39450E+02, 0.3040359086043E+02, 0.1000000000000E+02, 0.9151895072848E+02, 0.1000000000000E+01, 0.1770279541543E+01, 0.3120000000000E+01, 0.1188160225041E+01, 0.3120000000000E+01, 0.2852550271386E+03, 0.1673535111662E+00, 0.3760000000000E+01
 0.39525E+02, 0.3040470591638E+02, 0.1000000000000E+02, 0.9152136465902E+02, 0.1000000000000E+01, 0.1770674657940E+01, 0.3120000000000E+01, 0.1187454028910E+01, 0.3120000000000E+01, 0.2852625714275E+03, 0.1743734328771E+00, 0.3760000000000E+01
 0.39600E+02, 0.3040582088917E+02, 0.1000000000000E+02, 0.9152377514443E+02, 0.1000000000000E+01, 0.1771069761201E+01, 0.3120000000000E+01, 0.1186747798307E+01, 0.3120000000000E+01, 0.2852701048756E+03, 0.1813254118187E+00, 0.3760000000000E+01
 0.39675E+02, 0.3040693612317E+02, 0.1000000000000E+02, 0.9152619009758E+02, 0.1000000000000E+01, 0.1771464845926E+01, 0.3120000000000E+01, 0.1186041516767E+01, 0.3120000000000E+01, 0.2852776524071E+03, 0.1883389783548E+00, 0.3760000000000E+01
 0.39750E+02, 0.3040805127647E+02, 0.1000000000000E+02, 0.9152860177770E+02, 0.1000000000000E+01, 0.1771859917538E+01, 0.3120000000000E+01, 0.1185335200054E+01, 0.3120000000000E+01, 0.2852851896371E+03, 0.1952850366874E+00, 0.3760000000000E+01
 0.39825E+02, 0.3040916669150E+02, 0.1000000000000E+02, 0.9153101776572E+02, 0.1000000000000E+01, 0.1772254970657E+01, 0.3120000000000E+01, 0.1184628831732E+01, 0.3120000000000E+01, 0.2852927404500E+03, 0.2022922541488E+00, 0.3760000000000E+01
 0.39900E+02, 0.3041028202828E+02, 0.1000000000000E+02, 0.9153343065962E+02, 0.1000000000000E+01, 0.1772650010687E+01, 0.3120000000000E+01, 0.1183922427533E+01, 0.3120000000000E+01, 0.2853002815225E+03, 0.2092324032376E+00, 0.3760000000000E+01
 0.39975E+02, 0.3041139762732E+02, 0.1000000000000E+02, 0.9153584769863E+02, 0.1000000000000E+01, 0.1773045032265E+01, 0.3120000000000E+01, 0.1183215971047E+01, 0.3120000000000E+01, 0.2853078356675E+03, 0.2162332840696E+00, 0.3760000000000E+01
 0.40050E+02, 0.3041251315056E+02, 0.1000000000000E+02, 0.9153826181953E+02, 0.1000000000000E+01, 0.1773440040780E+01, 0.3120000000000E+01, 0.1182509477980E+01, 0.3120000000000E+01, 0.2853153806244E+03, 0.2231675164864E+00, 0.3760000000000E+01
 0.40125E+02, 0.3041362893660E+02, 0.1000000000000E+02, 0.9154067992842E+02, 0.1000000000000E+01, 0.1773835030883E+01, 0.3120000000000E+01, 0.1181802931947E+01, 0.3120000000000E+01, 0.2853229381615E+03, 0.2301620685574E+00, 0.3760000000000E+01
 0.40200E+02, 0.3041474464930E+02, 0.1000000000000E+02, 0.9154309529616E+02, 0.1000000000000E+01, 0.1774230007946E+01, 0.3120000000000E+01, 0.1181096348622E+01, 0.3120000000000E+01, 0.2853304870655E+03, 0.2370904040388E+00, 0.3760000000000E+01
 0.40275E+02, 0.3041586062535E+02, 0.1000000000000E+02, 0.9154551449208E+02, 0.1000000000000E+01, 0.1774624966639E+01, 0.3120000000000E+01, 0.1180389711652E+01, 0.3120000000000E+01, 0.2853380480490E+03, 0.2440786315956E+00, 0.3760000000000E+01
 0.40350E+02, 0.3041697653051E+02, 0.1000000000000E+02, 0.9154793112289E+02, 0.1000000000000E+01, 0.1775019912315E+01, 0.3120000000000E+01, 0.1179683036678E+01, 0.3120000000000E+01, 0.2853456009518E+03, 0.2510010666686E+00, 0.3760000000000E+01
 0.40425E+02, 0.3041809269958E+02, 0.1000000000000E+02, 0.9155035143410E+02, 0.1000000000000E+01, 0.1775414839661E+01, 0.3120000000000E+01, 0.1178976307376E+01, 0.3120000000000E+01, 0.2853531654711E+03, 0.2579829849636E+00, 0.3760000000000E+01
 0.40500E+02, 0.3041920880021E+02, 0.1000000000000E+02, 0.9155276935590E+02, 0.1000000000000E+01, 0.1775809754013E+01, 0.3120000000000E+01, 0.1178269539357E+01, 0.3120000000000E+01, 0.2853607224610E+03, 0.2648995234876E+00, 0.3760000000000E+01
 0.40575E+02, 0.3042032516532E+02, 0.1000000000000E+02, 0.9155519080658E+02, 0.1000000000000E+01, 0.1776204650075E+01, 0.3120000000000E+01, 0.1177562716322E+01, 0.3120000000000E+01, 0.2853682905930E+03, 0.2718751434150E+00, 0.3760000000000E+01
 0.40650E+02, 0.3042144146443E+02, 0.1000000000000E+02, 0.9155761004568E+02, 0.1000000000000E+01, 0.1776599533165E+01, 0.3120000000000E+01, 0.1176855853854E+01, 0.3120000000000E+01, 0.2853758517533E+03, 0.2787857975138E+00, 0.3760000000000E+01
 0.40725E+02, 0.3042255802862E+02, 0.1000000000000E+02, 0.9156003266607E+02, 0.1000000000000E+01, 0.1776994398006E+01, 0.3120000000000E+01, 0.1176148935683E+01, 0.3120000000000E+01, 0.2853834235937E+03, 0.2857551246592E+00, 0.3760000000000E+01
 0.40800E+02, 0.3042367452925E+02, 0.1000000000000E+02, 0.9156245325274E+02, 0.1000000000000E+01, 0.1777389249897E+01, 0.3120000000000E+01, 0.1175441977362E+01, 0.3120000000000E+01, 0.2853909890207E+03, 0.2926598960206E+00, 0.3760000000000E+01
 0.40875E+02, 0.3042479129555E+02, 0.1000000000000E+02, 0.9156487708044E+02, 0.1000000000000E+01, 0.1777784083578E+01, 0.3120000000000E+01, 0.1174734962647E+01, 0.3120000000000E+01, 0.2853985646886E+03, 0.2996229456958E+00, 0.3760000000000E+01
 0.40950E+02, 0.3042590800073E+02, 0.1000000000000E+02, 0.9156729905720E+02, 0.1000000000000E+01, 0.1778178904330E+01, 0.3120000000000E+01, 0.1174027907062E+01, 0.3120000000000E+01, 0.2854061345168E+03, 0.3065218419543E+00, 0.3760000000000E+01
 0.41025E+02, 0.3042702497219E+02, 0.1000000000000E+02, 0.9156972413149E+02, 0.1000000000000E+01, 0.1778573706911E+01, 0.3120000000000E+01, 0.1173320794391E+01, 0.3120000000000E+01, 0.2854137141370E+03, 0.3134786236307E+00, 0.3760000000000E+01
 0.41100E+02, 0.3042814188498E+02, 0.1000000000000E+02, 0.9157214753824E+02, 0.1000000000000E+01, 0.1778968496585E+01, 0.3120000000000E+01, 0.1172613640129E+01, 0.3120000000000E+01, 0.2854212884932E+03, 0.3203716507892E+00, 0.3760000000000E+01
 0.41175E+02, 0.3042925906465E+02, 0.1000000000000E+02, 0.9157457391319E+02, 0.1000000000000E+01, 0.1779363268126E+01, 0.3120000000000E+01, 0.1171906428087E+01, 0.3120000000000E+01, 0.2854288722369E+03, 0.3273221787292E+00, 0.3760000000000E+01
 0.41250E+02, 0.3043037618808E+02, 0.1000000000000E+02, 0.9157699880147E+02, 0.1000000000000E+01, 0.1779758026781E+01, 0.3120000000000E+01, 0.1171199173731E+01, 0.3120000000000E+01, 0.2854364512847E+03, 0.3342093472877E+00, 0.3760000000000E+01
 0.41325E+02, 0.3043149357903E+02, 0.1000000000000E+02, 0.9157942652898E+02, 0.1000000000000E+01, 0.1780152767340E+01, 0.3120000000000E+01, 0.1170491860899E+01, 0.3120000000000E+01, 0.2854440393166E+03, 0.3411536276231E+00, 0.3760000000000E+01
 0.41400E+02, 0.3043261091617E+02, 0.1000000000000E+02, 0.9158185295988E+02, 0.1000000000000E+01, 0.1780547495035E+01, 0.3120000000000E+01, 0.1169784505031E+01, 0.3120000000000E+01, 0.2854516232496E+03, 0.3480349475699E+00, 0.3760000000000E+01
 0.41475E+02, 0.3043372852146E+02, 0.1000000000000E+02, 0.9158428211009E+02, 0.1000000000000E+01, 0.1780942204671E+01, 0.3120000000000E+01, 0.1169077089991E+01, 0.3120000000000E+01, 0.2854592157924E+03, 0.3549729989944E+00, 0.3760000000000E+01
 0.41550E+02, 0.3043484607536E+02, 0.1000000000000E+02, 0.9158671015393E+02, 0.1000000000000E+01, 0.1781336901463E+01, 0.3120000000000E+01, 0.1168369631190E+01, 0.3120000000000E+01, 0.2854668048337E+03, 0.3618484774542E+00, 0.3760000000000E+01
 0.41625E+02, 0.3043596389807E+02, 0.1000000000000E+02, 0.9158914080040E+02, 0.1000000000000E+01, 0.1781731580231E+01, 0.3120000000000E+01, 0.1167662112518E+01, 0.3120000000000E+01, 0.2854744021207E+03, 0.3687803185177E+00, 0.3760000000000E+01
 0.41700E+02, 0.3043708167180E+02, 0.1000000000000E+02, 0.9159157054008E+02, 0.1000000000000E+01, 0.1782126246176E+01, 0.3120000000000E+01, 0.1166954549362E+01, 0.3120000000000E+01, 0.2854819965334E+03, 0.3756499622673E+00, 0.3760000000000E+01
 0.41775E+02, 0.3043819971499E+02, 0.1000000000000E+02, 0.9159400277643E+02, 0.1000000000000E+01, 0.1782520894134E+01, 0.3120000000000E+01, 0.1166246925637E+01, 0.3120000000000E+01, 0.2854895988615E+03, 0.3825756059790E+00, 0.3760000000000E+01
 0.41850E+02, 0.3043931771163E+02, 0.1000000000000E+02, 0.9159643430496E+02, 0.1000000000000E+01, 0.1782915529287E+01, 0.3120000000000E+01, 0.1165539256702E+01, 0.3120000000000E+01, 0.2854971989411E+03, 0.3894394392104E+00, 0.3760000000000E+01
 0.41925E+02, 0.3044043597839E+02, 0.1000000000000E+02, 0.9159886823479E+02, 0.1000000000000E+01, 0.1783310146489E+01, 0.3120000000000E+01, 0.1164831526501E+01, 0.3120000000000E+01, 0.2855048066389E+03, 0.3963588955988E+00, 0.3760000000000E+01
 0.42000E+02, 0.3044155420100E+02, 0.1000000000000E+02, 0.9160130166562E+02, 0.1000000000000E+01, 0.1783704750905E+01, 0.3120000000000E+01, 0.1164123750364E+01, 0.3120000000000E+01, 0.2855124127452E+03, 0.4032169318532E+00, 0.3760000000000E+01
 0.42075E+02, 0.3044267269441E+02, 0.1000000000000E+02, 0.9160373740651E+02, 0.1000000000000E+01, 0.1784099337404E+01, 0.3120000000000E+01, 0.1163415912263E+01, 0.3120000000000E+01, 0.2855200261862E+03, 0.4101302259129E+00, 0.3760000000000E+01
 0.42150E+02, 0.3044379114607E+02, 0.1000000000000E+02, 0.9160617286730E+02, 0.1000000000000E+01, 0.1784493911136E+01, 0.3120000000000E+01, 0.1162708027500E+01, 0.3120000000000E+01, 0.2855276387239E+03, 0.4169824787811E+00, 0.3760000000000E+01
 0.42225E+02, 0.3044490986920E+02, 0.1000000000000E+02, 0.9160861055904E+02, 0.1000000000000E+01, 0.1784888466985E+01, 0.3120000000000E+01, 0.1162000080076E+01, 0.3120000000000E+01, 0.2855352583517E+03, 0.4238896326181E+00, 0.3760000000000E+01
 0.42300E+02, 0.3044602855300E+02, 0.1000000000000E+02, 0.9161104818900E+02, 0.1000000000000E+01, 0.1785283010084E+01, 0.3120000000000E+01, 0.1161292085265E+01, 0.3120000000000E+01, 0.2855428777634E+03, 0.4307361174734E+00, 0.3760000000000E+01
 0.42375E+02, 0.3044714750895E+02, 0.1000000000000E+02, 0.9161348798951E+02, 0.1000000000000E+01, 0.1785677535334E+01, 0.3120000000000E+01, 0.1160584027096E+01, 0.3120000000000E+01, 0.2855505040787E+03, 0.4376371502163E+00, 0.3760000000000E+01
 0.42450E+02, 0.3044826642796E+02, 0.1000000000000E+02, 0.9161592795686E+02, 0.1000000000000E+01, 0.1786072047851E+01, 0.3120000000000E+01, 0.1159875920813E+01, 0.3120000000000E+01, 0.2855581308980E+03, 0.4444778957294E+00, 0.3760000000000E+01
 0.42525E+02, 0.3044938561982E+02, 0.1000000000000E+02, 0.9161837004297E+02, 0.1000000000000E+01, 0.1786466542552E+01, 0.3120000000000E+01, 0.1159167750472E+01, 0.3120000000000E+01, 0.2855657644621E+03, 0.4513728368646E+00, 0.3760000000000E+01
 0.42600E+02, 0.3045050477714E+02, 0.1000000000000E+02, 0.9162081252952E+02, 0.1000000000000E+01, 0.1786861024535E+01, 0.3120000000000E+01, 0.1158459531291E+01, 0.3120000000000E+01, 0.2855733992661E+03, 0.4582078621881E+00, 0.3760000000000E+01
 0.42675E+02, 0.3045162420802E+02, 0.1000000000000E+02, 0.9162325709053E+02, 0.1000000000000E+01, 0.1787255488735E+01, 0.3120000000000E+01, 0.1157751247354E+01, 0.3120000000000E+01, 0.2855810406802E+03, 0.4650967333570E+00, 0.3760000000000E+01
 0.42750E+02, 0.3045274360676E+02, 0.1000000000000E+02, 0.9162570229879E+02, 0.1000000000000E+01, 0.1787649940233E+01, 0.3120000000000E+01, 0.1157042913846E+01, 0.3120000000000E+01, 0.2855886841115E+03, 0.4719260676799E+00, 0.3760000000000E+01
 0.42825E+02, 0.3045386327979E+02, 0.1000000000000E+02, 0.9162814955580E+02, 0.1000000000000E+01, 0.1788044373979E+01, 0.3120000000000E+01, 0.1156334514879E+01, 0.3120000000000E+01, 0.2855963340768E+03, 0.4788089061391E+00, 0.3760000000000E+01
 0.42900E+02, 0.3045498292307E+02, 0.1000000000000E+02, 0.9163059770223E+02, 0.1000000000000E+01, 0.1788438795037E+01, 0.3120000000000E+01, 0.1155626065607E+01, 0.3120000000000E+01, 0.2856039868228E+03, 0.4856325707990E+00, 0.3760000000000E+01
 0.42975E+02, 0.3045610284139E+02, 0.1000000000000E+02, 0.9163304787973E+02, 0.1000000000000E+01, 0.1788833198373E+01, 0.3120000000000E+01, 0.1154917550169E+01, 0.3120000000000E+01, 0.2856116460521E+03, 0.4925094020142E+00, 0.3760000000000E+01
 0.43050E+02, 0.3045722273238E+02, 0.1000000000000E+02, 0.9163549920497E+02, 0.1000000000000E+01, 0.1789227589036E+01, 0.3120000000000E+01, 0.1154208983685E+01, 0.3120000000000E+01, 0.2856193088760E+03, 0.4993274358508E+00, 0.3760000000000E+01
 0.43125E+02, 0.3045834289919E+02, 0.1000000000000E+02, 0.9163795254277E+02, 0.1000000000000E+01, 0.1789621962007E+01, 0.3120000000000E+01, 0.1153500350320E+01, 0.3120000000000E+01, 0.2856269781304E+03, 0.5061982884430E+00, 0.3760000000000E+01
 0.43200E+02, 0.3045946304110E+02, 0.1000000000000E+02, 0.9164040728568E+02, 0.1000000000000E+01, 0.1790016322316E+01, 0.3120000000000E+01, 0.1152791665157E+01, 0.3120000000000E+01, 0.2856346517908E+03, 0.5130107207484E+00, 0.3760000000000E+01
 0.43275E+02, 0.3046058345963E+02, 0.1000000000000E+02, 0.9164286404203E+02, 0.1000000000000E+01, 0.1790410664963E+01, 0.3120000000000E+01, 0.1152082912386E+01, 0.3120000000000E+01, 0.2856423318896E+03, 0.5198756351183E+00, 0.3760000000000E+01
 0.43350E+02, 0.3046170385574E+02, 0.1000000000000E+02, 0.9164532244828E+02, 0.1000000000000E+01, 0.1790804994960E+01, 0.3120000000000E+01, 0.1151374107047E+01, 0.3120000000000E+01, 0.2856500171660E+03, 0.5266824984442E+00, 0.3760000000000E+01
 0.43425E+02, 0.3046282452932E+02, 0.1000000000000E+02, 0.9164778286869E+02, 0.1000000000000E+01, 0.1791199307323E+01, 0.3120000000000E+01, 0.1150665233359E+01, 0.3120000000000E+01, 0.2856577088886E+03, 0.5335415034341E+00, 0.3760000000000E+01
 0.43500E+02, 0.3046394518298E+02, 0.1000000000000E+02, 0.9165024519009E+02, 0.1000000000000E+01, 0.1791593607046E+01, 0.3120000000000E+01, 0.1149956306316E+01, 0.3120000000000E+01, 0.2856654065802E+03, 0.5403428316486E+00, 0.3760000000000E+01
 0.43575E+02, 0.3046506611502E+02, 0.1000000000000E+02, 0.9165270952875E+02, 0.1000000000000E+01, 0.1791987889164E+01, 0.3120000000000E+01, 0.1149247310156E+01, 0.3120000000000E+01, 0.2856731107326E+03, 0.5471959705570E+00, 0.3760000000000E+01
 0.43650E+02, 0.3046618702971E+02, 0.1000000000000E+02, 0.9165517600094E+02, 0.1000000000000E+01, 0.1792382158651E+01, 0.3120000000000E+01, 0.1148538259825E+01, 0.3120000000000E+01, 0.2856808215872E+03, 0.5539917959181E+00, 0.3760000000000E+01
 0.43725E+02, 0.3046730822376E+02, 0.1000000000000E+02, 0.9165764448538E+02, 0.1000000000000E+01, 0.1792776410560E+01, 0.3120000000000E+01, 0.1147829139585E+01, 0.3120000000000E+01, 0.2856885388921E+03, 0.5608390902676E+00, 0.3760000000000E+01
 0.43800E+02, 0.3046842940307E+02, 0.1000000000000E+02, 0.9166011533133E+02, 0.1000000000000E+01, 0.1793170649847E+01, 0.3120000000000E+01, 0.1147119964327E+01, 0.3120000000000E+01, 0.2856962636171E+03, 0.5676294465721E+00, 0.3760000000000E+01
 0.43875E+02, 0.3046955086281E+02, 0.1000000000000E+02, 0.9166258818270E+02, 0.1000000000000E+01, 0.1793564871583E+01, 0.3120000000000E+01, 0.1146410718334E+01, 0.3120000000000E+01, 0.2857039947754E+03, 0.5744709290817E+00, 0.3760000000000E+01
 0.43950E+02, 0.3047067231051E+02, 0.1000000000000E+02, 0.9166506360348E+02, 0.1000000000000E+01, 0.1793959080703E+01, 0.3120000000000E+01, 0.1145701416433E+01, 0.3120000000000E+01, 0.2857117340089E+03, 0.5812558524027E+00, 0.3760000000000E+01
 0.44025E+02, 0.3047179403979E+02, 0.1000000000000E+02, 0.9166754100887E+02, 0.1000000000000E+01, 0.1794353272298E+01, 0.3120000000000E+01, 0.1144992042931E+01, 0.3120000000000E+01, 0.2857194796146E+03, 0.5880915464575E+00, 0.3760000000000E+01
 0.44100E+02, 0.3047291575981E+02, 0.1000000000000E+02, 0.9167002117774E+02, 0.1000000000000E+01, 0.1794747451285E+01, 0.3120000000000E+01, 0.1144282612592E+01, 0.3120000000000E+01, 0.2857272339060E+03, 0.5948710501853E+00, 0.3760000000000E+01
 0.44175E+02, 0.3047403776267E+02, 0.1000000000000E+02, 0.9167250331160E+02, 0.1000000000000E+01, 0.1795141612771E+01, 0.3120000000000E+01, 0.1143573109740E+01, 0.3120000000000E+01, 0.2857349945120E+03, 0.6017009911819E+00, 0.3760000000000E+01
 0.44250E+02, 0.3047515975915E+02, 0.1000000000000E+02, 0.9167498837310E+02, 0.1000000000000E+01, 0.1795535761655E+01, 0.3120000000000E+01, 0.1142863549070E+01, 0.3120000000000E+01, 0.2857427643199E+03, 0.6084751111920E+00, 0.3760000000000E+01
 0.44325E+02, 0.3047628203984E+02, 0.1000000000000E+02, 0.9167747536476E+02, 0.1000000000000E+01, 0.1795929893063E+01, 0.3120000000000E+01, 0.1142153914929E+01, 0.3120000000000E+01, 0.2857505403363E+03, 0.6152993064191E+00, 0.3760000000000E+01
 0.44400E+02, 0.3047740431713E+02, 0.1000000000000E+02, 0.9167996543864E+02, 0.1000000000000E+01, 0.1796324011873E+01, 0.3120000000000E+01, 0.1141444221936E+01, 0.3120000000000E+01, 0.2857583260403E+03, 0.6220680593026E+00, 0.3760000000000E+01
 0.44475E+02, 0.3047852688010E+02, 0.1000000000000E+02, 0.9168245739588E+02, 0.1000000000000E+01, 0.1796718113232E+01, 0.3120000000000E+01, 0.1140734454462E+01, 0.3120000000000E+01, 0.2857661178086E+03, 0.6288865323976E+00, 0.3760000000000E+01
 0.44550E+02, 0.3047964944276E+02, 0.1000000000000E+02, 0.9168495256570E+02, 0.1000000000000E+01, 0.1797112201997E+01, 0.3120000000000E+01, 0.1140024627050E+01, 0.3120000000000E+01, 0.2857739196735E+03, 0.6356499347623E+00, 0.3760000000000E+01
 0.44625E+02, 0.3048077229268E+02, 0.1000000000000E+02, 0.9168744957297E+02, 0.1000000000000E+01, 0.1797506273336E+01, 0.3120000000000E+01, 0.1139314724096E+01, 0.3120000000000E+01, 0.2857817274610E+03, 0.6424626952270E+00, 0.3760000000000E+01
 0.44700E+02, 0.3048189514550E+02, 0.1000000000000E+02, 0.9168994990157E+02, 0.1000000000000E+01, 0.1797900332082E+01, 0.3120000000000E+01, 0.1138604760060E+01, 0.3120000000000E+01, 0.2857895456859E+03, 0.6492207668906E+00, 0.3760000000000E+01
 0.44775E+02, 0.3048301828726E+02, 0.1000000000000E+02, 0.9169245201170E+02, 0.1000000000000E+01, 0.1798294373427E+01, 0.3120000000000E+01, 0.1137894719371E+01, 0.3120000000000E+01, 0.2857973696596E+03, 0.6560278248782E+00, 0.3760000000000E+01
 0.44850E+02, 0.3048414143522E+02, 0.1000000000000E+02, 0.9169495753691E+02, 0.1000000000000E+01, 0.1798688402180E+01, 0.3120000000000E+01, 0.1137184616404E+01, 0.3120000000000E+01, 0.2858052043640E+03, 0.6627805686548E+00, 0.3760000000000E+01
 0.44925E+02, 0.3048526487393E+02, 0.1000000000000E+02, 0.9169746478241E+02, 0.1000000000000E+01, 0.1799082413557E+01, 0.3120000000000E+01, 0.1136474435624E+01, 0.3120000000000E+01, 0.2858130446266E+03, 0.6695819260386E+00, 0.3760000000000E+01
 0.45000E+02, 0.3048638832222E+02, 0.1000000000000E+02, 0.9169997552996E+02, 0.1000000000000E+01, 0.1799476412342E+01, 0.3120000000000E+01, 0.1135764191318E+01, 0.3120000000000E+01, 0.2858208958916E+03, 0.6763293592694E+00, 0.3760000000000E+01
 0.45075E+02, 0.3048751206316E+02, 0.1000000000000E+02, 0.9170248793342E+02, 0.1000000000000E+01, 0.1799870393775E+01, 0.3120000000000E+01, 0.1135053867991E+01, 0.3120000000000E+01, 0.2858287525140E+03, 0.6831250223565E+00, 0.3760000000000E+01
 0.45150E+02, 0.3048863581717E+02, 0.1000000000000E+02, 0.9170500390276E+02, 0.1000000000000E+01, 0.1800264362616E+01, 0.3120000000000E+01, 0.1134343479841E+01, 0.3120000000000E+01, 0.2858366203372E+03, 0.6898671480885E+00, 0.3760000000000E+01
 0.45225E+02, 0.3048975986582E+02, 0.1000000000000E+02, 0.9170752147152E+02, 0.1000000000000E+01, 0.1800658314129E+01, 0.3120000000000E+01, 0.1133633011420E+01, 0.3120000000000E+01, 0.2858444933422E+03, 0.6966571166341E+00, 0.3760000000000E+01
 0.45300E+02, 0.3049088393111E+02, 0.1000000000000E+02, 0.9171004266192E+02, 0.1000000000000E+01, 0.1801052253048E+01, 0.3120000000000E+01, 0.1132922476833E+01, 0.3120000000000E+01, 0.2858523777209E+03, 0.7033939385088E+00, 0.3760000000000E+01
 0.45375E+02, 0.3049200829311E+02, 0.1000000000000E+02, 0.9171256539001E+02, 0.1000000000000E+01, 0.1801446174664E+01, 0.3120000000000E+01, 0.1132211860686E+01, 0.3120000000000E+01, 0.2858602670890E+03, 0.7101782119445E+00, 0.3760000000000E+01
 0.45450E+02, 0.3049313267539E+02, 0.1000000000000E+02, 0.9171509178888E+02, 0.1000000000000E+01, 0.1801840083683E+01, 0.3120000000000E+01, 0.1131501176989E+01, 0.3120000000000E+01, 0.2858681679827E+03, 0.7169097363026E+00, 0.3760000000000E+01
 0.45525E+02, 0.3049425735654E+02, 0.1000000000000E+02, 0.9171761967508E+02, 0.1000000000000E+01, 0.1802233975422E+01, 0.3120000000000E+01, 0.1130790410408E+01, 0.3120000000000E+01, 0.2858760737088E+03, 0.7236883146183E+00, 0.3760000000000E+01
 0.45600E+02, 0.3049538206166E+02, 0.1000000000000E+02, 0.9172015126506E+02, 0.1000000000000E+01, 0.1802627854562E+01, 0.3120000000000E+01, 0.1130079574854E+01, 0.3120000000000E+01, 0.2858839910620E+03, 0.7304145396924E+00, 0.3760000000000E+01
 0.45675E+02, 0.3049650706787E+02, 0.1000000000000E+02, 0.9172268429504E+02, 0.1000000000000E+01, 0.1803021716446E+01, 0.3120000000000E+01, 0.1129368655061E+01, 0.3120000000000E+01, 0.2858919131001E+03, 0.7371874181319E+00, 0.3760000000000E+01
 0.45750E+02, 0.3049763210182E+02, 0.1000000000000E+02, 0.9172522106051E+02, 0.1000000000000E+01, 0.1803415565726E+01, 0.3120000000000E+01, 0.1128657664840E+01, 0.3120000000000E+01, 0.2858998468627E+03, 0.7439083528906E+00, 0.3760000000000E+01
 0.45825E+02, 0.3049875743913E+02, 0.1000000000000E+02, 0.9172775922187E+02, 0.1000000000000E+01, 0.1803809397776E+01, 0.3120000000000E+01, 0.1127946588997E+01, 0.3120000000000E+01, 0.2859077851729E+03, 0.7506755256341E+00, 0.3760000000000E+01
 0.45900E+02, 0.3049988280799E+02, 0.1000000000000E+02, 0.9173030113934E+02, 0.1000000000000E+01, 0.1804203217215E+01, 0.3120000000000E+01, 0.1127235441241E+01, 0.3120000000000E+01, 0.2859157352700E+03, 0.7573911626753E+00, 0.3760000000000E+01
 0.45975E+02, 0.3050100848254E+02, 0.1000000000000E+02, 0.9173284442083E+02, 0.1000000000000E+01, 0.1804597019448E+01, 0.3120000000000E+01, 0.1126524206460E+01, 0.3120000000000E+01, 0.2859236898159E+03, 0.7641526237610E+00, 0.3760000000000E+01
 0.46050E+02, 0.3050213419249E+02, 0.1000000000000E+02, 0.9173539147622E+02, 0.1000000000000E+01, 0.1804990809063E+01, 0.3120000000000E+01, 0.1125812898253E+01, 0.3120000000000E+01, 0.2859316562021E+03, 0.7708629693481E+00, 0.3760000000000E+01
 0.46125E+02, 0.3050326021050E+02, 0.1000000000000E+02, 0.9173793986689E+02, 0.1000000000000E+01, 0.1805384581496E+01, 0.3120000000000E+01, 0.1125101501595E+01, 0.3120000000000E+01, 0.2859396269483E+03, 0.7776187187433E+00, 0.3760000000000E+01
 0.46200E+02, 0.3050438626781E+02, 0.1000000000000E+02, 0.9174049204521E+02, 0.1000000000000E+01, 0.1805778341305E+01, 0.3120000000000E+01, 0.1124390029978E+01, 0.3120000000000E+01, 0.2859476095757E+03, 0.7843237757894E+00, 0.3760000000000E+01
 0.46275E+02, 0.3050551263557E+02, 0.1000000000000E+02, 0.9174304553792E+02, 0.1000000000000E+01, 0.1806172083956E+01, 0.3120000000000E+01, 0.1123678468468E+01, 0.3120000000000E+01, 0.2859555964989E+03, 0.7910738021733E+00, 0.3760000000000E+01
 0.46350E+02, 0.3050663904656E+02, 0.1000000000000E+02, 0.9174560282147E+02, 0.1000000000000E+01, 0.1806565813973E+01, 0.3120000000000E+01, 0.1122966830445E+01, 0.3120000000000E+01, 0.2859635953108E+03, 0.7977735656915E+00, 0.3760000000000E+01
 0.46425E+02, 0.3050776577044E+02, 0.1000000000000E+02, 0.9174816141390E+02, 0.1000000000000E+01, 0.1806959526858E+01, 0.3120000000000E+01, 0.1122255101075E+01, 0.3120000000000E+01, 0.2859715984029E+03, 0.8045178696013E+00, 0.3760000000000E+01
 0.46500E+02, 0.3050889254149E+02, 0.1000000000000E+02, 0.9175072379280E+02, 0.1000000000000E+01, 0.1807353227098E+01, 0.3120000000000E+01, 0.1121543293619E+01, 0.3120000000000E+01, 0.2859796133678E+03, 0.8112123421953E+00, 0.3760000000000E+01
 0.46575E+02, 0.3051001962789E+02, 0.1000000000000E+02, 0.9175328748378E+02, 0.1000000000000E+01, 0.1807746910230E+01, 0.3120000000000E+01, 0.1120831393352E+01, 0.3120000000000E+01, 0.2859876326244E+03, 0.8179509147834E+00, 0.3760000000000E+01
 0.46650E+02, 0.3051114676544E+02, 0.1000000000000E+02, 0.9175585495307E+02, 0.1000000000000E+01, 0.1808140580707E+01, 0.3120000000000E+01, 0.1120119413411E+01, 0.3120000000000E+01, 0.2859956637258E+03, 0.8246400983640E+00, 0.3760000000000E+01
 0.46725E+02, 0.3051227422082E+02, 0.1000000000000E+02, 0.9175842374175E+02, 0.1000000000000E+01, 0.1808534234100E+01, 0.3120000000000E+01, 0.1119407339186E+01, 0.3120000000000E+01, 0.2860036991437E+03, 0.8313729330262E+00, 0.3760000000000E+01
 0.46800E+02, 0.3051340173133E+02, 0.1000000000000E+02, 0.9176099629827E+02, 0.1000000000000E+01, 0.1808927874825E+01, 0.3120000000000E+01, 0.1118695183686E+01, 0.3120000000000E+01, 0.2860117463714E+03, 0.8380568255659E+00, 0.3760000000000E+01
 0.46875E+02, 0.3051452956216E+02, 0.1000000000000E+02, 0.9176357019084E+02, 0.1000000000000E+01, 0.1809321498492E+01, 0.3120000000000E+01, 0.1117982932423E+01, 0.3120000000000E+01, 0.2860197979695E+03, 0.8447839200359E+00, 0.3760000000000E+01
 0.46950E+02, 0.3051565745213E+02, 0.1000000000000E+02, 0.9176614783840E+02, 0.1000000000000E+01, 0.1809715109476E+01, 0.3120000000000E+01, 0.1117270598274E+01, 0.3120000000000E+01, 0.2860278613348E+03, 0.8514625293192E+00, 0.3760000000000E+01
 0.47025E+02, 0.3051678566495E+02, 0.1000000000000E+02, 0.9176872684534E+02, 0.1000000000000E+01, 0.1810108703428E+01, 0.3120000000000E+01, 0.1116558166876E+01, 0.3120000000000E+01, 0.2860359291460E+03, 0.8581838787430E+00, 0.3760000000000E+01
 0.47100E+02, 0.3051791394091E+02, 0.1000000000000E+02, 0.9177130958707E+02, 0.1000000000000E+01, 0.1810502284682E+01, 0.3120000000000E+01, 0.1115845650973E+01, 0.3120000000000E+01, 0.2860440086587E+03, 0.8648571954577E+00, 0.3760000000000E+01
 0.47175E+02, 0.3051904254224E+02, 0.1000000000000E+02, 0.9177389372214E+02, 0.1000000000000E+01, 0.1810895848927E+01, 0.3120000000000E+01, 0.1115133036331E+01, 0.3120000000000E+01, 0.2860520927257E+03, 0.8715727987390E+00, 0.3760000000000E+01
 0.47250E+02, 0.3052017121073E+02, 0.1000000000000E+02, 0.9177648156838E+02, 0.1000000000000E+01, 0.1811289400460E+01, 0.3120000000000E+01, 0.1114420335559E+01, 0.3120000000000E+01, 0.2860601884181E+03, 0.8782408275905E+00, 0.3760000000000E+01
 0.47325E+02, 0.3052130020712E+02, 0.1000000000000E+02, 0.9177907085133E+02, 0.1000000000000E+01, 0.1811682935009E+01, 0.3120000000000E+01, 0.1113707534555E+01, 0.3120000000000E+01, 0.2860682888032E+03, 0.8849506782699E+00, 0.3760000000000E+01
 0.47400E+02, 0.3052242927471E+02, 0.1000000000000E+02, 0.9178166381358E+02, 0.1000000000000E+01, 0.1812076456827E+01, 0.3120000000000E+01, 0.1112994645786E+01, 0.3120000000000E+01, 0.2860764007113E+03, 0.8916134237900E+00, 0.3760000000000E+01
 0.47475E+02, 0.3052355867274E+02, 0.1000000000000E+02, 0.9178425826674E+02, 0.1000000000000E+01, 0.1812469961686E+01, 0.3120000000000E+01, 0.1112281655295E+01, 0.3120000000000E+01, 0.2860845174846E+03, 0.8983175168548E+00, 0.3760000000000E+01
 0.47550E+02, 0.3052468814599E+02, 0.1000000000000E+02, 0.9178685636704E+02, 0.1000000000000E+01, 0.1812863453797E+01, 0.3120000000000E+01, 0.1111568575399E+01, 0.3120000000000E+01, 0.2860926456779E+03, 0.9049749840256E+00, 0.3760000000000E+01
 0.47625E+02, 0.3052581795225E+02, 0.1000000000000E+02, 0.9178945601671E+02, 0.1000000000000E+01, 0.1813256928973E+01, 0.3120000000000E+01, 0.1110855392287E+01, 0.3120000000000E+01, 0.2861007789223E+03, 0.9116733176968E+00, 0.3760000000000E+01
 0.47700E+02, 0.3052694783775E+02, 0.1000000000000E+02, 0.9179205927438E+02, 0.1000000000000E+01, 0.1813650391381E+01, 0.3120000000000E+01, 0.1110142118126E+01, 0.3120000000000E+01, 0.2861089234617E+03, 0.9183255055557E+00, 0.3760000000000E+01
 0.47775E+02, 0.3052807805880E+02, 0.1000000000000E+02, 0.9179466415266E+02, 0.1000000000000E+01, 0.1814043836879E+01, 0.3120000000000E+01, 0.1109428739259E+01, 0.3120000000000E+01, 0.2861170732784E+03, 0.9250180761483E+00, 0.3760000000000E+01
 0.47850E+02, 0.3052920836314E+02, 0.1000000000000E+02, 0.9179727259692E+02, 0.1000000000000E+01, 0.1814437269589E+01, 0.3120000000000E+01, 0.1108715267695E+01, 0.3120000000000E+01, 0.2861252342562E+03, 0.9316649845332E+00, 0.3760000000000E+01
 0.47925E+02, 0.3053033900559E+02, 0.1000000000000E+02, 0.9179988273485E+02, 0.1000000000000E+01, 0.1814830685412E+01, 0.3120000000000E+01, 0.1108001689933E+01, 0.3120000000000E+01, 0.2861334007432E+03, 0.9383517946598E+00, 0.3760000000000E+01
 0.48000E+02, 0.3053146973535E+02, 0.1000000000000E+02, 0.9180249639626E+02, 0.1000000000000E+01, 0.1815224088426E+01, 0.3120000000000E+01, 0.1107288017826E+01, 0.3120000000000E+01, 0.2861415782559E+03, 0.9449934274642E+00, 0.3760000000000E+01
 0.48075E+02, 0.3053260080578E+02, 0.1000000000000E+02, 0.9180511184088E+02, 0.1000000000000E+01, 0.1815617474577E+01, 0.3120000000000E+01, 0.1106574238032E+01, 0.3120000000000E+01, 0.2861497615615E+03, 0.9516744758683E+00, 0.3760000000000E+01
 0.48150E+02, 0.3053373196756E+02, 0.1000000000000E+02, 0.9180773075701E+02, 0.1000000000000E+01, 0.1816010847897E+01, 0.3120000000000E+01, 0.1105860362238E+01, 0.3120000000000E+01, 0.2861579557278E+03, 0.9583108393112E+00, 0.3760000000000E+01
 0.48225E+02, 0.3053486347258E+02, 0.1000000000000E+02, 0.9181035154672E+02, 0.1000000000000E+01, 0.1816404204377E+01, 0.3120000000000E+01, 0.1105146377271E+01, 0.3120000000000E+01, 0.2861661559737E+03, 0.9649861241981E+00, 0.3760000000000E+01
 0.48300E+02, 0.3053599507297E+02, 0.1000000000000E+02, 0.9181297575791E+02, 0.1000000000000E+01, 0.1816797548002E+01, 0.3120000000000E+01, 0.1104432294651E+01, 0.3120000000000E+01, 0.2861743669210E+03, 0.9716172173683E+00, 0.3760000000000E+01
 0.48375E+02, 0.3053712701916E+02, 0.1000000000000E+02, 0.9181560194881E+02, 0.1000000000000E+01, 0.1817190874812E+01, 0.3120000000000E+01, 0.1103718101375E+01, 0.3120000000000E+01, 0.2861825842842E+03, 0.9782867378925E+00, 0.3760000000000E+01
 0.48450E+02, 0.3053825906475E+02, 0.1000000000000E+02, 0.9181823149724E+02, 0.1000000000000E+01, 0.1817584188741E+01, 0.3120000000000E+01, 0.1103003808787E+01, 0.3120000000000E+01, 0.2861908121463E+03, 0.9849125719789E+00, 0.3760000000000E+01
 0.48525E+02, 0.3053939145871E+02, 0.1000000000000E+02, 0.9182086314070E+02, 0.1000000000000E+01, 0.1817977485878E+01, 0.3120000000000E+01, 0.1102289404064E+01, 0.3120000000000E+01, 0.2861990467891E+03, 0.9915763266870E+00, 0.3760000000000E+01
 0.48600E+02, 0.3054052395609E+02, 0.1000000000000E+02, 0.9182349808494E+02, 0.1000000000000E+01, 0.1818370770109E+01, 0.3120000000000E+01, 0.1101574898373E+01, 0.3120000000000E+01, 0.2862072917510E+03, 0.9981969016896E+00, 0.3760000000000E+01
 0.48675E+02, 0.3054165680440E+02, 0.1000000000000E+02, 0.9182613523813E+02, 0.1000000000000E+01, 0.1818764037571E+01, 0.3120000000000E+01, 0.1100860279068E+01, 0.3120000000000E+01, 0.2862155438546E+03, 0.1004854898302E+01, 0.3760000000000E+01
 0.48750E+02, 0.3054278976017E+02, 0.1000000000000E+02, 0.9182877563275E+02, 0.1000000000000E+01, 0.1819157292100E+01, 0.3120000000000E+01, 0.1100145557138E+01, 0.3120000000000E+01, 0.2862238060889E+03, 0.1011470221701E+01, 0.3760000000000E+01
 0.48825E+02, 0.3054392306943E+02, 0.1000000000000E+02, 0.9183141836426E+02, 0.1000000000000E+01, 0.1819550529883E+01, 0.3120000000000E+01, 0.1099430720119E+01, 0.3120000000000E+01, 0.2862320758699E+03, 0.1018122456333E+01, 0.3760000000000E+01
 0.48900E+02, 0.3054505649016E+02, 0.1000000000000E+02, 0.9183406426804E+02, 0.1000000000000E+01, 0.1819943754704E+01, 0.3120000000000E+01, 0.1098715778817E+01, 0.3120000000000E+01, 0.2862403555628E+03, 0.1024732532086E+01, 0.3760000000000E+01
 0.48975E+02, 0.3054619026695E+02, 0.1000000000000E+02, 0.9183671264611E+02, 0.1000000000000E+01, 0.1820336962802E+01, 0.3120000000000E+01, 0.1098000720957E+01, 0.3120000000000E+01, 0.2862486432372E+03, 0.1031379012858E+01, 0.3760000000000E+01
 0.49050E+02, 0.3054732415923E+02, 0.1000000000000E+02, 0.9183936413272E+02, 0.1000000000000E+01, 0.1820730157909E+01, 0.3120000000000E+01, 0.1097285557153E+01, 0.3120000000000E+01, 0.2862569406217E+03, 0.1037983853729E+01, 0.3760000000000E+01
 0.49125E+02, 0.3054845841012E+02, 0.1000000000000E+02, 0.9184201823352E+02, 0.1000000000000E+01, 0.1821123336316E+01, 0.3120000000000E+01, 0.1096570275326E+01, 0.3120000000000E+01, 0.2862652464305E+03, 0.1044624576670E+01, 0.3760000000000E+01
 0.49200E+02, 0.3054959278053E+02, 0.1000000000000E+02, 0.9184467537080E+02, 0.1000000000000E+01, 0.1821516501701E+01, 0.3120000000000E+01, 0.1095854885895E+01, 0.3120000000000E+01, 0.2862735617216E+03, 0.1051224186328E+01, 0.3760000000000E+01
 0.49275E+02, 0.3055072751211E+02, 0.1000000000000E+02, 0.9184733527695E+02, 0.1000000000000E+01, 0.1821909650407E+01, 0.3120000000000E+01, 0.1095139376978E+01, 0.3120000000000E+01, 0.2862818859261E+03, 0.1057859161843E+01, 0.3760000000000E+01
 0.49350E+02, 0.3055186236722E+02, 0.1000000000000E+02, 0.9184999814545E+02, 0.1000000000000E+01, 0.1822302786061E+01, 0.3120000000000E+01, 0.1094423758799E+01, 0.3120000000000E+01, 0.2862902193789E+03, 0.1064453546553E+01, 0.3760000000000E+01
 0.49425E+02, 0.3055299758607E+02, 0.1000000000000E+02, 0.9185266394209E+02, 0.1000000000000E+01, 0.1822695905058E+01, 0.3120000000000E+01, 0.1093708019674E+01, 0.3120000000000E+01, 0.2862985622487E+03, 0.1071082778319E+01, 0.3760000000000E+01
 0.49500E+02, 0.3055413293246E+02, 0.1000000000000E+02, 0.9185533262842E+02, 0.1000000000000E+01, 0.1823089010969E+01, 0.3120000000000E+01, 0.1092992169627E+01, 0.3120000000000E+01, 0.2863069141371E+03, 0.1077671950314E+01, 0.3760000000000E+01
 0.49575E+02, 0.3055526864514E+02, 0.1000000000000E+02, 0.9185800441175E+02, 0.1000000000000E+01, 0.1823482100245E+01, 0.3120000000000E+01, 0.1092276197180E+01, 0.3120000000000E+01, 0.2863152759767E+03, 0.1084295442812E+01, 0.3760000000000E+01
 0.49650E+02, 0.3055640448937E+02, 0.1000000000000E+02, 0.9186067900195E+02, 0.1000000000000E+01, 0.1823875176401E+01, 0.3120000000000E+01, 0.1091560112152E+01, 0.3120000000000E+01, 0.2863236465735E+03, 0.1090879404211E+01, 0.3760000000000E+01
 0.49725E+02, 0.3055754070245E+02, 0.1000000000000E+02, 0.9186335686869E+02, 0.1000000000000E+01, 0.1824268235943E+01, 0.3120000000000E+01, 0.1090843903272E+01, 0.3120000000000E+01, 0.2863320276891E+03, 0.1097497167925E+01, 0.3760000000000E+01
 0.49800E+02, 0.3055867705110E+02, 0.1000000000000E+02, 0.9186603746695E+02, 0.1000000000000E+01, 0.1824661282331E+01, 0.3120000000000E+01, 0.1090127580149E+01, 0.3120000000000E+01, 0.2863404173239E+03, 0.1104075941446E+01, 0.3760000000000E+01
 0.49875E+02, 0.3055981377116E+02, 0.1000000000000E+02, 0.9186872152176E+02, 0.1000000000000E+01, 0.1825054312126E+01, 0.3120000000000E+01, 0.1089411131727E+01, 0.3120000000000E+01, 0.2863488180468E+03, 0.1110687979929E+01, 0.3760000000000E+01
 0.49950E+02, 0.3056095063080E+02, 0.1000000000000E+02, 0.9187140822164E+02, 0.1000000000000E+01, 0.1825447328730E+01, 0.3120000000000E+01, 0.1088694567402E+01, 0.3120000000000E+01, 0.2863572270163E+03, 0.1117261565044E+01, 0.3760000000000E+01
 0.50025E+02, 0.3056208786440E+02, 0.1000000000000E+02, 0.9187409857721E+02, 0.1000000000000E+01, 0.1825840328762E+01, 0.3120000000000E+01, 0.1087977876335E+01, 0.3120000000000E+01, 0.2863656477032E+03, 0.1123867884154E+01, 0.3760000000000E+01
 0.50100E+02, 0.3056322524159E+02, 0.1000000000000E+02, 0.9187679148959E+02, 0.1000000000000E+01, 0.1826233315565E+01, 0.3120000000000E+01, 0.1087261067700E+01, 0.3120000000000E+01, 0.2863740763584E+03, 0.1130436301355E+01, 0.3760000000000E+01
 0.50175E+02, 0.3056436299531E+02, 0.1000000000000E+02, 0.9187948825739E+02, 0.1000000000000E+01, 0.1826626285817E+01, 0.3120000000000E+01, 0.1086544130884E+01, 0.3120000000000E+01, 0.2863825173625E+03, 0.1137036912109E+01, 0.3760000000000E+01
 0.50250E+02, 0.3056550089662E+02, 0.1000000000000E+02, 0.9188218749626E+02, 0.1000000000000E+01, 0.1827019242801E+01, 0.3120000000000E+01, 0.1085827074838E+01, 0.3120000000000E+01, 0.2863909660643E+03, 0.1143600166244E+01, 0.3760000000000E+01
 0.50325E+02, 0.3056663917703E+02, 0.1000000000000E+02, 0.9188489079922E+02, 0.1000000000000E+01, 0.1827412183254E+01, 0.3120000000000E+01, 0.1085109889170E+01, 0.3120000000000E+01, 0.2863994277744E+03, 0.1150195080950E+01, 0.3760000000000E+01
 0.50400E+02, 0.3056777760904E+02, 0.1000000000000E+02, 0.9188759647825E+02, 0.1000000000000E+01, 0.1827805110398E+01, 0.3120000000000E+01, 0.1084392582608E+01, 0.3120000000000E+01, 0.2864078968831E+03, 0.1156753191223E+01, 0.3760000000000E+01
 0.50475E+02, 0.3056891642272E+02, 0.1000000000000E+02, 0.9189030643986E+02, 0.1000000000000E+01, 0.1828198021032E+01, 0.3120000000000E+01, 0.1083675144990E+01, 0.3120000000000E+01, 0.2864163796905E+03, 0.1163342412691E+01, 0.3760000000000E+01
 0.50550E+02, 0.3057005539202E+02, 0.1000000000000E+02, 0.9189301868274E+02, 0.1000000000000E+01, 0.1828590918317E+01, 0.3120000000000E+01, 0.1082957584809E+01, 0.3120000000000E+01, 0.2864248695976E+03, 0.1169895390856E+01, 0.3760000000000E+01
 0.50625E+02, 0.3057119474556E+02, 0.1000000000000E+02, 0.9189573542635E+02, 0.1000000000000E+01, 0.1828983799110E+01, 0.3120000000000E+01, 0.1082239892137E+01, 0.3120000000000E+01, 0.2864333738930E+03, 0.1176478934110E+01, 0.3760000000000E+01
 0.50700E+02, 0.3057233425873E+02, 0.1000000000000E+02, 0.9189845435297E+02, 0.1000000000000E+01, 0.1829376666512E+01, 0.3120000000000E+01, 0.1081522075232E+01, 0.3120000000000E+01, 0.2864418849783E+03, 0.1183026793416E+01, 0.3760000000000E+01
 0.50775E+02, 0.3057347415873E+02, 0.1000000000000E+02, 0.9190117801223E+02, 0.1000000000000E+01, 0.1829769517441E+01, 0.3120000000000E+01, 0.1080804124404E+01, 0.3120000000000E+01, 0.2864504111845E+03, 0.1189604664876E+01, 0.3760000000000E+01
 0.50850E+02, 0.3057461422240E+02, 0.1000000000000E+02, 0.9190390374707E+02, 0.1000000000000E+01, 0.1830162354935E+01, 0.3120000000000E+01, 0.1080086047665E+01, 0.3120000000000E+01, 0.2864589438422E+03, 0.1196147424825E+01, 0.3760000000000E+01
 0.50925E+02, 0.3057575467548E+02, 0.1000000000000E+02, 0.9190663444990E+02, 0.1000000000000E+01, 0.1830555175976E+01, 0.3120000000000E+01, 0.1079367835570E+01, 0.3120000000000E+01, 0.2864674923642E+03, 0.1202719638543E+01, 0.3760000000000E+01
 0.51000E+02, 0.3057689529628E+02, 0.1000000000000E+02, 0.9190936711120E+02, 0.1000000000000E+01, 0.1830947983536E+01, 0.3120000000000E+01, 0.1078649495882E+01, 0.3120000000000E+01, 0.2864760469689E+03, 0.1209257311277E+01, 0.3760000000000E+01
 0.51075E+02, 0.3057803630908E+02, 0.1000000000000E+02, 0.9191210498309E+02, 0.1000000000000E+01, 0.1831340774663E+01, 0.3120000000000E+01, 0.1077931019407E+01, 0.3120000000000E+01, 0.2864846182041E+03, 0.1215823870357E+01, 0.3760000000000E+01
 0.51150E+02, 0.3057917749364E+02, 0.1000000000000E+02, 0.9191484469565E+02, 0.1000000000000E+01, 0.1831733552262E+01, 0.3120000000000E+01, 0.1077212413649E+01, 0.3120000000000E+01, 0.2864931951506E+03, 0.1222356470554E+01, 0.3760000000000E+01
 0.51225E+02, 0.3058031907284E+02, 0.1000000000000E+02, 0.9191758986181E+02, 0.1000000000000E+01, 0.1832126313447E+01, 0.3120000000000E+01, 0.1076493669664E+01, 0.3120000000000E+01, 0.2865017894949E+03, 0.1228917391542E+01, 0.3760000000000E+01
 0.51300E+02, 0.3058146082787E+02, 0.1000000000000E+02, 0.9192033673590E+02, 0.1000000000000E+01, 0.1832519061056E+01, 0.3120000000000E+01, 0.1075774794697E+01, 0.3120000000000E+01, 0.2865103891327E+03, 0.1235444939141E+01, 0.3760000000000E+01
 0.51375E+02, 0.3058260298017E+02, 0.1000000000000E+02, 0.9192308931136E+02, 0.1000000000000E+01, 0.1832911792270E+01, 0.3120000000000E+01, 0.1075055780063E+01, 0.3120000000000E+01, 0.2865190069502E+03, 0.1242000223441E+01, 0.3760000000000E+01
 0.51450E+02, 0.3058374531241E+02, 0.1000000000000E+02, 0.9192584345094E+02, 0.1000000000000E+01, 0.1833304509859E+01, 0.3120000000000E+01, 0.1074336632735E+01, 0.3120000000000E+01, 0.2865276296078E+03, 0.1248522729009E+01, 0.3760000000000E+01
 0.51525E+02, 0.3058488804456E+02, 0.1000000000000E+02, 0.9192860354013E+02, 0.1000000000000E+01, 0.1833697211072E+01, 0.3120000000000E+01, 0.1073617344292E+01, 0.3120000000000E+01, 0.2865362712290E+03, 0.1255072386381E+01, 0.3760000000000E+01
 0.51600E+02, 0.3058603096079E+02, 0.1000000000000E+02, 0.9193136504215E+02, 0.1000000000000E+01, 0.1834089898610E+01, 0.3120000000000E+01, 0.1072897921431E+01, 0.3120000000000E+01, 0.2865449172131E+03, 0.1261589866957E+01, 0.3760000000000E+01
 0.51675E+02, 0.3058717427961E+02, 0.1000000000000E+02, 0.9193413273929E+02, 0.1000000000000E+01, 0.1834482569792E+01, 0.3120000000000E+01, 0.1072178355995E+01, 0.3120000000000E+01, 0.2865535829354E+03, 0.1268133906444E+01, 0.3760000000000E+01
 0.51750E+02, 0.3058831778667E+02, 0.1000000000000E+02, 0.9193690167379E+02, 0.1000000000000E+01, 0.1834875227246E+01, 0.3120000000000E+01, 0.1071458654397E+01, 0.3120000000000E+01, 0.2865622524674E+03, 0.1274646368627E+01, 0.3760000000000E+01
 0.51825E+02, 0.3058946169906E+02, 0.1000000000000E+02, 0.9193967705166E+02, 0.1000000000000E+01, 0.1835267868362E+01, 0.3120000000000E+01, 0.1070738808755E+01, 0.3120000000000E+01, 0.2865709425205E+03, 0.1281184786417E+01, 0.3760000000000E+01
 0.51900E+02, 0.3059060580388E+02, 0.1000000000000E+02, 0.9194245347776E+02, 0.1000000000000E+01, 0.1835660495698E+01, 0.3120000000000E+01, 0.1070018825188E+01, 0.3120000000000E+01, 0.2865796357870E+03, 0.1287692245311E+01, 0.3760000000000E+01
 0.51975E+02, 0.3059175031678E+02, 0.1000000000000E+02, 0.9194523659196E+02, 0.1000000000000E+01, 0.1836053106717E+01, 0.3120000000000E+01, 0.1069298696091E+01, 0.3120000000000E+01, 0.2865883503459E+03, 0.1294225050791E+01, 0.3760000000000E+01
 0.52050E+02, 0.3059289502638E+02, 0.1000000000000E+02, 0.9194802054256E+02, 0.1000000000000E+01, 0.1836445703900E+01, 0.3120000000000E+01, 0.1068578427278E+01, 0.3120000000000E+01, 0.2865970674499E+03, 0.1300727515236E+01, 0.3760000000000E+01
 0.52125E+02, 0.3059404014687E+02, 0.1000000000000E+02, 0.9195081141957E+02, 0.1000000000000E+01, 0.1836838284787E+01, 0.3120000000000E+01, 0.1067858011432E+01, 0.3120000000000E+01, 0.2866058065972E+03, 0.1307254701351E+01, 0.3760000000000E+01
 0.52200E+02, 0.3059518546836E+02, 0.1000000000000E+02, 0.9195360289874E+02, 0.1000000000000E+01, 0.1837230851784E+01, 0.3120000000000E+01, 0.1067137454053E+01, 0.3120000000000E+01, 0.2866145475506E+03, 0.1313752175836E+01, 0.3760000000000E+01
 0.52275E+02, 0.3059633120361E+02, 0.1000000000000E+02, 0.9195640153579E+02, 0.1000000000000E+01, 0.1837623402504E+01, 0.3120000000000E+01, 0.1066416748115E+01, 0.3120000000000E+01, 0.2866233112762E+03, 0.1320273732735E+01, 0.3760000000000E+01
 0.52350E+02, 0.3059747714424E+02, 0.1000000000000E+02, 0.9195920051953E+02, 0.1000000000000E+01, 0.1838015939276E+01, 0.3120000000000E+01, 0.1065695898793E+01, 0.3120000000000E+01, 0.2866320760015E+03, 0.1326766224948E+01, 0.3760000000000E+01
 0.52425E+02, 0.3059862350156E+02, 0.1000000000000E+02, 0.9196200688390E+02, 0.1000000000000E+01, 0.1838408459795E+01, 0.3120000000000E+01, 0.1064974899360E+01, 0.3120000000000E+01, 0.2866408641996E+03, 0.1333282147885E+01, 0.3760000000000E+01
 0.52500E+02, 0.3059977006869E+02, 0.1000000000000E+02, 0.9196481331246E+02, 0.1000000000000E+01, 0.1838800966309E+01, 0.3120000000000E+01, 0.1064253754657E+01, 0.3120000000000E+01, 0.2866496525058E+03, 0.1339769653601E+01, 0.3760000000000E+01
 0.52575E+02, 0.3060091705551E+02, 0.1000000000000E+02, 0.9196762733649E+02, 0.1000000000000E+01, 0.1839193456590E+01, 0.3120000000000E+01, 0.1063532458264E+01, 0.3120000000000E+01, 0.2866584649605E+03, 0.1346279923770E+01, 0.3760000000000E+01
 0.52650E+02, 0.3060206425667E+02, 0.1000000000000E+02, 0.9197044111392E+02, 0.1000000000000E+01, 0.1839585932808E+01, 0.3120000000000E+01, 0.1062811014676E+01, 0.3120000000000E+01, 0.2866672765418E+03, 0.1352762435792E+01, 0.3760000000000E+01
 0.52725E+02, 0.3060321188056E+02, 0.1000000000000E+02, 0.9197326269668E+02, 0.1000000000000E+01, 0.1839978392818E+01, 0.3120000000000E+01, 0.1062089417786E+01, 0.3120000000000E+01, 0.2866761129308E+03, 0.1359267035603E+01, 0.3760000000000E+01
 0.52800E+02, 0.3060435972342E+02, 0.1000000000000E+02, 0.9197608369411E+02, 0.1000000000000E+01, 0.1840370838703E+01, 0.3120000000000E+01, 0.1061367671732E+01, 0.3120000000000E+01, 0.2866849473770E+03, 0.1365744551684E+01, 0.3760000000000E+01
 0.52875E+02, 0.3060550799215E+02, 0.1000000000000E+02, 0.9197891269956E+02, 0.1000000000000E+01, 0.1840763268405E+01, 0.3120000000000E+01, 0.1060645770733E+01, 0.3120000000000E+01, 0.2866938072669E+03, 0.1372243455431E+01, 0.3760000000000E+01
 0.52950E+02, 0.3060665648453E+02, 0.1000000000000E+02, 0.9198174075373E+02, 0.1000000000000E+01, 0.1841155683922E+01, 0.3120000000000E+01, 0.1059923718557E+01, 0.3120000000000E+01, 0.2867026640584E+03, 0.1378715962104E+01, 0.3760000000000E+01
 0.53025E+02, 0.3060780540601E+02, 0.1000000000000E+02, 0.9198457701271E+02, 0.1000000000000E+01, 0.1841548083283E+01, 0.3120000000000E+01, 0.1059201509757E+01, 0.3120000000000E+01, 0.2867115469107E+03, 0.1385209143622E+01, 0.3760000000000E+01
 0.53100E+02, 0.3060895455592E+02, 0.1000000000000E+02, 0.9198741192490E+02, 0.1000000000000E+01, 0.1841940468395E+01, 0.3120000000000E+01, 0.1058479147720E+01, 0.3120000000000E+01, 0.2867204254155E+03, 0.1391676624025E+01, 0.3760000000000E+01
 0.53175E+02, 0.3061010413821E+02, 0.1000000000000E+02, 0.9199025524166E+02, 0.1000000000000E+01, 0.1842332837381E+01, 0.3120000000000E+01, 0.1057756627351E+01, 0.3120000000000E+01, 0.2867293306071E+03, 0.1398164043243E+01, 0.3760000000000E+01
 0.53250E+02, 0.3061125395381E+02, 0.1000000000000E+02, 0.9199309679213E+02, 0.1000000000000E+01, 0.1842725192054E+01, 0.3120000000000E+01, 0.1057033951635E+01, 0.3120000000000E+01, 0.2867382301265E+03, 0.1404626488433E+01, 0.3760000000000E+01
 0.53325E+02, 0.3061240420516E+02, 0.1000000000000E+02, 0.9199594694197E+02, 0.1000000000000E+01, 0.1843117530630E+01, 0.3120000000000E+01, 0.1056311115843E+01, 0.3120000000000E+01, 0.2867471569426E+03, 0.1411108104817E+01, 0.3760000000000E+01
 0.53400E+02, 0.3061355469477E+02, 0.1000000000000E+02, 0.9199879488097E+02, 0.1000000000000E+01, 0.1843509854829E+01, 0.3120000000000E+01, 0.1055588122553E+01, 0.3120000000000E+01, 0.2867560766827E+03, 0.1417565481922E+01, 0.3760000000000E+01
 0.53475E+02, 0.3061470562356E+02, 0.1000000000000E+02, 0.9200165162648E+02, 0.1000000000000E+01, 0.1843902162964E+01, 0.3120000000000E+01, 0.1054864967412E+01, 0.3120000000000E+01, 0.2867650243680E+03, 0.1424041260265E+01, 0.3760000000000E+01
 0.53550E+02, 0.3061585679566E+02, 0.1000000000000E+02, 0.9200450569395E+02, 0.1000000000000E+01, 0.1844294456654E+01, 0.3120000000000E+01, 0.1054141652575E+01, 0.3120000000000E+01, 0.2867739635020E+03, 0.1430493555206E+01, 0.3760000000000E+01
 0.53625E+02, 0.3061700841043E+02, 0.1000000000000E+02, 0.9200736878254E+02, 0.1000000000000E+01, 0.1844686734316E+01, 0.3120000000000E+01, 0.1053418174087E+01, 0.3120000000000E+01, 0.2867829312533E+03, 0.1436963442497E+01, 0.3760000000000E+01
 0.53700E+02, 0.3061816027363E+02, 0.1000000000000E+02, 0.9201022870492E+02, 0.1000000000000E+01, 0.1845078997466E+01, 0.3120000000000E+01, 0.1052694533661E+01, 0.3120000000000E+01, 0.2867918889123E+03, 0.1443410627538E+01, 0.3760000000000E+01
 0.53775E+02, 0.3061931258304E+02, 0.1000000000000E+02, 0.9201309787391E+02, 0.1000000000000E+01, 0.1845471244623E+01, 0.3120000000000E+01, 0.1051970727761E+01, 0.3120000000000E+01, 0.2868008758940E+03, 0.1449874573540E+01, 0.3760000000000E+01
 0.53850E+02, 0.3062046514606E+02, 0.1000000000000E+02, 0.9201596337880E+02, 0.1000000000000E+01, 0.1845863477199E+01, 0.3120000000000E+01, 0.1051246757645E+01, 0.3120000000000E+01, 0.2868098512121E+03, 0.1456316628669E+01, 0.3760000000000E+01
 0.53925E+02, 0.3062161815888E+02, 0.1000000000000E+02, 0.9201883837754E+02, 0.1000000000000E+01, 0.1846255693822E+01, 0.3120000000000E+01, 0.1050522620213E+01, 0.3120000000000E+01, 0.2868188566272E+03, 0.1462774582906E+01, 0.3760000000000E+01
 0.54000E+02, 0.3062277143055E+02, 0.1000000000000E+02, 0.9202170919033E+02, 0.1000000000000E+01, 0.1846647895792E+01, 0.3120000000000E+01, 0.1049798316249E+01, 0.3120000000000E+01, 0.2868278487319E+03, 0.1469211484460E+01, 0.3760000000000E+01
 0.54075E+02, 0.3062392515565E+02, 0.1000000000000E+02, 0.9202458977156E+02, 0.1000000000000E+01, 0.1847040081853E+01, 0.3120000000000E+01, 0.1049073843116E+01, 0.3120000000000E+01, 0.2868368717939E+03, 0.1475663391077E+01, 0.3760000000000E+01
 0.54150E+02, 0.3062507914489E+02, 0.1000000000000E+02, 0.9202746563161E+02, 0.1000000000000E+01, 0.1847432253186E+01, 0.3120000000000E+01, 0.1048349201104E+01, 0.3120000000000E+01, 0.2868458798570E+03, 0.1482095119363E+01, 0.3760000000000E+01
 0.54225E+02, 0.3062623359119E+02, 0.1000000000000E+02, 0.9203035155877E+02, 0.1000000000000E+01, 0.1847824408655E+01, 0.3120000000000E+01, 0.1047624388061E+01, 0.3120000000000E+01, 0.2868549198136E+03, 0.1488540926495E+01, 0.3760000000000E+01
 0.54300E+02, 0.3062738830697E+02, 0.1000000000000E+02, 0.9203323221471E+02, 0.1000000000000E+01, 0.1848216549320E+01, 0.3120000000000E+01, 0.1046899403766E+01, 0.3120000000000E+01, 0.2868639430367E+03, 0.1494967461722E+01, 0.3760000000000E+01
 0.54375E+02, 0.3062854348346E+02, 0.1000000000000E+02, 0.9203612327485E+02, 0.1000000000000E+01, 0.1848608674170E+01, 0.3120000000000E+01, 0.1046174246580E+01, 0.3120000000000E+01, 0.2868729992104E+03, 0.1501407106438E+01, 0.3760000000000E+01
 0.54450E+02, 0.3062969893479E+02, 0.1000000000000E+02, 0.9203900849581E+02, 0.1000000000000E+01, 0.1849000784137E+01, 0.3120000000000E+01, 0.1045448915741E+01, 0.3120000000000E+01, 0.2868820368600E+03, 0.1507828431900E+01, 0.3760000000000E+01
 0.54525E+02, 0.3063085485047E+02, 0.1000000000000E+02, 0.9204190449251E+02, 0.1000000000000E+01, 0.1849392878342E+01, 0.3120000000000E+01, 0.1044723410158E+01, 0.3120000000000E+01, 0.2868911086259E+03, 0.1514261859904E+01, 0.3760000000000E+01
 0.54600E+02, 0.3063201104640E+02, 0.1000000000000E+02, 0.9204479407393E+02, 0.1000000000000E+01, 0.1849784957580E+01, 0.3120000000000E+01, 0.1043997728501E+01, 0.3120000000000E+01, 0.2869001600518E+03, 0.1520677964188E+01, 0.3760000000000E+01
 0.54675E+02, 0.3063316771029E+02, 0.1000000000000E+02, 0.9204769483878E+02, 0.1000000000000E+01, 0.1850177021111E+01, 0.3120000000000E+01, 0.1043271870252E+01, 0.3120000000000E+01, 0.2869092468738E+03, 0.1527105122230E+01, 0.3760000000000E+01
 0.54750E+02, 0.3063432465985E+02, 0.1000000000000E+02, 0.9205058859047E+02, 0.1000000000000E+01, 0.1850569069591E+01, 0.3120000000000E+01, 0.1042545833491E+01, 0.3120000000000E+01, 0.2869183114722E+03, 0.1533515997941E+01, 0.3760000000000E+01
 0.54825E+02, 0.3063548208098E+02, 0.1000000000000E+02, 0.9205349397944E+02, 0.1000000000000E+01, 0.1850961102423E+01, 0.3120000000000E+01, 0.1041819618309E+01, 0.3120000000000E+01, 0.2869274128917E+03, 0.1539936825832E+01, 0.3760000000000E+01
 0.54900E+02, 0.3063663979321E+02, 0.1000000000000E+02, 0.9205639173744E+02, 0.1000000000000E+01, 0.1851353120114E+01, 0.3120000000000E+01, 0.1041093222158E+01, 0.3120000000000E+01, 0.2869364901415E+03, 0.1546342470148E+01, 0.3760000000000E+01
 0.54975E+02, 0.3063779798058E+02, 0.1000000000000E+02, 0.9205930163326E+02, 0.1000000000000E+01, 0.1851745122221E+01, 0.3120000000000E+01, 0.1040366645780E+01, 0.3120000000000E+01, 0.2869456057847E+03, 0.1552756902559E+01, 0.3760000000000E+01
 0.55050E+02, 0.3063895646449E+02, 0.1000000000000E+02, 0.9206220325757E+02, 0.1000000000000E+01, 0.1852137109092E+01, 0.3120000000000E+01, 0.1039639885960E+01, 0.3120000000000E+01, 0.2869546952414E+03, 0.1559157316171E+01, 0.3760000000000E+01
 0.55125E+02, 0.3064011542707E+02, 0.1000000000000E+02, 0.9206511757549E+02, 0.1000000000000E+01, 0.1852529080446E+01, 0.3120000000000E+01, 0.1038912944129E+01, 0.3120000000000E+01, 0.2869638248375E+03, 0.1565565300568E+01, 0.3760000000000E+01
 0.55200E+02, 0.3064127469166E+02, 0.1000000000000E+02, 0.9206802294949E+02, 0.1000000000000E+01, 0.1852921036466E+01, 0.3120000000000E+01, 0.1038185816366E+01, 0.3120000000000E+01, 0.2869729261304E+03, 0.1571960502569E+01, 0.3760000000000E+01
 0.55275E+02, 0.3064243443839E+02, 0.1000000000000E+02, 0.9207094161845E+02, 0.1000000000000E+01, 0.1853312977042E+01, 0.3120000000000E+01, 0.1037458504840E+01, 0.3120000000000E+01, 0.2869820694526E+03, 0.1578361968189E+01, 0.3760000000000E+01
 0.55350E+02, 0.3064359449260E+02, 0.1000000000000E+02, 0.9207385064842E+02, 0.1000000000000E+01, 0.1853704902178E+01, 0.3120000000000E+01, 0.1036731004877E+01, 0.3120000000000E+01, 0.2869911822841E+03, 0.1584751966793E+01, 0.3760000000000E+01
 0.55425E+02, 0.3064475503239E+02, 0.1000000000000E+02, 0.9207677363931E+02, 0.1000000000000E+01, 0.1854096811950E+01, 0.3120000000000E+01, 0.1036003319431E+01, 0.3120000000000E+01, 0.2870003392377E+03, 0.1591146858171E+01, 0.3760000000000E+01
 0.55500E+02, 0.3064591588514E+02, 0.1000000000000E+02, 0.9207968624563E+02, 0.1000000000000E+01, 0.1854488706169E+01, 0.3120000000000E+01, 0.1035275443021E+01, 0.3120000000000E+01, 0.2870094633552E+03, 0.1597531676098E+01, 0.3760000000000E+01
 0.55575E+02, 0.3064707722684E+02, 0.1000000000000E+02, 0.9208261354271E+02, 0.1000000000000E+01, 0.1854880585110E+01, 0.3120000000000E+01, 0.1034547379448E+01, 0.3120000000000E+01, 0.2870186338887E+03, 0.1603919925231E+01, 0.3760000000000E+01
 0.55650E+02, 0.3064823888702E+02, 0.1000000000000E+02, 0.9208552966880E+02, 0.1000000000000E+01, 0.1855272448378E+01, 0.3120000000000E+01, 0.1033819122365E+01, 0.3120000000000E+01, 0.2870277691125E+03, 0.1610299591484E+01, 0.3760000000000E+01
 0.55725E+02, 0.3064940103943E+02, 0.1000000000000E+02, 0.9208846127969E+02, 0.1000000000000E+01, 0.1855664296460E+01, 0.3120000000000E+01, 0.1033090676479E+01, 0.3120000000000E+01, 0.2870369532481E+03, 0.1616681123326E+01, 0.3760000000000E+01
 0.55800E+02, 0.3065056351586E+02, 0.1000000000000E+02, 0.9209138088632E+02, 0.1000000000000E+01, 0.1856056128743E+01, 0.3120000000000E+01, 0.1032362034513E+01, 0.3120000000000E+01, 0.2870460994536E+03, 0.1623055676920E+01, 0.3760000000000E+01
 0.55875E+02, 0.3065172648776E+02, 0.1000000000000E+02, 0.9209431685108E+02, 0.1000000000000E+01, 0.1856447945938E+01, 0.3120000000000E+01, 0.1031633202147E+01, 0.3120000000000E+01, 0.2870552973161E+03, 0.1629430425381E+01, 0.3760000000000E+01
 0.55950E+02, 0.3065288978923E+02, 0.1000000000000E+02, 0.9209723990742E+02, 0.1000000000000E+01, 0.1856839747198E+01, 0.3120000000000E+01, 0.1030904171102E+01, 0.3120000000000E+01, 0.2870644544057E+03, 0.1635799915982E+01, 0.3760000000000E+01
 0.56025E+02, 0.3065405358934E+02, 0.1000000000000E+02, 0.9210018027591E+02, 0.1000000000000E+01, 0.1857231533479E+01, 0.3120000000000E+01, 0.1030174948112E+01, 0.3120000000000E+01, 0.2870736661513E+03, 0.1642167791187E+01, 0.3760000000000E+01
 0.56100E+02, 0.3065521772461E+02, 0.1000000000000E+02, 0.9210310677435E+02, 0.1000000000000E+01, 0.1857623303678E+01, 0.3120000000000E+01, 0.1029445523809E+01, 0.3120000000000E+01, 0.2870828341010E+03, 0.1648532279147E+01, 0.3760000000000E+01
 0.56175E+02, 0.3065638236161E+02, 0.1000000000000E+02, 0.9210605161753E+02, 0.1000000000000E+01, 0.1858015059016E+01, 0.3120000000000E+01, 0.1028715906066E+01, 0.3120000000000E+01, 0.2870920599525E+03, 0.1654893198624E+01, 0.3760000000000E+01
 0.56250E+02, 0.3065754733942E+02, 0.1000000000000E+02, 0.9210898154593E+02, 0.1000000000000E+01, 0.1858406798114E+01, 0.3120000000000E+01, 0.1027986084338E+01, 0.3120000000000E+01, 0.2871012387242E+03, 0.1661252745622E+01, 0.3760000000000E+01
 0.56325E+02, 0.3065871282195E+02, 0.1000000000000E+02, 0.9211193096074E+02, 0.1000000000000E+01, 0.1858798522480E+01, 0.3120000000000E+01, 0.1027256067737E+01, 0.3120000000000E+01, 0.2871104789865E+03, 0.1667606617754E+01, 0.3760000000000E+01
 0.56400E+02, 0.3065987865099E+02, 0.1000000000000E+02, 0.9211486432056E+02, 0.1000000000000E+01, 0.1859190230435E+01, 0.3120000000000E+01, 0.1026525844430E+01, 0.3120000000000E+01, 0.2871196685853E+03, 0.1673961300554E+01, 0.3760000000000E+01
 0.56475E+02, 0.3066104498765E+02, 0.1000000000000E+02, 0.9211781841581E+02, 0.1000000000000E+01, 0.1859581923800E+01, 0.3120000000000E+01, 0.1025795424878E+01, 0.3120000000000E+01, 0.2871289236011E+03, 0.1680308018301E+01, 0.3760000000000E+01
 0.56550E+02, 0.3066221167661E+02, 0.1000000000000E+02, 0.9212075521574E+02, 0.1000000000000E+01, 0.1859973600568E+01, 0.3120000000000E+01, 0.1025064795846E+01, 0.3120000000000E+01, 0.2871381240554E+03, 0.1686657937983E+01, 0.3760000000000E+01
 0.56625E+02, 0.3066337887600E+02, 0.1000000000000E+02, 0.9212371412010E+02, 0.1000000000000E+01, 0.1860365262902E+01, 0.3120000000000E+01, 0.1024333969267E+01, 0.3120000000000E+01, 0.2871473942297E+03, 0.1692997386015E+01, 0.3760000000000E+01
 0.56700E+02, 0.3066454643352E+02, 0.1000000000000E+02, 0.9212665436920E+02, 0.1000000000000E+01, 0.1860756908438E+01, 0.3120000000000E+01, 0.1023602930370E+01, 0.3120000000000E+01, 0.2871566055689E+03, 0.1699342644131E+01, 0.3760000000000E+01
 0.56775E+02, 0.3066571450419E+02, 0.1000000000000E+02, 0.9212961822594E+02, 0.1000000000000E+01, 0.1861148539710E+01, 0.3120000000000E+01, 0.1022871692699E+01, 0.3120000000000E+01, 0.2871658913531E+03, 0.1705674694614E+01, 0.3760000000000E+01
 0.56850E+02, 0.3066688293896E+02, 0.1000000000000E+02, 0.9213256193241E+02, 0.1000000000000E+01, 0.1861540153965E+01, 0.3120000000000E+01, 0.1022140239798E+01, 0.3120000000000E+01, 0.2871751136045E+03, 0.1712015416309E+01, 0.3760000000000E+01
 0.56925E+02, 0.3066805188945E+02, 0.1000000000000E+02, 0.9213553090609E+02, 0.1000000000000E+01, 0.1861931754146E+01, 0.3120000000000E+01, 0.1021408586982E+01, 0.3120000000000E+01, 0.2871844155170E+03, 0.1718339930019E+01, 0.3760000000000E+01
 0.57000E+02, 0.3066922121011E+02, 0.1000000000000E+02, 0.9213847807051E+02, 0.1000000000000E+01, 0.1862323337070E+01, 0.3120000000000E+01, 0.1020676715936E+01, 0.3120000000000E+01, 0.2871936486840E+03, 0.1724676253245E+01, 0.3760000000000E+01
 0.57075E+02, 0.3067039104896E+02, 0.1000000000000E+02, 0.9214145234065E+02, 0.1000000000000E+01, 0.1862714906129E+01, 0.3120000000000E+01, 0.1019944643932E+01, 0.3120000000000E+01, 0.2872029672907E+03, 0.1730993060838E+01, 0.3760000000000E+01
 0.57150E+02, 0.3067156126417E+02, 0.1000000000000E+02, 0.9214440297363E+02, 0.1000000000000E+01, 0.1863106457667E+01, 0.3120000000000E+01, 0.1019212350599E+01, 0.3120000000000E+01, 0.2872122114083E+03, 0.1737325154704E+01, 0.3760000000000E+01
 0.57225E+02, 0.3067273199990E+02, 0.1000000000000E+02, 0.9214738273751E+02, 0.1000000000000E+01, 0.1863497995575E+01, 0.3120000000000E+01, 0.1018479855365E+01, 0.3120000000000E+01, 0.2872215473303E+03, 0.1743634080516E+01, 0.3760000000000E+01
 0.57300E+02, 0.3067390311836E+02, 0.1000000000000E+02, 0.9215033682828E+02, 0.1000000000000E+01, 0.1863889515671E+01, 0.3120000000000E+01, 0.1017747135589E+01, 0.3120000000000E+01, 0.2872308023668E+03, 0.1749962134893E+01, 0.3760000000000E+01
 0.57375E+02, 0.3067507475948E+02, 0.1000000000000E+02, 0.9215332230300E+02, 0.1000000000000E+01, 0.1864281022398E+01, 0.3120000000000E+01, 0.1017014213093E+01, 0.3120000000000E+01, 0.2872401562882E+03, 0.1756262963745E+01, 0.3760000000000E+01
 0.57450E+02, 0.3067624678989E+02, 0.1000000000000E+02, 0.9215627983584E+02, 0.1000000000000E+01, 0.1864672510993E+01, 0.3120000000000E+01, 0.1016281062707E+01, 0.3120000000000E+01, 0.2872494221961E+03, 0.1762587189895E+01, 0.3760000000000E+01
 0.57525E+02, 0.3067741934494E+02, 0.1000000000000E+02, 0.9215927126031E+02, 0.1000000000000E+01, 0.1865063986510E+01, 0.3120000000000E+01, 0.1015547708920E+01, 0.3120000000000E+01, 0.2872587948695E+03, 0.1768879684703E+01, 0.3760000000000E+01
 0.57600E+02, 0.3067859229603E+02, 0.1000000000000E+02, 0.9216223221023E+02, 0.1000000000000E+01, 0.1865455443540E+01, 0.3120000000000E+01, 0.1014814123741E+01, 0.3120000000000E+01, 0.2872680715724E+03, 0.1775200343859E+01, 0.3760000000000E+01
 0.57675E+02, 0.3067976577353E+02, 0.1000000000000E+02, 0.9216522984781E+02, 0.1000000000000E+01, 0.1865846887820E+01, 0.3120000000000E+01, 0.1014080334634E+01, 0.3120000000000E+01, 0.2872774638274E+03, 0.1781484223530E+01, 0.3760000000000E+01
 0.57750E+02, 0.3068093965409E+02, 0.1000000000000E+02, 0.9216819416813E+02, 0.1000000000000E+01, 0.1866238313217E+01, 0.3120000000000E+01, 0.1013346310457E+01, 0.3120000000000E+01, 0.2872867511808E+03, 0.1787801605547E+01, 0.3760000000000E+01
 0.57825E+02, 0.3068211406259E+02, 0.1000000000000E+02, 0.9217119831430E+02, 0.1000000000000E+01, 0.1866629726234E+01, 0.3120000000000E+01, 0.1012612082005E+01, 0.3120000000000E+01, 0.2872961639478E+03, 0.1794076561566E+01, 0.3760000000000E+01
 0.57900E+02, 0.3068328888143E+02, 0.1000000000000E+02, 0.9217416593950E+02, 0.1000000000000E+01, 0.1867021119927E+01, 0.3120000000000E+01, 0.1011877614598E+01, 0.3120000000000E+01, 0.2873054617485E+03, 0.1800391002859E+01, 0.3760000000000E+01
 0.57975E+02, 0.3068446422947E+02, 0.1000000000000E+02, 0.9217717691198E+02, 0.1000000000000E+01, 0.1867412501656E+01, 0.3120000000000E+01, 0.1011142942777E+01, 0.3120000000000E+01, 0.2873148960280E+03, 0.1806656666571E+01, 0.3760000000000E+01
 0.58050E+02, 0.3068563999548E+02, 0.1000000000000E+02, 0.9218014775516E+02, 0.1000000000000E+01, 0.1867803863568E+01, 0.3120000000000E+01, 0.1010408027882E+01, 0.3120000000000E+01, 0.2873242040054E+03, 0.1812968555774E+01, 0.3760000000000E+01
 0.58125E+02, 0.3068681629161E+02, 0.1000000000000E+02, 0.9218316591283E+02, 0.1000000000000E+01, 0.1868195213988E+01, 0.3120000000000E+01, 0.1009672908672E+01, 0.3120000000000E+01, 0.2873336609272E+03, 0.1819224510112E+01, 0.3760000000000E+01
 0.58200E+02, 0.3068799301372E+02, 0.1000000000000E+02, 0.9218613986287E+02, 0.1000000000000E+01, 0.1868586544036E+01, 0.3120000000000E+01, 0.1008937541995E+01, 0.3120000000000E+01, 0.2873429787347E+03, 0.1825534303990E+01, 0.3760000000000E+01
 0.58275E+02, 0.3068917026652E+02, 0.1000000000000E+02, 0.9218916560508E+02, 0.1000000000000E+01, 0.1868977863129E+01, 0.3120000000000E+01, 0.1008201971380E+01, 0.3120000000000E+01, 0.2873524595560E+03, 0.1831780055567E+01, 0.3760000000000E+01
 0.58350E+02, 0.3069034795374E+02, 0.1000000000000E+02, 0.9219214250223E+02, 0.1000000000000E+01, 0.1869369161224E+01, 0.3120000000000E+01, 0.1007466148589E+01, 0.3120000000000E+01, 0.2873617866945E+03, 0.1838088276159E+01, 0.3760000000000E+01
 0.58425E+02, 0.3069152617177E+02, 0.1000000000000E+02, 0.9219517628219E+02, 0.1000000000000E+01, 0.1869760448975E+01, 0.3120000000000E+01, 0.1006730122563E+01, 0.3120000000000E+01, 0.2873712928419E+03, 0.1844323255527E+01, 0.3760000000000E+01
 0.58500E+02, 0.3069270483320E+02, 0.1000000000000E+02, 0.9219815594078E+02, 0.1000000000000E+01, 0.1870151715021E+01, 0.3120000000000E+01, 0.1005993839279E+01, 0.3120000000000E+01, 0.2873806287311E+03, 0.1850630536323E+01, 0.3760000000000E+01
 0.58575E+02, 0.3069388402505E+02, 0.1000000000000E+02, 0.9220119826573E+02, 0.1000000000000E+01, 0.1870542971422E+01, 0.3120000000000E+01, 0.1005257353842E+01, 0.3120000000000E+01, 0.2873901618007E+03, 0.1856854076761E+01, 0.3760000000000E+01
 0.58650E+02, 0.3069506366986E+02, 0.1000000000000E+02, 0.9220418044045E+02, 0.1000000000000E+01, 0.1870934205314E+01, 0.3120000000000E+01, 0.1004520605634E+01, 0.3120000000000E+01, 0.2873995056727E+03, 0.1863161136157E+01, 0.3760000000000E+01
 0.58725E+02, 0.3069624384411E+02, 0.1000000000000E+02, 0.9220723188005E+02, 0.1000000000000E+01, 0.1871325430362E+01, 0.3120000000000E+01, 0.1003783656800E+01, 0.3120000000000E+01, 0.2874090674572E+03, 0.1869372452909E+01, 0.3760000000000E+01
 0.58800E+02, 0.3069742448159E+02, 0.1000000000000E+02, 0.9221021626159E+02, 0.1000000000000E+01, 0.1871716631985E+01, 0.3120000000000E+01, 0.1003046439181E+01, 0.3120000000000E+01, 0.2874184183433E+03, 0.1875680141406E+01, 0.3760000000000E+01
 0.58875E+02, 0.3069860564681E+02, 0.1000000000000E+02, 0.9221327747197E+02, 0.1000000000000E+01, 0.1872107825687E+01, 0.3120000000000E+01, 0.1002309022986E+01, 0.3120000000000E+01, 0.2874280109072E+03, 0.1881878315993E+01, 0.3760000000000E+01
 0.58950E+02, 0.3069978728634E+02, 0.1000000000000E+02, 0.9221626368255E+02, 0.1000000000000E+01, 0.1872498994914E+01, 0.3120000000000E+01, 0.1001571331397E+01, 0.3120000000000E+01, 0.2874373676239E+03, 0.1888187639631E+01, 0.3760000000000E+01
 0.59025E+02, 0.3070096945111E+02, 0.1000000000000E+02, 0.9221933541314E+02, 0.1000000000000E+01, 0.1872890157284E+01, 0.3120000000000E+01, 0.1000833443902E+01, 0.3120000000000E+01, 0.2874469933246E+03, 0.1894371587196E+01, 0.3760000000000E+01
 0.59100E+02, 0.3070215210223E+02, 0.1000000000000E+02, 0.9222232297022E+02, 0.1000000000000E+01, 0.1873281293975E+01, 0.3120000000000E+01, 0.1000095273703E+01, 0.3120000000000E+01, 0.2874563543594E+03, 0.1900683731801E+01, 0.3760000000000E+01
 0.59175E+02, 0.3070333527509E+02, 0.1000000000000E+02, 0.9222540607921E+02, 0.1000000000000E+01, 0.1873672425042E+01, 0.3120000000000E+01, 0.9993569110022E+00, 0.3120000000000E+01, 0.2874660158958E+03, 0.1906852164540E+01, 0.3760000000000E+01
 0.59250E+02, 0.3070451894748E+02, 0.1000000000000E+02, 0.9222839440082E+02, 0.1000000000000E+01, 0.1874063529041E+01, 0.3120000000000E+01, 0.9986182574644E+00, 0.3120000000000E+01, 0.2874753794238E+03, 0.1913168542310E+01, 0.3760000000000E+01
 0.59325E+02, 0.3070570313693E+02, 0.1000000000000E+02, 0.9223148988284E+02, 0.1000000000000E+01, 0.1874454628847E+01, 0.3120000000000E+01, 0.9978794156960E+00, 0.3120000000000E+01, 0.2874850799244E+03, 0.1919319932405E+01, 0.3760000000000E+01
 0.59400E+02, 0.3070688784047E+02, 0.1000000000000E+02, 0.9223447824686E+02, 0.1000000000000E+01, 0.1874845699977E+01, 0.3120000000000E+01, 0.9971402739758E+00, 0.3120000000000E+01, 0.2874944436802E+03, 0.1925642220753E+01, 0.3760000000000E+01
 0.59475E+02, 0.3070807305498E+02, 0.1000000000000E+02, 0.9223758724934E+02, 0.1000000000000E+01, 0.1875236768585E+01, 0.3120000000000E+01, 0.9964009493351E+00, 0.3120000000000E+01, 0.2875041867529E+03, 0.1931774739744E+01, 0.3760000000000E+01
 0.59550E+02, 0.3070925879972E+02, 0.1000000000000E+02, 0.9224057476064E+02, 0.1000000000000E+01, 0.1875627806647E+01, 0.3120000000000E+01, 0.9956613144636E+00, 0.3120000000000E+01, 0.2875135479281E+03, 0.1938104934725E+01, 0.3760000000000E+01
 0.59625E+02, 0.3071044504769E+02, 0.1000000000000E+02, 0.9224369863442E+02, 0.1000000000000E+01, 0.1876018844141E+01, 0.3120000000000E+01, 0.9949215032218E+00, 0.3120000000000E+01, 0.2875233378200E+03, 0.1944216409704E+01, 0.3760000000000E+01
 0.59700E+02, 0.3071163184394E+02, 0.1000000000000E+02, 0.9224668419596E+02, 0.1000000000000E+01, 0.1876409848908E+01, 0.3120000000000E+01, 0.9941813700753E+00, 0.3120000000000E+01, 0.2875326929719E+03, 0.1950556912880E+01, 0.3760000000000E+01
 0.59775E+02, 0.3071281913366E+02, 0.1000000000000E+02, 0.9224982452271E+02, 0.1000000000000E+01, 0.1876800855400E+01, 0.3120000000000E+01, 0.9934410686000E+00, 0.3120000000000E+01, 0.2875425346556E+03, 0.1956644717498E+01, 0.3760000000000E+01
 0.59850E+02, 0.3071400699201E+02, 0.1000000000000E+02, 0.9225280678759E+02, 0.1000000000000E+01, 0.1877191826612E+01, 0.3120000000000E+01, 0.9927004318753E+00, 0.3120000000000E+01, 0.2875518795563E+03, 0.1962998410945E+01, 0.3760000000000E+01
 0.59925E+02, 0.3071519533164E+02, 0.1000000000000E+02, 0.9225596543870E+02, 0.1000000000000E+01, 0.1877582802250E+01, 0.3120000000000E+01, 0.9919596366560E+00, 0.3120000000000E+01, 0.2875617789145E+03, 0.1969059390239E+01, 0.3760000000000E+01
 0.60000E+02, 0.3071638426301E+02, 0.1000000000000E+02, 0.9225894274426E+02, 0.1000000000000E+01, 0.1877973739604E+01, 0.3120000000000E+01, 0.9912184908311E+00, 0.3120000000000E+01, 0.2875711083443E+03, 0.1975429757399E+01, 0.3760000000000E+01


==> figures/sec4/b2cl2/mesh_data_1.csv <==
        1148
       56232
           0
   5.0000000000000003E-002
  -5.0000000000000003E-002
           0
           0
   1.6666666666666701E-002
   1.0000000000000000E-002
   21.600000000000001     
   2.1600000000000000E-005
   3.5999999999999999E-007
   10000.000000000000     
   3.5999999999999999E-007
   1.0000000000000001E-009
   2.9815000000000000     
   86.147208577717194     
  0.50000000000000000     
  0.50000000000000000     
  -2.9058871261520300     
    1,1,3,3, 0.00000E+00, 0.00000E+00, 0.20000E+00, 0.00000E+00, 0.20000E+00, 0.10000E+00, 0.00000E+00, 0.10000E+00
    2,1,3,3, 0.20000E+00, 0.00000E+00, 0.40000E+00, 0.00000E+00, 0.40000E+00, 0.10000E+00, 0.20000E+00, 0.10000E+00
    3,1,3,3, 0.40000E+00, 0.00000E+00, 0.50000E+00, 0.00000E+00, 0.50000E+00, 0.10000E+00, 0.40000E+00, 0.10000E+00
    4,1,3,3, 0.50000E+00, 0.00000E+00, 0.55000E+00, 0.00000E+00, 0.55000E+00, 0.10000E+00, 0.50000E+00, 0.10000E+00
    5,1,4,3, 0.55000E+00, 0.00000E+00, 0.57500E+00, 0.00000E+00, 0.57500E+00, 0.10000E+00, 0.55000E+00, 0.10000E+00
    6,1,4,3, 0.57500E+00, 0.00000E+00, 0.60000E+00, 0.00000E+00, 0.60000E+00, 0.10000E+00, 0.57500E+00, 0.10000E+00
    7,1,3,3, 0.00000E+00, 0.10000E+00, 0.20000E+00, 0.10000E+00, 0.20000E+00, 0.20000E+00, 0.00000E+00, 0.20000E+00
    8,1,3,3, 0.20000E+00, 0.10000E+00, 0.40000E+00, 0.10000E+00, 0.40000E+00, 0.20000E+00, 0.20000E+00, 0.20000E+00
    9,1,3,3, 0.40000E+00, 0.10000E+00, 0.50000E+00, 0.10000E+00, 0.50000E+00, 0.20000E+00, 0.40000E+00, 0.20000E+00
   10,1,3,3, 0.50000E+00, 0.10000E+00, 0.55000E+00, 0.10000E+00, 0.55000E+00, 0.20000E+00, 0.50000E+00, 0.20000E+00
   11,1,4,3, 0.55000E+00, 0.10000E+00, 0.57500E+00, 0.10000E+00, 0.57500E+00, 0.20000E+00, 0.55000E+00, 0.20000E+00
   12,1,4,3, 0.57500E+00, 0.10000E+00, 0.60000E+00, 0.10000E+00, 0.60000E+00, 0.20000E+00, 0.57500E+00, 0.20000E+00
   13,1,3,3, 0.00000E+00, 0.20000E+00, 0.20000E+00, 0.20000E+00, 0.20000E+00, 0.30000E+00, 0.00000E+00, 0.30000E+00
   14,1,3,3, 0.20000E+00, 0.20000E+00, 0.40000E+00, 0.20000E+00, 0.40000E+00, 0.30000E+00, 0.20000E+00, 0.30000E+00
   15,1,3,3, 0.40000E+00, 0.20000E+00, 0.50000E+00, 0.20000E+00, 0.50000E+00, 0.30000E+00, 0.40000E+00, 0.30000E+00
   16,1,3,3, 0.50000E+00, 0.20000E+00, 0.55000E+00, 0.20000E+00, 0.55000E+00, 0.30000E+00, 0.50000E+00, 0.30000E+00
   17,1,4,3, 0.55000E+00, 0.20000E+00, 0.57500E+00, 0.20000E+00, 0.57500E+00, 0.30000E+00, 0.55000E+00, 0.30000E+00
   18,1,4,3, 0.57500E+00, 0.20000E+00, 0.60000E+00, 0.20000E+00, 0.60000E+00, 0.30000E+00, 0.57500E+00, 0.30000E+00
   19,2,4,3, 0.60000E+00, 0.00000E+00, 0.61667E+00, 0.00000E+00, 0.61667E+00, 0.10000E+00, 0.60000E+00, 0.10000E+00
   20,2,4,3, 0.61667E+00, 0.00000E+00, 0.63333E+00, 0.00000E+00, 0.63333E+00, 0.10000E+00, 0.61667E+00, 0.10000E+00
   21,2,3,3, 0.63333E+00, 0.00000E+00, 0.66667E+00, 0.00000E+00, 0.66667E+00, 0.10000E+00, 0.63333E+00, 0.10000E+00
   22,2,3,3, 0.66667E+00, 0.00000E+00, 0.73333E+00, 0.00000E+00, 0.73333E+00, 0.10000E+00, 0.66667E+00, 0.10000E+00
   23,2,3,3, 0.73333E+00, 0.00000E+00, 0.86667E+00, 0.00000E+00, 0.86667E+00, 0.10000E+00, 0.73333E+00, 0.10000E+00
   24,2,3,3, 0.86667E+00, 0.00000E+00, 0.93333E+00, 0.00000E+00, 0.93333E+00, 0.10000E+00, 0.86667E+00, 0.10000E+00
   25,2,3,3, 0.93333E+00, 0.00000E+00, 0.96667E+00, 0.00000E+00, 0.96667E+00, 0.10000E+00, 0.93333E+00, 0.10000E+00
   26,2,4,3, 0.96667E+00, 0.00000E+00, 0.98333E+00, 0.00000E+00, 0.98333E+00, 0.10000E+00, 0.96667E+00, 0.10000E+00
   27,2,4,3, 0.98333E+00, 0.00000E+00, 0.10000E+01, 0.00000E+00, 0.10000E+01, 0.10000E+00, 0.98333E+00, 0.10000E+00
   28,2,4,3, 0.60000E+00, 0.10000E+00, 0.61667E+00, 0.10000E+00, 0.61667E+00, 0.20000E+00, 0.60000E+00, 0.20000E+00
   29,2,4,3, 0.61667E+00, 0.10000E+00, 0.63333E+00, 0.10000E+00, 0.63333E+00, 0.20000E+00, 0.61667E+00, 0.20000E+00
   30,2,3,3, 0.63333E+00, 0.10000E+00, 0.66667E+00, 0.10000E+00, 0.66667E+00, 0.20000E+00, 0.63333E+00, 0.20000E+00
   31,2,3,3, 0.66667E+00, 0.10000E+00, 0.73333E+00, 0.10000E+00, 0.73333E+00, 0.20000E+00, 0.66667E+00, 0.20000E+00
   32,2,3,3, 0.73333E+00, 0.10000E+00, 0.86667E+00, 0.10000E+00, 0.86667E+00, 0.20000E+00, 0.73333E+00, 0.20000E+00
   33,2,3,3, 0.86667E+00, 0.10000E+00, 0.93333E+00, 0.10000E+00, 0.93333E+00, 0.20000E+00, 0.86667E+00, 0.20000E+00
   34,2,3,3, 0.93333E+00, 0.10000E+00, 0.96667E+00, 0.10000E+00, 0.96667E+00, 0.20000E+00, 0.93333E+00, 0.20000E+00
   35,2,4,3, 0.96667E+00, 0.10000E+00, 0.98333E+00, 0.10000E+00, 0.98333E+00, 0.20000E+00, 0.96667E+00, 0.20000E+00
   36,2,4,3, 0.98333E+00, 0.10000E+00, 0.10000E+01, 0.10000E+00, 0.10000E+01, 0.20000E+00, 0.98333E+00, 0.20000E+00
   37,2,4,3, 0.60000E+00, 0.20000E+00, 0.61667E+00, 0.20000E+00, 0.61667E+00, 0.30000E+00, 0.60000E+00, 0.30000E+00
   38,2,4,3, 0.61667E+00, 0.20000E+00, 0.63333E+00, 0.20000E+00, 0.63333E+00, 0.30000E+00, 0.61667E+00, 0.30000E+00
   39,2,3,3, 0.63333E+00, 0.20000E+00, 0.66667E+00, 0.20000E+00, 0.66667E+00, 0.30000E+00, 0.63333E+00, 0.30000E+00
   40,2,3,3, 0.66667E+00, 0.20000E+00, 0.73333E+00, 0.20000E+00, 0.73333E+00, 0.30000E+00, 0.66667E+00, 0.30000E+00
   41,2,3,3, 0.73333E+00, 0.20000E+00, 0.86667E+00, 0.20000E+00, 0.86667E+00, 0.30000E+00, 0.73333E+00, 0.30000E+00
   42,2,3,3, 0.86667E+00, 0.20000E+00, 0.93333E+00, 0.20000E+00, 0.93333E+00, 0.30000E+00, 0.86667E+00, 0.30000E+00
   43,2,3,3, 0.93333E+00, 0.20000E+00, 0.96667E+00, 0.20000E+00, 0.96667E+00, 0.30000E+00, 0.93333E+00, 0.30000E+00
   44,2,3,3, 0.96667E+00, 0.20000E+00, 0.98333E+00, 0.20000E+00, 0.98333E+00, 0.25000E+00, 0.96667E+00, 0.25000E+00
   45,2,4,3, 0.98333E+00, 0.20000E+00, 0.99167E+00, 0.20000E+00, 0.99167E+00, 0.25000E+00, 0.98333E+00, 0.25000E+00
   46,2,4,3, 0.99167E+00, 0.20000E+00, 0.10000E+01, 0.20000E+00, 0.10000E+01, 0.25000E+00, 0.99167E+00, 0.25000E+00
   47,2,4,3, 0.98333E+00, 0.25000E+00, 0.99167E+00, 0.25000E+00, 0.99167E+00, 0.30000E+00, 0.98333E+00, 0.30000E+00
   48,2,4,3, 0.99167E+00, 0.25000E+00, 0.99583E+00, 0.25000E+00, 0.99583E+00, 0.27500E+00, 0.99167E+00, 0.27500E+00
   49,2,4,3, 0.99583E+00, 0.25000E+00, 0.10000E+01, 0.25000E+00, 0.10000E+01, 0.27500E+00, 0.99583E+00, 0.27500E+00
   50,2,4,3, 0.99583E+00, 0.27500E+00, 0.10000E+01, 0.27500E+00, 0.10000E+01, 0.30000E+00, 0.99583E+00, 0.30000E+00
   51,2,4,3, 0.99167E+00, 0.27500E+00, 0.99583E+00, 0.27500E+00, 0.99583E+00, 0.30000E+00, 0.99167E+00, 0.30000E+00
   52,2,3,3, 0.96667E+00, 0.25000E+00, 0.98333E+00, 0.25000E+00, 0.98333E+00, 0.30000E+00, 0.96667E+00, 0.30000E+00
   53,3,4,3, 0.10000E+01, 0.00000E+00, 0.10278E+01, 0.00000E+00, 0.10278E+01, 0.10000E+00, 0.10000E+01, 0.10000E+00
   54,3,4,3, 0.10278E+01, 0.00000E+00, 0.10556E+01, 0.00000E+00, 0.10556E+01, 0.10000E+00, 0.10278E+01, 0.10000E+00
   55,3,3,3, 0.10556E+01, 0.00000E+00, 0.11111E+01, 0.00000E+00, 0.11111E+01, 0.10000E+00, 0.10556E+01, 0.10000E+00
   56,3,3,3, 0.11111E+01, 0.00000E+00, 0.12222E+01, 0.00000E+00, 0.12222E+01, 0.10000E+00, 0.11111E+01, 0.10000E+00
   57,3,3,3, 0.12222E+01, 0.00000E+00, 0.14444E+01, 0.00000E+00, 0.14444E+01, 0.10000E+00, 0.12222E+01, 0.10000E+00
   58,3,3,3, 0.14444E+01, 0.00000E+00, 0.16667E+01, 0.00000E+00, 0.16667E+01, 0.10000E+00, 0.14444E+01, 0.10000E+00
   59,3,3,3, 0.16667E+01, 0.00000E+00, 0.18889E+01, 0.00000E+00, 0.18889E+01, 0.10000E+00, 0.16667E+01, 0.10000E+00
   60,3,3,3, 0.18889E+01, 0.00000E+00, 0.21111E+01, 0.00000E+00, 0.21111E+01, 0.10000E+00, 0.18889E+01, 0.10000E+00
   61,3,3,3, 0.21111E+01, 0.00000E+00, 0.23333E+01, 0.00000E+00, 0.23333E+01, 0.10000E+00, 0.21111E+01, 0.10000E+00
   62,3,3,3, 0.23333E+01, 0.00000E+00, 0.25556E+01, 0.00000E+00, 0.25556E+01, 0.10000E+00, 0.23333E+01, 0.10000E+00
   63,3,3,3, 0.25556E+01, 0.00000E+00, 0.27778E+01, 0.00000E+00, 0.27778E+01, 0.10000E+00, 0.25556E+01, 0.10000E+00
   64,3,3,3, 0.27778E+01, 0.00000E+00, 0.30000E+01, 0.00000E+00, 0.30000E+01, 0.10000E+00, 0.27778E+01, 0.10000E+00
   65,3,3,3, 0.30000E+01, 0.00000E+00, 0.32222E+01, 0.00000E+00, 0.32222E+01, 0.10000E+00, 0.30000E+01, 0.10000E+00
   66,3,3,3, 0.32222E+01, 0.00000E+00, 0.34444E+01, 0.00000E+00, 0.34444E+01, 0.10000E+00, 0.32222E+01, 0.10000E+00
   67,3,3,3, 0.34444E+01, 0.00000E+00, 0.36667E+01, 0.00000E+00, 0.36667E+01, 0.10000E+00, 0.34444E+01, 0.10000E+00
   68,3,3,3, 0.36667E+01, 0.00000E+00, 0.38889E+01, 0.00000E+00, 0.38889E+01, 0.10000E+00, 0.36667E+01, 0.10000E+00
   69,3,3,3, 0.38889E+01, 0.00000E+00, 0.41111E+01, 0.00000E+00, 0.41111E+01, 0.10000E+00, 0.38889E+01, 0.10000E+00
   70,3,3,3, 0.41111E+01, 0.00000E+00, 0.43333E+01, 0.00000E+00, 0.43333E+01, 0.10000E+00, 0.41111E+01, 0.10000E+00
   71,3,3,3, 0.43333E+01, 0.00000E+00, 0.45556E+01, 0.00000E+00, 0.45556E+01, 0.10000E+00, 0.43333E+01, 0.10000E+00
   72,3,3,3, 0.45556E+01, 0.00000E+00, 0.47778E+01, 0.00000E+00, 0.47778E+01, 0.10000E+00, 0.45556E+01, 0.10000E+00
   73,3,3,3, 0.47778E+01, 0.00000E+00, 0.50000E+01, 0.00000E+00, 0.50000E+01, 0.10000E+00, 0.47778E+01, 0.10000E+00
   74,3,3,3, 0.50000E+01, 0.00000E+00, 0.52222E+01, 0.00000E+00, 0.52222E+01, 0.10000E+00, 0.50000E+01, 0.10000E+00
   75,3,3,3, 0.52222E+01, 0.00000E+00, 0.54444E+01, 0.00000E+00, 0.54444E+01, 0.10000E+00, 0.52222E+01, 0.10000E+00
   76,3,3,3, 0.54444E+01, 0.00000E+00, 0.56667E+01, 0.00000E+00, 0.56667E+01, 0.10000E+00, 0.54444E+01, 0.10000E+00
   77,3,3,3, 0.56667E+01, 0.00000E+00, 0.58889E+01, 0.00000E+00, 0.58889E+01, 0.10000E+00, 0.56667E+01, 0.10000E+00
   78,3,3,3, 0.58889E+01, 0.00000E+00, 0.61111E+01, 0.00000E+00, 0.61111E+01, 0.10000E+00, 0.58889E+01, 0.10000E+00
   79,3,3,3, 0.61111E+01, 0.00000E+00, 0.63333E+01, 0.00000E+00, 0.63333E+01, 0.10000E+00, 0.61111E+01, 0.10000E+00
   80,3,3,3, 0.63333E+01, 0.00000E+00, 0.65556E+01, 0.00000E+00, 0.65556E+01, 0.10000E+00, 0.63333E+01, 0.10000E+00
   81,3,3,3, 0.65556E+01, 0.00000E+00, 0.67778E+01, 0.00000E+00, 0.67778E+01, 0.10000E+00, 0.65556E+01, 0.10000E+00
   82,3,3,3, 0.67778E+01, 0.00000E+00, 0.70000E+01, 0.00000E+00, 0.70000E+01, 0.10000E+00, 0.67778E+01, 0.10000E+00
   83,3,3,3, 0.70000E+01, 0.00000E+00, 0.72222E+01, 0.00000E+00, 0.72222E+01, 0.10000E+00, 0.70000E+01, 0.10000E+00
   84,3,3,3, 0.72222E+01, 0.00000E+00, 0.74444E+01, 0.00000E+00, 0.74444E+01, 0.10000E+00, 0.72222E+01, 0.10000E+00
   85,3,3,3, 0.74444E+01, 0.00000E+00, 0.76667E+01, 0.00000E+00, 0.76667E+01, 0.10000E+00, 0.74444E+01, 0.10000E+00
   86,3,3,3, 0.76667E+01, 0.00000E+00, 0.78889E+01, 0.00000E+00, 0.78889E+01, 0.10000E+00, 0.76667E+01, 0.10000E+00
   87,3,3,3, 0.78889E+01, 0.00000E+00, 0.81111E+01, 0.00000E+00, 0.81111E+01, 0.10000E+00, 0.78889E+01, 0.10000E+00
   88,3,3,3, 0.81111E+01, 0.00000E+00, 0.83333E+01, 0.00000E+00, 0.83333E+01, 0.10000E+00, 0.81111E+01, 0.10000E+00
   89,3,3,3, 0.83333E+01, 0.00000E+00, 0.85556E+01, 0.00000E+00, 0.85556E+01, 0.10000E+00, 0.83333E+01, 0.10000E+00
   90,3,3,3, 0.85556E+01, 0.00000E+00, 0.87778E+01, 0.00000E+00, 0.87778E+01, 0.10000E+00, 0.85556E+01, 0.10000E+00
   91,3,3,3, 0.87778E+01, 0.00000E+00, 0.90000E+01, 0.00000E+00, 0.90000E+01, 0.10000E+00, 0.87778E+01, 0.10000E+00
   92,3,4,3, 0.10000E+01, 0.10000E+00, 0.10278E+01, 0.10000E+00, 0.10278E+01, 0.20000E+00, 0.10000E+01, 0.20000E+00
   93,3,4,3, 0.10278E+01, 0.10000E+00, 0.10556E+01, 0.10000E+00, 0.10556E+01, 0.20000E+00, 0.10278E+01, 0.20000E+00
   94,3,3,3, 0.10556E+01, 0.10000E+00, 0.11111E+01, 0.10000E+00, 0.11111E+01, 0.20000E+00, 0.10556E+01, 0.20000E+00
   95,3,3,3, 0.11111E+01, 0.10000E+00, 0.12222E+01, 0.10000E+00, 0.12222E+01, 0.20000E+00, 0.11111E+01, 0.20000E+00
   96,3,3,3, 0.12222E+01, 0.10000E+00, 0.14444E+01, 0.10000E+00, 0.14444E+01, 0.20000E+00, 0.12222E+01, 0.20000E+00
   97,3,3,3, 0.14444E+01, 0.10000E+00, 0.16667E+01, 0.10000E+00, 0.16667E+01, 0.20000E+00, 0.14444E+01, 0.20000E+00
   98,3,3,3, 0.16667E+01, 0.10000E+00, 0.18889E+01, 0.10000E+00, 0.18889E+01, 0.20000E+00, 0.16667E+01, 0.20000E+00
   99,3,3,3, 0.18889E+01, 0.10000E+00, 0.21111E+01, 0.10000E+00, 0.21111E+01, 0.20000E+00, 0.18889E+01, 0.20000E+00
  100,3,3,3, 0.21111E+01, 0.10000E+00, 0.23333E+01, 0.10000E+00, 0.23333E+01, 0.20000E+00, 0.21111E+01, 0.20000E+00
  101,3,3,3, 0.23333E+01, 0.10000E+00, 0.25556E+01, 0.10000E+00, 0.25556E+01, 0.20000E+00, 0.23333E+01, 0.20000E+00
  102,3,3,3, 0.25556E+01, 0.10000E+00, 0.27778E+01, 0.10000E+00, 0.27778E+01, 0.20000E+00, 0.25556E+01, 0.20000E+00
  103,3,3,3, 0.27778E+01, 0.10000E+00, 0.30000E+01, 0.10000E+00, 0.30000E+01, 0.20000E+00, 0.27778E+01, 0.20000E+00
  104,3,3,3, 0.30000E+01, 0.10000E+00, 0.32222E+01, 0.10000E+00, 0.32222E+01, 0.20000E+00, 0.30000E+01, 0.20000E+00
  105,3,3,3, 0.32222E+01, 0.10000E+00, 0.34444E+01, 0.10000E+00, 0.34444E+01, 0.20000E+00, 0.32222E+01, 0.20000E+00
  106,3,3,3, 0.34444E+01, 0.10000E+00, 0.36667E+01, 0.10000E+00, 0.36667E+01, 0.20000E+00, 0.34444E+01, 0.20000E+00
  107,3,3,3, 0.36667E+01, 0.10000E+00, 0.38889E+01, 0.10000E+00, 0.38889E+01, 0.20000E+00, 0.36667E+01, 0.20000E+00
  108,3,3,3, 0.38889E+01, 0.10000E+00, 0.41111E+01, 0.10000E+00, 0.41111E+01, 0.20000E+00, 0.38889E+01, 0.20000E+00
  109,3,3,3, 0.41111E+01, 0.10000E+00, 0.43333E+01, 0.10000E+00, 0.43333E+01, 0.20000E+00, 0.41111E+01, 0.20000E+00
  110,3,3,3, 0.43333E+01, 0.10000E+00, 0.45556E+01, 0.10000E+00, 0.45556E+01, 0.20000E+00, 0.43333E+01, 0.20000E+00
  111,3,3,3, 0.45556E+01, 0.10000E+00, 0.47778E+01, 0.10000E+00, 0.47778E+01, 0.20000E+00, 0.45556E+01, 0.20000E+00
  112,3,3,3, 0.47778E+01, 0.10000E+00, 0.50000E+01, 0.10000E+00, 0.50000E+01, 0.20000E+00, 0.47778E+01, 0.20000E+00
  113,3,3,3, 0.50000E+01, 0.10000E+00, 0.52222E+01, 0.10000E+00, 0.52222E+01, 0.20000E+00, 0.50000E+01, 0.20000E+00
  114,3,3,3, 0.52222E+01, 0.10000E+00, 0.54444E+01, 0.10000E+00, 0.54444E+01, 0.20000E+00, 0.52222E+01, 0.20000E+00
  115,3,3,3, 0.54444E+01, 0.10000E+00, 0.56667E+01, 0.10000E+00, 0.56667E+01, 0.20000E+00, 0.54444E+01, 0.20000E+00
  116,3,3,3, 0.56667E+01, 0.10000E+00, 0.58889E+01, 0.10000E+00, 0.58889E+01, 0.20000E+00, 0.56667E+01, 0.20000E+00
  117,3,3,3, 0.58889E+01, 0.10000E+00, 0.61111E+01, 0.10000E+00, 0.61111E+01, 0.20000E+00, 0.58889E+01, 0.20000E+00
  118,3,3,3, 0.61111E+01, 0.10000E+00, 0.63333E+01, 0.10000E+00, 0.63333E+01, 0.20000E+00, 0.61111E+01, 0.20000E+00
  119,3,3,3, 0.63333E+01, 0.10000E+00, 0.65556E+01, 0.10000E+00, 0.65556E+01, 0.20000E+00, 0.63333E+01, 0.20000E+00
  120,3,3,3, 0.65556E+01, 0.10000E+00, 0.67778E+01, 0.10000E+00, 0.67778E+01, 0.20000E+00, 0.65556E+01, 0.20000E+00
  121,3,3,3, 0.67778E+01, 0.10000E+00, 0.70000E+01, 0.10000E+00, 0.70000E+01, 0.20000E+00, 0.67778E+01, 0.20000E+00
  122,3,3,3, 0.70000E+01, 0.10000E+00, 0.72222E+01, 0.10000E+00, 0.72222E+01, 0.20000E+00, 0.70000E+01, 0.20000E+00
  123,3,3,3, 0.72222E+01, 0.10000E+00, 0.74444E+01, 0.10000E+00, 0.74444E+01, 0.20000E+00, 0.72222E+01, 0.20000E+00
  124,3,3,3, 0.74444E+01, 0.10000E+00, 0.76667E+01, 0.10000E+00, 0.76667E+01, 0.20000E+00, 0.74444E+01, 0.20000E+00
  125,3,3,3, 0.76667E+01, 0.10000E+00, 0.78889E+01, 0.10000E+00, 0.78889E+01, 0.20000E+00, 0.76667E+01, 0.20000E+00
  126,3,3,3, 0.78889E+01, 0.10000E+00, 0.81111E+01, 0.10000E+00, 0.81111E+01, 0.20000E+00, 0.78889E+01, 0.20000E+00
  127,3,3,3, 0.81111E+01, 0.10000E+00, 0.83333E+01, 0.10000E+00, 0.83333E+01, 0.20000E+00, 0.81111E+01, 0.20000E+00
  128,3,3,3, 0.83333E+01, 0.10000E+00, 0.85556E+01, 0.10000E+00, 0.85556E+01, 0.20000E+00, 0.83333E+01, 0.20000E+00
  129,3,3,3, 0.85556E+01, 0.10000E+00, 0.87778E+01, 0.10000E+00, 0.87778E+01, 0.20000E+00, 0.85556E+01, 0.20000E+00
  130,3,3,3, 0.87778E+01, 0.10000E+00, 0.90000E+01, 0.10000E+00, 0.90000E+01, 0.20000E+00, 0.87778E+01, 0.20000E+00
  131,3,4,3, 0.10000E+01, 0.20000E+00, 0.10278E+01, 0.20000E+00, 0.10278E+01, 0.25000E+00, 0.10000E+01, 0.25000E+00
  132,3,4,3, 0.10278E+01, 0.20000E+00, 0.10556E+01, 0.20000E+00, 0.10556E+01, 0.25000E+00, 0.10278E+01, 0.25000E+00
  133,3,3,3, 0.10556E+01, 0.20000E+00, 0.11111E+01, 0.20000E+00, 0.11111E+01, 0.25000E+00, 0.10556E+01, 0.25000E+00
  134,3,3,3, 0.11111E+01, 0.20000E+00, 0.12222E+01, 0.20000E+00, 0.12222E+01, 0.25000E+00, 0.11111E+01, 0.25000E+00
  135,3,3,3, 0.11111E+01, 0.25000E+00, 0.12222E+01, 0.25000E+00, 0.12222E+01, 0.27500E+00, 0.11111E+01, 0.27500E+00
  136,3,3,4, 0.11111E+01, 0.27500E+00, 0.12222E+01, 0.27500E+00, 0.12222E+01, 0.28750E+00, 0.11111E+01, 0.28750E+00
  137,3,3,4, 0.11111E+01, 0.28750E+00, 0.12222E+01, 0.28750E+00, 0.12222E+01, 0.30000E+00, 0.11111E+01, 0.30000E+00
  138,3,4,3, 0.10000E+01, 0.25000E+00, 0.10278E+01, 0.25000E+00, 0.10278E+01, 0.27500E+00, 0.10000E+01, 0.27500E+00
  139,3,4,3, 0.10278E+01, 0.25000E+00, 0.10556E+01, 0.25000E+00, 0.10556E+01, 0.27500E+00, 0.10278E+01, 0.27500E+00
  140,3,3,3, 0.10556E+01, 0.25000E+00, 0.11111E+01, 0.25000E+00, 0.11111E+01, 0.27500E+00, 0.10556E+01, 0.27500E+00
  141,3,3,4, 0.10556E+01, 0.27500E+00, 0.11111E+01, 0.27500E+00, 0.11111E+01, 0.28750E+00, 0.10556E+01, 0.28750E+00
  142,3,3,4, 0.10556E+01, 0.28750E+00, 0.11111E+01, 0.28750E+00, 0.11111E+01, 0.30000E+00, 0.10556E+01, 0.30000E+00
  143,3,4,4, 0.10000E+01, 0.27500E+00, 0.10278E+01, 0.27500E+00, 0.10278E+01, 0.28750E+00, 0.10000E+01, 0.28750E+00
  144,3,4,4, 0.10278E+01, 0.27500E+00, 0.10556E+01, 0.27500E+00, 0.10556E+01, 0.28750E+00, 0.10278E+01, 0.28750E+00
  145,3,4,4, 0.10278E+01, 0.28750E+00, 0.10556E+01, 0.28750E+00, 0.10556E+01, 0.30000E+00, 0.10278E+01, 0.30000E+00
  146,3,4,4, 0.10000E+01, 0.28750E+00, 0.10278E+01, 0.28750E+00, 0.10278E+01, 0.30000E+00, 0.10000E+01, 0.30000E+00
  147,3,3,3, 0.12222E+01, 0.20000E+00, 0.14444E+01, 0.20000E+00, 0.14444E+01, 0.25000E+00, 0.12222E+01, 0.25000E+00
  148,3,3,3, 0.12222E+01, 0.25000E+00, 0.14444E+01, 0.25000E+00, 0.14444E+01, 0.27500E+00, 0.12222E+01, 0.27500E+00
  149,3,3,4, 0.12222E+01, 0.27500E+00, 0.14444E+01, 0.27500E+00, 0.14444E+01, 0.28750E+00, 0.12222E+01, 0.28750E+00
  150,3,3,4, 0.12222E+01, 0.28750E+00, 0.14444E+01, 0.28750E+00, 0.14444E+01, 0.30000E+00, 0.12222E+01, 0.30000E+00
  151,3,3,3, 0.14444E+01, 0.20000E+00, 0.16667E+01, 0.20000E+00, 0.16667E+01, 0.25000E+00, 0.14444E+01, 0.25000E+00
  152,3,3,3, 0.14444E+01, 0.25000E+00, 0.16667E+01, 0.25000E+00, 0.16667E+01, 0.27500E+00, 0.14444E+01, 0.27500E+00
  153,3,3,4, 0.14444E+01, 0.27500E+00, 0.16667E+01, 0.27500E+00, 0.16667E+01, 0.28750E+00, 0.14444E+01, 0.28750E+00
  154,3,3,4, 0.14444E+01, 0.28750E+00, 0.16667E+01, 0.28750E+00, 0.16667E+01, 0.30000E+00, 0.14444E+01, 0.30000E+00
  155,3,3,3, 0.16667E+01, 0.20000E+00, 0.18889E+01, 0.20000E+00, 0.18889E+01, 0.25000E+00, 0.16667E+01, 0.25000E+00
  156,3,3,3, 0.16667E+01, 0.25000E+00, 0.18889E+01, 0.25000E+00, 0.18889E+01, 0.27500E+00, 0.16667E+01, 0.27500E+00
  157,3,3,4, 0.16667E+01, 0.27500E+00, 0.18889E+01, 0.27500E+00, 0.18889E+01, 0.28750E+00, 0.16667E+01, 0.28750E+00
  158,3,3,4, 0.16667E+01, 0.28750E+00, 0.18889E+01, 0.28750E+00, 0.18889E+01, 0.30000E+00, 0.16667E+01, 0.30000E+00
  159,3,3,3, 0.18889E+01, 0.20000E+00, 0.21111E+01, 0.20000E+00, 0.21111E+01, 0.25000E+00, 0.18889E+01, 0.25000E+00
  160,3,3,3, 0.18889E+01, 0.25000E+00, 0.21111E+01, 0.25000E+00, 0.21111E+01, 0.27500E+00, 0.18889E+01, 0.27500E+00
  161,3,3,4, 0.18889E+01, 0.27500E+00, 0.21111E+01, 0.27500E+00, 0.21111E+01, 0.28750E+00, 0.18889E+01, 0.28750E+00
  162,3,3,4, 0.18889E+01, 0.28750E+00, 0.21111E+01, 0.28750E+00, 0.21111E+01, 0.30000E+00, 0.18889E+01, 0.30000E+00
  163,3,3,3, 0.21111E+01, 0.20000E+00, 0.23333E+01, 0.20000E+00, 0.23333E+01, 0.25000E+00, 0.21111E+01, 0.25000E+00
  164,3,3,3, 0.21111E+01, 0.25000E+00, 0.23333E+01, 0.25000E+00, 0.23333E+01, 0.27500E+00, 0.21111E+01, 0.27500E+00
  165,3,3,4, 0.21111E+01, 0.27500E+00, 0.23333E+01, 0.27500E+00, 0.23333E+01, 0.28750E+00, 0.21111E+01, 0.28750E+00
  166,3,3,4, 0.21111E+01, 0.28750E+00, 0.23333E+01, 0.28750E+00, 0.23333E+01, 0.30000E+00, 0.21111E+01, 0.30000E+00
  167,3,3,3, 0.23333E+01, 0.20000E+00, 0.25556E+01, 0.20000E+00, 0.25556E+01, 0.25000E+00, 0.23333E+01, 0.25000E+00
  168,3,3,3, 0.23333E+01, 0.25000E+00, 0.25556E+01, 0.25000E+00, 0.25556E+01, 0.27500E+00, 0.23333E+01, 0.27500E+00
  169,3,3,4, 0.23333E+01, 0.27500E+00, 0.25556E+01, 0.27500E+00, 0.25556E+01, 0.28750E+00, 0.23333E+01, 0.28750E+00
  170,3,3,4, 0.23333E+01, 0.28750E+00, 0.25556E+01, 0.28750E+00, 0.25556E+01, 0.30000E+00, 0.23333E+01, 0.30000E+00
  171,3,3,3, 0.25556E+01, 0.20000E+00, 0.27778E+01, 0.20000E+00, 0.27778E+01, 0.25000E+00, 0.25556E+01, 0.25000E+00
  172,3,3,3, 0.25556E+01, 0.25000E+00, 0.27778E+01, 0.25000E+00, 0.27778E+01, 0.27500E+00, 0.25556E+01, 0.27500E+00
  173,3,3,4, 0.25556E+01, 0.27500E+00, 0.27778E+01, 0.27500E+00, 0.27778E+01, 0.28750E+00, 0.25556E+01, 0.28750E+00
  174,3,3,4, 0.25556E+01, 0.28750E+00, 0.27778E+01, 0.28750E+00, 0.27778E+01, 0.30000E+00, 0.25556E+01, 0.30000E+00
  175,3,3,3, 0.27778E+01, 0.20000E+00, 0.30000E+01, 0.20000E+00, 0.30000E+01, 0.25000E+00, 0.27778E+01, 0.25000E+00
  176,3,3,3, 0.27778E+01, 0.25000E+00, 0.30000E+01, 0.25000E+00, 0.30000E+01, 0.27500E+00, 0.27778E+01, 0.27500E+00
  177,3,3,4, 0.27778E+01, 0.27500E+00, 0.30000E+01, 0.27500E+00, 0.30000E+01, 0.28750E+00, 0.27778E+01, 0.28750E+00
  178,3,3,4, 0.27778E+01, 0.28750E+00, 0.30000E+01, 0.28750E+00, 0.30000E+01, 0.30000E+00, 0.27778E+01, 0.30000E+00
  179,3,3,3, 0.30000E+01, 0.20000E+00, 0.32222E+01, 0.20000E+00, 0.32222E+01, 0.25000E+00, 0.30000E+01, 0.25000E+00
  180,3,3,3, 0.30000E+01, 0.25000E+00, 0.32222E+01, 0.25000E+00, 0.32222E+01, 0.27500E+00, 0.30000E+01, 0.27500E+00
  181,3,3,4, 0.30000E+01, 0.27500E+00, 0.32222E+01, 0.27500E+00, 0.32222E+01, 0.28750E+00, 0.30000E+01, 0.28750E+00
  182,3,3,4, 0.30000E+01, 0.28750E+00, 0.32222E+01, 0.28750E+00, 0.32222E+01, 0.30000E+00, 0.30000E+01, 0.30000E+00
  183,3,3,3, 0.32222E+01, 0.20000E+00, 0.34444E+01, 0.20000E+00, 0.34444E+01, 0.25000E+00, 0.32222E+01, 0.25000E+00
  184,3,3,3, 0.32222E+01, 0.25000E+00, 0.34444E+01, 0.25000E+00, 0.34444E+01, 0.27500E+00, 0.32222E+01, 0.27500E+00
  185,3,3,4, 0.32222E+01, 0.27500E+00, 0.34444E+01, 0.27500E+00, 0.34444E+01, 0.28750E+00, 0.32222E+01, 0.28750E+00
  186,3,3,4, 0.32222E+01, 0.28750E+00, 0.34444E+01, 0.28750E+00, 0.34444E+01, 0.30000E+00, 0.32222E+01, 0.30000E+00
  187,3,3,3, 0.34444E+01, 0.20000E+00, 0.36667E+01, 0.20000E+00, 0.36667E+01, 0.25000E+00, 0.34444E+01, 0.25000E+00
  188,3,3,3, 0.34444E+01, 0.25000E+00, 0.36667E+01, 0.25000E+00, 0.36667E+01, 0.27500E+00, 0.34444E+01, 0.27500E+00
  189,3,3,4, 0.34444E+01, 0.27500E+00, 0.36667E+01, 0.27500E+00, 0.36667E+01, 0.28750E+00, 0.34444E+01, 0.28750E+00
  190,3,3,4, 0.34444E+01, 0.28750E+00, 0.36667E+01, 0.28750E+00, 0.36667E+01, 0.30000E+00, 0.34444E+01, 0.30000E+00
  191,3,3,3, 0.36667E+01, 0.20000E+00, 0.38889E+01, 0.20000E+00, 0.38889E+01, 0.25000E+00, 0.36667E+01, 0.25000E+00
  192,3,3,3, 0.36667E+01, 0.25000E+00, 0.38889E+01, 0.25000E+00, 0.38889E+01, 0.27500E+00, 0.36667E+01, 0.27500E+00
  193,3,3,4, 0.36667E+01, 0.27500E+00, 0.38889E+01, 0.27500E+00, 0.38889E+01, 0.28750E+00, 0.36667E+01, 0.28750E+00
  194,3,3,4, 0.36667E+01, 0.28750E+00, 0.38889E+01, 0.28750E+00, 0.38889E+01, 0.30000E+00, 0.36667E+01, 0.30000E+00
  195,3,3,3, 0.38889E+01, 0.20000E+00, 0.41111E+01, 0.20000E+00, 0.41111E+01, 0.25000E+00, 0.38889E+01, 0.25000E+00
  196,3,3,3, 0.38889E+01, 0.25000E+00, 0.41111E+01, 0.25000E+00, 0.41111E+01, 0.27500E+00, 0.38889E+01, 0.27500E+00
  197,3,3,4, 0.38889E+01, 0.27500E+00, 0.41111E+01, 0.27500E+00, 0.41111E+01, 0.28750E+00, 0.38889E+01, 0.28750E+00
  198,3,3,4, 0.38889E+01, 0.28750E+00, 0.41111E+01, 0.28750E+00, 0.41111E+01, 0.30000E+00, 0.38889E+01, 0.30000E+00
  199,3,3,3, 0.41111E+01, 0.20000E+00, 0.43333E+01, 0.20000E+00, 0.43333E+01, 0.25000E+00, 0.41111E+01, 0.25000E+00
  200,3,3,3, 0.41111E+01, 0.25000E+00, 0.43333E+01, 0.25000E+00, 0.43333E+01, 0.27500E+00, 0.41111E+01, 0.27500E+00
  201,3,3,4, 0.41111E+01, 0.27500E+00, 0.43333E+01, 0.27500E+00, 0.43333E+01, 0.28750E+00, 0.41111E+01, 0.28750E+00
  202,3,3,4, 0.41111E+01, 0.28750E+00, 0.43333E+01, 0.28750E+00, 0.43333E+01, 0.30000E+00, 0.41111E+01, 0.30000E+00
  203,3,3,3, 0.43333E+01, 0.20000E+00, 0.45556E+01, 0.20000E+00, 0.45556E+01, 0.25000E+00, 0.43333E+01, 0.25000E+00
  204,3,3,3, 0.43333E+01, 0.25000E+00, 0.45556E+01, 0.25000E+00, 0.45556E+01, 0.27500E+00, 0.43333E+01, 0.27500E+00
  205,3,3,4, 0.43333E+01, 0.27500E+00, 0.45556E+01, 0.27500E+00, 0.45556E+01, 0.28750E+00, 0.43333E+01, 0.28750E+00
  206,3,3,4, 0.43333E+01, 0.28750E+00, 0.45556E+01, 0.28750E+00, 0.45556E+01, 0.30000E+00, 0.43333E+01, 0.30000E+00
  207,3,3,3, 0.45556E+01, 0.20000E+00, 0.47778E+01, 0.20000E+00, 0.47778E+01, 0.25000E+00, 0.45556E+01, 0.25000E+00
  208,3,3,3, 0.45556E+01, 0.25000E+00, 0.47778E+01, 0.25000E+00, 0.47778E+01, 0.27500E+00, 0.45556E+01, 0.27500E+00
  209,3,3,4, 0.45556E+01, 0.27500E+00, 0.47778E+01, 0.27500E+00, 0.47778E+01, 0.28750E+00, 0.45556E+01, 0.28750E+00
  210,3,3,4, 0.45556E+01, 0.28750E+00, 0.47778E+01, 0.28750E+00, 0.47778E+01, 0.30000E+00, 0.45556E+01, 0.30000E+00
  211,3,3,3, 0.47778E+01, 0.20000E+00, 0.50000E+01, 0.20000E+00, 0.50000E+01, 0.25000E+00, 0.47778E+01, 0.25000E+00
  212,3,3,3, 0.47778E+01, 0.25000E+00, 0.50000E+01, 0.25000E+00, 0.50000E+01, 0.27500E+00, 0.47778E+01, 0.27500E+00
  213,3,3,4, 0.47778E+01, 0.27500E+00, 0.50000E+01, 0.27500E+00, 0.50000E+01, 0.28750E+00, 0.47778E+01, 0.28750E+00
  214,3,3,4, 0.47778E+01, 0.28750E+00, 0.50000E+01, 0.28750E+00, 0.50000E+01, 0.30000E+00, 0.47778E+01, 0.30000E+00
  215,3,3,3, 0.50000E+01, 0.20000E+00, 0.52222E+01, 0.20000E+00, 0.52222E+01, 0.25000E+00, 0.50000E+01, 0.25000E+00
  216,3,3,3, 0.50000E+01, 0.25000E+00, 0.52222E+01, 0.25000E+00, 0.52222E+01, 0.27500E+00, 0.50000E+01, 0.27500E+00
  217,3,3,4, 0.50000E+01, 0.27500E+00, 0.52222E+01, 0.27500E+00, 0.52222E+01, 0.28750E+00, 0.50000E+01, 0.28750E+00
  218,3,3,4, 0.50000E+01, 0.28750E+00, 0.52222E+01, 0.28750E+00, 0.52222E+01, 0.30000E+00, 0.50000E+01, 0.30000E+00
  219,3,3,3, 0.52222E+01, 0.20000E+00, 0.54444E+01, 0.20000E+00, 0.54444E+01, 0.25000E+00, 0.52222E+01, 0.25000E+00
  220,3,3,3, 0.52222E+01, 0.25000E+00, 0.54444E+01, 0.25000E+00, 0.54444E+01, 0.27500E+00, 0.52222E+01, 0.27500E+00
  221,3,3,4, 0.52222E+01, 0.27500E+00, 0.54444E+01, 0.27500E+00, 0.54444E+01, 0.28750E+00, 0.52222E+01, 0.28750E+00
  222,3,3,4, 0.52222E+01, 0.28750E+00, 0.54444E+01, 0.28750E+00, 0.54444E+01, 0.30000E+00, 0.52222E+01, 0.30000E+00
  223,3,3,3, 0.54444E+01, 0.20000E+00, 0.56667E+01, 0.20000E+00, 0.56667E+01, 0.25000E+00, 0.54444E+01, 0.25000E+00
  224,3,3,3, 0.54444E+01, 0.25000E+00, 0.56667E+01, 0.25000E+00, 0.56667E+01, 0.27500E+00, 0.54444E+01, 0.27500E+00
  225,3,3,4, 0.54444E+01, 0.27500E+00, 0.56667E+01, 0.27500E+00, 0.56667E+01, 0.28750E+00, 0.54444E+01, 0.28750E+00
  226,3,3,4, 0.54444E+01, 0.28750E+00, 0.56667E+01, 0.28750E+00, 0.56667E+01, 0.30000E+00, 0.54444E+01, 0.30000E+00
  227,3,3,3, 0.56667E+01, 0.20000E+00, 0.58889E+01, 0.20000E+00, 0.58889E+01, 0.25000E+00, 0.56667E+01, 0.25000E+00
  228,3,3,3, 0.56667E+01, 0.25000E+00, 0.58889E+01, 0.25000E+00, 0.58889E+01, 0.27500E+00, 0.56667E+01, 0.27500E+00
  229,3,3,4, 0.56667E+01, 0.27500E+00, 0.58889E+01, 0.27500E+00, 0.58889E+01, 0.28750E+00, 0.56667E+01, 0.28750E+00
  230,3,3,4, 0.56667E+01, 0.28750E+00, 0.58889E+01, 0.28750E+00, 0.58889E+01, 0.30000E+00, 0.56667E+01, 0.30000E+00
  231,3,3,3, 0.58889E+01, 0.20000E+00, 0.61111E+01, 0.20000E+00, 0.61111E+01, 0.25000E+00, 0.58889E+01, 0.25000E+00
  232,3,3,3, 0.58889E+01, 0.25000E+00, 0.61111E+01, 0.25000E+00, 0.61111E+01, 0.27500E+00, 0.58889E+01, 0.27500E+00
  233,3,3,4, 0.58889E+01, 0.27500E+00, 0.61111E+01, 0.27500E+00, 0.61111E+01, 0.28750E+00, 0.58889E+01, 0.28750E+00
  234,3,3,4, 0.58889E+01, 0.28750E+00, 0.61111E+01, 0.28750E+00, 0.61111E+01, 0.30000E+00, 0.58889E+01, 0.30000E+00
  235,3,3,3, 0.61111E+01, 0.20000E+00, 0.63333E+01, 0.20000E+00, 0.63333E+01, 0.25000E+00, 0.61111E+01, 0.25000E+00
  236,3,3,3, 0.61111E+01, 0.25000E+00, 0.63333E+01, 0.25000E+00, 0.63333E+01, 0.27500E+00, 0.61111E+01, 0.27500E+00
  237,3,3,4, 0.61111E+01, 0.27500E+00, 0.63333E+01, 0.27500E+00, 0.63333E+01, 0.28750E+00, 0.61111E+01, 0.28750E+00
  238,3,3,4, 0.61111E+01, 0.28750E+00, 0.63333E+01, 0.28750E+00, 0.63333E+01, 0.30000E+00, 0.61111E+01, 0.30000E+00
  239,3,3,3, 0.63333E+01, 0.20000E+00, 0.65556E+01, 0.20000E+00, 0.65556E+01, 0.25000E+00, 0.63333E+01, 0.25000E+00
  240,3,3,3, 0.63333E+01, 0.25000E+00, 0.65556E+01, 0.25000E+00, 0.65556E+01, 0.27500E+00, 0.63333E+01, 0.27500E+00
  241,3,3,4, 0.63333E+01, 0.27500E+00, 0.65556E+01, 0.27500E+00, 0.65556E+01, 0.28750E+00, 0.63333E+01, 0.28750E+00
  242,3,3,4, 0.63333E+01, 0.28750E+00, 0.65556E+01, 0.28750E+00, 0.65556E+01, 0.30000E+00, 0.63333E+01, 0.30000E+00
  243,3,3,3, 0.65556E+01, 0.20000E+00, 0.67778E+01, 0.20000E+00, 0.67778E+01, 0.25000E+00, 0.65556E+01, 0.25000E+00
  244,3,3,3, 0.65556E+01, 0.25000E+00, 0.67778E+01, 0.25000E+00, 0.67778E+01, 0.27500E+00, 0.65556E+01, 0.27500E+00
  245,3,3,4, 0.65556E+01, 0.27500E+00, 0.67778E+01, 0.27500E+00, 0.67778E+01, 0.28750E+00, 0.65556E+01, 0.28750E+00
  246,3,3,4, 0.65556E+01, 0.28750E+00, 0.67778E+01, 0.28750E+00, 0.67778E+01, 0.30000E+00, 0.65556E+01, 0.30000E+00
  247,3,3,3, 0.67778E+01, 0.20000E+00, 0.70000E+01, 0.20000E+00, 0.70000E+01, 0.25000E+00, 0.67778E+01, 0.25000E+00
  248,3,3,3, 0.67778E+01, 0.25000E+00, 0.70000E+01, 0.25000E+00, 0.70000E+01, 0.27500E+00, 0.67778E+01, 0.27500E+00
  249,3,3,4, 0.67778E+01, 0.27500E+00, 0.70000E+01, 0.27500E+00, 0.70000E+01, 0.28750E+00, 0.67778E+01, 0.28750E+00
  250,3,3,4, 0.67778E+01, 0.28750E+00, 0.70000E+01, 0.28750E+00, 0.70000E+01, 0.30000E+00, 0.67778E+01, 0.30000E+00
  251,3,3,3, 0.70000E+01, 0.20000E+00, 0.72222E+01, 0.20000E+00, 0.72222E+01, 0.25000E+00, 0.70000E+01, 0.25000E+00
  252,3,3,3, 0.70000E+01, 0.25000E+00, 0.72222E+01, 0.25000E+00, 0.72222E+01, 0.27500E+00, 0.70000E+01, 0.27500E+00
  253,3,3,4, 0.70000E+01, 0.27500E+00, 0.72222E+01, 0.27500E+00, 0.72222E+01, 0.28750E+00, 0.70000E+01, 0.28750E+00
  254,3,3,4, 0.70000E+01, 0.28750E+00, 0.72222E+01, 0.28750E+00, 0.72222E+01, 0.30000E+00, 0.70000E+01, 0.30000E+00
  255,3,3,3, 0.72222E+01, 0.20000E+00, 0.74444E+01, 0.20000E+00, 0.74444E+01, 0.25000E+00, 0.72222E+01, 0.25000E+00
  256,3,3,3, 0.72222E+01, 0.25000E+00, 0.74444E+01, 0.25000E+00, 0.74444E+01, 0.27500E+00, 0.72222E+01, 0.27500E+00
  257,3,3,4, 0.72222E+01, 0.27500E+00, 0.74444E+01, 0.27500E+00, 0.74444E+01, 0.28750E+00, 0.72222E+01, 0.28750E+00
  258,3,3,4, 0.72222E+01, 0.28750E+00, 0.74444E+01, 0.28750E+00, 0.74444E+01, 0.30000E+00, 0.72222E+01, 0.30000E+00
  259,3,3,3, 0.74444E+01, 0.20000E+00, 0.76667E+01, 0.20000E+00, 0.76667E+01, 0.25000E+00, 0.74444E+01, 0.25000E+00
  260,3,3,3, 0.74444E+01, 0.25000E+00, 0.76667E+01, 0.25000E+00, 0.76667E+01, 0.27500E+00, 0.74444E+01, 0.27500E+00
  261,3,3,4, 0.74444E+01, 0.27500E+00, 0.76667E+01, 0.27500E+00, 0.76667E+01, 0.28750E+00, 0.74444E+01, 0.28750E+00
  262,3,3,4, 0.74444E+01, 0.28750E+00, 0.76667E+01, 0.28750E+00, 0.76667E+01, 0.30000E+00, 0.74444E+01, 0.30000E+00
  263,3,3,3, 0.76667E+01, 0.20000E+00, 0.78889E+01, 0.20000E+00, 0.78889E+01, 0.25000E+00, 0.76667E+01, 0.25000E+00
  264,3,3,3, 0.76667E+01, 0.25000E+00, 0.78889E+01, 0.25000E+00, 0.78889E+01, 0.27500E+00, 0.76667E+01, 0.27500E+00
  265,3,3,4, 0.76667E+01, 0.27500E+00, 0.78889E+01, 0.27500E+00, 0.78889E+01, 0.28750E+00, 0.76667E+01, 0.28750E+00
  266,3,3,4, 0.76667E+01, 0.28750E+00, 0.78889E+01, 0.28750E+00, 0.78889E+01, 0.30000E+00, 0.76667E+01, 0.30000E+00
  267,3,3,3, 0.78889E+01, 0.20000E+00, 0.81111E+01, 0.20000E+00, 0.81111E+01, 0.25000E+00, 0.78889E+01, 0.25000E+00
  268,3,3,3, 0.78889E+01, 0.25000E+00, 0.81111E+01, 0.25000E+00, 0.81111E+01, 0.27500E+00, 0.78889E+01, 0.27500E+00
  269,3,3,4, 0.78889E+01, 0.27500E+00, 0.81111E+01, 0.27500E+00, 0.81111E+01, 0.28750E+00, 0.78889E+01, 0.28750E+00
  270,3,3,4, 0.78889E+01, 0.28750E+00, 0.81111E+01, 0.28750E+00, 0.81111E+01, 0.30000E+00, 0.78889E+01, 0.30000E+00
  271,3,3,3, 0.81111E+01, 0.20000E+00, 0.83333E+01, 0.20000E+00, 0.83333E+01, 0.25000E+00, 0.81111E+01, 0.25000E+00
  272,3,3,3, 0.81111E+01, 0.25000E+00, 0.83333E+01, 0.25000E+00, 0.83333E+01, 0.27500E+00, 0.81111E+01, 0.27500E+00
  273,3,3,4, 0.81111E+01, 0.27500E+00, 0.83333E+01, 0.27500E+00, 0.83333E+01, 0.28750E+00, 0.81111E+01, 0.28750E+00
  274,3,3,4, 0.81111E+01, 0.28750E+00, 0.83333E+01, 0.28750E+00, 0.83333E+01, 0.30000E+00, 0.81111E+01, 0.30000E+00
  275,3,3,3, 0.83333E+01, 0.20000E+00, 0.85556E+01, 0.20000E+00, 0.85556E+01, 0.25000E+00, 0.83333E+01, 0.25000E+00
  276,3,3,3, 0.83333E+01, 0.25000E+00, 0.85556E+01, 0.25000E+00, 0.85556E+01, 0.27500E+00, 0.83333E+01, 0.27500E+00
  277,3,3,4, 0.83333E+01, 0.27500E+00, 0.85556E+01, 0.27500E+00, 0.85556E+01, 0.28750E+00, 0.83333E+01, 0.28750E+00
  278,3,3,4, 0.83333E+01, 0.28750E+00, 0.85556E+01, 0.28750E+00, 0.85556E+01, 0.30000E+00, 0.83333E+01, 0.30000E+00
  279,3,3,3, 0.85556E+01, 0.20000E+00, 0.87778E+01, 0.20000E+00, 0.87778E+01, 0.25000E+00, 0.85556E+01, 0.25000E+00
  280,3,3,3, 0.85556E+01, 0.25000E+00, 0.87778E+01, 0.25000E+00, 0.87778E+01, 0.27500E+00, 0.85556E+01, 0.27500E+00
  281,3,3,4, 0.85556E+01, 0.27500E+00, 0.87778E+01, 0.27500E+00, 0.87778E+01, 0.28750E+00, 0.85556E+01, 0.28750E+00
  282,3,3,4, 0.85556E+01, 0.28750E+00, 0.87778E+01, 0.28750E+00, 0.87778E+01, 0.30000E+00, 0.85556E+01, 0.30000E+00
  283,3,3,3, 0.87778E+01, 0.20000E+00, 0.90000E+01, 0.20000E+00, 0.90000E+01, 0.25000E+00, 0.87778E+01, 0.25000E+00
  284,3,3,3, 0.87778E+01, 0.25000E+00, 0.90000E+01, 0.25000E+00, 0.90000E+01, 0.27500E+00, 0.87778E+01, 0.27500E+00
  285,3,3,4, 0.87778E+01, 0.27500E+00, 0.90000E+01, 0.27500E+00, 0.90000E+01, 0.28750E+00, 0.87778E+01, 0.28750E+00
  286,3,3,4, 0.87778E+01, 0.28750E+00, 0.90000E+01, 0.28750E+00, 0.90000E+01, 0.30000E+00, 0.87778E+01, 0.30000E+00
  287,3,3,3, 0.90000E+01, 0.00000E+00, 0.91333E+01, 0.00000E+00, 0.91333E+01, 0.10000E+00, 0.90000E+01, 0.10000E+00
  288,3,3,3, 0.91333E+01, 0.00000E+00, 0.92667E+01, 0.00000E+00, 0.92667E+01, 0.10000E+00, 0.91333E+01, 0.10000E+00
  289,3,3,3, 0.92667E+01, 0.00000E+00, 0.94000E+01, 0.00000E+00, 0.94000E+01, 0.10000E+00, 0.92667E+01, 0.10000E+00
  290,3,3,3, 0.90000E+01, 0.10000E+00, 0.91333E+01, 0.10000E+00, 0.91333E+01, 0.20000E+00, 0.90000E+01, 0.20000E+00
  291,3,3,3, 0.91333E+01, 0.10000E+00, 0.92667E+01, 0.10000E+00, 0.92667E+01, 0.20000E+00, 0.91333E+01, 0.20000E+00
  292,3,3,3, 0.92667E+01, 0.10000E+00, 0.94000E+01, 0.10000E+00, 0.94000E+01, 0.20000E+00, 0.92667E+01, 0.20000E+00
  293,3,3,3, 0.90000E+01, 0.20000E+00, 0.91333E+01, 0.20000E+00, 0.91333E+01, 0.25000E+00, 0.90000E+01, 0.25000E+00
  294,3,3,3, 0.90000E+01, 0.25000E+00, 0.91333E+01, 0.25000E+00, 0.91333E+01, 0.27500E+00, 0.90000E+01, 0.27500E+00
  295,3,3,4, 0.90000E+01, 0.27500E+00, 0.91333E+01, 0.27500E+00, 0.91333E+01, 0.28750E+00, 0.90000E+01, 0.28750E+00
  296,3,3,4, 0.90000E+01, 0.28750E+00, 0.91333E+01, 0.28750E+00, 0.91333E+01, 0.30000E+00, 0.90000E+01, 0.30000E+00
  297,3,3,3, 0.91333E+01, 0.20000E+00, 0.92667E+01, 0.20000E+00, 0.92667E+01, 0.25000E+00, 0.91333E+01, 0.25000E+00
  298,3,3,3, 0.91333E+01, 0.25000E+00, 0.92667E+01, 0.25000E+00, 0.92667E+01, 0.27500E+00, 0.91333E+01, 0.27500E+00
  299,3,3,4, 0.91333E+01, 0.27500E+00, 0.92667E+01, 0.27500E+00, 0.92667E+01, 0.28750E+00, 0.91333E+01, 0.28750E+00
  300,3,3,4, 0.91333E+01, 0.28750E+00, 0.92667E+01, 0.28750E+00, 0.92667E+01, 0.30000E+00, 0.91333E+01, 0.30000E+00
  301,3,3,3, 0.92667E+01, 0.20000E+00, 0.94000E+01, 0.20000E+00, 0.94000E+01, 0.25000E+00, 0.92667E+01, 0.25000E+00
  302,3,3,3, 0.92667E+01, 0.25000E+00, 0.94000E+01, 0.25000E+00, 0.94000E+01, 0.27500E+00, 0.92667E+01, 0.27500E+00
  303,3,3,3, 0.92667E+01, 0.27500E+00, 0.93333E+01, 0.27500E+00, 0.93333E+01, 0.28750E+00, 0.92667E+01, 0.28750E+00
  304,3,3,3, 0.93333E+01, 0.27500E+00, 0.94000E+01, 0.27500E+00, 0.94000E+01, 0.28750E+00, 0.93333E+01, 0.28750E+00
  305,3,3,4, 0.93333E+01, 0.28750E+00, 0.94000E+01, 0.28750E+00, 0.94000E+01, 0.29375E+00, 0.93333E+01, 0.29375E+00
  306,3,3,4, 0.93333E+01, 0.29375E+00, 0.93667E+01, 0.29375E+00, 0.93667E+01, 0.29687E+00, 0.93333E+01, 0.29688E+00
  307,3,3,4, 0.93667E+01, 0.29375E+00, 0.94000E+01, 0.29375E+00, 0.94000E+01, 0.29688E+00, 0.93667E+01, 0.29687E+00
  308,3,3,4, 0.93667E+01, 0.29687E+00, 0.94000E+01, 0.29688E+00, 0.94000E+01, 0.30000E+00, 0.93667E+01, 0.30000E+00
  309,3,3,4, 0.93333E+01, 0.29688E+00, 0.93667E+01, 0.29687E+00, 0.93667E+01, 0.30000E+00, 0.93333E+01, 0.30000E+00
  310,3,3,4, 0.92667E+01, 0.28750E+00, 0.93333E+01, 0.28750E+00, 0.93333E+01, 0.29375E+00, 0.92667E+01, 0.29375E+00
  311,3,3,4, 0.92667E+01, 0.29375E+00, 0.93333E+01, 0.29375E+00, 0.93333E+01, 0.30000E+00, 0.92667E+01, 0.30000E+00
  312,3,3,3, 0.94000E+01, 0.00000E+00, 0.96000E+01, 0.00000E+00, 0.96000E+01, 0.10000E+00, 0.94000E+01, 0.10000E+00
  313,3,3,3, 0.96000E+01, 0.00000E+00, 0.98000E+01, 0.00000E+00, 0.98000E+01, 0.10000E+00, 0.96000E+01, 0.10000E+00
  314,3,3,3, 0.98000E+01, 0.00000E+00, 0.10000E+02, 0.00000E+00, 0.10000E+02, 0.10000E+00, 0.98000E+01, 0.10000E+00
  315,3,3,3, 0.94000E+01, 0.10000E+00, 0.96000E+01, 0.10000E+00, 0.96000E+01, 0.20000E+00, 0.94000E+01, 0.20000E+00
  316,3,3,3, 0.96000E+01, 0.10000E+00, 0.98000E+01, 0.10000E+00, 0.98000E+01, 0.20000E+00, 0.96000E+01, 0.20000E+00
  317,3,3,3, 0.98000E+01, 0.10000E+00, 0.10000E+02, 0.10000E+00, 0.10000E+02, 0.20000E+00, 0.98000E+01, 0.20000E+00
  318,3,3,3, 0.94000E+01, 0.20000E+00, 0.95000E+01, 0.20000E+00, 0.95000E+01, 0.25000E+00, 0.94000E+01, 0.25000E+00
  319,3,3,3, 0.95000E+01, 0.20000E+00, 0.96000E+01, 0.20000E+00, 0.96000E+01, 0.25000E+00, 0.95000E+01, 0.25000E+00
  320,3,3,3, 0.95000E+01, 0.25000E+00, 0.96000E+01, 0.25000E+00, 0.96000E+01, 0.30000E+00, 0.95000E+01, 0.30000E+00
  321,3,3,3, 0.94000E+01, 0.25000E+00, 0.94500E+01, 0.25000E+00, 0.94500E+01, 0.27500E+00, 0.94000E+01, 0.27500E+00
  322,3,3,3, 0.94500E+01, 0.25000E+00, 0.95000E+01, 0.25000E+00, 0.95000E+01, 0.27500E+00, 0.94500E+01, 0.27500E+00
  323,3,3,3, 0.94500E+01, 0.27500E+00, 0.95000E+01, 0.27500E+00, 0.95000E+01, 0.30000E+00, 0.94500E+01, 0.30000E+00
  324,3,3,3, 0.94000E+01, 0.27500E+00, 0.94250E+01, 0.27500E+00, 0.94250E+01, 0.28750E+00, 0.94000E+01, 0.28750E+00
  325,3,3,3, 0.94250E+01, 0.27500E+00, 0.94500E+01, 0.27500E+00, 0.94500E+01, 0.28750E+00, 0.94250E+01, 0.28750E+00
  326,3,3,3, 0.94250E+01, 0.28750E+00, 0.94500E+01, 0.28750E+00, 0.94500E+01, 0.30000E+00, 0.94250E+01, 0.30000E+00
  327,3,3,3, 0.94000E+01, 0.28750E+00, 0.94125E+01, 0.28750E+00, 0.94125E+01, 0.29375E+00, 0.94000E+01, 0.29375E+00
  328,3,3,3, 0.94125E+01, 0.28750E+00, 0.94250E+01, 0.28750E+00, 0.94250E+01, 0.29375E+00, 0.94125E+01, 0.29375E+00
  329,3,3,3, 0.94125E+01, 0.29375E+00, 0.94250E+01, 0.29375E+00, 0.94250E+01, 0.30000E+00, 0.94125E+01, 0.30000E+00
  330,3,3,3, 0.94000E+01, 0.29375E+00, 0.94125E+01, 0.29375E+00, 0.94125E+01, 0.30000E+00, 0.94000E+01, 0.30000E+00
  331,3,3,3, 0.96000E+01, 0.20000E+00, 0.98000E+01, 0.20000E+00, 0.98000E+01, 0.30000E+00, 0.96000E+01, 0.30000E+00
  332,3,3,3, 0.98000E+01, 0.20000E+00, 0.10000E+02, 0.20000E+00, 0.10000E+02, 0.30000E+00, 0.98000E+01, 0.30000E+00
  333,1,3,3, 0.00000E+00, 0.30000E+00, 0.20000E+00, 0.30000E+00, 0.20000E+00, 0.43333E+00, 0.00000E+00, 0.43333E+00
  334,1,3,3, 0.20000E+00, 0.30000E+00, 0.40000E+00, 0.30000E+00, 0.40000E+00, 0.43333E+00, 0.20000E+00, 0.43333E+00
  335,1,3,3, 0.40000E+00, 0.30000E+00, 0.50000E+00, 0.30000E+00, 0.50000E+00, 0.43333E+00, 0.40000E+00, 0.43333E+00
  336,1,3,3, 0.50000E+00, 0.30000E+00, 0.55000E+00, 0.30000E+00, 0.55000E+00, 0.43333E+00, 0.50000E+00, 0.43333E+00
  337,1,4,3, 0.55000E+00, 0.30000E+00, 0.57500E+00, 0.30000E+00, 0.57500E+00, 0.43333E+00, 0.55000E+00, 0.43333E+00
  338,1,4,3, 0.57500E+00, 0.30000E+00, 0.60000E+00, 0.30000E+00, 0.60000E+00, 0.43333E+00, 0.57500E+00, 0.43333E+00
  339,1,3,3, 0.00000E+00, 0.43333E+00, 0.20000E+00, 0.43333E+00, 0.20000E+00, 0.56667E+00, 0.00000E+00, 0.56667E+00
  340,1,3,3, 0.20000E+00, 0.43333E+00, 0.40000E+00, 0.43333E+00, 0.40000E+00, 0.56667E+00, 0.20000E+00, 0.56667E+00
  341,1,3,3, 0.40000E+00, 0.43333E+00, 0.50000E+00, 0.43333E+00, 0.50000E+00, 0.56667E+00, 0.40000E+00, 0.56667E+00
  342,1,3,3, 0.50000E+00, 0.43333E+00, 0.55000E+00, 0.43333E+00, 0.55000E+00, 0.56667E+00, 0.50000E+00, 0.56667E+00
  343,1,4,3, 0.55000E+00, 0.43333E+00, 0.57500E+00, 0.43333E+00, 0.57500E+00, 0.56667E+00, 0.55000E+00, 0.56667E+00
  344,1,4,3, 0.57500E+00, 0.43333E+00, 0.60000E+00, 0.43333E+00, 0.60000E+00, 0.56667E+00, 0.57500E+00, 0.56667E+00
  345,1,3,3, 0.00000E+00, 0.56667E+00, 0.20000E+00, 0.56667E+00, 0.20000E+00, 0.70000E+00, 0.00000E+00, 0.70000E+00
  346,1,3,3, 0.20000E+00, 0.56667E+00, 0.40000E+00, 0.56667E+00, 0.40000E+00, 0.70000E+00, 0.20000E+00, 0.70000E+00
  347,1,3,3, 0.40000E+00, 0.56667E+00, 0.50000E+00, 0.56667E+00, 0.50000E+00, 0.70000E+00, 0.40000E+00, 0.70000E+00
  348,1,3,3, 0.50000E+00, 0.56667E+00, 0.55000E+00, 0.56667E+00, 0.55000E+00, 0.70000E+00, 0.50000E+00, 0.70000E+00
  349,1,3,3, 0.55000E+00, 0.56667E+00, 0.57500E+00, 0.56667E+00, 0.57500E+00, 0.63333E+00, 0.55000E+00, 0.63333E+00
  350,1,4,3, 0.57500E+00, 0.56667E+00, 0.58750E+00, 0.56667E+00, 0.58750E+00, 0.63333E+00, 0.57500E+00, 0.63333E+00
  351,1,4,3, 0.58750E+00, 0.56667E+00, 0.60000E+00, 0.56667E+00, 0.60000E+00, 0.63333E+00, 0.58750E+00, 0.63333E+00
  352,1,4,3, 0.57500E+00, 0.63333E+00, 0.58750E+00, 0.63333E+00, 0.58750E+00, 0.70000E+00, 0.57500E+00, 0.70000E+00
  353,1,4,3, 0.58750E+00, 0.63333E+00, 0.59375E+00, 0.63333E+00, 0.59375E+00, 0.66667E+00, 0.58750E+00, 0.66667E+00
  354,1,4,3, 0.59375E+00, 0.63333E+00, 0.60000E+00, 0.63333E+00, 0.60000E+00, 0.66667E+00, 0.59375E+00, 0.66667E+00
  355,1,4,3, 0.59375E+00, 0.66667E+00, 0.60000E+00, 0.66667E+00, 0.60000E+00, 0.70000E+00, 0.59375E+00, 0.70000E+00
  356,1,4,3, 0.58750E+00, 0.66667E+00, 0.59375E+00, 0.66667E+00, 0.59375E+00, 0.70000E+00, 0.58750E+00, 0.70000E+00
  357,1,3,3, 0.55000E+00, 0.63333E+00, 0.57500E+00, 0.63333E+00, 0.57500E+00, 0.70000E+00, 0.55000E+00, 0.70000E+00
  358,2,4,3, 0.60000E+00, 0.30000E+00, 0.61667E+00, 0.30000E+00, 0.61667E+00, 0.43333E+00, 0.60000E+00, 0.43333E+00
  359,2,4,3, 0.61667E+00, 0.30000E+00, 0.63333E+00, 0.30000E+00, 0.63333E+00, 0.43333E+00, 0.61667E+00, 0.43333E+00
  360,2,3,3, 0.63333E+00, 0.30000E+00, 0.66667E+00, 0.30000E+00, 0.66667E+00, 0.43333E+00, 0.63333E+00, 0.43333E+00
  361,2,3,3, 0.66667E+00, 0.30000E+00, 0.73333E+00, 0.30000E+00, 0.73333E+00, 0.43333E+00, 0.66667E+00, 0.43333E+00
  362,2,3,3, 0.73333E+00, 0.30000E+00, 0.86667E+00, 0.30000E+00, 0.86667E+00, 0.43333E+00, 0.73333E+00, 0.43333E+00
  363,2,3,3, 0.86667E+00, 0.30000E+00, 0.93333E+00, 0.30000E+00, 0.93333E+00, 0.36667E+00, 0.86667E+00, 0.36667E+00
  364,2,3,3, 0.93333E+00, 0.30000E+00, 0.96667E+00, 0.30000E+00, 0.96667E+00, 0.33333E+00, 0.93333E+00, 0.33333E+00
  365,2,3,3, 0.96667E+00, 0.30000E+00, 0.98333E+00, 0.30000E+00, 0.98333E+00, 0.31667E+00, 0.96667E+00, 0.31667E+00
  366,2,3,3, 0.98333E+00, 0.30000E+00, 0.99167E+00, 0.30000E+00, 0.99167E+00, 0.30833E+00, 0.98333E+00, 0.30833E+00
  367,2,3,3, 0.99167E+00, 0.30000E+00, 0.10000E+01, 0.30000E+00, 0.10000E+01, 0.30833E+00, 0.99167E+00, 0.30833E+00
  368,2,3,3, 0.99167E+00, 0.30833E+00, 0.10000E+01, 0.30833E+00, 0.10000E+01, 0.31667E+00, 0.99167E+00, 0.31667E+00
  369,2,3,3, 0.98333E+00, 0.30833E+00, 0.99167E+00, 0.30833E+00, 0.99167E+00, 0.31667E+00, 0.98333E+00, 0.31667E+00
  370,2,3,3, 0.98333E+00, 0.31667E+00, 0.10000E+01, 0.31667E+00, 0.10000E+01, 0.33333E+00, 0.98333E+00, 0.33333E+00
  371,2,3,3, 0.96667E+00, 0.31667E+00, 0.98333E+00, 0.31667E+00, 0.98333E+00, 0.33333E+00, 0.96667E+00, 0.33333E+00
  372,2,3,3, 0.96667E+00, 0.33333E+00, 0.10000E+01, 0.33333E+00, 0.10000E+01, 0.36667E+00, 0.96667E+00, 0.36667E+00
  373,2,3,3, 0.93333E+00, 0.33333E+00, 0.96667E+00, 0.33333E+00, 0.96667E+00, 0.36667E+00, 0.93333E+00, 0.36667E+00
  374,2,3,3, 0.93333E+00, 0.36667E+00, 0.10000E+01, 0.36667E+00, 0.10000E+01, 0.43333E+00, 0.93333E+00, 0.43333E+00
  375,2,3,3, 0.86667E+00, 0.36667E+00, 0.93333E+00, 0.36667E+00, 0.93333E+00, 0.43333E+00, 0.86667E+00, 0.43333E+00
  376,2,4,3, 0.60000E+00, 0.43333E+00, 0.61667E+00, 0.43333E+00, 0.61667E+00, 0.56667E+00, 0.60000E+00, 0.56667E+00
  377,2,4,3, 0.61667E+00, 0.43333E+00, 0.63333E+00, 0.43333E+00, 0.63333E+00, 0.56667E+00, 0.61667E+00, 0.56667E+00
  378,2,3,3, 0.63333E+00, 0.43333E+00, 0.66667E+00, 0.43333E+00, 0.66667E+00, 0.56667E+00, 0.63333E+00, 0.56667E+00
  379,2,3,3, 0.66667E+00, 0.43333E+00, 0.73333E+00, 0.43333E+00, 0.73333E+00, 0.56667E+00, 0.66667E+00, 0.56667E+00
  380,2,3,3, 0.73333E+00, 0.43333E+00, 0.86667E+00, 0.43333E+00, 0.86667E+00, 0.56667E+00, 0.73333E+00, 0.56667E+00
  381,2,3,3, 0.86667E+00, 0.43333E+00, 0.10000E+01, 0.43333E+00, 0.10000E+01, 0.56667E+00, 0.86667E+00, 0.56667E+00
  382,2,4,3, 0.60000E+00, 0.56667E+00, 0.61667E+00, 0.56667E+00, 0.61667E+00, 0.63333E+00, 0.60000E+00, 0.63333E+00
  383,2,4,3, 0.61667E+00, 0.56667E+00, 0.63333E+00, 0.56667E+00, 0.63333E+00, 0.63333E+00, 0.61667E+00, 0.63333E+00
  384,2,3,3, 0.63333E+00, 0.56667E+00, 0.66667E+00, 0.56667E+00, 0.66667E+00, 0.63333E+00, 0.63333E+00, 0.63333E+00
  385,2,3,3, 0.66667E+00, 0.56667E+00, 0.73333E+00, 0.56667E+00, 0.73333E+00, 0.63333E+00, 0.66667E+00, 0.63333E+00
  386,2,3,3, 0.66667E+00, 0.63333E+00, 0.73333E+00, 0.63333E+00, 0.73333E+00, 0.66667E+00, 0.66667E+00, 0.66667E+00
  387,2,3,4, 0.66667E+00, 0.66667E+00, 0.73333E+00, 0.66667E+00, 0.73333E+00, 0.68333E+00, 0.66667E+00, 0.68333E+00
  388,2,3,4, 0.66667E+00, 0.68333E+00, 0.73333E+00, 0.68333E+00, 0.73333E+00, 0.70000E+00, 0.66667E+00, 0.70000E+00
  389,2,4,3, 0.60000E+00, 0.63333E+00, 0.61667E+00, 0.63333E+00, 0.61667E+00, 0.66667E+00, 0.60000E+00, 0.66667E+00
  390,2,4,3, 0.61667E+00, 0.63333E+00, 0.63333E+00, 0.63333E+00, 0.63333E+00, 0.66667E+00, 0.61667E+00, 0.66667E+00
  391,2,3,3, 0.63333E+00, 0.63333E+00, 0.66667E+00, 0.63333E+00, 0.66667E+00, 0.66667E+00, 0.63333E+00, 0.66667E+00
  392,2,3,4, 0.63333E+00, 0.66667E+00, 0.66667E+00, 0.66667E+00, 0.66667E+00, 0.68333E+00, 0.63333E+00, 0.68333E+00
  393,2,3,4, 0.63333E+00, 0.68333E+00, 0.66667E+00, 0.68333E+00, 0.66667E+00, 0.70000E+00, 0.63333E+00, 0.70000E+00
  394,2,4,4, 0.60000E+00, 0.66667E+00, 0.61667E+00, 0.66667E+00, 0.61667E+00, 0.68333E+00, 0.60000E+00, 0.68333E+00
  395,2,4,4, 0.61667E+00, 0.66667E+00, 0.63333E+00, 0.66667E+00, 0.63333E+00, 0.68333E+00, 0.61667E+00, 0.68333E+00
  396,2,4,4, 0.61667E+00, 0.68333E+00, 0.63333E+00, 0.68333E+00, 0.63333E+00, 0.70000E+00, 0.61667E+00, 0.70000E+00
  397,2,4,4, 0.60000E+00, 0.68333E+00, 0.61667E+00, 0.68333E+00, 0.61667E+00, 0.70000E+00, 0.60000E+00, 0.70000E+00
  398,2,3,3, 0.73333E+00, 0.56667E+00, 0.86667E+00, 0.56667E+00, 0.86667E+00, 0.63333E+00, 0.73333E+00, 0.63333E+00
  399,2,3,3, 0.73333E+00, 0.63333E+00, 0.86667E+00, 0.63333E+00, 0.86667E+00, 0.66667E+00, 0.73333E+00, 0.66667E+00
  400,2,3,4, 0.73333E+00, 0.66667E+00, 0.86667E+00, 0.66667E+00, 0.86667E+00, 0.68333E+00, 0.73333E+00, 0.68333E+00
  401,2,3,4, 0.73333E+00, 0.68333E+00, 0.86667E+00, 0.68333E+00, 0.86667E+00, 0.70000E+00, 0.73333E+00, 0.70000E+00
  402,2,3,3, 0.86667E+00, 0.56667E+00, 0.10000E+01, 0.56667E+00, 0.10000E+01, 0.63333E+00, 0.86667E+00, 0.63333E+00
  403,2,3,3, 0.86667E+00, 0.63333E+00, 0.10000E+01, 0.63333E+00, 0.10000E+01, 0.66667E+00, 0.86667E+00, 0.66667E+00
  404,2,3,4, 0.86667E+00, 0.66667E+00, 0.10000E+01, 0.66667E+00, 0.10000E+01, 0.68333E+00, 0.86667E+00, 0.68333E+00
  405,2,3,4, 0.86667E+00, 0.68333E+00, 0.10000E+01, 0.68333E+00, 0.10000E+01, 0.70000E+00, 0.86667E+00, 0.70000E+00
  406,2,3,4, 0.10000E+01, 0.30000E+00, 0.10556E+01, 0.30000E+00, 0.10556E+01, 0.30417E+00, 0.10000E+01, 0.30417E+00
  407,2,3,4, 0.10556E+01, 0.30000E+00, 0.11111E+01, 0.30000E+00, 0.11111E+01, 0.30417E+00, 0.10556E+01, 0.30417E+00
  408,2,3,4, 0.10556E+01, 0.30417E+00, 0.11111E+01, 0.30417E+00, 0.11111E+01, 0.30833E+00, 0.10556E+01, 0.30833E+00
  409,2,3,4, 0.10000E+01, 0.30417E+00, 0.10556E+01, 0.30417E+00, 0.10556E+01, 0.30833E+00, 0.10000E+01, 0.30833E+00
  410,2,3,4, 0.10000E+01, 0.30833E+00, 0.11111E+01, 0.30833E+00, 0.11111E+01, 0.31667E+00, 0.10000E+01, 0.31667E+00
  411,2,3,4, 0.11111E+01, 0.30000E+00, 0.12222E+01, 0.30000E+00, 0.12222E+01, 0.30833E+00, 0.11111E+01, 0.30833E+00
  412,2,3,4, 0.11111E+01, 0.30833E+00, 0.12222E+01, 0.30833E+00, 0.12222E+01, 0.31667E+00, 0.11111E+01, 0.31667E+00
  413,2,3,3, 0.11111E+01, 0.31667E+00, 0.12222E+01, 0.31667E+00, 0.12222E+01, 0.33333E+00, 0.11111E+01, 0.33333E+00
  414,2,3,3, 0.10000E+01, 0.31667E+00, 0.11111E+01, 0.31667E+00, 0.11111E+01, 0.33333E+00, 0.10000E+01, 0.33333E+00
  415,2,3,3, 0.10000E+01, 0.33333E+00, 0.12222E+01, 0.33333E+00, 0.12222E+01, 0.36667E+00, 0.10000E+01, 0.36667E+00
  416,2,3,3, 0.10000E+01, 0.36667E+00, 0.12222E+01, 0.36667E+00, 0.12222E+01, 0.43333E+00, 0.10000E+01, 0.43333E+00
  417,2,3,4, 0.12222E+01, 0.30000E+00, 0.14444E+01, 0.30000E+00, 0.14444E+01, 0.31667E+00, 0.12222E+01, 0.31667E+00
  418,2,3,4, 0.12222E+01, 0.31667E+00, 0.14444E+01, 0.31667E+00, 0.14444E+01, 0.33333E+00, 0.12222E+01, 0.33333E+00
  419,2,3,3, 0.12222E+01, 0.33333E+00, 0.14444E+01, 0.33333E+00, 0.14444E+01, 0.36667E+00, 0.12222E+01, 0.36667E+00
  420,2,3,3, 0.12222E+01, 0.36667E+00, 0.14444E+01, 0.36667E+00, 0.14444E+01, 0.43333E+00, 0.12222E+01, 0.43333E+00
  421,2,3,4, 0.14444E+01, 0.30000E+00, 0.16667E+01, 0.30000E+00, 0.16667E+01, 0.31667E+00, 0.14444E+01, 0.31667E+00
  422,2,3,4, 0.14444E+01, 0.31667E+00, 0.16667E+01, 0.31667E+00, 0.16667E+01, 0.33333E+00, 0.14444E+01, 0.33333E+00
  423,2,3,3, 0.14444E+01, 0.33333E+00, 0.16667E+01, 0.33333E+00, 0.16667E+01, 0.36667E+00, 0.14444E+01, 0.36667E+00
  424,2,3,3, 0.14444E+01, 0.36667E+00, 0.16667E+01, 0.36667E+00, 0.16667E+01, 0.43333E+00, 0.14444E+01, 0.43333E+00
  425,2,3,4, 0.16667E+01, 0.30000E+00, 0.18889E+01, 0.30000E+00, 0.18889E+01, 0.31667E+00, 0.16667E+01, 0.31667E+00
  426,2,3,4, 0.16667E+01, 0.31667E+00, 0.18889E+01, 0.31667E+00, 0.18889E+01, 0.33333E+00, 0.16667E+01, 0.33333E+00
  427,2,3,3, 0.16667E+01, 0.33333E+00, 0.18889E+01, 0.33333E+00, 0.18889E+01, 0.36667E+00, 0.16667E+01, 0.36667E+00
  428,2,3,3, 0.16667E+01, 0.36667E+00, 0.18889E+01, 0.36667E+00, 0.18889E+01, 0.43333E+00, 0.16667E+01, 0.43333E+00
  429,2,3,4, 0.18889E+01, 0.30000E+00, 0.21111E+01, 0.30000E+00, 0.21111E+01, 0.31667E+00, 0.18889E+01, 0.31667E+00
  430,2,3,4, 0.18889E+01, 0.31667E+00, 0.21111E+01, 0.31667E+00, 0.21111E+01, 0.33333E+00, 0.18889E+01, 0.33333E+00
  431,2,3,3, 0.18889E+01, 0.33333E+00, 0.21111E+01, 0.33333E+00, 0.21111E+01, 0.36667E+00, 0.18889E+01, 0.36667E+00
  432,2,3,3, 0.18889E+01, 0.36667E+00, 0.21111E+01, 0.36667E+00, 0.21111E+01, 0.43333E+00, 0.18889E+01, 0.43333E+00
  433,2,3,4, 0.21111E+01, 0.30000E+00, 0.23333E+01, 0.30000E+00, 0.23333E+01, 0.31667E+00, 0.21111E+01, 0.31667E+00
  434,2,3,4, 0.21111E+01, 0.31667E+00, 0.23333E+01, 0.31667E+00, 0.23333E+01, 0.33333E+00, 0.21111E+01, 0.33333E+00
  435,2,3,3, 0.21111E+01, 0.33333E+00, 0.23333E+01, 0.33333E+00, 0.23333E+01, 0.36667E+00, 0.21111E+01, 0.36667E+00
  436,2,3,3, 0.21111E+01, 0.36667E+00, 0.23333E+01, 0.36667E+00, 0.23333E+01, 0.43333E+00, 0.21111E+01, 0.43333E+00
  437,2,3,4, 0.23333E+01, 0.30000E+00, 0.25556E+01, 0.30000E+00, 0.25556E+01, 0.31667E+00, 0.23333E+01, 0.31667E+00
  438,2,3,4, 0.23333E+01, 0.31667E+00, 0.25556E+01, 0.31667E+00, 0.25556E+01, 0.33333E+00, 0.23333E+01, 0.33333E+00
  439,2,3,3, 0.23333E+01, 0.33333E+00, 0.25556E+01, 0.33333E+00, 0.25556E+01, 0.36667E+00, 0.23333E+01, 0.36667E+00
  440,2,3,3, 0.23333E+01, 0.36667E+00, 0.25556E+01, 0.36667E+00, 0.25556E+01, 0.43333E+00, 0.23333E+01, 0.43333E+00
  441,2,3,4, 0.25556E+01, 0.30000E+00, 0.27778E+01, 0.30000E+00, 0.27778E+01, 0.31667E+00, 0.25556E+01, 0.31667E+00
  442,2,3,4, 0.25556E+01, 0.31667E+00, 0.27778E+01, 0.31667E+00, 0.27778E+01, 0.33333E+00, 0.25556E+01, 0.33333E+00
  443,2,3,3, 0.25556E+01, 0.33333E+00, 0.27778E+01, 0.33333E+00, 0.27778E+01, 0.36667E+00, 0.25556E+01, 0.36667E+00
  444,2,3,3, 0.25556E+01, 0.36667E+00, 0.27778E+01, 0.36667E+00, 0.27778E+01, 0.43333E+00, 0.25556E+01, 0.43333E+00
  445,2,3,4, 0.27778E+01, 0.30000E+00, 0.30000E+01, 0.30000E+00, 0.30000E+01, 0.31667E+00, 0.27778E+01, 0.31667E+00
  446,2,3,4, 0.27778E+01, 0.31667E+00, 0.30000E+01, 0.31667E+00, 0.30000E+01, 0.33333E+00, 0.27778E+01, 0.33333E+00
  447,2,3,3, 0.27778E+01, 0.33333E+00, 0.30000E+01, 0.33333E+00, 0.30000E+01, 0.36667E+00, 0.27778E+01, 0.36667E+00
  448,2,3,3, 0.27778E+01, 0.36667E+00, 0.30000E+01, 0.36667E+00, 0.30000E+01, 0.43333E+00, 0.27778E+01, 0.43333E+00
  449,2,3,4, 0.30000E+01, 0.30000E+00, 0.32222E+01, 0.30000E+00, 0.32222E+01, 0.31667E+00, 0.30000E+01, 0.31667E+00
  450,2,3,4, 0.30000E+01, 0.31667E+00, 0.32222E+01, 0.31667E+00, 0.32222E+01, 0.33333E+00, 0.30000E+01, 0.33333E+00
  451,2,3,3, 0.30000E+01, 0.33333E+00, 0.32222E+01, 0.33333E+00, 0.32222E+01, 0.36667E+00, 0.30000E+01, 0.36667E+00
  452,2,3,3, 0.30000E+01, 0.36667E+00, 0.32222E+01, 0.36667E+00, 0.32222E+01, 0.43333E+00, 0.30000E+01, 0.43333E+00
  453,2,3,4, 0.32222E+01, 0.30000E+00, 0.34444E+01, 0.30000E+00, 0.34444E+01, 0.31667E+00, 0.32222E+01, 0.31667E+00
  454,2,3,4, 0.32222E+01, 0.31667E+00, 0.34444E+01, 0.31667E+00, 0.34444E+01, 0.33333E+00, 0.32222E+01, 0.33333E+00
  455,2,3,3, 0.32222E+01, 0.33333E+00, 0.34444E+01, 0.33333E+00, 0.34444E+01, 0.36667E+00, 0.32222E+01, 0.36667E+00
  456,2,3,3, 0.32222E+01, 0.36667E+00, 0.34444E+01, 0.36667E+00, 0.34444E+01, 0.43333E+00, 0.32222E+01, 0.43333E+00
  457,2,3,4, 0.34444E+01, 0.30000E+00, 0.36667E+01, 0.30000E+00, 0.36667E+01, 0.31667E+00, 0.34444E+01, 0.31667E+00
  458,2,3,4, 0.34444E+01, 0.31667E+00, 0.36667E+01, 0.31667E+00, 0.36667E+01, 0.33333E+00, 0.34444E+01, 0.33333E+00
  459,2,3,3, 0.34444E+01, 0.33333E+00, 0.36667E+01, 0.33333E+00, 0.36667E+01, 0.36667E+00, 0.34444E+01, 0.36667E+00
  460,2,3,3, 0.34444E+01, 0.36667E+00, 0.36667E+01, 0.36667E+00, 0.36667E+01, 0.43333E+00, 0.34444E+01, 0.43333E+00
  461,2,3,4, 0.36667E+01, 0.30000E+00, 0.38889E+01, 0.30000E+00, 0.38889E+01, 0.31667E+00, 0.36667E+01, 0.31667E+00
  462,2,3,4, 0.36667E+01, 0.31667E+00, 0.38889E+01, 0.31667E+00, 0.38889E+01, 0.33333E+00, 0.36667E+01, 0.33333E+00
  463,2,3,3, 0.36667E+01, 0.33333E+00, 0.38889E+01, 0.33333E+00, 0.38889E+01, 0.36667E+00, 0.36667E+01, 0.36667E+00
  464,2,3,3, 0.36667E+01, 0.36667E+00, 0.38889E+01, 0.36667E+00, 0.38889E+01, 0.43333E+00, 0.36667E+01, 0.43333E+00
  465,2,3,4, 0.38889E+01, 0.30000E+00, 0.41111E+01, 0.30000E+00, 0.41111E+01, 0.31667E+00, 0.38889E+01, 0.31667E+00
  466,2,3,4, 0.38889E+01, 0.31667E+00, 0.41111E+01, 0.31667E+00, 0.41111E+01, 0.33333E+00, 0.38889E+01, 0.33333E+00
  467,2,3,3, 0.38889E+01, 0.33333E+00, 0.41111E+01, 0.33333E+00, 0.41111E+01, 0.36667E+00, 0.38889E+01, 0.36667E+00
  468,2,3,3, 0.38889E+01, 0.36667E+00, 0.41111E+01, 0.36667E+00, 0.41111E+01, 0.43333E+00, 0.38889E+01, 0.43333E+00
  469,2,3,4, 0.41111E+01, 0.30000E+00, 0.43333E+01, 0.30000E+00, 0.43333E+01, 0.31667E+00, 0.41111E+01, 0.31667E+00
  470,2,3,4, 0.41111E+01, 0.31667E+00, 0.43333E+01, 0.31667E+00, 0.43333E+01, 0.33333E+00, 0.41111E+01, 0.33333E+00
  471,2,3,3, 0.41111E+01, 0.33333E+00, 0.43333E+01, 0.33333E+00, 0.43333E+01, 0.36667E+00, 0.41111E+01, 0.36667E+00
  472,2,3,3, 0.41111E+01, 0.36667E+00, 0.43333E+01, 0.36667E+00, 0.43333E+01, 0.43333E+00, 0.41111E+01, 0.43333E+00
  473,2,3,4, 0.43333E+01, 0.30000E+00, 0.45556E+01, 0.30000E+00, 0.45556E+01, 0.31667E+00, 0.43333E+01, 0.31667E+00
  474,2,3,4, 0.43333E+01, 0.31667E+00, 0.45556E+01, 0.31667E+00, 0.45556E+01, 0.33333E+00, 0.43333E+01, 0.33333E+00
  475,2,3,3, 0.43333E+01, 0.33333E+00, 0.45556E+01, 0.33333E+00, 0.45556E+01, 0.36667E+00, 0.43333E+01, 0.36667E+00
  476,2,3,3, 0.43333E+01, 0.36667E+00, 0.45556E+01, 0.36667E+00, 0.45556E+01, 0.43333E+00, 0.43333E+01, 0.43333E+00
  477,2,3,4, 0.45556E+01, 0.30000E+00, 0.47778E+01, 0.30000E+00, 0.47778E+01, 0.31667E+00, 0.45556E+01, 0.31667E+00
  478,2,3,4, 0.45556E+01, 0.31667E+00, 0.47778E+01, 0.31667E+00, 0.47778E+01, 0.33333E+00, 0.45556E+01, 0.33333E+00
  479,2,3,3, 0.45556E+01, 0.33333E+00, 0.47778E+01, 0.33333E+00, 0.47778E+01, 0.36667E+00, 0.45556E+01, 0.36667E+00
  480,2,3,3, 0.45556E+01, 0.36667E+00, 0.47778E+01, 0.36667E+00, 0.47778E+01, 0.43333E+00, 0.45556E+01, 0.43333E+00
  481,2,3,4, 0.47778E+01, 0.30000E+00, 0.50000E+01, 0.30000E+00, 0.50000E+01, 0.31667E+00, 0.47778E+01, 0.31667E+00
  482,2,3,4, 0.47778E+01, 0.31667E+00, 0.50000E+01, 0.31667E+00, 0.50000E+01, 0.33333E+00, 0.47778E+01, 0.33333E+00
  483,2,3,3, 0.47778E+01, 0.33333E+00, 0.50000E+01, 0.33333E+00, 0.50000E+01, 0.36667E+00, 0.47778E+01, 0.36667E+00
  484,2,3,3, 0.47778E+01, 0.36667E+00, 0.50000E+01, 0.36667E+00, 0.50000E+01, 0.43333E+00, 0.47778E+01, 0.43333E+00
  485,2,3,4, 0.50000E+01, 0.30000E+00, 0.52222E+01, 0.30000E+00, 0.52222E+01, 0.31667E+00, 0.50000E+01, 0.31667E+00
  486,2,3,4, 0.50000E+01, 0.31667E+00, 0.52222E+01, 0.31667E+00, 0.52222E+01, 0.33333E+00, 0.50000E+01, 0.33333E+00
  487,2,3,3, 0.50000E+01, 0.33333E+00, 0.52222E+01, 0.33333E+00, 0.52222E+01, 0.36667E+00, 0.50000E+01, 0.36667E+00
  488,2,3,3, 0.50000E+01, 0.36667E+00, 0.52222E+01, 0.36667E+00, 0.52222E+01, 0.43333E+00, 0.50000E+01, 0.43333E+00
  489,2,3,4, 0.52222E+01, 0.30000E+00, 0.54444E+01, 0.30000E+00, 0.54444E+01, 0.31667E+00, 0.52222E+01, 0.31667E+00
  490,2,3,4, 0.52222E+01, 0.31667E+00, 0.54444E+01, 0.31667E+00, 0.54444E+01, 0.33333E+00, 0.52222E+01, 0.33333E+00
  491,2,3,3, 0.52222E+01, 0.33333E+00, 0.54444E+01, 0.33333E+00, 0.54444E+01, 0.36667E+00, 0.52222E+01, 0.36667E+00
  492,2,3,3, 0.52222E+01, 0.36667E+00, 0.54444E+01, 0.36667E+00, 0.54444E+01, 0.43333E+00, 0.52222E+01, 0.43333E+00
  493,2,3,4, 0.54444E+01, 0.30000E+00, 0.56667E+01, 0.30000E+00, 0.56667E+01, 0.31667E+00, 0.54444E+01, 0.31667E+00
  494,2,3,4, 0.54444E+01, 0.31667E+00, 0.56667E+01, 0.31667E+00, 0.56667E+01, 0.33333E+00, 0.54444E+01, 0.33333E+00
  495,2,3,3, 0.54444E+01, 0.33333E+00, 0.56667E+01, 0.33333E+00, 0.56667E+01, 0.36667E+00, 0.54444E+01, 0.36667E+00
  496,2,3,3, 0.54444E+01, 0.36667E+00, 0.56667E+01, 0.36667E+00, 0.56667E+01, 0.43333E+00, 0.54444E+01, 0.43333E+00
  497,2,3,4, 0.56667E+01, 0.30000E+00, 0.58889E+01, 0.30000E+00, 0.58889E+01, 0.31667E+00, 0.56667E+01, 0.31667E+00
  498,2,3,4, 0.56667E+01, 0.31667E+00, 0.58889E+01, 0.31667E+00, 0.58889E+01, 0.33333E+00, 0.56667E+01, 0.33333E+00
  499,2,3,3, 0.56667E+01, 0.33333E+00, 0.58889E+01, 0.33333E+00, 0.58889E+01, 0.36667E+00, 0.56667E+01, 0.36667E+00
  500,2,3,3, 0.56667E+01, 0.36667E+00, 0.58889E+01, 0.36667E+00, 0.58889E+01, 0.43333E+00, 0.56667E+01, 0.43333E+00
  501,2,3,4, 0.58889E+01, 0.30000E+00, 0.61111E+01, 0.30000E+00, 0.61111E+01, 0.31667E+00, 0.58889E+01, 0.31667E+00
  502,2,3,4, 0.58889E+01, 0.31667E+00, 0.61111E+01, 0.31667E+00, 0.61111E+01, 0.33333E+00, 0.58889E+01, 0.33333E+00
  503,2,3,3, 0.58889E+01, 0.33333E+00, 0.61111E+01, 0.33333E+00, 0.61111E+01, 0.36667E+00, 0.58889E+01, 0.36667E+00
  504,2,3,3, 0.58889E+01, 0.36667E+00, 0.61111E+01, 0.36667E+00, 0.61111E+01, 0.43333E+00, 0.58889E+01, 0.43333E+00
  505,2,3,4, 0.61111E+01, 0.30000E+00, 0.63333E+01, 0.30000E+00, 0.63333E+01, 0.31667E+00, 0.61111E+01, 0.31667E+00
  506,2,3,4, 0.61111E+01, 0.31667E+00, 0.63333E+01, 0.31667E+00, 0.63333E+01, 0.33333E+00, 0.61111E+01, 0.33333E+00
  507,2,3,3, 0.61111E+01, 0.33333E+00, 0.63333E+01, 0.33333E+00, 0.63333E+01, 0.36667E+00, 0.61111E+01, 0.36667E+00
  508,2,3,3, 0.61111E+01, 0.36667E+00, 0.63333E+01, 0.36667E+00, 0.63333E+01, 0.43333E+00, 0.61111E+01, 0.43333E+00
  509,2,3,4, 0.63333E+01, 0.30000E+00, 0.65556E+01, 0.30000E+00, 0.65556E+01, 0.31667E+00, 0.63333E+01, 0.31667E+00
  510,2,3,4, 0.63333E+01, 0.31667E+00, 0.65556E+01, 0.31667E+00, 0.65556E+01, 0.33333E+00, 0.63333E+01, 0.33333E+00
  511,2,3,3, 0.63333E+01, 0.33333E+00, 0.65556E+01, 0.33333E+00, 0.65556E+01, 0.36667E+00, 0.63333E+01, 0.36667E+00
  512,2,3,3, 0.63333E+01, 0.36667E+00, 0.65556E+01, 0.36667E+00, 0.65556E+01, 0.43333E+00, 0.63333E+01, 0.43333E+00
  513,2,3,4, 0.65556E+01, 0.30000E+00, 0.67778E+01, 0.30000E+00, 0.67778E+01, 0.31667E+00, 0.65556E+01, 0.31667E+00
  514,2,3,4, 0.65556E+01, 0.31667E+00, 0.67778E+01, 0.31667E+00, 0.67778E+01, 0.33333E+00, 0.65556E+01, 0.33333E+00
  515,2,3,3, 0.65556E+01, 0.33333E+00, 0.67778E+01, 0.33333E+00, 0.67778E+01, 0.36667E+00, 0.65556E+01, 0.36667E+00
  516,2,3,3, 0.65556E+01, 0.36667E+00, 0.67778E+01, 0.36667E+00, 0.67778E+01, 0.43333E+00, 0.65556E+01, 0.43333E+00
  517,2,3,4, 0.67778E+01, 0.30000E+00, 0.70000E+01, 0.30000E+00, 0.70000E+01, 0.31667E+00, 0.67778E+01, 0.31667E+00
  518,2,3,4, 0.67778E+01, 0.31667E+00, 0.70000E+01, 0.31667E+00, 0.70000E+01, 0.33333E+00, 0.67778E+01, 0.33333E+00
  519,2,3,3, 0.67778E+01, 0.33333E+00, 0.70000E+01, 0.33333E+00, 0.70000E+01, 0.36667E+00, 0.67778E+01, 0.36667E+00
  520,2,3,3, 0.67778E+01, 0.36667E+00, 0.70000E+01, 0.36667E+00, 0.70000E+01, 0.43333E+00, 0.67778E+01, 0.43333E+00
  521,2,3,4, 0.70000E+01, 0.30000E+00, 0.72222E+01, 0.30000E+00, 0.72222E+01, 0.31667E+00, 0.70000E+01, 0.31667E+00
  522,2,3,4, 0.70000E+01, 0.31667E+00, 0.72222E+01, 0.31667E+00, 0.72222E+01, 0.33333E+00, 0.70000E+01, 0.33333E+00
  523,2,3,3, 0.70000E+01, 0.33333E+00, 0.72222E+01, 0.33333E+00, 0.72222E+01, 0.36667E+00, 0.70000E+01, 0.36667E+00
  524,2,3,3, 0.70000E+01, 0.36667E+00, 0.72222E+01, 0.36667E+00, 0.72222E+01, 0.43333E+00, 0.70000E+01, 0.43333E+00
  525,2,3,4, 0.72222E+01, 0.30000E+00, 0.74444E+01, 0.30000E+00, 0.74444E+01, 0.31667E+00, 0.72222E+01, 0.31667E+00
  526,2,3,4, 0.72222E+01, 0.31667E+00, 0.74444E+01, 0.31667E+00, 0.74444E+01, 0.33333E+00, 0.72222E+01, 0.33333E+00
  527,2,3,3, 0.72222E+01, 0.33333E+00, 0.74444E+01, 0.33333E+00, 0.74444E+01, 0.36667E+00, 0.72222E+01, 0.36667E+00
  528,2,3,3, 0.72222E+01, 0.36667E+00, 0.74444E+01, 0.36667E+00, 0.74444E+01, 0.43333E+00, 0.72222E+01, 0.43333E+00
  529,2,3,4, 0.74444E+01, 0.30000E+00, 0.76667E+01, 0.30000E+00, 0.76667E+01, 0.31667E+00, 0.74444E+01, 0.31667E+00
  530,2,3,4, 0.74444E+01, 0.31667E+00, 0.76667E+01, 0.31667E+00, 0.76667E+01, 0.33333E+00, 0.74444E+01, 0.33333E+00
  531,2,3,3, 0.74444E+01, 0.33333E+00, 0.76667E+01, 0.33333E+00, 0.76667E+01, 0.36667E+00, 0.74444E+01, 0.36667E+00
  532,2,3,3, 0.74444E+01, 0.36667E+00, 0.76667E+01, 0.36667E+00, 0.76667E+01, 0.43333E+00, 0.74444E+01, 0.43333E+00
  533,2,3,4, 0.76667E+01, 0.30000E+00, 0.78889E+01, 0.30000E+00, 0.78889E+01, 0.31667E+00, 0.76667E+01, 0.31667E+00
  534,2,3,4, 0.76667E+01, 0.31667E+00, 0.78889E+01, 0.31667E+00, 0.78889E+01, 0.33333E+00, 0.76667E+01, 0.33333E+00
  535,2,3,3, 0.76667E+01, 0.33333E+00, 0.78889E+01, 0.33333E+00, 0.78889E+01, 0.36667E+00, 0.76667E+01, 0.36667E+00
  536,2,3,3, 0.76667E+01, 0.36667E+00, 0.78889E+01, 0.36667E+00, 0.78889E+01, 0.43333E+00, 0.76667E+01, 0.43333E+00
  537,2,3,4, 0.78889E+01, 0.30000E+00, 0.81111E+01, 0.30000E+00, 0.81111E+01, 0.31667E+00, 0.78889E+01, 0.31667E+00
  538,2,3,4, 0.78889E+01, 0.31667E+00, 0.81111E+01, 0.31667E+00, 0.81111E+01, 0.33333E+00, 0.78889E+01, 0.33333E+00
  539,2,3,3, 0.78889E+01, 0.33333E+00, 0.81111E+01, 0.33333E+00, 0.81111E+01, 0.36667E+00, 0.78889E+01, 0.36667E+00
  540,2,3,3, 0.78889E+01, 0.36667E+00, 0.81111E+01, 0.36667E+00, 0.81111E+01, 0.43333E+00, 0.78889E+01, 0.43333E+00
  541,2,3,4, 0.81111E+01, 0.30000E+00, 0.83333E+01, 0.30000E+00, 0.83333E+01, 0.31667E+00, 0.81111E+01, 0.31667E+00
  542,2,3,4, 0.81111E+01, 0.31667E+00, 0.83333E+01, 0.31667E+00, 0.83333E+01, 0.33333E+00, 0.81111E+01, 0.33333E+00
  543,2,3,3, 0.81111E+01, 0.33333E+00, 0.83333E+01, 0.33333E+00, 0.83333E+01, 0.36667E+00, 0.81111E+01, 0.36667E+00
  544,2,3,3, 0.81111E+01, 0.36667E+00, 0.83333E+01, 0.36667E+00, 0.83333E+01, 0.43333E+00, 0.81111E+01, 0.43333E+00
  545,2,3,4, 0.83333E+01, 0.30000E+00, 0.85556E+01, 0.30000E+00, 0.85556E+01, 0.31667E+00, 0.83333E+01, 0.31667E+00
  546,2,3,4, 0.83333E+01, 0.31667E+00, 0.85556E+01, 0.31667E+00, 0.85556E+01, 0.33333E+00, 0.83333E+01, 0.33333E+00
  547,2,3,3, 0.83333E+01, 0.33333E+00, 0.85556E+01, 0.33333E+00, 0.85556E+01, 0.36667E+00, 0.83333E+01, 0.36667E+00
  548,2,3,3, 0.83333E+01, 0.36667E+00, 0.85556E+01, 0.36667E+00, 0.85556E+01, 0.43333E+00, 0.83333E+01, 0.43333E+00
  549,2,3,4, 0.85556E+01, 0.30000E+00, 0.87778E+01, 0.30000E+00, 0.87778E+01, 0.31667E+00, 0.85556E+01, 0.31667E+00
  550,2,3,4, 0.85556E+01, 0.31667E+00, 0.87778E+01, 0.31667E+00, 0.87778E+01, 0.33333E+00, 0.85556E+01, 0.33333E+00
  551,2,3,3, 0.85556E+01, 0.33333E+00, 0.87778E+01, 0.33333E+00, 0.87778E+01, 0.36667E+00, 0.85556E+01, 0.36667E+00
  552,2,3,3, 0.85556E+01, 0.36667E+00, 0.87778E+01, 0.36667E+00, 0.87778E+01, 0.43333E+00, 0.85556E+01, 0.43333E+00
  553,2,3,4, 0.87778E+01, 0.30000E+00, 0.90000E+01, 0.30000E+00, 0.90000E+01, 0.31667E+00, 0.87778E+01, 0.31667E+00
  554,2,3,4, 0.87778E+01, 0.31667E+00, 0.90000E+01, 0.31667E+00, 0.90000E+01, 0.33333E+00, 0.87778E+01, 0.33333E+00
  555,2,3,3, 0.87778E+01, 0.33333E+00, 0.90000E+01, 0.33333E+00, 0.90000E+01, 0.36667E+00, 0.87778E+01, 0.36667E+00
  556,2,3,3, 0.87778E+01, 0.36667E+00, 0.90000E+01, 0.36667E+00, 0.90000E+01, 0.43333E+00, 0.87778E+01, 0.43333E+00
  557,2,3,3, 0.10000E+01, 0.43333E+00, 0.12222E+01, 0.43333E+00, 0.12222E+01, 0.56667E+00, 0.10000E+01, 0.56667E+00
  558,2,3,3, 0.12222E+01, 0.43333E+00, 0.14444E+01, 0.43333E+00, 0.14444E+01, 0.56667E+00, 0.12222E+01, 0.56667E+00
  559,2,3,3, 0.14444E+01, 0.43333E+00, 0.16667E+01, 0.43333E+00, 0.16667E+01, 0.56667E+00, 0.14444E+01, 0.56667E+00
  560,2,3,3, 0.16667E+01, 0.43333E+00, 0.18889E+01, 0.43333E+00, 0.18889E+01, 0.56667E+00, 0.16667E+01, 0.56667E+00
  561,2,3,3, 0.18889E+01, 0.43333E+00, 0.21111E+01, 0.43333E+00, 0.21111E+01, 0.56667E+00, 0.18889E+01, 0.56667E+00
  562,2,3,3, 0.21111E+01, 0.43333E+00, 0.23333E+01, 0.43333E+00, 0.23333E+01, 0.56667E+00, 0.21111E+01, 0.56667E+00
  563,2,3,3, 0.23333E+01, 0.43333E+00, 0.25556E+01, 0.43333E+00, 0.25556E+01, 0.56667E+00, 0.23333E+01, 0.56667E+00
  564,2,3,3, 0.25556E+01, 0.43333E+00, 0.27778E+01, 0.43333E+00, 0.27778E+01, 0.56667E+00, 0.25556E+01, 0.56667E+00
  565,2,3,3, 0.27778E+01, 0.43333E+00, 0.30000E+01, 0.43333E+00, 0.30000E+01, 0.56667E+00, 0.27778E+01, 0.56667E+00
  566,2,3,3, 0.30000E+01, 0.43333E+00, 0.32222E+01, 0.43333E+00, 0.32222E+01, 0.56667E+00, 0.30000E+01, 0.56667E+00
  567,2,3,3, 0.32222E+01, 0.43333E+00, 0.34444E+01, 0.43333E+00, 0.34444E+01, 0.56667E+00, 0.32222E+01, 0.56667E+00
  568,2,3,3, 0.34444E+01, 0.43333E+00, 0.36667E+01, 0.43333E+00, 0.36667E+01, 0.56667E+00, 0.34444E+01, 0.56667E+00
  569,2,3,3, 0.36667E+01, 0.43333E+00, 0.38889E+01, 0.43333E+00, 0.38889E+01, 0.56667E+00, 0.36667E+01, 0.56667E+00
  570,2,3,3, 0.38889E+01, 0.43333E+00, 0.41111E+01, 0.43333E+00, 0.41111E+01, 0.56667E+00, 0.38889E+01, 0.56667E+00
  571,2,3,3, 0.41111E+01, 0.43333E+00, 0.43333E+01, 0.43333E+00, 0.43333E+01, 0.56667E+00, 0.41111E+01, 0.56667E+00
  572,2,3,3, 0.43333E+01, 0.43333E+00, 0.45556E+01, 0.43333E+00, 0.45556E+01, 0.56667E+00, 0.43333E+01, 0.56667E+00
  573,2,3,3, 0.45556E+01, 0.43333E+00, 0.47778E+01, 0.43333E+00, 0.47778E+01, 0.56667E+00, 0.45556E+01, 0.56667E+00
  574,2,3,3, 0.47778E+01, 0.43333E+00, 0.50000E+01, 0.43333E+00, 0.50000E+01, 0.56667E+00, 0.47778E+01, 0.56667E+00
  575,2,3,3, 0.50000E+01, 0.43333E+00, 0.52222E+01, 0.43333E+00, 0.52222E+01, 0.56667E+00, 0.50000E+01, 0.56667E+00
  576,2,3,3, 0.52222E+01, 0.43333E+00, 0.54444E+01, 0.43333E+00, 0.54444E+01, 0.56667E+00, 0.52222E+01, 0.56667E+00
  577,2,3,3, 0.54444E+01, 0.43333E+00, 0.56667E+01, 0.43333E+00, 0.56667E+01, 0.56667E+00, 0.54444E+01, 0.56667E+00
  578,2,3,3, 0.56667E+01, 0.43333E+00, 0.58889E+01, 0.43333E+00, 0.58889E+01, 0.56667E+00, 0.56667E+01, 0.56667E+00
  579,2,3,3, 0.58889E+01, 0.43333E+00, 0.61111E+01, 0.43333E+00, 0.61111E+01, 0.56667E+00, 0.58889E+01, 0.56667E+00
  580,2,3,3, 0.61111E+01, 0.43333E+00, 0.63333E+01, 0.43333E+00, 0.63333E+01, 0.56667E+00, 0.61111E+01, 0.56667E+00
  581,2,3,3, 0.63333E+01, 0.43333E+00, 0.65556E+01, 0.43333E+00, 0.65556E+01, 0.56667E+00, 0.63333E+01, 0.56667E+00
  582,2,3,3, 0.65556E+01, 0.43333E+00, 0.67778E+01, 0.43333E+00, 0.67778E+01, 0.56667E+00, 0.65556E+01, 0.56667E+00
  583,2,3,3, 0.67778E+01, 0.43333E+00, 0.70000E+01, 0.43333E+00, 0.70000E+01, 0.56667E+00, 0.67778E+01, 0.56667E+00
  584,2,3,3, 0.70000E+01, 0.43333E+00, 0.72222E+01, 0.43333E+00, 0.72222E+01, 0.56667E+00, 0.70000E+01, 0.56667E+00
  585,2,3,3, 0.72222E+01, 0.43333E+00, 0.74444E+01, 0.43333E+00, 0.74444E+01, 0.56667E+00, 0.72222E+01, 0.56667E+00
  586,2,3,3, 0.74444E+01, 0.43333E+00, 0.76667E+01, 0.43333E+00, 0.76667E+01, 0.56667E+00, 0.74444E+01, 0.56667E+00
  587,2,3,3, 0.76667E+01, 0.43333E+00, 0.78889E+01, 0.43333E+00, 0.78889E+01, 0.56667E+00, 0.76667E+01, 0.56667E+00
  588,2,3,3, 0.78889E+01, 0.43333E+00, 0.81111E+01, 0.43333E+00, 0.81111E+01, 0.56667E+00, 0.78889E+01, 0.56667E+00
  589,2,3,3, 0.81111E+01, 0.43333E+00, 0.83333E+01, 0.43333E+00, 0.83333E+01, 0.56667E+00, 0.81111E+01, 0.56667E+00
  590,2,3,3, 0.83333E+01, 0.43333E+00, 0.85556E+01, 0.43333E+00, 0.85556E+01, 0.56667E+00, 0.83333E+01, 0.56667E+00
  591,2,3,3, 0.85556E+01, 0.43333E+00, 0.87778E+01, 0.43333E+00, 0.87778E+01, 0.56667E+00, 0.85556E+01, 0.56667E+00
  592,2,3,3, 0.87778E+01, 0.43333E+00, 0.90000E+01, 0.43333E+00, 0.90000E+01, 0.56667E+00, 0.87778E+01, 0.56667E+00
  593,2,3,3, 0.10000E+01, 0.56667E+00, 0.12222E+01, 0.56667E+00, 0.12222E+01, 0.63333E+00, 0.10000E+01, 0.63333E+00
  594,2,3,3, 0.10000E+01, 0.63333E+00, 0.12222E+01, 0.63333E+00, 0.12222E+01, 0.66667E+00, 0.10000E+01, 0.66667E+00
  595,2,3,4, 0.10000E+01, 0.66667E+00, 0.12222E+01, 0.66667E+00, 0.12222E+01, 0.68333E+00, 0.10000E+01, 0.68333E+00
  596,2,3,4, 0.10000E+01, 0.68333E+00, 0.12222E+01, 0.68333E+00, 0.12222E+01, 0.70000E+00, 0.10000E+01, 0.70000E+00
  597,2,3,3, 0.12222E+01, 0.56667E+00, 0.14444E+01, 0.56667E+00, 0.14444E+01, 0.63333E+00, 0.12222E+01, 0.63333E+00
  598,2,3,3, 0.12222E+01, 0.63333E+00, 0.14444E+01, 0.63333E+00, 0.14444E+01, 0.66667E+00, 0.12222E+01, 0.66667E+00
  599,2,3,4, 0.12222E+01, 0.66667E+00, 0.14444E+01, 0.66667E+00, 0.14444E+01, 0.68333E+00, 0.12222E+01, 0.68333E+00
  600,2,3,4, 0.12222E+01, 0.68333E+00, 0.14444E+01, 0.68333E+00, 0.14444E+01, 0.70000E+00, 0.12222E+01, 0.70000E+00
  601,2,3,3, 0.14444E+01, 0.56667E+00, 0.16667E+01, 0.56667E+00, 0.16667E+01, 0.63333E+00, 0.14444E+01, 0.63333E+00
  602,2,3,3, 0.14444E+01, 0.63333E+00, 0.16667E+01, 0.63333E+00, 0.16667E+01, 0.66667E+00, 0.14444E+01, 0.66667E+00
  603,2,3,4, 0.14444E+01, 0.66667E+00, 0.16667E+01, 0.66667E+00, 0.16667E+01, 0.68333E+00, 0.14444E+01, 0.68333E+00
  604,2,3,4, 0.14444E+01, 0.68333E+00, 0.16667E+01, 0.68333E+00, 0.16667E+01, 0.70000E+00, 0.14444E+01, 0.70000E+00
  605,2,3,3, 0.16667E+01, 0.56667E+00, 0.18889E+01, 0.56667E+00, 0.18889E+01, 0.63333E+00, 0.16667E+01, 0.63333E+00
  606,2,3,3, 0.16667E+01, 0.63333E+00, 0.18889E+01, 0.63333E+00, 0.18889E+01, 0.66667E+00, 0.16667E+01, 0.66667E+00
  607,2,3,4, 0.16667E+01, 0.66667E+00, 0.18889E+01, 0.66667E+00, 0.18889E+01, 0.68333E+00, 0.16667E+01, 0.68333E+00
  608,2,3,4, 0.16667E+01, 0.68333E+00, 0.18889E+01, 0.68333E+00, 0.18889E+01, 0.70000E+00, 0.16667E+01, 0.70000E+00
  609,2,3,3, 0.18889E+01, 0.56667E+00, 0.21111E+01, 0.56667E+00, 0.21111E+01, 0.63333E+00, 0.18889E+01, 0.63333E+00
  610,2,3,3, 0.18889E+01, 0.63333E+00, 0.21111E+01, 0.63333E+00, 0.21111E+01, 0.66667E+00, 0.18889E+01, 0.66667E+00
  611,2,3,4, 0.18889E+01, 0.66667E+00, 0.21111E+01, 0.66667E+00, 0.21111E+01, 0.68333E+00, 0.18889E+01, 0.68333E+00
  612,2,3,4, 0.18889E+01, 0.68333E+00, 0.21111E+01, 0.68333E+00, 0.21111E+01, 0.70000E+00, 0.18889E+01, 0.70000E+00
  613,2,3,3, 0.21111E+01, 0.56667E+00, 0.23333E+01, 0.56667E+00, 0.23333E+01, 0.63333E+00, 0.21111E+01, 0.63333E+00
  614,2,3,3, 0.21111E+01, 0.63333E+00, 0.23333E+01, 0.63333E+00, 0.23333E+01, 0.66667E+00, 0.21111E+01, 0.66667E+00
  615,2,3,4, 0.21111E+01, 0.66667E+00, 0.23333E+01, 0.66667E+00, 0.23333E+01, 0.68333E+00, 0.21111E+01, 0.68333E+00
  616,2,3,4, 0.21111E+01, 0.68333E+00, 0.23333E+01, 0.68333E+00, 0.23333E+01, 0.70000E+00, 0.21111E+01, 0.70000E+00
  617,2,3,3, 0.23333E+01, 0.56667E+00, 0.25556E+01, 0.56667E+00, 0.25556E+01, 0.63333E+00, 0.23333E+01, 0.63333E+00
  618,2,3,3, 0.23333E+01, 0.63333E+00, 0.25556E+01, 0.63333E+00, 0.25556E+01, 0.66667E+00, 0.23333E+01, 0.66667E+00
  619,2,3,4, 0.23333E+01, 0.66667E+00, 0.25556E+01, 0.66667E+00, 0.25556E+01, 0.68333E+00, 0.23333E+01, 0.68333E+00
  620,2,3,4, 0.23333E+01, 0.68333E+00, 0.25556E+01, 0.68333E+00, 0.25556E+01, 0.70000E+00, 0.23333E+01, 0.70000E+00
  621,2,3,3, 0.25556E+01, 0.56667E+00, 0.27778E+01, 0.56667E+00, 0.27778E+01, 0.63333E+00, 0.25556E+01, 0.63333E+00
  622,2,3,3, 0.25556E+01, 0.63333E+00, 0.27778E+01, 0.63333E+00, 0.27778E+01, 0.66667E+00, 0.25556E+01, 0.66667E+00
  623,2,3,4, 0.25556E+01, 0.66667E+00, 0.27778E+01, 0.66667E+00, 0.27778E+01, 0.68333E+00, 0.25556E+01, 0.68333E+00
  624,2,3,4, 0.25556E+01, 0.68333E+00, 0.27778E+01, 0.68333E+00, 0.27778E+01, 0.70000E+00, 0.25556E+01, 0.70000E+00
  625,2,3,3, 0.27778E+01, 0.56667E+00, 0.30000E+01, 0.56667E+00, 0.30000E+01, 0.63333E+00, 0.27778E+01, 0.63333E+00
  626,2,3,3, 0.27778E+01, 0.63333E+00, 0.30000E+01, 0.63333E+00, 0.30000E+01, 0.66667E+00, 0.27778E+01, 0.66667E+00
  627,2,3,4, 0.27778E+01, 0.66667E+00, 0.30000E+01, 0.66667E+00, 0.30000E+01, 0.68333E+00, 0.27778E+01, 0.68333E+00
  628,2,3,4, 0.27778E+01, 0.68333E+00, 0.30000E+01, 0.68333E+00, 0.30000E+01, 0.70000E+00, 0.27778E+01, 0.70000E+00
  629,2,3,3, 0.30000E+01, 0.56667E+00, 0.32222E+01, 0.56667E+00, 0.32222E+01, 0.63333E+00, 0.30000E+01, 0.63333E+00
  630,2,3,3, 0.30000E+01, 0.63333E+00, 0.32222E+01, 0.63333E+00, 0.32222E+01, 0.66667E+00, 0.30000E+01, 0.66667E+00
  631,2,3,4, 0.30000E+01, 0.66667E+00, 0.32222E+01, 0.66667E+00, 0.32222E+01, 0.68333E+00, 0.30000E+01, 0.68333E+00
  632,2,3,4, 0.30000E+01, 0.68333E+00, 0.32222E+01, 0.68333E+00, 0.32222E+01, 0.70000E+00, 0.30000E+01, 0.70000E+00
  633,2,3,3, 0.32222E+01, 0.56667E+00, 0.34444E+01, 0.56667E+00, 0.34444E+01, 0.63333E+00, 0.32222E+01, 0.63333E+00
  634,2,3,3, 0.32222E+01, 0.63333E+00, 0.34444E+01, 0.63333E+00, 0.34444E+01, 0.66667E+00, 0.32222E+01, 0.66667E+00
  635,2,3,4, 0.32222E+01, 0.66667E+00, 0.34444E+01, 0.66667E+00, 0.34444E+01, 0.68333E+00, 0.32222E+01, 0.68333E+00
  636,2,3,4, 0.32222E+01, 0.68333E+00, 0.34444E+01, 0.68333E+00, 0.34444E+01, 0.70000E+00, 0.32222E+01, 0.70000E+00
  637,2,3,3, 0.34444E+01, 0.56667E+00, 0.36667E+01, 0.56667E+00, 0.36667E+01, 0.63333E+00, 0.34444E+01, 0.63333E+00
  638,2,3,3, 0.34444E+01, 0.63333E+00, 0.36667E+01, 0.63333E+00, 0.36667E+01, 0.66667E+00, 0.34444E+01, 0.66667E+00
  639,2,3,4, 0.34444E+01, 0.66667E+00, 0.36667E+01, 0.66667E+00, 0.36667E+01, 0.68333E+00, 0.34444E+01, 0.68333E+00
  640,2,3,4, 0.34444E+01, 0.68333E+00, 0.36667E+01, 0.68333E+00, 0.36667E+01, 0.70000E+00, 0.34444E+01, 0.70000E+00
  641,2,3,3, 0.36667E+01, 0.56667E+00, 0.38889E+01, 0.56667E+00, 0.38889E+01, 0.63333E+00, 0.36667E+01, 0.63333E+00
  642,2,3,3, 0.36667E+01, 0.63333E+00, 0.38889E+01, 0.63333E+00, 0.38889E+01, 0.66667E+00, 0.36667E+01, 0.66667E+00
  643,2,3,4, 0.36667E+01, 0.66667E+00, 0.38889E+01, 0.66667E+00, 0.38889E+01, 0.68333E+00, 0.36667E+01, 0.68333E+00
  644,2,3,4, 0.36667E+01, 0.68333E+00, 0.38889E+01, 0.68333E+00, 0.38889E+01, 0.70000E+00, 0.36667E+01, 0.70000E+00
  645,2,3,3, 0.38889E+01, 0.56667E+00, 0.41111E+01, 0.56667E+00, 0.41111E+01, 0.63333E+00, 0.38889E+01, 0.63333E+00
  646,2,3,3, 0.38889E+01, 0.63333E+00, 0.41111E+01, 0.63333E+00, 0.41111E+01, 0.66667E+00, 0.38889E+01, 0.66667E+00
  647,2,3,4, 0.38889E+01, 0.66667E+00, 0.41111E+01, 0.66667E+00, 0.41111E+01, 0.68333E+00, 0.38889E+01, 0.68333E+00
  648,2,3,4, 0.38889E+01, 0.68333E+00, 0.41111E+01, 0.68333E+00, 0.41111E+01, 0.70000E+00, 0.38889E+01, 0.70000E+00
  649,2,3,3, 0.41111E+01, 0.56667E+00, 0.43333E+01, 0.56667E+00, 0.43333E+01, 0.63333E+00, 0.41111E+01, 0.63333E+00
  650,2,3,3, 0.41111E+01, 0.63333E+00, 0.43333E+01, 0.63333E+00, 0.43333E+01, 0.66667E+00, 0.41111E+01, 0.66667E+00
  651,2,3,4, 0.41111E+01, 0.66667E+00, 0.43333E+01, 0.66667E+00, 0.43333E+01, 0.68333E+00, 0.41111E+01, 0.68333E+00
  652,2,3,4, 0.41111E+01, 0.68333E+00, 0.43333E+01, 0.68333E+00, 0.43333E+01, 0.70000E+00, 0.41111E+01, 0.70000E+00
  653,2,3,3, 0.43333E+01, 0.56667E+00, 0.45556E+01, 0.56667E+00, 0.45556E+01, 0.63333E+00, 0.43333E+01, 0.63333E+00
  654,2,3,3, 0.43333E+01, 0.63333E+00, 0.45556E+01, 0.63333E+00, 0.45556E+01, 0.66667E+00, 0.43333E+01, 0.66667E+00
  655,2,3,4, 0.43333E+01, 0.66667E+00, 0.45556E+01, 0.66667E+00, 0.45556E+01, 0.68333E+00, 0.43333E+01, 0.68333E+00
  656,2,3,4, 0.43333E+01, 0.68333E+00, 0.45556E+01, 0.68333E+00, 0.45556E+01, 0.70000E+00, 0.43333E+01, 0.70000E+00
  657,2,3,3, 0.45556E+01, 0.56667E+00, 0.47778E+01, 0.56667E+00, 0.47778E+01, 0.63333E+00, 0.45556E+01, 0.63333E+00
  658,2,3,3, 0.45556E+01, 0.63333E+00, 0.47778E+01, 0.63333E+00, 0.47778E+01, 0.66667E+00, 0.45556E+01, 0.66667E+00
  659,2,3,4, 0.45556E+01, 0.66667E+00, 0.47778E+01, 0.66667E+00, 0.47778E+01, 0.68333E+00, 0.45556E+01, 0.68333E+00
  660,2,3,4, 0.45556E+01, 0.68333E+00, 0.47778E+01, 0.68333E+00, 0.47778E+01, 0.70000E+00, 0.45556E+01, 0.70000E+00
  661,2,3,3, 0.47778E+01, 0.56667E+00, 0.50000E+01, 0.56667E+00, 0.50000E+01, 0.63333E+00, 0.47778E+01, 0.63333E+00
  662,2,3,3, 0.47778E+01, 0.63333E+00, 0.50000E+01, 0.63333E+00, 0.50000E+01, 0.66667E+00, 0.47778E+01, 0.66667E+00
  663,2,3,4, 0.47778E+01, 0.66667E+00, 0.50000E+01, 0.66667E+00, 0.50000E+01, 0.68333E+00, 0.47778E+01, 0.68333E+00
  664,2,3,4, 0.47778E+01, 0.68333E+00, 0.50000E+01, 0.68333E+00, 0.50000E+01, 0.70000E+00, 0.47778E+01, 0.70000E+00
  665,2,3,3, 0.50000E+01, 0.56667E+00, 0.52222E+01, 0.56667E+00, 0.52222E+01, 0.63333E+00, 0.50000E+01, 0.63333E+00
  666,2,3,3, 0.50000E+01, 0.63333E+00, 0.52222E+01, 0.63333E+00, 0.52222E+01, 0.66667E+00, 0.50000E+01, 0.66667E+00
  667,2,3,4, 0.50000E+01, 0.66667E+00, 0.52222E+01, 0.66667E+00, 0.52222E+01, 0.68333E+00, 0.50000E+01, 0.68333E+00
  668,2,3,4, 0.50000E+01, 0.68333E+00, 0.52222E+01, 0.68333E+00, 0.52222E+01, 0.70000E+00, 0.50000E+01, 0.70000E+00
  669,2,3,3, 0.52222E+01, 0.56667E+00, 0.54444E+01, 0.56667E+00, 0.54444E+01, 0.63333E+00, 0.52222E+01, 0.63333E+00
  670,2,3,3, 0.52222E+01, 0.63333E+00, 0.54444E+01, 0.63333E+00, 0.54444E+01, 0.66667E+00, 0.52222E+01, 0.66667E+00
  671,2,3,4, 0.52222E+01, 0.66667E+00, 0.54444E+01, 0.66667E+00, 0.54444E+01, 0.68333E+00, 0.52222E+01, 0.68333E+00
  672,2,3,4, 0.52222E+01, 0.68333E+00, 0.54444E+01, 0.68333E+00, 0.54444E+01, 0.70000E+00, 0.52222E+01, 0.70000E+00
  673,2,3,3, 0.54444E+01, 0.56667E+00, 0.56667E+01, 0.56667E+00, 0.56667E+01, 0.63333E+00, 0.54444E+01, 0.63333E+00
  674,2,3,3, 0.54444E+01, 0.63333E+00, 0.56667E+01, 0.63333E+00, 0.56667E+01, 0.66667E+00, 0.54444E+01, 0.66667E+00
  675,2,3,4, 0.54444E+01, 0.66667E+00, 0.56667E+01, 0.66667E+00, 0.56667E+01, 0.68333E+00, 0.54444E+01, 0.68333E+00
  676,2,3,4, 0.54444E+01, 0.68333E+00, 0.56667E+01, 0.68333E+00, 0.56667E+01, 0.70000E+00, 0.54444E+01, 0.70000E+00
  677,2,3,3, 0.56667E+01, 0.56667E+00, 0.58889E+01, 0.56667E+00, 0.58889E+01, 0.63333E+00, 0.56667E+01, 0.63333E+00
  678,2,3,3, 0.56667E+01, 0.63333E+00, 0.58889E+01, 0.63333E+00, 0.58889E+01, 0.66667E+00, 0.56667E+01, 0.66667E+00
  679,2,3,4, 0.56667E+01, 0.66667E+00, 0.58889E+01, 0.66667E+00, 0.58889E+01, 0.68333E+00, 0.56667E+01, 0.68333E+00
  680,2,3,4, 0.56667E+01, 0.68333E+00, 0.58889E+01, 0.68333E+00, 0.58889E+01, 0.70000E+00, 0.56667E+01, 0.70000E+00
  681,2,3,3, 0.58889E+01, 0.56667E+00, 0.61111E+01, 0.56667E+00, 0.61111E+01, 0.63333E+00, 0.58889E+01, 0.63333E+00
  682,2,3,3, 0.58889E+01, 0.63333E+00, 0.61111E+01, 0.63333E+00, 0.61111E+01, 0.66667E+00, 0.58889E+01, 0.66667E+00
  683,2,3,4, 0.58889E+01, 0.66667E+00, 0.61111E+01, 0.66667E+00, 0.61111E+01, 0.68333E+00, 0.58889E+01, 0.68333E+00
  684,2,3,4, 0.58889E+01, 0.68333E+00, 0.61111E+01, 0.68333E+00, 0.61111E+01, 0.70000E+00, 0.58889E+01, 0.70000E+00
  685,2,3,3, 0.61111E+01, 0.56667E+00, 0.63333E+01, 0.56667E+00, 0.63333E+01, 0.63333E+00, 0.61111E+01, 0.63333E+00
  686,2,3,3, 0.61111E+01, 0.63333E+00, 0.63333E+01, 0.63333E+00, 0.63333E+01, 0.66667E+00, 0.61111E+01, 0.66667E+00
  687,2,3,4, 0.61111E+01, 0.66667E+00, 0.63333E+01, 0.66667E+00, 0.63333E+01, 0.68333E+00, 0.61111E+01, 0.68333E+00
  688,2,3,4, 0.61111E+01, 0.68333E+00, 0.63333E+01, 0.68333E+00, 0.63333E+01, 0.70000E+00, 0.61111E+01, 0.70000E+00
  689,2,3,3, 0.63333E+01, 0.56667E+00, 0.65556E+01, 0.56667E+00, 0.65556E+01, 0.63333E+00, 0.63333E+01, 0.63333E+00
  690,2,3,3, 0.63333E+01, 0.63333E+00, 0.65556E+01, 0.63333E+00, 0.65556E+01, 0.66667E+00, 0.63333E+01, 0.66667E+00
  691,2,3,4, 0.63333E+01, 0.66667E+00, 0.65556E+01, 0.66667E+00, 0.65556E+01, 0.68333E+00, 0.63333E+01, 0.68333E+00
  692,2,3,4, 0.63333E+01, 0.68333E+00, 0.65556E+01, 0.68333E+00, 0.65556E+01, 0.70000E+00, 0.63333E+01, 0.70000E+00
  693,2,3,3, 0.65556E+01, 0.56667E+00, 0.67778E+01, 0.56667E+00, 0.67778E+01, 0.63333E+00, 0.65556E+01, 0.63333E+00
  694,2,3,3, 0.65556E+01, 0.63333E+00, 0.67778E+01, 0.63333E+00, 0.67778E+01, 0.66667E+00, 0.65556E+01, 0.66667E+00
  695,2,3,4, 0.65556E+01, 0.66667E+00, 0.67778E+01, 0.66667E+00, 0.67778E+01, 0.68333E+00, 0.65556E+01, 0.68333E+00
  696,2,3,4, 0.65556E+01, 0.68333E+00, 0.67778E+01, 0.68333E+00, 0.67778E+01, 0.70000E+00, 0.65556E+01, 0.70000E+00
  697,2,3,3, 0.67778E+01, 0.56667E+00, 0.70000E+01, 0.56667E+00, 0.70000E+01, 0.63333E+00, 0.67778E+01, 0.63333E+00
  698,2,3,3, 0.67778E+01, 0.63333E+00, 0.70000E+01, 0.63333E+00, 0.70000E+01, 0.66667E+00, 0.67778E+01, 0.66667E+00
  699,2,3,4, 0.67778E+01, 0.66667E+00, 0.70000E+01, 0.66667E+00, 0.70000E+01, 0.68333E+00, 0.67778E+01, 0.68333E+00
  700,2,3,4, 0.67778E+01, 0.68333E+00, 0.70000E+01, 0.68333E+00, 0.70000E+01, 0.70000E+00, 0.67778E+01, 0.70000E+00
  701,2,3,3, 0.70000E+01, 0.56667E+00, 0.72222E+01, 0.56667E+00, 0.72222E+01, 0.63333E+00, 0.70000E+01, 0.63333E+00
  702,2,3,3, 0.70000E+01, 0.63333E+00, 0.72222E+01, 0.63333E+00, 0.72222E+01, 0.66667E+00, 0.70000E+01, 0.66667E+00
  703,2,3,4, 0.70000E+01, 0.66667E+00, 0.72222E+01, 0.66667E+00, 0.72222E+01, 0.68333E+00, 0.70000E+01, 0.68333E+00
  704,2,3,4, 0.70000E+01, 0.68333E+00, 0.72222E+01, 0.68333E+00, 0.72222E+01, 0.70000E+00, 0.70000E+01, 0.70000E+00
  705,2,3,3, 0.72222E+01, 0.56667E+00, 0.74444E+01, 0.56667E+00, 0.74444E+01, 0.63333E+00, 0.72222E+01, 0.63333E+00
  706,2,3,3, 0.72222E+01, 0.63333E+00, 0.74444E+01, 0.63333E+00, 0.74444E+01, 0.66667E+00, 0.72222E+01, 0.66667E+00
  707,2,3,4, 0.72222E+01, 0.66667E+00, 0.74444E+01, 0.66667E+00, 0.74444E+01, 0.68333E+00, 0.72222E+01, 0.68333E+00
  708,2,3,4, 0.72222E+01, 0.68333E+00, 0.74444E+01, 0.68333E+00, 0.74444E+01, 0.70000E+00, 0.72222E+01, 0.70000E+00
  709,2,3,3, 0.74444E+01, 0.56667E+00, 0.76667E+01, 0.56667E+00, 0.76667E+01, 0.63333E+00, 0.74444E+01, 0.63333E+00
  710,2,3,3, 0.74444E+01, 0.63333E+00, 0.76667E+01, 0.63333E+00, 0.76667E+01, 0.66667E+00, 0.74444E+01, 0.66667E+00
  711,2,3,4, 0.74444E+01, 0.66667E+00, 0.76667E+01, 0.66667E+00, 0.76667E+01, 0.68333E+00, 0.74444E+01, 0.68333E+00
  712,2,3,4, 0.74444E+01, 0.68333E+00, 0.76667E+01, 0.68333E+00, 0.76667E+01, 0.70000E+00, 0.74444E+01, 0.70000E+00
  713,2,3,3, 0.76667E+01, 0.56667E+00, 0.78889E+01, 0.56667E+00, 0.78889E+01, 0.63333E+00, 0.76667E+01, 0.63333E+00
  714,2,3,3, 0.76667E+01, 0.63333E+00, 0.78889E+01, 0.63333E+00, 0.78889E+01, 0.66667E+00, 0.76667E+01, 0.66667E+00
  715,2,3,4, 0.76667E+01, 0.66667E+00, 0.78889E+01, 0.66667E+00, 0.78889E+01, 0.68333E+00, 0.76667E+01, 0.68333E+00
  716,2,3,4, 0.76667E+01, 0.68333E+00, 0.78889E+01, 0.68333E+00, 0.78889E+01, 0.70000E+00, 0.76667E+01, 0.70000E+00
  717,2,3,3, 0.78889E+01, 0.56667E+00, 0.81111E+01, 0.56667E+00, 0.81111E+01, 0.63333E+00, 0.78889E+01, 0.63333E+00
  718,2,3,3, 0.78889E+01, 0.63333E+00, 0.81111E+01, 0.63333E+00, 0.81111E+01, 0.66667E+00, 0.78889E+01, 0.66667E+00
  719,2,3,4, 0.78889E+01, 0.66667E+00, 0.81111E+01, 0.66667E+00, 0.81111E+01, 0.68333E+00, 0.78889E+01, 0.68333E+00
  720,2,3,4, 0.78889E+01, 0.68333E+00, 0.81111E+01, 0.68333E+00, 0.81111E+01, 0.70000E+00, 0.78889E+01, 0.70000E+00
  721,2,3,3, 0.81111E+01, 0.56667E+00, 0.83333E+01, 0.56667E+00, 0.83333E+01, 0.63333E+00, 0.81111E+01, 0.63333E+00
  722,2,3,3, 0.81111E+01, 0.63333E+00, 0.83333E+01, 0.63333E+00, 0.83333E+01, 0.66667E+00, 0.81111E+01, 0.66667E+00
  723,2,3,4, 0.81111E+01, 0.66667E+00, 0.83333E+01, 0.66667E+00, 0.83333E+01, 0.68333E+00, 0.81111E+01, 0.68333E+00
  724,2,3,4, 0.81111E+01, 0.68333E+00, 0.83333E+01, 0.68333E+00, 0.83333E+01, 0.70000E+00, 0.81111E+01, 0.70000E+00
  725,2,3,3, 0.83333E+01, 0.56667E+00, 0.85556E+01, 0.56667E+00, 0.85556E+01, 0.63333E+00, 0.83333E+01, 0.63333E+00
  726,2,3,3, 0.83333E+01, 0.63333E+00, 0.85556E+01, 0.63333E+00, 0.85556E+01, 0.66667E+00, 0.83333E+01, 0.66667E+00
  727,2,3,4, 0.83333E+01, 0.66667E+00, 0.85556E+01, 0.66667E+00, 0.85556E+01, 0.68333E+00, 0.83333E+01, 0.68333E+00
  728,2,3,4, 0.83333E+01, 0.68333E+00, 0.85556E+01, 0.68333E+00, 0.85556E+01, 0.70000E+00, 0.83333E+01, 0.70000E+00
  729,2,3,3, 0.85556E+01, 0.56667E+00, 0.87778E+01, 0.56667E+00, 0.87778E+01, 0.63333E+00, 0.85556E+01, 0.63333E+00
  730,2,3,3, 0.85556E+01, 0.63333E+00, 0.87778E+01, 0.63333E+00, 0.87778E+01, 0.66667E+00, 0.85556E+01, 0.66667E+00
  731,2,3,4, 0.85556E+01, 0.66667E+00, 0.87778E+01, 0.66667E+00, 0.87778E+01, 0.68333E+00, 0.85556E+01, 0.68333E+00
  732,2,3,4, 0.85556E+01, 0.68333E+00, 0.87778E+01, 0.68333E+00, 0.87778E+01, 0.70000E+00, 0.85556E+01, 0.70000E+00
  733,2,3,3, 0.87778E+01, 0.56667E+00, 0.90000E+01, 0.56667E+00, 0.90000E+01, 0.63333E+00, 0.87778E+01, 0.63333E+00
  734,2,3,3, 0.87778E+01, 0.63333E+00, 0.90000E+01, 0.63333E+00, 0.90000E+01, 0.66667E+00, 0.87778E+01, 0.66667E+00
  735,2,3,3, 0.87778E+01, 0.66667E+00, 0.88889E+01, 0.66667E+00, 0.88889E+01, 0.68333E+00, 0.87778E+01, 0.68333E+00
  736,2,3,3, 0.88889E+01, 0.66667E+00, 0.90000E+01, 0.66667E+00, 0.90000E+01, 0.68333E+00, 0.88889E+01, 0.68333E+00
  737,2,3,4, 0.88889E+01, 0.68333E+00, 0.90000E+01, 0.68333E+00, 0.90000E+01, 0.69167E+00, 0.88889E+01, 0.69167E+00
  738,2,3,4, 0.88889E+01, 0.69167E+00, 0.89444E+01, 0.69167E+00, 0.89444E+01, 0.69583E+00, 0.88889E+01, 0.69583E+00
  739,2,3,4, 0.89444E+01, 0.69167E+00, 0.90000E+01, 0.69167E+00, 0.90000E+01, 0.69583E+00, 0.89444E+01, 0.69583E+00
  740,2,3,4, 0.89444E+01, 0.69583E+00, 0.90000E+01, 0.69583E+00, 0.90000E+01, 0.70000E+00, 0.89444E+01, 0.70000E+00
  741,2,3,4, 0.88889E+01, 0.69583E+00, 0.89444E+01, 0.69583E+00, 0.89444E+01, 0.70000E+00, 0.88889E+01, 0.70000E+00
  742,2,3,4, 0.87778E+01, 0.68333E+00, 0.88889E+01, 0.68333E+00, 0.88889E+01, 0.69167E+00, 0.87778E+01, 0.69167E+00
  743,2,3,4, 0.87778E+01, 0.69167E+00, 0.88889E+01, 0.69167E+00, 0.88889E+01, 0.70000E+00, 0.87778E+01, 0.70000E+00
  744,2,3,4, 0.90000E+01, 0.30000E+00, 0.91333E+01, 0.30000E+00, 0.91333E+01, 0.31667E+00, 0.90000E+01, 0.31667E+00
  745,2,3,4, 0.90000E+01, 0.31667E+00, 0.91333E+01, 0.31667E+00, 0.91333E+01, 0.33333E+00, 0.90000E+01, 0.33333E+00
  746,2,3,3, 0.90000E+01, 0.33333E+00, 0.91333E+01, 0.33333E+00, 0.91333E+01, 0.36667E+00, 0.90000E+01, 0.36667E+00
  747,2,3,3, 0.90000E+01, 0.36667E+00, 0.91333E+01, 0.36667E+00, 0.91333E+01, 0.43333E+00, 0.90000E+01, 0.43333E+00
  748,2,3,4, 0.91333E+01, 0.30000E+00, 0.92667E+01, 0.30000E+00, 0.92667E+01, 0.31667E+00, 0.91333E+01, 0.31667E+00
  749,2,3,4, 0.91333E+01, 0.31667E+00, 0.92667E+01, 0.31667E+00, 0.92667E+01, 0.33333E+00, 0.91333E+01, 0.33333E+00
  750,2,3,3, 0.91333E+01, 0.33333E+00, 0.92667E+01, 0.33333E+00, 0.92667E+01, 0.36667E+00, 0.91333E+01, 0.36667E+00
  751,2,3,3, 0.91333E+01, 0.36667E+00, 0.92667E+01, 0.36667E+00, 0.92667E+01, 0.43333E+00, 0.91333E+01, 0.43333E+00
  752,2,3,4, 0.92667E+01, 0.30000E+00, 0.93333E+01, 0.30000E+00, 0.93333E+01, 0.31667E+00, 0.92667E+01, 0.31667E+00
  753,2,3,4, 0.92667E+01, 0.31667E+00, 0.93333E+01, 0.31667E+00, 0.93333E+01, 0.33333E+00, 0.92667E+01, 0.33333E+00
  754,2,3,3, 0.92667E+01, 0.33333E+00, 0.93333E+01, 0.33333E+00, 0.93333E+01, 0.36667E+00, 0.92667E+01, 0.36667E+00
  755,2,3,4, 0.93333E+01, 0.30000E+00, 0.93667E+01, 0.30000E+00, 0.93667E+01, 0.31667E+00, 0.93333E+01, 0.31667E+00
  756,2,3,4, 0.93333E+01, 0.31667E+00, 0.93667E+01, 0.31667E+00, 0.93667E+01, 0.33333E+00, 0.93333E+01, 0.33333E+00
  757,2,4,4, 0.93667E+01, 0.30000E+00, 0.93833E+01, 0.30000E+00, 0.93833E+01, 0.31667E+00, 0.93667E+01, 0.31667E+00
  758,2,4,4, 0.93833E+01, 0.30000E+00, 0.94000E+01, 0.30000E+00, 0.94000E+01, 0.31667E+00, 0.93833E+01, 0.31667E+00
  759,2,4,4, 0.93833E+01, 0.31667E+00, 0.94000E+01, 0.31667E+00, 0.94000E+01, 0.33333E+00, 0.93833E+01, 0.33333E+00
  760,2,4,4, 0.93667E+01, 0.31667E+00, 0.93833E+01, 0.31667E+00, 0.93833E+01, 0.33333E+00, 0.93667E+01, 0.33333E+00
  761,2,4,3, 0.93667E+01, 0.33333E+00, 0.93833E+01, 0.33333E+00, 0.93833E+01, 0.36667E+00, 0.93667E+01, 0.36667E+00
  762,2,4,3, 0.93833E+01, 0.33333E+00, 0.94000E+01, 0.33333E+00, 0.94000E+01, 0.36667E+00, 0.93833E+01, 0.36667E+00
  763,2,3,3, 0.93333E+01, 0.33333E+00, 0.93667E+01, 0.33333E+00, 0.93667E+01, 0.36667E+00, 0.93333E+01, 0.36667E+00
  764,2,3,3, 0.93333E+01, 0.36667E+00, 0.93667E+01, 0.36667E+00, 0.93667E+01, 0.43333E+00, 0.93333E+01, 0.43333E+00
  765,2,4,3, 0.93667E+01, 0.36667E+00, 0.93833E+01, 0.36667E+00, 0.93833E+01, 0.43333E+00, 0.93667E+01, 0.43333E+00
  766,2,4,3, 0.93833E+01, 0.36667E+00, 0.94000E+01, 0.36667E+00, 0.94000E+01, 0.43333E+00, 0.93833E+01, 0.43333E+00
  767,2,3,3, 0.92667E+01, 0.36667E+00, 0.93333E+01, 0.36667E+00, 0.93333E+01, 0.43333E+00, 0.92667E+01, 0.43333E+00
  768,2,3,3, 0.90000E+01, 0.43333E+00, 0.91333E+01, 0.43333E+00, 0.91333E+01, 0.56667E+00, 0.90000E+01, 0.56667E+00
  769,2,3,3, 0.91333E+01, 0.43333E+00, 0.92667E+01, 0.43333E+00, 0.92667E+01, 0.56667E+00, 0.91333E+01, 0.56667E+00
  770,2,3,3, 0.92667E+01, 0.43333E+00, 0.93333E+01, 0.43333E+00, 0.93333E+01, 0.56667E+00, 0.92667E+01, 0.56667E+00
  771,2,3,3, 0.93333E+01, 0.43333E+00, 0.93667E+01, 0.43333E+00, 0.93667E+01, 0.56667E+00, 0.93333E+01, 0.56667E+00
  772,2,4,3, 0.93667E+01, 0.43333E+00, 0.93833E+01, 0.43333E+00, 0.93833E+01, 0.56667E+00, 0.93667E+01, 0.56667E+00
  773,2,4,3, 0.93833E+01, 0.43333E+00, 0.94000E+01, 0.43333E+00, 0.94000E+01, 0.56667E+00, 0.93833E+01, 0.56667E+00
  774,2,3,3, 0.90000E+01, 0.56667E+00, 0.90667E+01, 0.56667E+00, 0.90667E+01, 0.63333E+00, 0.90000E+01, 0.63333E+00
  775,2,3,3, 0.90667E+01, 0.56667E+00, 0.91333E+01, 0.56667E+00, 0.91333E+01, 0.63333E+00, 0.90667E+01, 0.63333E+00
  776,2,3,3, 0.90667E+01, 0.63333E+00, 0.91333E+01, 0.63333E+00, 0.91333E+01, 0.70000E+00, 0.90667E+01, 0.70000E+00
  777,2,3,3, 0.90000E+01, 0.63333E+00, 0.90333E+01, 0.63333E+00, 0.90333E+01, 0.66667E+00, 0.90000E+01, 0.66667E+00
  778,2,3,3, 0.90333E+01, 0.63333E+00, 0.90667E+01, 0.63333E+00, 0.90667E+01, 0.66667E+00, 0.90333E+01, 0.66667E+00
  779,2,3,3, 0.90333E+01, 0.66667E+00, 0.90667E+01, 0.66667E+00, 0.90667E+01, 0.70000E+00, 0.90333E+01, 0.70000E+00
  780,2,3,3, 0.90000E+01, 0.66667E+00, 0.90167E+01, 0.66667E+00, 0.90167E+01, 0.68333E+00, 0.90000E+01, 0.68333E+00
  781,2,3,3, 0.90167E+01, 0.66667E+00, 0.90333E+01, 0.66667E+00, 0.90333E+01, 0.68333E+00, 0.90167E+01, 0.68333E+00
  782,2,3,3, 0.90167E+01, 0.68333E+00, 0.90333E+01, 0.68333E+00, 0.90333E+01, 0.70000E+00, 0.90167E+01, 0.70000E+00
  783,2,3,3, 0.90000E+01, 0.68333E+00, 0.90083E+01, 0.68333E+00, 0.90083E+01, 0.69167E+00, 0.90000E+01, 0.69167E+00
  784,2,3,3, 0.90083E+01, 0.68333E+00, 0.90167E+01, 0.68333E+00, 0.90167E+01, 0.69167E+00, 0.90083E+01, 0.69167E+00
  785,2,3,3, 0.90083E+01, 0.69167E+00, 0.90167E+01, 0.69167E+00, 0.90167E+01, 0.70000E+00, 0.90083E+01, 0.70000E+00
  786,2,3,3, 0.90000E+01, 0.69167E+00, 0.90083E+01, 0.69167E+00, 0.90083E+01, 0.70000E+00, 0.90000E+01, 0.70000E+00
  787,2,3,3, 0.91333E+01, 0.56667E+00, 0.92667E+01, 0.56667E+00, 0.92667E+01, 0.70000E+00, 0.91333E+01, 0.70000E+00
  788,2,3,3, 0.92667E+01, 0.56667E+00, 0.93333E+01, 0.56667E+00, 0.93333E+01, 0.70000E+00, 0.92667E+01, 0.70000E+00
  789,2,3,3, 0.93333E+01, 0.56667E+00, 0.93667E+01, 0.56667E+00, 0.93667E+01, 0.70000E+00, 0.93333E+01, 0.70000E+00
  790,2,4,3, 0.93667E+01, 0.56667E+00, 0.93833E+01, 0.56667E+00, 0.93833E+01, 0.70000E+00, 0.93667E+01, 0.70000E+00
  791,2,4,3, 0.93833E+01, 0.56667E+00, 0.94000E+01, 0.56667E+00, 0.94000E+01, 0.70000E+00, 0.93833E+01, 0.70000E+00
  792,3,4,3, 0.94000E+01, 0.30000E+00, 0.94062E+01, 0.30000E+00, 0.94062E+01, 0.33333E+00, 0.94000E+01, 0.33333E+00
  793,3,4,3, 0.94062E+01, 0.30000E+00, 0.94125E+01, 0.30000E+00, 0.94125E+01, 0.33333E+00, 0.94062E+01, 0.33333E+00
  794,3,4,3, 0.94062E+01, 0.33333E+00, 0.94125E+01, 0.33333E+00, 0.94125E+01, 0.36667E+00, 0.94062E+01, 0.36667E+00
  795,3,4,3, 0.94000E+01, 0.33333E+00, 0.94062E+01, 0.33333E+00, 0.94062E+01, 0.36667E+00, 0.94000E+01, 0.36667E+00
  796,3,4,3, 0.94125E+01, 0.30000E+00, 0.94250E+01, 0.30000E+00, 0.94250E+01, 0.36667E+00, 0.94125E+01, 0.36667E+00
  797,3,3,3, 0.94250E+01, 0.30000E+00, 0.94500E+01, 0.30000E+00, 0.94500E+01, 0.36667E+00, 0.94250E+01, 0.36667E+00
  798,3,3,3, 0.94250E+01, 0.36667E+00, 0.94500E+01, 0.36667E+00, 0.94500E+01, 0.43333E+00, 0.94250E+01, 0.43333E+00
  799,3,4,3, 0.94000E+01, 0.36667E+00, 0.94125E+01, 0.36667E+00, 0.94125E+01, 0.43333E+00, 0.94000E+01, 0.43333E+00
  800,3,4,3, 0.94125E+01, 0.36667E+00, 0.94250E+01, 0.36667E+00, 0.94250E+01, 0.43333E+00, 0.94125E+01, 0.43333E+00
  801,3,3,3, 0.94500E+01, 0.30000E+00, 0.95000E+01, 0.30000E+00, 0.95000E+01, 0.43333E+00, 0.94500E+01, 0.43333E+00
  802,3,3,3, 0.95000E+01, 0.30000E+00, 0.96000E+01, 0.30000E+00, 0.96000E+01, 0.43333E+00, 0.95000E+01, 0.43333E+00
  803,3,3,3, 0.96000E+01, 0.30000E+00, 0.98000E+01, 0.30000E+00, 0.98000E+01, 0.43333E+00, 0.96000E+01, 0.43333E+00
  804,3,3,3, 0.98000E+01, 0.30000E+00, 0.10000E+02, 0.30000E+00, 0.10000E+02, 0.43333E+00, 0.98000E+01, 0.43333E+00
  805,3,4,3, 0.94000E+01, 0.43333E+00, 0.94250E+01, 0.43333E+00, 0.94250E+01, 0.56667E+00, 0.94000E+01, 0.56667E+00
  806,3,4,3, 0.94250E+01, 0.43333E+00, 0.94500E+01, 0.43333E+00, 0.94500E+01, 0.56667E+00, 0.94250E+01, 0.56667E+00
  807,3,3,3, 0.94500E+01, 0.43333E+00, 0.95000E+01, 0.43333E+00, 0.95000E+01, 0.56667E+00, 0.94500E+01, 0.56667E+00
  808,3,3,3, 0.95000E+01, 0.43333E+00, 0.96000E+01, 0.43333E+00, 0.96000E+01, 0.56667E+00, 0.95000E+01, 0.56667E+00
  809,3,3,3, 0.96000E+01, 0.43333E+00, 0.98000E+01, 0.43333E+00, 0.98000E+01, 0.56667E+00, 0.96000E+01, 0.56667E+00
  810,3,3,3, 0.98000E+01, 0.43333E+00, 0.10000E+02, 0.43333E+00, 0.10000E+02, 0.56667E+00, 0.98000E+01, 0.56667E+00
  811,3,4,3, 0.94000E+01, 0.56667E+00, 0.94250E+01, 0.56667E+00, 0.94250E+01, 0.70000E+00, 0.94000E+01, 0.70000E+00
  812,3,4,3, 0.94250E+01, 0.56667E+00, 0.94500E+01, 0.56667E+00, 0.94500E+01, 0.70000E+00, 0.94250E+01, 0.70000E+00
  813,3,3,3, 0.94500E+01, 0.56667E+00, 0.95000E+01, 0.56667E+00, 0.95000E+01, 0.70000E+00, 0.94500E+01, 0.70000E+00
  814,3,3,3, 0.95000E+01, 0.56667E+00, 0.96000E+01, 0.56667E+00, 0.96000E+01, 0.70000E+00, 0.95000E+01, 0.70000E+00
  815,3,3,3, 0.96000E+01, 0.56667E+00, 0.98000E+01, 0.56667E+00, 0.98000E+01, 0.70000E+00, 0.96000E+01, 0.70000E+00
  816,3,3,3, 0.98000E+01, 0.56667E+00, 0.10000E+02, 0.56667E+00, 0.10000E+02, 0.70000E+00, 0.98000E+01, 0.70000E+00
  817,1,3,3, 0.00000E+00, 0.70000E+00, 0.20000E+00, 0.70000E+00, 0.20000E+00, 0.80000E+00, 0.00000E+00, 0.80000E+00
  818,1,3,3, 0.20000E+00, 0.70000E+00, 0.40000E+00, 0.70000E+00, 0.40000E+00, 0.80000E+00, 0.20000E+00, 0.80000E+00
  819,1,3,3, 0.40000E+00, 0.70000E+00, 0.50000E+00, 0.70000E+00, 0.50000E+00, 0.75000E+00, 0.40000E+00, 0.75000E+00
  820,1,3,3, 0.50000E+00, 0.70000E+00, 0.55000E+00, 0.70000E+00, 0.55000E+00, 0.72500E+00, 0.50000E+00, 0.72500E+00
  821,1,3,3, 0.55000E+00, 0.70000E+00, 0.57500E+00, 0.70000E+00, 0.57500E+00, 0.71250E+00, 0.55000E+00, 0.71250E+00
  822,1,3,3, 0.57500E+00, 0.70000E+00, 0.58750E+00, 0.70000E+00, 0.58750E+00, 0.70625E+00, 0.57500E+00, 0.70625E+00
  823,1,3,3, 0.58750E+00, 0.70000E+00, 0.60000E+00, 0.70000E+00, 0.60000E+00, 0.70625E+00, 0.58750E+00, 0.70625E+00
  824,1,3,3, 0.58750E+00, 0.70625E+00, 0.60000E+00, 0.70625E+00, 0.60000E+00, 0.71250E+00, 0.58750E+00, 0.71250E+00
  825,1,3,3, 0.57500E+00, 0.70625E+00, 0.58750E+00, 0.70625E+00, 0.58750E+00, 0.71250E+00, 0.57500E+00, 0.71250E+00
  826,1,3,3, 0.57500E+00, 0.71250E+00, 0.60000E+00, 0.71250E+00, 0.60000E+00, 0.72500E+00, 0.57500E+00, 0.72500E+00
  827,1,3,3, 0.55000E+00, 0.71250E+00, 0.57500E+00, 0.71250E+00, 0.57500E+00, 0.72500E+00, 0.55000E+00, 0.72500E+00
  828,1,3,3, 0.55000E+00, 0.72500E+00, 0.60000E+00, 0.72500E+00, 0.60000E+00, 0.75000E+00, 0.55000E+00, 0.75000E+00
  829,1,3,3, 0.50000E+00, 0.72500E+00, 0.55000E+00, 0.72500E+00, 0.55000E+00, 0.75000E+00, 0.50000E+00, 0.75000E+00
  830,1,3,3, 0.50000E+00, 0.75000E+00, 0.60000E+00, 0.75000E+00, 0.60000E+00, 0.80000E+00, 0.50000E+00, 0.80000E+00
  831,1,3,3, 0.40000E+00, 0.75000E+00, 0.50000E+00, 0.75000E+00, 0.50000E+00, 0.80000E+00, 0.40000E+00, 0.80000E+00
  832,1,3,3, 0.00000E+00, 0.80000E+00, 0.20000E+00, 0.80000E+00, 0.20000E+00, 0.90000E+00, 0.00000E+00, 0.90000E+00
  833,1,3,3, 0.20000E+00, 0.80000E+00, 0.40000E+00, 0.80000E+00, 0.40000E+00, 0.90000E+00, 0.20000E+00, 0.90000E+00
  834,1,3,3, 0.40000E+00, 0.80000E+00, 0.60000E+00, 0.80000E+00, 0.60000E+00, 0.90000E+00, 0.40000E+00, 0.90000E+00
  835,1,3,3, 0.00000E+00, 0.90000E+00, 0.20000E+00, 0.90000E+00, 0.20000E+00, 0.10000E+01, 0.00000E+00, 0.10000E+01
  836,1,3,3, 0.20000E+00, 0.90000E+00, 0.40000E+00, 0.90000E+00, 0.40000E+00, 0.10000E+01, 0.20000E+00, 0.10000E+01
  837,1,3,3, 0.40000E+00, 0.90000E+00, 0.60000E+00, 0.90000E+00, 0.60000E+00, 0.10000E+01, 0.40000E+00, 0.10000E+01
  838,1,3,4, 0.60000E+00, 0.70000E+00, 0.63333E+00, 0.70000E+00, 0.63333E+00, 0.70312E+00, 0.60000E+00, 0.70312E+00
  839,1,3,4, 0.63333E+00, 0.70000E+00, 0.66667E+00, 0.70000E+00, 0.66667E+00, 0.70312E+00, 0.63333E+00, 0.70312E+00
  840,1,3,4, 0.63333E+00, 0.70312E+00, 0.66667E+00, 0.70312E+00, 0.66667E+00, 0.70625E+00, 0.63333E+00, 0.70625E+00
  841,1,3,4, 0.60000E+00, 0.70312E+00, 0.63333E+00, 0.70312E+00, 0.63333E+00, 0.70625E+00, 0.60000E+00, 0.70625E+00
  842,1,3,4, 0.60000E+00, 0.70625E+00, 0.66667E+00, 0.70625E+00, 0.66667E+00, 0.71250E+00, 0.60000E+00, 0.71250E+00
  843,1,3,4, 0.66667E+00, 0.70000E+00, 0.73333E+00, 0.70000E+00, 0.73333E+00, 0.70625E+00, 0.66667E+00, 0.70625E+00
  844,1,3,4, 0.66667E+00, 0.70625E+00, 0.73333E+00, 0.70625E+00, 0.73333E+00, 0.71250E+00, 0.66667E+00, 0.71250E+00
  845,1,3,3, 0.66667E+00, 0.71250E+00, 0.73333E+00, 0.71250E+00, 0.73333E+00, 0.72500E+00, 0.66667E+00, 0.72500E+00
  846,1,3,3, 0.60000E+00, 0.71250E+00, 0.66667E+00, 0.71250E+00, 0.66667E+00, 0.72500E+00, 0.60000E+00, 0.72500E+00
  847,1,3,3, 0.60000E+00, 0.72500E+00, 0.73333E+00, 0.72500E+00, 0.73333E+00, 0.75000E+00, 0.60000E+00, 0.75000E+00
  848,1,3,3, 0.60000E+00, 0.75000E+00, 0.73333E+00, 0.75000E+00, 0.73333E+00, 0.80000E+00, 0.60000E+00, 0.80000E+00
  849,1,3,4, 0.73333E+00, 0.70000E+00, 0.86667E+00, 0.70000E+00, 0.86667E+00, 0.71250E+00, 0.73333E+00, 0.71250E+00
  850,1,3,4, 0.73333E+00, 0.71250E+00, 0.86667E+00, 0.71250E+00, 0.86667E+00, 0.72500E+00, 0.73333E+00, 0.72500E+00
  851,1,3,3, 0.73333E+00, 0.72500E+00, 0.86667E+00, 0.72500E+00, 0.86667E+00, 0.75000E+00, 0.73333E+00, 0.75000E+00
  852,1,3,3, 0.73333E+00, 0.75000E+00, 0.86667E+00, 0.75000E+00, 0.86667E+00, 0.80000E+00, 0.73333E+00, 0.80000E+00
  853,1,3,4, 0.86667E+00, 0.70000E+00, 0.10000E+01, 0.70000E+00, 0.10000E+01, 0.71250E+00, 0.86667E+00, 0.71250E+00
  854,1,3,4, 0.86667E+00, 0.71250E+00, 0.10000E+01, 0.71250E+00, 0.10000E+01, 0.72500E+00, 0.86667E+00, 0.72500E+00
  855,1,3,3, 0.86667E+00, 0.72500E+00, 0.10000E+01, 0.72500E+00, 0.10000E+01, 0.75000E+00, 0.86667E+00, 0.75000E+00
  856,1,3,3, 0.86667E+00, 0.75000E+00, 0.10000E+01, 0.75000E+00, 0.10000E+01, 0.80000E+00, 0.86667E+00, 0.80000E+00
  857,1,3,3, 0.60000E+00, 0.80000E+00, 0.73333E+00, 0.80000E+00, 0.73333E+00, 0.90000E+00, 0.60000E+00, 0.90000E+00
  858,1,3,3, 0.73333E+00, 0.80000E+00, 0.86667E+00, 0.80000E+00, 0.86667E+00, 0.90000E+00, 0.73333E+00, 0.90000E+00
  859,1,3,3, 0.86667E+00, 0.80000E+00, 0.10000E+01, 0.80000E+00, 0.10000E+01, 0.90000E+00, 0.86667E+00, 0.90000E+00
  860,1,3,3, 0.60000E+00, 0.90000E+00, 0.73333E+00, 0.90000E+00, 0.73333E+00, 0.10000E+01, 0.60000E+00, 0.10000E+01
  861,1,3,3, 0.73333E+00, 0.90000E+00, 0.86667E+00, 0.90000E+00, 0.86667E+00, 0.10000E+01, 0.73333E+00, 0.10000E+01
  862,1,3,3, 0.86667E+00, 0.90000E+00, 0.10000E+01, 0.90000E+00, 0.10000E+01, 0.10000E+01, 0.86667E+00, 0.10000E+01
  863,1,3,4, 0.10000E+01, 0.70000E+00, 0.12222E+01, 0.70000E+00, 0.12222E+01, 0.71250E+00, 0.10000E+01, 0.71250E+00
  864,1,3,4, 0.10000E+01, 0.71250E+00, 0.12222E+01, 0.71250E+00, 0.12222E+01, 0.72500E+00, 0.10000E+01, 0.72500E+00
  865,1,3,3, 0.10000E+01, 0.72500E+00, 0.12222E+01, 0.72500E+00, 0.12222E+01, 0.75000E+00, 0.10000E+01, 0.75000E+00
  866,1,3,3, 0.10000E+01, 0.75000E+00, 0.12222E+01, 0.75000E+00, 0.12222E+01, 0.80000E+00, 0.10000E+01, 0.80000E+00
  867,1,3,4, 0.12222E+01, 0.70000E+00, 0.14444E+01, 0.70000E+00, 0.14444E+01, 0.71250E+00, 0.12222E+01, 0.71250E+00
  868,1,3,4, 0.12222E+01, 0.71250E+00, 0.14444E+01, 0.71250E+00, 0.14444E+01, 0.72500E+00, 0.12222E+01, 0.72500E+00
  869,1,3,3, 0.12222E+01, 0.72500E+00, 0.14444E+01, 0.72500E+00, 0.14444E+01, 0.75000E+00, 0.12222E+01, 0.75000E+00
  870,1,3,3, 0.12222E+01, 0.75000E+00, 0.14444E+01, 0.75000E+00, 0.14444E+01, 0.80000E+00, 0.12222E+01, 0.80000E+00
  871,1,3,4, 0.14444E+01, 0.70000E+00, 0.16667E+01, 0.70000E+00, 0.16667E+01, 0.71250E+00, 0.14444E+01, 0.71250E+00
  872,1,3,4, 0.14444E+01, 0.71250E+00, 0.16667E+01, 0.71250E+00, 0.16667E+01, 0.72500E+00, 0.14444E+01, 0.72500E+00
  873,1,3,3, 0.14444E+01, 0.72500E+00, 0.16667E+01, 0.72500E+00, 0.16667E+01, 0.75000E+00, 0.14444E+01, 0.75000E+00
  874,1,3,3, 0.14444E+01, 0.75000E+00, 0.16667E+01, 0.75000E+00, 0.16667E+01, 0.80000E+00, 0.14444E+01, 0.80000E+00
  875,1,3,4, 0.16667E+01, 0.70000E+00, 0.18889E+01, 0.70000E+00, 0.18889E+01, 0.71250E+00, 0.16667E+01, 0.71250E+00
  876,1,3,4, 0.16667E+01, 0.71250E+00, 0.18889E+01, 0.71250E+00, 0.18889E+01, 0.72500E+00, 0.16667E+01, 0.72500E+00
  877,1,3,3, 0.16667E+01, 0.72500E+00, 0.18889E+01, 0.72500E+00, 0.18889E+01, 0.75000E+00, 0.16667E+01, 0.75000E+00
  878,1,3,3, 0.16667E+01, 0.75000E+00, 0.18889E+01, 0.75000E+00, 0.18889E+01, 0.80000E+00, 0.16667E+01, 0.80000E+00
  879,1,3,4, 0.18889E+01, 0.70000E+00, 0.21111E+01, 0.70000E+00, 0.21111E+01, 0.71250E+00, 0.18889E+01, 0.71250E+00
  880,1,3,4, 0.18889E+01, 0.71250E+00, 0.21111E+01, 0.71250E+00, 0.21111E+01, 0.72500E+00, 0.18889E+01, 0.72500E+00
  881,1,3,3, 0.18889E+01, 0.72500E+00, 0.21111E+01, 0.72500E+00, 0.21111E+01, 0.75000E+00, 0.18889E+01, 0.75000E+00
  882,1,3,3, 0.18889E+01, 0.75000E+00, 0.21111E+01, 0.75000E+00, 0.21111E+01, 0.80000E+00, 0.18889E+01, 0.80000E+00
  883,1,3,4, 0.21111E+01, 0.70000E+00, 0.23333E+01, 0.70000E+00, 0.23333E+01, 0.71250E+00, 0.21111E+01, 0.71250E+00
  884,1,3,4, 0.21111E+01, 0.71250E+00, 0.23333E+01, 0.71250E+00, 0.23333E+01, 0.72500E+00, 0.21111E+01, 0.72500E+00
  885,1,3,3, 0.21111E+01, 0.72500E+00, 0.23333E+01, 0.72500E+00, 0.23333E+01, 0.75000E+00, 0.21111E+01, 0.75000E+00
  886,1,3,3, 0.21111E+01, 0.75000E+00, 0.23333E+01, 0.75000E+00, 0.23333E+01, 0.80000E+00, 0.21111E+01, 0.80000E+00
  887,1,3,4, 0.23333E+01, 0.70000E+00, 0.25556E+01, 0.70000E+00, 0.25556E+01, 0.71250E+00, 0.23333E+01, 0.71250E+00
  888,1,3,4, 0.23333E+01, 0.71250E+00, 0.25556E+01, 0.71250E+00, 0.25556E+01, 0.72500E+00, 0.23333E+01, 0.72500E+00
  889,1,3,3, 0.23333E+01, 0.72500E+00, 0.25556E+01, 0.72500E+00, 0.25556E+01, 0.75000E+00, 0.23333E+01, 0.75000E+00
  890,1,3,3, 0.23333E+01, 0.75000E+00, 0.25556E+01, 0.75000E+00, 0.25556E+01, 0.80000E+00, 0.23333E+01, 0.80000E+00
  891,1,3,4, 0.25556E+01, 0.70000E+00, 0.27778E+01, 0.70000E+00, 0.27778E+01, 0.71250E+00, 0.25556E+01, 0.71250E+00
  892,1,3,4, 0.25556E+01, 0.71250E+00, 0.27778E+01, 0.71250E+00, 0.27778E+01, 0.72500E+00, 0.25556E+01, 0.72500E+00
  893,1,3,3, 0.25556E+01, 0.72500E+00, 0.27778E+01, 0.72500E+00, 0.27778E+01, 0.75000E+00, 0.25556E+01, 0.75000E+00
  894,1,3,3, 0.25556E+01, 0.75000E+00, 0.27778E+01, 0.75000E+00, 0.27778E+01, 0.80000E+00, 0.25556E+01, 0.80000E+00
  895,1,3,4, 0.27778E+01, 0.70000E+00, 0.30000E+01, 0.70000E+00, 0.30000E+01, 0.71250E+00, 0.27778E+01, 0.71250E+00
  896,1,3,4, 0.27778E+01, 0.71250E+00, 0.30000E+01, 0.71250E+00, 0.30000E+01, 0.72500E+00, 0.27778E+01, 0.72500E+00
  897,1,3,3, 0.27778E+01, 0.72500E+00, 0.30000E+01, 0.72500E+00, 0.30000E+01, 0.75000E+00, 0.27778E+01, 0.75000E+00
  898,1,3,3, 0.27778E+01, 0.75000E+00, 0.30000E+01, 0.75000E+00, 0.30000E+01, 0.80000E+00, 0.27778E+01, 0.80000E+00
  899,1,3,4, 0.30000E+01, 0.70000E+00, 0.32222E+01, 0.70000E+00, 0.32222E+01, 0.71250E+00, 0.30000E+01, 0.71250E+00
  900,1,3,4, 0.30000E+01, 0.71250E+00, 0.32222E+01, 0.71250E+00, 0.32222E+01, 0.72500E+00, 0.30000E+01, 0.72500E+00
  901,1,3,3, 0.30000E+01, 0.72500E+00, 0.32222E+01, 0.72500E+00, 0.32222E+01, 0.75000E+00, 0.30000E+01, 0.75000E+00
  902,1,3,3, 0.30000E+01, 0.75000E+00, 0.32222E+01, 0.75000E+00, 0.32222E+01, 0.80000E+00, 0.30000E+01, 0.80000E+00
  903,1,3,4, 0.32222E+01, 0.70000E+00, 0.34444E+01, 0.70000E+00, 0.34444E+01, 0.71250E+00, 0.32222E+01, 0.71250E+00
  904,1,3,4, 0.32222E+01, 0.71250E+00, 0.34444E+01, 0.71250E+00, 0.34444E+01, 0.72500E+00, 0.32222E+01, 0.72500E+00
  905,1,3,3, 0.32222E+01, 0.72500E+00, 0.34444E+01, 0.72500E+00, 0.34444E+01, 0.75000E+00, 0.32222E+01, 0.75000E+00
  906,1,3,3, 0.32222E+01, 0.75000E+00, 0.34444E+01, 0.75000E+00, 0.34444E+01, 0.80000E+00, 0.32222E+01, 0.80000E+00
  907,1,3,4, 0.34444E+01, 0.70000E+00, 0.36667E+01, 0.70000E+00, 0.36667E+01, 0.71250E+00, 0.34444E+01, 0.71250E+00
  908,1,3,4, 0.34444E+01, 0.71250E+00, 0.36667E+01, 0.71250E+00, 0.36667E+01, 0.72500E+00, 0.34444E+01, 0.72500E+00
  909,1,3,3, 0.34444E+01, 0.72500E+00, 0.36667E+01, 0.72500E+00, 0.36667E+01, 0.75000E+00, 0.34444E+01, 0.75000E+00
  910,1,3,3, 0.34444E+01, 0.75000E+00, 0.36667E+01, 0.75000E+00, 0.36667E+01, 0.80000E+00, 0.34444E+01, 0.80000E+00
  911,1,3,4, 0.36667E+01, 0.70000E+00, 0.38889E+01, 0.70000E+00, 0.38889E+01, 0.71250E+00, 0.36667E+01, 0.71250E+00
  912,1,3,4, 0.36667E+01, 0.71250E+00, 0.38889E+01, 0.71250E+00, 0.38889E+01, 0.72500E+00, 0.36667E+01, 0.72500E+00
  913,1,3,3, 0.36667E+01, 0.72500E+00, 0.38889E+01, 0.72500E+00, 0.38889E+01, 0.75000E+00, 0.36667E+01, 0.75000E+00
  914,1,3,3, 0.36667E+01, 0.75000E+00, 0.38889E+01, 0.75000E+00, 0.38889E+01, 0.80000E+00, 0.36667E+01, 0.80000E+00
  915,1,3,4, 0.38889E+01, 0.70000E+00, 0.41111E+01, 0.70000E+00, 0.41111E+01, 0.71250E+00, 0.38889E+01, 0.71250E+00
  916,1,3,4, 0.38889E+01, 0.71250E+00, 0.41111E+01, 0.71250E+00, 0.41111E+01, 0.72500E+00, 0.38889E+01, 0.72500E+00
  917,1,3,3, 0.38889E+01, 0.72500E+00, 0.41111E+01, 0.72500E+00, 0.41111E+01, 0.75000E+00, 0.38889E+01, 0.75000E+00
  918,1,3,3, 0.38889E+01, 0.75000E+00, 0.41111E+01, 0.75000E+00, 0.41111E+01, 0.80000E+00, 0.38889E+01, 0.80000E+00
  919,1,3,4, 0.41111E+01, 0.70000E+00, 0.43333E+01, 0.70000E+00, 0.43333E+01, 0.71250E+00, 0.41111E+01, 0.71250E+00
  920,1,3,4, 0.41111E+01, 0.71250E+00, 0.43333E+01, 0.71250E+00, 0.43333E+01, 0.72500E+00, 0.41111E+01, 0.72500E+00
  921,1,3,3, 0.41111E+01, 0.72500E+00, 0.43333E+01, 0.72500E+00, 0.43333E+01, 0.75000E+00, 0.41111E+01, 0.75000E+00
  922,1,3,3, 0.41111E+01, 0.75000E+00, 0.43333E+01, 0.75000E+00, 0.43333E+01, 0.80000E+00, 0.41111E+01, 0.80000E+00
  923,1,3,4, 0.43333E+01, 0.70000E+00, 0.45556E+01, 0.70000E+00, 0.45556E+01, 0.71250E+00, 0.43333E+01, 0.71250E+00
  924,1,3,4, 0.43333E+01, 0.71250E+00, 0.45556E+01, 0.71250E+00, 0.45556E+01, 0.72500E+00, 0.43333E+01, 0.72500E+00
  925,1,3,3, 0.43333E+01, 0.72500E+00, 0.45556E+01, 0.72500E+00, 0.45556E+01, 0.75000E+00, 0.43333E+01, 0.75000E+00
  926,1,3,3, 0.43333E+01, 0.75000E+00, 0.45556E+01, 0.75000E+00, 0.45556E+01, 0.80000E+00, 0.43333E+01, 0.80000E+00
  927,1,3,4, 0.45556E+01, 0.70000E+00, 0.47778E+01, 0.70000E+00, 0.47778E+01, 0.71250E+00, 0.45556E+01, 0.71250E+00
  928,1,3,4, 0.45556E+01, 0.71250E+00, 0.47778E+01, 0.71250E+00, 0.47778E+01, 0.72500E+00, 0.45556E+01, 0.72500E+00
  929,1,3,3, 0.45556E+01, 0.72500E+00, 0.47778E+01, 0.72500E+00, 0.47778E+01, 0.75000E+00, 0.45556E+01, 0.75000E+00
  930,1,3,3, 0.45556E+01, 0.75000E+00, 0.47778E+01, 0.75000E+00, 0.47778E+01, 0.80000E+00, 0.45556E+01, 0.80000E+00
  931,1,3,4, 0.47778E+01, 0.70000E+00, 0.50000E+01, 0.70000E+00, 0.50000E+01, 0.71250E+00, 0.47778E+01, 0.71250E+00
  932,1,3,4, 0.47778E+01, 0.71250E+00, 0.50000E+01, 0.71250E+00, 0.50000E+01, 0.72500E+00, 0.47778E+01, 0.72500E+00
  933,1,3,3, 0.47778E+01, 0.72500E+00, 0.50000E+01, 0.72500E+00, 0.50000E+01, 0.75000E+00, 0.47778E+01, 0.75000E+00
  934,1,3,3, 0.47778E+01, 0.75000E+00, 0.50000E+01, 0.75000E+00, 0.50000E+01, 0.80000E+00, 0.47778E+01, 0.80000E+00
  935,1,3,4, 0.50000E+01, 0.70000E+00, 0.52222E+01, 0.70000E+00, 0.52222E+01, 0.71250E+00, 0.50000E+01, 0.71250E+00
  936,1,3,4, 0.50000E+01, 0.71250E+00, 0.52222E+01, 0.71250E+00, 0.52222E+01, 0.72500E+00, 0.50000E+01, 0.72500E+00
  937,1,3,3, 0.50000E+01, 0.72500E+00, 0.52222E+01, 0.72500E+00, 0.52222E+01, 0.75000E+00, 0.50000E+01, 0.75000E+00
  938,1,3,3, 0.50000E+01, 0.75000E+00, 0.52222E+01, 0.75000E+00, 0.52222E+01, 0.80000E+00, 0.50000E+01, 0.80000E+00
  939,1,3,4, 0.52222E+01, 0.70000E+00, 0.54444E+01, 0.70000E+00, 0.54444E+01, 0.71250E+00, 0.52222E+01, 0.71250E+00
  940,1,3,4, 0.52222E+01, 0.71250E+00, 0.54444E+01, 0.71250E+00, 0.54444E+01, 0.72500E+00, 0.52222E+01, 0.72500E+00
  941,1,3,3, 0.52222E+01, 0.72500E+00, 0.54444E+01, 0.72500E+00, 0.54444E+01, 0.75000E+00, 0.52222E+01, 0.75000E+00
  942,1,3,3, 0.52222E+01, 0.75000E+00, 0.54444E+01, 0.75000E+00, 0.54444E+01, 0.80000E+00, 0.52222E+01, 0.80000E+00
  943,1,3,4, 0.54444E+01, 0.70000E+00, 0.56667E+01, 0.70000E+00, 0.56667E+01, 0.71250E+00, 0.54444E+01, 0.71250E+00
  944,1,3,4, 0.54444E+01, 0.71250E+00, 0.56667E+01, 0.71250E+00, 0.56667E+01, 0.72500E+00, 0.54444E+01, 0.72500E+00
  945,1,3,3, 0.54444E+01, 0.72500E+00, 0.56667E+01, 0.72500E+00, 0.56667E+01, 0.75000E+00, 0.54444E+01, 0.75000E+00
  946,1,3,3, 0.54444E+01, 0.75000E+00, 0.56667E+01, 0.75000E+00, 0.56667E+01, 0.80000E+00, 0.54444E+01, 0.80000E+00
  947,1,3,4, 0.56667E+01, 0.70000E+00, 0.58889E+01, 0.70000E+00, 0.58889E+01, 0.71250E+00, 0.56667E+01, 0.71250E+00
  948,1,3,4, 0.56667E+01, 0.71250E+00, 0.58889E+01, 0.71250E+00, 0.58889E+01, 0.72500E+00, 0.56667E+01, 0.72500E+00
  949,1,3,3, 0.56667E+01, 0.72500E+00, 0.58889E+01, 0.72500E+00, 0.58889E+01, 0.75000E+00, 0.56667E+01, 0.75000E+00
  950,1,3,3, 0.56667E+01, 0.75000E+00, 0.58889E+01, 0.75000E+00, 0.58889E+01, 0.80000E+00, 0.56667E+01, 0.80000E+00
  951,1,3,4, 0.58889E+01, 0.70000E+00, 0.61111E+01, 0.70000E+00, 0.61111E+01, 0.71250E+00, 0.58889E+01, 0.71250E+00
  952,1,3,4, 0.58889E+01, 0.71250E+00, 0.61111E+01, 0.71250E+00, 0.61111E+01, 0.72500E+00, 0.58889E+01, 0.72500E+00
  953,1,3,3, 0.58889E+01, 0.72500E+00, 0.61111E+01, 0.72500E+00, 0.61111E+01, 0.75000E+00, 0.58889E+01, 0.75000E+00
  954,1,3,3, 0.58889E+01, 0.75000E+00, 0.61111E+01, 0.75000E+00, 0.61111E+01, 0.80000E+00, 0.58889E+01, 0.80000E+00
  955,1,3,4, 0.61111E+01, 0.70000E+00, 0.63333E+01, 0.70000E+00, 0.63333E+01, 0.71250E+00, 0.61111E+01, 0.71250E+00
  956,1,3,4, 0.61111E+01, 0.71250E+00, 0.63333E+01, 0.71250E+00, 0.63333E+01, 0.72500E+00, 0.61111E+01, 0.72500E+00
  957,1,3,3, 0.61111E+01, 0.72500E+00, 0.63333E+01, 0.72500E+00, 0.63333E+01, 0.75000E+00, 0.61111E+01, 0.75000E+00
  958,1,3,3, 0.61111E+01, 0.75000E+00, 0.63333E+01, 0.75000E+00, 0.63333E+01, 0.80000E+00, 0.61111E+01, 0.80000E+00
  959,1,3,4, 0.63333E+01, 0.70000E+00, 0.65556E+01, 0.70000E+00, 0.65556E+01, 0.71250E+00, 0.63333E+01, 0.71250E+00
  960,1,3,4, 0.63333E+01, 0.71250E+00, 0.65556E+01, 0.71250E+00, 0.65556E+01, 0.72500E+00, 0.63333E+01, 0.72500E+00
  961,1,3,3, 0.63333E+01, 0.72500E+00, 0.65556E+01, 0.72500E+00, 0.65556E+01, 0.75000E+00, 0.63333E+01, 0.75000E+00
  962,1,3,3, 0.63333E+01, 0.75000E+00, 0.65556E+01, 0.75000E+00, 0.65556E+01, 0.80000E+00, 0.63333E+01, 0.80000E+00
  963,1,3,4, 0.65556E+01, 0.70000E+00, 0.67778E+01, 0.70000E+00, 0.67778E+01, 0.71250E+00, 0.65556E+01, 0.71250E+00
  964,1,3,4, 0.65556E+01, 0.71250E+00, 0.67778E+01, 0.71250E+00, 0.67778E+01, 0.72500E+00, 0.65556E+01, 0.72500E+00
  965,1,3,3, 0.65556E+01, 0.72500E+00, 0.67778E+01, 0.72500E+00, 0.67778E+01, 0.75000E+00, 0.65556E+01, 0.75000E+00
  966,1,3,3, 0.65556E+01, 0.75000E+00, 0.67778E+01, 0.75000E+00, 0.67778E+01, 0.80000E+00, 0.65556E+01, 0.80000E+00
  967,1,3,4, 0.67778E+01, 0.70000E+00, 0.70000E+01, 0.70000E+00, 0.70000E+01, 0.71250E+00, 0.67778E+01, 0.71250E+00
  968,1,3,4, 0.67778E+01, 0.71250E+00, 0.70000E+01, 0.71250E+00, 0.70000E+01, 0.72500E+00, 0.67778E+01, 0.72500E+00
  969,1,3,3, 0.67778E+01, 0.72500E+00, 0.70000E+01, 0.72500E+00, 0.70000E+01, 0.75000E+00, 0.67778E+01, 0.75000E+00
  970,1,3,3, 0.67778E+01, 0.75000E+00, 0.70000E+01, 0.75000E+00, 0.70000E+01, 0.80000E+00, 0.67778E+01, 0.80000E+00
  971,1,3,4, 0.70000E+01, 0.70000E+00, 0.72222E+01, 0.70000E+00, 0.72222E+01, 0.71250E+00, 0.70000E+01, 0.71250E+00
  972,1,3,4, 0.70000E+01, 0.71250E+00, 0.72222E+01, 0.71250E+00, 0.72222E+01, 0.72500E+00, 0.70000E+01, 0.72500E+00
  973,1,3,3, 0.70000E+01, 0.72500E+00, 0.72222E+01, 0.72500E+00, 0.72222E+01, 0.75000E+00, 0.70000E+01, 0.75000E+00
  974,1,3,3, 0.70000E+01, 0.75000E+00, 0.72222E+01, 0.75000E+00, 0.72222E+01, 0.80000E+00, 0.70000E+01, 0.80000E+00
  975,1,3,4, 0.72222E+01, 0.70000E+00, 0.74444E+01, 0.70000E+00, 0.74444E+01, 0.71250E+00, 0.72222E+01, 0.71250E+00
  976,1,3,4, 0.72222E+01, 0.71250E+00, 0.74444E+01, 0.71250E+00, 0.74444E+01, 0.72500E+00, 0.72222E+01, 0.72500E+00
  977,1,3,3, 0.72222E+01, 0.72500E+00, 0.74444E+01, 0.72500E+00, 0.74444E+01, 0.75000E+00, 0.72222E+01, 0.75000E+00
  978,1,3,3, 0.72222E+01, 0.75000E+00, 0.74444E+01, 0.75000E+00, 0.74444E+01, 0.80000E+00, 0.72222E+01, 0.80000E+00
  979,1,3,4, 0.74444E+01, 0.70000E+00, 0.76667E+01, 0.70000E+00, 0.76667E+01, 0.71250E+00, 0.74444E+01, 0.71250E+00
  980,1,3,4, 0.74444E+01, 0.71250E+00, 0.76667E+01, 0.71250E+00, 0.76667E+01, 0.72500E+00, 0.74444E+01, 0.72500E+00
  981,1,3,3, 0.74444E+01, 0.72500E+00, 0.76667E+01, 0.72500E+00, 0.76667E+01, 0.75000E+00, 0.74444E+01, 0.75000E+00
  982,1,3,3, 0.74444E+01, 0.75000E+00, 0.76667E+01, 0.75000E+00, 0.76667E+01, 0.80000E+00, 0.74444E+01, 0.80000E+00
  983,1,3,4, 0.76667E+01, 0.70000E+00, 0.78889E+01, 0.70000E+00, 0.78889E+01, 0.71250E+00, 0.76667E+01, 0.71250E+00
  984,1,3,4, 0.76667E+01, 0.71250E+00, 0.78889E+01, 0.71250E+00, 0.78889E+01, 0.72500E+00, 0.76667E+01, 0.72500E+00
  985,1,3,3, 0.76667E+01, 0.72500E+00, 0.78889E+01, 0.72500E+00, 0.78889E+01, 0.75000E+00, 0.76667E+01, 0.75000E+00
  986,1,3,3, 0.76667E+01, 0.75000E+00, 0.78889E+01, 0.75000E+00, 0.78889E+01, 0.80000E+00, 0.76667E+01, 0.80000E+00
  987,1,3,4, 0.78889E+01, 0.70000E+00, 0.81111E+01, 0.70000E+00, 0.81111E+01, 0.71250E+00, 0.78889E+01, 0.71250E+00
  988,1,3,4, 0.78889E+01, 0.71250E+00, 0.81111E+01, 0.71250E+00, 0.81111E+01, 0.72500E+00, 0.78889E+01, 0.72500E+00
  989,1,3,3, 0.78889E+01, 0.72500E+00, 0.81111E+01, 0.72500E+00, 0.81111E+01, 0.75000E+00, 0.78889E+01, 0.75000E+00
  990,1,3,3, 0.78889E+01, 0.75000E+00, 0.81111E+01, 0.75000E+00, 0.81111E+01, 0.80000E+00, 0.78889E+01, 0.80000E+00
  991,1,3,4, 0.81111E+01, 0.70000E+00, 0.83333E+01, 0.70000E+00, 0.83333E+01, 0.71250E+00, 0.81111E+01, 0.71250E+00
  992,1,3,4, 0.81111E+01, 0.71250E+00, 0.83333E+01, 0.71250E+00, 0.83333E+01, 0.72500E+00, 0.81111E+01, 0.72500E+00
  993,1,3,3, 0.81111E+01, 0.72500E+00, 0.83333E+01, 0.72500E+00, 0.83333E+01, 0.75000E+00, 0.81111E+01, 0.75000E+00
  994,1,3,3, 0.81111E+01, 0.75000E+00, 0.83333E+01, 0.75000E+00, 0.83333E+01, 0.80000E+00, 0.81111E+01, 0.80000E+00
  995,1,3,4, 0.83333E+01, 0.70000E+00, 0.85556E+01, 0.70000E+00, 0.85556E+01, 0.71250E+00, 0.83333E+01, 0.71250E+00
  996,1,3,4, 0.83333E+01, 0.71250E+00, 0.85556E+01, 0.71250E+00, 0.85556E+01, 0.72500E+00, 0.83333E+01, 0.72500E+00
  997,1,3,3, 0.83333E+01, 0.72500E+00, 0.85556E+01, 0.72500E+00, 0.85556E+01, 0.75000E+00, 0.83333E+01, 0.75000E+00
  998,1,3,3, 0.83333E+01, 0.75000E+00, 0.85556E+01, 0.75000E+00, 0.85556E+01, 0.80000E+00, 0.83333E+01, 0.80000E+00
  999,1,3,4, 0.85556E+01, 0.70000E+00, 0.87778E+01, 0.70000E+00, 0.87778E+01, 0.71250E+00, 0.85556E+01, 0.71250E+00
 1000,1,3,4, 0.85556E+01, 0.71250E+00, 0.87778E+01, 0.71250E+00, 0.87778E+01, 0.72500E+00, 0.85556E+01, 0.72500E+00
 1001,1,3,3, 0.85556E+01, 0.72500E+00, 0.87778E+01, 0.72500E+00, 0.87778E+01, 0.75000E+00, 0.85556E+01, 0.75000E+00
 1002,1,3,3, 0.85556E+01, 0.75000E+00, 0.87778E+01, 0.75000E+00, 0.87778E+01, 0.80000E+00, 0.85556E+01, 0.80000E+00
 1003,1,3,4, 0.87778E+01, 0.70000E+00, 0.88889E+01, 0.70000E+00, 0.88889E+01, 0.71250E+00, 0.87778E+01, 0.71250E+00
 1004,1,3,4, 0.87778E+01, 0.71250E+00, 0.88889E+01, 0.71250E+00, 0.88889E+01, 0.72500E+00, 0.87778E+01, 0.72500E+00
 1005,1,3,3, 0.87778E+01, 0.72500E+00, 0.88889E+01, 0.72500E+00, 0.88889E+01, 0.75000E+00, 0.87778E+01, 0.75000E+00
 1006,1,3,4, 0.88889E+01, 0.70000E+00, 0.89444E+01, 0.70000E+00, 0.89444E+01, 0.71250E+00, 0.88889E+01, 0.71250E+00
 1007,1,3,4, 0.88889E+01, 0.71250E+00, 0.89444E+01, 0.71250E+00, 0.89444E+01, 0.72500E+00, 0.88889E+01, 0.72500E+00
 1008,1,4,4, 0.89444E+01, 0.70000E+00, 0.89722E+01, 0.70000E+00, 0.89722E+01, 0.71250E+00, 0.89444E+01, 0.71250E+00
 1009,1,4,4, 0.89722E+01, 0.70000E+00, 0.90000E+01, 0.70000E+00, 0.90000E+01, 0.71250E+00, 0.89722E+01, 0.71250E+00
 1010,1,4,4, 0.89722E+01, 0.71250E+00, 0.90000E+01, 0.71250E+00, 0.90000E+01, 0.72500E+00, 0.89722E+01, 0.72500E+00
 1011,1,4,4, 0.89444E+01, 0.71250E+00, 0.89722E+01, 0.71250E+00, 0.89722E+01, 0.72500E+00, 0.89444E+01, 0.72500E+00
 1012,1,4,3, 0.89444E+01, 0.72500E+00, 0.89722E+01, 0.72500E+00, 0.89722E+01, 0.75000E+00, 0.89444E+01, 0.75000E+00
 1013,1,4,3, 0.89722E+01, 0.72500E+00, 0.90000E+01, 0.72500E+00, 0.90000E+01, 0.75000E+00, 0.89722E+01, 0.75000E+00
 1014,1,3,3, 0.88889E+01, 0.72500E+00, 0.89444E+01, 0.72500E+00, 0.89444E+01, 0.75000E+00, 0.88889E+01, 0.75000E+00
 1015,1,3,3, 0.88889E+01, 0.75000E+00, 0.89444E+01, 0.75000E+00, 0.89444E+01, 0.80000E+00, 0.88889E+01, 0.80000E+00
 1016,1,4,3, 0.89444E+01, 0.75000E+00, 0.89722E+01, 0.75000E+00, 0.89722E+01, 0.80000E+00, 0.89444E+01, 0.80000E+00
 1017,1,4,3, 0.89722E+01, 0.75000E+00, 0.90000E+01, 0.75000E+00, 0.90000E+01, 0.80000E+00, 0.89722E+01, 0.80000E+00
 1018,1,3,3, 0.87778E+01, 0.75000E+00, 0.88889E+01, 0.75000E+00, 0.88889E+01, 0.80000E+00, 0.87778E+01, 0.80000E+00
 1019,1,3,3, 0.10000E+01, 0.80000E+00, 0.12222E+01, 0.80000E+00, 0.12222E+01, 0.90000E+00, 0.10000E+01, 0.90000E+00
 1020,1,3,3, 0.12222E+01, 0.80000E+00, 0.14444E+01, 0.80000E+00, 0.14444E+01, 0.90000E+00, 0.12222E+01, 0.90000E+00
 1021,1,3,3, 0.14444E+01, 0.80000E+00, 0.16667E+01, 0.80000E+00, 0.16667E+01, 0.90000E+00, 0.14444E+01, 0.90000E+00
 1022,1,3,3, 0.16667E+01, 0.80000E+00, 0.18889E+01, 0.80000E+00, 0.18889E+01, 0.90000E+00, 0.16667E+01, 0.90000E+00
 1023,1,3,3, 0.18889E+01, 0.80000E+00, 0.21111E+01, 0.80000E+00, 0.21111E+01, 0.90000E+00, 0.18889E+01, 0.90000E+00
 1024,1,3,3, 0.21111E+01, 0.80000E+00, 0.23333E+01, 0.80000E+00, 0.23333E+01, 0.90000E+00, 0.21111E+01, 0.90000E+00
 1025,1,3,3, 0.23333E+01, 0.80000E+00, 0.25556E+01, 0.80000E+00, 0.25556E+01, 0.90000E+00, 0.23333E+01, 0.90000E+00
 1026,1,3,3, 0.25556E+01, 0.80000E+00, 0.27778E+01, 0.80000E+00, 0.27778E+01, 0.90000E+00, 0.25556E+01, 0.90000E+00
 1027,1,3,3, 0.27778E+01, 0.80000E+00, 0.30000E+01, 0.80000E+00, 0.30000E+01, 0.90000E+00, 0.27778E+01, 0.90000E+00
 1028,1,3,3, 0.30000E+01, 0.80000E+00, 0.32222E+01, 0.80000E+00, 0.32222E+01, 0.90000E+00, 0.30000E+01, 0.90000E+00
 1029,1,3,3, 0.32222E+01, 0.80000E+00, 0.34444E+01, 0.80000E+00, 0.34444E+01, 0.90000E+00, 0.32222E+01, 0.90000E+00
 1030,1,3,3, 0.34444E+01, 0.80000E+00, 0.36667E+01, 0.80000E+00, 0.36667E+01, 0.90000E+00, 0.34444E+01, 0.90000E+00
 1031,1,3,3, 0.36667E+01, 0.80000E+00, 0.38889E+01, 0.80000E+00, 0.38889E+01, 0.90000E+00, 0.36667E+01, 0.90000E+00
 1032,1,3,3, 0.38889E+01, 0.80000E+00, 0.41111E+01, 0.80000E+00, 0.41111E+01, 0.90000E+00, 0.38889E+01, 0.90000E+00
 1033,1,3,3, 0.41111E+01, 0.80000E+00, 0.43333E+01, 0.80000E+00, 0.43333E+01, 0.90000E+00, 0.41111E+01, 0.90000E+00
 1034,1,3,3, 0.43333E+01, 0.80000E+00, 0.45556E+01, 0.80000E+00, 0.45556E+01, 0.90000E+00, 0.43333E+01, 0.90000E+00
 1035,1,3,3, 0.45556E+01, 0.80000E+00, 0.47778E+01, 0.80000E+00, 0.47778E+01, 0.90000E+00, 0.45556E+01, 0.90000E+00
 1036,1,3,3, 0.47778E+01, 0.80000E+00, 0.50000E+01, 0.80000E+00, 0.50000E+01, 0.90000E+00, 0.47778E+01, 0.90000E+00
 1037,1,3,3, 0.50000E+01, 0.80000E+00, 0.52222E+01, 0.80000E+00, 0.52222E+01, 0.90000E+00, 0.50000E+01, 0.90000E+00
 1038,1,3,3, 0.52222E+01, 0.80000E+00, 0.54444E+01, 0.80000E+00, 0.54444E+01, 0.90000E+00, 0.52222E+01, 0.90000E+00
 1039,1,3,3, 0.54444E+01, 0.80000E+00, 0.56667E+01, 0.80000E+00, 0.56667E+01, 0.90000E+00, 0.54444E+01, 0.90000E+00
 1040,1,3,3, 0.56667E+01, 0.80000E+00, 0.58889E+01, 0.80000E+00, 0.58889E+01, 0.90000E+00, 0.56667E+01, 0.90000E+00
 1041,1,3,3, 0.58889E+01, 0.80000E+00, 0.61111E+01, 0.80000E+00, 0.61111E+01, 0.90000E+00, 0.58889E+01, 0.90000E+00
 1042,1,3,3, 0.61111E+01, 0.80000E+00, 0.63333E+01, 0.80000E+00, 0.63333E+01, 0.90000E+00, 0.61111E+01, 0.90000E+00
 1043,1,3,3, 0.63333E+01, 0.80000E+00, 0.65556E+01, 0.80000E+00, 0.65556E+01, 0.90000E+00, 0.63333E+01, 0.90000E+00
 1044,1,3,3, 0.65556E+01, 0.80000E+00, 0.67778E+01, 0.80000E+00, 0.67778E+01, 0.90000E+00, 0.65556E+01, 0.90000E+00
 1045,1,3,3, 0.67778E+01, 0.80000E+00, 0.70000E+01, 0.80000E+00, 0.70000E+01, 0.90000E+00, 0.67778E+01, 0.90000E+00
 1046,1,3,3, 0.70000E+01, 0.80000E+00, 0.72222E+01, 0.80000E+00, 0.72222E+01, 0.90000E+00, 0.70000E+01, 0.90000E+00
 1047,1,3,3, 0.72222E+01, 0.80000E+00, 0.74444E+01, 0.80000E+00, 0.74444E+01, 0.90000E+00, 0.72222E+01, 0.90000E+00
 1048,1,3,3, 0.74444E+01, 0.80000E+00, 0.76667E+01, 0.80000E+00, 0.76667E+01, 0.90000E+00, 0.74444E+01, 0.90000E+00
 1049,1,3,3, 0.76667E+01, 0.80000E+00, 0.78889E+01, 0.80000E+00, 0.78889E+01, 0.90000E+00, 0.76667E+01, 0.90000E+00
 1050,1,3,3, 0.78889E+01, 0.80000E+00, 0.81111E+01, 0.80000E+00, 0.81111E+01, 0.90000E+00, 0.78889E+01, 0.90000E+00
 1051,1,3,3, 0.81111E+01, 0.80000E+00, 0.83333E+01, 0.80000E+00, 0.83333E+01, 0.90000E+00, 0.81111E+01, 0.90000E+00
 1052,1,3,3, 0.83333E+01, 0.80000E+00, 0.85556E+01, 0.80000E+00, 0.85556E+01, 0.90000E+00, 0.83333E+01, 0.90000E+00
 1053,1,3,3, 0.85556E+01, 0.80000E+00, 0.87778E+01, 0.80000E+00, 0.87778E+01, 0.90000E+00, 0.85556E+01, 0.90000E+00
 1054,1,3,3, 0.87778E+01, 0.80000E+00, 0.88889E+01, 0.80000E+00, 0.88889E+01, 0.90000E+00, 0.87778E+01, 0.90000E+00
 1055,1,3,3, 0.88889E+01, 0.80000E+00, 0.89444E+01, 0.80000E+00, 0.89444E+01, 0.90000E+00, 0.88889E+01, 0.90000E+00
 1056,1,4,3, 0.89444E+01, 0.80000E+00, 0.89722E+01, 0.80000E+00, 0.89722E+01, 0.90000E+00, 0.89444E+01, 0.90000E+00
 1057,1,4,3, 0.89722E+01, 0.80000E+00, 0.90000E+01, 0.80000E+00, 0.90000E+01, 0.90000E+00, 0.89722E+01, 0.90000E+00
 1058,1,3,3, 0.10000E+01, 0.90000E+00, 0.12222E+01, 0.90000E+00, 0.12222E+01, 0.10000E+01, 0.10000E+01, 0.10000E+01
 1059,1,3,3, 0.12222E+01, 0.90000E+00, 0.14444E+01, 0.90000E+00, 0.14444E+01, 0.10000E+01, 0.12222E+01, 0.10000E+01
 1060,1,3,3, 0.14444E+01, 0.90000E+00, 0.16667E+01, 0.90000E+00, 0.16667E+01, 0.10000E+01, 0.14444E+01, 0.10000E+01
 1061,1,3,3, 0.16667E+01, 0.90000E+00, 0.18889E+01, 0.90000E+00, 0.18889E+01, 0.10000E+01, 0.16667E+01, 0.10000E+01
 1062,1,3,3, 0.18889E+01, 0.90000E+00, 0.21111E+01, 0.90000E+00, 0.21111E+01, 0.10000E+01, 0.18889E+01, 0.10000E+01
 1063,1,3,3, 0.21111E+01, 0.90000E+00, 0.23333E+01, 0.90000E+00, 0.23333E+01, 0.10000E+01, 0.21111E+01, 0.10000E+01
 1064,1,3,3, 0.23333E+01, 0.90000E+00, 0.25556E+01, 0.90000E+00, 0.25556E+01, 0.10000E+01, 0.23333E+01, 0.10000E+01
 1065,1,3,3, 0.25556E+01, 0.90000E+00, 0.27778E+01, 0.90000E+00, 0.27778E+01, 0.10000E+01, 0.25556E+01, 0.10000E+01
 1066,1,3,3, 0.27778E+01, 0.90000E+00, 0.30000E+01, 0.90000E+00, 0.30000E+01, 0.10000E+01, 0.27778E+01, 0.10000E+01
 1067,1,3,3, 0.30000E+01, 0.90000E+00, 0.32222E+01, 0.90000E+00, 0.32222E+01, 0.10000E+01, 0.30000E+01, 0.10000E+01
 1068,1,3,3, 0.32222E+01, 0.90000E+00, 0.34444E+01, 0.90000E+00, 0.34444E+01, 0.10000E+01, 0.32222E+01, 0.10000E+01
 1069,1,3,3, 0.34444E+01, 0.90000E+00, 0.36667E+01, 0.90000E+00, 0.36667E+01, 0.10000E+01, 0.34444E+01, 0.10000E+01
 1070,1,3,3, 0.36667E+01, 0.90000E+00, 0.38889E+01, 0.90000E+00, 0.38889E+01, 0.10000E+01, 0.36667E+01, 0.10000E+01
 1071,1,3,3, 0.38889E+01, 0.90000E+00, 0.41111E+01, 0.90000E+00, 0.41111E+01, 0.10000E+01, 0.38889E+01, 0.10000E+01
 1072,1,3,3, 0.41111E+01, 0.90000E+00, 0.43333E+01, 0.90000E+00, 0.43333E+01, 0.10000E+01, 0.41111E+01, 0.10000E+01
 1073,1,3,3, 0.43333E+01, 0.90000E+00, 0.45556E+01, 0.90000E+00, 0.45556E+01, 0.10000E+01, 0.43333E+01, 0.10000E+01
 1074,1,3,3, 0.45556E+01, 0.90000E+00, 0.47778E+01, 0.90000E+00, 0.47778E+01, 0.10000E+01, 0.45556E+01, 0.10000E+01
 1075,1,3,3, 0.47778E+01, 0.90000E+00, 0.50000E+01, 0.90000E+00, 0.50000E+01, 0.10000E+01, 0.47778E+01, 0.10000E+01
 1076,1,3,3, 0.50000E+01, 0.90000E+00, 0.52222E+01, 0.90000E+00, 0.52222E+01, 0.10000E+01, 0.50000E+01, 0.10000E+01
 1077,1,3,3, 0.52222E+01, 0.90000E+00, 0.54444E+01, 0.90000E+00, 0.54444E+01, 0.10000E+01, 0.52222E+01, 0.10000E+01
 1078,1,3,3, 0.54444E+01, 0.90000E+00, 0.56667E+01, 0.90000E+00, 0.56667E+01, 0.10000E+01, 0.54444E+01, 0.10000E+01
 1079,1,3,3, 0.56667E+01, 0.90000E+00, 0.58889E+01, 0.90000E+00, 0.58889E+01, 0.10000E+01, 0.56667E+01, 0.10000E+01
 1080,1,3,3, 0.58889E+01, 0.90000E+00, 0.61111E+01, 0.90000E+00, 0.61111E+01, 0.10000E+01, 0.58889E+01, 0.10000E+01
 1081,1,3,3, 0.61111E+01, 0.90000E+00, 0.63333E+01, 0.90000E+00, 0.63333E+01, 0.10000E+01, 0.61111E+01, 0.10000E+01
 1082,1,3,3, 0.63333E+01, 0.90000E+00, 0.65556E+01, 0.90000E+00, 0.65556E+01, 0.10000E+01, 0.63333E+01, 0.10000E+01
 1083,1,3,3, 0.65556E+01, 0.90000E+00, 0.67778E+01, 0.90000E+00, 0.67778E+01, 0.10000E+01, 0.65556E+01, 0.10000E+01
 1084,1,3,3, 0.67778E+01, 0.90000E+00, 0.70000E+01, 0.90000E+00, 0.70000E+01, 0.10000E+01, 0.67778E+01, 0.10000E+01
 1085,1,3,3, 0.70000E+01, 0.90000E+00, 0.72222E+01, 0.90000E+00, 0.72222E+01, 0.10000E+01, 0.70000E+01, 0.10000E+01
 1086,1,3,3, 0.72222E+01, 0.90000E+00, 0.74444E+01, 0.90000E+00, 0.74444E+01, 0.10000E+01, 0.72222E+01, 0.10000E+01
 1087,1,3,3, 0.74444E+01, 0.90000E+00, 0.76667E+01, 0.90000E+00, 0.76667E+01, 0.10000E+01, 0.74444E+01, 0.10000E+01
 1088,1,3,3, 0.76667E+01, 0.90000E+00, 0.78889E+01, 0.90000E+00, 0.78889E+01, 0.10000E+01, 0.76667E+01, 0.10000E+01
 1089,1,3,3, 0.78889E+01, 0.90000E+00, 0.81111E+01, 0.90000E+00, 0.81111E+01, 0.10000E+01, 0.78889E+01, 0.10000E+01
 1090,1,3,3, 0.81111E+01, 0.90000E+00, 0.83333E+01, 0.90000E+00, 0.83333E+01, 0.10000E+01, 0.81111E+01, 0.10000E+01
 1091,1,3,3, 0.83333E+01, 0.90000E+00, 0.85556E+01, 0.90000E+00, 0.85556E+01, 0.10000E+01, 0.83333E+01, 0.10000E+01
 1092,1,3,3, 0.85556E+01, 0.90000E+00, 0.87778E+01, 0.90000E+00, 0.87778E+01, 0.10000E+01, 0.85556E+01, 0.10000E+01
 1093,1,3,3, 0.87778E+01, 0.90000E+00, 0.88889E+01, 0.90000E+00, 0.88889E+01, 0.10000E+01, 0.87778E+01, 0.10000E+01
 1094,1,3,3, 0.88889E+01, 0.90000E+00, 0.89444E+01, 0.90000E+00, 0.89444E+01, 0.10000E+01, 0.88889E+01, 0.10000E+01
 1095,1,4,3, 0.89444E+01, 0.90000E+00, 0.89722E+01, 0.90000E+00, 0.89722E+01, 0.10000E+01, 0.89444E+01, 0.10000E+01
 1096,1,4,3, 0.89722E+01, 0.90000E+00, 0.90000E+01, 0.90000E+00, 0.90000E+01, 0.10000E+01, 0.89722E+01, 0.10000E+01
 1097,2,4,3, 0.90000E+01, 0.70000E+00, 0.90042E+01, 0.70000E+00, 0.90042E+01, 0.72500E+00, 0.90000E+01, 0.72500E+00
 1098,2,4,3, 0.90042E+01, 0.70000E+00, 0.90083E+01, 0.70000E+00, 0.90083E+01, 0.72500E+00, 0.90042E+01, 0.72500E+00
 1099,2,4,3, 0.90042E+01, 0.72500E+00, 0.90083E+01, 0.72500E+00, 0.90083E+01, 0.75000E+00, 0.90042E+01, 0.75000E+00
 1100,2,4,3, 0.90000E+01, 0.72500E+00, 0.90042E+01, 0.72500E+00, 0.90042E+01, 0.75000E+00, 0.90000E+01, 0.75000E+00
 1101,2,4,3, 0.90083E+01, 0.70000E+00, 0.90167E+01, 0.70000E+00, 0.90167E+01, 0.75000E+00, 0.90083E+01, 0.75000E+00
 1102,2,3,3, 0.90167E+01, 0.70000E+00, 0.90333E+01, 0.70000E+00, 0.90333E+01, 0.75000E+00, 0.90167E+01, 0.75000E+00
 1103,2,3,3, 0.90167E+01, 0.75000E+00, 0.90333E+01, 0.75000E+00, 0.90333E+01, 0.80000E+00, 0.90167E+01, 0.80000E+00
 1104,2,4,3, 0.90000E+01, 0.75000E+00, 0.90083E+01, 0.75000E+00, 0.90083E+01, 0.80000E+00, 0.90000E+01, 0.80000E+00
 1105,2,4,3, 0.90083E+01, 0.75000E+00, 0.90167E+01, 0.75000E+00, 0.90167E+01, 0.80000E+00, 0.90083E+01, 0.80000E+00
 1106,2,3,3, 0.90333E+01, 0.70000E+00, 0.90667E+01, 0.70000E+00, 0.90667E+01, 0.80000E+00, 0.90333E+01, 0.80000E+00
 1107,2,3,3, 0.90667E+01, 0.70000E+00, 0.91333E+01, 0.70000E+00, 0.91333E+01, 0.80000E+00, 0.90667E+01, 0.80000E+00
 1108,2,3,3, 0.91333E+01, 0.70000E+00, 0.92667E+01, 0.70000E+00, 0.92667E+01, 0.80000E+00, 0.91333E+01, 0.80000E+00
 1109,2,3,3, 0.92667E+01, 0.70000E+00, 0.93333E+01, 0.70000E+00, 0.93333E+01, 0.80000E+00, 0.92667E+01, 0.80000E+00
 1110,2,3,3, 0.93333E+01, 0.70000E+00, 0.93667E+01, 0.70000E+00, 0.93667E+01, 0.80000E+00, 0.93333E+01, 0.80000E+00
 1111,2,4,3, 0.93667E+01, 0.70000E+00, 0.93833E+01, 0.70000E+00, 0.93833E+01, 0.80000E+00, 0.93667E+01, 0.80000E+00
 1112,2,4,3, 0.93833E+01, 0.70000E+00, 0.94000E+01, 0.70000E+00, 0.94000E+01, 0.80000E+00, 0.93833E+01, 0.80000E+00
 1113,2,4,3, 0.90000E+01, 0.80000E+00, 0.90167E+01, 0.80000E+00, 0.90167E+01, 0.90000E+00, 0.90000E+01, 0.90000E+00
 1114,2,4,3, 0.90167E+01, 0.80000E+00, 0.90333E+01, 0.80000E+00, 0.90333E+01, 0.90000E+00, 0.90167E+01, 0.90000E+00
 1115,2,3,3, 0.90333E+01, 0.80000E+00, 0.90667E+01, 0.80000E+00, 0.90667E+01, 0.90000E+00, 0.90333E+01, 0.90000E+00
 1116,2,3,3, 0.90667E+01, 0.80000E+00, 0.91333E+01, 0.80000E+00, 0.91333E+01, 0.90000E+00, 0.90667E+01, 0.90000E+00
 1117,2,3,3, 0.91333E+01, 0.80000E+00, 0.92667E+01, 0.80000E+00, 0.92667E+01, 0.90000E+00, 0.91333E+01, 0.90000E+00
 1118,2,3,3, 0.92667E+01, 0.80000E+00, 0.93333E+01, 0.80000E+00, 0.93333E+01, 0.90000E+00, 0.92667E+01, 0.90000E+00
 1119,2,3,3, 0.93333E+01, 0.80000E+00, 0.93667E+01, 0.80000E+00, 0.93667E+01, 0.90000E+00, 0.93333E+01, 0.90000E+00
 1120,2,4,3, 0.93667E+01, 0.80000E+00, 0.93833E+01, 0.80000E+00, 0.93833E+01, 0.90000E+00, 0.93667E+01, 0.90000E+00
 1121,2,4,3, 0.93833E+01, 0.80000E+00, 0.94000E+01, 0.80000E+00, 0.94000E+01, 0.90000E+00, 0.93833E+01, 0.90000E+00
 1122,2,4,3, 0.90000E+01, 0.90000E+00, 0.90167E+01, 0.90000E+00, 0.90167E+01, 0.10000E+01, 0.90000E+01, 0.10000E+01
 1123,2,4,3, 0.90167E+01, 0.90000E+00, 0.90333E+01, 0.90000E+00, 0.90333E+01, 0.10000E+01, 0.90167E+01, 0.10000E+01
 1124,2,3,3, 0.90333E+01, 0.90000E+00, 0.90667E+01, 0.90000E+00, 0.90667E+01, 0.10000E+01, 0.90333E+01, 0.10000E+01
 1125,2,3,3, 0.90667E+01, 0.90000E+00, 0.91333E+01, 0.90000E+00, 0.91333E+01, 0.10000E+01, 0.90667E+01, 0.10000E+01
 1126,2,3,3, 0.91333E+01, 0.90000E+00, 0.92667E+01, 0.90000E+00, 0.92667E+01, 0.10000E+01, 0.91333E+01, 0.10000E+01
 1127,2,3,3, 0.92667E+01, 0.90000E+00, 0.93333E+01, 0.90000E+00, 0.93333E+01, 0.10000E+01, 0.92667E+01, 0.10000E+01
 1128,2,3,3, 0.93333E+01, 0.90000E+00, 0.93667E+01, 0.90000E+00, 0.93667E+01, 0.10000E+01, 0.93333E+01, 0.10000E+01
 1129,2,4,3, 0.93667E+01, 0.90000E+00, 0.93833E+01, 0.90000E+00, 0.93833E+01, 0.10000E+01, 0.93667E+01, 0.10000E+01
 1130,2,4,3, 0.93833E+01, 0.90000E+00, 0.94000E+01, 0.90000E+00, 0.94000E+01, 0.10000E+01, 0.93833E+01, 0.10000E+01
 1131,3,4,3, 0.94000E+01, 0.70000E+00, 0.94250E+01, 0.70000E+00, 0.94250E+01, 0.80000E+00, 0.94000E+01, 0.80000E+00
 1132,3,4,3, 0.94250E+01, 0.70000E+00, 0.94500E+01, 0.70000E+00, 0.94500E+01, 0.80000E+00, 0.94250E+01, 0.80000E+00
 1133,3,3,3, 0.94500E+01, 0.70000E+00, 0.95000E+01, 0.70000E+00, 0.95000E+01, 0.80000E+00, 0.94500E+01, 0.80000E+00
 1134,3,3,3, 0.95000E+01, 0.70000E+00, 0.96000E+01, 0.70000E+00, 0.96000E+01, 0.80000E+00, 0.95000E+01, 0.80000E+00
 1135,3,3,3, 0.96000E+01, 0.70000E+00, 0.98000E+01, 0.70000E+00, 0.98000E+01, 0.80000E+00, 0.96000E+01, 0.80000E+00
 1136,3,3,3, 0.98000E+01, 0.70000E+00, 0.10000E+02, 0.70000E+00, 0.10000E+02, 0.80000E+00, 0.98000E+01, 0.80000E+00
 1137,3,4,3, 0.94000E+01, 0.80000E+00, 0.94250E+01, 0.80000E+00, 0.94250E+01, 0.90000E+00, 0.94000E+01, 0.90000E+00
 1138,3,4,3, 0.94250E+01, 0.80000E+00, 0.94500E+01, 0.80000E+00, 0.94500E+01, 0.90000E+00, 0.94250E+01, 0.90000E+00
 1139,3,3,3, 0.94500E+01, 0.80000E+00, 0.95000E+01, 0.80000E+00, 0.95000E+01, 0.90000E+00, 0.94500E+01, 0.90000E+00
 1140,3,3,3, 0.95000E+01, 0.80000E+00, 0.96000E+01, 0.80000E+00, 0.96000E+01, 0.90000E+00, 0.95000E+01, 0.90000E+00
 1141,3,3,3, 0.96000E+01, 0.80000E+00, 0.98000E+01, 0.80000E+00, 0.98000E+01, 0.90000E+00, 0.96000E+01, 0.90000E+00
 1142,3,3,3, 0.98000E+01, 0.80000E+00, 0.10000E+02, 0.80000E+00, 0.10000E+02, 0.90000E+00, 0.98000E+01, 0.90000E+00
 1143,3,4,3, 0.94000E+01, 0.90000E+00, 0.94250E+01, 0.90000E+00, 0.94250E+01, 0.10000E+01, 0.94000E+01, 0.10000E+01
 1144,3,4,3, 0.94250E+01, 0.90000E+00, 0.94500E+01, 0.90000E+00, 0.94500E+01, 0.10000E+01, 0.94250E+01, 0.10000E+01
 1145,3,3,3, 0.94500E+01, 0.90000E+00, 0.95000E+01, 0.90000E+00, 0.95000E+01, 0.10000E+01, 0.94500E+01, 0.10000E+01
 1146,3,3,3, 0.95000E+01, 0.90000E+00, 0.96000E+01, 0.90000E+00, 0.96000E+01, 0.10000E+01, 0.95000E+01, 0.10000E+01
 1147,3,3,3, 0.96000E+01, 0.90000E+00, 0.98000E+01, 0.90000E+00, 0.98000E+01, 0.10000E+01, 0.96000E+01, 0.10000E+01
 1148,3,3,3, 0.98000E+01, 0.90000E+00, 0.10000E+02, 0.90000E+00, 0.10000E+02, 0.10000E+01, 0.98000E+01, 0.10000E+01


==> figures/sec4/b2cl4/mesh_data_1.csv <==
        1148
       56232
           0
   7.4999999999999997E-002
  -5.0000000000000003E-002
           1
           1
   1.6666666666666701E-002
   1.0000000000000000E-002
   21.600000000000001     
   2.1600000000000000E-005
   3.5999999999999999E-007
   10000.000000000000     
   3.5999999999999999E-007
   1.0000000000000001E-009
   2.9815000000000000     
   86.147208577717194     
  0.50000000000000000     
  0.50000000000000000     
  -2.9058871261520300     
    1,1,3,3, 0.00000E+00, 0.00000E+00, 0.20000E+00, 0.00000E+00, 0.20000E+00, 0.10000E+00, 0.00000E+00, 0.10000E+00
    2,1,3,3, 0.20000E+00, 0.00000E+00, 0.40000E+00, 0.00000E+00, 0.40000E+00, 0.10000E+00, 0.20000E+00, 0.10000E+00
    3,1,3,3, 0.40000E+00, 0.00000E+00, 0.50000E+00, 0.00000E+00, 0.50000E+00, 0.10000E+00, 0.40000E+00, 0.10000E+00
    4,1,3,3, 0.50000E+00, 0.00000E+00, 0.55000E+00, 0.00000E+00, 0.55000E+00, 0.10000E+00, 0.50000E+00, 0.10000E+00
    5,1,4,3, 0.55000E+00, 0.00000E+00, 0.57500E+00, 0.00000E+00, 0.57500E+00, 0.10000E+00, 0.55000E+00, 0.10000E+00
    6,1,4,3, 0.57500E+00, 0.00000E+00, 0.60000E+00, 0.00000E+00, 0.60000E+00, 0.10000E+00, 0.57500E+00, 0.10000E+00
    7,1,3,3, 0.00000E+00, 0.10000E+00, 0.20000E+00, 0.10000E+00, 0.20000E+00, 0.20000E+00, 0.00000E+00, 0.20000E+00
    8,1,3,3, 0.20000E+00, 0.10000E+00, 0.40000E+00, 0.10000E+00, 0.40000E+00, 0.20000E+00, 0.20000E+00, 0.20000E+00
    9,1,3,3, 0.40000E+00, 0.10000E+00, 0.50000E+00, 0.10000E+00, 0.50000E+00, 0.20000E+00, 0.40000E+00, 0.20000E+00
   10,1,3,3, 0.50000E+00, 0.10000E+00, 0.55000E+00, 0.10000E+00, 0.55000E+00, 0.20000E+00, 0.50000E+00, 0.20000E+00
   11,1,4,3, 0.55000E+00, 0.10000E+00, 0.57500E+00, 0.10000E+00, 0.57500E+00, 0.20000E+00, 0.55000E+00, 0.20000E+00
   12,1,4,3, 0.57500E+00, 0.10000E+00, 0.60000E+00, 0.10000E+00, 0.60000E+00, 0.20000E+00, 0.57500E+00, 0.20000E+00
   13,1,3,3, 0.00000E+00, 0.20000E+00, 0.20000E+00, 0.20000E+00, 0.20000E+00, 0.30000E+00, 0.00000E+00, 0.30000E+00
   14,1,3,3, 0.20000E+00, 0.20000E+00, 0.40000E+00, 0.20000E+00, 0.40000E+00, 0.30000E+00, 0.20000E+00, 0.30000E+00
   15,1,3,3, 0.40000E+00, 0.20000E+00, 0.50000E+00, 0.20000E+00, 0.50000E+00, 0.30000E+00, 0.40000E+00, 0.30000E+00
   16,1,3,3, 0.50000E+00, 0.20000E+00, 0.55000E+00, 0.20000E+00, 0.55000E+00, 0.30000E+00, 0.50000E+00, 0.30000E+00
   17,1,4,3, 0.55000E+00, 0.20000E+00, 0.57500E+00, 0.20000E+00, 0.57500E+00, 0.30000E+00, 0.55000E+00, 0.30000E+00
   18,1,4,3, 0.57500E+00, 0.20000E+00, 0.60000E+00, 0.20000E+00, 0.60000E+00, 0.30000E+00, 0.57500E+00, 0.30000E+00
   19,2,4,3, 0.60000E+00, 0.00000E+00, 0.61667E+00, 0.00000E+00, 0.61667E+00, 0.10000E+00, 0.60000E+00, 0.10000E+00
   20,2,4,3, 0.61667E+00, 0.00000E+00, 0.63333E+00, 0.00000E+00, 0.63333E+00, 0.10000E+00, 0.61667E+00, 0.10000E+00
   21,2,3,3, 0.63333E+00, 0.00000E+00, 0.66667E+00, 0.00000E+00, 0.66667E+00, 0.10000E+00, 0.63333E+00, 0.10000E+00
   22,2,3,3, 0.66667E+00, 0.00000E+00, 0.73333E+00, 0.00000E+00, 0.73333E+00, 0.10000E+00, 0.66667E+00, 0.10000E+00
   23,2,3,3, 0.73333E+00, 0.00000E+00, 0.86667E+00, 0.00000E+00, 0.86667E+00, 0.10000E+00, 0.73333E+00, 0.10000E+00
   24,2,3,3, 0.86667E+00, 0.00000E+00, 0.93333E+00, 0.00000E+00, 0.93333E+00, 0.10000E+00, 0.86667E+00, 0.10000E+00
   25,2,3,3, 0.93333E+00, 0.00000E+00, 0.96667E+00, 0.00000E+00, 0.96667E+00, 0.10000E+00, 0.93333E+00, 0.10000E+00
   26,2,4,3, 0.96667E+00, 0.00000E+00, 0.98333E+00, 0.00000E+00, 0.98333E+00, 0.10000E+00, 0.96667E+00, 0.10000E+00
   27,2,4,3, 0.98333E+00, 0.00000E+00, 0.10000E+01, 0.00000E+00, 0.10000E+01, 0.10000E+00, 0.98333E+00, 0.10000E+00
   28,2,4,3, 0.60000E+00, 0.10000E+00, 0.61667E+00, 0.10000E+00, 0.61667E+00, 0.20000E+00, 0.60000E+00, 0.20000E+00
   29,2,4,3, 0.61667E+00, 0.10000E+00, 0.63333E+00, 0.10000E+00, 0.63333E+00, 0.20000E+00, 0.61667E+00, 0.20000E+00
   30,2,3,3, 0.63333E+00, 0.10000E+00, 0.66667E+00, 0.10000E+00, 0.66667E+00, 0.20000E+00, 0.63333E+00, 0.20000E+00
   31,2,3,3, 0.66667E+00, 0.10000E+00, 0.73333E+00, 0.10000E+00, 0.73333E+00, 0.20000E+00, 0.66667E+00, 0.20000E+00
   32,2,3,3, 0.73333E+00, 0.10000E+00, 0.86667E+00, 0.10000E+00, 0.86667E+00, 0.20000E+00, 0.73333E+00, 0.20000E+00
   33,2,3,3, 0.86667E+00, 0.10000E+00, 0.93333E+00, 0.10000E+00, 0.93333E+00, 0.20000E+00, 0.86667E+00, 0.20000E+00
   34,2,3,3, 0.93333E+00, 0.10000E+00, 0.96667E+00, 0.10000E+00, 0.96667E+00, 0.20000E+00, 0.93333E+00, 0.20000E+00
   35,2,4,3, 0.96667E+00, 0.10000E+00, 0.98333E+00, 0.10000E+00, 0.98333E+00, 0.20000E+00, 0.96667E+00, 0.20000E+00
   36,2,4,3, 0.98333E+00, 0.10000E+00, 0.10000E+01, 0.10000E+00, 0.10000E+01, 0.20000E+00, 0.98333E+00, 0.20000E+00
   37,2,4,3, 0.60000E+00, 0.20000E+00, 0.61667E+00, 0.20000E+00, 0.61667E+00, 0.30000E+00, 0.60000E+00, 0.30000E+00
   38,2,4,3, 0.61667E+00, 0.20000E+00, 0.63333E+00, 0.20000E+00, 0.63333E+00, 0.30000E+00, 0.61667E+00, 0.30000E+00
   39,2,3,3, 0.63333E+00, 0.20000E+00, 0.66667E+00, 0.20000E+00, 0.66667E+00, 0.30000E+00, 0.63333E+00, 0.30000E+00
   40,2,3,3, 0.66667E+00, 0.20000E+00, 0.73333E+00, 0.20000E+00, 0.73333E+00, 0.30000E+00, 0.66667E+00, 0.30000E+00
   41,2,3,3, 0.73333E+00, 0.20000E+00, 0.86667E+00, 0.20000E+00, 0.86667E+00, 0.30000E+00, 0.73333E+00, 0.30000E+00
   42,2,3,3, 0.86667E+00, 0.20000E+00, 0.93333E+00, 0.20000E+00, 0.93333E+00, 0.30000E+00, 0.86667E+00, 0.30000E+00
   43,2,3,3, 0.93333E+00, 0.20000E+00, 0.96667E+00, 0.20000E+00, 0.96667E+00, 0.30000E+00, 0.93333E+00, 0.30000E+00
   44,2,3,3, 0.96667E+00, 0.20000E+00, 0.98333E+00, 0.20000E+00, 0.98333E+00, 0.25000E+00, 0.96667E+00, 0.25000E+00
   45,2,4,3, 0.98333E+00, 0.20000E+00, 0.99167E+00, 0.20000E+00, 0.99167E+00, 0.25000E+00, 0.98333E+00, 0.25000E+00
   46,2,4,3, 0.99167E+00, 0.20000E+00, 0.10000E+01, 0.20000E+00, 0.10000E+01, 0.25000E+00, 0.99167E+00, 0.25000E+00
   47,2,4,3, 0.98333E+00, 0.25000E+00, 0.99167E+00, 0.25000E+00, 0.99167E+00, 0.30000E+00, 0.98333E+00, 0.30000E+00
   48,2,4,3, 0.99167E+00, 0.25000E+00, 0.99583E+00, 0.25000E+00, 0.99583E+00, 0.27500E+00, 0.99167E+00, 0.27500E+00
   49,2,4,3, 0.99583E+00, 0.25000E+00, 0.10000E+01, 0.25000E+00, 0.10000E+01, 0.27500E+00, 0.99583E+00, 0.27500E+00
   50,2,4,3, 0.99583E+00, 0.27500E+00, 0.10000E+01, 0.27500E+00, 0.10000E+01, 0.30000E+00, 0.99583E+00, 0.30000E+00
   51,2,4,3, 0.99167E+00, 0.27500E+00, 0.99583E+00, 0.27500E+00, 0.99583E+00, 0.30000E+00, 0.99167E+00, 0.30000E+00
   52,2,3,3, 0.96667E+00, 0.25000E+00, 0.98333E+00, 0.25000E+00, 0.98333E+00, 0.30000E+00, 0.96667E+00, 0.30000E+00
   53,3,4,3, 0.10000E+01, 0.00000E+00, 0.10278E+01, 0.00000E+00, 0.10278E+01, 0.10000E+00, 0.10000E+01, 0.10000E+00
   54,3,4,3, 0.10278E+01, 0.00000E+00, 0.10556E+01, 0.00000E+00, 0.10556E+01, 0.10000E+00, 0.10278E+01, 0.10000E+00
   55,3,3,3, 0.10556E+01, 0.00000E+00, 0.11111E+01, 0.00000E+00, 0.11111E+01, 0.10000E+00, 0.10556E+01, 0.10000E+00
   56,3,3,3, 0.11111E+01, 0.00000E+00, 0.12222E+01, 0.00000E+00, 0.12222E+01, 0.10000E+00, 0.11111E+01, 0.10000E+00
   57,3,3,3, 0.12222E+01, 0.00000E+00, 0.14444E+01, 0.00000E+00, 0.14444E+01, 0.10000E+00, 0.12222E+01, 0.10000E+00
   58,3,3,3, 0.14444E+01, 0.00000E+00, 0.16667E+01, 0.00000E+00, 0.16667E+01, 0.10000E+00, 0.14444E+01, 0.10000E+00
   59,3,3,3, 0.16667E+01, 0.00000E+00, 0.18889E+01, 0.00000E+00, 0.18889E+01, 0.10000E+00, 0.16667E+01, 0.10000E+00
   60,3,3,3, 0.18889E+01, 0.00000E+00, 0.21111E+01, 0.00000E+00, 0.21111E+01, 0.10000E+00, 0.18889E+01, 0.10000E+00
   61,3,3,3, 0.21111E+01, 0.00000E+00, 0.23333E+01, 0.00000E+00, 0.23333E+01, 0.10000E+00, 0.21111E+01, 0.10000E+00
   62,3,3,3, 0.23333E+01, 0.00000E+00, 0.25556E+01, 0.00000E+00, 0.25556E+01, 0.10000E+00, 0.23333E+01, 0.10000E+00
   63,3,3,3, 0.25556E+01, 0.00000E+00, 0.27778E+01, 0.00000E+00, 0.27778E+01, 0.10000E+00, 0.25556E+01, 0.10000E+00
   64,3,3,3, 0.27778E+01, 0.00000E+00, 0.30000E+01, 0.00000E+00, 0.30000E+01, 0.10000E+00, 0.27778E+01, 0.10000E+00
   65,3,3,3, 0.30000E+01, 0.00000E+00, 0.32222E+01, 0.00000E+00, 0.32222E+01, 0.10000E+00, 0.30000E+01, 0.10000E+00
   66,3,3,3, 0.32222E+01, 0.00000E+00, 0.34444E+01, 0.00000E+00, 0.34444E+01, 0.10000E+00, 0.32222E+01, 0.10000E+00
   67,3,3,3, 0.34444E+01, 0.00000E+00, 0.36667E+01, 0.00000E+00, 0.36667E+01, 0.10000E+00, 0.34444E+01, 0.10000E+00
   68,3,3,3, 0.36667E+01, 0.00000E+00, 0.38889E+01, 0.00000E+00, 0.38889E+01, 0.10000E+00, 0.36667E+01, 0.10000E+00
   69,3,3,3, 0.38889E+01, 0.00000E+00, 0.41111E+01, 0.00000E+00, 0.41111E+01, 0.10000E+00, 0.38889E+01, 0.10000E+00
   70,3,3,3, 0.41111E+01, 0.00000E+00, 0.43333E+01, 0.00000E+00, 0.43333E+01, 0.10000E+00, 0.41111E+01, 0.10000E+00
   71,3,3,3, 0.43333E+01, 0.00000E+00, 0.45556E+01, 0.00000E+00, 0.45556E+01, 0.10000E+00, 0.43333E+01, 0.10000E+00
   72,3,3,3, 0.45556E+01, 0.00000E+00, 0.47778E+01, 0.00000E+00, 0.47778E+01, 0.10000E+00, 0.45556E+01, 0.10000E+00
   73,3,3,3, 0.47778E+01, 0.00000E+00, 0.50000E+01, 0.00000E+00, 0.50000E+01, 0.10000E+00, 0.47778E+01, 0.10000E+00
   74,3,3,3, 0.50000E+01, 0.00000E+00, 0.52222E+01, 0.00000E+00, 0.52222E+01, 0.10000E+00, 0.50000E+01, 0.10000E+00
   75,3,3,3, 0.52222E+01, 0.00000E+00, 0.54444E+01, 0.00000E+00, 0.54444E+01, 0.10000E+00, 0.52222E+01, 0.10000E+00
   76,3,3,3, 0.54444E+01, 0.00000E+00, 0.56667E+01, 0.00000E+00, 0.56667E+01, 0.10000E+00, 0.54444E+01, 0.10000E+00
   77,3,3,3, 0.56667E+01, 0.00000E+00, 0.58889E+01, 0.00000E+00, 0.58889E+01, 0.10000E+00, 0.56667E+01, 0.10000E+00
   78,3,3,3, 0.58889E+01, 0.00000E+00, 0.61111E+01, 0.00000E+00, 0.61111E+01, 0.10000E+00, 0.58889E+01, 0.10000E+00
   79,3,3,3, 0.61111E+01, 0.00000E+00, 0.63333E+01, 0.00000E+00, 0.63333E+01, 0.10000E+00, 0.61111E+01, 0.10000E+00
   80,3,3,3, 0.63333E+01, 0.00000E+00, 0.65556E+01, 0.00000E+00, 0.65556E+01, 0.10000E+00, 0.63333E+01, 0.10000E+00
   81,3,3,3, 0.65556E+01, 0.00000E+00, 0.67778E+01, 0.00000E+00, 0.67778E+01, 0.10000E+00, 0.65556E+01, 0.10000E+00
   82,3,3,3, 0.67778E+01, 0.00000E+00, 0.70000E+01, 0.00000E+00, 0.70000E+01, 0.10000E+00, 0.67778E+01, 0.10000E+00
   83,3,3,3, 0.70000E+01, 0.00000E+00, 0.72222E+01, 0.00000E+00, 0.72222E+01, 0.10000E+00, 0.70000E+01, 0.10000E+00
   84,3,3,3, 0.72222E+01, 0.00000E+00, 0.74444E+01, 0.00000E+00, 0.74444E+01, 0.10000E+00, 0.72222E+01, 0.10000E+00
   85,3,3,3, 0.74444E+01, 0.00000E+00, 0.76667E+01, 0.00000E+00, 0.76667E+01, 0.10000E+00, 0.74444E+01, 0.10000E+00
   86,3,3,3, 0.76667E+01, 0.00000E+00, 0.78889E+01, 0.00000E+00, 0.78889E+01, 0.10000E+00, 0.76667E+01, 0.10000E+00
   87,3,3,3, 0.78889E+01, 0.00000E+00, 0.81111E+01, 0.00000E+00, 0.81111E+01, 0.10000E+00, 0.78889E+01, 0.10000E+00
   88,3,3,3, 0.81111E+01, 0.00000E+00, 0.83333E+01, 0.00000E+00, 0.83333E+01, 0.10000E+00, 0.81111E+01, 0.10000E+00
   89,3,3,3, 0.83333E+01, 0.00000E+00, 0.85556E+01, 0.00000E+00, 0.85556E+01, 0.10000E+00, 0.83333E+01, 0.10000E+00
   90,3,3,3, 0.85556E+01, 0.00000E+00, 0.87778E+01, 0.00000E+00, 0.87778E+01, 0.10000E+00, 0.85556E+01, 0.10000E+00
   91,3,3,3, 0.87778E+01, 0.00000E+00, 0.90000E+01, 0.00000E+00, 0.90000E+01, 0.10000E+00, 0.87778E+01, 0.10000E+00
   92,3,4,3, 0.10000E+01, 0.10000E+00, 0.10278E+01, 0.10000E+00, 0.10278E+01, 0.20000E+00, 0.10000E+01, 0.20000E+00
   93,3,4,3, 0.10278E+01, 0.10000E+00, 0.10556E+01, 0.10000E+00, 0.10556E+01, 0.20000E+00, 0.10278E+01, 0.20000E+00
   94,3,3,3, 0.10556E+01, 0.10000E+00, 0.11111E+01, 0.10000E+00, 0.11111E+01, 0.20000E+00, 0.10556E+01, 0.20000E+00
   95,3,3,3, 0.11111E+01, 0.10000E+00, 0.12222E+01, 0.10000E+00, 0.12222E+01, 0.20000E+00, 0.11111E+01, 0.20000E+00
   96,3,3,3, 0.12222E+01, 0.10000E+00, 0.14444E+01, 0.10000E+00, 0.14444E+01, 0.20000E+00, 0.12222E+01, 0.20000E+00
   97,3,3,3, 0.14444E+01, 0.10000E+00, 0.16667E+01, 0.10000E+00, 0.16667E+01, 0.20000E+00, 0.14444E+01, 0.20000E+00
   98,3,3,3, 0.16667E+01, 0.10000E+00, 0.18889E+01, 0.10000E+00, 0.18889E+01, 0.20000E+00, 0.16667E+01, 0.20000E+00
   99,3,3,3, 0.18889E+01, 0.10000E+00, 0.21111E+01, 0.10000E+00, 0.21111E+01, 0.20000E+00, 0.18889E+01, 0.20000E+00
  100,3,3,3, 0.21111E+01, 0.10000E+00, 0.23333E+01, 0.10000E+00, 0.23333E+01, 0.20000E+00, 0.21111E+01, 0.20000E+00
  101,3,3,3, 0.23333E+01, 0.10000E+00, 0.25556E+01, 0.10000E+00, 0.25556E+01, 0.20000E+00, 0.23333E+01, 0.20000E+00
  102,3,3,3, 0.25556E+01, 0.10000E+00, 0.27778E+01, 0.10000E+00, 0.27778E+01, 0.20000E+00, 0.25556E+01, 0.20000E+00
  103,3,3,3, 0.27778E+01, 0.10000E+00, 0.30000E+01, 0.10000E+00, 0.30000E+01, 0.20000E+00, 0.27778E+01, 0.20000E+00
  104,3,3,3, 0.30000E+01, 0.10000E+00, 0.32222E+01, 0.10000E+00, 0.32222E+01, 0.20000E+00, 0.30000E+01, 0.20000E+00
  105,3,3,3, 0.32222E+01, 0.10000E+00, 0.34444E+01, 0.10000E+00, 0.34444E+01, 0.20000E+00, 0.32222E+01, 0.20000E+00
  106,3,3,3, 0.34444E+01, 0.10000E+00, 0.36667E+01, 0.10000E+00, 0.36667E+01, 0.20000E+00, 0.34444E+01, 0.20000E+00
  107,3,3,3, 0.36667E+01, 0.10000E+00, 0.38889E+01, 0.10000E+00, 0.38889E+01, 0.20000E+00, 0.36667E+01, 0.20000E+00
  108,3,3,3, 0.38889E+01, 0.10000E+00, 0.41111E+01, 0.10000E+00, 0.41111E+01, 0.20000E+00, 0.38889E+01, 0.20000E+00
  109,3,3,3, 0.41111E+01, 0.10000E+00, 0.43333E+01, 0.10000E+00, 0.43333E+01, 0.20000E+00, 0.41111E+01, 0.20000E+00
  110,3,3,3, 0.43333E+01, 0.10000E+00, 0.45556E+01, 0.10000E+00, 0.45556E+01, 0.20000E+00, 0.43333E+01, 0.20000E+00
  111,3,3,3, 0.45556E+01, 0.10000E+00, 0.47778E+01, 0.10000E+00, 0.47778E+01, 0.20000E+00, 0.45556E+01, 0.20000E+00
  112,3,3,3, 0.47778E+01, 0.10000E+00, 0.50000E+01, 0.10000E+00, 0.50000E+01, 0.20000E+00, 0.47778E+01, 0.20000E+00
  113,3,3,3, 0.50000E+01, 0.10000E+00, 0.52222E+01, 0.10000E+00, 0.52222E+01, 0.20000E+00, 0.50000E+01, 0.20000E+00
  114,3,3,3, 0.52222E+01, 0.10000E+00, 0.54444E+01, 0.10000E+00, 0.54444E+01, 0.20000E+00, 0.52222E+01, 0.20000E+00
  115,3,3,3, 0.54444E+01, 0.10000E+00, 0.56667E+01, 0.10000E+00, 0.56667E+01, 0.20000E+00, 0.54444E+01, 0.20000E+00
  116,3,3,3, 0.56667E+01, 0.10000E+00, 0.58889E+01, 0.10000E+00, 0.58889E+01, 0.20000E+00, 0.56667E+01, 0.20000E+00
  117,3,3,3, 0.58889E+01, 0.10000E+00, 0.61111E+01, 0.10000E+00, 0.61111E+01, 0.20000E+00, 0.58889E+01, 0.20000E+00
  118,3,3,3, 0.61111E+01, 0.10000E+00, 0.63333E+01, 0.10000E+00, 0.63333E+01, 0.20000E+00, 0.61111E+01, 0.20000E+00
  119,3,3,3, 0.63333E+01, 0.10000E+00, 0.65556E+01, 0.10000E+00, 0.65556E+01, 0.20000E+00, 0.63333E+01, 0.20000E+00
  120,3,3,3, 0.65556E+01, 0.10000E+00, 0.67778E+01, 0.10000E+00, 0.67778E+01, 0.20000E+00, 0.65556E+01, 0.20000E+00
  121,3,3,3, 0.67778E+01, 0.10000E+00, 0.70000E+01, 0.10000E+00, 0.70000E+01, 0.20000E+00, 0.67778E+01, 0.20000E+00
  122,3,3,3, 0.70000E+01, 0.10000E+00, 0.72222E+01, 0.10000E+00, 0.72222E+01, 0.20000E+00, 0.70000E+01, 0.20000E+00
  123,3,3,3, 0.72222E+01, 0.10000E+00, 0.74444E+01, 0.10000E+00, 0.74444E+01, 0.20000E+00, 0.72222E+01, 0.20000E+00
  124,3,3,3, 0.74444E+01, 0.10000E+00, 0.76667E+01, 0.10000E+00, 0.76667E+01, 0.20000E+00, 0.74444E+01, 0.20000E+00
  125,3,3,3, 0.76667E+01, 0.10000E+00, 0.78889E+01, 0.10000E+00, 0.78889E+01, 0.20000E+00, 0.76667E+01, 0.20000E+00
  126,3,3,3, 0.78889E+01, 0.10000E+00, 0.81111E+01, 0.10000E+00, 0.81111E+01, 0.20000E+00, 0.78889E+01, 0.20000E+00
  127,3,3,3, 0.81111E+01, 0.10000E+00, 0.83333E+01, 0.10000E+00, 0.83333E+01, 0.20000E+00, 0.81111E+01, 0.20000E+00
  128,3,3,3, 0.83333E+01, 0.10000E+00, 0.85556E+01, 0.10000E+00, 0.85556E+01, 0.20000E+00, 0.83333E+01, 0.20000E+00
  129,3,3,3, 0.85556E+01, 0.10000E+00, 0.87778E+01, 0.10000E+00, 0.87778E+01, 0.20000E+00, 0.85556E+01, 0.20000E+00
  130,3,3,3, 0.87778E+01, 0.10000E+00, 0.90000E+01, 0.10000E+00, 0.90000E+01, 0.20000E+00, 0.87778E+01, 0.20000E+00
  131,3,4,3, 0.10000E+01, 0.20000E+00, 0.10278E+01, 0.20000E+00, 0.10278E+01, 0.25000E+00, 0.10000E+01, 0.25000E+00
  132,3,4,3, 0.10278E+01, 0.20000E+00, 0.10556E+01, 0.20000E+00, 0.10556E+01, 0.25000E+00, 0.10278E+01, 0.25000E+00
  133,3,3,3, 0.10556E+01, 0.20000E+00, 0.11111E+01, 0.20000E+00, 0.11111E+01, 0.25000E+00, 0.10556E+01, 0.25000E+00
  134,3,3,3, 0.11111E+01, 0.20000E+00, 0.12222E+01, 0.20000E+00, 0.12222E+01, 0.25000E+00, 0.11111E+01, 0.25000E+00
  135,3,3,3, 0.11111E+01, 0.25000E+00, 0.12222E+01, 0.25000E+00, 0.12222E+01, 0.27500E+00, 0.11111E+01, 0.27500E+00
  136,3,3,4, 0.11111E+01, 0.27500E+00, 0.12222E+01, 0.27500E+00, 0.12222E+01, 0.28750E+00, 0.11111E+01, 0.28750E+00
  137,3,3,4, 0.11111E+01, 0.28750E+00, 0.12222E+01, 0.28750E+00, 0.12222E+01, 0.30000E+00, 0.11111E+01, 0.30000E+00
  138,3,4,3, 0.10000E+01, 0.25000E+00, 0.10278E+01, 0.25000E+00, 0.10278E+01, 0.27500E+00, 0.10000E+01, 0.27500E+00
  139,3,4,3, 0.10278E+01, 0.25000E+00, 0.10556E+01, 0.25000E+00, 0.10556E+01, 0.27500E+00, 0.10278E+01, 0.27500E+00
  140,3,3,3, 0.10556E+01, 0.25000E+00, 0.11111E+01, 0.25000E+00, 0.11111E+01, 0.27500E+00, 0.10556E+01, 0.27500E+00
  141,3,3,4, 0.10556E+01, 0.27500E+00, 0.11111E+01, 0.27500E+00, 0.11111E+01, 0.28750E+00, 0.10556E+01, 0.28750E+00
  142,3,3,4, 0.10556E+01, 0.28750E+00, 0.11111E+01, 0.28750E+00, 0.11111E+01, 0.30000E+00, 0.10556E+01, 0.30000E+00
  143,3,4,4, 0.10000E+01, 0.27500E+00, 0.10278E+01, 0.27500E+00, 0.10278E+01, 0.28750E+00, 0.10000E+01, 0.28750E+00
  144,3,4,4, 0.10278E+01, 0.27500E+00, 0.10556E+01, 0.27500E+00, 0.10556E+01, 0.28750E+00, 0.10278E+01, 0.28750E+00
  145,3,4,4, 0.10278E+01, 0.28750E+00, 0.10556E+01, 0.28750E+00, 0.10556E+01, 0.30000E+00, 0.10278E+01, 0.30000E+00
  146,3,4,4, 0.10000E+01, 0.28750E+00, 0.10278E+01, 0.28750E+00, 0.10278E+01, 0.30000E+00, 0.10000E+01, 0.30000E+00
  147,3,3,3, 0.12222E+01, 0.20000E+00, 0.14444E+01, 0.20000E+00, 0.14444E+01, 0.25000E+00, 0.12222E+01, 0.25000E+00
  148,3,3,3, 0.12222E+01, 0.25000E+00, 0.14444E+01, 0.25000E+00, 0.14444E+01, 0.27500E+00, 0.12222E+01, 0.27500E+00
  149,3,3,4, 0.12222E+01, 0.27500E+00, 0.14444E+01, 0.27500E+00, 0.14444E+01, 0.28750E+00, 0.12222E+01, 0.28750E+00
  150,3,3,4, 0.12222E+01, 0.28750E+00, 0.14444E+01, 0.28750E+00, 0.14444E+01, 0.30000E+00, 0.12222E+01, 0.30000E+00
  151,3,3,3, 0.14444E+01, 0.20000E+00, 0.16667E+01, 0.20000E+00, 0.16667E+01, 0.25000E+00, 0.14444E+01, 0.25000E+00
  152,3,3,3, 0.14444E+01, 0.25000E+00, 0.16667E+01, 0.25000E+00, 0.16667E+01, 0.27500E+00, 0.14444E+01, 0.27500E+00
  153,3,3,4, 0.14444E+01, 0.27500E+00, 0.16667E+01, 0.27500E+00, 0.16667E+01, 0.28750E+00, 0.14444E+01, 0.28750E+00
  154,3,3,4, 0.14444E+01, 0.28750E+00, 0.16667E+01, 0.28750E+00, 0.16667E+01, 0.30000E+00, 0.14444E+01, 0.30000E+00
  155,3,3,3, 0.16667E+01, 0.20000E+00, 0.18889E+01, 0.20000E+00, 0.18889E+01, 0.25000E+00, 0.16667E+01, 0.25000E+00
  156,3,3,3, 0.16667E+01, 0.25000E+00, 0.18889E+01, 0.25000E+00, 0.18889E+01, 0.27500E+00, 0.16667E+01, 0.27500E+00
  157,3,3,4, 0.16667E+01, 0.27500E+00, 0.18889E+01, 0.27500E+00, 0.18889E+01, 0.28750E+00, 0.16667E+01, 0.28750E+00
  158,3,3,4, 0.16667E+01, 0.28750E+00, 0.18889E+01, 0.28750E+00, 0.18889E+01, 0.30000E+00, 0.16667E+01, 0.30000E+00
  159,3,3,3, 0.18889E+01, 0.20000E+00, 0.21111E+01, 0.20000E+00, 0.21111E+01, 0.25000E+00, 0.18889E+01, 0.25000E+00
  160,3,3,3, 0.18889E+01, 0.25000E+00, 0.21111E+01, 0.25000E+00, 0.21111E+01, 0.27500E+00, 0.18889E+01, 0.27500E+00
  161,3,3,4, 0.18889E+01, 0.27500E+00, 0.21111E+01, 0.27500E+00, 0.21111E+01, 0.28750E+00, 0.18889E+01, 0.28750E+00
  162,3,3,4, 0.18889E+01, 0.28750E+00, 0.21111E+01, 0.28750E+00, 0.21111E+01, 0.30000E+00, 0.18889E+01, 0.30000E+00
  163,3,3,3, 0.21111E+01, 0.20000E+00, 0.23333E+01, 0.20000E+00, 0.23333E+01, 0.25000E+00, 0.21111E+01, 0.25000E+00
  164,3,3,3, 0.21111E+01, 0.25000E+00, 0.23333E+01, 0.25000E+00, 0.23333E+01, 0.27500E+00, 0.21111E+01, 0.27500E+00
  165,3,3,4, 0.21111E+01, 0.27500E+00, 0.23333E+01, 0.27500E+00, 0.23333E+01, 0.28750E+00, 0.21111E+01, 0.28750E+00
  166,3,3,4, 0.21111E+01, 0.28750E+00, 0.23333E+01, 0.28750E+00, 0.23333E+01, 0.30000E+00, 0.21111E+01, 0.30000E+00
  167,3,3,3, 0.23333E+01, 0.20000E+00, 0.25556E+01, 0.20000E+00, 0.25556E+01, 0.25000E+00, 0.23333E+01, 0.25000E+00
  168,3,3,3, 0.23333E+01, 0.25000E+00, 0.25556E+01, 0.25000E+00, 0.25556E+01, 0.27500E+00, 0.23333E+01, 0.27500E+00
  169,3,3,4, 0.23333E+01, 0.27500E+00, 0.25556E+01, 0.27500E+00, 0.25556E+01, 0.28750E+00, 0.23333E+01, 0.28750E+00
  170,3,3,4, 0.23333E+01, 0.28750E+00, 0.25556E+01, 0.28750E+00, 0.25556E+01, 0.30000E+00, 0.23333E+01, 0.30000E+00
  171,3,3,3, 0.25556E+01, 0.20000E+00, 0.27778E+01, 0.20000E+00, 0.27778E+01, 0.25000E+00, 0.25556E+01, 0.25000E+00
  172,3,3,3, 0.25556E+01, 0.25000E+00, 0.27778E+01, 0.25000E+00, 0.27778E+01, 0.27500E+00, 0.25556E+01, 0.27500E+00
  173,3,3,4, 0.25556E+01, 0.27500E+00, 0.27778E+01, 0.27500E+00, 0.27778E+01, 0.28750E+00, 0.25556E+01, 0.28750E+00
  174,3,3,4, 0.25556E+01, 0.28750E+00, 0.27778E+01, 0.28750E+00, 0.27778E+01, 0.30000E+00, 0.25556E+01, 0.30000E+00
  175,3,3,3, 0.27778E+01, 0.20000E+00, 0.30000E+01, 0.20000E+00, 0.30000E+01, 0.25000E+00, 0.27778E+01, 0.25000E+00
  176,3,3,3, 0.27778E+01, 0.25000E+00, 0.30000E+01, 0.25000E+00, 0.30000E+01, 0.27500E+00, 0.27778E+01, 0.27500E+00
  177,3,3,4, 0.27778E+01, 0.27500E+00, 0.30000E+01, 0.27500E+00, 0.30000E+01, 0.28750E+00, 0.27778E+01, 0.28750E+00
  178,3,3,4, 0.27778E+01, 0.28750E+00, 0.30000E+01, 0.28750E+00, 0.30000E+01, 0.30000E+00, 0.27778E+01, 0.30000E+00
  179,3,3,3, 0.30000E+01, 0.20000E+00, 0.32222E+01, 0.20000E+00, 0.32222E+01, 0.25000E+00, 0.30000E+01, 0.25000E+00
  180,3,3,3, 0.30000E+01, 0.25000E+00, 0.32222E+01, 0.25000E+00, 0.32222E+01, 0.27500E+00, 0.30000E+01, 0.27500E+00
  181,3,3,4, 0.30000E+01, 0.27500E+00, 0.32222E+01, 0.27500E+00, 0.32222E+01, 0.28750E+00, 0.30000E+01, 0.28750E+00
  182,3,3,4, 0.30000E+01, 0.28750E+00, 0.32222E+01, 0.28750E+00, 0.32222E+01, 0.30000E+00, 0.30000E+01, 0.30000E+00
  183,3,3,3, 0.32222E+01, 0.20000E+00, 0.34444E+01, 0.20000E+00, 0.34444E+01, 0.25000E+00, 0.32222E+01, 0.25000E+00
  184,3,3,3, 0.32222E+01, 0.25000E+00, 0.34444E+01, 0.25000E+00, 0.34444E+01, 0.27500E+00, 0.32222E+01, 0.27500E+00
  185,3,3,4, 0.32222E+01, 0.27500E+00, 0.34444E+01, 0.27500E+00, 0.34444E+01, 0.28750E+00, 0.32222E+01, 0.28750E+00
  186,3,3,4, 0.32222E+01, 0.28750E+00, 0.34444E+01, 0.28750E+00, 0.34444E+01, 0.30000E+00, 0.32222E+01, 0.30000E+00
  187,3,3,3, 0.34444E+01, 0.20000E+00, 0.36667E+01, 0.20000E+00, 0.36667E+01, 0.25000E+00, 0.34444E+01, 0.25000E+00
  188,3,3,3, 0.34444E+01, 0.25000E+00, 0.36667E+01, 0.25000E+00, 0.36667E+01, 0.27500E+00, 0.34444E+01, 0.27500E+00
  189,3,3,4, 0.34444E+01, 0.27500E+00, 0.36667E+01, 0.27500E+00, 0.36667E+01, 0.28750E+00, 0.34444E+01, 0.28750E+00
  190,3,3,4, 0.34444E+01, 0.28750E+00, 0.36667E+01, 0.28750E+00, 0.36667E+01, 0.30000E+00, 0.34444E+01, 0.30000E+00
  191,3,3,3, 0.36667E+01, 0.20000E+00, 0.38889E+01, 0.20000E+00, 0.38889E+01, 0.25000E+00, 0.36667E+01, 0.25000E+00
  192,3,3,3, 0.36667E+01, 0.25000E+00, 0.38889E+01, 0.25000E+00, 0.38889E+01, 0.27500E+00, 0.36667E+01, 0.27500E+00
  193,3,3,4, 0.36667E+01, 0.27500E+00, 0.38889E+01, 0.27500E+00, 0.38889E+01, 0.28750E+00, 0.36667E+01, 0.28750E+00
  194,3,3,4, 0.36667E+01, 0.28750E+00, 0.38889E+01, 0.28750E+00, 0.38889E+01, 0.30000E+00, 0.36667E+01, 0.30000E+00
  195,3,3,3, 0.38889E+01, 0.20000E+00, 0.41111E+01, 0.20000E+00, 0.41111E+01, 0.25000E+00, 0.38889E+01, 0.25000E+00
  196,3,3,3, 0.38889E+01, 0.25000E+00, 0.41111E+01, 0.25000E+00, 0.41111E+01, 0.27500E+00, 0.38889E+01, 0.27500E+00
  197,3,3,4, 0.38889E+01, 0.27500E+00, 0.41111E+01, 0.27500E+00, 0.41111E+01, 0.28750E+00, 0.38889E+01, 0.28750E+00
  198,3,3,4, 0.38889E+01, 0.28750E+00, 0.41111E+01, 0.28750E+00, 0.41111E+01, 0.30000E+00, 0.38889E+01, 0.30000E+00
  199,3,3,3, 0.41111E+01, 0.20000E+00, 0.43333E+01, 0.20000E+00, 0.43333E+01, 0.25000E+00, 0.41111E+01, 0.25000E+00
  200,3,3,3, 0.41111E+01, 0.25000E+00, 0.43333E+01, 0.25000E+00, 0.43333E+01, 0.27500E+00, 0.41111E+01, 0.27500E+00
  201,3,3,4, 0.41111E+01, 0.27500E+00, 0.43333E+01, 0.27500E+00, 0.43333E+01, 0.28750E+00, 0.41111E+01, 0.28750E+00
  202,3,3,4, 0.41111E+01, 0.28750E+00, 0.43333E+01, 0.28750E+00, 0.43333E+01, 0.30000E+00, 0.41111E+01, 0.30000E+00
  203,3,3,3, 0.43333E+01, 0.20000E+00, 0.45556E+01, 0.20000E+00, 0.45556E+01, 0.25000E+00, 0.43333E+01, 0.25000E+00
  204,3,3,3, 0.43333E+01, 0.25000E+00, 0.45556E+01, 0.25000E+00, 0.45556E+01, 0.27500E+00, 0.43333E+01, 0.27500E+00
  205,3,3,4, 0.43333E+01, 0.27500E+00, 0.45556E+01, 0.27500E+00, 0.45556E+01, 0.28750E+00, 0.43333E+01, 0.28750E+00
  206,3,3,4, 0.43333E+01, 0.28750E+00, 0.45556E+01, 0.28750E+00, 0.45556E+01, 0.30000E+00, 0.43333E+01, 0.30000E+00
  207,3,3,3, 0.45556E+01, 0.20000E+00, 0.47778E+01, 0.20000E+00, 0.47778E+01, 0.25000E+00, 0.45556E+01, 0.25000E+00
  208,3,3,3, 0.45556E+01, 0.25000E+00, 0.47778E+01, 0.25000E+00, 0.47778E+01, 0.27500E+00, 0.45556E+01, 0.27500E+00
  209,3,3,4, 0.45556E+01, 0.27500E+00, 0.47778E+01, 0.27500E+00, 0.47778E+01, 0.28750E+00, 0.45556E+01, 0.28750E+00
  210,3,3,4, 0.45556E+01, 0.28750E+00, 0.47778E+01, 0.28750E+00, 0.47778E+01, 0.30000E+00, 0.45556E+01, 0.30000E+00
  211,3,3,3, 0.47778E+01, 0.20000E+00, 0.50000E+01, 0.20000E+00, 0.50000E+01, 0.25000E+00, 0.47778E+01, 0.25000E+00
  212,3,3,3, 0.47778E+01, 0.25000E+00, 0.50000E+01, 0.25000E+00, 0.50000E+01, 0.27500E+00, 0.47778E+01, 0.27500E+00
  213,3,3,4, 0.47778E+01, 0.27500E+00, 0.50000E+01, 0.27500E+00, 0.50000E+01, 0.28750E+00, 0.47778E+01, 0.28750E+00
  214,3,3,4, 0.47778E+01, 0.28750E+00, 0.50000E+01, 0.28750E+00, 0.50000E+01, 0.30000E+00, 0.47778E+01, 0.30000E+00
  215,3,3,3, 0.50000E+01, 0.20000E+00, 0.52222E+01, 0.20000E+00, 0.52222E+01, 0.25000E+00, 0.50000E+01, 0.25000E+00
  216,3,3,3, 0.50000E+01, 0.25000E+00, 0.52222E+01, 0.25000E+00, 0.52222E+01, 0.27500E+00, 0.50000E+01, 0.27500E+00
  217,3,3,4, 0.50000E+01, 0.27500E+00, 0.52222E+01, 0.27500E+00, 0.52222E+01, 0.28750E+00, 0.50000E+01, 0.28750E+00
  218,3,3,4, 0.50000E+01, 0.28750E+00, 0.52222E+01, 0.28750E+00, 0.52222E+01, 0.30000E+00, 0.50000E+01, 0.30000E+00
  219,3,3,3, 0.52222E+01, 0.20000E+00, 0.54444E+01, 0.20000E+00, 0.54444E+01, 0.25000E+00, 0.52222E+01, 0.25000E+00
  220,3,3,3, 0.52222E+01, 0.25000E+00, 0.54444E+01, 0.25000E+00, 0.54444E+01, 0.27500E+00, 0.52222E+01, 0.27500E+00
  221,3,3,4, 0.52222E+01, 0.27500E+00, 0.54444E+01, 0.27500E+00, 0.54444E+01, 0.28750E+00, 0.52222E+01, 0.28750E+00
  222,3,3,4, 0.52222E+01, 0.28750E+00, 0.54444E+01, 0.28750E+00, 0.54444E+01, 0.30000E+00, 0.52222E+01, 0.30000E+00
  223,3,3,3, 0.54444E+01, 0.20000E+00, 0.56667E+01, 0.20000E+00, 0.56667E+01, 0.25000E+00, 0.54444E+01, 0.25000E+00
  224,3,3,3, 0.54444E+01, 0.25000E+00, 0.56667E+01, 0.25000E+00, 0.56667E+01, 0.27500E+00, 0.54444E+01, 0.27500E+00
  225,3,3,4, 0.54444E+01, 0.27500E+00, 0.56667E+01, 0.27500E+00, 0.56667E+01, 0.28750E+00, 0.54444E+01, 0.28750E+00
  226,3,3,4, 0.54444E+01, 0.28750E+00, 0.56667E+01, 0.28750E+00, 0.56667E+01, 0.30000E+00, 0.54444E+01, 0.30000E+00
  227,3,3,3, 0.56667E+01, 0.20000E+00, 0.58889E+01, 0.20000E+00, 0.58889E+01, 0.25000E+00, 0.56667E+01, 0.25000E+00
  228,3,3,3, 0.56667E+01, 0.25000E+00, 0.58889E+01, 0.25000E+00, 0.58889E+01, 0.27500E+00, 0.56667E+01, 0.27500E+00
  229,3,3,4, 0.56667E+01, 0.27500E+00, 0.58889E+01, 0.27500E+00, 0.58889E+01, 0.28750E+00, 0.56667E+01, 0.28750E+00
  230,3,3,4, 0.56667E+01, 0.28750E+00, 0.58889E+01, 0.28750E+00, 0.58889E+01, 0.30000E+00, 0.56667E+01, 0.30000E+00
  231,3,3,3, 0.58889E+01, 0.20000E+00, 0.61111E+01, 0.20000E+00, 0.61111E+01, 0.25000E+00, 0.58889E+01, 0.25000E+00
  232,3,3,3, 0.58889E+01, 0.25000E+00, 0.61111E+01, 0.25000E+00, 0.61111E+01, 0.27500E+00, 0.58889E+01, 0.27500E+00
  233,3,3,4, 0.58889E+01, 0.27500E+00, 0.61111E+01, 0.27500E+00, 0.61111E+01, 0.28750E+00, 0.58889E+01, 0.28750E+00
  234,3,3,4, 0.58889E+01, 0.28750E+00, 0.61111E+01, 0.28750E+00, 0.61111E+01, 0.30000E+00, 0.58889E+01, 0.30000E+00
  235,3,3,3, 0.61111E+01, 0.20000E+00, 0.63333E+01, 0.20000E+00, 0.63333E+01, 0.25000E+00, 0.61111E+01, 0.25000E+00
  236,3,3,3, 0.61111E+01, 0.25000E+00, 0.63333E+01, 0.25000E+00, 0.63333E+01, 0.27500E+00, 0.61111E+01, 0.27500E+00
  237,3,3,4, 0.61111E+01, 0.27500E+00, 0.63333E+01, 0.27500E+00, 0.63333E+01, 0.28750E+00, 0.61111E+01, 0.28750E+00
  238,3,3,4, 0.61111E+01, 0.28750E+00, 0.63333E+01, 0.28750E+00, 0.63333E+01, 0.30000E+00, 0.61111E+01, 0.30000E+00
  239,3,3,3, 0.63333E+01, 0.20000E+00, 0.65556E+01, 0.20000E+00, 0.65556E+01, 0.25000E+00, 0.63333E+01, 0.25000E+00
  240,3,3,3, 0.63333E+01, 0.25000E+00, 0.65556E+01, 0.25000E+00, 0.65556E+01, 0.27500E+00, 0.63333E+01, 0.27500E+00
  241,3,3,4, 0.63333E+01, 0.27500E+00, 0.65556E+01, 0.27500E+00, 0.65556E+01, 0.28750E+00, 0.63333E+01, 0.28750E+00
  242,3,3,4, 0.63333E+01, 0.28750E+00, 0.65556E+01, 0.28750E+00, 0.65556E+01, 0.30000E+00, 0.63333E+01, 0.30000E+00
  243,3,3,3, 0.65556E+01, 0.20000E+00, 0.67778E+01, 0.20000E+00, 0.67778E+01, 0.25000E+00, 0.65556E+01, 0.25000E+00
  244,3,3,3, 0.65556E+01, 0.25000E+00, 0.67778E+01, 0.25000E+00, 0.67778E+01, 0.27500E+00, 0.65556E+01, 0.27500E+00
  245,3,3,4, 0.65556E+01, 0.27500E+00, 0.67778E+01, 0.27500E+00, 0.67778E+01, 0.28750E+00, 0.65556E+01, 0.28750E+00
  246,3,3,4, 0.65556E+01, 0.28750E+00, 0.67778E+01, 0.28750E+00, 0.67778E+01, 0.30000E+00, 0.65556E+01, 0.30000E+00
  247,3,3,3, 0.67778E+01, 0.20000E+00, 0.70000E+01, 0.20000E+00, 0.70000E+01, 0.25000E+00, 0.67778E+01, 0.25000E+00
  248,3,3,3, 0.67778E+01, 0.25000E+00, 0.70000E+01, 0.25000E+00, 0.70000E+01, 0.27500E+00, 0.67778E+01, 0.27500E+00
  249,3,3,4, 0.67778E+01, 0.27500E+00, 0.70000E+01, 0.27500E+00, 0.70000E+01, 0.28750E+00, 0.67778E+01, 0.28750E+00
  250,3,3,4, 0.67778E+01, 0.28750E+00, 0.70000E+01, 0.28750E+00, 0.70000E+01, 0.30000E+00, 0.67778E+01, 0.30000E+00
  251,3,3,3, 0.70000E+01, 0.20000E+00, 0.72222E+01, 0.20000E+00, 0.72222E+01, 0.25000E+00, 0.70000E+01, 0.25000E+00
  252,3,3,3, 0.70000E+01, 0.25000E+00, 0.72222E+01, 0.25000E+00, 0.72222E+01, 0.27500E+00, 0.70000E+01, 0.27500E+00
  253,3,3,4, 0.70000E+01, 0.27500E+00, 0.72222E+01, 0.27500E+00, 0.72222E+01, 0.28750E+00, 0.70000E+01, 0.28750E+00
  254,3,3,4, 0.70000E+01, 0.28750E+00, 0.72222E+01, 0.28750E+00, 0.72222E+01, 0.30000E+00, 0.70000E+01, 0.30000E+00
  255,3,3,3, 0.72222E+01, 0.20000E+00, 0.74444E+01, 0.20000E+00, 0.74444E+01, 0.25000E+00, 0.72222E+01, 0.25000E+00
  256,3,3,3, 0.72222E+01, 0.25000E+00, 0.74444E+01, 0.25000E+00, 0.74444E+01, 0.27500E+00, 0.72222E+01, 0.27500E+00
  257,3,3,4, 0.72222E+01, 0.27500E+00, 0.74444E+01, 0.27500E+00, 0.74444E+01, 0.28750E+00, 0.72222E+01, 0.28750E+00
  258,3,3,4, 0.72222E+01, 0.28750E+00, 0.74444E+01, 0.28750E+00, 0.74444E+01, 0.30000E+00, 0.72222E+01, 0.30000E+00
  259,3,3,3, 0.74444E+01, 0.20000E+00, 0.76667E+01, 0.20000E+00, 0.76667E+01, 0.25000E+00, 0.74444E+01, 0.25000E+00
  260,3,3,3, 0.74444E+01, 0.25000E+00, 0.76667E+01, 0.25000E+00, 0.76667E+01, 0.27500E+00, 0.74444E+01, 0.27500E+00
  261,3,3,4, 0.74444E+01, 0.27500E+00, 0.76667E+01, 0.27500E+00, 0.76667E+01, 0.28750E+00, 0.74444E+01, 0.28750E+00
  262,3,3,4, 0.74444E+01, 0.28750E+00, 0.76667E+01, 0.28750E+00, 0.76667E+01, 0.30000E+00, 0.74444E+01, 0.30000E+00
  263,3,3,3, 0.76667E+01, 0.20000E+00, 0.78889E+01, 0.20000E+00, 0.78889E+01, 0.25000E+00, 0.76667E+01, 0.25000E+00
  264,3,3,3, 0.76667E+01, 0.25000E+00, 0.78889E+01, 0.25000E+00, 0.78889E+01, 0.27500E+00, 0.76667E+01, 0.27500E+00
  265,3,3,4, 0.76667E+01, 0.27500E+00, 0.78889E+01, 0.27500E+00, 0.78889E+01, 0.28750E+00, 0.76667E+01, 0.28750E+00
  266,3,3,4, 0.76667E+01, 0.28750E+00, 0.78889E+01, 0.28750E+00, 0.78889E+01, 0.30000E+00, 0.76667E+01, 0.30000E+00
  267,3,3,3, 0.78889E+01, 0.20000E+00, 0.81111E+01, 0.20000E+00, 0.81111E+01, 0.25000E+00, 0.78889E+01, 0.25000E+00
  268,3,3,3, 0.78889E+01, 0.25000E+00, 0.81111E+01, 0.25000E+00, 0.81111E+01, 0.27500E+00, 0.78889E+01, 0.27500E+00
  269,3,3,4, 0.78889E+01, 0.27500E+00, 0.81111E+01, 0.27500E+00, 0.81111E+01, 0.28750E+00, 0.78889E+01, 0.28750E+00
  270,3,3,4, 0.78889E+01, 0.28750E+00, 0.81111E+01, 0.28750E+00, 0.81111E+01, 0.30000E+00, 0.78889E+01, 0.30000E+00
  271,3,3,3, 0.81111E+01, 0.20000E+00, 0.83333E+01, 0.20000E+00, 0.83333E+01, 0.25000E+00, 0.81111E+01, 0.25000E+00
  272,3,3,3, 0.81111E+01, 0.25000E+00, 0.83333E+01, 0.25000E+00, 0.83333E+01, 0.27500E+00, 0.81111E+01, 0.27500E+00
  273,3,3,4, 0.81111E+01, 0.27500E+00, 0.83333E+01, 0.27500E+00, 0.83333E+01, 0.28750E+00, 0.81111E+01, 0.28750E+00
  274,3,3,4, 0.81111E+01, 0.28750E+00, 0.83333E+01, 0.28750E+00, 0.83333E+01, 0.30000E+00, 0.81111E+01, 0.30000E+00
  275,3,3,3, 0.83333E+01, 0.20000E+00, 0.85556E+01, 0.20000E+00, 0.85556E+01, 0.25000E+00, 0.83333E+01, 0.25000E+00
  276,3,3,3, 0.83333E+01, 0.25000E+00, 0.85556E+01, 0.25000E+00, 0.85556E+01, 0.27500E+00, 0.83333E+01, 0.27500E+00
  277,3,3,4, 0.83333E+01, 0.27500E+00, 0.85556E+01, 0.27500E+00, 0.85556E+01, 0.28750E+00, 0.83333E+01, 0.28750E+00
  278,3,3,4, 0.83333E+01, 0.28750E+00, 0.85556E+01, 0.28750E+00, 0.85556E+01, 0.30000E+00, 0.83333E+01, 0.30000E+00
  279,3,3,3, 0.85556E+01, 0.20000E+00, 0.87778E+01, 0.20000E+00, 0.87778E+01, 0.25000E+00, 0.85556E+01, 0.25000E+00
  280,3,3,3, 0.85556E+01, 0.25000E+00, 0.87778E+01, 0.25000E+00, 0.87778E+01, 0.27500E+00, 0.85556E+01, 0.27500E+00
  281,3,3,4, 0.85556E+01, 0.27500E+00, 0.87778E+01, 0.27500E+00, 0.87778E+01, 0.28750E+00, 0.85556E+01, 0.28750E+00
  282,3,3,4, 0.85556E+01, 0.28750E+00, 0.87778E+01, 0.28750E+00, 0.87778E+01, 0.30000E+00, 0.85556E+01, 0.30000E+00
  283,3,3,3, 0.87778E+01, 0.20000E+00, 0.90000E+01, 0.20000E+00, 0.90000E+01, 0.25000E+00, 0.87778E+01, 0.25000E+00
  284,3,3,3, 0.87778E+01, 0.25000E+00, 0.90000E+01, 0.25000E+00, 0.90000E+01, 0.27500E+00, 0.87778E+01, 0.27500E+00
  285,3,3,4, 0.87778E+01, 0.27500E+00, 0.90000E+01, 0.27500E+00, 0.90000E+01, 0.28750E+00, 0.87778E+01, 0.28750E+00
  286,3,3,4, 0.87778E+01, 0.28750E+00, 0.90000E+01, 0.28750E+00, 0.90000E+01, 0.30000E+00, 0.87778E+01, 0.30000E+00
  287,3,3,3, 0.90000E+01, 0.00000E+00, 0.91333E+01, 0.00000E+00, 0.91333E+01, 0.10000E+00, 0.90000E+01, 0.10000E+00
  288,3,3,3, 0.91333E+01, 0.00000E+00, 0.92667E+01, 0.00000E+00, 0.92667E+01, 0.10000E+00, 0.91333E+01, 0.10000E+00
  289,3,3,3, 0.92667E+01, 0.00000E+00, 0.94000E+01, 0.00000E+00, 0.94000E+01, 0.10000E+00, 0.92667E+01, 0.10000E+00
  290,3,3,3, 0.90000E+01, 0.10000E+00, 0.91333E+01, 0.10000E+00, 0.91333E+01, 0.20000E+00, 0.90000E+01, 0.20000E+00
  291,3,3,3, 0.91333E+01, 0.10000E+00, 0.92667E+01, 0.10000E+00, 0.92667E+01, 0.20000E+00, 0.91333E+01, 0.20000E+00
  292,3,3,3, 0.92667E+01, 0.10000E+00, 0.94000E+01, 0.10000E+00, 0.94000E+01, 0.20000E+00, 0.92667E+01, 0.20000E+00
  293,3,3,3, 0.90000E+01, 0.20000E+00, 0.91333E+01, 0.20000E+00, 0.91333E+01, 0.25000E+00, 0.90000E+01, 0.25000E+00
  294,3,3,3, 0.90000E+01, 0.25000E+00, 0.91333E+01, 0.25000E+00, 0.91333E+01, 0.27500E+00, 0.90000E+01, 0.27500E+00
  295,3,3,4, 0.90000E+01, 0.27500E+00, 0.91333E+01, 0.27500E+00, 0.91333E+01, 0.28750E+00, 0.90000E+01, 0.28750E+00
  296,3,3,4, 0.90000E+01, 0.28750E+00, 0.91333E+01, 0.28750E+00, 0.91333E+01, 0.30000E+00, 0.90000E+01, 0.30000E+00
  297,3,3,3, 0.91333E+01, 0.20000E+00, 0.92667E+01, 0.20000E+00, 0.92667E+01, 0.25000E+00, 0.91333E+01, 0.25000E+00
  298,3,3,3, 0.91333E+01, 0.25000E+00, 0.92667E+01, 0.25000E+00, 0.92667E+01, 0.27500E+00, 0.91333E+01, 0.27500E+00
  299,3,3,4, 0.91333E+01, 0.27500E+00, 0.92667E+01, 0.27500E+00, 0.92667E+01, 0.28750E+00, 0.91333E+01, 0.28750E+00
  300,3,3,4, 0.91333E+01, 0.28750E+00, 0.92667E+01, 0.28750E+00, 0.92667E+01, 0.30000E+00, 0.91333E+01, 0.30000E+00
  301,3,3,3, 0.92667E+01, 0.20000E+00, 0.94000E+01, 0.20000E+00, 0.94000E+01, 0.25000E+00, 0.92667E+01, 0.25000E+00
  302,3,3,3, 0.92667E+01, 0.25000E+00, 0.94000E+01, 0.25000E+00, 0.94000E+01, 0.27500E+00, 0.92667E+01, 0.27500E+00
  303,3,3,3, 0.92667E+01, 0.27500E+00, 0.93333E+01, 0.27500E+00, 0.93333E+01, 0.28750E+00, 0.92667E+01, 0.28750E+00
  304,3,3,3, 0.93333E+01, 0.27500E+00, 0.94000E+01, 0.27500E+00, 0.94000E+01, 0.28750E+00, 0.93333E+01, 0.28750E+00
  305,3,3,4, 0.93333E+01, 0.28750E+00, 0.94000E+01, 0.28750E+00, 0.94000E+01, 0.29375E+00, 0.93333E+01, 0.29375E+00
  306,3,3,4, 0.93333E+01, 0.29375E+00, 0.93667E+01, 0.29375E+00, 0.93667E+01, 0.29687E+00, 0.93333E+01, 0.29688E+00
  307,3,3,4, 0.93667E+01, 0.29375E+00, 0.94000E+01, 0.29375E+00, 0.94000E+01, 0.29688E+00, 0.93667E+01, 0.29687E+00
  308,3,3,4, 0.93667E+01, 0.29687E+00, 0.94000E+01, 0.29688E+00, 0.94000E+01, 0.30000E+00, 0.93667E+01, 0.30000E+00
  309,3,3,4, 0.93333E+01, 0.29688E+00, 0.93667E+01, 0.29687E+00, 0.93667E+01, 0.30000E+00, 0.93333E+01, 0.30000E+00
  310,3,3,4, 0.92667E+01, 0.28750E+00, 0.93333E+01, 0.28750E+00, 0.93333E+01, 0.29375E+00, 0.92667E+01, 0.29375E+00
  311,3,3,4, 0.92667E+01, 0.29375E+00, 0.93333E+01, 0.29375E+00, 0.93333E+01, 0.30000E+00, 0.92667E+01, 0.30000E+00
  312,3,3,3, 0.94000E+01, 0.00000E+00, 0.96000E+01, 0.00000E+00, 0.96000E+01, 0.10000E+00, 0.94000E+01, 0.10000E+00
  313,3,3,3, 0.96000E+01, 0.00000E+00, 0.98000E+01, 0.00000E+00, 0.98000E+01, 0.10000E+00, 0.96000E+01, 0.10000E+00
  314,3,3,3, 0.98000E+01, 0.00000E+00, 0.10000E+02, 0.00000E+00, 0.10000E+02, 0.10000E+00, 0.98000E+01, 0.10000E+00
  315,3,3,3, 0.94000E+01, 0.10000E+00, 0.96000E+01, 0.10000E+00, 0.96000E+01, 0.20000E+00, 0.94000E+01, 0.20000E+00
  316,3,3,3, 0.96000E+01, 0.10000E+00, 0.98000E+01, 0.10000E+00, 0.98000E+01, 0.20000E+00, 0.96000E+01, 0.20000E+00
  317,3,3,3, 0.98000E+01, 0.10000E+00, 0.10000E+02, 0.10000E+00, 0.10000E+02, 0.20000E+00, 0.98000E+01, 0.20000E+00
  318,3,3,3, 0.94000E+01, 0.20000E+00, 0.95000E+01, 0.20000E+00, 0.95000E+01, 0.25000E+00, 0.94000E+01, 0.25000E+00
  319,3,3,3, 0.95000E+01, 0.20000E+00, 0.96000E+01, 0.20000E+00, 0.96000E+01, 0.25000E+00, 0.95000E+01, 0.25000E+00
  320,3,3,3, 0.95000E+01, 0.25000E+00, 0.96000E+01, 0.25000E+00, 0.96000E+01, 0.30000E+00, 0.95000E+01, 0.30000E+00
  321,3,3,3, 0.94000E+01, 0.25000E+00, 0.94500E+01, 0.25000E+00, 0.94500E+01, 0.27500E+00, 0.94000E+01, 0.27500E+00
  322,3,3,3, 0.94500E+01, 0.25000E+00, 0.95000E+01, 0.25000E+00, 0.95000E+01, 0.27500E+00, 0.94500E+01, 0.27500E+00
  323,3,3,3, 0.94500E+01, 0.27500E+00, 0.95000E+01, 0.27500E+00, 0.95000E+01, 0.30000E+00, 0.94500E+01, 0.30000E+00
  324,3,3,3, 0.94000E+01, 0.27500E+00, 0.94250E+01, 0.27500E+00, 0.94250E+01, 0.28750E+00, 0.94000E+01, 0.28750E+00
  325,3,3,3, 0.94250E+01, 0.27500E+00, 0.94500E+01, 0.27500E+00, 0.94500E+01, 0.28750E+00, 0.94250E+01, 0.28750E+00
  326,3,3,3, 0.94250E+01, 0.28750E+00, 0.94500E+01, 0.28750E+00, 0.94500E+01, 0.30000E+00, 0.94250E+01, 0.30000E+00
  327,3,3,3, 0.94000E+01, 0.28750E+00, 0.94125E+01, 0.28750E+00, 0.94125E+01, 0.29375E+00, 0.94000E+01, 0.29375E+00
  328,3,3,3, 0.94125E+01, 0.28750E+00, 0.94250E+01, 0.28750E+00, 0.94250E+01, 0.29375E+00, 0.94125E+01, 0.29375E+00
  329,3,3,3, 0.94125E+01, 0.29375E+00, 0.94250E+01, 0.29375E+00, 0.94250E+01, 0.30000E+00, 0.94125E+01, 0.30000E+00
  330,3,3,3, 0.94000E+01, 0.29375E+00, 0.94125E+01, 0.29375E+00, 0.94125E+01, 0.30000E+00, 0.94000E+01, 0.30000E+00
  331,3,3,3, 0.96000E+01, 0.20000E+00, 0.98000E+01, 0.20000E+00, 0.98000E+01, 0.30000E+00, 0.96000E+01, 0.30000E+00
  332,3,3,3, 0.98000E+01, 0.20000E+00, 0.10000E+02, 0.20000E+00, 0.10000E+02, 0.30000E+00, 0.98000E+01, 0.30000E+00
  333,1,3,3, 0.00000E+00, 0.30000E+00, 0.20000E+00, 0.30000E+00, 0.20000E+00, 0.43333E+00, 0.00000E+00, 0.43333E+00
  334,1,3,3, 0.20000E+00, 0.30000E+00, 0.40000E+00, 0.30000E+00, 0.40000E+00, 0.43333E+00, 0.20000E+00, 0.43333E+00
  335,1,3,3, 0.40000E+00, 0.30000E+00, 0.50000E+00, 0.30000E+00, 0.50000E+00, 0.43333E+00, 0.40000E+00, 0.43333E+00
  336,1,3,3, 0.50000E+00, 0.30000E+00, 0.55000E+00, 0.30000E+00, 0.55000E+00, 0.43333E+00, 0.50000E+00, 0.43333E+00
  337,1,4,3, 0.55000E+00, 0.30000E+00, 0.57500E+00, 0.30000E+00, 0.57500E+00, 0.43333E+00, 0.55000E+00, 0.43333E+00
  338,1,4,3, 0.57500E+00, 0.30000E+00, 0.60000E+00, 0.30000E+00, 0.60000E+00, 0.43333E+00, 0.57500E+00, 0.43333E+00
  339,1,3,3, 0.00000E+00, 0.43333E+00, 0.20000E+00, 0.43333E+00, 0.20000E+00, 0.56667E+00, 0.00000E+00, 0.56667E+00
  340,1,3,3, 0.20000E+00, 0.43333E+00, 0.40000E+00, 0.43333E+00, 0.40000E+00, 0.56667E+00, 0.20000E+00, 0.56667E+00
  341,1,3,3, 0.40000E+00, 0.43333E+00, 0.50000E+00, 0.43333E+00, 0.50000E+00, 0.56667E+00, 0.40000E+00, 0.56667E+00
  342,1,3,3, 0.50000E+00, 0.43333E+00, 0.55000E+00, 0.43333E+00, 0.55000E+00, 0.56667E+00, 0.50000E+00, 0.56667E+00
  343,1,4,3, 0.55000E+00, 0.43333E+00, 0.57500E+00, 0.43333E+00, 0.57500E+00, 0.56667E+00, 0.55000E+00, 0.56667E+00
  344,1,4,3, 0.57500E+00, 0.43333E+00, 0.60000E+00, 0.43333E+00, 0.60000E+00, 0.56667E+00, 0.57500E+00, 0.56667E+00
  345,1,3,3, 0.00000E+00, 0.56667E+00, 0.20000E+00, 0.56667E+00, 0.20000E+00, 0.70000E+00, 0.00000E+00, 0.70000E+00
  346,1,3,3, 0.20000E+00, 0.56667E+00, 0.40000E+00, 0.56667E+00, 0.40000E+00, 0.70000E+00, 0.20000E+00, 0.70000E+00
  347,1,3,3, 0.40000E+00, 0.56667E+00, 0.50000E+00, 0.56667E+00, 0.50000E+00, 0.70000E+00, 0.40000E+00, 0.70000E+00
  348,1,3,3, 0.50000E+00, 0.56667E+00, 0.55000E+00, 0.56667E+00, 0.55000E+00, 0.70000E+00, 0.50000E+00, 0.70000E+00
  349,1,3,3, 0.55000E+00, 0.56667E+00, 0.57500E+00, 0.56667E+00, 0.57500E+00, 0.63333E+00, 0.55000E+00, 0.63333E+00
  350,1,4,3, 0.57500E+00, 0.56667E+00, 0.58750E+00, 0.56667E+00, 0.58750E+00, 0.63333E+00, 0.57500E+00, 0.63333E+00
  351,1,4,3, 0.58750E+00, 0.56667E+00, 0.60000E+00, 0.56667E+00, 0.60000E+00, 0.63333E+00, 0.58750E+00, 0.63333E+00
  352,1,4,3, 0.57500E+00, 0.63333E+00, 0.58750E+00, 0.63333E+00, 0.58750E+00, 0.70000E+00, 0.57500E+00, 0.70000E+00
  353,1,4,3, 0.58750E+00, 0.63333E+00, 0.59375E+00, 0.63333E+00, 0.59375E+00, 0.66667E+00, 0.58750E+00, 0.66667E+00
  354,1,4,3, 0.59375E+00, 0.63333E+00, 0.60000E+00, 0.63333E+00, 0.60000E+00, 0.66667E+00, 0.59375E+00, 0.66667E+00
  355,1,4,3, 0.59375E+00, 0.66667E+00, 0.60000E+00, 0.66667E+00, 0.60000E+00, 0.70000E+00, 0.59375E+00, 0.70000E+00
  356,1,4,3, 0.58750E+00, 0.66667E+00, 0.59375E+00, 0.66667E+00, 0.59375E+00, 0.70000E+00, 0.58750E+00, 0.70000E+00
  357,1,3,3, 0.55000E+00, 0.63333E+00, 0.57500E+00, 0.63333E+00, 0.57500E+00, 0.70000E+00, 0.55000E+00, 0.70000E+00
  358,2,4,3, 0.60000E+00, 0.30000E+00, 0.61667E+00, 0.30000E+00, 0.61667E+00, 0.43333E+00, 0.60000E+00, 0.43333E+00
  359,2,4,3, 0.61667E+00, 0.30000E+00, 0.63333E+00, 0.30000E+00, 0.63333E+00, 0.43333E+00, 0.61667E+00, 0.43333E+00
  360,2,3,3, 0.63333E+00, 0.30000E+00, 0.66667E+00, 0.30000E+00, 0.66667E+00, 0.43333E+00, 0.63333E+00, 0.43333E+00
  361,2,3,3, 0.66667E+00, 0.30000E+00, 0.73333E+00, 0.30000E+00, 0.73333E+00, 0.43333E+00, 0.66667E+00, 0.43333E+00
  362,2,3,3, 0.73333E+00, 0.30000E+00, 0.86667E+00, 0.30000E+00, 0.86667E+00, 0.43333E+00, 0.73333E+00, 0.43333E+00
  363,2,3,3, 0.86667E+00, 0.30000E+00, 0.93333E+00, 0.30000E+00, 0.93333E+00, 0.36667E+00, 0.86667E+00, 0.36667E+00
  364,2,3,3, 0.93333E+00, 0.30000E+00, 0.96667E+00, 0.30000E+00, 0.96667E+00, 0.33333E+00, 0.93333E+00, 0.33333E+00
  365,2,3,3, 0.96667E+00, 0.30000E+00, 0.98333E+00, 0.30000E+00, 0.98333E+00, 0.31667E+00, 0.96667E+00, 0.31667E+00
  366,2,3,3, 0.98333E+00, 0.30000E+00, 0.99167E+00, 0.30000E+00, 0.99167E+00, 0.30833E+00, 0.98333E+00, 0.30833E+00
  367,2,3,3, 0.99167E+00, 0.30000E+00, 0.10000E+01, 0.30000E+00, 0.10000E+01, 0.30833E+00, 0.99167E+00, 0.30833E+00
  368,2,3,3, 0.99167E+00, 0.30833E+00, 0.10000E+01, 0.30833E+00, 0.10000E+01, 0.31667E+00, 0.99167E+00, 0.31667E+00
  369,2,3,3, 0.98333E+00, 0.30833E+00, 0.99167E+00, 0.30833E+00, 0.99167E+00, 0.31667E+00, 0.98333E+00, 0.31667E+00
  370,2,3,3, 0.98333E+00, 0.31667E+00, 0.10000E+01, 0.31667E+00, 0.10000E+01, 0.33333E+00, 0.98333E+00, 0.33333E+00
  371,2,3,3, 0.96667E+00, 0.31667E+00, 0.98333E+00, 0.31667E+00, 0.98333E+00, 0.33333E+00, 0.96667E+00, 0.33333E+00
  372,2,3,3, 0.96667E+00, 0.33333E+00, 0.10000E+01, 0.33333E+00, 0.10000E+01, 0.36667E+00, 0.96667E+00, 0.36667E+00
  373,2,3,3, 0.93333E+00, 0.33333E+00, 0.96667E+00, 0.33333E+00, 0.96667E+00, 0.36667E+00, 0.93333E+00, 0.36667E+00
  374,2,3,3, 0.93333E+00, 0.36667E+00, 0.10000E+01, 0.36667E+00, 0.10000E+01, 0.43333E+00, 0.93333E+00, 0.43333E+00
  375,2,3,3, 0.86667E+00, 0.36667E+00, 0.93333E+00, 0.36667E+00, 0.93333E+00, 0.43333E+00, 0.86667E+00, 0.43333E+00
  376,2,4,3, 0.60000E+00, 0.43333E+00, 0.61667E+00, 0.43333E+00, 0.61667E+00, 0.56667E+00, 0.60000E+00, 0.56667E+00
  377,2,4,3, 0.61667E+00, 0.43333E+00, 0.63333E+00, 0.43333E+00, 0.63333E+00, 0.56667E+00, 0.61667E+00, 0.56667E+00
  378,2,3,3, 0.63333E+00, 0.43333E+00, 0.66667E+00, 0.43333E+00, 0.66667E+00, 0.56667E+00, 0.63333E+00, 0.56667E+00
  379,2,3,3, 0.66667E+00, 0.43333E+00, 0.73333E+00, 0.43333E+00, 0.73333E+00, 0.56667E+00, 0.66667E+00, 0.56667E+00
  380,2,3,3, 0.73333E+00, 0.43333E+00, 0.86667E+00, 0.43333E+00, 0.86667E+00, 0.56667E+00, 0.73333E+00, 0.56667E+00
  381,2,3,3, 0.86667E+00, 0.43333E+00, 0.10000E+01, 0.43333E+00, 0.10000E+01, 0.56667E+00, 0.86667E+00, 0.56667E+00
  382,2,4,3, 0.60000E+00, 0.56667E+00, 0.61667E+00, 0.56667E+00, 0.61667E+00, 0.63333E+00, 0.60000E+00, 0.63333E+00
  383,2,4,3, 0.61667E+00, 0.56667E+00, 0.63333E+00, 0.56667E+00, 0.63333E+00, 0.63333E+00, 0.61667E+00, 0.63333E+00
  384,2,3,3, 0.63333E+00, 0.56667E+00, 0.66667E+00, 0.56667E+00, 0.66667E+00, 0.63333E+00, 0.63333E+00, 0.63333E+00
  385,2,3,3, 0.66667E+00, 0.56667E+00, 0.73333E+00, 0.56667E+00, 0.73333E+00, 0.63333E+00, 0.66667E+00, 0.63333E+00
  386,2,3,3, 0.66667E+00, 0.63333E+00, 0.73333E+00, 0.63333E+00, 0.73333E+00, 0.66667E+00, 0.66667E+00, 0.66667E+00
  387,2,3,4, 0.66667E+00, 0.66667E+00, 0.73333E+00, 0.66667E+00, 0.73333E+00, 0.68333E+00, 0.66667E+00, 0.68333E+00
  388,2,3,4, 0.66667E+00, 0.68333E+00, 0.73333E+00, 0.68333E+00, 0.73333E+00, 0.70000E+00, 0.66667E+00, 0.70000E+00
  389,2,4,3, 0.60000E+00, 0.63333E+00, 0.61667E+00, 0.63333E+00, 0.61667E+00, 0.66667E+00, 0.60000E+00, 0.66667E+00
  390,2,4,3, 0.61667E+00, 0.63333E+00, 0.63333E+00, 0.63333E+00, 0.63333E+00, 0.66667E+00, 0.61667E+00, 0.66667E+00
  391,2,3,3, 0.63333E+00, 0.63333E+00, 0.66667E+00, 0.63333E+00, 0.66667E+00, 0.66667E+00, 0.63333E+00, 0.66667E+00
  392,2,3,4, 0.63333E+00, 0.66667E+00, 0.66667E+00, 0.66667E+00, 0.66667E+00, 0.68333E+00, 0.63333E+00, 0.68333E+00
  393,2,3,4, 0.63333E+00, 0.68333E+00, 0.66667E+00, 0.68333E+00, 0.66667E+00, 0.70000E+00, 0.63333E+00, 0.70000E+00
  394,2,4,4, 0.60000E+00, 0.66667E+00, 0.61667E+00, 0.66667E+00, 0.61667E+00, 0.68333E+00, 0.60000E+00, 0.68333E+00
  395,2,4,4, 0.61667E+00, 0.66667E+00, 0.63333E+00, 0.66667E+00, 0.63333E+00, 0.68333E+00, 0.61667E+00, 0.68333E+00
  396,2,4,4, 0.61667E+00, 0.68333E+00, 0.63333E+00, 0.68333E+00, 0.63333E+00, 0.70000E+00, 0.61667E+00, 0.70000E+00
  397,2,4,4, 0.60000E+00, 0.68333E+00, 0.61667E+00, 0.68333E+00, 0.61667E+00, 0.70000E+00, 0.60000E+00, 0.70000E+00
  398,2,3,3, 0.73333E+00, 0.56667E+00, 0.86667E+00, 0.56667E+00, 0.86667E+00, 0.63333E+00, 0.73333E+00, 0.63333E+00
  399,2,3,3, 0.73333E+00, 0.63333E+00, 0.86667E+00, 0.63333E+00, 0.86667E+00, 0.66667E+00, 0.73333E+00, 0.66667E+00
  400,2,3,4, 0.73333E+00, 0.66667E+00, 0.86667E+00, 0.66667E+00, 0.86667E+00, 0.68333E+00, 0.73333E+00, 0.68333E+00
  401,2,3,4, 0.73333E+00, 0.68333E+00, 0.86667E+00, 0.68333E+00, 0.86667E+00, 0.70000E+00, 0.73333E+00, 0.70000E+00
  402,2,3,3, 0.86667E+00, 0.56667E+00, 0.10000E+01, 0.56667E+00, 0.10000E+01, 0.63333E+00, 0.86667E+00, 0.63333E+00
  403,2,3,3, 0.86667E+00, 0.63333E+00, 0.10000E+01, 0.63333E+00, 0.10000E+01, 0.66667E+00, 0.86667E+00, 0.66667E+00
  404,2,3,4, 0.86667E+00, 0.66667E+00, 0.10000E+01, 0.66667E+00, 0.10000E+01, 0.68333E+00, 0.86667E+00, 0.68333E+00
  405,2,3,4, 0.86667E+00, 0.68333E+00, 0.10000E+01, 0.68333E+00, 0.10000E+01, 0.70000E+00, 0.86667E+00, 0.70000E+00
  406,2,3,4, 0.10000E+01, 0.30000E+00, 0.10556E+01, 0.30000E+00, 0.10556E+01, 0.30417E+00, 0.10000E+01, 0.30417E+00
  407,2,3,4, 0.10556E+01, 0.30000E+00, 0.11111E+01, 0.30000E+00, 0.11111E+01, 0.30417E+00, 0.10556E+01, 0.30417E+00
  408,2,3,4, 0.10556E+01, 0.30417E+00, 0.11111E+01, 0.30417E+00, 0.11111E+01, 0.30833E+00, 0.10556E+01, 0.30833E+00
  409,2,3,4, 0.10000E+01, 0.30417E+00, 0.10556E+01, 0.30417E+00, 0.10556E+01, 0.30833E+00, 0.10000E+01, 0.30833E+00
  410,2,3,4, 0.10000E+01, 0.30833E+00, 0.11111E+01, 0.30833E+00, 0.11111E+01, 0.31667E+00, 0.10000E+01, 0.31667E+00
  411,2,3,4, 0.11111E+01, 0.30000E+00, 0.12222E+01, 0.30000E+00, 0.12222E+01, 0.30833E+00, 0.11111E+01, 0.30833E+00
  412,2,3,4, 0.11111E+01, 0.30833E+00, 0.12222E+01, 0.30833E+00, 0.12222E+01, 0.31667E+00, 0.11111E+01, 0.31667E+00
  413,2,3,3, 0.11111E+01, 0.31667E+00, 0.12222E+01, 0.31667E+00, 0.12222E+01, 0.33333E+00, 0.11111E+01, 0.33333E+00
  414,2,3,3, 0.10000E+01, 0.31667E+00, 0.11111E+01, 0.31667E+00, 0.11111E+01, 0.33333E+00, 0.10000E+01, 0.33333E+00
  415,2,3,3, 0.10000E+01, 0.33333E+00, 0.12222E+01, 0.33333E+00, 0.12222E+01, 0.36667E+00, 0.10000E+01, 0.36667E+00
  416,2,3,3, 0.10000E+01, 0.36667E+00, 0.12222E+01, 0.36667E+00, 0.12222E+01, 0.43333E+00, 0.10000E+01, 0.43333E+00
  417,2,3,4, 0.12222E+01, 0.30000E+00, 0.14444E+01, 0.30000E+00, 0.14444E+01, 0.31667E+00, 0.12222E+01, 0.31667E+00
  418,2,3,4, 0.12222E+01, 0.31667E+00, 0.14444E+01, 0.31667E+00, 0.14444E+01, 0.33333E+00, 0.12222E+01, 0.33333E+00
  419,2,3,3, 0.12222E+01, 0.33333E+00, 0.14444E+01, 0.33333E+00, 0.14444E+01, 0.36667E+00, 0.12222E+01, 0.36667E+00
  420,2,3,3, 0.12222E+01, 0.36667E+00, 0.14444E+01, 0.36667E+00, 0.14444E+01, 0.43333E+00, 0.12222E+01, 0.43333E+00
  421,2,3,4, 0.14444E+01, 0.30000E+00, 0.16667E+01, 0.30000E+00, 0.16667E+01, 0.31667E+00, 0.14444E+01, 0.31667E+00
  422,2,3,4, 0.14444E+01, 0.31667E+00, 0.16667E+01, 0.31667E+00, 0.16667E+01, 0.33333E+00, 0.14444E+01, 0.33333E+00
  423,2,3,3, 0.14444E+01, 0.33333E+00, 0.16667E+01, 0.33333E+00, 0.16667E+01, 0.36667E+00, 0.14444E+01, 0.36667E+00
  424,2,3,3, 0.14444E+01, 0.36667E+00, 0.16667E+01, 0.36667E+00, 0.16667E+01, 0.43333E+00, 0.14444E+01, 0.43333E+00
  425,2,3,4, 0.16667E+01, 0.30000E+00, 0.18889E+01, 0.30000E+00, 0.18889E+01, 0.31667E+00, 0.16667E+01, 0.31667E+00
  426,2,3,4, 0.16667E+01, 0.31667E+00, 0.18889E+01, 0.31667E+00, 0.18889E+01, 0.33333E+00, 0.16667E+01, 0.33333E+00
  427,2,3,3, 0.16667E+01, 0.33333E+00, 0.18889E+01, 0.33333E+00, 0.18889E+01, 0.36667E+00, 0.16667E+01, 0.36667E+00
  428,2,3,3, 0.16667E+01, 0.36667E+00, 0.18889E+01, 0.36667E+00, 0.18889E+01, 0.43333E+00, 0.16667E+01, 0.43333E+00
  429,2,3,4, 0.18889E+01, 0.30000E+00, 0.21111E+01, 0.30000E+00, 0.21111E+01, 0.31667E+00, 0.18889E+01, 0.31667E+00
  430,2,3,4, 0.18889E+01, 0.31667E+00, 0.21111E+01, 0.31667E+00, 0.21111E+01, 0.33333E+00, 0.18889E+01, 0.33333E+00
  431,2,3,3, 0.18889E+01, 0.33333E+00, 0.21111E+01, 0.33333E+00, 0.21111E+01, 0.36667E+00, 0.18889E+01, 0.36667E+00
  432,2,3,3, 0.18889E+01, 0.36667E+00, 0.21111E+01, 0.36667E+00, 0.21111E+01, 0.43333E+00, 0.18889E+01, 0.43333E+00
  433,2,3,4, 0.21111E+01, 0.30000E+00, 0.23333E+01, 0.30000E+00, 0.23333E+01, 0.31667E+00, 0.21111E+01, 0.31667E+00
  434,2,3,4, 0.21111E+01, 0.31667E+00, 0.23333E+01, 0.31667E+00, 0.23333E+01, 0.33333E+00, 0.21111E+01, 0.33333E+00
  435,2,3,3, 0.21111E+01, 0.33333E+00, 0.23333E+01, 0.33333E+00, 0.23333E+01, 0.36667E+00, 0.21111E+01, 0.36667E+00
  436,2,3,3, 0.21111E+01, 0.36667E+00, 0.23333E+01, 0.36667E+00, 0.23333E+01, 0.43333E+00, 0.21111E+01, 0.43333E+00
  437,2,3,4, 0.23333E+01, 0.30000E+00, 0.25556E+01, 0.30000E+00, 0.25556E+01, 0.31667E+00, 0.23333E+01, 0.31667E+00
  438,2,3,4, 0.23333E+01, 0.31667E+00, 0.25556E+01, 0.31667E+00, 0.25556E+01, 0.33333E+00, 0.23333E+01, 0.33333E+00
  439,2,3,3, 0.23333E+01, 0.33333E+00, 0.25556E+01, 0.33333E+00, 0.25556E+01, 0.36667E+00, 0.23333E+01, 0.36667E+00
  440,2,3,3, 0.23333E+01, 0.36667E+00, 0.25556E+01, 0.36667E+00, 0.25556E+01, 0.43333E+00, 0.23333E+01, 0.43333E+00
  441,2,3,4, 0.25556E+01, 0.30000E+00, 0.27778E+01, 0.30000E+00, 0.27778E+01, 0.31667E+00, 0.25556E+01, 0.31667E+00
  442,2,3,4, 0.25556E+01, 0.31667E+00, 0.27778E+01, 0.31667E+00, 0.27778E+01, 0.33333E+00, 0.25556E+01, 0.33333E+00
  443,2,3,3, 0.25556E+01, 0.33333E+00, 0.27778E+01, 0.33333E+00, 0.27778E+01, 0.36667E+00, 0.25556E+01, 0.36667E+00
  444,2,3,3, 0.25556E+01, 0.36667E+00, 0.27778E+01, 0.36667E+00, 0.27778E+01, 0.43333E+00, 0.25556E+01, 0.43333E+00
  445,2,3,4, 0.27778E+01, 0.30000E+00, 0.30000E+01, 0.30000E+00, 0.30000E+01, 0.31667E+00, 0.27778E+01, 0.31667E+00
  446,2,3,4, 0.27778E+01, 0.31667E+00, 0.30000E+01, 0.31667E+00, 0.30000E+01, 0.33333E+00, 0.27778E+01, 0.33333E+00
  447,2,3,3, 0.27778E+01, 0.33333E+00, 0.30000E+01, 0.33333E+00, 0.30000E+01, 0.36667E+00, 0.27778E+01, 0.36667E+00
  448,2,3,3, 0.27778E+01, 0.36667E+00, 0.30000E+01, 0.36667E+00, 0.30000E+01, 0.43333E+00, 0.27778E+01, 0.43333E+00
  449,2,3,4, 0.30000E+01, 0.30000E+00, 0.32222E+01, 0.30000E+00, 0.32222E+01, 0.31667E+00, 0.30000E+01, 0.31667E+00
  450,2,3,4, 0.30000E+01, 0.31667E+00, 0.32222E+01, 0.31667E+00, 0.32222E+01, 0.33333E+00, 0.30000E+01, 0.33333E+00
  451,2,3,3, 0.30000E+01, 0.33333E+00, 0.32222E+01, 0.33333E+00, 0.32222E+01, 0.36667E+00, 0.30000E+01, 0.36667E+00
  452,2,3,3, 0.30000E+01, 0.36667E+00, 0.32222E+01, 0.36667E+00, 0.32222E+01, 0.43333E+00, 0.30000E+01, 0.43333E+00
  453,2,3,4, 0.32222E+01, 0.30000E+00, 0.34444E+01, 0.30000E+00, 0.34444E+01, 0.31667E+00, 0.32222E+01, 0.31667E+00
  454,2,3,4, 0.32222E+01, 0.31667E+00, 0.34444E+01, 0.31667E+00, 0.34444E+01, 0.33333E+00, 0.32222E+01, 0.33333E+00
  455,2,3,3, 0.32222E+01, 0.33333E+00, 0.34444E+01, 0.33333E+00, 0.34444E+01, 0.36667E+00, 0.32222E+01, 0.36667E+00
  456,2,3,3, 0.32222E+01, 0.36667E+00, 0.34444E+01, 0.36667E+00, 0.34444E+01, 0.43333E+00, 0.32222E+01, 0.43333E+00
  457,2,3,4, 0.34444E+01, 0.30000E+00, 0.36667E+01, 0.30000E+00, 0.36667E+01, 0.31667E+00, 0.34444E+01, 0.31667E+00
  458,2,3,4, 0.34444E+01, 0.31667E+00, 0.36667E+01, 0.31667E+00, 0.36667E+01, 0.33333E+00, 0.34444E+01, 0.33333E+00
  459,2,3,3, 0.34444E+01, 0.33333E+00, 0.36667E+01, 0.33333E+00, 0.36667E+01, 0.36667E+00, 0.34444E+01, 0.36667E+00
  460,2,3,3, 0.34444E+01, 0.36667E+00, 0.36667E+01, 0.36667E+00, 0.36667E+01, 0.43333E+00, 0.34444E+01, 0.43333E+00
  461,2,3,4, 0.36667E+01, 0.30000E+00, 0.38889E+01, 0.30000E+00, 0.38889E+01, 0.31667E+00, 0.36667E+01, 0.31667E+00
  462,2,3,4, 0.36667E+01, 0.31667E+00, 0.38889E+01, 0.31667E+00, 0.38889E+01, 0.33333E+00, 0.36667E+01, 0.33333E+00
  463,2,3,3, 0.36667E+01, 0.33333E+00, 0.38889E+01, 0.33333E+00, 0.38889E+01, 0.36667E+00, 0.36667E+01, 0.36667E+00
  464,2,3,3, 0.36667E+01, 0.36667E+00, 0.38889E+01, 0.36667E+00, 0.38889E+01, 0.43333E+00, 0.36667E+01, 0.43333E+00
  465,2,3,4, 0.38889E+01, 0.30000E+00, 0.41111E+01, 0.30000E+00, 0.41111E+01, 0.31667E+00, 0.38889E+01, 0.31667E+00
  466,2,3,4, 0.38889E+01, 0.31667E+00, 0.41111E+01, 0.31667E+00, 0.41111E+01, 0.33333E+00, 0.38889E+01, 0.33333E+00
  467,2,3,3, 0.38889E+01, 0.33333E+00, 0.41111E+01, 0.33333E+00, 0.41111E+01, 0.36667E+00, 0.38889E+01, 0.36667E+00
  468,2,3,3, 0.38889E+01, 0.36667E+00, 0.41111E+01, 0.36667E+00, 0.41111E+01, 0.43333E+00, 0.38889E+01, 0.43333E+00
  469,2,3,4, 0.41111E+01, 0.30000E+00, 0.43333E+01, 0.30000E+00, 0.43333E+01, 0.31667E+00, 0.41111E+01, 0.31667E+00
  470,2,3,4, 0.41111E+01, 0.31667E+00, 0.43333E+01, 0.31667E+00, 0.43333E+01, 0.33333E+00, 0.41111E+01, 0.33333E+00
  471,2,3,3, 0.41111E+01, 0.33333E+00, 0.43333E+01, 0.33333E+00, 0.43333E+01, 0.36667E+00, 0.41111E+01, 0.36667E+00
  472,2,3,3, 0.41111E+01, 0.36667E+00, 0.43333E+01, 0.36667E+00, 0.43333E+01, 0.43333E+00, 0.41111E+01, 0.43333E+00
  473,2,3,4, 0.43333E+01, 0.30000E+00, 0.45556E+01, 0.30000E+00, 0.45556E+01, 0.31667E+00, 0.43333E+01, 0.31667E+00
  474,2,3,4, 0.43333E+01, 0.31667E+00, 0.45556E+01, 0.31667E+00, 0.45556E+01, 0.33333E+00, 0.43333E+01, 0.33333E+00
  475,2,3,3, 0.43333E+01, 0.33333E+00, 0.45556E+01, 0.33333E+00, 0.45556E+01, 0.36667E+00, 0.43333E+01, 0.36667E+00
  476,2,3,3, 0.43333E+01, 0.36667E+00, 0.45556E+01, 0.36667E+00, 0.45556E+01, 0.43333E+00, 0.43333E+01, 0.43333E+00
  477,2,3,4, 0.45556E+01, 0.30000E+00, 0.47778E+01, 0.30000E+00, 0.47778E+01, 0.31667E+00, 0.45556E+01, 0.31667E+00
  478,2,3,4, 0.45556E+01, 0.31667E+00, 0.47778E+01, 0.31667E+00, 0.47778E+01, 0.33333E+00, 0.45556E+01, 0.33333E+00
  479,2,3,3, 0.45556E+01, 0.33333E+00, 0.47778E+01, 0.33333E+00, 0.47778E+01, 0.36667E+00, 0.45556E+01, 0.36667E+00
  480,2,3,3, 0.45556E+01, 0.36667E+00, 0.47778E+01, 0.36667E+00, 0.47778E+01, 0.43333E+00, 0.45556E+01, 0.43333E+00
  481,2,3,4, 0.47778E+01, 0.30000E+00, 0.50000E+01, 0.30000E+00, 0.50000E+01, 0.31667E+00, 0.47778E+01, 0.31667E+00
  482,2,3,4, 0.47778E+01, 0.31667E+00, 0.50000E+01, 0.31667E+00, 0.50000E+01, 0.33333E+00, 0.47778E+01, 0.33333E+00
  483,2,3,3, 0.47778E+01, 0.33333E+00, 0.50000E+01, 0.33333E+00, 0.50000E+01, 0.36667E+00, 0.47778E+01, 0.36667E+00
  484,2,3,3, 0.47778E+01, 0.36667E+00, 0.50000E+01, 0.36667E+00, 0.50000E+01, 0.43333E+00, 0.47778E+01, 0.43333E+00
  485,2,3,4, 0.50000E+01, 0.30000E+00, 0.52222E+01, 0.30000E+00, 0.52222E+01, 0.31667E+00, 0.50000E+01, 0.31667E+00
  486,2,3,4, 0.50000E+01, 0.31667E+00, 0.52222E+01, 0.31667E+00, 0.52222E+01, 0.33333E+00, 0.50000E+01, 0.33333E+00
  487,2,3,3, 0.50000E+01, 0.33333E+00, 0.52222E+01, 0.33333E+00, 0.52222E+01, 0.36667E+00, 0.50000E+01, 0.36667E+00
  488,2,3,3, 0.50000E+01, 0.36667E+00, 0.52222E+01, 0.36667E+00, 0.52222E+01, 0.43333E+00, 0.50000E+01, 0.43333E+00
  489,2,3,4, 0.52222E+01, 0.30000E+00, 0.54444E+01, 0.30000E+00, 0.54444E+01, 0.31667E+00, 0.52222E+01, 0.31667E+00
  490,2,3,4, 0.52222E+01, 0.31667E+00, 0.54444E+01, 0.31667E+00, 0.54444E+01, 0.33333E+00, 0.52222E+01, 0.33333E+00
  491,2,3,3, 0.52222E+01, 0.33333E+00, 0.54444E+01, 0.33333E+00, 0.54444E+01, 0.36667E+00, 0.52222E+01, 0.36667E+00
  492,2,3,3, 0.52222E+01, 0.36667E+00, 0.54444E+01, 0.36667E+00, 0.54444E+01, 0.43333E+00, 0.52222E+01, 0.43333E+00
  493,2,3,4, 0.54444E+01, 0.30000E+00, 0.56667E+01, 0.30000E+00, 0.56667E+01, 0.31667E+00, 0.54444E+01, 0.31667E+00
  494,2,3,4, 0.54444E+01, 0.31667E+00, 0.56667E+01, 0.31667E+00, 0.56667E+01, 0.33333E+00, 0.54444E+01, 0.33333E+00
  495,2,3,3, 0.54444E+01, 0.33333E+00, 0.56667E+01, 0.33333E+00, 0.56667E+01, 0.36667E+00, 0.54444E+01, 0.36667E+00
  496,2,3,3, 0.54444E+01, 0.36667E+00, 0.56667E+01, 0.36667E+00, 0.56667E+01, 0.43333E+00, 0.54444E+01, 0.43333E+00
  497,2,3,4, 0.56667E+01, 0.30000E+00, 0.58889E+01, 0.30000E+00, 0.58889E+01, 0.31667E+00, 0.56667E+01, 0.31667E+00
  498,2,3,4, 0.56667E+01, 0.31667E+00, 0.58889E+01, 0.31667E+00, 0.58889E+01, 0.33333E+00, 0.56667E+01, 0.33333E+00
  499,2,3,3, 0.56667E+01, 0.33333E+00, 0.58889E+01, 0.33333E+00, 0.58889E+01, 0.36667E+00, 0.56667E+01, 0.36667E+00
  500,2,3,3, 0.56667E+01, 0.36667E+00, 0.58889E+01, 0.36667E+00, 0.58889E+01, 0.43333E+00, 0.56667E+01, 0.43333E+00
  501,2,3,4, 0.58889E+01, 0.30000E+00, 0.61111E+01, 0.30000E+00, 0.61111E+01, 0.31667E+00, 0.58889E+01, 0.31667E+00
  502,2,3,4, 0.58889E+01, 0.31667E+00, 0.61111E+01, 0.31667E+00, 0.61111E+01, 0.33333E+00, 0.58889E+01, 0.33333E+00
  503,2,3,3, 0.58889E+01, 0.33333E+00, 0.61111E+01, 0.33333E+00, 0.61111E+01, 0.36667E+00, 0.58889E+01, 0.36667E+00
  504,2,3,3, 0.58889E+01, 0.36667E+00, 0.61111E+01, 0.36667E+00, 0.61111E+01, 0.43333E+00, 0.58889E+01, 0.43333E+00
  505,2,3,4, 0.61111E+01, 0.30000E+00, 0.63333E+01, 0.30000E+00, 0.63333E+01, 0.31667E+00, 0.61111E+01, 0.31667E+00
  506,2,3,4, 0.61111E+01, 0.31667E+00, 0.63333E+01, 0.31667E+00, 0.63333E+01, 0.33333E+00, 0.61111E+01, 0.33333E+00
  507,2,3,3, 0.61111E+01, 0.33333E+00, 0.63333E+01, 0.33333E+00, 0.63333E+01, 0.36667E+00, 0.61111E+01, 0.36667E+00
  508,2,3,3, 0.61111E+01, 0.36667E+00, 0.63333E+01, 0.36667E+00, 0.63333E+01, 0.43333E+00, 0.61111E+01, 0.43333E+00
  509,2,3,4, 0.63333E+01, 0.30000E+00, 0.65556E+01, 0.30000E+00, 0.65556E+01, 0.31667E+00, 0.63333E+01, 0.31667E+00
  510,2,3,4, 0.63333E+01, 0.31667E+00, 0.65556E+01, 0.31667E+00, 0.65556E+01, 0.33333E+00, 0.63333E+01, 0.33333E+00
  511,2,3,3, 0.63333E+01, 0.33333E+00, 0.65556E+01, 0.33333E+00, 0.65556E+01, 0.36667E+00, 0.63333E+01, 0.36667E+00
  512,2,3,3, 0.63333E+01, 0.36667E+00, 0.65556E+01, 0.36667E+00, 0.65556E+01, 0.43333E+00, 0.63333E+01, 0.43333E+00
  513,2,3,4, 0.65556E+01, 0.30000E+00, 0.67778E+01, 0.30000E+00, 0.67778E+01, 0.31667E+00, 0.65556E+01, 0.31667E+00
  514,2,3,4, 0.65556E+01, 0.31667E+00, 0.67778E+01, 0.31667E+00, 0.67778E+01, 0.33333E+00, 0.65556E+01, 0.33333E+00
  515,2,3,3, 0.65556E+01, 0.33333E+00, 0.67778E+01, 0.33333E+00, 0.67778E+01, 0.36667E+00, 0.65556E+01, 0.36667E+00
  516,2,3,3, 0.65556E+01, 0.36667E+00, 0.67778E+01, 0.36667E+00, 0.67778E+01, 0.43333E+00, 0.65556E+01, 0.43333E+00
  517,2,3,4, 0.67778E+01, 0.30000E+00, 0.70000E+01, 0.30000E+00, 0.70000E+01, 0.31667E+00, 0.67778E+01, 0.31667E+00
  518,2,3,4, 0.67778E+01, 0.31667E+00, 0.70000E+01, 0.31667E+00, 0.70000E+01, 0.33333E+00, 0.67778E+01, 0.33333E+00
  519,2,3,3, 0.67778E+01, 0.33333E+00, 0.70000E+01, 0.33333E+00, 0.70000E+01, 0.36667E+00, 0.67778E+01, 0.36667E+00
  520,2,3,3, 0.67778E+01, 0.36667E+00, 0.70000E+01, 0.36667E+00, 0.70000E+01, 0.43333E+00, 0.67778E+01, 0.43333E+00
  521,2,3,4, 0.70000E+01, 0.30000E+00, 0.72222E+01, 0.30000E+00, 0.72222E+01, 0.31667E+00, 0.70000E+01, 0.31667E+00
  522,2,3,4, 0.70000E+01, 0.31667E+00, 0.72222E+01, 0.31667E+00, 0.72222E+01, 0.33333E+00, 0.70000E+01, 0.33333E+00
  523,2,3,3, 0.70000E+01, 0.33333E+00, 0.72222E+01, 0.33333E+00, 0.72222E+01, 0.36667E+00, 0.70000E+01, 0.36667E+00
  524,2,3,3, 0.70000E+01, 0.36667E+00, 0.72222E+01, 0.36667E+00, 0.72222E+01, 0.43333E+00, 0.70000E+01, 0.43333E+00
  525,2,3,4, 0.72222E+01, 0.30000E+00, 0.74444E+01, 0.30000E+00, 0.74444E+01, 0.31667E+00, 0.72222E+01, 0.31667E+00
  526,2,3,4, 0.72222E+01, 0.31667E+00, 0.74444E+01, 0.31667E+00, 0.74444E+01, 0.33333E+00, 0.72222E+01, 0.33333E+00
  527,2,3,3, 0.72222E+01, 0.33333E+00, 0.74444E+01, 0.33333E+00, 0.74444E+01, 0.36667E+00, 0.72222E+01, 0.36667E+00
  528,2,3,3, 0.72222E+01, 0.36667E+00, 0.74444E+01, 0.36667E+00, 0.74444E+01, 0.43333E+00, 0.72222E+01, 0.43333E+00
  529,2,3,4, 0.74444E+01, 0.30000E+00, 0.76667E+01, 0.30000E+00, 0.76667E+01, 0.31667E+00, 0.74444E+01, 0.31667E+00
  530,2,3,4, 0.74444E+01, 0.31667E+00, 0.76667E+01, 0.31667E+00, 0.76667E+01, 0.33333E+00, 0.74444E+01, 0.33333E+00
  531,2,3,3, 0.74444E+01, 0.33333E+00, 0.76667E+01, 0.33333E+00, 0.76667E+01, 0.36667E+00, 0.74444E+01, 0.36667E+00
  532,2,3,3, 0.74444E+01, 0.36667E+00, 0.76667E+01, 0.36667E+00, 0.76667E+01, 0.43333E+00, 0.74444E+01, 0.43333E+00
  533,2,3,4, 0.76667E+01, 0.30000E+00, 0.78889E+01, 0.30000E+00, 0.78889E+01, 0.31667E+00, 0.76667E+01, 0.31667E+00
  534,2,3,4, 0.76667E+01, 0.31667E+00, 0.78889E+01, 0.31667E+00, 0.78889E+01, 0.33333E+00, 0.76667E+01, 0.33333E+00
  535,2,3,3, 0.76667E+01, 0.33333E+00, 0.78889E+01, 0.33333E+00, 0.78889E+01, 0.36667E+00, 0.76667E+01, 0.36667E+00
  536,2,3,3, 0.76667E+01, 0.36667E+00, 0.78889E+01, 0.36667E+00, 0.78889E+01, 0.43333E+00, 0.76667E+01, 0.43333E+00
  537,2,3,4, 0.78889E+01, 0.30000E+00, 0.81111E+01, 0.30000E+00, 0.81111E+01, 0.31667E+00, 0.78889E+01, 0.31667E+00
  538,2,3,4, 0.78889E+01, 0.31667E+00, 0.81111E+01, 0.31667E+00, 0.81111E+01, 0.33333E+00, 0.78889E+01, 0.33333E+00
  539,2,3,3, 0.78889E+01, 0.33333E+00, 0.81111E+01, 0.33333E+00, 0.81111E+01, 0.36667E+00, 0.78889E+01, 0.36667E+00
  540,2,3,3, 0.78889E+01, 0.36667E+00, 0.81111E+01, 0.36667E+00, 0.81111E+01, 0.43333E+00, 0.78889E+01, 0.43333E+00
  541,2,3,4, 0.81111E+01, 0.30000E+00, 0.83333E+01, 0.30000E+00, 0.83333E+01, 0.31667E+00, 0.81111E+01, 0.31667E+00
  542,2,3,4, 0.81111E+01, 0.31667E+00, 0.83333E+01, 0.31667E+00, 0.83333E+01, 0.33333E+00, 0.81111E+01, 0.33333E+00
  543,2,3,3, 0.81111E+01, 0.33333E+00, 0.83333E+01, 0.33333E+00, 0.83333E+01, 0.36667E+00, 0.81111E+01, 0.36667E+00
  544,2,3,3, 0.81111E+01, 0.36667E+00, 0.83333E+01, 0.36667E+00, 0.83333E+01, 0.43333E+00, 0.81111E+01, 0.43333E+00
  545,2,3,4, 0.83333E+01, 0.30000E+00, 0.85556E+01, 0.30000E+00, 0.85556E+01, 0.31667E+00, 0.83333E+01, 0.31667E+00
  546,2,3,4, 0.83333E+01, 0.31667E+00, 0.85556E+01, 0.31667E+00, 0.85556E+01, 0.33333E+00, 0.83333E+01, 0.33333E+00
  547,2,3,3, 0.83333E+01, 0.33333E+00, 0.85556E+01, 0.33333E+00, 0.85556E+01, 0.36667E+00, 0.83333E+01, 0.36667E+00
  548,2,3,3, 0.83333E+01, 0.36667E+00, 0.85556E+01, 0.36667E+00, 0.85556E+01, 0.43333E+00, 0.83333E+01, 0.43333E+00
  549,2,3,4, 0.85556E+01, 0.30000E+00, 0.87778E+01, 0.30000E+00, 0.87778E+01, 0.31667E+00, 0.85556E+01, 0.31667E+00
  550,2,3,4, 0.85556E+01, 0.31667E+00, 0.87778E+01, 0.31667E+00, 0.87778E+01, 0.33333E+00, 0.85556E+01, 0.33333E+00
  551,2,3,3, 0.85556E+01, 0.33333E+00, 0.87778E+01, 0.33333E+00, 0.87778E+01, 0.36667E+00, 0.85556E+01, 0.36667E+00
  552,2,3,3, 0.85556E+01, 0.36667E+00, 0.87778E+01, 0.36667E+00, 0.87778E+01, 0.43333E+00, 0.85556E+01, 0.43333E+00
  553,2,3,4, 0.87778E+01, 0.30000E+00, 0.90000E+01, 0.30000E+00, 0.90000E+01, 0.31667E+00, 0.87778E+01, 0.31667E+00
  554,2,3,4, 0.87778E+01, 0.31667E+00, 0.90000E+01, 0.31667E+00, 0.90000E+01, 0.33333E+00, 0.87778E+01, 0.33333E+00
  555,2,3,3, 0.87778E+01, 0.33333E+00, 0.90000E+01, 0.33333E+00, 0.90000E+01, 0.36667E+00, 0.87778E+01, 0.36667E+00
  556,2,3,3, 0.87778E+01, 0.36667E+00, 0.90000E+01, 0.36667E+00, 0.90000E+01, 0.43333E+00, 0.87778E+01, 0.43333E+00
  557,2,3,3, 0.10000E+01, 0.43333E+00, 0.12222E+01, 0.43333E+00, 0.12222E+01, 0.56667E+00, 0.10000E+01, 0.56667E+00
  558,2,3,3, 0.12222E+01, 0.43333E+00, 0.14444E+01, 0.43333E+00, 0.14444E+01, 0.56667E+00, 0.12222E+01, 0.56667E+00
  559,2,3,3, 0.14444E+01, 0.43333E+00, 0.16667E+01, 0.43333E+00, 0.16667E+01, 0.56667E+00, 0.14444E+01, 0.56667E+00
  560,2,3,3, 0.16667E+01, 0.43333E+00, 0.18889E+01, 0.43333E+00, 0.18889E+01, 0.56667E+00, 0.16667E+01, 0.56667E+00
  561,2,3,3, 0.18889E+01, 0.43333E+00, 0.21111E+01, 0.43333E+00, 0.21111E+01, 0.56667E+00, 0.18889E+01, 0.56667E+00
  562,2,3,3, 0.21111E+01, 0.43333E+00, 0.23333E+01, 0.43333E+00, 0.23333E+01, 0.56667E+00, 0.21111E+01, 0.56667E+00
  563,2,3,3, 0.23333E+01, 0.43333E+00, 0.25556E+01, 0.43333E+00, 0.25556E+01, 0.56667E+00, 0.23333E+01, 0.56667E+00
  564,2,3,3, 0.25556E+01, 0.43333E+00, 0.27778E+01, 0.43333E+00, 0.27778E+01, 0.56667E+00, 0.25556E+01, 0.56667E+00
  565,2,3,3, 0.27778E+01, 0.43333E+00, 0.30000E+01, 0.43333E+00, 0.30000E+01, 0.56667E+00, 0.27778E+01, 0.56667E+00
  566,2,3,3, 0.30000E+01, 0.43333E+00, 0.32222E+01, 0.43333E+00, 0.32222E+01, 0.56667E+00, 0.30000E+01, 0.56667E+00
  567,2,3,3, 0.32222E+01, 0.43333E+00, 0.34444E+01, 0.43333E+00, 0.34444E+01, 0.56667E+00, 0.32222E+01, 0.56667E+00
  568,2,3,3, 0.34444E+01, 0.43333E+00, 0.36667E+01, 0.43333E+00, 0.36667E+01, 0.56667E+00, 0.34444E+01, 0.56667E+00
  569,2,3,3, 0.36667E+01, 0.43333E+00, 0.38889E+01, 0.43333E+00, 0.38889E+01, 0.56667E+00, 0.36667E+01, 0.56667E+00
  570,2,3,3, 0.38889E+01, 0.43333E+00, 0.41111E+01, 0.43333E+00, 0.41111E+01, 0.56667E+00, 0.38889E+01, 0.56667E+00
  571,2,3,3, 0.41111E+01, 0.43333E+00, 0.43333E+01, 0.43333E+00, 0.43333E+01, 0.56667E+00, 0.41111E+01, 0.56667E+00
  572,2,3,3, 0.43333E+01, 0.43333E+00, 0.45556E+01, 0.43333E+00, 0.45556E+01, 0.56667E+00, 0.43333E+01, 0.56667E+00
  573,2,3,3, 0.45556E+01, 0.43333E+00, 0.47778E+01, 0.43333E+00, 0.47778E+01, 0.56667E+00, 0.45556E+01, 0.56667E+00
  574,2,3,3, 0.47778E+01, 0.43333E+00, 0.50000E+01, 0.43333E+00, 0.50000E+01, 0.56667E+00, 0.47778E+01, 0.56667E+00
  575,2,3,3, 0.50000E+01, 0.43333E+00, 0.52222E+01, 0.43333E+00, 0.52222E+01, 0.56667E+00, 0.50000E+01, 0.56667E+00
  576,2,3,3, 0.52222E+01, 0.43333E+00, 0.54444E+01, 0.43333E+00, 0.54444E+01, 0.56667E+00, 0.52222E+01, 0.56667E+00
  577,2,3,3, 0.54444E+01, 0.43333E+00, 0.56667E+01, 0.43333E+00, 0.56667E+01, 0.56667E+00, 0.54444E+01, 0.56667E+00
  578,2,3,3, 0.56667E+01, 0.43333E+00, 0.58889E+01, 0.43333E+00, 0.58889E+01, 0.56667E+00, 0.56667E+01, 0.56667E+00
  579,2,3,3, 0.58889E+01, 0.43333E+00, 0.61111E+01, 0.43333E+00, 0.61111E+01, 0.56667E+00, 0.58889E+01, 0.56667E+00
  580,2,3,3, 0.61111E+01, 0.43333E+00, 0.63333E+01, 0.43333E+00, 0.63333E+01, 0.56667E+00, 0.61111E+01, 0.56667E+00
  581,2,3,3, 0.63333E+01, 0.43333E+00, 0.65556E+01, 0.43333E+00, 0.65556E+01, 0.56667E+00, 0.63333E+01, 0.56667E+00
  582,2,3,3, 0.65556E+01, 0.43333E+00, 0.67778E+01, 0.43333E+00, 0.67778E+01, 0.56667E+00, 0.65556E+01, 0.56667E+00
  583,2,3,3, 0.67778E+01, 0.43333E+00, 0.70000E+01, 0.43333E+00, 0.70000E+01, 0.56667E+00, 0.67778E+01, 0.56667E+00
  584,2,3,3, 0.70000E+01, 0.43333E+00, 0.72222E+01, 0.43333E+00, 0.72222E+01, 0.56667E+00, 0.70000E+01, 0.56667E+00
  585,2,3,3, 0.72222E+01, 0.43333E+00, 0.74444E+01, 0.43333E+00, 0.74444E+01, 0.56667E+00, 0.72222E+01, 0.56667E+00
  586,2,3,3, 0.74444E+01, 0.43333E+00, 0.76667E+01, 0.43333E+00, 0.76667E+01, 0.56667E+00, 0.74444E+01, 0.56667E+00
  587,2,3,3, 0.76667E+01, 0.43333E+00, 0.78889E+01, 0.43333E+00, 0.78889E+01, 0.56667E+00, 0.76667E+01, 0.56667E+00
  588,2,3,3, 0.78889E+01, 0.43333E+00, 0.81111E+01, 0.43333E+00, 0.81111E+01, 0.56667E+00, 0.78889E+01, 0.56667E+00
  589,2,3,3, 0.81111E+01, 0.43333E+00, 0.83333E+01, 0.43333E+00, 0.83333E+01, 0.56667E+00, 0.81111E+01, 0.56667E+00
  590,2,3,3, 0.83333E+01, 0.43333E+00, 0.85556E+01, 0.43333E+00, 0.85556E+01, 0.56667E+00, 0.83333E+01, 0.56667E+00
  591,2,3,3, 0.85556E+01, 0.43333E+00, 0.87778E+01, 0.43333E+00, 0.87778E+01, 0.56667E+00, 0.85556E+01, 0.56667E+00
  592,2,3,3, 0.87778E+01, 0.43333E+00, 0.90000E+01, 0.43333E+00, 0.90000E+01, 0.56667E+00, 0.87778E+01, 0.56667E+00
  593,2,3,3, 0.10000E+01, 0.56667E+00, 0.12222E+01, 0.56667E+00, 0.12222E+01, 0.63333E+00, 0.10000E+01, 0.63333E+00
  594,2,3,3, 0.10000E+01, 0.63333E+00, 0.12222E+01, 0.63333E+00, 0.12222E+01, 0.66667E+00, 0.10000E+01, 0.66667E+00
  595,2,3,4, 0.10000E+01, 0.66667E+00, 0.12222E+01, 0.66667E+00, 0.12222E+01, 0.68333E+00, 0.10000E+01, 0.68333E+00
  596,2,3,4, 0.10000E+01, 0.68333E+00, 0.12222E+01, 0.68333E+00, 0.12222E+01, 0.70000E+00, 0.10000E+01, 0.70000E+00
  597,2,3,3, 0.12222E+01, 0.56667E+00, 0.14444E+01, 0.56667E+00, 0.14444E+01, 0.63333E+00, 0.12222E+01, 0.63333E+00
  598,2,3,3, 0.12222E+01, 0.63333E+00, 0.14444E+01, 0.63333E+00, 0.14444E+01, 0.66667E+00, 0.12222E+01, 0.66667E+00
  599,2,3,4, 0.12222E+01, 0.66667E+00, 0.14444E+01, 0.66667E+00, 0.14444E+01, 0.68333E+00, 0.12222E+01, 0.68333E+00
  600,2,3,4, 0.12222E+01, 0.68333E+00, 0.14444E+01, 0.68333E+00, 0.14444E+01, 0.70000E+00, 0.12222E+01, 0.70000E+00
  601,2,3,3, 0.14444E+01, 0.56667E+00, 0.16667E+01, 0.56667E+00, 0.16667E+01, 0.63333E+00, 0.14444E+01, 0.63333E+00
  602,2,3,3, 0.14444E+01, 0.63333E+00, 0.16667E+01, 0.63333E+00, 0.16667E+01, 0.66667E+00, 0.14444E+01, 0.66667E+00
  603,2,3,4, 0.14444E+01, 0.66667E+00, 0.16667E+01, 0.66667E+00, 0.16667E+01, 0.68333E+00, 0.14444E+01, 0.68333E+00
  604,2,3,4, 0.14444E+01, 0.68333E+00, 0.16667E+01, 0.68333E+00, 0.16667E+01, 0.70000E+00, 0.14444E+01, 0.70000E+00
  605,2,3,3, 0.16667E+01, 0.56667E+00, 0.18889E+01, 0.56667E+00, 0.18889E+01, 0.63333E+00, 0.16667E+01, 0.63333E+00
  606,2,3,3, 0.16667E+01, 0.63333E+00, 0.18889E+01, 0.63333E+00, 0.18889E+01, 0.66667E+00, 0.16667E+01, 0.66667E+00
  607,2,3,4, 0.16667E+01, 0.66667E+00, 0.18889E+01, 0.66667E+00, 0.18889E+01, 0.68333E+00, 0.16667E+01, 0.68333E+00
  608,2,3,4, 0.16667E+01, 0.68333E+00, 0.18889E+01, 0.68333E+00, 0.18889E+01, 0.70000E+00, 0.16667E+01, 0.70000E+00
  609,2,3,3, 0.18889E+01, 0.56667E+00, 0.21111E+01, 0.56667E+00, 0.21111E+01, 0.63333E+00, 0.18889E+01, 0.63333E+00
  610,2,3,3, 0.18889E+01, 0.63333E+00, 0.21111E+01, 0.63333E+00, 0.21111E+01, 0.66667E+00, 0.18889E+01, 0.66667E+00
  611,2,3,4, 0.18889E+01, 0.66667E+00, 0.21111E+01, 0.66667E+00, 0.21111E+01, 0.68333E+00, 0.18889E+01, 0.68333E+00
  612,2,3,4, 0.18889E+01, 0.68333E+00, 0.21111E+01, 0.68333E+00, 0.21111E+01, 0.70000E+00, 0.18889E+01, 0.70000E+00
  613,2,3,3, 0.21111E+01, 0.56667E+00, 0.23333E+01, 0.56667E+00, 0.23333E+01, 0.63333E+00, 0.21111E+01, 0.63333E+00
  614,2,3,3, 0.21111E+01, 0.63333E+00, 0.23333E+01, 0.63333E+00, 0.23333E+01, 0.66667E+00, 0.21111E+01, 0.66667E+00
  615,2,3,4, 0.21111E+01, 0.66667E+00, 0.23333E+01, 0.66667E+00, 0.23333E+01, 0.68333E+00, 0.21111E+01, 0.68333E+00
  616,2,3,4, 0.21111E+01, 0.68333E+00, 0.23333E+01, 0.68333E+00, 0.23333E+01, 0.70000E+00, 0.21111E+01, 0.70000E+00
  617,2,3,3, 0.23333E+01, 0.56667E+00, 0.25556E+01, 0.56667E+00, 0.25556E+01, 0.63333E+00, 0.23333E+01, 0.63333E+00
  618,2,3,3, 0.23333E+01, 0.63333E+00, 0.25556E+01, 0.63333E+00, 0.25556E+01, 0.66667E+00, 0.23333E+01, 0.66667E+00
  619,2,3,4, 0.23333E+01, 0.66667E+00, 0.25556E+01, 0.66667E+00, 0.25556E+01, 0.68333E+00, 0.23333E+01, 0.68333E+00
  620,2,3,4, 0.23333E+01, 0.68333E+00, 0.25556E+01, 0.68333E+00, 0.25556E+01, 0.70000E+00, 0.23333E+01, 0.70000E+00
  621,2,3,3, 0.25556E+01, 0.56667E+00, 0.27778E+01, 0.56667E+00, 0.27778E+01, 0.63333E+00, 0.25556E+01, 0.63333E+00
  622,2,3,3, 0.25556E+01, 0.63333E+00, 0.27778E+01, 0.63333E+00, 0.27778E+01, 0.66667E+00, 0.25556E+01, 0.66667E+00
  623,2,3,4, 0.25556E+01, 0.66667E+00, 0.27778E+01, 0.66667E+00, 0.27778E+01, 0.68333E+00, 0.25556E+01, 0.68333E+00
  624,2,3,4, 0.25556E+01, 0.68333E+00, 0.27778E+01, 0.68333E+00, 0.27778E+01, 0.70000E+00, 0.25556E+01, 0.70000E+00
  625,2,3,3, 0.27778E+01, 0.56667E+00, 0.30000E+01, 0.56667E+00, 0.30000E+01, 0.63333E+00, 0.27778E+01, 0.63333E+00
  626,2,3,3, 0.27778E+01, 0.63333E+00, 0.30000E+01, 0.63333E+00, 0.30000E+01, 0.66667E+00, 0.27778E+01, 0.66667E+00
  627,2,3,4, 0.27778E+01, 0.66667E+00, 0.30000E+01, 0.66667E+00, 0.30000E+01, 0.68333E+00, 0.27778E+01, 0.68333E+00
  628,2,3,4, 0.27778E+01, 0.68333E+00, 0.30000E+01, 0.68333E+00, 0.30000E+01, 0.70000E+00, 0.27778E+01, 0.70000E+00
  629,2,3,3, 0.30000E+01, 0.56667E+00, 0.32222E+01, 0.56667E+00, 0.32222E+01, 0.63333E+00, 0.30000E+01, 0.63333E+00
  630,2,3,3, 0.30000E+01, 0.63333E+00, 0.32222E+01, 0.63333E+00, 0.32222E+01, 0.66667E+00, 0.30000E+01, 0.66667E+00
  631,2,3,4, 0.30000E+01, 0.66667E+00, 0.32222E+01, 0.66667E+00, 0.32222E+01, 0.68333E+00, 0.30000E+01, 0.68333E+00
  632,2,3,4, 0.30000E+01, 0.68333E+00, 0.32222E+01, 0.68333E+00, 0.32222E+01, 0.70000E+00, 0.30000E+01, 0.70000E+00
  633,2,3,3, 0.32222E+01, 0.56667E+00, 0.34444E+01, 0.56667E+00, 0.34444E+01, 0.63333E+00, 0.32222E+01, 0.63333E+00
  634,2,3,3, 0.32222E+01, 0.63333E+00, 0.34444E+01, 0.63333E+00, 0.34444E+01, 0.66667E+00, 0.32222E+01, 0.66667E+00
  635,2,3,4, 0.32222E+01, 0.66667E+00, 0.34444E+01, 0.66667E+00, 0.34444E+01, 0.68333E+00, 0.32222E+01, 0.68333E+00
  636,2,3,4, 0.32222E+01, 0.68333E+00, 0.34444E+01, 0.68333E+00, 0.34444E+01, 0.70000E+00, 0.32222E+01, 0.70000E+00
  637,2,3,3, 0.34444E+01, 0.56667E+00, 0.36667E+01, 0.56667E+00, 0.36667E+01, 0.63333E+00, 0.34444E+01, 0.63333E+00
  638,2,3,3, 0.34444E+01, 0.63333E+00, 0.36667E+01, 0.63333E+00, 0.36667E+01, 0.66667E+00, 0.34444E+01, 0.66667E+00
  639,2,3,4, 0.34444E+01, 0.66667E+00, 0.36667E+01, 0.66667E+00, 0.36667E+01, 0.68333E+00, 0.34444E+01, 0.68333E+00
  640,2,3,4, 0.34444E+01, 0.68333E+00, 0.36667E+01, 0.68333E+00, 0.36667E+01, 0.70000E+00, 0.34444E+01, 0.70000E+00
  641,2,3,3, 0.36667E+01, 0.56667E+00, 0.38889E+01, 0.56667E+00, 0.38889E+01, 0.63333E+00, 0.36667E+01, 0.63333E+00
  642,2,3,3, 0.36667E+01, 0.63333E+00, 0.38889E+01, 0.63333E+00, 0.38889E+01, 0.66667E+00, 0.36667E+01, 0.66667E+00
  643,2,3,4, 0.36667E+01, 0.66667E+00, 0.38889E+01, 0.66667E+00, 0.38889E+01, 0.68333E+00, 0.36667E+01, 0.68333E+00
  644,2,3,4, 0.36667E+01, 0.68333E+00, 0.38889E+01, 0.68333E+00, 0.38889E+01, 0.70000E+00, 0.36667E+01, 0.70000E+00
  645,2,3,3, 0.38889E+01, 0.56667E+00, 0.41111E+01, 0.56667E+00, 0.41111E+01, 0.63333E+00, 0.38889E+01, 0.63333E+00
  646,2,3,3, 0.38889E+01, 0.63333E+00, 0.41111E+01, 0.63333E+00, 0.41111E+01, 0.66667E+00, 0.38889E+01, 0.66667E+00
  647,2,3,4, 0.38889E+01, 0.66667E+00, 0.41111E+01, 0.66667E+00, 0.41111E+01, 0.68333E+00, 0.38889E+01, 0.68333E+00
  648,2,3,4, 0.38889E+01, 0.68333E+00, 0.41111E+01, 0.68333E+00, 0.41111E+01, 0.70000E+00, 0.38889E+01, 0.70000E+00
  649,2,3,3, 0.41111E+01, 0.56667E+00, 0.43333E+01, 0.56667E+00, 0.43333E+01, 0.63333E+00, 0.41111E+01, 0.63333E+00
  650,2,3,3, 0.41111E+01, 0.63333E+00, 0.43333E+01, 0.63333E+00, 0.43333E+01, 0.66667E+00, 0.41111E+01, 0.66667E+00
  651,2,3,4, 0.41111E+01, 0.66667E+00, 0.43333E+01, 0.66667E+00, 0.43333E+01, 0.68333E+00, 0.41111E+01, 0.68333E+00
  652,2,3,4, 0.41111E+01, 0.68333E+00, 0.43333E+01, 0.68333E+00, 0.43333E+01, 0.70000E+00, 0.41111E+01, 0.70000E+00
  653,2,3,3, 0.43333E+01, 0.56667E+00, 0.45556E+01, 0.56667E+00, 0.45556E+01, 0.63333E+00, 0.43333E+01, 0.63333E+00
  654,2,3,3, 0.43333E+01, 0.63333E+00, 0.45556E+01, 0.63333E+00, 0.45556E+01, 0.66667E+00, 0.43333E+01, 0.66667E+00
  655,2,3,4, 0.43333E+01, 0.66667E+00, 0.45556E+01, 0.66667E+00, 0.45556E+01, 0.68333E+00, 0.43333E+01, 0.68333E+00
  656,2,3,4, 0.43333E+01, 0.68333E+00, 0.45556E+01, 0.68333E+00, 0.45556E+01, 0.70000E+00, 0.43333E+01, 0.70000E+00
  657,2,3,3, 0.45556E+01, 0.56667E+00, 0.47778E+01, 0.56667E+00, 0.47778E+01, 0.63333E+00, 0.45556E+01, 0.63333E+00
  658,2,3,3, 0.45556E+01, 0.63333E+00, 0.47778E+01, 0.63333E+00, 0.47778E+01, 0.66667E+00, 0.45556E+01, 0.66667E+00
  659,2,3,4, 0.45556E+01, 0.66667E+00, 0.47778E+01, 0.66667E+00, 0.47778E+01, 0.68333E+00, 0.45556E+01, 0.68333E+00
  660,2,3,4, 0.45556E+01, 0.68333E+00, 0.47778E+01, 0.68333E+00, 0.47778E+01, 0.70000E+00, 0.45556E+01, 0.70000E+00
  661,2,3,3, 0.47778E+01, 0.56667E+00, 0.50000E+01, 0.56667E+00, 0.50000E+01, 0.63333E+00, 0.47778E+01, 0.63333E+00
  662,2,3,3, 0.47778E+01, 0.63333E+00, 0.50000E+01, 0.63333E+00, 0.50000E+01, 0.66667E+00, 0.47778E+01, 0.66667E+00
  663,2,3,4, 0.47778E+01, 0.66667E+00, 0.50000E+01, 0.66667E+00, 0.50000E+01, 0.68333E+00, 0.47778E+01, 0.68333E+00
  664,2,3,4, 0.47778E+01, 0.68333E+00, 0.50000E+01, 0.68333E+00, 0.50000E+01, 0.70000E+00, 0.47778E+01, 0.70000E+00
  665,2,3,3, 0.50000E+01, 0.56667E+00, 0.52222E+01, 0.56667E+00, 0.52222E+01, 0.63333E+00, 0.50000E+01, 0.63333E+00
  666,2,3,3, 0.50000E+01, 0.63333E+00, 0.52222E+01, 0.63333E+00, 0.52222E+01, 0.66667E+00, 0.50000E+01, 0.66667E+00
  667,2,3,4, 0.50000E+01, 0.66667E+00, 0.52222E+01, 0.66667E+00, 0.52222E+01, 0.68333E+00, 0.50000E+01, 0.68333E+00
  668,2,3,4, 0.50000E+01, 0.68333E+00, 0.52222E+01, 0.68333E+00, 0.52222E+01, 0.70000E+00, 0.50000E+01, 0.70000E+00
  669,2,3,3, 0.52222E+01, 0.56667E+00, 0.54444E+01, 0.56667E+00, 0.54444E+01, 0.63333E+00, 0.52222E+01, 0.63333E+00
  670,2,3,3, 0.52222E+01, 0.63333E+00, 0.54444E+01, 0.63333E+00, 0.54444E+01, 0.66667E+00, 0.52222E+01, 0.66667E+00
  671,2,3,4, 0.52222E+01, 0.66667E+00, 0.54444E+01, 0.66667E+00, 0.54444E+01, 0.68333E+00, 0.52222E+01, 0.68333E+00
  672,2,3,4, 0.52222E+01, 0.68333E+00, 0.54444E+01, 0.68333E+00, 0.54444E+01, 0.70000E+00, 0.52222E+01, 0.70000E+00
  673,2,3,3, 0.54444E+01, 0.56667E+00, 0.56667E+01, 0.56667E+00, 0.56667E+01, 0.63333E+00, 0.54444E+01, 0.63333E+00
  674,2,3,3, 0.54444E+01, 0.63333E+00, 0.56667E+01, 0.63333E+00, 0.56667E+01, 0.66667E+00, 0.54444E+01, 0.66667E+00
  675,2,3,4, 0.54444E+01, 0.66667E+00, 0.56667E+01, 0.66667E+00, 0.56667E+01, 0.68333E+00, 0.54444E+01, 0.68333E+00
  676,2,3,4, 0.54444E+01, 0.68333E+00, 0.56667E+01, 0.68333E+00, 0.56667E+01, 0.70000E+00, 0.54444E+01, 0.70000E+00
  677,2,3,3, 0.56667E+01, 0.56667E+00, 0.58889E+01, 0.56667E+00, 0.58889E+01, 0.63333E+00, 0.56667E+01, 0.63333E+00
  678,2,3,3, 0.56667E+01, 0.63333E+00, 0.58889E+01, 0.63333E+00, 0.58889E+01, 0.66667E+00, 0.56667E+01, 0.66667E+00
  679,2,3,4, 0.56667E+01, 0.66667E+00, 0.58889E+01, 0.66667E+00, 0.58889E+01, 0.68333E+00, 0.56667E+01, 0.68333E+00
  680,2,3,4, 0.56667E+01, 0.68333E+00, 0.58889E+01, 0.68333E+00, 0.58889E+01, 0.70000E+00, 0.56667E+01, 0.70000E+00
  681,2,3,3, 0.58889E+01, 0.56667E+00, 0.61111E+01, 0.56667E+00, 0.61111E+01, 0.63333E+00, 0.58889E+01, 0.63333E+00
  682,2,3,3, 0.58889E+01, 0.63333E+00, 0.61111E+01, 0.63333E+00, 0.61111E+01, 0.66667E+00, 0.58889E+01, 0.66667E+00
  683,2,3,4, 0.58889E+01, 0.66667E+00, 0.61111E+01, 0.66667E+00, 0.61111E+01, 0.68333E+00, 0.58889E+01, 0.68333E+00
  684,2,3,4, 0.58889E+01, 0.68333E+00, 0.61111E+01, 0.68333E+00, 0.61111E+01, 0.70000E+00, 0.58889E+01, 0.70000E+00
  685,2,3,3, 0.61111E+01, 0.56667E+00, 0.63333E+01, 0.56667E+00, 0.63333E+01, 0.63333E+00, 0.61111E+01, 0.63333E+00
  686,2,3,3, 0.61111E+01, 0.63333E+00, 0.63333E+01, 0.63333E+00, 0.63333E+01, 0.66667E+00, 0.61111E+01, 0.66667E+00
  687,2,3,4, 0.61111E+01, 0.66667E+00, 0.63333E+01, 0.66667E+00, 0.63333E+01, 0.68333E+00, 0.61111E+01, 0.68333E+00
  688,2,3,4, 0.61111E+01, 0.68333E+00, 0.63333E+01, 0.68333E+00, 0.63333E+01, 0.70000E+00, 0.61111E+01, 0.70000E+00
  689,2,3,3, 0.63333E+01, 0.56667E+00, 0.65556E+01, 0.56667E+00, 0.65556E+01, 0.63333E+00, 0.63333E+01, 0.63333E+00
  690,2,3,3, 0.63333E+01, 0.63333E+00, 0.65556E+01, 0.63333E+00, 0.65556E+01, 0.66667E+00, 0.63333E+01, 0.66667E+00
  691,2,3,4, 0.63333E+01, 0.66667E+00, 0.65556E+01, 0.66667E+00, 0.65556E+01, 0.68333E+00, 0.63333E+01, 0.68333E+00
  692,2,3,4, 0.63333E+01, 0.68333E+00, 0.65556E+01, 0.68333E+00, 0.65556E+01, 0.70000E+00, 0.63333E+01, 0.70000E+00
  693,2,3,3, 0.65556E+01, 0.56667E+00, 0.67778E+01, 0.56667E+00, 0.67778E+01, 0.63333E+00, 0.65556E+01, 0.63333E+00
  694,2,3,3, 0.65556E+01, 0.63333E+00, 0.67778E+01, 0.63333E+00, 0.67778E+01, 0.66667E+00, 0.65556E+01, 0.66667E+00
  695,2,3,4, 0.65556E+01, 0.66667E+00, 0.67778E+01, 0.66667E+00, 0.67778E+01, 0.68333E+00, 0.65556E+01, 0.68333E+00
  696,2,3,4, 0.65556E+01, 0.68333E+00, 0.67778E+01, 0.68333E+00, 0.67778E+01, 0.70000E+00, 0.65556E+01, 0.70000E+00
  697,2,3,3, 0.67778E+01, 0.56667E+00, 0.70000E+01, 0.56667E+00, 0.70000E+01, 0.63333E+00, 0.67778E+01, 0.63333E+00
  698,2,3,3, 0.67778E+01, 0.63333E+00, 0.70000E+01, 0.63333E+00, 0.70000E+01, 0.66667E+00, 0.67778E+01, 0.66667E+00
  699,2,3,4, 0.67778E+01, 0.66667E+00, 0.70000E+01, 0.66667E+00, 0.70000E+01, 0.68333E+00, 0.67778E+01, 0.68333E+00
  700,2,3,4, 0.67778E+01, 0.68333E+00, 0.70000E+01, 0.68333E+00, 0.70000E+01, 0.70000E+00, 0.67778E+01, 0.70000E+00
  701,2,3,3, 0.70000E+01, 0.56667E+00, 0.72222E+01, 0.56667E+00, 0.72222E+01, 0.63333E+00, 0.70000E+01, 0.63333E+00
  702,2,3,3, 0.70000E+01, 0.63333E+00, 0.72222E+01, 0.63333E+00, 0.72222E+01, 0.66667E+00, 0.70000E+01, 0.66667E+00
  703,2,3,4, 0.70000E+01, 0.66667E+00, 0.72222E+01, 0.66667E+00, 0.72222E+01, 0.68333E+00, 0.70000E+01, 0.68333E+00
  704,2,3,4, 0.70000E+01, 0.68333E+00, 0.72222E+01, 0.68333E+00, 0.72222E+01, 0.70000E+00, 0.70000E+01, 0.70000E+00
  705,2,3,3, 0.72222E+01, 0.56667E+00, 0.74444E+01, 0.56667E+00, 0.74444E+01, 0.63333E+00, 0.72222E+01, 0.63333E+00
  706,2,3,3, 0.72222E+01, 0.63333E+00, 0.74444E+01, 0.63333E+00, 0.74444E+01, 0.66667E+00, 0.72222E+01, 0.66667E+00
  707,2,3,4, 0.72222E+01, 0.66667E+00, 0.74444E+01, 0.66667E+00, 0.74444E+01, 0.68333E+00, 0.72222E+01, 0.68333E+00
  708,2,3,4, 0.72222E+01, 0.68333E+00, 0.74444E+01, 0.68333E+00, 0.74444E+01, 0.70000E+00, 0.72222E+01, 0.70000E+00
  709,2,3,3, 0.74444E+01, 0.56667E+00, 0.76667E+01, 0.56667E+00, 0.76667E+01, 0.63333E+00, 0.74444E+01, 0.63333E+00
  710,2,3,3, 0.74444E+01, 0.63333E+00, 0.76667E+01, 0.63333E+00, 0.76667E+01, 0.66667E+00, 0.74444E+01, 0.66667E+00
  711,2,3,4, 0.74444E+01, 0.66667E+00, 0.76667E+01, 0.66667E+00, 0.76667E+01, 0.68333E+00, 0.74444E+01, 0.68333E+00
  712,2,3,4, 0.74444E+01, 0.68333E+00, 0.76667E+01, 0.68333E+00, 0.76667E+01, 0.70000E+00, 0.74444E+01, 0.70000E+00
  713,2,3,3, 0.76667E+01, 0.56667E+00, 0.78889E+01, 0.56667E+00, 0.78889E+01, 0.63333E+00, 0.76667E+01, 0.63333E+00
  714,2,3,3, 0.76667E+01, 0.63333E+00, 0.78889E+01, 0.63333E+00, 0.78889E+01, 0.66667E+00, 0.76667E+01, 0.66667E+00
  715,2,3,4, 0.76667E+01, 0.66667E+00, 0.78889E+01, 0.66667E+00, 0.78889E+01, 0.68333E+00, 0.76667E+01, 0.68333E+00
  716,2,3,4, 0.76667E+01, 0.68333E+00, 0.78889E+01, 0.68333E+00, 0.78889E+01, 0.70000E+00, 0.76667E+01, 0.70000E+00
  717,2,3,3, 0.78889E+01, 0.56667E+00, 0.81111E+01, 0.56667E+00, 0.81111E+01, 0.63333E+00, 0.78889E+01, 0.63333E+00
  718,2,3,3, 0.78889E+01, 0.63333E+00, 0.81111E+01, 0.63333E+00, 0.81111E+01, 0.66667E+00, 0.78889E+01, 0.66667E+00
  719,2,3,4, 0.78889E+01, 0.66667E+00, 0.81111E+01, 0.66667E+00, 0.81111E+01, 0.68333E+00, 0.78889E+01, 0.68333E+00
  720,2,3,4, 0.78889E+01, 0.68333E+00, 0.81111E+01, 0.68333E+00, 0.81111E+01, 0.70000E+00, 0.78889E+01, 0.70000E+00
  721,2,3,3, 0.81111E+01, 0.56667E+00, 0.83333E+01, 0.56667E+00, 0.83333E+01, 0.63333E+00, 0.81111E+01, 0.63333E+00
  722,2,3,3, 0.81111E+01, 0.63333E+00, 0.83333E+01, 0.63333E+00, 0.83333E+01, 0.66667E+00, 0.81111E+01, 0.66667E+00
  723,2,3,4, 0.81111E+01, 0.66667E+00, 0.83333E+01, 0.66667E+00, 0.83333E+01, 0.68333E+00, 0.81111E+01, 0.68333E+00
  724,2,3,4, 0.81111E+01, 0.68333E+00, 0.83333E+01, 0.68333E+00, 0.83333E+01, 0.70000E+00, 0.81111E+01, 0.70000E+00
  725,2,3,3, 0.83333E+01, 0.56667E+00, 0.85556E+01, 0.56667E+00, 0.85556E+01, 0.63333E+00, 0.83333E+01, 0.63333E+00
  726,2,3,3, 0.83333E+01, 0.63333E+00, 0.85556E+01, 0.63333E+00, 0.85556E+01, 0.66667E+00, 0.83333E+01, 0.66667E+00
  727,2,3,4, 0.83333E+01, 0.66667E+00, 0.85556E+01, 0.66667E+00, 0.85556E+01, 0.68333E+00, 0.83333E+01, 0.68333E+00
  728,2,3,4, 0.83333E+01, 0.68333E+00, 0.85556E+01, 0.68333E+00, 0.85556E+01, 0.70000E+00, 0.83333E+01, 0.70000E+00
  729,2,3,3, 0.85556E+01, 0.56667E+00, 0.87778E+01, 0.56667E+00, 0.87778E+01, 0.63333E+00, 0.85556E+01, 0.63333E+00
  730,2,3,3, 0.85556E+01, 0.63333E+00, 0.87778E+01, 0.63333E+00, 0.87778E+01, 0.66667E+00, 0.85556E+01, 0.66667E+00
  731,2,3,4, 0.85556E+01, 0.66667E+00, 0.87778E+01, 0.66667E+00, 0.87778E+01, 0.68333E+00, 0.85556E+01, 0.68333E+00
  732,2,3,4, 0.85556E+01, 0.68333E+00, 0.87778E+01, 0.68333E+00, 0.87778E+01, 0.70000E+00, 0.85556E+01, 0.70000E+00
  733,2,3,3, 0.87778E+01, 0.56667E+00, 0.90000E+01, 0.56667E+00, 0.90000E+01, 0.63333E+00, 0.87778E+01, 0.63333E+00
  734,2,3,3, 0.87778E+01, 0.63333E+00, 0.90000E+01, 0.63333E+00, 0.90000E+01, 0.66667E+00, 0.87778E+01, 0.66667E+00
  735,2,3,3, 0.87778E+01, 0.66667E+00, 0.88889E+01, 0.66667E+00, 0.88889E+01, 0.68333E+00, 0.87778E+01, 0.68333E+00
  736,2,3,3, 0.88889E+01, 0.66667E+00, 0.90000E+01, 0.66667E+00, 0.90000E+01, 0.68333E+00, 0.88889E+01, 0.68333E+00
  737,2,3,4, 0.88889E+01, 0.68333E+00, 0.90000E+01, 0.68333E+00, 0.90000E+01, 0.69167E+00, 0.88889E+01, 0.69167E+00
  738,2,3,4, 0.88889E+01, 0.69167E+00, 0.89444E+01, 0.69167E+00, 0.89444E+01, 0.69583E+00, 0.88889E+01, 0.69583E+00
  739,2,3,4, 0.89444E+01, 0.69167E+00, 0.90000E+01, 0.69167E+00, 0.90000E+01, 0.69583E+00, 0.89444E+01, 0.69583E+00
  740,2,3,4, 0.89444E+01, 0.69583E+00, 0.90000E+01, 0.69583E+00, 0.90000E+01, 0.70000E+00, 0.89444E+01, 0.70000E+00
  741,2,3,4, 0.88889E+01, 0.69583E+00, 0.89444E+01, 0.69583E+00, 0.89444E+01, 0.70000E+00, 0.88889E+01, 0.70000E+00
  742,2,3,4, 0.87778E+01, 0.68333E+00, 0.88889E+01, 0.68333E+00, 0.88889E+01, 0.69167E+00, 0.87778E+01, 0.69167E+00
  743,2,3,4, 0.87778E+01, 0.69167E+00, 0.88889E+01, 0.69167E+00, 0.88889E+01, 0.70000E+00, 0.87778E+01, 0.70000E+00
  744,2,3,4, 0.90000E+01, 0.30000E+00, 0.91333E+01, 0.30000E+00, 0.91333E+01, 0.31667E+00, 0.90000E+01, 0.31667E+00
  745,2,3,4, 0.90000E+01, 0.31667E+00, 0.91333E+01, 0.31667E+00, 0.91333E+01, 0.33333E+00, 0.90000E+01, 0.33333E+00
  746,2,3,3, 0.90000E+01, 0.33333E+00, 0.91333E+01, 0.33333E+00, 0.91333E+01, 0.36667E+00, 0.90000E+01, 0.36667E+00
  747,2,3,3, 0.90000E+01, 0.36667E+00, 0.91333E+01, 0.36667E+00, 0.91333E+01, 0.43333E+00, 0.90000E+01, 0.43333E+00
  748,2,3,4, 0.91333E+01, 0.30000E+00, 0.92667E+01, 0.30000E+00, 0.92667E+01, 0.31667E+00, 0.91333E+01, 0.31667E+00
  749,2,3,4, 0.91333E+01, 0.31667E+00, 0.92667E+01, 0.31667E+00, 0.92667E+01, 0.33333E+00, 0.91333E+01, 0.33333E+00
  750,2,3,3, 0.91333E+01, 0.33333E+00, 0.92667E+01, 0.33333E+00, 0.92667E+01, 0.36667E+00, 0.91333E+01, 0.36667E+00
  751,2,3,3, 0.91333E+01, 0.36667E+00, 0.92667E+01, 0.36667E+00, 0.92667E+01, 0.43333E+00, 0.91333E+01, 0.43333E+00
  752,2,3,4, 0.92667E+01, 0.30000E+00, 0.93333E+01, 0.30000E+00, 0.93333E+01, 0.31667E+00, 0.92667E+01, 0.31667E+00
  753,2,3,4, 0.92667E+01, 0.31667E+00, 0.93333E+01, 0.31667E+00, 0.93333E+01, 0.33333E+00, 0.92667E+01, 0.33333E+00
  754,2,3,3, 0.92667E+01, 0.33333E+00, 0.93333E+01, 0.33333E+00, 0.93333E+01, 0.36667E+00, 0.92667E+01, 0.36667E+00
  755,2,3,4, 0.93333E+01, 0.30000E+00, 0.93667E+01, 0.30000E+00, 0.93667E+01, 0.31667E+00, 0.93333E+01, 0.31667E+00
  756,2,3,4, 0.93333E+01, 0.31667E+00, 0.93667E+01, 0.31667E+00, 0.93667E+01, 0.33333E+00, 0.93333E+01, 0.33333E+00
  757,2,4,4, 0.93667E+01, 0.30000E+00, 0.93833E+01, 0.30000E+00, 0.93833E+01, 0.31667E+00, 0.93667E+01, 0.31667E+00
  758,2,4,4, 0.93833E+01, 0.30000E+00, 0.94000E+01, 0.30000E+00, 0.94000E+01, 0.31667E+00, 0.93833E+01, 0.31667E+00
  759,2,4,4, 0.93833E+01, 0.31667E+00, 0.94000E+01, 0.31667E+00, 0.94000E+01, 0.33333E+00, 0.93833E+01, 0.33333E+00
  760,2,4,4, 0.93667E+01, 0.31667E+00, 0.93833E+01, 0.31667E+00, 0.93833E+01, 0.33333E+00, 0.93667E+01, 0.33333E+00
  761,2,4,3, 0.93667E+01, 0.33333E+00, 0.93833E+01, 0.33333E+00, 0.93833E+01, 0.36667E+00, 0.93667E+01, 0.36667E+00
  762,2,4,3, 0.93833E+01, 0.33333E+00, 0.94000E+01, 0.33333E+00, 0.94000E+01, 0.36667E+00, 0.93833E+01, 0.36667E+00
  763,2,3,3, 0.93333E+01, 0.33333E+00, 0.93667E+01, 0.33333E+00, 0.93667E+01, 0.36667E+00, 0.93333E+01, 0.36667E+00
  764,2,3,3, 0.93333E+01, 0.36667E+00, 0.93667E+01, 0.36667E+00, 0.93667E+01, 0.43333E+00, 0.93333E+01, 0.43333E+00
  765,2,4,3, 0.93667E+01, 0.36667E+00, 0.93833E+01, 0.36667E+00, 0.93833E+01, 0.43333E+00, 0.93667E+01, 0.43333E+00
  766,2,4,3, 0.93833E+01, 0.36667E+00, 0.94000E+01, 0.36667E+00, 0.94000E+01, 0.43333E+00, 0.93833E+01, 0.43333E+00
  767,2,3,3, 0.92667E+01, 0.36667E+00, 0.93333E+01, 0.36667E+00, 0.93333E+01, 0.43333E+00, 0.92667E+01, 0.43333E+00
  768,2,3,3, 0.90000E+01, 0.43333E+00, 0.91333E+01, 0.43333E+00, 0.91333E+01, 0.56667E+00, 0.90000E+01, 0.56667E+00
  769,2,3,3, 0.91333E+01, 0.43333E+00, 0.92667E+01, 0.43333E+00, 0.92667E+01, 0.56667E+00, 0.91333E+01, 0.56667E+00
  770,2,3,3, 0.92667E+01, 0.43333E+00, 0.93333E+01, 0.43333E+00, 0.93333E+01, 0.56667E+00, 0.92667E+01, 0.56667E+00
  771,2,3,3, 0.93333E+01, 0.43333E+00, 0.93667E+01, 0.43333E+00, 0.93667E+01, 0.56667E+00, 0.93333E+01, 0.56667E+00
  772,2,4,3, 0.93667E+01, 0.43333E+00, 0.93833E+01, 0.43333E+00, 0.93833E+01, 0.56667E+00, 0.93667E+01, 0.56667E+00
  773,2,4,3, 0.93833E+01, 0.43333E+00, 0.94000E+01, 0.43333E+00, 0.94000E+01, 0.56667E+00, 0.93833E+01, 0.56667E+00
  774,2,3,3, 0.90000E+01, 0.56667E+00, 0.90667E+01, 0.56667E+00, 0.90667E+01, 0.63333E+00, 0.90000E+01, 0.63333E+00
  775,2,3,3, 0.90667E+01, 0.56667E+00, 0.91333E+01, 0.56667E+00, 0.91333E+01, 0.63333E+00, 0.90667E+01, 0.63333E+00
  776,2,3,3, 0.90667E+01, 0.63333E+00, 0.91333E+01, 0.63333E+00, 0.91333E+01, 0.70000E+00, 0.90667E+01, 0.70000E+00
  777,2,3,3, 0.90000E+01, 0.63333E+00, 0.90333E+01, 0.63333E+00, 0.90333E+01, 0.66667E+00, 0.90000E+01, 0.66667E+00
  778,2,3,3, 0.90333E+01, 0.63333E+00, 0.90667E+01, 0.63333E+00, 0.90667E+01, 0.66667E+00, 0.90333E+01, 0.66667E+00
  779,2,3,3, 0.90333E+01, 0.66667E+00, 0.90667E+01, 0.66667E+00, 0.90667E+01, 0.70000E+00, 0.90333E+01, 0.70000E+00
  780,2,3,3, 0.90000E+01, 0.66667E+00, 0.90167E+01, 0.66667E+00, 0.90167E+01, 0.68333E+00, 0.90000E+01, 0.68333E+00
  781,2,3,3, 0.90167E+01, 0.66667E+00, 0.90333E+01, 0.66667E+00, 0.90333E+01, 0.68333E+00, 0.90167E+01, 0.68333E+00
  782,2,3,3, 0.90167E+01, 0.68333E+00, 0.90333E+01, 0.68333E+00, 0.90333E+01, 0.70000E+00, 0.90167E+01, 0.70000E+00
  783,2,3,3, 0.90000E+01, 0.68333E+00, 0.90083E+01, 0.68333E+00, 0.90083E+01, 0.69167E+00, 0.90000E+01, 0.69167E+00
  784,2,3,3, 0.90083E+01, 0.68333E+00, 0.90167E+01, 0.68333E+00, 0.90167E+01, 0.69167E+00, 0.90083E+01, 0.69167E+00
  785,2,3,3, 0.90083E+01, 0.69167E+00, 0.90167E+01, 0.69167E+00, 0.90167E+01, 0.70000E+00, 0.90083E+01, 0.70000E+00
  786,2,3,3, 0.90000E+01, 0.69167E+00, 0.90083E+01, 0.69167E+00, 0.90083E+01, 0.70000E+00, 0.90000E+01, 0.70000E+00
  787,2,3,3, 0.91333E+01, 0.56667E+00, 0.92667E+01, 0.56667E+00, 0.92667E+01, 0.70000E+00, 0.91333E+01, 0.70000E+00
  788,2,3,3, 0.92667E+01, 0.56667E+00, 0.93333E+01, 0.56667E+00, 0.93333E+01, 0.70000E+00, 0.92667E+01, 0.70000E+00
  789,2,3,3, 0.93333E+01, 0.56667E+00, 0.93667E+01, 0.56667E+00, 0.93667E+01, 0.70000E+00, 0.93333E+01, 0.70000E+00
  790,2,4,3, 0.93667E+01, 0.56667E+00, 0.93833E+01, 0.56667E+00, 0.93833E+01, 0.70000E+00, 0.93667E+01, 0.70000E+00
  791,2,4,3, 0.93833E+01, 0.56667E+00, 0.94000E+01, 0.56667E+00, 0.94000E+01, 0.70000E+00, 0.93833E+01, 0.70000E+00
  792,3,4,3, 0.94000E+01, 0.30000E+00, 0.94062E+01, 0.30000E+00, 0.94062E+01, 0.33333E+00, 0.94000E+01, 0.33333E+00
  793,3,4,3, 0.94062E+01, 0.30000E+00, 0.94125E+01, 0.30000E+00, 0.94125E+01, 0.33333E+00, 0.94062E+01, 0.33333E+00
  794,3,4,3, 0.94062E+01, 0.33333E+00, 0.94125E+01, 0.33333E+00, 0.94125E+01, 0.36667E+00, 0.94062E+01, 0.36667E+00
  795,3,4,3, 0.94000E+01, 0.33333E+00, 0.94062E+01, 0.33333E+00, 0.94062E+01, 0.36667E+00, 0.94000E+01, 0.36667E+00
  796,3,4,3, 0.94125E+01, 0.30000E+00, 0.94250E+01, 0.30000E+00, 0.94250E+01, 0.36667E+00, 0.94125E+01, 0.36667E+00
  797,3,3,3, 0.94250E+01, 0.30000E+00, 0.94500E+01, 0.30000E+00, 0.94500E+01, 0.36667E+00, 0.94250E+01, 0.36667E+00
  798,3,3,3, 0.94250E+01, 0.36667E+00, 0.94500E+01, 0.36667E+00, 0.94500E+01, 0.43333E+00, 0.94250E+01, 0.43333E+00
  799,3,4,3, 0.94000E+01, 0.36667E+00, 0.94125E+01, 0.36667E+00, 0.94125E+01, 0.43333E+00, 0.94000E+01, 0.43333E+00
  800,3,4,3, 0.94125E+01, 0.36667E+00, 0.94250E+01, 0.36667E+00, 0.94250E+01, 0.43333E+00, 0.94125E+01, 0.43333E+00
  801,3,3,3, 0.94500E+01, 0.30000E+00, 0.95000E+01, 0.30000E+00, 0.95000E+01, 0.43333E+00, 0.94500E+01, 0.43333E+00
  802,3,3,3, 0.95000E+01, 0.30000E+00, 0.96000E+01, 0.30000E+00, 0.96000E+01, 0.43333E+00, 0.95000E+01, 0.43333E+00
  803,3,3,3, 0.96000E+01, 0.30000E+00, 0.98000E+01, 0.30000E+00, 0.98000E+01, 0.43333E+00, 0.96000E+01, 0.43333E+00
  804,3,3,3, 0.98000E+01, 0.30000E+00, 0.10000E+02, 0.30000E+00, 0.10000E+02, 0.43333E+00, 0.98000E+01, 0.43333E+00
  805,3,4,3, 0.94000E+01, 0.43333E+00, 0.94250E+01, 0.43333E+00, 0.94250E+01, 0.56667E+00, 0.94000E+01, 0.56667E+00
  806,3,4,3, 0.94250E+01, 0.43333E+00, 0.94500E+01, 0.43333E+00, 0.94500E+01, 0.56667E+00, 0.94250E+01, 0.56667E+00
  807,3,3,3, 0.94500E+01, 0.43333E+00, 0.95000E+01, 0.43333E+00, 0.95000E+01, 0.56667E+00, 0.94500E+01, 0.56667E+00
  808,3,3,3, 0.95000E+01, 0.43333E+00, 0.96000E+01, 0.43333E+00, 0.96000E+01, 0.56667E+00, 0.95000E+01, 0.56667E+00
  809,3,3,3, 0.96000E+01, 0.43333E+00, 0.98000E+01, 0.43333E+00, 0.98000E+01, 0.56667E+00, 0.96000E+01, 0.56667E+00
  810,3,3,3, 0.98000E+01, 0.43333E+00, 0.10000E+02, 0.43333E+00, 0.10000E+02, 0.56667E+00, 0.98000E+01, 0.56667E+00
  811,3,4,3, 0.94000E+01, 0.56667E+00, 0.94250E+01, 0.56667E+00, 0.94250E+01, 0.70000E+00, 0.94000E+01, 0.70000E+00
  812,3,4,3, 0.94250E+01, 0.56667E+00, 0.94500E+01, 0.56667E+00, 0.94500E+01, 0.70000E+00, 0.94250E+01, 0.70000E+00
  813,3,3,3, 0.94500E+01, 0.56667E+00, 0.95000E+01, 0.56667E+00, 0.95000E+01, 0.70000E+00, 0.94500E+01, 0.70000E+00
  814,3,3,3, 0.95000E+01, 0.56667E+00, 0.96000E+01, 0.56667E+00, 0.96000E+01, 0.70000E+00, 0.95000E+01, 0.70000E+00
  815,3,3,3, 0.96000E+01, 0.56667E+00, 0.98000E+01, 0.56667E+00, 0.98000E+01, 0.70000E+00, 0.96000E+01, 0.70000E+00
  816,3,3,3, 0.98000E+01, 0.56667E+00, 0.10000E+02, 0.56667E+00, 0.10000E+02, 0.70000E+00, 0.98000E+01, 0.70000E+00
  817,1,3,3, 0.00000E+00, 0.70000E+00, 0.20000E+00, 0.70000E+00, 0.20000E+00, 0.80000E+00, 0.00000E+00, 0.80000E+00
  818,1,3,3, 0.20000E+00, 0.70000E+00, 0.40000E+00, 0.70000E+00, 0.40000E+00, 0.80000E+00, 0.20000E+00, 0.80000E+00
  819,1,3,3, 0.40000E+00, 0.70000E+00, 0.50000E+00, 0.70000E+00, 0.50000E+00, 0.75000E+00, 0.40000E+00, 0.75000E+00
  820,1,3,3, 0.50000E+00, 0.70000E+00, 0.55000E+00, 0.70000E+00, 0.55000E+00, 0.72500E+00, 0.50000E+00, 0.72500E+00
  821,1,3,3, 0.55000E+00, 0.70000E+00, 0.57500E+00, 0.70000E+00, 0.57500E+00, 0.71250E+00, 0.55000E+00, 0.71250E+00
  822,1,3,3, 0.57500E+00, 0.70000E+00, 0.58750E+00, 0.70000E+00, 0.58750E+00, 0.70625E+00, 0.57500E+00, 0.70625E+00
  823,1,3,3, 0.58750E+00, 0.70000E+00, 0.60000E+00, 0.70000E+00, 0.60000E+00, 0.70625E+00, 0.58750E+00, 0.70625E+00
  824,1,3,3, 0.58750E+00, 0.70625E+00, 0.60000E+00, 0.70625E+00, 0.60000E+00, 0.71250E+00, 0.58750E+00, 0.71250E+00
  825,1,3,3, 0.57500E+00, 0.70625E+00, 0.58750E+00, 0.70625E+00, 0.58750E+00, 0.71250E+00, 0.57500E+00, 0.71250E+00
  826,1,3,3, 0.57500E+00, 0.71250E+00, 0.60000E+00, 0.71250E+00, 0.60000E+00, 0.72500E+00, 0.57500E+00, 0.72500E+00
  827,1,3,3, 0.55000E+00, 0.71250E+00, 0.57500E+00, 0.71250E+00, 0.57500E+00, 0.72500E+00, 0.55000E+00, 0.72500E+00
  828,1,3,3, 0.55000E+00, 0.72500E+00, 0.60000E+00, 0.72500E+00, 0.60000E+00, 0.75000E+00, 0.55000E+00, 0.75000E+00
  829,1,3,3, 0.50000E+00, 0.72500E+00, 0.55000E+00, 0.72500E+00, 0.55000E+00, 0.75000E+00, 0.50000E+00, 0.75000E+00
  830,1,3,3, 0.50000E+00, 0.75000E+00, 0.60000E+00, 0.75000E+00, 0.60000E+00, 0.80000E+00, 0.50000E+00, 0.80000E+00
  831,1,3,3, 0.40000E+00, 0.75000E+00, 0.50000E+00, 0.75000E+00, 0.50000E+00, 0.80000E+00, 0.40000E+00, 0.80000E+00
  832,1,3,3, 0.00000E+00, 0.80000E+00, 0.20000E+00, 0.80000E+00, 0.20000E+00, 0.90000E+00, 0.00000E+00, 0.90000E+00
  833,1,3,3, 0.20000E+00, 0.80000E+00, 0.40000E+00, 0.80000E+00, 0.40000E+00, 0.90000E+00, 0.20000E+00, 0.90000E+00
  834,1,3,3, 0.40000E+00, 0.80000E+00, 0.60000E+00, 0.80000E+00, 0.60000E+00, 0.90000E+00, 0.40000E+00, 0.90000E+00
  835,1,3,3, 0.00000E+00, 0.90000E+00, 0.20000E+00, 0.90000E+00, 0.20000E+00, 0.10000E+01, 0.00000E+00, 0.10000E+01
  836,1,3,3, 0.20000E+00, 0.90000E+00, 0.40000E+00, 0.90000E+00, 0.40000E+00, 0.10000E+01, 0.20000E+00, 0.10000E+01
  837,1,3,3, 0.40000E+00, 0.90000E+00, 0.60000E+00, 0.90000E+00, 0.60000E+00, 0.10000E+01, 0.40000E+00, 0.10000E+01
  838,1,3,4, 0.60000E+00, 0.70000E+00, 0.63333E+00, 0.70000E+00, 0.63333E+00, 0.70312E+00, 0.60000E+00, 0.70312E+00
  839,1,3,4, 0.63333E+00, 0.70000E+00, 0.66667E+00, 0.70000E+00, 0.66667E+00, 0.70312E+00, 0.63333E+00, 0.70312E+00
  840,1,3,4, 0.63333E+00, 0.70312E+00, 0.66667E+00, 0.70312E+00, 0.66667E+00, 0.70625E+00, 0.63333E+00, 0.70625E+00
  841,1,3,4, 0.60000E+00, 0.70312E+00, 0.63333E+00, 0.70312E+00, 0.63333E+00, 0.70625E+00, 0.60000E+00, 0.70625E+00
  842,1,3,4, 0.60000E+00, 0.70625E+00, 0.66667E+00, 0.70625E+00, 0.66667E+00, 0.71250E+00, 0.60000E+00, 0.71250E+00
  843,1,3,4, 0.66667E+00, 0.70000E+00, 0.73333E+00, 0.70000E+00, 0.73333E+00, 0.70625E+00, 0.66667E+00, 0.70625E+00
  844,1,3,4, 0.66667E+00, 0.70625E+00, 0.73333E+00, 0.70625E+00, 0.73333E+00, 0.71250E+00, 0.66667E+00, 0.71250E+00
  845,1,3,3, 0.66667E+00, 0.71250E+00, 0.73333E+00, 0.71250E+00, 0.73333E+00, 0.72500E+00, 0.66667E+00, 0.72500E+00
  846,1,3,3, 0.60000E+00, 0.71250E+00, 0.66667E+00, 0.71250E+00, 0.66667E+00, 0.72500E+00, 0.60000E+00, 0.72500E+00
  847,1,3,3, 0.60000E+00, 0.72500E+00, 0.73333E+00, 0.72500E+00, 0.73333E+00, 0.75000E+00, 0.60000E+00, 0.75000E+00
  848,1,3,3, 0.60000E+00, 0.75000E+00, 0.73333E+00, 0.75000E+00, 0.73333E+00, 0.80000E+00, 0.60000E+00, 0.80000E+00
  849,1,3,4, 0.73333E+00, 0.70000E+00, 0.86667E+00, 0.70000E+00, 0.86667E+00, 0.71250E+00, 0.73333E+00, 0.71250E+00
  850,1,3,4, 0.73333E+00, 0.71250E+00, 0.86667E+00, 0.71250E+00, 0.86667E+00, 0.72500E+00, 0.73333E+00, 0.72500E+00
  851,1,3,3, 0.73333E+00, 0.72500E+00, 0.86667E+00, 0.72500E+00, 0.86667E+00, 0.75000E+00, 0.73333E+00, 0.75000E+00
  852,1,3,3, 0.73333E+00, 0.75000E+00, 0.86667E+00, 0.75000E+00, 0.86667E+00, 0.80000E+00, 0.73333E+00, 0.80000E+00
  853,1,3,4, 0.86667E+00, 0.70000E+00, 0.10000E+01, 0.70000E+00, 0.10000E+01, 0.71250E+00, 0.86667E+00, 0.71250E+00
  854,1,3,4, 0.86667E+00, 0.71250E+00, 0.10000E+01, 0.71250E+00, 0.10000E+01, 0.72500E+00, 0.86667E+00, 0.72500E+00
  855,1,3,3, 0.86667E+00, 0.72500E+00, 0.10000E+01, 0.72500E+00, 0.10000E+01, 0.75000E+00, 0.86667E+00, 0.75000E+00
  856,1,3,3, 0.86667E+00, 0.75000E+00, 0.10000E+01, 0.75000E+00, 0.10000E+01, 0.80000E+00, 0.86667E+00, 0.80000E+00
  857,1,3,3, 0.60000E+00, 0.80000E+00, 0.73333E+00, 0.80000E+00, 0.73333E+00, 0.90000E+00, 0.60000E+00, 0.90000E+00
  858,1,3,3, 0.73333E+00, 0.80000E+00, 0.86667E+00, 0.80000E+00, 0.86667E+00, 0.90000E+00, 0.73333E+00, 0.90000E+00
  859,1,3,3, 0.86667E+00, 0.80000E+00, 0.10000E+01, 0.80000E+00, 0.10000E+01, 0.90000E+00, 0.86667E+00, 0.90000E+00
  860,1,3,3, 0.60000E+00, 0.90000E+00, 0.73333E+00, 0.90000E+00, 0.73333E+00, 0.10000E+01, 0.60000E+00, 0.10000E+01
  861,1,3,3, 0.73333E+00, 0.90000E+00, 0.86667E+00, 0.90000E+00, 0.86667E+00, 0.10000E+01, 0.73333E+00, 0.10000E+01
  862,1,3,3, 0.86667E+00, 0.90000E+00, 0.10000E+01, 0.90000E+00, 0.10000E+01, 0.10000E+01, 0.86667E+00, 0.10000E+01
  863,1,3,4, 0.10000E+01, 0.70000E+00, 0.12222E+01, 0.70000E+00, 0.12222E+01, 0.71250E+00, 0.10000E+01, 0.71250E+00
  864,1,3,4, 0.10000E+01, 0.71250E+00, 0.12222E+01, 0.71250E+00, 0.12222E+01, 0.72500E+00, 0.10000E+01, 0.72500E+00
  865,1,3,3, 0.10000E+01, 0.72500E+00, 0.12222E+01, 0.72500E+00, 0.12222E+01, 0.75000E+00, 0.10000E+01, 0.75000E+00
  866,1,3,3, 0.10000E+01, 0.75000E+00, 0.12222E+01, 0.75000E+00, 0.12222E+01, 0.80000E+00, 0.10000E+01, 0.80000E+00
  867,1,3,4, 0.12222E+01, 0.70000E+00, 0.14444E+01, 0.70000E+00, 0.14444E+01, 0.71250E+00, 0.12222E+01, 0.71250E+00
  868,1,3,4, 0.12222E+01, 0.71250E+00, 0.14444E+01, 0.71250E+00, 0.14444E+01, 0.72500E+00, 0.12222E+01, 0.72500E+00
  869,1,3,3, 0.12222E+01, 0.72500E+00, 0.14444E+01, 0.72500E+00, 0.14444E+01, 0.75000E+00, 0.12222E+01, 0.75000E+00
  870,1,3,3, 0.12222E+01, 0.75000E+00, 0.14444E+01, 0.75000E+00, 0.14444E+01, 0.80000E+00, 0.12222E+01, 0.80000E+00
  871,1,3,4, 0.14444E+01, 0.70000E+00, 0.16667E+01, 0.70000E+00, 0.16667E+01, 0.71250E+00, 0.14444E+01, 0.71250E+00
  872,1,3,4, 0.14444E+01, 0.71250E+00, 0.16667E+01, 0.71250E+00, 0.16667E+01, 0.72500E+00, 0.14444E+01, 0.72500E+00
  873,1,3,3, 0.14444E+01, 0.72500E+00, 0.16667E+01, 0.72500E+00, 0.16667E+01, 0.75000E+00, 0.14444E+01, 0.75000E+00
  874,1,3,3, 0.14444E+01, 0.75000E+00, 0.16667E+01, 0.75000E+00, 0.16667E+01, 0.80000E+00, 0.14444E+01, 0.80000E+00
  875,1,3,4, 0.16667E+01, 0.70000E+00, 0.18889E+01, 0.70000E+00, 0.18889E+01, 0.71250E+00, 0.16667E+01, 0.71250E+00
  876,1,3,4, 0.16667E+01, 0.71250E+00, 0.18889E+01, 0.71250E+00, 0.18889E+01, 0.72500E+00, 0.16667E+01, 0.72500E+00
  877,1,3,3, 0.16667E+01, 0.72500E+00, 0.18889E+01, 0.72500E+00, 0.18889E+01, 0.75000E+00, 0.16667E+01, 0.75000E+00
  878,1,3,3, 0.16667E+01, 0.75000E+00, 0.18889E+01, 0.75000E+00, 0.18889E+01, 0.80000E+00, 0.16667E+01, 0.80000E+00
  879,1,3,4, 0.18889E+01, 0.70000E+00, 0.21111E+01, 0.70000E+00, 0.21111E+01, 0.71250E+00, 0.18889E+01, 0.71250E+00
  880,1,3,4, 0.18889E+01, 0.71250E+00, 0.21111E+01, 0.71250E+00, 0.21111E+01, 0.72500E+00, 0.18889E+01, 0.72500E+00
  881,1,3,3, 0.18889E+01, 0.72500E+00, 0.21111E+01, 0.72500E+00, 0.21111E+01, 0.75000E+00, 0.18889E+01, 0.75000E+00
  882,1,3,3, 0.18889E+01, 0.75000E+00, 0.21111E+01, 0.75000E+00, 0.21111E+01, 0.80000E+00, 0.18889E+01, 0.80000E+00
  883,1,3,4, 0.21111E+01, 0.70000E+00, 0.23333E+01, 0.70000E+00, 0.23333E+01, 0.71250E+00, 0.21111E+01, 0.71250E+00
  884,1,3,4, 0.21111E+01, 0.71250E+00, 0.23333E+01, 0.71250E+00, 0.23333E+01, 0.72500E+00, 0.21111E+01, 0.72500E+00
  885,1,3,3, 0.21111E+01, 0.72500E+00, 0.23333E+01, 0.72500E+00, 0.23333E+01, 0.75000E+00, 0.21111E+01, 0.75000E+00
  886,1,3,3, 0.21111E+01, 0.75000E+00, 0.23333E+01, 0.75000E+00, 0.23333E+01, 0.80000E+00, 0.21111E+01, 0.80000E+00
  887,1,3,4, 0.23333E+01, 0.70000E+00, 0.25556E+01, 0.70000E+00, 0.25556E+01, 0.71250E+00, 0.23333E+01, 0.71250E+00
  888,1,3,4, 0.23333E+01, 0.71250E+00, 0.25556E+01, 0.71250E+00, 0.25556E+01, 0.72500E+00, 0.23333E+01, 0.72500E+00
  889,1,3,3, 0.23333E+01, 0.72500E+00, 0.25556E+01, 0.72500E+00, 0.25556E+01, 0.75000E+00, 0.23333E+01, 0.75000E+00
  890,1,3,3, 0.23333E+01, 0.75000E+00, 0.25556E+01, 0.75000E+00, 0.25556E+01, 0.80000E+00, 0.23333E+01, 0.80000E+00
  891,1,3,4, 0.25556E+01, 0.70000E+00, 0.27778E+01, 0.70000E+00, 0.27778E+01, 0.71250E+00, 0.25556E+01, 0.71250E+00
  892,1,3,4, 0.25556E+01, 0.71250E+00, 0.27778E+01, 0.71250E+00, 0.27778E+01, 0.72500E+00, 0.25556E+01, 0.72500E+00
  893,1,3,3, 0.25556E+01, 0.72500E+00, 0.27778E+01, 0.72500E+00, 0.27778E+01, 0.75000E+00, 0.25556E+01, 0.75000E+00
  894,1,3,3, 0.25556E+01, 0.75000E+00, 0.27778E+01, 0.75000E+00, 0.27778E+01, 0.80000E+00, 0.25556E+01, 0.80000E+00
  895,1,3,4, 0.27778E+01, 0.70000E+00, 0.30000E+01, 0.70000E+00, 0.30000E+01, 0.71250E+00, 0.27778E+01, 0.71250E+00
  896,1,3,4, 0.27778E+01, 0.71250E+00, 0.30000E+01, 0.71250E+00, 0.30000E+01, 0.72500E+00, 0.27778E+01, 0.72500E+00
  897,1,3,3, 0.27778E+01, 0.72500E+00, 0.30000E+01, 0.72500E+00, 0.30000E+01, 0.75000E+00, 0.27778E+01, 0.75000E+00
  898,1,3,3, 0.27778E+01, 0.75000E+00, 0.30000E+01, 0.75000E+00, 0.30000E+01, 0.80000E+00, 0.27778E+01, 0.80000E+00
  899,1,3,4, 0.30000E+01, 0.70000E+00, 0.32222E+01, 0.70000E+00, 0.32222E+01, 0.71250E+00, 0.30000E+01, 0.71250E+00
  900,1,3,4, 0.30000E+01, 0.71250E+00, 0.32222E+01, 0.71250E+00, 0.32222E+01, 0.72500E+00, 0.30000E+01, 0.72500E+00
  901,1,3,3, 0.30000E+01, 0.72500E+00, 0.32222E+01, 0.72500E+00, 0.32222E+01, 0.75000E+00, 0.30000E+01, 0.75000E+00
  902,1,3,3, 0.30000E+01, 0.75000E+00, 0.32222E+01, 0.75000E+00, 0.32222E+01, 0.80000E+00, 0.30000E+01, 0.80000E+00
  903,1,3,4, 0.32222E+01, 0.70000E+00, 0.34444E+01, 0.70000E+00, 0.34444E+01, 0.71250E+00, 0.32222E+01, 0.71250E+00
  904,1,3,4, 0.32222E+01, 0.71250E+00, 0.34444E+01, 0.71250E+00, 0.34444E+01, 0.72500E+00, 0.32222E+01, 0.72500E+00
  905,1,3,3, 0.32222E+01, 0.72500E+00, 0.34444E+01, 0.72500E+00, 0.34444E+01, 0.75000E+00, 0.32222E+01, 0.75000E+00
  906,1,3,3, 0.32222E+01, 0.75000E+00, 0.34444E+01, 0.75000E+00, 0.34444E+01, 0.80000E+00, 0.32222E+01, 0.80000E+00
  907,1,3,4, 0.34444E+01, 0.70000E+00, 0.36667E+01, 0.70000E+00, 0.36667E+01, 0.71250E+00, 0.34444E+01, 0.71250E+00
  908,1,3,4, 0.34444E+01, 0.71250E+00, 0.36667E+01, 0.71250E+00, 0.36667E+01, 0.72500E+00, 0.34444E+01, 0.72500E+00
  909,1,3,3, 0.34444E+01, 0.72500E+00, 0.36667E+01, 0.72500E+00, 0.36667E+01, 0.75000E+00, 0.34444E+01, 0.75000E+00
  910,1,3,3, 0.34444E+01, 0.75000E+00, 0.36667E+01, 0.75000E+00, 0.36667E+01, 0.80000E+00, 0.34444E+01, 0.80000E+00
  911,1,3,4, 0.36667E+01, 0.70000E+00, 0.38889E+01, 0.70000E+00, 0.38889E+01, 0.71250E+00, 0.36667E+01, 0.71250E+00
  912,1,3,4, 0.36667E+01, 0.71250E+00, 0.38889E+01, 0.71250E+00, 0.38889E+01, 0.72500E+00, 0.36667E+01, 0.72500E+00
  913,1,3,3, 0.36667E+01, 0.72500E+00, 0.38889E+01, 0.72500E+00, 0.38889E+01, 0.75000E+00, 0.36667E+01, 0.75000E+00
  914,1,3,3, 0.36667E+01, 0.75000E+00, 0.38889E+01, 0.75000E+00, 0.38889E+01, 0.80000E+00, 0.36667E+01, 0.80000E+00
  915,1,3,4, 0.38889E+01, 0.70000E+00, 0.41111E+01, 0.70000E+00, 0.41111E+01, 0.71250E+00, 0.38889E+01, 0.71250E+00
  916,1,3,4, 0.38889E+01, 0.71250E+00, 0.41111E+01, 0.71250E+00, 0.41111E+01, 0.72500E+00, 0.38889E+01, 0.72500E+00
  917,1,3,3, 0.38889E+01, 0.72500E+00, 0.41111E+01, 0.72500E+00, 0.41111E+01, 0.75000E+00, 0.38889E+01, 0.75000E+00
  918,1,3,3, 0.38889E+01, 0.75000E+00, 0.41111E+01, 0.75000E+00, 0.41111E+01, 0.80000E+00, 0.38889E+01, 0.80000E+00
  919,1,3,4, 0.41111E+01, 0.70000E+00, 0.43333E+01, 0.70000E+00, 0.43333E+01, 0.71250E+00, 0.41111E+01, 0.71250E+00
  920,1,3,4, 0.41111E+01, 0.71250E+00, 0.43333E+01, 0.71250E+00, 0.43333E+01, 0.72500E+00, 0.41111E+01, 0.72500E+00
  921,1,3,3, 0.41111E+01, 0.72500E+00, 0.43333E+01, 0.72500E+00, 0.43333E+01, 0.75000E+00, 0.41111E+01, 0.75000E+00
  922,1,3,3, 0.41111E+01, 0.75000E+00, 0.43333E+01, 0.75000E+00, 0.43333E+01, 0.80000E+00, 0.41111E+01, 0.80000E+00
  923,1,3,4, 0.43333E+01, 0.70000E+00, 0.45556E+01, 0.70000E+00, 0.45556E+01, 0.71250E+00, 0.43333E+01, 0.71250E+00
  924,1,3,4, 0.43333E+01, 0.71250E+00, 0.45556E+01, 0.71250E+00, 0.45556E+01, 0.72500E+00, 0.43333E+01, 0.72500E+00
  925,1,3,3, 0.43333E+01, 0.72500E+00, 0.45556E+01, 0.72500E+00, 0.45556E+01, 0.75000E+00, 0.43333E+01, 0.75000E+00
  926,1,3,3, 0.43333E+01, 0.75000E+00, 0.45556E+01, 0.75000E+00, 0.45556E+01, 0.80000E+00, 0.43333E+01, 0.80000E+00
  927,1,3,4, 0.45556E+01, 0.70000E+00, 0.47778E+01, 0.70000E+00, 0.47778E+01, 0.71250E+00, 0.45556E+01, 0.71250E+00
  928,1,3,4, 0.45556E+01, 0.71250E+00, 0.47778E+01, 0.71250E+00, 0.47778E+01, 0.72500E+00, 0.45556E+01, 0.72500E+00
  929,1,3,3, 0.45556E+01, 0.72500E+00, 0.47778E+01, 0.72500E+00, 0.47778E+01, 0.75000E+00, 0.45556E+01, 0.75000E+00
  930,1,3,3, 0.45556E+01, 0.75000E+00, 0.47778E+01, 0.75000E+00, 0.47778E+01, 0.80000E+00, 0.45556E+01, 0.80000E+00
  931,1,3,4, 0.47778E+01, 0.70000E+00, 0.50000E+01, 0.70000E+00, 0.50000E+01, 0.71250E+00, 0.47778E+01, 0.71250E+00
  932,1,3,4, 0.47778E+01, 0.71250E+00, 0.50000E+01, 0.71250E+00, 0.50000E+01, 0.72500E+00, 0.47778E+01, 0.72500E+00
  933,1,3,3, 0.47778E+01, 0.72500E+00, 0.50000E+01, 0.72500E+00, 0.50000E+01, 0.75000E+00, 0.47778E+01, 0.75000E+00
  934,1,3,3, 0.47778E+01, 0.75000E+00, 0.50000E+01, 0.75000E+00, 0.50000E+01, 0.80000E+00, 0.47778E+01, 0.80000E+00
  935,1,3,4, 0.50000E+01, 0.70000E+00, 0.52222E+01, 0.70000E+00, 0.52222E+01, 0.71250E+00, 0.50000E+01, 0.71250E+00
  936,1,3,4, 0.50000E+01, 0.71250E+00, 0.52222E+01, 0.71250E+00, 0.52222E+01, 0.72500E+00, 0.50000E+01, 0.72500E+00
  937,1,3,3, 0.50000E+01, 0.72500E+00, 0.52222E+01, 0.72500E+00, 0.52222E+01, 0.75000E+00, 0.50000E+01, 0.75000E+00
  938,1,3,3, 0.50000E+01, 0.75000E+00, 0.52222E+01, 0.75000E+00, 0.52222E+01, 0.80000E+00, 0.50000E+01, 0.80000E+00
  939,1,3,4, 0.52222E+01, 0.70000E+00, 0.54444E+01, 0.70000E+00, 0.54444E+01, 0.71250E+00, 0.52222E+01, 0.71250E+00
  940,1,3,4, 0.52222E+01, 0.71250E+00, 0.54444E+01, 0.71250E+00, 0.54444E+01, 0.72500E+00, 0.52222E+01, 0.72500E+00
  941,1,3,3, 0.52222E+01, 0.72500E+00, 0.54444E+01, 0.72500E+00, 0.54444E+01, 0.75000E+00, 0.52222E+01, 0.75000E+00
  942,1,3,3, 0.52222E+01, 0.75000E+00, 0.54444E+01, 0.75000E+00, 0.54444E+01, 0.80000E+00, 0.52222E+01, 0.80000E+00
  943,1,3,4, 0.54444E+01, 0.70000E+00, 0.56667E+01, 0.70000E+00, 0.56667E+01, 0.71250E+00, 0.54444E+01, 0.71250E+00
  944,1,3,4, 0.54444E+01, 0.71250E+00, 0.56667E+01, 0.71250E+00, 0.56667E+01, 0.72500E+00, 0.54444E+01, 0.72500E+00
  945,1,3,3, 0.54444E+01, 0.72500E+00, 0.56667E+01, 0.72500E+00, 0.56667E+01, 0.75000E+00, 0.54444E+01, 0.75000E+00
  946,1,3,3, 0.54444E+01, 0.75000E+00, 0.56667E+01, 0.75000E+00, 0.56667E+01, 0.80000E+00, 0.54444E+01, 0.80000E+00
  947,1,3,4, 0.56667E+01, 0.70000E+00, 0.58889E+01, 0.70000E+00, 0.58889E+01, 0.71250E+00, 0.56667E+01, 0.71250E+00
  948,1,3,4, 0.56667E+01, 0.71250E+00, 0.58889E+01, 0.71250E+00, 0.58889E+01, 0.72500E+00, 0.56667E+01, 0.72500E+00
  949,1,3,3, 0.56667E+01, 0.72500E+00, 0.58889E+01, 0.72500E+00, 0.58889E+01, 0.75000E+00, 0.56667E+01, 0.75000E+00
  950,1,3,3, 0.56667E+01, 0.75000E+00, 0.58889E+01, 0.75000E+00, 0.58889E+01, 0.80000E+00, 0.56667E+01, 0.80000E+00
  951,1,3,4, 0.58889E+01, 0.70000E+00, 0.61111E+01, 0.70000E+00, 0.61111E+01, 0.71250E+00, 0.58889E+01, 0.71250E+00
  952,1,3,4, 0.58889E+01, 0.71250E+00, 0.61111E+01, 0.71250E+00, 0.61111E+01, 0.72500E+00, 0.58889E+01, 0.72500E+00
  953,1,3,3, 0.58889E+01, 0.72500E+00, 0.61111E+01, 0.72500E+00, 0.61111E+01, 0.75000E+00, 0.58889E+01, 0.75000E+00
  954,1,3,3, 0.58889E+01, 0.75000E+00, 0.61111E+01, 0.75000E+00, 0.61111E+01, 0.80000E+00, 0.58889E+01, 0.80000E+00
  955,1,3,4, 0.61111E+01, 0.70000E+00, 0.63333E+01, 0.70000E+00, 0.63333E+01, 0.71250E+00, 0.61111E+01, 0.71250E+00
  956,1,3,4, 0.61111E+01, 0.71250E+00, 0.63333E+01, 0.71250E+00, 0.63333E+01, 0.72500E+00, 0.61111E+01, 0.72500E+00
  957,1,3,3, 0.61111E+01, 0.72500E+00, 0.63333E+01, 0.72500E+00, 0.63333E+01, 0.75000E+00, 0.61111E+01, 0.75000E+00
  958,1,3,3, 0.61111E+01, 0.75000E+00, 0.63333E+01, 0.75000E+00, 0.63333E+01, 0.80000E+00, 0.61111E+01, 0.80000E+00
  959,1,3,4, 0.63333E+01, 0.70000E+00, 0.65556E+01, 0.70000E+00, 0.65556E+01, 0.71250E+00, 0.63333E+01, 0.71250E+00
  960,1,3,4, 0.63333E+01, 0.71250E+00, 0.65556E+01, 0.71250E+00, 0.65556E+01, 0.72500E+00, 0.63333E+01, 0.72500E+00
  961,1,3,3, 0.63333E+01, 0.72500E+00, 0.65556E+01, 0.72500E+00, 0.65556E+01, 0.75000E+00, 0.63333E+01, 0.75000E+00
  962,1,3,3, 0.63333E+01, 0.75000E+00, 0.65556E+01, 0.75000E+00, 0.65556E+01, 0.80000E+00, 0.63333E+01, 0.80000E+00
  963,1,3,4, 0.65556E+01, 0.70000E+00, 0.67778E+01, 0.70000E+00, 0.67778E+01, 0.71250E+00, 0.65556E+01, 0.71250E+00
  964,1,3,4, 0.65556E+01, 0.71250E+00, 0.67778E+01, 0.71250E+00, 0.67778E+01, 0.72500E+00, 0.65556E+01, 0.72500E+00
  965,1,3,3, 0.65556E+01, 0.72500E+00, 0.67778E+01, 0.72500E+00, 0.67778E+01, 0.75000E+00, 0.65556E+01, 0.75000E+00
  966,1,3,3, 0.65556E+01, 0.75000E+00, 0.67778E+01, 0.75000E+00, 0.67778E+01, 0.80000E+00, 0.65556E+01, 0.80000E+00
  967,1,3,4, 0.67778E+01, 0.70000E+00, 0.70000E+01, 0.70000E+00, 0.70000E+01, 0.71250E+00, 0.67778E+01, 0.71250E+00
  968,1,3,4, 0.67778E+01, 0.71250E+00, 0.70000E+01, 0.71250E+00, 0.70000E+01, 0.72500E+00, 0.67778E+01, 0.72500E+00
  969,1,3,3, 0.67778E+01, 0.72500E+00, 0.70000E+01, 0.72500E+00, 0.70000E+01, 0.75000E+00, 0.67778E+01, 0.75000E+00
  970,1,3,3, 0.67778E+01, 0.75000E+00, 0.70000E+01, 0.75000E+00, 0.70000E+01, 0.80000E+00, 0.67778E+01, 0.80000E+00
  971,1,3,4, 0.70000E+01, 0.70000E+00, 0.72222E+01, 0.70000E+00, 0.72222E+01, 0.71250E+00, 0.70000E+01, 0.71250E+00
  972,1,3,4, 0.70000E+01, 0.71250E+00, 0.72222E+01, 0.71250E+00, 0.72222E+01, 0.72500E+00, 0.70000E+01, 0.72500E+00
  973,1,3,3, 0.70000E+01, 0.72500E+00, 0.72222E+01, 0.72500E+00, 0.72222E+01, 0.75000E+00, 0.70000E+01, 0.75000E+00
  974,1,3,3, 0.70000E+01, 0.75000E+00, 0.72222E+01, 0.75000E+00, 0.72222E+01, 0.80000E+00, 0.70000E+01, 0.80000E+00
  975,1,3,4, 0.72222E+01, 0.70000E+00, 0.74444E+01, 0.70000E+00, 0.74444E+01, 0.71250E+00, 0.72222E+01, 0.71250E+00
  976,1,3,4, 0.72222E+01, 0.71250E+00, 0.74444E+01, 0.71250E+00, 0.74444E+01, 0.72500E+00, 0.72222E+01, 0.72500E+00
  977,1,3,3, 0.72222E+01, 0.72500E+00, 0.74444E+01, 0.72500E+00, 0.74444E+01, 0.75000E+00, 0.72222E+01, 0.75000E+00
  978,1,3,3, 0.72222E+01, 0.75000E+00, 0.74444E+01, 0.75000E+00, 0.74444E+01, 0.80000E+00, 0.72222E+01, 0.80000E+00
  979,1,3,4, 0.74444E+01, 0.70000E+00, 0.76667E+01, 0.70000E+00, 0.76667E+01, 0.71250E+00, 0.74444E+01, 0.71250E+00
  980,1,3,4, 0.74444E+01, 0.71250E+00, 0.76667E+01, 0.71250E+00, 0.76667E+01, 0.72500E+00, 0.74444E+01, 0.72500E+00
  981,1,3,3, 0.74444E+01, 0.72500E+00, 0.76667E+01, 0.72500E+00, 0.76667E+01, 0.75000E+00, 0.74444E+01, 0.75000E+00
  982,1,3,3, 0.74444E+01, 0.75000E+00, 0.76667E+01, 0.75000E+00, 0.76667E+01, 0.80000E+00, 0.74444E+01, 0.80000E+00
  983,1,3,4, 0.76667E+01, 0.70000E+00, 0.78889E+01, 0.70000E+00, 0.78889E+01, 0.71250E+00, 0.76667E+01, 0.71250E+00
  984,1,3,4, 0.76667E+01, 0.71250E+00, 0.78889E+01, 0.71250E+00, 0.78889E+01, 0.72500E+00, 0.76667E+01, 0.72500E+00
  985,1,3,3, 0.76667E+01, 0.72500E+00, 0.78889E+01, 0.72500E+00, 0.78889E+01, 0.75000E+00, 0.76667E+01, 0.75000E+00
  986,1,3,3, 0.76667E+01, 0.75000E+00, 0.78889E+01, 0.75000E+00, 0.78889E+01, 0.80000E+00, 0.76667E+01, 0.80000E+00
  987,1,3,4, 0.78889E+01, 0.70000E+00, 0.81111E+01, 0.70000E+00, 0.81111E+01, 0.71250E+00, 0.78889E+01, 0.71250E+00
  988,1,3,4, 0.78889E+01, 0.71250E+00, 0.81111E+01, 0.71250E+00, 0.81111E+01, 0.72500E+00, 0.78889E+01, 0.72500E+00
  989,1,3,3, 0.78889E+01, 0.72500E+00, 0.81111E+01, 0.72500E+00, 0.81111E+01, 0.75000E+00, 0.78889E+01, 0.75000E+00
  990,1,3,3, 0.78889E+01, 0.75000E+00, 0.81111E+01, 0.75000E+00, 0.81111E+01, 0.80000E+00, 0.78889E+01, 0.80000E+00
  991,1,3,4, 0.81111E+01, 0.70000E+00, 0.83333E+01, 0.70000E+00, 0.83333E+01, 0.71250E+00, 0.81111E+01, 0.71250E+00
  992,1,3,4, 0.81111E+01, 0.71250E+00, 0.83333E+01, 0.71250E+00, 0.83333E+01, 0.72500E+00, 0.81111E+01, 0.72500E+00
  993,1,3,3, 0.81111E+01, 0.72500E+00, 0.83333E+01, 0.72500E+00, 0.83333E+01, 0.75000E+00, 0.81111E+01, 0.75000E+00
  994,1,3,3, 0.81111E+01, 0.75000E+00, 0.83333E+01, 0.75000E+00, 0.83333E+01, 0.80000E+00, 0.81111E+01, 0.80000E+00
  995,1,3,4, 0.83333E+01, 0.70000E+00, 0.85556E+01, 0.70000E+00, 0.85556E+01, 0.71250E+00, 0.83333E+01, 0.71250E+00
  996,1,3,4, 0.83333E+01, 0.71250E+00, 0.85556E+01, 0.71250E+00, 0.85556E+01, 0.72500E+00, 0.83333E+01, 0.72500E+00
  997,1,3,3, 0.83333E+01, 0.72500E+00, 0.85556E+01, 0.72500E+00, 0.85556E+01, 0.75000E+00, 0.83333E+01, 0.75000E+00
  998,1,3,3, 0.83333E+01, 0.75000E+00, 0.85556E+01, 0.75000E+00, 0.85556E+01, 0.80000E+00, 0.83333E+01, 0.80000E+00
  999,1,3,4, 0.85556E+01, 0.70000E+00, 0.87778E+01, 0.70000E+00, 0.87778E+01, 0.71250E+00, 0.85556E+01, 0.71250E+00
 1000,1,3,4, 0.85556E+01, 0.71250E+00, 0.87778E+01, 0.71250E+00, 0.87778E+01, 0.72500E+00, 0.85556E+01, 0.72500E+00
 1001,1,3,3, 0.85556E+01, 0.72500E+00, 0.87778E+01, 0.72500E+00, 0.87778E+01, 0.75000E+00, 0.85556E+01, 0.75000E+00
 1002,1,3,3, 0.85556E+01, 0.75000E+00, 0.87778E+01, 0.75000E+00, 0.87778E+01, 0.80000E+00, 0.85556E+01, 0.80000E+00
 1003,1,3,4, 0.87778E+01, 0.70000E+00, 0.88889E+01, 0.70000E+00, 0.88889E+01, 0.71250E+00, 0.87778E+01, 0.71250E+00
 1004,1,3,4, 0.87778E+01, 0.71250E+00, 0.88889E+01, 0.71250E+00, 0.88889E+01, 0.72500E+00, 0.87778E+01, 0.72500E+00
 1005,1,3,3, 0.87778E+01, 0.72500E+00, 0.88889E+01, 0.72500E+00, 0.88889E+01, 0.75000E+00, 0.87778E+01, 0.75000E+00
 1006,1,3,4, 0.88889E+01, 0.70000E+00, 0.89444E+01, 0.70000E+00, 0.89444E+01, 0.71250E+00, 0.88889E+01, 0.71250E+00
 1007,1,3,4, 0.88889E+01, 0.71250E+00, 0.89444E+01, 0.71250E+00, 0.89444E+01, 0.72500E+00, 0.88889E+01, 0.72500E+00
 1008,1,4,4, 0.89444E+01, 0.70000E+00, 0.89722E+01, 0.70000E+00, 0.89722E+01, 0.71250E+00, 0.89444E+01, 0.71250E+00
 1009,1,4,4, 0.89722E+01, 0.70000E+00, 0.90000E+01, 0.70000E+00, 0.90000E+01, 0.71250E+00, 0.89722E+01, 0.71250E+00
 1010,1,4,4, 0.89722E+01, 0.71250E+00, 0.90000E+01, 0.71250E+00, 0.90000E+01, 0.72500E+00, 0.89722E+01, 0.72500E+00
 1011,1,4,4, 0.89444E+01, 0.71250E+00, 0.89722E+01, 0.71250E+00, 0.89722E+01, 0.72500E+00, 0.89444E+01, 0.72500E+00
 1012,1,4,3, 0.89444E+01, 0.72500E+00, 0.89722E+01, 0.72500E+00, 0.89722E+01, 0.75000E+00, 0.89444E+01, 0.75000E+00
 1013,1,4,3, 0.89722E+01, 0.72500E+00, 0.90000E+01, 0.72500E+00, 0.90000E+01, 0.75000E+00, 0.89722E+01, 0.75000E+00
 1014,1,3,3, 0.88889E+01, 0.72500E+00, 0.89444E+01, 0.72500E+00, 0.89444E+01, 0.75000E+00, 0.88889E+01, 0.75000E+00
 1015,1,3,3, 0.88889E+01, 0.75000E+00, 0.89444E+01, 0.75000E+00, 0.89444E+01, 0.80000E+00, 0.88889E+01, 0.80000E+00
 1016,1,4,3, 0.89444E+01, 0.75000E+00, 0.89722E+01, 0.75000E+00, 0.89722E+01, 0.80000E+00, 0.89444E+01, 0.80000E+00
 1017,1,4,3, 0.89722E+01, 0.75000E+00, 0.90000E+01, 0.75000E+00, 0.90000E+01, 0.80000E+00, 0.89722E+01, 0.80000E+00
 1018,1,3,3, 0.87778E+01, 0.75000E+00, 0.88889E+01, 0.75000E+00, 0.88889E+01, 0.80000E+00, 0.87778E+01, 0.80000E+00
 1019,1,3,3, 0.10000E+01, 0.80000E+00, 0.12222E+01, 0.80000E+00, 0.12222E+01, 0.90000E+00, 0.10000E+01, 0.90000E+00
 1020,1,3,3, 0.12222E+01, 0.80000E+00, 0.14444E+01, 0.80000E+00, 0.14444E+01, 0.90000E+00, 0.12222E+01, 0.90000E+00
 1021,1,3,3, 0.14444E+01, 0.80000E+00, 0.16667E+01, 0.80000E+00, 0.16667E+01, 0.90000E+00, 0.14444E+01, 0.90000E+00
 1022,1,3,3, 0.16667E+01, 0.80000E+00, 0.18889E+01, 0.80000E+00, 0.18889E+01, 0.90000E+00, 0.16667E+01, 0.90000E+00
 1023,1,3,3, 0.18889E+01, 0.80000E+00, 0.21111E+01, 0.80000E+00, 0.21111E+01, 0.90000E+00, 0.18889E+01, 0.90000E+00
 1024,1,3,3, 0.21111E+01, 0.80000E+00, 0.23333E+01, 0.80000E+00, 0.23333E+01, 0.90000E+00, 0.21111E+01, 0.90000E+00
 1025,1,3,3, 0.23333E+01, 0.80000E+00, 0.25556E+01, 0.80000E+00, 0.25556E+01, 0.90000E+00, 0.23333E+01, 0.90000E+00
 1026,1,3,3, 0.25556E+01, 0.80000E+00, 0.27778E+01, 0.80000E+00, 0.27778E+01, 0.90000E+00, 0.25556E+01, 0.90000E+00
 1027,1,3,3, 0.27778E+01, 0.80000E+00, 0.30000E+01, 0.80000E+00, 0.30000E+01, 0.90000E+00, 0.27778E+01, 0.90000E+00
 1028,1,3,3, 0.30000E+01, 0.80000E+00, 0.32222E+01, 0.80000E+00, 0.32222E+01, 0.90000E+00, 0.30000E+01, 0.90000E+00
 1029,1,3,3, 0.32222E+01, 0.80000E+00, 0.34444E+01, 0.80000E+00, 0.34444E+01, 0.90000E+00, 0.32222E+01, 0.90000E+00
 1030,1,3,3, 0.34444E+01, 0.80000E+00, 0.36667E+01, 0.80000E+00, 0.36667E+01, 0.90000E+00, 0.34444E+01, 0.90000E+00
 1031,1,3,3, 0.36667E+01, 0.80000E+00, 0.38889E+01, 0.80000E+00, 0.38889E+01, 0.90000E+00, 0.36667E+01, 0.90000E+00
 1032,1,3,3, 0.38889E+01, 0.80000E+00, 0.41111E+01, 0.80000E+00, 0.41111E+01, 0.90000E+00, 0.38889E+01, 0.90000E+00
 1033,1,3,3, 0.41111E+01, 0.80000E+00, 0.43333E+01, 0.80000E+00, 0.43333E+01, 0.90000E+00, 0.41111E+01, 0.90000E+00
 1034,1,3,3, 0.43333E+01, 0.80000E+00, 0.45556E+01, 0.80000E+00, 0.45556E+01, 0.90000E+00, 0.43333E+01, 0.90000E+00
 1035,1,3,3, 0.45556E+01, 0.80000E+00, 0.47778E+01, 0.80000E+00, 0.47778E+01, 0.90000E+00, 0.45556E+01, 0.90000E+00
 1036,1,3,3, 0.47778E+01, 0.80000E+00, 0.50000E+01, 0.80000E+00, 0.50000E+01, 0.90000E+00, 0.47778E+01, 0.90000E+00
 1037,1,3,3, 0.50000E+01, 0.80000E+00, 0.52222E+01, 0.80000E+00, 0.52222E+01, 0.90000E+00, 0.50000E+01, 0.90000E+00
 1038,1,3,3, 0.52222E+01, 0.80000E+00, 0.54444E+01, 0.80000E+00, 0.54444E+01, 0.90000E+00, 0.52222E+01, 0.90000E+00
 1039,1,3,3, 0.54444E+01, 0.80000E+00, 0.56667E+01, 0.80000E+00, 0.56667E+01, 0.90000E+00, 0.54444E+01, 0.90000E+00
 1040,1,3,3, 0.56667E+01, 0.80000E+00, 0.58889E+01, 0.80000E+00, 0.58889E+01, 0.90000E+00, 0.56667E+01, 0.90000E+00
 1041,1,3,3, 0.58889E+01, 0.80000E+00, 0.61111E+01, 0.80000E+00, 0.61111E+01, 0.90000E+00, 0.58889E+01, 0.90000E+00
 1042,1,3,3, 0.61111E+01, 0.80000E+00, 0.63333E+01, 0.80000E+00, 0.63333E+01, 0.90000E+00, 0.61111E+01, 0.90000E+00
 1043,1,3,3, 0.63333E+01, 0.80000E+00, 0.65556E+01, 0.80000E+00, 0.65556E+01, 0.90000E+00, 0.63333E+01, 0.90000E+00
 1044,1,3,3, 0.65556E+01, 0.80000E+00, 0.67778E+01, 0.80000E+00, 0.67778E+01, 0.90000E+00, 0.65556E+01, 0.90000E+00
 1045,1,3,3, 0.67778E+01, 0.80000E+00, 0.70000E+01, 0.80000E+00, 0.70000E+01, 0.90000E+00, 0.67778E+01, 0.90000E+00
 1046,1,3,3, 0.70000E+01, 0.80000E+00, 0.72222E+01, 0.80000E+00, 0.72222E+01, 0.90000E+00, 0.70000E+01, 0.90000E+00
 1047,1,3,3, 0.72222E+01, 0.80000E+00, 0.74444E+01, 0.80000E+00, 0.74444E+01, 0.90000E+00, 0.72222E+01, 0.90000E+00
 1048,1,3,3, 0.74444E+01, 0.80000E+00, 0.76667E+01, 0.80000E+00, 0.76667E+01, 0.90000E+00, 0.74444E+01, 0.90000E+00
 1049,1,3,3, 0.76667E+01, 0.80000E+00, 0.78889E+01, 0.80000E+00, 0.78889E+01, 0.90000E+00, 0.76667E+01, 0.90000E+00
 1050,1,3,3, 0.78889E+01, 0.80000E+00, 0.81111E+01, 0.80000E+00, 0.81111E+01, 0.90000E+00, 0.78889E+01, 0.90000E+00
 1051,1,3,3, 0.81111E+01, 0.80000E+00, 0.83333E+01, 0.80000E+00, 0.83333E+01, 0.90000E+00, 0.81111E+01, 0.90000E+00
 1052,1,3,3, 0.83333E+01, 0.80000E+00, 0.85556E+01, 0.80000E+00, 0.85556E+01, 0.90000E+00, 0.83333E+01, 0.90000E+00
 1053,1,3,3, 0.85556E+01, 0.80000E+00, 0.87778E+01, 0.80000E+00, 0.87778E+01, 0.90000E+00, 0.85556E+01, 0.90000E+00
 1054,1,3,3, 0.87778E+01, 0.80000E+00, 0.88889E+01, 0.80000E+00, 0.88889E+01, 0.90000E+00, 0.87778E+01, 0.90000E+00
 1055,1,3,3, 0.88889E+01, 0.80000E+00, 0.89444E+01, 0.80000E+00, 0.89444E+01, 0.90000E+00, 0.88889E+01, 0.90000E+00
 1056,1,4,3, 0.89444E+01, 0.80000E+00, 0.89722E+01, 0.80000E+00, 0.89722E+01, 0.90000E+00, 0.89444E+01, 0.90000E+00
 1057,1,4,3, 0.89722E+01, 0.80000E+00, 0.90000E+01, 0.80000E+00, 0.90000E+01, 0.90000E+00, 0.89722E+01, 0.90000E+00
 1058,1,3,3, 0.10000E+01, 0.90000E+00, 0.12222E+01, 0.90000E+00, 0.12222E+01, 0.10000E+01, 0.10000E+01, 0.10000E+01
 1059,1,3,3, 0.12222E+01, 0.90000E+00, 0.14444E+01, 0.90000E+00, 0.14444E+01, 0.10000E+01, 0.12222E+01, 0.10000E+01
 1060,1,3,3, 0.14444E+01, 0.90000E+00, 0.16667E+01, 0.90000E+00, 0.16667E+01, 0.10000E+01, 0.14444E+01, 0.10000E+01
 1061,1,3,3, 0.16667E+01, 0.90000E+00, 0.18889E+01, 0.90000E+00, 0.18889E+01, 0.10000E+01, 0.16667E+01, 0.10000E+01
 1062,1,3,3, 0.18889E+01, 0.90000E+00, 0.21111E+01, 0.90000E+00, 0.21111E+01, 0.10000E+01, 0.18889E+01, 0.10000E+01
 1063,1,3,3, 0.21111E+01, 0.90000E+00, 0.23333E+01, 0.90000E+00, 0.23333E+01, 0.10000E+01, 0.21111E+01, 0.10000E+01
 1064,1,3,3, 0.23333E+01, 0.90000E+00, 0.25556E+01, 0.90000E+00, 0.25556E+01, 0.10000E+01, 0.23333E+01, 0.10000E+01
 1065,1,3,3, 0.25556E+01, 0.90000E+00, 0.27778E+01, 0.90000E+00, 0.27778E+01, 0.10000E+01, 0.25556E+01, 0.10000E+01
 1066,1,3,3, 0.27778E+01, 0.90000E+00, 0.30000E+01, 0.90000E+00, 0.30000E+01, 0.10000E+01, 0.27778E+01, 0.10000E+01
 1067,1,3,3, 0.30000E+01, 0.90000E+00, 0.32222E+01, 0.90000E+00, 0.32222E+01, 0.10000E+01, 0.30000E+01, 0.10000E+01
 1068,1,3,3, 0.32222E+01, 0.90000E+00, 0.34444E+01, 0.90000E+00, 0.34444E+01, 0.10000E+01, 0.32222E+01, 0.10000E+01
 1069,1,3,3, 0.34444E+01, 0.90000E+00, 0.36667E+01, 0.90000E+00, 0.36667E+01, 0.10000E+01, 0.34444E+01, 0.10000E+01
 1070,1,3,3, 0.36667E+01, 0.90000E+00, 0.38889E+01, 0.90000E+00, 0.38889E+01, 0.10000E+01, 0.36667E+01, 0.10000E+01
 1071,1,3,3, 0.38889E+01, 0.90000E+00, 0.41111E+01, 0.90000E+00, 0.41111E+01, 0.10000E+01, 0.38889E+01, 0.10000E+01
 1072,1,3,3, 0.41111E+01, 0.90000E+00, 0.43333E+01, 0.90000E+00, 0.43333E+01, 0.10000E+01, 0.41111E+01, 0.10000E+01
 1073,1,3,3, 0.43333E+01, 0.90000E+00, 0.45556E+01, 0.90000E+00, 0.45556E+01, 0.10000E+01, 0.43333E+01, 0.10000E+01
 1074,1,3,3, 0.45556E+01, 0.90000E+00, 0.47778E+01, 0.90000E+00, 0.47778E+01, 0.10000E+01, 0.45556E+01, 0.10000E+01
 1075,1,3,3, 0.47778E+01, 0.90000E+00, 0.50000E+01, 0.90000E+00, 0.50000E+01, 0.10000E+01, 0.47778E+01, 0.10000E+01
 1076,1,3,3, 0.50000E+01, 0.90000E+00, 0.52222E+01, 0.90000E+00, 0.52222E+01, 0.10000E+01, 0.50000E+01, 0.10000E+01
 1077,1,3,3, 0.52222E+01, 0.90000E+00, 0.54444E+01, 0.90000E+00, 0.54444E+01, 0.10000E+01, 0.52222E+01, 0.10000E+01
 1078,1,3,3, 0.54444E+01, 0.90000E+00, 0.56667E+01, 0.90000E+00, 0.56667E+01, 0.10000E+01, 0.54444E+01, 0.10000E+01
 1079,1,3,3, 0.56667E+01, 0.90000E+00, 0.58889E+01, 0.90000E+00, 0.58889E+01, 0.10000E+01, 0.56667E+01, 0.10000E+01
 1080,1,3,3, 0.58889E+01, 0.90000E+00, 0.61111E+01, 0.90000E+00, 0.61111E+01, 0.10000E+01, 0.58889E+01, 0.10000E+01
 1081,1,3,3, 0.61111E+01, 0.90000E+00, 0.63333E+01, 0.90000E+00, 0.63333E+01, 0.10000E+01, 0.61111E+01, 0.10000E+01
 1082,1,3,3, 0.63333E+01, 0.90000E+00, 0.65556E+01, 0.90000E+00, 0.65556E+01, 0.10000E+01, 0.63333E+01, 0.10000E+01
 1083,1,3,3, 0.65556E+01, 0.90000E+00, 0.67778E+01, 0.90000E+00, 0.67778E+01, 0.10000E+01, 0.65556E+01, 0.10000E+01
 1084,1,3,3, 0.67778E+01, 0.90000E+00, 0.70000E+01, 0.90000E+00, 0.70000E+01, 0.10000E+01, 0.67778E+01, 0.10000E+01
 1085,1,3,3, 0.70000E+01, 0.90000E+00, 0.72222E+01, 0.90000E+00, 0.72222E+01, 0.10000E+01, 0.70000E+01, 0.10000E+01
 1086,1,3,3, 0.72222E+01, 0.90000E+00, 0.74444E+01, 0.90000E+00, 0.74444E+01, 0.10000E+01, 0.72222E+01, 0.10000E+01
 1087,1,3,3, 0.74444E+01, 0.90000E+00, 0.76667E+01, 0.90000E+00, 0.76667E+01, 0.10000E+01, 0.74444E+01, 0.10000E+01
 1088,1,3,3, 0.76667E+01, 0.90000E+00, 0.78889E+01, 0.90000E+00, 0.78889E+01, 0.10000E+01, 0.76667E+01, 0.10000E+01
 1089,1,3,3, 0.78889E+01, 0.90000E+00, 0.81111E+01, 0.90000E+00, 0.81111E+01, 0.10000E+01, 0.78889E+01, 0.10000E+01
 1090,1,3,3, 0.81111E+01, 0.90000E+00, 0.83333E+01, 0.90000E+00, 0.83333E+01, 0.10000E+01, 0.81111E+01, 0.10000E+01
 1091,1,3,3, 0.83333E+01, 0.90000E+00, 0.85556E+01, 0.90000E+00, 0.85556E+01, 0.10000E+01, 0.83333E+01, 0.10000E+01
 1092,1,3,3, 0.85556E+01, 0.90000E+00, 0.87778E+01, 0.90000E+00, 0.87778E+01, 0.10000E+01, 0.85556E+01, 0.10000E+01
 1093,1,3,3, 0.87778E+01, 0.90000E+00, 0.88889E+01, 0.90000E+00, 0.88889E+01, 0.10000E+01, 0.87778E+01, 0.10000E+01
 1094,1,3,3, 0.88889E+01, 0.90000E+00, 0.89444E+01, 0.90000E+00, 0.89444E+01, 0.10000E+01, 0.88889E+01, 0.10000E+01
 1095,1,4,3, 0.89444E+01, 0.90000E+00, 0.89722E+01, 0.90000E+00, 0.89722E+01, 0.10000E+01, 0.89444E+01, 0.10000E+01
 1096,1,4,3, 0.89722E+01, 0.90000E+00, 0.90000E+01, 0.90000E+00, 0.90000E+01, 0.10000E+01, 0.89722E+01, 0.10000E+01
 1097,2,4,3, 0.90000E+01, 0.70000E+00, 0.90042E+01, 0.70000E+00, 0.90042E+01, 0.72500E+00, 0.90000E+01, 0.72500E+00
 1098,2,4,3, 0.90042E+01, 0.70000E+00, 0.90083E+01, 0.70000E+00, 0.90083E+01, 0.72500E+00, 0.90042E+01, 0.72500E+00
 1099,2,4,3, 0.90042E+01, 0.72500E+00, 0.90083E+01, 0.72500E+00, 0.90083E+01, 0.75000E+00, 0.90042E+01, 0.75000E+00
 1100,2,4,3, 0.90000E+01, 0.72500E+00, 0.90042E+01, 0.72500E+00, 0.90042E+01, 0.75000E+00, 0.90000E+01, 0.75000E+00
 1101,2,4,3, 0.90083E+01, 0.70000E+00, 0.90167E+01, 0.70000E+00, 0.90167E+01, 0.75000E+00, 0.90083E+01, 0.75000E+00
 1102,2,3,3, 0.90167E+01, 0.70000E+00, 0.90333E+01, 0.70000E+00, 0.90333E+01, 0.75000E+00, 0.90167E+01, 0.75000E+00
 1103,2,3,3, 0.90167E+01, 0.75000E+00, 0.90333E+01, 0.75000E+00, 0.90333E+01, 0.80000E+00, 0.90167E+01, 0.80000E+00
 1104,2,4,3, 0.90000E+01, 0.75000E+00, 0.90083E+01, 0.75000E+00, 0.90083E+01, 0.80000E+00, 0.90000E+01, 0.80000E+00
 1105,2,4,3, 0.90083E+01, 0.75000E+00, 0.90167E+01, 0.75000E+00, 0.90167E+01, 0.80000E+00, 0.90083E+01, 0.80000E+00
 1106,2,3,3, 0.90333E+01, 0.70000E+00, 0.90667E+01, 0.70000E+00, 0.90667E+01, 0.80000E+00, 0.90333E+01, 0.80000E+00
 1107,2,3,3, 0.90667E+01, 0.70000E+00, 0.91333E+01, 0.70000E+00, 0.91333E+01, 0.80000E+00, 0.90667E+01, 0.80000E+00
 1108,2,3,3, 0.91333E+01, 0.70000E+00, 0.92667E+01, 0.70000E+00, 0.92667E+01, 0.80000E+00, 0.91333E+01, 0.80000E+00
 1109,2,3,3, 0.92667E+01, 0.70000E+00, 0.93333E+01, 0.70000E+00, 0.93333E+01, 0.80000E+00, 0.92667E+01, 0.80000E+00
 1110,2,3,3, 0.93333E+01, 0.70000E+00, 0.93667E+01, 0.70000E+00, 0.93667E+01, 0.80000E+00, 0.93333E+01, 0.80000E+00
 1111,2,4,3, 0.93667E+01, 0.70000E+00, 0.93833E+01, 0.70000E+00, 0.93833E+01, 0.80000E+00, 0.93667E+01, 0.80000E+00
 1112,2,4,3, 0.93833E+01, 0.70000E+00, 0.94000E+01, 0.70000E+00, 0.94000E+01, 0.80000E+00, 0.93833E+01, 0.80000E+00
 1113,2,4,3, 0.90000E+01, 0.80000E+00, 0.90167E+01, 0.80000E+00, 0.90167E+01, 0.90000E+00, 0.90000E+01, 0.90000E+00
 1114,2,4,3, 0.90167E+01, 0.80000E+00, 0.90333E+01, 0.80000E+00, 0.90333E+01, 0.90000E+00, 0.90167E+01, 0.90000E+00
 1115,2,3,3, 0.90333E+01, 0.80000E+00, 0.90667E+01, 0.80000E+00, 0.90667E+01, 0.90000E+00, 0.90333E+01, 0.90000E+00
 1116,2,3,3, 0.90667E+01, 0.80000E+00, 0.91333E+01, 0.80000E+00, 0.91333E+01, 0.90000E+00, 0.90667E+01, 0.90000E+00
 1117,2,3,3, 0.91333E+01, 0.80000E+00, 0.92667E+01, 0.80000E+00, 0.92667E+01, 0.90000E+00, 0.91333E+01, 0.90000E+00
 1118,2,3,3, 0.92667E+01, 0.80000E+00, 0.93333E+01, 0.80000E+00, 0.93333E+01, 0.90000E+00, 0.92667E+01, 0.90000E+00
 1119,2,3,3, 0.93333E+01, 0.80000E+00, 0.93667E+01, 0.80000E+00, 0.93667E+01, 0.90000E+00, 0.93333E+01, 0.90000E+00
 1120,2,4,3, 0.93667E+01, 0.80000E+00, 0.93833E+01, 0.80000E+00, 0.93833E+01, 0.90000E+00, 0.93667E+01, 0.90000E+00
 1121,2,4,3, 0.93833E+01, 0.80000E+00, 0.94000E+01, 0.80000E+00, 0.94000E+01, 0.90000E+00, 0.93833E+01, 0.90000E+00
 1122,2,4,3, 0.90000E+01, 0.90000E+00, 0.90167E+01, 0.90000E+00, 0.90167E+01, 0.10000E+01, 0.90000E+01, 0.10000E+01
 1123,2,4,3, 0.90167E+01, 0.90000E+00, 0.90333E+01, 0.90000E+00, 0.90333E+01, 0.10000E+01, 0.90167E+01, 0.10000E+01
 1124,2,3,3, 0.90333E+01, 0.90000E+00, 0.90667E+01, 0.90000E+00, 0.90667E+01, 0.10000E+01, 0.90333E+01, 0.10000E+01
 1125,2,3,3, 0.90667E+01, 0.90000E+00, 0.91333E+01, 0.90000E+00, 0.91333E+01, 0.10000E+01, 0.90667E+01, 0.10000E+01
 1126,2,3,3, 0.91333E+01, 0.90000E+00, 0.92667E+01, 0.90000E+00, 0.92667E+01, 0.10000E+01, 0.91333E+01, 0.10000E+01
 1127,2,3,3, 0.92667E+01, 0.90000E+00, 0.93333E+01, 0.90000E+00, 0.93333E+01, 0.10000E+01, 0.92667E+01, 0.10000E+01
 1128,2,3,3, 0.93333E+01, 0.90000E+00, 0.93667E+01, 0.90000E+00, 0.93667E+01, 0.10000E+01, 0.93333E+01, 0.10000E+01
 1129,2,4,3, 0.93667E+01, 0.90000E+00, 0.93833E+01, 0.90000E+00, 0.93833E+01, 0.10000E+01, 0.93667E+01, 0.10000E+01
 1130,2,4,3, 0.93833E+01, 0.90000E+00, 0.94000E+01, 0.90000E+00, 0.94000E+01, 0.10000E+01, 0.93833E+01, 0.10000E+01
 1131,3,4,3, 0.94000E+01, 0.70000E+00, 0.94250E+01, 0.70000E+00, 0.94250E+01, 0.80000E+00, 0.94000E+01, 0.80000E+00
 1132,3,4,3, 0.94250E+01, 0.70000E+00, 0.94500E+01, 0.70000E+00, 0.94500E+01, 0.80000E+00, 0.94250E+01, 0.80000E+00
 1133,3,3,3, 0.94500E+01, 0.70000E+00, 0.95000E+01, 0.70000E+00, 0.95000E+01, 0.80000E+00, 0.94500E+01, 0.80000E+00
 1134,3,3,3, 0.95000E+01, 0.70000E+00, 0.96000E+01, 0.70000E+00, 0.96000E+01, 0.80000E+00, 0.95000E+01, 0.80000E+00
 1135,3,3,3, 0.96000E+01, 0.70000E+00, 0.98000E+01, 0.70000E+00, 0.98000E+01, 0.80000E+00, 0.96000E+01, 0.80000E+00
 1136,3,3,3, 0.98000E+01, 0.70000E+00, 0.10000E+02, 0.70000E+00, 0.10000E+02, 0.80000E+00, 0.98000E+01, 0.80000E+00
 1137,3,4,3, 0.94000E+01, 0.80000E+00, 0.94250E+01, 0.80000E+00, 0.94250E+01, 0.90000E+00, 0.94000E+01, 0.90000E+00
 1138,3,4,3, 0.94250E+01, 0.80000E+00, 0.94500E+01, 0.80000E+00, 0.94500E+01, 0.90000E+00, 0.94250E+01, 0.90000E+00
 1139,3,3,3, 0.94500E+01, 0.80000E+00, 0.95000E+01, 0.80000E+00, 0.95000E+01, 0.90000E+00, 0.94500E+01, 0.90000E+00
 1140,3,3,3, 0.95000E+01, 0.80000E+00, 0.96000E+01, 0.80000E+00, 0.96000E+01, 0.90000E+00, 0.95000E+01, 0.90000E+00
 1141,3,3,3, 0.96000E+01, 0.80000E+00, 0.98000E+01, 0.80000E+00, 0.98000E+01, 0.90000E+00, 0.96000E+01, 0.90000E+00
 1142,3,3,3, 0.98000E+01, 0.80000E+00, 0.10000E+02, 0.80000E+00, 0.10000E+02, 0.90000E+00, 0.98000E+01, 0.90000E+00
 1143,3,4,3, 0.94000E+01, 0.90000E+00, 0.94250E+01, 0.90000E+00, 0.94250E+01, 0.10000E+01, 0.94000E+01, 0.10000E+01
 1144,3,4,3, 0.94250E+01, 0.90000E+00, 0.94500E+01, 0.90000E+00, 0.94500E+01, 0.10000E+01, 0.94250E+01, 0.10000E+01
 1145,3,3,3, 0.94500E+01, 0.90000E+00, 0.95000E+01, 0.90000E+00, 0.95000E+01, 0.10000E+01, 0.94500E+01, 0.10000E+01
 1146,3,3,3, 0.95000E+01, 0.90000E+00, 0.96000E+01, 0.90000E+00, 0.96000E+01, 0.10000E+01, 0.95000E+01, 0.10000E+01
 1147,3,3,3, 0.96000E+01, 0.90000E+00, 0.98000E+01, 0.90000E+00, 0.98000E+01, 0.10000E+01, 0.96000E+01, 0.10000E+01
 1148,3,3,3, 0.98000E+01, 0.90000E+00, 0.10000E+02, 0.90000E+00, 0.10000E+02, 0.10000E+01, 0.98000E+01, 0.10000E+01


==> figures/sec4/b2cl4/qoi_data.csv <==
 0.00000E+00, 0.2981499999906E+02, 0.1000000000000E+02, 0.8614720858078E+02, 0.1000000000000E+01, 0.1560000000000E+01, 0.3120000000000E+01, 0.1560000000000E+01, 0.3120000000000E+01, 0.2687792907721E+03,-0.1092613558953E+02, 0.3760000000000E+01
 0.00000E+00, 0.2981499999813E+02, 0.1000000000000E+02, 0.8614720858384E+02, 0.1000000000000E+01, 0.1560000000000E+01, 0.3120000000000E+01, 0.1560000000000E+01, 0.3120000000000E+01, 0.2687792907817E+03,-0.1092613558473E+02, 0.3760000000000E+01
 0.75000E-01, 0.2981500193124E+02, 0.1000000000000E+02, 0.8659898486998E+02, 0.1000000000000E+01, 0.1560015080347E+01, 0.3120000000000E+01, 0.1559979091491E+01, 0.3120000000000E+01, 0.2701530367077E+03,-0.1030442407209E+02, 0.3760000000000E+01
 0.15000E+00, 0.2981502626833E+02, 0.1000000000000E+02, 0.8711688918567E+02, 0.1000000000000E+01, 0.1560066357966E+01, 0.3120000000000E+01, 0.1559901011059E+01, 0.3120000000000E+01, 0.2717329171730E+03,-0.9415255019153E+01, 0.3760000000000E+01
 0.22500E+00, 0.2981507714130E+02, 0.1000000000000E+02, 0.8717979764045E+02, 0.1000000000000E+01, 0.1560145401368E+01, 0.3120000000000E+01, 0.1559790748800E+01, 0.3120000000000E+01, 0.2719290191937E+03,-0.9228383503308E+01, 0.3760000000000E+01
 0.30000E+00, 0.2981512733310E+02, 0.1000000000000E+02, 0.8715626694014E+02, 0.1000000000000E+01, 0.1560226262546E+01, 0.3120000000000E+01, 0.1559683786453E+01, 0.3120000000000E+01, 0.2718556786141E+03,-0.9328477587748E+01, 0.3760000000000E+01
 0.37500E+00, 0.2981517512261E+02, 0.1000000000000E+02, 0.8713921899523E+02, 0.1000000000000E+01, 0.1560302277256E+01, 0.3120000000000E+01, 0.1559576652786E+01, 0.3120000000000E+01, 0.2718025445203E+03,-0.9353457285082E+01, 0.3760000000000E+01
 0.45000E+00, 0.2981522179627E+02, 0.1000000000000E+02, 0.8714350234517E+02, 0.1000000000000E+01, 0.1560377618470E+01, 0.3120000000000E+01, 0.1559471073426E+01, 0.3120000000000E+01, 0.2718159000727E+03,-0.9349013341270E+01, 0.3760000000000E+01
 0.52500E+00, 0.2981526881510E+02, 0.1000000000000E+02, 0.8714700216660E+02, 0.1000000000000E+01, 0.1560452991566E+01, 0.3120000000000E+01, 0.1559364872590E+01, 0.3120000000000E+01, 0.2718268132953E+03,-0.9334750871897E+01, 0.3760000000000E+01
 0.60000E+00, 0.2981531587780E+02, 0.1000000000000E+02, 0.8714982164166E+02, 0.1000000000000E+01, 0.1560528626332E+01, 0.3120000000000E+01, 0.1559258793562E+01, 0.3120000000000E+01, 0.2718356053662E+03,-0.9327537869112E+01, 0.3760000000000E+01
 0.67500E+00, 0.2981536301369E+02, 0.1000000000000E+02, 0.8715136388803E+02, 0.1000000000000E+01, 0.1560604237351E+01, 0.3120000000000E+01, 0.1559152597598E+01, 0.3120000000000E+01, 0.2718404160021E+03,-0.9321067803680E+01, 0.3760000000000E+01
 0.75000E+00, 0.2981541009460E+02, 0.1000000000000E+02, 0.8715307246754E+02, 0.1000000000000E+01, 0.1560679848845E+01, 0.3120000000000E+01, 0.1559046461615E+01, 0.3120000000000E+01, 0.2718457448079E+03,-0.9315447039538E+01, 0.3760000000000E+01
 0.82500E+00, 0.2981545720325E+02, 0.1000000000000E+02, 0.8715466933425E+02, 0.1000000000000E+01, 0.1560755444473E+01, 0.3120000000000E+01, 0.1558940306400E+01, 0.3120000000000E+01, 0.2718507252243E+03,-0.9309674315479E+01, 0.3760000000000E+01
 0.90000E+00, 0.2981550428477E+02, 0.1000000000000E+02, 0.8715624848223E+02, 0.1000000000000E+01, 0.1560831044243E+01, 0.3120000000000E+01, 0.1558834161810E+01, 0.3120000000000E+01, 0.2718556502055E+03,-0.9304256252605E+01, 0.3760000000000E+01
 0.97500E+00, 0.2981555139236E+02, 0.1000000000000E+02, 0.8715773749226E+02, 0.1000000000000E+01, 0.1560906642609E+01, 0.3120000000000E+01, 0.1558728011989E+01, 0.3120000000000E+01, 0.2718602940970E+03,-0.9299033210724E+01, 0.3760000000000E+01
 0.10500E+01, 0.2981559847712E+02, 0.1000000000000E+02, 0.8715916563855E+02, 0.1000000000000E+01, 0.1560982241742E+01, 0.3120000000000E+01, 0.1558621864422E+01, 0.3120000000000E+01, 0.2718647481128E+03,-0.9294057767714E+01, 0.3760000000000E+01
 0.11250E+01, 0.2981564558427E+02, 0.1000000000000E+02, 0.8716054383772E+02, 0.1000000000000E+01, 0.1561057840077E+01, 0.3120000000000E+01, 0.1558515716043E+01, 0.3120000000000E+01, 0.2718690463496E+03,-0.9289249966566E+01, 0.3760000000000E+01
 0.12000E+01, 0.2981569267068E+02, 0.1000000000000E+02, 0.8716186890445E+02, 0.1000000000000E+01, 0.1561133438397E+01, 0.3120000000000E+01, 0.1558409568210E+01, 0.3120000000000E+01, 0.2718731788389E+03,-0.9284621036302E+01, 0.3760000000000E+01
 0.12750E+01, 0.2981573977781E+02, 0.1000000000000E+02, 0.8716315803291E+02, 0.1000000000000E+01, 0.1561209036355E+01, 0.3120000000000E+01, 0.1558303420276E+01, 0.3120000000000E+01, 0.2718771992391E+03,-0.9280129512881E+01, 0.3760000000000E+01
 0.13500E+01, 0.2981578686574E+02, 0.1000000000000E+02, 0.8716440090342E+02, 0.1000000000000E+01, 0.1561284634264E+01, 0.3120000000000E+01, 0.1558197272508E+01, 0.3120000000000E+01, 0.2718810753405E+03,-0.9275786473001E+01, 0.3760000000000E+01
 0.14250E+01, 0.2981583397308E+02, 0.1000000000000E+02, 0.8716561536003E+02, 0.1000000000000E+01, 0.1561360231905E+01, 0.3120000000000E+01, 0.1558091124744E+01, 0.3120000000000E+01, 0.2718848628232E+03,-0.9271555308370E+01, 0.3760000000000E+01
 0.15000E+01, 0.2981588106243E+02, 0.1000000000000E+02, 0.8716679005109E+02, 0.1000000000000E+01, 0.1561435829512E+01, 0.3120000000000E+01, 0.1557984977095E+01, 0.3120000000000E+01, 0.2718885262600E+03,-0.9267451536342E+01, 0.3760000000000E+01
 0.15750E+01, 0.2981592817010E+02, 0.1000000000000E+02, 0.8716794154028E+02, 0.1000000000000E+01, 0.1561511426879E+01, 0.3120000000000E+01, 0.1557878829436E+01, 0.3120000000000E+01, 0.2718921173364E+03,-0.9263439537977E+01, 0.3760000000000E+01
 0.16500E+01, 0.2981597526077E+02, 0.1000000000000E+02, 0.8716905846353E+02, 0.1000000000000E+01, 0.1561587024240E+01, 0.3120000000000E+01, 0.1557772681896E+01, 0.3120000000000E+01, 0.2718956005864E+03,-0.9259539175880E+01, 0.3760000000000E+01
 0.17250E+01, 0.2981602236887E+02, 0.1000000000000E+02, 0.8717015604126E+02, 0.1000000000000E+01, 0.1561662621376E+01, 0.3120000000000E+01, 0.1557666534317E+01, 0.3120000000000E+01, 0.2718990235057E+03,-0.9255715192581E+01, 0.3760000000000E+01
 0.18000E+01, 0.2981606946080E+02, 0.1000000000000E+02, 0.8717122318876E+02, 0.1000000000000E+01, 0.1561738218528E+01, 0.3120000000000E+01, 0.1557560386867E+01, 0.3120000000000E+01, 0.2719023514994E+03,-0.9251990459421E+01, 0.3760000000000E+01
 0.18750E+01, 0.2981611656939E+02, 0.1000000000000E+02, 0.8717227400374E+02, 0.1000000000000E+01, 0.1561813815466E+01, 0.3120000000000E+01, 0.1557454239357E+01, 0.3120000000000E+01, 0.2719056285613E+03,-0.9248330078909E+01, 0.3760000000000E+01
 0.19500E+01, 0.2981616366251E+02, 0.1000000000000E+02, 0.8717329771873E+02, 0.1000000000000E+01, 0.1561889412436E+01, 0.3120000000000E+01, 0.1557348091982E+01, 0.3120000000000E+01, 0.2719088210860E+03,-0.9244758917376E+01, 0.3760000000000E+01
 0.20250E+01, 0.2981621077164E+02, 0.1000000000000E+02, 0.8717430750532E+02, 0.1000000000000E+01, 0.1561965009202E+01, 0.3120000000000E+01, 0.1557241944530E+01, 0.3120000000000E+01, 0.2719119701779E+03,-0.9241242548244E+01, 0.3760000000000E+01
 0.21000E+01, 0.2981625786591E+02, 0.1000000000000E+02, 0.8717529292981E+02, 0.1000000000000E+01, 0.1562040606010E+01, 0.3120000000000E+01, 0.1557135797220E+01, 0.3120000000000E+01, 0.2719150432732E+03,-0.9237807108638E+01, 0.3760000000000E+01
 0.21750E+01, 0.2981630497562E+02, 0.1000000000000E+02, 0.8717626638611E+02, 0.1000000000000E+01, 0.1562116202622E+01, 0.3120000000000E+01, 0.1557029649821E+01, 0.3120000000000E+01, 0.2719180790506E+03,-0.9234418699486E+01, 0.3760000000000E+01
 0.22500E+01, 0.2981635207099E+02, 0.1000000000000E+02, 0.8717721775609E+02, 0.1000000000000E+01, 0.1562191799286E+01, 0.3120000000000E+01, 0.1556923502566E+01, 0.3120000000000E+01, 0.2719210459304E+03,-0.9231104250825E+01, 0.3760000000000E+01
 0.23250E+01, 0.2981639918131E+02, 0.1000000000000E+02, 0.8717815877908E+02, 0.1000000000000E+01, 0.1562267395760E+01, 0.3120000000000E+01, 0.1556817355213E+01, 0.3120000000000E+01, 0.2719239805490E+03,-0.9227830451589E+01, 0.3760000000000E+01
 0.24000E+01, 0.2981644627774E+02, 0.1000000000000E+02, 0.8717907964562E+02, 0.1000000000000E+01, 0.1562342992291E+01, 0.3120000000000E+01, 0.1556711208007E+01, 0.3120000000000E+01, 0.2719268522902E+03,-0.9224624646961E+01, 0.3760000000000E+01
 0.24750E+01, 0.2981649338871E+02, 0.1000000000000E+02, 0.8717999152813E+02, 0.1000000000000E+01, 0.1562418588640E+01, 0.3120000000000E+01, 0.1556605060697E+01, 0.3120000000000E+01, 0.2719296960215E+03,-0.9221454140416E+01, 0.3760000000000E+01
 0.25500E+01, 0.2981654048616E+02, 0.1000000000000E+02, 0.8718088490394E+02, 0.1000000000000E+01, 0.1562494185051E+01, 0.3120000000000E+01, 0.1556498913535E+01, 0.3120000000000E+01, 0.2719324820215E+03,-0.9218346487823E+01, 0.3760000000000E+01
 0.26250E+01, 0.2981658759779E+02, 0.1000000000000E+02, 0.8718177045033E+02, 0.1000000000000E+01, 0.1562569781284E+01, 0.3120000000000E+01, 0.1556392766263E+01, 0.3120000000000E+01, 0.2719352436131E+03,-0.9215269599129E+01, 0.3760000000000E+01
 0.27000E+01, 0.2981663469624E+02, 0.1000000000000E+02, 0.8718263892047E+02, 0.1000000000000E+01, 0.1562645377583E+01, 0.3120000000000E+01, 0.1556286619139E+01, 0.3120000000000E+01, 0.2719379519357E+03,-0.9212251045796E+01, 0.3760000000000E+01
 0.27750E+01, 0.2981668180854E+02, 0.1000000000000E+02, 0.8718350055657E+02, 0.1000000000000E+01, 0.1562720973710E+01, 0.3120000000000E+01, 0.1556180471904E+01, 0.3120000000000E+01, 0.2719406389544E+03,-0.9209259372656E+01, 0.3760000000000E+01
 0.28500E+01, 0.2981672890797E+02, 0.1000000000000E+02, 0.8718434637188E+02, 0.1000000000000E+01, 0.1562796569905E+01, 0.3120000000000E+01, 0.1556074324816E+01, 0.3120000000000E+01, 0.2719432766202E+03,-0.9206322042996E+01, 0.3760000000000E+01
 0.29250E+01, 0.2981677602096E+02, 0.1000000000000E+02, 0.8718518621027E+02, 0.1000000000000E+01, 0.1562872165933E+01, 0.3120000000000E+01, 0.1555968177614E+01, 0.3120000000000E+01, 0.2719458956555E+03,-0.9203408219461E+01, 0.3760000000000E+01
 0.30000E+01, 0.2981682312136E+02, 0.1000000000000E+02, 0.8718601133442E+02, 0.1000000000000E+01, 0.1562947762030E+01, 0.3120000000000E+01, 0.1555862030558E+01, 0.3120000000000E+01, 0.2719484687897E+03,-0.9200545186353E+01, 0.3760000000000E+01
 0.30750E+01, 0.2981687023504E+02, 0.1000000000000E+02, 0.8718683123743E+02, 0.1000000000000E+01, 0.1563023357966E+01, 0.3120000000000E+01, 0.1555755883387E+01, 0.3120000000000E+01, 0.2719510256505E+03,-0.9197702705909E+01, 0.3760000000000E+01
 0.31500E+01, 0.2981691733638E+02, 0.1000000000000E+02, 0.8718763741722E+02, 0.1000000000000E+01, 0.1563098953972E+01, 0.3120000000000E+01, 0.1555649736360E+01, 0.3120000000000E+01, 0.2719535397015E+03,-0.9194907808745E+01, 0.3760000000000E+01
 0.32250E+01, 0.2981696445077E+02, 0.1000000000000E+02, 0.8718843903548E+02, 0.1000000000000E+01, 0.1563174549822E+01, 0.3120000000000E+01, 0.1555543589218E+01, 0.3120000000000E+01, 0.2719560395364E+03,-0.9192130868631E+01, 0.3760000000000E+01
 0.33000E+01, 0.2981701155303E+02, 0.1000000000000E+02, 0.8718922781511E+02, 0.1000000000000E+01, 0.1563250145742E+01, 0.3120000000000E+01, 0.1555437442219E+01, 0.3120000000000E+01, 0.2719584993208E+03,-0.9189398616350E+01, 0.3760000000000E+01
 0.33750E+01, 0.2981705866814E+02, 0.1000000000000E+02, 0.8719001262009E+02, 0.1000000000000E+01, 0.1563325741510E+01, 0.3120000000000E+01, 0.1555331295104E+01, 0.3120000000000E+01, 0.2719609467195E+03,-0.9186682014163E+01, 0.3760000000000E+01
 0.34500E+01, 0.2981710577132E+02, 0.1000000000000E+02, 0.8719078538664E+02, 0.1000000000000E+01, 0.1563401337349E+01, 0.3120000000000E+01, 0.1555225148130E+01, 0.3120000000000E+01, 0.2719633565635E+03,-0.9184007465527E+01, 0.3760000000000E+01
 0.35250E+01, 0.2981715288715E+02, 0.1000000000000E+02, 0.8719155470482E+02, 0.1000000000000E+01, 0.1563476933040E+01, 0.3120000000000E+01, 0.1555119001041E+01, 0.3120000000000E+01, 0.2719657556633E+03,-0.9181346505815E+01, 0.3760000000000E+01
 0.36000E+01, 0.2981719999123E+02, 0.1000000000000E+02, 0.8719231270852E+02, 0.1000000000000E+01, 0.1563552528802E+01, 0.3120000000000E+01, 0.1555012854090E+01, 0.3120000000000E+01, 0.2719681194666E+03,-0.9178725186155E+01, 0.3760000000000E+01
 0.36750E+01, 0.2981724710779E+02, 0.1000000000000E+02, 0.8719306773096E+02, 0.1000000000000E+01, 0.1563628124420E+01, 0.3120000000000E+01, 0.1554906707025E+01, 0.3120000000000E+01, 0.2719704739823E+03,-0.9176115616725E+01, 0.3760000000000E+01
 0.37500E+01, 0.2981729421277E+02, 0.1000000000000E+02, 0.8719381209858E+02, 0.1000000000000E+01, 0.1563703720110E+01, 0.3120000000000E+01, 0.1554800560097E+01, 0.3120000000000E+01, 0.2719727952593E+03,-0.9173543478498E+01, 0.3760000000000E+01
 0.38250E+01, 0.2981734133005E+02, 0.1000000000000E+02, 0.8719455391064E+02, 0.1000000000000E+01, 0.1563779315659E+01, 0.3120000000000E+01, 0.1554694413054E+01, 0.3120000000000E+01, 0.2719751085761E+03,-0.9170981424972E+01, 0.3760000000000E+01
 0.39000E+01, 0.2981738843593E+02, 0.1000000000000E+02, 0.8719528566992E+02, 0.1000000000000E+01, 0.1563854911279E+01, 0.3120000000000E+01, 0.1554588266146E+01, 0.3120000000000E+01, 0.2719773905322E+03,-0.9168454767276E+01, 0.3760000000000E+01
 0.39750E+01, 0.2981743555394E+02, 0.1000000000000E+02, 0.8719601525483E+02, 0.1000000000000E+01, 0.1563930506762E+01, 0.3120000000000E+01, 0.1554482119125E+01, 0.3120000000000E+01, 0.2719796657168E+03,-0.9165936698840E+01, 0.3760000000000E+01
 0.40500E+01, 0.2981748266070E+02, 0.1000000000000E+02, 0.8719673534057E+02, 0.1000000000000E+01, 0.1564006102317E+01, 0.3120000000000E+01, 0.1554375972236E+01, 0.3120000000000E+01, 0.2719819112676E+03,-0.9163452148728E+01, 0.3760000000000E+01
 0.41250E+01, 0.2981752977945E+02, 0.1000000000000E+02, 0.8719745359264E+02, 0.1000000000000E+01, 0.1564081697738E+01, 0.3120000000000E+01, 0.1554269825234E+01, 0.3120000000000E+01, 0.2719841511095E+03,-0.9160974831488E+01, 0.3760000000000E+01
 0.42000E+01, 0.2981757688710E+02, 0.1000000000000E+02, 0.8719816285639E+02, 0.1000000000000E+01, 0.1564157293230E+01, 0.3120000000000E+01, 0.1554163678364E+01, 0.3120000000000E+01, 0.2719863629106E+03,-0.9158529295108E+01, 0.3760000000000E+01
 0.42750E+01, 0.2981762400658E+02, 0.1000000000000E+02, 0.8719887060244E+02, 0.1000000000000E+01, 0.1564232888591E+01, 0.3120000000000E+01, 0.1554057531381E+01, 0.3120000000000E+01, 0.2719885699883E+03,-0.9156089761826E+01, 0.3760000000000E+01
 0.43500E+01, 0.2981767111510E+02, 0.1000000000000E+02, 0.8719956982404E+02, 0.1000000000000E+01, 0.1564308484024E+01, 0.3120000000000E+01, 0.1553951384528E+01, 0.3120000000000E+01, 0.2719907504724E+03,-0.9153680406074E+01, 0.3760000000000E+01
 0.44250E+01, 0.2981771823534E+02, 0.1000000000000E+02, 0.8720026780975E+02, 0.1000000000000E+01, 0.1564384079328E+01, 0.3120000000000E+01, 0.1553845237562E+01, 0.3120000000000E+01, 0.2719929271116E+03,-0.9151275933071E+01, 0.3760000000000E+01
 0.45000E+01, 0.2981776534473E+02, 0.1000000000000E+02, 0.8720095770964E+02, 0.1000000000000E+01, 0.1564459674703E+01, 0.3120000000000E+01, 0.1553739090724E+01, 0.3120000000000E+01, 0.2719950785252E+03,-0.9148900145384E+01, 0.3760000000000E+01
 0.45750E+01, 0.2981781246570E+02, 0.1000000000000E+02, 0.8720164662765E+02, 0.1000000000000E+01, 0.1564535269954E+01, 0.3120000000000E+01, 0.1553632943775E+01, 0.3120000000000E+01, 0.2719972268862E+03,-0.9146528229565E+01, 0.3760000000000E+01
 0.46500E+01, 0.2981785957597E+02, 0.1000000000000E+02, 0.8720232785936E+02, 0.1000000000000E+01, 0.1564610865274E+01, 0.3120000000000E+01, 0.1553526796952E+01, 0.3120000000000E+01, 0.2719993512678E+03,-0.9144183609344E+01, 0.3760000000000E+01
 0.47250E+01, 0.2981790669769E+02, 0.1000000000000E+02, 0.8720300834568E+02, 0.1000000000000E+01, 0.1564686460473E+01, 0.3120000000000E+01, 0.1553420650019E+01, 0.3120000000000E+01, 0.2720014733341E+03,-0.9141841940952E+01, 0.3760000000000E+01
 0.48000E+01, 0.2981795380883E+02, 0.1000000000000E+02, 0.8720368151637E+02, 0.1000000000000E+01, 0.1564762055741E+01, 0.3120000000000E+01, 0.1553314503210E+01, 0.3120000000000E+01, 0.2720035725772E+03,-0.9139526272464E+01, 0.3760000000000E+01
 0.48750E+01, 0.2981800093130E+02, 0.1000000000000E+02, 0.8720435415197E+02, 0.1000000000000E+01, 0.1564837650890E+01, 0.3120000000000E+01, 0.1553208356292E+01, 0.3120000000000E+01, 0.2720056701608E+03,-0.9137212720758E+01, 0.3760000000000E+01
 0.49500E+01, 0.2981804804330E+02, 0.1000000000000E+02, 0.8720501981909E+02, 0.1000000000000E+01, 0.1564913246109E+01, 0.3120000000000E+01, 0.1553102209495E+01, 0.3120000000000E+01, 0.2720077460040E+03,-0.9134923967496E+01, 0.3760000000000E+01
 0.50250E+01, 0.2981809516652E+02, 0.1000000000000E+02, 0.8720568514522E+02, 0.1000000000000E+01, 0.1564988841210E+01, 0.3120000000000E+01, 0.1552996062591E+01, 0.3120000000000E+01, 0.2720098207929E+03,-0.9132636561894E+01, 0.3760000000000E+01
 0.51000E+01, 0.2981814227940E+02, 0.1000000000000E+02, 0.8720634382420E+02, 0.1000000000000E+01, 0.1565064436380E+01, 0.3120000000000E+01, 0.1552889915806E+01, 0.3120000000000E+01, 0.2720118748438E+03,-0.9130372835500E+01, 0.3760000000000E+01
 0.51750E+01, 0.2981818940337E+02, 0.1000000000000E+02, 0.8720700233676E+02, 0.1000000000000E+01, 0.1565140031436E+01, 0.3120000000000E+01, 0.1552783768915E+01, 0.3120000000000E+01, 0.2720139283845E+03,-0.9128109765609E+01, 0.3760000000000E+01
 0.52500E+01, 0.2981823651711E+02, 0.1000000000000E+02, 0.8720765449881E+02, 0.1000000000000E+01, 0.1565215626560E+01, 0.3120000000000E+01, 0.1552677622141E+01, 0.3120000000000E+01, 0.2720159621125E+03,-0.9125869325410E+01, 0.3760000000000E+01
 0.53250E+01, 0.2981828364184E+02, 0.1000000000000E+02, 0.8720830665437E+02, 0.1000000000000E+01, 0.1565291221572E+01, 0.3120000000000E+01, 0.1552571475262E+01, 0.3120000000000E+01, 0.2720179958291E+03,-0.9123628914936E+01, 0.3760000000000E+01
 0.54000E+01, 0.2981833075645E+02, 0.1000000000000E+02, 0.8720895273984E+02, 0.1000000000000E+01, 0.1565366816653E+01, 0.3120000000000E+01, 0.1552465328498E+01, 0.3120000000000E+01, 0.2720200106075E+03,-0.9121410151963E+01, 0.3760000000000E+01
 0.54750E+01, 0.2981837788193E+02, 0.1000000000000E+02, 0.8720959896276E+02, 0.1000000000000E+01, 0.1565442411623E+01, 0.3120000000000E+01, 0.1552359181630E+01, 0.3120000000000E+01, 0.2720220258234E+03,-0.9119190845608E+01, 0.3760000000000E+01
 0.55500E+01, 0.2981842499741E+02, 0.1000000000000E+02, 0.8721023937373E+02, 0.1000000000000E+01, 0.1565518006661E+01, 0.3120000000000E+01, 0.1552253034877E+01, 0.3120000000000E+01, 0.2720240229064E+03,-0.9116992277631E+01, 0.3760000000000E+01
 0.56250E+01, 0.2981847212366E+02, 0.1000000000000E+02, 0.8721088005551E+02, 0.1000000000000E+01, 0.1565593601591E+01, 0.3120000000000E+01, 0.1552146888019E+01, 0.3120000000000E+01, 0.2720260208424E+03,-0.9114792639242E+01, 0.3760000000000E+01
 0.57000E+01, 0.2981851923999E+02, 0.1000000000000E+02, 0.8721151516927E+02, 0.1000000000000E+01, 0.1565669196588E+01, 0.3120000000000E+01, 0.1552040741274E+01, 0.3120000000000E+01, 0.2720280014066E+03,-0.9112612879203E+01, 0.3760000000000E+01
 0.57750E+01, 0.2981856636701E+02, 0.1000000000000E+02, 0.8721215067045E+02, 0.1000000000000E+01, 0.1565744791479E+01, 0.3120000000000E+01, 0.1551934594426E+01, 0.3120000000000E+01, 0.2720299831873E+03,-0.9110431584984E+01, 0.3760000000000E+01
 0.58500E+01, 0.2981861348421E+02, 0.1000000000000E+02, 0.8721278082930E+02, 0.1000000000000E+01, 0.1565820386437E+01, 0.3120000000000E+01, 0.1551828447689E+01, 0.3120000000000E+01, 0.2720319483000E+03,-0.9108269370995E+01, 0.3760000000000E+01
 0.59250E+01, 0.2981866061199E+02, 0.1000000000000E+02, 0.8721341148625E+02, 0.1000000000000E+01, 0.1565895981291E+01, 0.3120000000000E+01, 0.1551722300850E+01, 0.3120000000000E+01, 0.2720339149744E+03,-0.9106105185789E+01, 0.3760000000000E+01
 0.60000E+01, 0.2981870773006E+02, 0.1000000000000E+02, 0.8721403701227E+02, 0.1000000000000E+01, 0.1565971576211E+01, 0.3120000000000E+01, 0.1551616154120E+01, 0.3120000000000E+01, 0.2720358656402E+03,-0.9103959329713E+01, 0.3760000000000E+01
 0.60750E+01, 0.2981875485861E+02, 0.1000000000000E+02, 0.8721466313197E+02, 0.1000000000000E+01, 0.1566047171029E+01, 0.3120000000000E+01, 0.1551510007289E+01, 0.3120000000000E+01, 0.2720378181658E+03,-0.9101811124552E+01, 0.3760000000000E+01
 0.61500E+01, 0.2981880197755E+02, 0.1000000000000E+02, 0.8721528432184E+02, 0.1000000000000E+01, 0.1566122765913E+01, 0.3120000000000E+01, 0.1551403860566E+01, 0.3120000000000E+01, 0.2720397553099E+03,-0.9099680536987E+01, 0.3760000000000E+01
 0.62250E+01, 0.2981884910686E+02, 0.1000000000000E+02, 0.8721590619554E+02, 0.1000000000000E+01, 0.1566198360696E+01, 0.3120000000000E+01, 0.1551297713743E+01, 0.3120000000000E+01, 0.2720416945947E+03,-0.9097547248473E+01, 0.3760000000000E+01
 0.63000E+01, 0.2981889622667E+02, 0.1000000000000E+02, 0.8721652332110E+02, 0.1000000000000E+01, 0.1566273955544E+01, 0.3120000000000E+01, 0.1551191567025E+01, 0.3120000000000E+01, 0.2720436190650E+03,-0.9095430917448E+01, 0.3760000000000E+01
 0.63750E+01, 0.2981894335676E+02, 0.1000000000000E+02, 0.8721714121075E+02, 0.1000000000000E+01, 0.1566349550295E+01, 0.3120000000000E+01, 0.1551085420209E+01, 0.3120000000000E+01, 0.2720455459261E+03,-0.9093311571748E+01, 0.3760000000000E+01
 0.64500E+01, 0.2981899047744E+02, 0.1000000000000E+02, 0.8721775453043E+02, 0.1000000000000E+01, 0.1566425145109E+01, 0.3120000000000E+01, 0.1550979273496E+01, 0.3120000000000E+01, 0.2720474585283E+03,-0.9091208561275E+01, 0.3760000000000E+01
 0.65250E+01, 0.2981903760831E+02, 0.1000000000000E+02, 0.8721836868398E+02, 0.1000000000000E+01, 0.1566500739828E+01, 0.3120000000000E+01, 0.1550873126686E+01, 0.3120000000000E+01, 0.2720493737391E+03,-0.9089102254773E+01, 0.3760000000000E+01
 0.66000E+01, 0.2981908472985E+02, 0.1000000000000E+02, 0.8721897842801E+02, 0.1000000000000E+01, 0.1566576334610E+01, 0.3120000000000E+01, 0.1550766979978E+01, 0.3120000000000E+01, 0.2720512751914E+03,-0.9087011698549E+01, 0.3760000000000E+01
 0.66750E+01, 0.2981913186150E+02, 0.1000000000000E+02, 0.8721958907119E+02, 0.1000000000000E+01, 0.1566651929297E+01, 0.3120000000000E+01, 0.1550660833174E+01, 0.3120000000000E+01, 0.2720531794556E+03,-0.9084917591248E+01, 0.3760000000000E+01
 0.67500E+01, 0.2981917898392E+02, 0.1000000000000E+02, 0.8722019546239E+02, 0.1000000000000E+01, 0.1566727524047E+01, 0.3120000000000E+01, 0.1550554686470E+01, 0.3120000000000E+01, 0.2720550704528E+03,-0.9082838680391E+01, 0.3760000000000E+01
 0.68250E+01, 0.2981922611634E+02, 0.1000000000000E+02, 0.8722080280780E+02, 0.1000000000000E+01, 0.1566803118704E+01, 0.3120000000000E+01, 0.1550448539670E+01, 0.3120000000000E+01, 0.2720569644336E+03,-0.9080755992818E+01, 0.3760000000000E+01
 0.69000E+01, 0.2981927323964E+02, 0.1000000000000E+02, 0.8722140604433E+02, 0.1000000000000E+01, 0.1566878713424E+01, 0.3120000000000E+01, 0.1550342392970E+01, 0.3120000000000E+01, 0.2720588455937E+03,-0.9078687987917E+01, 0.3760000000000E+01
 0.69750E+01, 0.2981932037284E+02, 0.1000000000000E+02, 0.8722201029183E+02, 0.1000000000000E+01, 0.1566954308052E+01, 0.3120000000000E+01, 0.1550236246175E+01, 0.3120000000000E+01, 0.2720607299143E+03,-0.9076615999312E+01, 0.3760000000000E+01
 0.70500E+01, 0.2981936749701E+02, 0.1000000000000E+02, 0.8722261056460E+02, 0.1000000000000E+01, 0.1567029902743E+01, 0.3120000000000E+01, 0.1550130099477E+01, 0.3120000000000E+01, 0.2720626018325E+03,-0.9074558199432E+01, 0.3760000000000E+01
 0.71250E+01, 0.2981941463100E+02, 0.1000000000000E+02, 0.8722321189309E+02, 0.1000000000000E+01, 0.1567105497343E+01, 0.3120000000000E+01, 0.1550023952685E+01, 0.3120000000000E+01, 0.2720644770510E+03,-0.9072496241206E+01, 0.3760000000000E+01
 0.72000E+01, 0.2981946175605E+02, 0.1000000000000E+02, 0.8722380937402E+02, 0.1000000000000E+01, 0.1567181092005E+01, 0.3120000000000E+01, 0.1549917805989E+01, 0.3120000000000E+01, 0.2720663402637E+03,-0.9070448012945E+01, 0.3760000000000E+01
 0.72750E+01, 0.2981950889083E+02, 0.1000000000000E+02, 0.8722440795252E+02, 0.1000000000000E+01, 0.1567256686579E+01, 0.3120000000000E+01, 0.1549811659201E+01, 0.3120000000000E+01, 0.2720682069069E+03,-0.9068395462122E+01, 0.3760000000000E+01
 0.73500E+01, 0.2981955601675E+02, 0.1000000000000E+02, 0.8722500280490E+02, 0.1000000000000E+01, 0.1567332281213E+01, 0.3120000000000E+01, 0.1549705512507E+01, 0.3120000000000E+01, 0.2720700619232E+03,-0.9066356206919E+01, 0.3760000000000E+01
 0.74250E+01, 0.2981960315232E+02, 0.1000000000000E+02, 0.8722559879055E+02, 0.1000000000000E+01, 0.1567407875761E+01, 0.3120000000000E+01, 0.1549599365721E+01, 0.3120000000000E+01, 0.2720719204812E+03,-0.9064312489063E+01, 0.3760000000000E+01
 0.75000E+01, 0.2981965027912E+02, 0.1000000000000E+02, 0.8722619116383E+02, 0.1000000000000E+01, 0.1567483470369E+01, 0.3120000000000E+01, 0.1549493219028E+01, 0.3120000000000E+01, 0.2720737677674E+03,-0.9062281659280E+01, 0.3760000000000E+01
 0.75750E+01, 0.2981969741549E+02, 0.1000000000000E+02, 0.8722678469992E+02, 0.1000000000000E+01, 0.1567559064891E+01, 0.3120000000000E+01, 0.1549387072244E+01, 0.3120000000000E+01, 0.2720756186871E+03,-0.9060246240441E+01, 0.3760000000000E+01
 0.76500E+01, 0.2981974454317E+02, 0.1000000000000E+02, 0.8722737473413E+02, 0.1000000000000E+01, 0.1567634659473E+01, 0.3120000000000E+01, 0.1549280925551E+01, 0.3120000000000E+01, 0.2720774586797E+03,-0.9058223318486E+01, 0.3760000000000E+01
 0.77250E+01, 0.2981979168033E+02, 0.1000000000000E+02, 0.8722796596020E+02, 0.1000000000000E+01, 0.1567710253971E+01, 0.3120000000000E+01, 0.1549174778768E+01, 0.3120000000000E+01, 0.2720793023964E+03,-0.9056195697122E+01, 0.3760000000000E+01
 0.78000E+01, 0.2981983880889E+02, 0.1000000000000E+02, 0.8722855378049E+02, 0.1000000000000E+01, 0.1567785848528E+01, 0.3120000000000E+01, 0.1549068632076E+01, 0.3120000000000E+01, 0.2720811354854E+03,-0.9054180213860E+01, 0.3760000000000E+01
 0.78750E+01, 0.2981988594686E+02, 0.1000000000000E+02, 0.8722914281837E+02, 0.1000000000000E+01, 0.1567861443002E+01, 0.3120000000000E+01, 0.1548962485294E+01, 0.3120000000000E+01, 0.2720829723789E+03,-0.9052159936226E+01, 0.3760000000000E+01
 0.79500E+01, 0.2981993307630E+02, 0.1000000000000E+02, 0.8722972855117E+02, 0.1000000000000E+01, 0.1567937037535E+01, 0.3120000000000E+01, 0.1548856338600E+01, 0.3120000000000E+01, 0.2720847989590E+03,-0.9050151441151E+01, 0.3760000000000E+01
 0.80250E+01, 0.2981998021507E+02, 0.1000000000000E+02, 0.8723031551970E+02, 0.1000000000000E+01, 0.1568012631987E+01, 0.3120000000000E+01, 0.1548750191819E+01, 0.3120000000000E+01, 0.2720866294000E+03,-0.9048138077336E+01, 0.3760000000000E+01
 0.81000E+01, 0.2982002734540E+02, 0.1000000000000E+02, 0.8723089927071E+02, 0.1000000000000E+01, 0.1568088226496E+01, 0.3120000000000E+01, 0.1548644045124E+01, 0.3120000000000E+01, 0.2720884498007E+03,-0.9046136168092E+01, 0.3760000000000E+01
 0.81750E+01, 0.2982007448498E+02, 0.1000000000000E+02, 0.8723148427826E+02, 0.1000000000000E+01, 0.1568163820926E+01, 0.3120000000000E+01, 0.1548537898342E+01, 0.3120000000000E+01, 0.2720902741269E+03,-0.9044129318895E+01, 0.3760000000000E+01
 0.82500E+01, 0.2982012161619E+02, 0.1000000000000E+02, 0.8723206615434E+02, 0.1000000000000E+01, 0.1568239415413E+01, 0.3120000000000E+01, 0.1548431751646E+01, 0.3120000000000E+01, 0.2720920886813E+03,-0.9042133608852E+01, 0.3760000000000E+01
 0.83250E+01, 0.2982016875657E+02, 0.1000000000000E+02, 0.8723264930185E+02, 0.1000000000000E+01, 0.1568315009821E+01, 0.3120000000000E+01, 0.1548325604864E+01, 0.3120000000000E+01, 0.2720939072078E+03,-0.9040132906422E+01, 0.3760000000000E+01
 0.84000E+01, 0.2982021588868E+02, 0.1000000000000E+02, 0.8723322939847E+02, 0.1000000000000E+01, 0.1568390604286E+01, 0.3120000000000E+01, 0.1548219458165E+01, 0.3120000000000E+01, 0.2720957162137E+03,-0.9038143045655E+01, 0.3760000000000E+01
 0.84750E+01, 0.2982026302987E+02, 0.1000000000000E+02, 0.8723381077968E+02, 0.1000000000000E+01, 0.1568466198674E+01, 0.3120000000000E+01, 0.1548113311381E+01, 0.3120000000000E+01, 0.2720975292327E+03,-0.9036148144368E+01, 0.3760000000000E+01
 0.85500E+01, 0.2982031016287E+02, 0.1000000000000E+02, 0.8723438918778E+02, 0.1000000000000E+01, 0.1568541793118E+01, 0.3120000000000E+01, 0.1548007164680E+01, 0.3120000000000E+01, 0.2720993329739E+03,-0.9034163804862E+01, 0.3760000000000E+01
 0.86250E+01, 0.2982035730488E+02, 0.1000000000000E+02, 0.8723496888838E+02, 0.1000000000000E+01, 0.1568617387486E+01, 0.3120000000000E+01, 0.1547901017894E+01, 0.3120000000000E+01, 0.2721011407524E+03,-0.9032174388201E+01, 0.3760000000000E+01
 0.87000E+01, 0.2982040443877E+02, 0.1000000000000E+02, 0.8723554569137E+02, 0.1000000000000E+01, 0.1568692981910E+01, 0.3120000000000E+01, 0.1547794871190E+01, 0.3120000000000E+01, 0.2721029394887E+03,-0.9030195263089E+01, 0.3760000000000E+01
 0.87750E+01, 0.2982045158160E+02, 0.1000000000000E+02, 0.8723612379212E+02, 0.1000000000000E+01, 0.1568768576259E+01, 0.3120000000000E+01, 0.1547688724401E+01, 0.3120000000000E+01, 0.2721047422790E+03,-0.9028211032900E+01, 0.3760000000000E+01
 0.88500E+01, 0.2982049871638E+02, 0.1000000000000E+02, 0.8723669906777E+02, 0.1000000000000E+01, 0.1568844170663E+01, 0.3120000000000E+01, 0.1547582577694E+01, 0.3120000000000E+01, 0.2721065362530E+03,-0.9026236842020E+01, 0.3760000000000E+01
 0.89250E+01, 0.2982054586003E+02, 0.1000000000000E+02, 0.8723727564577E+02, 0.1000000000000E+01, 0.1568919764993E+01, 0.3120000000000E+01, 0.1547476430902E+01, 0.3120000000000E+01, 0.2721083342952E+03,-0.9024257523490E+01, 0.3760000000000E+01
 0.90000E+01, 0.2982059299571E+02, 0.1000000000000E+02, 0.8723784946499E+02, 0.1000000000000E+01, 0.1568995359378E+01, 0.3120000000000E+01, 0.1547370284191E+01, 0.3120000000000E+01, 0.2721101237281E+03,-0.9022287996590E+01, 0.3760000000000E+01
 0.90750E+01, 0.2982064014018E+02, 0.1000000000000E+02, 0.8723842459085E+02, 0.1000000000000E+01, 0.1569070953690E+01, 0.3120000000000E+01, 0.1547264137396E+01, 0.3120000000000E+01, 0.2721119172425E+03,-0.9020313328540E+01, 0.3760000000000E+01
 0.91500E+01, 0.2982068727676E+02, 0.1000000000000E+02, 0.8723899702178E+02, 0.1000000000000E+01, 0.1569146548056E+01, 0.3120000000000E+01, 0.1547157990680E+01, 0.3120000000000E+01, 0.2721137023467E+03,-0.9018348224642E+01, 0.3760000000000E+01
 0.92250E+01, 0.2982073442205E+02, 0.1000000000000E+02, 0.8723957075978E+02, 0.1000000000000E+01, 0.1569222142351E+01, 0.3120000000000E+01, 0.1547051843881E+01, 0.3120000000000E+01, 0.2721154915337E+03,-0.9016377974151E+01, 0.3760000000000E+01
 0.93000E+01, 0.2982078155953E+02, 0.1000000000000E+02, 0.8724014186419E+02, 0.1000000000000E+01, 0.1569297736699E+01, 0.3120000000000E+01, 0.1546945697160E+01, 0.3120000000000E+01, 0.2721172725020E+03,-0.9014417062384E+01, 0.3760000000000E+01
 0.93750E+01, 0.2982082870566E+02, 0.1000000000000E+02, 0.8724071427819E+02, 0.1000000000000E+01, 0.1569373330978E+01, 0.3120000000000E+01, 0.1546839550357E+01, 0.3120000000000E+01, 0.2721190575607E+03,-0.9012451004599E+01, 0.3760000000000E+01
 0.94500E+01, 0.2982087584404E+02, 0.1000000000000E+02, 0.8724128411558E+02, 0.1000000000000E+01, 0.1569448925309E+01, 0.3120000000000E+01, 0.1546733403630E+01, 0.3120000000000E+01, 0.2721208345786E+03,-0.9010494072024E+01, 0.3760000000000E+01
 0.95250E+01, 0.2982092299100E+02, 0.1000000000000E+02, 0.8724185526188E+02, 0.1000000000000E+01, 0.1569524519571E+01, 0.3120000000000E+01, 0.1546627256822E+01, 0.3120000000000E+01, 0.2721226156846E+03,-0.9008531999222E+01, 0.3760000000000E+01
 0.96000E+01, 0.2982097013029E+02, 0.1000000000000E+02, 0.8724242388461E+02, 0.1000000000000E+01, 0.1569600113885E+01, 0.3120000000000E+01, 0.1546521110090E+01, 0.3120000000000E+01, 0.2721243889152E+03,-0.9006578849314E+01, 0.3760000000000E+01
 0.96750E+01, 0.2982101727808E+02, 0.1000000000000E+02, 0.8724299381672E+02, 0.1000000000000E+01, 0.1569675708132E+01, 0.3120000000000E+01, 0.1546414963277E+01, 0.3120000000000E+01, 0.2721261662354E+03,-0.9004620568594E+01, 0.3760000000000E+01
 0.97500E+01, 0.2982106441828E+02, 0.1000000000000E+02, 0.8724356127853E+02, 0.1000000000000E+01, 0.1569751302430E+01, 0.3120000000000E+01, 0.1546308816538E+01, 0.3120000000000E+01, 0.2721279358465E+03,-0.9002671014366E+01, 0.3760000000000E+01
 0.98250E+01, 0.2982111156691E+02, 0.1000000000000E+02, 0.8724413004469E+02, 0.1000000000000E+01, 0.1569826896662E+01, 0.3120000000000E+01, 0.1546202669719E+01, 0.3120000000000E+01, 0.2721297095314E+03,-0.9000716343058E+01, 0.3760000000000E+01
 0.99000E+01, 0.2982115870802E+02, 0.1000000000000E+02, 0.8724469639385E+02, 0.1000000000000E+01, 0.1569902490945E+01, 0.3120000000000E+01, 0.1546096522973E+01, 0.3120000000000E+01, 0.2721314756733E+03,-0.8998770216178E+01, 0.3760000000000E+01
 0.99750E+01, 0.2982120585749E+02, 0.1000000000000E+02, 0.8724526403980E+02, 0.1000000000000E+01, 0.1569978085163E+01, 0.3120000000000E+01, 0.1545990376148E+01, 0.3120000000000E+01, 0.2721332458654E+03,-0.8996818987715E+01, 0.3760000000000E+01
 0.10050E+02, 0.2982125299951E+02, 0.1000000000000E+02, 0.8724582931611E+02, 0.1000000000000E+01, 0.1570053679431E+01, 0.3120000000000E+01, 0.1545884229395E+01, 0.3120000000000E+01, 0.2721350086623E+03,-0.8994876129519E+01, 0.3760000000000E+01
 0.10125E+02, 0.2982130014983E+02, 0.1000000000000E+02, 0.8724639588744E+02, 0.1000000000000E+01, 0.1570129273635E+01, 0.3120000000000E+01, 0.1545778082563E+01, 0.3120000000000E+01, 0.2721367755040E+03,-0.8992928190621E+01, 0.3760000000000E+01
 0.10200E+02, 0.2982134729276E+02, 0.1000000000000E+02, 0.8724696013426E+02, 0.1000000000000E+01, 0.1570204867889E+01, 0.3120000000000E+01, 0.1545671935803E+01, 0.3120000000000E+01, 0.2721385350910E+03,-0.8990988447436E+01, 0.3760000000000E+01
 0.10275E+02, 0.2982139444393E+02, 0.1000000000000E+02, 0.8724752567157E+02, 0.1000000000000E+01, 0.1570280462080E+01, 0.3120000000000E+01, 0.1545565788964E+01, 0.3120000000000E+01, 0.2721402987087E+03,-0.8989043647213E+01, 0.3760000000000E+01
 0.10350E+02, 0.2982144158778E+02, 0.1000000000000E+02, 0.8724808892860E+02, 0.1000000000000E+01, 0.1570356056320E+01, 0.3120000000000E+01, 0.1545459642195E+01, 0.3120000000000E+01, 0.2721420552098E+03,-0.8987106879786E+01, 0.3760000000000E+01
 0.10425E+02, 0.2982148873980E+02, 0.1000000000000E+02, 0.8724865346826E+02, 0.1000000000000E+01, 0.1570431650498E+01, 0.3120000000000E+01, 0.1545353495348E+01, 0.3120000000000E+01, 0.2721438157168E+03,-0.8985165088197E+01, 0.3760000000000E+01
 0.10500E+02, 0.2982153588457E+02, 0.1000000000000E+02, 0.8724921576952E+02, 0.1000000000000E+01, 0.1570507244726E+01, 0.3120000000000E+01, 0.1545247348570E+01, 0.3120000000000E+01, 0.2721455692382E+03,-0.8983231166641E+01, 0.3760000000000E+01
 0.10575E+02, 0.2982158303744E+02, 0.1000000000000E+02, 0.8724977934807E+02, 0.1000000000000E+01, 0.1570582838892E+01, 0.3120000000000E+01, 0.1545141201716E+01, 0.3120000000000E+01, 0.2721473267487E+03,-0.8981292253559E+01, 0.3760000000000E+01
 0.10650E+02, 0.2982163018313E+02, 0.1000000000000E+02, 0.8725034073072E+02, 0.1000000000000E+01, 0.1570658433107E+01, 0.3120000000000E+01, 0.1545035054929E+01, 0.3120000000000E+01, 0.2721490774059E+03,-0.8979361054692E+01, 0.3760000000000E+01
 0.10725E+02, 0.2982167733685E+02, 0.1000000000000E+02, 0.8725090338069E+02, 0.1000000000000E+01, 0.1570734027262E+01, 0.3120000000000E+01, 0.1544928908066E+01, 0.3120000000000E+01, 0.2721508320212E+03,-0.8977424898505E+01, 0.3760000000000E+01
 0.10800E+02, 0.2982172448347E+02, 0.1000000000000E+02, 0.8725146387307E+02, 0.1000000000000E+01, 0.1570809621465E+01, 0.3120000000000E+01, 0.1544822761270E+01, 0.3120000000000E+01, 0.2721525799028E+03,-0.8975496317531E+01, 0.3760000000000E+01
 0.10875E+02, 0.2982177163806E+02, 0.1000000000000E+02, 0.8725202562229E+02, 0.1000000000000E+01, 0.1570885215609E+01, 0.3120000000000E+01, 0.1544716614398E+01, 0.3120000000000E+01, 0.2721543317097E+03,-0.8973562815045E+01, 0.3760000000000E+01
 0.10950E+02, 0.2982181878560E+02, 0.1000000000000E+02, 0.8725258525579E+02, 0.1000000000000E+01, 0.1570960809801E+01, 0.3120000000000E+01, 0.1544610467592E+01, 0.3120000000000E+01, 0.2721560769135E+03,-0.8971636738562E+01, 0.3760000000000E+01
 0.11025E+02, 0.2982186594105E+02, 0.1000000000000E+02, 0.8725314613925E+02, 0.1000000000000E+01, 0.1571036403934E+01, 0.3120000000000E+01, 0.1544504320711E+01, 0.3120000000000E+01, 0.2721578260211E+03,-0.8969705774563E+01, 0.3760000000000E+01
 0.11100E+02, 0.2982191308952E+02, 0.1000000000000E+02, 0.8725370494140E+02, 0.1000000000000E+01, 0.1571111998115E+01, 0.3120000000000E+01, 0.1544398173895E+01, 0.3120000000000E+01, 0.2721595686330E+03,-0.8967782103969E+01, 0.3760000000000E+01
 0.11175E+02, 0.2982196024584E+02, 0.1000000000000E+02, 0.8725426498311E+02, 0.1000000000000E+01, 0.1571187592238E+01, 0.3120000000000E+01, 0.1544292027004E+01, 0.3120000000000E+01, 0.2721613151163E+03,-0.8965853589381E+01, 0.3760000000000E+01
 0.11250E+02, 0.2982200739524E+02, 0.1000000000000E+02, 0.8725482297793E+02, 0.1000000000000E+01, 0.1571263186410E+01, 0.3120000000000E+01, 0.1544185880177E+01, 0.3120000000000E+01, 0.2721630552111E+03,-0.8963932236438E+01, 0.3760000000000E+01
 0.11325E+02, 0.2982205455243E+02, 0.1000000000000E+02, 0.8725538220527E+02, 0.1000000000000E+01, 0.1571338780524E+01, 0.3120000000000E+01, 0.1544079733276E+01, 0.3120000000000E+01, 0.2721647991554E+03,-0.8962006076832E+01, 0.3760000000000E+01
 0.11400E+02, 0.2982210170277E+02, 0.1000000000000E+02, 0.8725593942123E+02, 0.1000000000000E+01, 0.1571414374685E+01, 0.3120000000000E+01, 0.1543973586438E+01, 0.3120000000000E+01, 0.2721665368221E+03,-0.8960086950640E+01, 0.3760000000000E+01
 0.11475E+02, 0.2982214886083E+02, 0.1000000000000E+02, 0.8725649785462E+02, 0.1000000000000E+01, 0.1571489968791E+01, 0.3120000000000E+01, 0.1543867439527E+01, 0.3120000000000E+01, 0.2721682782909E+03,-0.8958163062124E+01, 0.3760000000000E+01
 0.11550E+02, 0.2982219601210E+02, 0.1000000000000E+02, 0.8725705431288E+02, 0.1000000000000E+01, 0.1571565562943E+01, 0.3120000000000E+01, 0.1543761292677E+01, 0.3120000000000E+01, 0.2721700135953E+03,-0.8956246082415E+01, 0.3760000000000E+01
 0.11625E+02, 0.2982224317104E+02, 0.1000000000000E+02, 0.8725761197854E+02, 0.1000000000000E+01, 0.1571641157040E+01, 0.3120000000000E+01, 0.1543655145755E+01, 0.3120000000000E+01, 0.2721717526706E+03,-0.8954324382755E+01, 0.3760000000000E+01
 0.11700E+02, 0.2982229032325E+02, 0.1000000000000E+02, 0.8725816769928E+02, 0.1000000000000E+01, 0.1571716751185E+01, 0.3120000000000E+01, 0.1543548998893E+01, 0.3120000000000E+01, 0.2721734856756E+03,-0.8952409475590E+01, 0.3760000000000E+01
 0.11775E+02, 0.2982233748307E+02, 0.1000000000000E+02, 0.8725872461690E+02, 0.1000000000000E+01, 0.1571792345274E+01, 0.3120000000000E+01, 0.1543442851959E+01, 0.3120000000000E+01, 0.2721752224187E+03,-0.8950489892054E+01, 0.3760000000000E+01
 0.11850E+02, 0.2982238463622E+02, 0.1000000000000E+02, 0.8725927962167E+02, 0.1000000000000E+01, 0.1571867939411E+01, 0.3120000000000E+01, 0.1543336705085E+01, 0.3120000000000E+01, 0.2721769531916E+03,-0.8948576983146E+01, 0.3760000000000E+01
 0.11925E+02, 0.2982243179692E+02, 0.1000000000000E+02, 0.8725983580985E+02, 0.1000000000000E+01, 0.1571943533493E+01, 0.3120000000000E+01, 0.1543230558139E+01, 0.3120000000000E+01, 0.2721786876605E+03,-0.8946659451420E+01, 0.3760000000000E+01
 0.12000E+02, 0.2982247895102E+02, 0.1000000000000E+02, 0.8726039011621E+02, 0.1000000000000E+01, 0.1572019127622E+01, 0.3120000000000E+01, 0.1543124411253E+01, 0.3120000000000E+01, 0.2721804162559E+03,-0.8944748477923E+01, 0.3760000000000E+01
 0.12075E+02, 0.2982252611261E+02, 0.1000000000000E+02, 0.8726094559847E+02, 0.1000000000000E+01, 0.1572094721698E+01, 0.3120000000000E+01, 0.1543018264295E+01, 0.3120000000000E+01, 0.2721821485240E+03,-0.8942832918593E+01, 0.3760000000000E+01
 0.12150E+02, 0.2982257326765E+02, 0.1000000000000E+02, 0.8726149922488E+02, 0.1000000000000E+01, 0.1572170315820E+01, 0.3120000000000E+01, 0.1542912117395E+01, 0.3120000000000E+01, 0.2721838749997E+03,-0.8940923812693E+01, 0.3760000000000E+01
 0.12225E+02, 0.2982262043013E+02, 0.1000000000000E+02, 0.8726205401333E+02, 0.1000000000000E+01, 0.1572245909891E+01, 0.3120000000000E+01, 0.1542805970425E+01, 0.3120000000000E+01, 0.2721856051046E+03,-0.8939010177806E+01, 0.3760000000000E+01
 0.12300E+02, 0.2982266758612E+02, 0.1000000000000E+02, 0.8726260697994E+02, 0.1000000000000E+01, 0.1572321504007E+01, 0.3120000000000E+01, 0.1542699823512E+01, 0.3120000000000E+01, 0.2721873295233E+03,-0.8937102883696E+01, 0.3760000000000E+01
 0.12375E+02, 0.2982271474949E+02, 0.1000000000000E+02, 0.8726316109430E+02, 0.1000000000000E+01, 0.1572397098072E+01, 0.3120000000000E+01, 0.1542593676528E+01, 0.3120000000000E+01, 0.2721890575268E+03,-0.8935191105067E+01, 0.3760000000000E+01
 0.12450E+02, 0.2982276190644E+02, 0.1000000000000E+02, 0.8726371341264E+02, 0.1000000000000E+01, 0.1572472692182E+01, 0.3120000000000E+01, 0.1542487529601E+01, 0.3120000000000E+01, 0.2721907799244E+03,-0.8933285568611E+01, 0.3760000000000E+01
 0.12525E+02, 0.2982280907071E+02, 0.1000000000000E+02, 0.8726426686902E+02, 0.1000000000000E+01, 0.1572548286242E+01, 0.3120000000000E+01, 0.1542381382604E+01, 0.3120000000000E+01, 0.2721925058764E+03,-0.8931375596349E+01, 0.3760000000000E+01
 0.12600E+02, 0.2982285622861E+02, 0.1000000000000E+02, 0.8726481855372E+02, 0.1000000000000E+01, 0.1572623880348E+01, 0.3120000000000E+01, 0.1542275235663E+01, 0.3120000000000E+01, 0.2721942262987E+03,-0.8929471762509E+01, 0.3760000000000E+01
 0.12675E+02, 0.2982290339377E+02, 0.1000000000000E+02, 0.8726537136888E+02, 0.1000000000000E+01, 0.1572699474403E+01, 0.3120000000000E+01, 0.1542169088652E+01, 0.3120000000000E+01, 0.2721959502515E+03,-0.8927563540231E+01, 0.3760000000000E+01
 0.12750E+02, 0.2982295055263E+02, 0.1000000000000E+02, 0.8726592243532E+02, 0.1000000000000E+01, 0.1572775068504E+01, 0.3120000000000E+01, 0.1542062941696E+01, 0.3120000000000E+01, 0.2721976687463E+03,-0.8925661365519E+01, 0.3760000000000E+01
 0.12825E+02, 0.2982299771870E+02, 0.1000000000000E+02, 0.8726647461950E+02, 0.1000000000000E+01, 0.1572850662557E+01, 0.3120000000000E+01, 0.1541956794671E+01, 0.3120000000000E+01, 0.2721993907320E+03,-0.8923754850176E+01, 0.3760000000000E+01
 0.12900E+02, 0.2982304487852E+02, 0.1000000000000E+02, 0.8726702508291E+02, 0.1000000000000E+01, 0.1572926256654E+01, 0.3120000000000E+01, 0.1541850647700E+01, 0.3120000000000E+01, 0.2722011073469E+03,-0.8921854283104E+01, 0.3760000000000E+01
 0.12975E+02, 0.2982309204550E+02, 0.1000000000000E+02, 0.8726757664989E+02, 0.1000000000000E+01, 0.1573001850703E+01, 0.3120000000000E+01, 0.1541744500660E+01, 0.3120000000000E+01, 0.2722028274083E+03,-0.8919949425479E+01, 0.3760000000000E+01
 0.13050E+02, 0.2982313920628E+02, 0.1000000000000E+02, 0.8726812652102E+02, 0.1000000000000E+01, 0.1573077444797E+01, 0.3120000000000E+01, 0.1541638353674E+01, 0.3120000000000E+01, 0.2722045421768E+03,-0.8918050427459E+01, 0.3760000000000E+01
 0.13125E+02, 0.2982318637417E+02, 0.1000000000000E+02, 0.8726867748627E+02, 0.1000000000000E+01, 0.1573153038844E+01, 0.3120000000000E+01, 0.1541532206620E+01, 0.3120000000000E+01, 0.2722062603623E+03,-0.8916147182701E+01, 0.3760000000000E+01
 0.13200E+02, 0.2982323353591E+02, 0.1000000000000E+02, 0.8726922677797E+02, 0.1000000000000E+01, 0.1573228632935E+01, 0.3120000000000E+01, 0.1541426059617E+01, 0.3120000000000E+01, 0.2722079733243E+03,-0.8914249711116E+01, 0.3760000000000E+01
 0.13275E+02, 0.2982328070471E+02, 0.1000000000000E+02, 0.8726977715029E+02, 0.1000000000000E+01, 0.1573304226980E+01, 0.3120000000000E+01, 0.1541319912547E+01, 0.3120000000000E+01, 0.2722096896614E+03,-0.8912348042884E+01, 0.3760000000000E+01
 0.13350E+02, 0.2982332786743E+02, 0.1000000000000E+02, 0.8727032587453E+02, 0.1000000000000E+01, 0.1573379821069E+01, 0.3120000000000E+01, 0.1541213765529E+01, 0.3120000000000E+01, 0.2722114008543E+03,-0.8910452056463E+01, 0.3760000000000E+01
 0.13425E+02, 0.2982337503715E+02, 0.1000000000000E+02, 0.8727087566506E+02, 0.1000000000000E+01, 0.1573455415112E+01, 0.3120000000000E+01, 0.1541107618443E+01, 0.3120000000000E+01, 0.2722131153775E+03,-0.8908551924892E+01, 0.3760000000000E+01
 0.13500E+02, 0.2982342220084E+02, 0.1000000000000E+02, 0.8727142383122E+02, 0.1000000000000E+01, 0.1573531009200E+01, 0.3120000000000E+01, 0.1541001471408E+01, 0.3120000000000E+01, 0.2722148248308E+03,-0.8906657390254E+01, 0.3760000000000E+01
 0.13575E+02, 0.2982346937147E+02, 0.1000000000000E+02, 0.8727197305348E+02, 0.1000000000000E+01, 0.1573606603242E+01, 0.3120000000000E+01, 0.1540895324307E+01, 0.3120000000000E+01, 0.2722165375823E+03,-0.8904758758134E+01, 0.3760000000000E+01
 0.13650E+02, 0.2982351653613E+02, 0.1000000000000E+02, 0.8727252067262E+02, 0.1000000000000E+01, 0.1573682197329E+01, 0.3120000000000E+01, 0.1540789177255E+01, 0.3120000000000E+01, 0.2722182453301E+03,-0.8902865639516E+01, 0.3760000000000E+01
 0.13725E+02, 0.2982356370770E+02, 0.1000000000000E+02, 0.8727306933738E+02, 0.1000000000000E+01, 0.1573757791372E+01, 0.3120000000000E+01, 0.1540683030137E+01, 0.3120000000000E+01, 0.2722199563438E+03,-0.8900968470365E+01, 0.3760000000000E+01
 0.13800E+02, 0.2982361087334E+02, 0.1000000000000E+02, 0.8727361641793E+02, 0.1000000000000E+01, 0.1573833385458E+01, 0.3120000000000E+01, 0.1540576883067E+01, 0.3120000000000E+01, 0.2722216624126E+03,-0.8899076734932E+01, 0.3760000000000E+01
 0.13875E+02, 0.2982365804582E+02, 0.1000000000000E+02, 0.8727416452877E+02, 0.1000000000000E+01, 0.1573908979501E+01, 0.3120000000000E+01, 0.1540470735932E+01, 0.3120000000000E+01, 0.2722233716992E+03,-0.8897181003168E+01, 0.3760000000000E+01
 0.13950E+02, 0.2982370521244E+02, 0.1000000000000E+02, 0.8727471108298E+02, 0.1000000000000E+01, 0.1573984573588E+01, 0.3120000000000E+01, 0.1540364588846E+01, 0.3120000000000E+01, 0.2722250761273E+03,-0.8895290624084E+01, 0.3760000000000E+01
 0.14025E+02, 0.2982375238586E+02, 0.1000000000000E+02, 0.8727525865524E+02, 0.1000000000000E+01, 0.1574060167631E+01, 0.3120000000000E+01, 0.1540258441693E+01, 0.3120000000000E+01, 0.2722267837348E+03,-0.8893396287703E+01, 0.3760000000000E+01
 0.14100E+02, 0.2982379955347E+02, 0.1000000000000E+02, 0.8727580469089E+02, 0.1000000000000E+01, 0.1574135761719E+01, 0.3120000000000E+01, 0.1540152294588E+01, 0.3120000000000E+01, 0.2722284865463E+03,-0.8891507229208E+01, 0.3760000000000E+01
 0.14175E+02, 0.2982384672782E+02, 0.1000000000000E+02, 0.8727635173242E+02, 0.1000000000000E+01, 0.1574211355765E+01, 0.3120000000000E+01, 0.1540046147418E+01, 0.3120000000000E+01, 0.2722301924994E+03,-0.8889614268801E+01, 0.3760000000000E+01
 0.14250E+02, 0.2982389389641E+02, 0.1000000000000E+02, 0.8727689725262E+02, 0.1000000000000E+01, 0.1574286949854E+01, 0.3120000000000E+01, 0.1539940000295E+01, 0.3120000000000E+01, 0.2722318937040E+03,-0.8887726510743E+01, 0.3760000000000E+01
 0.14325E+02, 0.2982394107170E+02, 0.1000000000000E+02, 0.8727744376968E+02, 0.1000000000000E+01, 0.1574362543902E+01, 0.3120000000000E+01, 0.1539833853107E+01, 0.3120000000000E+01, 0.2722335980219E+03,-0.8885834896893E+01, 0.3760000000000E+01
 0.14400E+02, 0.2982398824128E+02, 0.1000000000000E+02, 0.8727798878738E+02, 0.1000000000000E+01, 0.1574438137993E+01, 0.3120000000000E+01, 0.1539727705965E+01, 0.3120000000000E+01, 0.2722352976599E+03,-0.8883948406689E+01, 0.3760000000000E+01
 0.14475E+02, 0.2982403541751E+02, 0.1000000000000E+02, 0.8727853479259E+02, 0.1000000000000E+01, 0.1574513732043E+01, 0.3120000000000E+01, 0.1539621558759E+01, 0.3120000000000E+01, 0.2722370003824E+03,-0.8882058107849E+01, 0.3760000000000E+01
 0.14550E+02, 0.2982408258808E+02, 0.1000000000000E+02, 0.8727907931475E+02, 0.1000000000000E+01, 0.1574589326137E+01, 0.3120000000000E+01, 0.1539515411598E+01, 0.3120000000000E+01, 0.2722386984756E+03,-0.8880172861751E+01, 0.3760000000000E+01
 0.14625E+02, 0.2982412976525E+02, 0.1000000000000E+02, 0.8727962481103E+02, 0.1000000000000E+01, 0.1574664920191E+01, 0.3120000000000E+01, 0.1539409264373E+01, 0.3120000000000E+01, 0.2722403996113E+03,-0.8878283859205E+01, 0.3760000000000E+01
 0.14700E+02, 0.2982417693682E+02, 0.1000000000000E+02, 0.8728016884630E+02, 0.1000000000000E+01, 0.1574740514288E+01, 0.3120000000000E+01, 0.1539303117193E+01, 0.3120000000000E+01, 0.2722420961868E+03,-0.8876399834087E+01, 0.3760000000000E+01
 0.14775E+02, 0.2982422411494E+02, 0.1000000000000E+02, 0.8728071384283E+02, 0.1000000000000E+01, 0.1574816108346E+01, 0.3120000000000E+01, 0.1539196969949E+01, 0.3120000000000E+01, 0.2722437957646E+03,-0.8874512098016E+01, 0.3760000000000E+01
 0.14850E+02, 0.2982427128750E+02, 0.1000000000000E+02, 0.8728125739242E+02, 0.1000000000000E+01, 0.1574891702447E+01, 0.3120000000000E+01, 0.1539090822748E+01, 0.3120000000000E+01, 0.2722454908259E+03,-0.8872629278019E+01, 0.3760000000000E+01
 0.14925E+02, 0.2982431846658E+02, 0.1000000000000E+02, 0.8728180189679E+02, 0.1000000000000E+01, 0.1574967296510E+01, 0.3120000000000E+01, 0.1538984675485E+01, 0.3120000000000E+01, 0.2722471888694E+03,-0.8870742790293E+01, 0.3760000000000E+01
 0.15000E+02, 0.2982436564014E+02, 0.1000000000000E+02, 0.8728234497491E+02, 0.1000000000000E+01, 0.1575042890615E+01, 0.3120000000000E+01, 0.1538878528265E+01, 0.3120000000000E+01, 0.2722488824611E+03,-0.8868861142189E+01, 0.3760000000000E+01
 0.15075E+02, 0.2982441282017E+02, 0.1000000000000E+02, 0.8728288899235E+02, 0.1000000000000E+01, 0.1575118484683E+01, 0.3120000000000E+01, 0.1538772380981E+01, 0.3120000000000E+01, 0.2722505789866E+03,-0.8866975876792E+01, 0.3760000000000E+01
 0.15150E+02, 0.2982445999474E+02, 0.1000000000000E+02, 0.8728343160103E+02, 0.1000000000000E+01, 0.1575194078794E+01, 0.3120000000000E+01, 0.1538666233741E+01, 0.3120000000000E+01, 0.2722522711149E+03,-0.8865095392152E+01, 0.3760000000000E+01
 0.15225E+02, 0.2982450717573E+02, 0.1000000000000E+02, 0.8728397513959E+02, 0.1000000000000E+01, 0.1575269672868E+01, 0.3120000000000E+01, 0.1538560086437E+01, 0.3120000000000E+01, 0.2722539661476E+03,-0.8863211328725E+01, 0.3760000000000E+01
 0.15300E+02, 0.2982455435130E+02, 0.1000000000000E+02, 0.8728451728578E+02, 0.1000000000000E+01, 0.1575345266984E+01, 0.3120000000000E+01, 0.1538453939176E+01, 0.3120000000000E+01, 0.2722556568340E+03,-0.8861331981391E+01, 0.3760000000000E+01
 0.15375E+02, 0.2982460153325E+02, 0.1000000000000E+02, 0.8728506035080E+02, 0.1000000000000E+01, 0.1575420861065E+01, 0.3120000000000E+01, 0.1538347791852E+01, 0.3120000000000E+01, 0.2722573503905E+03,-0.8859449101711E+01, 0.3760000000000E+01
 0.15450E+02, 0.2982464870984E+02, 0.1000000000000E+02, 0.8728560203893E+02, 0.1000000000000E+01, 0.1575496455187E+01, 0.3120000000000E+01, 0.1538241644569E+01, 0.3120000000000E+01, 0.2722590396490E+03,-0.8857570874348E+01, 0.3760000000000E+01
 0.15525E+02, 0.2982469589275E+02, 0.1000000000000E+02, 0.8728614463796E+02, 0.1000000000000E+01, 0.1575572049275E+01, 0.3120000000000E+01, 0.1538135497224E+01, 0.3120000000000E+01, 0.2722607317529E+03,-0.8855689162235E+01, 0.3760000000000E+01
 0.15600E+02, 0.2982474307035E+02, 0.1000000000000E+02, 0.8728668587421E+02, 0.1000000000000E+01, 0.1575647643405E+01, 0.3120000000000E+01, 0.1538029349920E+01, 0.3120000000000E+01, 0.2722624196028E+03,-0.8853812036371E+01, 0.3760000000000E+01
 0.15675E+02, 0.2982479025423E+02, 0.1000000000000E+02, 0.8728722800958E+02, 0.1000000000000E+01, 0.1575723237500E+01, 0.3120000000000E+01, 0.1537923202554E+01, 0.3120000000000E+01, 0.2722641102610E+03,-0.8851931472770E+01, 0.3760000000000E+01
 0.15750E+02, 0.2982483743285E+02, 0.1000000000000E+02, 0.8728776880268E+02, 0.1000000000000E+01, 0.1575798831638E+01, 0.3120000000000E+01, 0.1537817055228E+01, 0.3120000000000E+01, 0.2722657967295E+03,-0.8850055431507E+01, 0.3760000000000E+01
 0.15825E+02, 0.2982488461770E+02, 0.1000000000000E+02, 0.8728831048288E+02, 0.1000000000000E+01, 0.1575874425741E+01, 0.3120000000000E+01, 0.1537710907840E+01, 0.3120000000000E+01, 0.2722674859689E+03,-0.8848175993189E+01, 0.3760000000000E+01
 0.15900E+02, 0.2982493179734E+02, 0.1000000000000E+02, 0.8728885083610E+02, 0.1000000000000E+01, 0.1575950019887E+01, 0.3120000000000E+01, 0.1537604760492E+01, 0.3120000000000E+01, 0.2722691710663E+03,-0.8846301021588E+01, 0.3760000000000E+01
 0.15975E+02, 0.2982497898317E+02, 0.1000000000000E+02, 0.8728939206277E+02, 0.1000000000000E+01, 0.1576025614000E+01, 0.3120000000000E+01, 0.1537498613082E+01, 0.3120000000000E+01, 0.2722708588918E+03,-0.8844422699413E+01, 0.3760000000000E+01
 0.16050E+02, 0.2982502616382E+02, 0.1000000000000E+02, 0.8728993198096E+02, 0.1000000000000E+01, 0.1576101208155E+01, 0.3120000000000E+01, 0.1537392465711E+01, 0.3120000000000E+01, 0.2722725426331E+03,-0.8842548782941E+01, 0.3760000000000E+01
 0.16125E+02, 0.2982507335063E+02, 0.1000000000000E+02, 0.8729047276231E+02, 0.1000000000000E+01, 0.1576176802277E+01, 0.3120000000000E+01, 0.1537286318280E+01, 0.3120000000000E+01, 0.2722742290705E+03,-0.8840671556841E+01, 0.3760000000000E+01
 0.16200E+02, 0.2982512053232E+02, 0.1000000000000E+02, 0.8729101225085E+02, 0.1000000000000E+01, 0.1576252396441E+01, 0.3120000000000E+01, 0.1537180170886E+01, 0.3120000000000E+01, 0.2722759114723E+03,-0.8838798679640E+01, 0.3760000000000E+01
 0.16275E+02, 0.2982516772011E+02, 0.1000000000000E+02, 0.8729155259195E+02, 0.1000000000000E+01, 0.1576327990574E+01, 0.3120000000000E+01, 0.1537074023432E+01, 0.3120000000000E+01, 0.2722775965373E+03,-0.8836922534122E+01, 0.3760000000000E+01
 0.16350E+02, 0.2982521490282E+02, 0.1000000000000E+02, 0.8729209165299E+02, 0.1000000000000E+01, 0.1576403584748E+01, 0.3120000000000E+01, 0.1536967876015E+01, 0.3120000000000E+01, 0.2722792776065E+03,-0.8835050682334E+01, 0.3760000000000E+01
 0.16425E+02, 0.2982526209160E+02, 0.1000000000000E+02, 0.8729263155680E+02, 0.1000000000000E+01, 0.1576479178892E+01, 0.3120000000000E+01, 0.1536861728537E+01, 0.3120000000000E+01, 0.2722809613082E+03,-0.8833175604945E+01, 0.3760000000000E+01
 0.16500E+02, 0.2982530927534E+02, 0.1000000000000E+02, 0.8729317020084E+02, 0.1000000000000E+01, 0.1576554773077E+01, 0.3120000000000E+01, 0.1536755581097E+01, 0.3120000000000E+01, 0.2722826410776E+03,-0.8831304761233E+01, 0.3760000000000E+01
 0.16575E+02, 0.2982535646511E+02, 0.1000000000000E+02, 0.8729370967328E+02, 0.1000000000000E+01, 0.1576630367233E+01, 0.3120000000000E+01, 0.1536649433596E+01, 0.3120000000000E+01, 0.2722843234347E+03,-0.8829430736207E+01, 0.3760000000000E+01
 0.16650E+02, 0.2982540364989E+02, 0.1000000000000E+02, 0.8729424789490E+02, 0.1000000000000E+01, 0.1576705961430E+01, 0.3120000000000E+01, 0.1536543286132E+01, 0.3120000000000E+01, 0.2722860018873E+03,-0.8827560895453E+01, 0.3760000000000E+01
 0.16725E+02, 0.2982545084065E+02, 0.1000000000000E+02, 0.8729478694184E+02, 0.1000000000000E+01, 0.1576781555597E+01, 0.3120000000000E+01, 0.1536437138608E+01, 0.3120000000000E+01, 0.2722876829179E+03,-0.8825687910104E+01, 0.3760000000000E+01
 0.16800E+02, 0.2982549802647E+02, 0.1000000000000E+02, 0.8729532475421E+02, 0.1000000000000E+01, 0.1576857149806E+01, 0.3120000000000E+01, 0.1536330991120E+01, 0.3120000000000E+01, 0.2722893600948E+03,-0.8823819050203E+01, 0.3760000000000E+01
 0.16875E+02, 0.2982554521822E+02, 0.1000000000000E+02, 0.8729586337863E+02, 0.1000000000000E+01, 0.1576932743987E+01, 0.3120000000000E+01, 0.1536224843571E+01, 0.3120000000000E+01, 0.2722910398083E+03,-0.8821947090478E+01, 0.3760000000000E+01
 0.16950E+02, 0.2982559240508E+02, 0.1000000000000E+02, 0.8729640077957E+02, 0.1000000000000E+01, 0.1577008338209E+01, 0.3120000000000E+01, 0.1536118696058E+01, 0.3120000000000E+01, 0.2722927157027E+03,-0.8820079206660E+01, 0.3760000000000E+01
 0.17025E+02, 0.2982563959784E+02, 0.1000000000000E+02, 0.8729693898438E+02, 0.1000000000000E+01, 0.1577083932402E+01, 0.3120000000000E+01, 0.1536012548486E+01, 0.3120000000000E+01, 0.2722943941081E+03,-0.8818208263929E+01, 0.3760000000000E+01
 0.17100E+02, 0.2982568678574E+02, 0.1000000000000E+02, 0.8729747598336E+02, 0.1000000000000E+01, 0.1577159526638E+01, 0.3120000000000E+01, 0.1535906400948E+01, 0.3120000000000E+01, 0.2722960687496E+03,-0.8816341341712E+01, 0.3760000000000E+01
 0.17175E+02, 0.2982573397951E+02, 0.1000000000000E+02, 0.8729801377379E+02, 0.1000000000000E+01, 0.1577235120846E+01, 0.3120000000000E+01, 0.1535800253351E+01, 0.3120000000000E+01, 0.2722977458633E+03,-0.8814471397027E+01, 0.3760000000000E+01
 0.17250E+02, 0.2982578116846E+02, 0.1000000000000E+02, 0.8729855037063E+02, 0.1000000000000E+01, 0.1577310715096E+01, 0.3120000000000E+01, 0.1535694105788E+01, 0.3120000000000E+01, 0.2722994192512E+03,-0.8812605429203E+01, 0.3760000000000E+01
 0.17325E+02, 0.2982582836323E+02, 0.1000000000000E+02, 0.8729908775100E+02, 0.1000000000000E+01, 0.1577386309318E+01, 0.3120000000000E+01, 0.1535587958166E+01, 0.3120000000000E+01, 0.2723010950868E+03,-0.8810736475238E+01, 0.3760000000000E+01
 0.17400E+02, 0.2982587555323E+02, 0.1000000000000E+02, 0.8729962395024E+02, 0.1000000000000E+01, 0.1577461903583E+01, 0.3120000000000E+01, 0.1535481810578E+01, 0.3120000000000E+01, 0.2723027672352E+03,-0.8808871444225E+01, 0.3760000000000E+01
 0.17475E+02, 0.2982592274901E+02, 0.1000000000000E+02, 0.8730016092238E+02, 0.1000000000000E+01, 0.1577537497821E+01, 0.3120000000000E+01, 0.1535375662930E+01, 0.3120000000000E+01, 0.2723044417981E+03,-0.8807003470456E+01, 0.3760000000000E+01
 0.17550E+02, 0.2982596994006E+02, 0.1000000000000E+02, 0.8730069673288E+02, 0.1000000000000E+01, 0.1577613092101E+01, 0.3120000000000E+01, 0.1535269515316E+01, 0.3120000000000E+01, 0.2723061127349E+03,-0.8805139365592E+01, 0.3760000000000E+01
 0.17625E+02, 0.2982601713686E+02, 0.1000000000000E+02, 0.8730123330371E+02, 0.1000000000000E+01, 0.1577688686355E+01, 0.3120000000000E+01, 0.1535163367643E+01, 0.3120000000000E+01, 0.2723077860468E+03,-0.8803272356460E+01, 0.3760000000000E+01
 0.17700E+02, 0.2982606432897E+02, 0.1000000000000E+02, 0.8730176871961E+02, 0.1000000000000E+01, 0.1577764280652E+01, 0.3120000000000E+01, 0.1535057220003E+01, 0.3120000000000E+01, 0.2723094557536E+03,-0.8801409177793E+01, 0.3760000000000E+01
 0.17775E+02, 0.2982611152679E+02, 0.1000000000000E+02, 0.8730230489095E+02, 0.1000000000000E+01, 0.1577839874923E+01, 0.3120000000000E+01, 0.1534951072304E+01, 0.3120000000000E+01, 0.2723111278203E+03,-0.8799543127971E+01, 0.3760000000000E+01
 0.17850E+02, 0.2982615871996E+02, 0.1000000000000E+02, 0.8730283992160E+02, 0.1000000000000E+01, 0.1577915469236E+01, 0.3120000000000E+01, 0.1534844924637E+01, 0.3120000000000E+01, 0.2723127963262E+03,-0.8797680854038E+01, 0.3760000000000E+01
 0.17925E+02, 0.2982620591879E+02, 0.1000000000000E+02, 0.8730337569762E+02, 0.1000000000000E+01, 0.1577991063525E+01, 0.3120000000000E+01, 0.1534738776912E+01, 0.3120000000000E+01, 0.2723144671605E+03,-0.8795815751576E+01, 0.3760000000000E+01
 0.18000E+02, 0.2982625311303E+02, 0.1000000000000E+02, 0.8730391034415E+02, 0.1000000000000E+01, 0.1578066657855E+01, 0.3120000000000E+01, 0.1534632629219E+01, 0.3120000000000E+01, 0.2723161344691E+03,-0.8793954382478E+01, 0.3760000000000E+01
 0.18075E+02, 0.2982630031289E+02, 0.1000000000000E+02, 0.8730444572651E+02, 0.1000000000000E+01, 0.1578142252162E+01, 0.3120000000000E+01, 0.1534526481467E+01, 0.3120000000000E+01, 0.2723178040764E+03,-0.8792090215945E+01, 0.3760000000000E+01
 0.18150E+02, 0.2982634750819E+02, 0.1000000000000E+02, 0.8730497999584E+02, 0.1000000000000E+01, 0.1578217846511E+01, 0.3120000000000E+01, 0.1534420333746E+01, 0.3120000000000E+01, 0.2723194702092E+03,-0.8790229734573E+01, 0.3760000000000E+01
 0.18225E+02, 0.2982639470908E+02, 0.1000000000000E+02, 0.8730551498854E+02, 0.1000000000000E+01, 0.1578293440836E+01, 0.3120000000000E+01, 0.1534314185968E+01, 0.3120000000000E+01, 0.2723211386018E+03,-0.8788366497055E+01, 0.3760000000000E+01
 0.18300E+02, 0.2982644190545E+02, 0.1000000000000E+02, 0.8730604888040E+02, 0.1000000000000E+01, 0.1578369035203E+01, 0.3120000000000E+01, 0.1534208038220E+01, 0.3120000000000E+01, 0.2723228035581E+03,-0.8786506899513E+01, 0.3760000000000E+01
 0.18375E+02, 0.2982648910738E+02, 0.1000000000000E+02, 0.8730658349016E+02, 0.1000000000000E+01, 0.1578444629548E+01, 0.3120000000000E+01, 0.1534101890414E+01, 0.3120000000000E+01, 0.2723244707571E+03,-0.8784644576744E+01, 0.3760000000000E+01
 0.18450E+02, 0.2982653630482E+02, 0.1000000000000E+02, 0.8730711700584E+02, 0.1000000000000E+01, 0.1578520223936E+01, 0.3120000000000E+01, 0.1533995742638E+01, 0.3120000000000E+01, 0.2723261345407E+03,-0.8782785853306E+01, 0.3760000000000E+01
 0.18525E+02, 0.2982658350778E+02, 0.1000000000000E+02, 0.8730765123313E+02, 0.1000000000000E+01, 0.1578595818301E+01, 0.3120000000000E+01, 0.1533889594805E+01, 0.3120000000000E+01, 0.2723278005474E+03,-0.8780924444461E+01, 0.3760000000000E+01
 0.18600E+02, 0.2982663070630E+02, 0.1000000000000E+02, 0.8730818437821E+02, 0.1000000000000E+01, 0.1578671412708E+01, 0.3120000000000E+01, 0.1533783447001E+01, 0.3120000000000E+01, 0.2723294631759E+03,-0.8779066584225E+01, 0.3760000000000E+01
 0.18675E+02, 0.2982667791030E+02, 0.1000000000000E+02, 0.8730871822452E+02, 0.1000000000000E+01, 0.1578747007094E+01, 0.3120000000000E+01, 0.1533677299140E+01, 0.3120000000000E+01, 0.2723311279950E+03,-0.8777206076186E+01, 0.3760000000000E+01
 0.18750E+02, 0.2982672510990E+02, 0.1000000000000E+02, 0.8730925100424E+02, 0.1000000000000E+01, 0.1578822601522E+01, 0.3120000000000E+01, 0.1533571151308E+01, 0.3120000000000E+01, 0.2723327894847E+03,-0.8775349073598E+01, 0.3760000000000E+01
 0.18825E+02, 0.2982677231494E+02, 0.1000000000000E+02, 0.8730978447614E+02, 0.1000000000000E+01, 0.1578898195929E+01, 0.3120000000000E+01, 0.1533465003419E+01, 0.3120000000000E+01, 0.2723344531368E+03,-0.8773489453888E+01, 0.3760000000000E+01
 0.18900E+02, 0.2982681951563E+02, 0.1000000000000E+02, 0.8731031688990E+02, 0.1000000000000E+01, 0.1578973790379E+01, 0.3120000000000E+01, 0.1533358855558E+01, 0.3120000000000E+01, 0.2723361134858E+03,-0.8771633300609E+01, 0.3760000000000E+01
 0.18975E+02, 0.2982686672172E+02, 0.1000000000000E+02, 0.8731084998637E+02, 0.1000000000000E+01, 0.1579049384809E+01, 0.3120000000000E+01, 0.1533252707640E+01, 0.3120000000000E+01, 0.2723377759677E+03,-0.8769774569884E+01, 0.3760000000000E+01
 0.19050E+02, 0.2982691392348E+02, 0.1000000000000E+02, 0.8731138203731E+02, 0.1000000000000E+01, 0.1579124979281E+01, 0.3120000000000E+01, 0.1533146559751E+01, 0.3120000000000E+01, 0.2723394351858E+03,-0.8767919259237E+01, 0.3760000000000E+01
 0.19125E+02, 0.2982696113062E+02, 0.1000000000000E+02, 0.8731191476391E+02, 0.1000000000000E+01, 0.1579200573733E+01, 0.3120000000000E+01, 0.1533040411804E+01, 0.3120000000000E+01, 0.2723410965146E+03,-0.8766061405331E+01, 0.3760000000000E+01
 0.19200E+02, 0.2982700833348E+02, 0.1000000000000E+02, 0.8731244645750E+02, 0.1000000000000E+01, 0.1579276168228E+01, 0.3120000000000E+01, 0.1532934263885E+01, 0.3120000000000E+01, 0.2723427546189E+03,-0.8764206926385E+01, 0.3760000000000E+01
 0.19275E+02, 0.2982705554167E+02, 0.1000000000000E+02, 0.8731297881632E+02, 0.1000000000000E+01, 0.1579351762704E+01, 0.3120000000000E+01, 0.1532828115910E+01, 0.3120000000000E+01, 0.2723444148015E+03,-0.8762349937675E+01, 0.3760000000000E+01
 0.19350E+02, 0.2982710274562E+02, 0.1000000000000E+02, 0.8731351015036E+02, 0.1000000000000E+01, 0.1579427357222E+01, 0.3120000000000E+01, 0.1532721967961E+01, 0.3120000000000E+01, 0.2723460717850E+03,-0.8760496291271E+01, 0.3760000000000E+01
 0.19425E+02, 0.2982714995488E+02, 0.1000000000000E+02, 0.8731404214582E+02, 0.1000000000000E+01, 0.1579502951722E+01, 0.3120000000000E+01, 0.1532615819956E+01, 0.3120000000000E+01, 0.2723477308349E+03,-0.8758640162796E+01, 0.3760000000000E+01
 0.19500E+02, 0.2982719715992E+02, 0.1000000000000E+02, 0.8731457312883E+02, 0.1000000000000E+01, 0.1579578546265E+01, 0.3120000000000E+01, 0.1532509671978E+01, 0.3120000000000E+01, 0.2723493867244E+03,-0.8756787331996E+01, 0.3760000000000E+01
 0.19575E+02, 0.2982724437023E+02, 0.1000000000000E+02, 0.8731510476167E+02, 0.1000000000000E+01, 0.1579654140790E+01, 0.3120000000000E+01, 0.1532403523943E+01, 0.3120000000000E+01, 0.2723510446441E+03,-0.8754932058125E+01, 0.3760000000000E+01
 0.19650E+02, 0.2982729157637E+02, 0.1000000000000E+02, 0.8731563539355E+02, 0.1000000000000E+01, 0.1579729735358E+01, 0.3120000000000E+01, 0.1532297375934E+01, 0.3120000000000E+01, 0.2723526994390E+03,-0.8753080042659E+01, 0.3760000000000E+01
 0.19725E+02, 0.2982733878775E+02, 0.1000000000000E+02, 0.8731616666472E+02, 0.1000000000000E+01, 0.1579805329909E+01, 0.3120000000000E+01, 0.1532191227869E+01, 0.3120000000000E+01, 0.2723543562314E+03,-0.8751225614020E+01, 0.3760000000000E+01
 0.19800E+02, 0.2982738599500E+02, 0.1000000000000E+02, 0.8731669694529E+02, 0.1000000000000E+01, 0.1579880924503E+01, 0.3120000000000E+01, 0.1532085079830E+01, 0.3120000000000E+01, 0.2723560099313E+03,-0.8749374410517E+01, 0.3760000000000E+01
 0.19875E+02, 0.2982743320744E+02, 0.1000000000000E+02, 0.8731722786156E+02, 0.1000000000000E+01, 0.1579956519080E+01, 0.3120000000000E+01, 0.1531978931735E+01, 0.3120000000000E+01, 0.2723576656174E+03,-0.8747520822328E+01, 0.3760000000000E+01
 0.19950E+02, 0.2982748041579E+02, 0.1000000000000E+02, 0.8731775779681E+02, 0.1000000000000E+01, 0.1580032113699E+01, 0.3120000000000E+01, 0.1531872783665E+01, 0.3120000000000E+01, 0.2723593182411E+03,-0.8745670415066E+01, 0.3760000000000E+01
 0.20025E+02, 0.2982752762931E+02, 0.1000000000000E+02, 0.8731828835897E+02, 0.1000000000000E+01, 0.1580107708303E+01, 0.3120000000000E+01, 0.1531766635539E+01, 0.3120000000000E+01, 0.2723609728234E+03,-0.8743817655949E+01, 0.3760000000000E+01
 0.20100E+02, 0.2982757483877E+02, 0.1000000000000E+02, 0.8731881795121E+02, 0.1000000000000E+01, 0.1580183302950E+01, 0.3120000000000E+01, 0.1531660487438E+01, 0.3120000000000E+01, 0.2723626243780E+03,-0.8741968044543E+01, 0.3760000000000E+01
 0.20175E+02, 0.2982762205336E+02, 0.1000000000000E+02, 0.8731934816055E+02, 0.1000000000000E+01, 0.1580258897582E+01, 0.3120000000000E+01, 0.1531554339282E+01, 0.3120000000000E+01, 0.2723642778606E+03,-0.8740116115601E+01, 0.3760000000000E+01
 0.20250E+02, 0.2982766926393E+02, 0.1000000000000E+02, 0.8731987740787E+02, 0.1000000000000E+01, 0.1580334492257E+01, 0.3120000000000E+01, 0.1531448191149E+01, 0.3120000000000E+01, 0.2723659283401E+03,-0.8738267294476E+01, 0.3760000000000E+01
 0.20325E+02, 0.2982771647960E+02, 0.1000000000000E+02, 0.8732040726938E+02, 0.1000000000000E+01, 0.1580410086917E+01, 0.3120000000000E+01, 0.1531342042961E+01, 0.3120000000000E+01, 0.2723675807386E+03,-0.8736416181282E+01, 0.3760000000000E+01
 0.20400E+02, 0.2982776369129E+02, 0.1000000000000E+02, 0.8732093617994E+02, 0.1000000000000E+01, 0.1580485681620E+01, 0.3120000000000E+01, 0.1531235894797E+01, 0.3120000000000E+01, 0.2723692301685E+03,-0.8734568139635E+01, 0.3760000000000E+01
 0.20475E+02, 0.2982781090804E+02, 0.1000000000000E+02, 0.8732146569428E+02, 0.1000000000000E+01, 0.1580561276309E+01, 0.3120000000000E+01, 0.1531129746578E+01, 0.3120000000000E+01, 0.2723708814848E+03,-0.8732717840045E+01, 0.3760000000000E+01
 0.20550E+02, 0.2982785812085E+02, 0.1000000000000E+02, 0.8732199426656E+02, 0.1000000000000E+01, 0.1580636871041E+01, 0.3120000000000E+01, 0.1531023598381E+01, 0.3120000000000E+01, 0.2723725298603E+03,-0.8730870574726E+01, 0.3760000000000E+01
 0.20625E+02, 0.2982790533869E+02, 0.1000000000000E+02, 0.8732252343547E+02, 0.1000000000000E+01, 0.1580712465760E+01, 0.3120000000000E+01, 0.1530917450130E+01, 0.3120000000000E+01, 0.2723741801000E+03,-0.8729021085261E+01, 0.3760000000000E+01
 0.20700E+02, 0.2982795255261E+02, 0.1000000000000E+02, 0.8732305167340E+02, 0.1000000000000E+01, 0.1580788060522E+01, 0.3120000000000E+01, 0.1530811301902E+01, 0.3120000000000E+01, 0.2723758274335E+03,-0.8727174593856E+01, 0.3760000000000E+01
 0.20775E+02, 0.2982799977154E+02, 0.1000000000000E+02, 0.8732358050071E+02, 0.1000000000000E+01, 0.1580863655271E+01, 0.3120000000000E+01, 0.1530705153618E+01, 0.3120000000000E+01, 0.2723774766083E+03,-0.8725325898446E+01, 0.3760000000000E+01
 0.20850E+02, 0.2982804698659E+02, 0.1000000000000E+02, 0.8732410840632E+02, 0.1000000000000E+01, 0.1580939250064E+01, 0.3120000000000E+01, 0.1530599005357E+01, 0.3120000000000E+01, 0.2723791229060E+03,-0.8723480174178E+01, 0.3760000000000E+01
 0.20925E+02, 0.2982809420661E+02, 0.1000000000000E+02, 0.8732463689283E+02, 0.1000000000000E+01, 0.1581014844844E+01, 0.3120000000000E+01, 0.1530492857041E+01, 0.3120000000000E+01, 0.2723807710187E+03,-0.8721632274404E+01, 0.3760000000000E+01
 0.21000E+02, 0.2982814142279E+02, 0.1000000000000E+02, 0.8732516446926E+02, 0.1000000000000E+01, 0.1581090439668E+01, 0.3120000000000E+01, 0.1530386708748E+01, 0.3120000000000E+01, 0.2723824162904E+03,-0.8719787309216E+01, 0.3760000000000E+01
 0.21075E+02, 0.2982818864391E+02, 0.1000000000000E+02, 0.8732569262114E+02, 0.1000000000000E+01, 0.1581166034480E+01, 0.3120000000000E+01, 0.1530280560399E+01, 0.3120000000000E+01, 0.2723840633602E+03,-0.8717940194912E+01, 0.3760000000000E+01
 0.21150E+02, 0.2982823586121E+02, 0.1000000000000E+02, 0.8732621986570E+02, 0.1000000000000E+01, 0.1581241629336E+01, 0.3120000000000E+01, 0.1530174412072E+01, 0.3120000000000E+01, 0.2723857075976E+03,-0.8716095987938E+01, 0.3760000000000E+01
 0.21225E+02, 0.2982828308343E+02, 0.1000000000000E+02, 0.8732674768158E+02, 0.1000000000000E+01, 0.1581317224181E+01, 0.3120000000000E+01, 0.1530068263690E+01, 0.3120000000000E+01, 0.2723873536200E+03,-0.8714249659619E+01, 0.3760000000000E+01
 0.21300E+02, 0.2982833030187E+02, 0.1000000000000E+02, 0.8732727459950E+02, 0.1000000000000E+01, 0.1581392819069E+01, 0.3120000000000E+01, 0.1529962115329E+01, 0.3120000000000E+01, 0.2723889968393E+03,-0.8712406199005E+01, 0.3760000000000E+01
 0.21375E+02, 0.2982837752520E+02, 0.1000000000000E+02, 0.8732780208328E+02, 0.1000000000000E+01, 0.1581468413947E+01, 0.3120000000000E+01, 0.1529855966914E+01, 0.3120000000000E+01, 0.2723906418267E+03,-0.8710560649230E+01, 0.3760000000000E+01
 0.21450E+02, 0.2982842474478E+02, 0.1000000000000E+02, 0.8732832867800E+02, 0.1000000000000E+01, 0.1581544008869E+01, 0.3120000000000E+01, 0.1529749818519E+01, 0.3120000000000E+01, 0.2723922840388E+03,-0.8708717935239E+01, 0.3760000000000E+01
 0.21525E+02, 0.2982847196921E+02, 0.1000000000000E+02, 0.8732885582868E+02, 0.1000000000000E+01, 0.1581619603781E+01, 0.3120000000000E+01, 0.1529643670071E+01, 0.3120000000000E+01, 0.2723939279879E+03,-0.8706873159619E+01, 0.3760000000000E+01
 0.21600E+02, 0.2982851918992E+02, 0.1000000000000E+02, 0.8732938210138E+02, 0.1000000000000E+01, 0.1581695198737E+01, 0.3120000000000E+01, 0.1529537521643E+01, 0.3120000000000E+01, 0.2723955691962E+03,-0.8705031184963E+01, 0.3760000000000E+01
 0.21675E+02, 0.2982856641547E+02, 0.1000000000000E+02, 0.8732990892178E+02, 0.1000000000000E+01, 0.1581770793683E+01, 0.3120000000000E+01, 0.1529431373160E+01, 0.3120000000000E+01, 0.2723972121160E+03,-0.8703187176082E+01, 0.3760000000000E+01
 0.21750E+02, 0.2982861363733E+02, 0.1000000000000E+02, 0.8733043487709E+02, 0.1000000000000E+01, 0.1581846388674E+01, 0.3120000000000E+01, 0.1529325224698E+01, 0.3120000000000E+01, 0.2723988523352E+03,-0.8701345934093E+01, 0.3760000000000E+01
 0.21825E+02, 0.2982866086398E+02, 0.1000000000000E+02, 0.8733096137250E+02, 0.1000000000000E+01, 0.1581921983655E+01, 0.3120000000000E+01, 0.1529219076181E+01, 0.3120000000000E+01, 0.2724004942420E+03,-0.8699502682446E+01, 0.3760000000000E+01
 0.21900E+02, 0.2982870808699E+02, 0.1000000000000E+02, 0.8733148700769E+02, 0.1000000000000E+01, 0.1581997578681E+01, 0.3120000000000E+01, 0.1529112927684E+01, 0.3120000000000E+01, 0.2724021334635E+03,-0.8697662175052E+01, 0.3760000000000E+01
 0.21975E+02, 0.2982875531477E+02, 0.1000000000000E+02, 0.8733201317890E+02, 0.1000000000000E+01, 0.1582073173699E+01, 0.3120000000000E+01, 0.1529006779132E+01, 0.3120000000000E+01, 0.2724037743598E+03,-0.8695819681649E+01, 0.3760000000000E+01
 0.22050E+02, 0.2982880253893E+02, 0.1000000000000E+02, 0.8733253849830E+02, 0.1000000000000E+01, 0.1582148768761E+01, 0.3120000000000E+01, 0.1528900630600E+01, 0.3120000000000E+01, 0.2724054125972E+03,-0.8693979896202E+01, 0.3760000000000E+01
 0.22125E+02, 0.2982884976782E+02, 0.1000000000000E+02, 0.8733306434651E+02, 0.1000000000000E+01, 0.1582224363816E+01, 0.3120000000000E+01, 0.1528794482014E+01, 0.3120000000000E+01, 0.2724070524868E+03,-0.8692138154897E+01, 0.3760000000000E+01
 0.22200E+02, 0.2982889699313E+02, 0.1000000000000E+02, 0.8733358935133E+02, 0.1000000000000E+01, 0.1582299958915E+01, 0.3120000000000E+01, 0.1528688333446E+01, 0.3120000000000E+01, 0.2724086897436E+03,-0.8690299091096E+01, 0.3760000000000E+01
 0.22275E+02, 0.2982894422315E+02, 0.1000000000000E+02, 0.8733411487493E+02, 0.1000000000000E+01, 0.1582375554007E+01, 0.3120000000000E+01, 0.1528582184825E+01, 0.3120000000000E+01, 0.2724103286216E+03,-0.8688458099746E+01, 0.3760000000000E+01
 0.22350E+02, 0.2982899144962E+02, 0.1000000000000E+02, 0.8733463956719E+02, 0.1000000000000E+01, 0.1582451149143E+01, 0.3120000000000E+01, 0.1528476036222E+01, 0.3120000000000E+01, 0.2724119649044E+03,-0.8686619756537E+01, 0.3760000000000E+01
 0.22425E+02, 0.2982903868077E+02, 0.1000000000000E+02, 0.8733516477444E+02, 0.1000000000000E+01, 0.1582526744273E+01, 0.3120000000000E+01, 0.1528369887566E+01, 0.3120000000000E+01, 0.2724136027964E+03,-0.8684779505989E+01, 0.3760000000000E+01
 0.22500E+02, 0.2982908590840E+02, 0.1000000000000E+02, 0.8733568915752E+02, 0.1000000000000E+01, 0.1582602339448E+01, 0.3120000000000E+01, 0.1528263738927E+01, 0.3120000000000E+01, 0.2724152381155E+03,-0.8682941870265E+01, 0.3760000000000E+01
 0.22575E+02, 0.2982913314068E+02, 0.1000000000000E+02, 0.8733621404767E+02, 0.1000000000000E+01, 0.1582677934617E+01, 0.3120000000000E+01, 0.1528157590235E+01, 0.3120000000000E+01, 0.2724168750192E+03,-0.8681102356682E+01, 0.3760000000000E+01
 0.22650E+02, 0.2982918036947E+02, 0.1000000000000E+02, 0.8733673811906E+02, 0.1000000000000E+01, 0.1582753529830E+01, 0.3120000000000E+01, 0.1528051441561E+01, 0.3120000000000E+01, 0.2724185093670E+03,-0.8679265433071E+01, 0.3760000000000E+01
 0.22725E+02, 0.2982922760289E+02, 0.1000000000000E+02, 0.8733726269509E+02, 0.1000000000000E+01, 0.1582829125039E+01, 0.3120000000000E+01, 0.1527945292833E+01, 0.3120000000000E+01, 0.2724201452918E+03,-0.8677426654531E+01, 0.3760000000000E+01
 0.22800E+02, 0.2982927483285E+02, 0.1000000000000E+02, 0.8733778646154E+02, 0.1000000000000E+01, 0.1582904720292E+01, 0.3120000000000E+01, 0.1527839144122E+01, 0.3120000000000E+01, 0.2724217786891E+03,-0.8675590428433E+01, 0.3760000000000E+01
 0.22875E+02, 0.2982932206740E+02, 0.1000000000000E+02, 0.8733831072466E+02, 0.1000000000000E+01, 0.1582980315540E+01, 0.3120000000000E+01, 0.1527732995358E+01, 0.3120000000000E+01, 0.2724234136386E+03,-0.8673752377772E+01, 0.3760000000000E+01
 0.22950E+02, 0.2982936929853E+02, 0.1000000000000E+02, 0.8733883418564E+02, 0.1000000000000E+01, 0.1583055910834E+01, 0.3120000000000E+01, 0.1527626846611E+01, 0.3120000000000E+01, 0.2724250460840E+03,-0.8671916854162E+01, 0.3760000000000E+01
 0.23025E+02, 0.2982941653422E+02, 0.1000000000000E+02, 0.8733935813685E+02, 0.1000000000000E+01, 0.1583131506123E+01, 0.3120000000000E+01, 0.1527520697810E+01, 0.3120000000000E+01, 0.2724266800614E+03,-0.8670079524750E+01, 0.3760000000000E+01
 0.23100E+02, 0.2982946376652E+02, 0.1000000000000E+02, 0.8733988129512E+02, 0.1000000000000E+01, 0.1583207101458E+01, 0.3120000000000E+01, 0.1527414549026E+01, 0.3120000000000E+01, 0.2724283115635E+03,-0.8668244699808E+01, 0.3760000000000E+01
 0.23175E+02, 0.2982951100336E+02, 0.1000000000000E+02, 0.8734040493362E+02, 0.1000000000000E+01, 0.1583282696789E+01, 0.3120000000000E+01, 0.1527308400188E+01, 0.3120000000000E+01, 0.2724299445662E+03,-0.8666408092791E+01, 0.3760000000000E+01
 0.23250E+02, 0.2982955823684E+02, 0.1000000000000E+02, 0.8734092779181E+02, 0.1000000000000E+01, 0.1583358292165E+01, 0.3120000000000E+01, 0.1527202251367E+01, 0.3120000000000E+01, 0.2724315751330E+03,-0.8664573957677E+01, 0.3760000000000E+01
 0.23325E+02, 0.2982960547483E+02, 0.1000000000000E+02, 0.8734145112457E+02, 0.1000000000000E+01, 0.1583433887538E+01, 0.3120000000000E+01, 0.1527096102492E+01, 0.3120000000000E+01, 0.2724332071829E+03,-0.8662738063407E+01, 0.3760000000000E+01
 0.23400E+02, 0.2982965270949E+02, 0.1000000000000E+02, 0.8734197368138E+02, 0.1000000000000E+01, 0.1583509482957E+01, 0.3120000000000E+01, 0.1526989953634E+01, 0.3120000000000E+01, 0.2724348368105E+03,-0.8660904617980E+01, 0.3760000000000E+01
 0.23475E+02, 0.2982969994863E+02, 0.1000000000000E+02, 0.8734249670785E+02, 0.1000000000000E+01, 0.1583585078373E+01, 0.3120000000000E+01, 0.1526883804722E+01, 0.3120000000000E+01, 0.2724364679059E+03,-0.8659069436309E+01, 0.3760000000000E+01
 0.23550E+02, 0.2982974718447E+02, 0.1000000000000E+02, 0.8734301896855E+02, 0.1000000000000E+01, 0.1583660673836E+01, 0.3120000000000E+01, 0.1526777655825E+01, 0.3120000000000E+01, 0.2724380966107E+03,-0.8657236673522E+01, 0.3760000000000E+01
 0.23625E+02, 0.2982979442476E+02, 0.1000000000000E+02, 0.8734354169077E+02, 0.1000000000000E+01, 0.1583736269296E+01, 0.3120000000000E+01, 0.1526671506875E+01, 0.3120000000000E+01, 0.2724397267579E+03,-0.8655402195052E+01, 0.3760000000000E+01
 0.23700E+02, 0.2982984166179E+02, 0.1000000000000E+02, 0.8734406365092E+02, 0.1000000000000E+01, 0.1583811864802E+01, 0.3120000000000E+01, 0.1526565357941E+01, 0.3120000000000E+01, 0.2724413545259E+03,-0.8653570118445E+01, 0.3760000000000E+01
 0.23775E+02, 0.2982988890325E+02, 0.1000000000000E+02, 0.8734458607176E+02, 0.1000000000000E+01, 0.1583887460306E+01, 0.3120000000000E+01, 0.1526459208954E+01, 0.3120000000000E+01, 0.2724429837339E+03,-0.8651736345156E+01, 0.3760000000000E+01
 0.23850E+02, 0.2982993614146E+02, 0.1000000000000E+02, 0.8734510773774E+02, 0.1000000000000E+01, 0.1583963055857E+01, 0.3120000000000E+01, 0.1526353059981E+01, 0.3120000000000E+01, 0.2724446105853E+03,-0.8649904941323E+01, 0.3760000000000E+01
 0.23925E+02, 0.2982998338408E+02, 0.1000000000000E+02, 0.8734562985752E+02, 0.1000000000000E+01, 0.1584038651406E+01, 0.3120000000000E+01, 0.1526246910956E+01, 0.3120000000000E+01, 0.2724462388550E+03,-0.8648071870707E+01, 0.3760000000000E+01
 0.24000E+02, 0.2983003062349E+02, 0.1000000000000E+02, 0.8734615122937E+02, 0.1000000000000E+01, 0.1584114247002E+01, 0.3120000000000E+01, 0.1526140761944E+01, 0.3120000000000E+01, 0.2724478647898E+03,-0.8646241138867E+01, 0.3760000000000E+01
 0.24075E+02, 0.2983007786727E+02, 0.1000000000000E+02, 0.8734667305327E+02, 0.1000000000000E+01, 0.1584189842597E+01, 0.3120000000000E+01, 0.1526034612881E+01, 0.3120000000000E+01, 0.2724494921373E+03,-0.8644408761048E+01, 0.3760000000000E+01
 0.24150E+02, 0.2983012510787E+02, 0.1000000000000E+02, 0.8734719413316E+02, 0.1000000000000E+01, 0.1584265438239E+01, 0.3120000000000E+01, 0.1525928463831E+01, 0.3120000000000E+01, 0.2724511171623E+03,-0.8642578697536E+01, 0.3760000000000E+01
 0.24225E+02, 0.2983017235282E+02, 0.1000000000000E+02, 0.8734771565693E+02, 0.1000000000000E+01, 0.1584341033881E+01, 0.3120000000000E+01, 0.1525822314728E+01, 0.3120000000000E+01, 0.2724527435744E+03,-0.8640747012198E+01, 0.3760000000000E+01
 0.24300E+02, 0.2983021959463E+02, 0.1000000000000E+02, 0.8734823644689E+02, 0.1000000000000E+01, 0.1584416629569E+01, 0.3120000000000E+01, 0.1525716165639E+01, 0.3120000000000E+01, 0.2724543676959E+03,-0.8638917619697E+01, 0.3760000000000E+01
 0.24375E+02, 0.2983026684075E+02, 0.1000000000000E+02, 0.8734875767559E+02, 0.1000000000000E+01, 0.1584492225258E+01, 0.3120000000000E+01, 0.1525610016497E+01, 0.3120000000000E+01, 0.2724559931885E+03,-0.8637086617968E+01, 0.3760000000000E+01
 0.24450E+02, 0.2983031408375E+02, 0.1000000000000E+02, 0.8734927817575E+02, 0.1000000000000E+01, 0.1584567820994E+01, 0.3120000000000E+01, 0.1525503867369E+01, 0.3120000000000E+01, 0.2724576164068E+03,-0.8635257889031E+01, 0.3760000000000E+01
 0.24525E+02, 0.2983036133106E+02, 0.1000000000000E+02, 0.8734979911069E+02, 0.1000000000000E+01, 0.1584643416731E+01, 0.3120000000000E+01, 0.1525397718188E+01, 0.3120000000000E+01, 0.2724592409840E+03,-0.8633427573422E+01, 0.3760000000000E+01
 0.24600E+02, 0.2983040857526E+02, 0.1000000000000E+02, 0.8735031932488E+02, 0.1000000000000E+01, 0.1584719012515E+01, 0.3120000000000E+01, 0.1525291569020E+01, 0.3120000000000E+01, 0.2724608633112E+03,-0.8631599501204E+01, 0.3760000000000E+01
 0.24675E+02, 0.2983045582375E+02, 0.1000000000000E+02, 0.8735083996792E+02, 0.1000000000000E+01, 0.1584794608300E+01, 0.3120000000000E+01, 0.1525185419800E+01, 0.3120000000000E+01, 0.2724624869786E+03,-0.8629769864668E+01, 0.3760000000000E+01
 0.24750E+02, 0.2983050306916E+02, 0.1000000000000E+02, 0.8735135989583E+02, 0.1000000000000E+01, 0.1584870204133E+01, 0.3120000000000E+01, 0.1525079270592E+01, 0.3120000000000E+01, 0.2724641084137E+03,-0.8627942452018E+01, 0.3760000000000E+01
 0.24825E+02, 0.2983055031883E+02, 0.1000000000000E+02, 0.8735188024591E+02, 0.1000000000000E+01, 0.1584945799968E+01, 0.3120000000000E+01, 0.1524973121332E+01, 0.3120000000000E+01, 0.2724657311682E+03,-0.8626113494287E+01, 0.3760000000000E+01
 0.24900E+02, 0.2983059756545E+02, 0.1000000000000E+02, 0.8735239988980E+02, 0.1000000000000E+01, 0.1585021395850E+01, 0.3120000000000E+01, 0.1524866972084E+01, 0.3120000000000E+01, 0.2724673517181E+03,-0.8624286734017E+01, 0.3760000000000E+01
 0.24975E+02, 0.2983064481630E+02, 0.1000000000000E+02, 0.8735291995038E+02, 0.1000000000000E+01, 0.1585096991735E+01, 0.3120000000000E+01, 0.1524760822784E+01, 0.3120000000000E+01, 0.2724689735706E+03,-0.8622458448272E+01, 0.3760000000000E+01
 0.25050E+02, 0.2983069206414E+02, 0.1000000000000E+02, 0.8735343931181E+02, 0.1000000000000E+01, 0.1585172587667E+01, 0.3120000000000E+01, 0.1524654673496E+01, 0.3120000000000E+01, 0.2724705932402E+03,-0.8620632339709E+01, 0.3760000000000E+01
 0.25125E+02, 0.2983073931618E+02, 0.1000000000000E+02, 0.8735395908720E+02, 0.1000000000000E+01, 0.1585248183602E+01, 0.3120000000000E+01, 0.1524548524155E+01, 0.3120000000000E+01, 0.2724722142040E+03,-0.8618804722139E+01, 0.3760000000000E+01
 0.25200E+02, 0.2983078656524E+02, 0.1000000000000E+02, 0.8735447816843E+02, 0.1000000000000E+01, 0.1585323779586E+01, 0.3120000000000E+01, 0.1524442374826E+01, 0.3120000000000E+01, 0.2724738330005E+03,-0.8616979253514E+01, 0.3760000000000E+01
 0.25275E+02, 0.2983083381848E+02, 0.1000000000000E+02, 0.8735499765563E+02, 0.1000000000000E+01, 0.1585399375573E+01, 0.3120000000000E+01, 0.1524336225445E+01, 0.3120000000000E+01, 0.2724754530661E+03,-0.8615152306349E+01, 0.3760000000000E+01
 0.25350E+02, 0.2983088106875E+02, 0.1000000000000E+02, 0.8735551645516E+02, 0.1000000000000E+01, 0.1585474971608E+01, 0.3120000000000E+01, 0.1524230076075E+01, 0.3120000000000E+01, 0.2724770709847E+03,-0.8613327487198E+01, 0.3760000000000E+01
 0.25425E+02, 0.2983092832319E+02, 0.1000000000000E+02, 0.8735603565639E+02, 0.1000000000000E+01, 0.1585550567647E+01, 0.3120000000000E+01, 0.1524123926653E+01, 0.3120000000000E+01, 0.2724786901592E+03,-0.8611501203541E+01, 0.3760000000000E+01
 0.25500E+02, 0.2983097557469E+02, 0.1000000000000E+02, 0.8735655418057E+02, 0.1000000000000E+01, 0.1585626163734E+01, 0.3120000000000E+01, 0.1524017777242E+01, 0.3120000000000E+01, 0.2724803072199E+03,-0.8609677023527E+01, 0.3760000000000E+01
 0.25575E+02, 0.2983102283032E+02, 0.1000000000000E+02, 0.8735707310051E+02, 0.1000000000000E+01, 0.1585701759826E+01, 0.3120000000000E+01, 0.1523911627779E+01, 0.3120000000000E+01, 0.2724819255177E+03,-0.8607851395749E+01, 0.3760000000000E+01
 0.25650E+02, 0.2983107008305E+02, 0.1000000000000E+02, 0.8735759134445E+02, 0.1000000000000E+01, 0.1585777355966E+01, 0.3120000000000E+01, 0.1523805478327E+01, 0.3120000000000E+01, 0.2724835417050E+03,-0.8606027855873E+01, 0.3760000000000E+01
 0.25725E+02, 0.2983111733988E+02, 0.1000000000000E+02, 0.8735810998252E+02, 0.1000000000000E+01, 0.1585852952111E+01, 0.3120000000000E+01, 0.1523699328822E+01, 0.3120000000000E+01, 0.2724851591246E+03,-0.8604202886030E+01, 0.3760000000000E+01
 0.25800E+02, 0.2983116459384E+02, 0.1000000000000E+02, 0.8735862795119E+02, 0.1000000000000E+01, 0.1585928548305E+01, 0.3120000000000E+01, 0.1523593179328E+01, 0.3120000000000E+01, 0.2724867744542E+03,-0.8602379981596E+01, 0.3760000000000E+01
 0.25875E+02, 0.2983121185188E+02, 0.1000000000000E+02, 0.8735914630958E+02, 0.1000000000000E+01, 0.1586004144504E+01, 0.3120000000000E+01, 0.1523487029782E+01, 0.3120000000000E+01, 0.2724883910020E+03,-0.8600555663135E+01, 0.3760000000000E+01
 0.25950E+02, 0.2983125910707E+02, 0.1000000000000E+02, 0.8735966400547E+02, 0.1000000000000E+01, 0.1586079740752E+01, 0.3120000000000E+01, 0.1523380880246E+01, 0.3120000000000E+01, 0.2724900054819E+03,-0.8598733390856E+01, 0.3760000000000E+01
 0.26025E+02, 0.2983130636632E+02, 0.1000000000000E+02, 0.8736018208500E+02, 0.1000000000000E+01, 0.1586155337007E+01, 0.3120000000000E+01, 0.1523274730658E+01, 0.3120000000000E+01, 0.2724916211607E+03,-0.8596909719257E+01, 0.3760000000000E+01
 0.26100E+02, 0.2983135362275E+02, 0.1000000000000E+02, 0.8736069950547E+02, 0.1000000000000E+01, 0.1586230933310E+01, 0.3120000000000E+01, 0.1523168581080E+01, 0.3120000000000E+01, 0.2724932347821E+03,-0.8595088079912E+01, 0.3760000000000E+01
 0.26175E+02, 0.2983140088321E+02, 0.1000000000000E+02, 0.8736121730575E+02, 0.1000000000000E+01, 0.1586306529620E+01, 0.3120000000000E+01, 0.1523062431449E+01, 0.3120000000000E+01, 0.2724948495908E+03,-0.8593265061856E+01, 0.3760000000000E+01
 0.26250E+02, 0.2983144814088E+02, 0.1000000000000E+02, 0.8736173445756E+02, 0.1000000000000E+01, 0.1586382125979E+01, 0.3120000000000E+01, 0.1522956281829E+01, 0.3120000000000E+01, 0.2724964623751E+03,-0.8591444043883E+01, 0.3760000000000E+01
 0.26325E+02, 0.2983149540256E+02, 0.1000000000000E+02, 0.8736225198302E+02, 0.1000000000000E+01, 0.1586457722345E+01, 0.3120000000000E+01, 0.1522850132156E+01, 0.3120000000000E+01, 0.2724980763275E+03,-0.8589621666562E+01, 0.3760000000000E+01
 0.26400E+02, 0.2983154266147E+02, 0.1000000000000E+02, 0.8736276886500E+02, 0.1000000000000E+01, 0.1586533318761E+01, 0.3120000000000E+01, 0.1522743982493E+01, 0.3120000000000E+01, 0.2724996882710E+03,-0.8587801274108E+01, 0.3760000000000E+01
 0.26475E+02, 0.2983158992437E+02, 0.1000000000000E+02, 0.8736328611414E+02, 0.1000000000000E+01, 0.1586608915184E+01, 0.3120000000000E+01, 0.1522637832777E+01, 0.3120000000000E+01, 0.2725013013622E+03,-0.8585979540232E+01, 0.3760000000000E+01
 0.26550E+02, 0.2983163718452E+02, 0.1000000000000E+02, 0.8736380272758E+02, 0.1000000000000E+01, 0.1586684511656E+01, 0.3120000000000E+01, 0.1522531683071E+01, 0.3120000000000E+01, 0.2725029124690E+03,-0.8584159769306E+01, 0.3760000000000E+01
 0.26625E+02, 0.2983168444864E+02, 0.1000000000000E+02, 0.8736431970424E+02, 0.1000000000000E+01, 0.1586760108137E+01, 0.3120000000000E+01, 0.1522425533313E+01, 0.3120000000000E+01, 0.2725045247112E+03,-0.8582338671475E+01, 0.3760000000000E+01
 0.26700E+02, 0.2983173171005E+02, 0.1000000000000E+02, 0.8736483604851E+02, 0.1000000000000E+01, 0.1586835704668E+01, 0.3120000000000E+01, 0.1522319383563E+01, 0.3120000000000E+01, 0.2725061349792E+03,-0.8580519518751E+01, 0.3760000000000E+01
 0.26775E+02, 0.2983177897540E+02, 0.1000000000000E+02, 0.8736535275443E+02, 0.1000000000000E+01, 0.1586911301207E+01, 0.3120000000000E+01, 0.1522213233762E+01, 0.3120000000000E+01, 0.2725077463777E+03,-0.8578699058893E+01, 0.3760000000000E+01
 0.26850E+02, 0.2983182623805E+02, 0.1000000000000E+02, 0.8736586883166E+02, 0.1000000000000E+01, 0.1586986897796E+01, 0.3120000000000E+01, 0.1522107083969E+01, 0.3120000000000E+01, 0.2725093558136E+03,-0.8576880520513E+01, 0.3760000000000E+01
 0.26925E+02, 0.2983187350463E+02, 0.1000000000000E+02, 0.8736638526787E+02, 0.1000000000000E+01, 0.1587062494394E+01, 0.3120000000000E+01, 0.1522000934124E+01, 0.3120000000000E+01, 0.2725109663718E+03,-0.8575060694274E+01, 0.3760000000000E+01
 0.27000E+02, 0.2983192076854E+02, 0.1000000000000E+02, 0.8736690108119E+02, 0.1000000000000E+01, 0.1587138091042E+01, 0.3120000000000E+01, 0.1521894784287E+01, 0.3120000000000E+01, 0.2725125749854E+03,-0.8573242767689E+01, 0.3760000000000E+01
 0.27075E+02, 0.2983196803635E+02, 0.1000000000000E+02, 0.8736741724655E+02, 0.1000000000000E+01, 0.1587213687700E+01, 0.3120000000000E+01, 0.1521788634399E+01, 0.3120000000000E+01, 0.2725141846994E+03,-0.8571423572027E+01, 0.3760000000000E+01
 0.27150E+02, 0.2983201530152E+02, 0.1000000000000E+02, 0.8736793279642E+02, 0.1000000000000E+01, 0.1587289284408E+01, 0.3120000000000E+01, 0.1521682484518E+01, 0.3120000000000E+01, 0.2725157924922E+03,-0.8569606257065E+01, 0.3760000000000E+01
 0.27225E+02, 0.2983206257057E+02, 0.1000000000000E+02, 0.8736844869164E+02, 0.1000000000000E+01, 0.1587364881126E+01, 0.3120000000000E+01, 0.1521576334586E+01, 0.3120000000000E+01, 0.2725174013647E+03,-0.8567787690636E+01, 0.3760000000000E+01
 0.27300E+02, 0.2983210983699E+02, 0.1000000000000E+02, 0.8736896398064E+02, 0.1000000000000E+01, 0.1587440477895E+01, 0.3120000000000E+01, 0.1521470184661E+01, 0.3120000000000E+01, 0.2725190083444E+03,-0.8565970983398E+01, 0.3760000000000E+01
 0.27375E+02, 0.2983215710728E+02, 0.1000000000000E+02, 0.8736947961379E+02, 0.1000000000000E+01, 0.1587516074674E+01, 0.3120000000000E+01, 0.1521364034684E+01, 0.3120000000000E+01, 0.2725206164002E+03,-0.8564153035784E+01, 0.3760000000000E+01
 0.27450E+02, 0.2983220437497E+02, 0.1000000000000E+02, 0.8736999464143E+02, 0.1000000000000E+01, 0.1587591671504E+01, 0.3120000000000E+01, 0.1521257884715E+01, 0.3120000000000E+01, 0.2725222225657E+03,-0.8562336932804E+01, 0.3760000000000E+01
 0.27525E+02, 0.2983225164650E+02, 0.1000000000000E+02, 0.8737051000666E+02, 0.1000000000000E+01, 0.1587667268345E+01, 0.3120000000000E+01, 0.1521151734694E+01, 0.3120000000000E+01, 0.2725238297866E+03,-0.8560519608870E+01, 0.3760000000000E+01
 0.27600E+02, 0.2983229891546E+02, 0.1000000000000E+02, 0.8737102477403E+02, 0.1000000000000E+01, 0.1587742865237E+01, 0.3120000000000E+01, 0.1521045584680E+01, 0.3120000000000E+01, 0.2725254351412E+03,-0.8558704113489E+01, 0.3760000000000E+01
 0.27675E+02, 0.2983234618824E+02, 0.1000000000000E+02, 0.8737153987334E+02, 0.1000000000000E+01, 0.1587818462140E+01, 0.3120000000000E+01, 0.1520939434613E+01, 0.3120000000000E+01, 0.2725270415336E+03,-0.8556887408441E+01, 0.3760000000000E+01
 0.27750E+02, 0.2983239345846E+02, 0.1000000000000E+02, 0.8737205438462E+02, 0.1000000000000E+01, 0.1587894059095E+01, 0.3120000000000E+01, 0.1520833284555E+01, 0.3120000000000E+01, 0.2725286460902E+03,-0.8555072512828E+01, 0.3760000000000E+01
 0.27825E+02, 0.2983244073249E+02, 0.1000000000000E+02, 0.8737256922213E+02, 0.1000000000000E+01, 0.1587969656062E+01, 0.3120000000000E+01, 0.1520727134443E+01, 0.3120000000000E+01, 0.2725302516668E+03,-0.8553256424412E+01, 0.3760000000000E+01
 0.27900E+02, 0.2983248800399E+02, 0.1000000000000E+02, 0.8737308347363E+02, 0.1000000000000E+01, 0.1588045253080E+01, 0.3120000000000E+01, 0.1520620984339E+01, 0.3120000000000E+01, 0.2725318554140E+03,-0.8551442126380E+01, 0.3760000000000E+01
 0.27975E+02, 0.2983253527927E+02, 0.1000000000000E+02, 0.8737359805207E+02, 0.1000000000000E+01, 0.1588120850110E+01, 0.3120000000000E+01, 0.1520514834183E+01, 0.3120000000000E+01, 0.2725334601834E+03,-0.8549626651156E+01, 0.3760000000000E+01
 0.28050E+02, 0.2983258255205E+02, 0.1000000000000E+02, 0.8737411204742E+02, 0.1000000000000E+01, 0.1588196447193E+01, 0.3120000000000E+01, 0.1520408684033E+01, 0.3120000000000E+01, 0.2725350631325E+03,-0.8547812948283E+01, 0.3760000000000E+01
 0.28125E+02, 0.2983262982858E+02, 0.1000000000000E+02, 0.8737462636366E+02, 0.1000000000000E+01, 0.1588272044288E+01, 0.3120000000000E+01, 0.1520302533831E+01, 0.3120000000000E+01, 0.2725366670849E+03,-0.8545998085813E+01, 0.3760000000000E+01
 0.28200E+02, 0.2983267710264E+02, 0.1000000000000E+02, 0.8737514010468E+02, 0.1000000000000E+01, 0.1588347641435E+01, 0.3120000000000E+01, 0.1520196383636E+01, 0.3120000000000E+01, 0.2725382692415E+03,-0.8544184980398E+01, 0.3760000000000E+01
 0.28275E+02, 0.2983272438043E+02, 0.1000000000000E+02, 0.8737565416178E+02, 0.1000000000000E+01, 0.1588423238595E+01, 0.3120000000000E+01, 0.1520090233388E+01, 0.3120000000000E+01, 0.2725398723864E+03,-0.8542370725955E+01, 0.3760000000000E+01
 0.28350E+02, 0.2983277165577E+02, 0.1000000000000E+02, 0.8737616764833E+02, 0.1000000000000E+01, 0.1588498835807E+01, 0.3120000000000E+01, 0.1519984083147E+01, 0.3120000000000E+01, 0.2725414737503E+03,-0.8540558212293E+01, 0.3760000000000E+01
 0.28425E+02, 0.2983281893482E+02, 0.1000000000000E+02, 0.8737668145028E+02, 0.1000000000000E+01, 0.1588574433033E+01, 0.3120000000000E+01, 0.1519877932854E+01, 0.3120000000000E+01, 0.2725430761003E+03,-0.8538744561855E+01, 0.3760000000000E+01
 0.28500E+02, 0.2983286621144E+02, 0.1000000000000E+02, 0.8737719468463E+02, 0.1000000000000E+01, 0.1588650030311E+01, 0.3120000000000E+01, 0.1519771782566E+01, 0.3120000000000E+01, 0.2725446766783E+03,-0.8536932636502E+01, 0.3760000000000E+01
 0.28575E+02, 0.2983291349176E+02, 0.1000000000000E+02, 0.8737770822790E+02, 0.1000000000000E+01, 0.1588725627604E+01, 0.3120000000000E+01, 0.1519665632226E+01, 0.3120000000000E+01, 0.2725462782223E+03,-0.8535119591283E+01, 0.3760000000000E+01
 0.28650E+02, 0.2983296076967E+02, 0.1000000000000E+02, 0.8737822121064E+02, 0.1000000000000E+01, 0.1588801224949E+01, 0.3120000000000E+01, 0.1519559481892E+01, 0.3120000000000E+01, 0.2725478780164E+03,-0.8533308252688E+01, 0.3760000000000E+01
 0.28725E+02, 0.2983300805126E+02, 0.1000000000000E+02, 0.8737873449807E+02, 0.1000000000000E+01, 0.1588876822309E+01, 0.3120000000000E+01, 0.1519453331506E+01, 0.3120000000000E+01, 0.2725494787632E+03,-0.8531495811850E+01, 0.3760000000000E+01
 0.28800E+02, 0.2983305533046E+02, 0.1000000000000E+02, 0.8737924722908E+02, 0.1000000000000E+01, 0.1588952419722E+01, 0.3120000000000E+01, 0.1519347181125E+01, 0.3120000000000E+01, 0.2725510777730E+03,-0.8529685061572E+01, 0.3760000000000E+01
 0.28875E+02, 0.2983310261332E+02, 0.1000000000000E+02, 0.8737976026503E+02, 0.1000000000000E+01, 0.1589028017149E+01, 0.3120000000000E+01, 0.1519241030692E+01, 0.3120000000000E+01, 0.2725526777363E+03,-0.8527873216998E+01, 0.3760000000000E+01
 0.28950E+02, 0.2983314989382E+02, 0.1000000000000E+02, 0.8738027274875E+02, 0.1000000000000E+01, 0.1589103614630E+01, 0.3120000000000E+01, 0.1519134880265E+01, 0.3120000000000E+01, 0.2725542759757E+03,-0.8526063044345E+01, 0.3760000000000E+01
 0.29025E+02, 0.2983319717796E+02, 0.1000000000000E+02, 0.8738078553103E+02, 0.1000000000000E+01, 0.1589179212127E+01, 0.3120000000000E+01, 0.1519028729785E+01, 0.3120000000000E+01, 0.2725558751486E+03,-0.8524251799442E+01, 0.3760000000000E+01
 0.29100E+02, 0.2983324445975E+02, 0.1000000000000E+02, 0.8738129776316E+02, 0.1000000000000E+01, 0.1589254809676E+01, 0.3120000000000E+01, 0.1518922579310E+01, 0.3120000000000E+01, 0.2725574726040E+03,-0.8522442209705E+01, 0.3760000000000E+01
 0.29175E+02, 0.2983329174516E+02, 0.1000000000000E+02, 0.8738181029382E+02, 0.1000000000000E+01, 0.1589330407242E+01, 0.3120000000000E+01, 0.1518816428783E+01, 0.3120000000000E+01, 0.2725590709929E+03,-0.8520631562965E+01, 0.3760000000000E+01
 0.29250E+02, 0.2983333902825E+02, 0.1000000000000E+02, 0.8738232228052E+02, 0.1000000000000E+01, 0.1589406004861E+01, 0.3120000000000E+01, 0.1518710278260E+01, 0.3120000000000E+01, 0.2725606676838E+03,-0.8518822550284E+01, 0.3760000000000E+01
 0.29325E+02, 0.2983338631495E+02, 0.1000000000000E+02, 0.8738283456113E+02, 0.1000000000000E+01, 0.1589481602496E+01, 0.3120000000000E+01, 0.1518604127686E+01, 0.3120000000000E+01, 0.2725622652937E+03,-0.8517012489884E+01, 0.3760000000000E+01
 0.29400E+02, 0.2983343359934E+02, 0.1000000000000E+02, 0.8738334630340E+02, 0.1000000000000E+01, 0.1589557200186E+01, 0.3120000000000E+01, 0.1518497977116E+01, 0.3120000000000E+01, 0.2725638612230E+03,-0.8515204055218E+01, 0.3760000000000E+01
 0.29475E+02, 0.2983348088732E+02, 0.1000000000000E+02, 0.8738385833252E+02, 0.1000000000000E+01, 0.1589632797892E+01, 0.3120000000000E+01, 0.1518391826494E+01, 0.3120000000000E+01, 0.2725654580493E+03,-0.8513394587629E+01, 0.3760000000000E+01
 0.29550E+02, 0.2983352817302E+02, 0.1000000000000E+02, 0.8738436983014E+02, 0.1000000000000E+01, 0.1589708395652E+01, 0.3120000000000E+01, 0.1518285675876E+01, 0.3120000000000E+01, 0.2725670532164E+03,-0.8511586728643E+01, 0.3760000000000E+01
 0.29625E+02, 0.2983357546229E+02, 0.1000000000000E+02, 0.8738488161133E+02, 0.1000000000000E+01, 0.1589783993429E+01, 0.3120000000000E+01, 0.1518179525206E+01, 0.3120000000000E+01, 0.2725686492703E+03,-0.8509777849127E+01, 0.3760000000000E+01
 0.29700E+02, 0.2983362274930E+02, 0.1000000000000E+02, 0.8738539286358E+02, 0.1000000000000E+01, 0.1589859591261E+01, 0.3120000000000E+01, 0.1518073374540E+01, 0.3120000000000E+01, 0.2725702436729E+03,-0.8507970565738E+01, 0.3760000000000E+01
 0.29775E+02, 0.2983367003985E+02, 0.1000000000000E+02, 0.8738590439755E+02, 0.1000000000000E+01, 0.1589935189110E+01, 0.3120000000000E+01, 0.1517967223822E+01, 0.3120000000000E+01, 0.2725718389565E+03,-0.8506162269909E+01, 0.3760000000000E+01
 0.29850E+02, 0.2983371732818E+02, 0.1000000000000E+02, 0.8738641540818E+02, 0.1000000000000E+01, 0.1590010787014E+01, 0.3120000000000E+01, 0.1517861073107E+01, 0.3120000000000E+01, 0.2725734326064E+03,-0.8504355556847E+01, 0.3760000000000E+01
 0.29925E+02, 0.2983376462003E+02, 0.1000000000000E+02, 0.8738692669705E+02, 0.1000000000000E+01, 0.1590086384936E+01, 0.3120000000000E+01, 0.1517754922341E+01, 0.3120000000000E+01, 0.2725750271264E+03,-0.8502547845835E+01, 0.3760000000000E+01
 0.30000E+02, 0.2983381190966E+02, 0.1000000000000E+02, 0.8738743746732E+02, 0.1000000000000E+01, 0.1590161982912E+01, 0.3120000000000E+01, 0.1517648771578E+01, 0.3120000000000E+01, 0.2725766200274E+03,-0.8500741698996E+01, 0.3760000000000E+01
 0.30075E+02, 0.2983385920281E+02, 0.1000000000000E+02, 0.8738794850934E+02, 0.1000000000000E+01, 0.1590237580907E+01, 0.3120000000000E+01, 0.1517542620763E+01, 0.3120000000000E+01, 0.2725782137783E+03,-0.8498934569469E+01, 0.3760000000000E+01
 0.30150E+02, 0.2983390649376E+02, 0.1000000000000E+02, 0.8738845903730E+02, 0.1000000000000E+01, 0.1590313178958E+01, 0.3120000000000E+01, 0.1517436469951E+01, 0.3120000000000E+01, 0.2725798059246E+03,-0.8497128992498E+01, 0.3760000000000E+01
 0.30225E+02, 0.2983395378821E+02, 0.1000000000000E+02, 0.8738896983945E+02, 0.1000000000000E+01, 0.1590388777027E+01, 0.3120000000000E+01, 0.1517330319087E+01, 0.3120000000000E+01, 0.2725813989281E+03,-0.8495322440124E+01, 0.3760000000000E+01
 0.30300E+02, 0.2983400108048E+02, 0.1000000000000E+02, 0.8738948012802E+02, 0.1000000000000E+01, 0.1590464375151E+01, 0.3120000000000E+01, 0.1517224168226E+01, 0.3120000000000E+01, 0.2725829903285E+03,-0.8493517426210E+01, 0.3760000000000E+01
 0.30375E+02, 0.2983404837623E+02, 0.1000000000000E+02, 0.8738999068518E+02, 0.1000000000000E+01, 0.1590539973295E+01, 0.3120000000000E+01, 0.1517118017313E+01, 0.3120000000000E+01, 0.2725845825689E+03,-0.8491711456759E+01, 0.3760000000000E+01
 0.30450E+02, 0.2983409566983E+02, 0.1000000000000E+02, 0.8739050073708E+02, 0.1000000000000E+01, 0.1590615571494E+01, 0.3120000000000E+01, 0.1517011866403E+01, 0.3120000000000E+01, 0.2725861732319E+03,-0.8489907003951E+01, 0.3760000000000E+01
 0.30525E+02, 0.2983414296688E+02, 0.1000000000000E+02, 0.8739101105138E+02, 0.1000000000000E+01, 0.1590691169713E+01, 0.3120000000000E+01, 0.1516905715440E+01, 0.3120000000000E+01, 0.2725877647156E+03,-0.8488101607426E+01, 0.3760000000000E+01
 0.30600E+02, 0.2983419026181E+02, 0.1000000000000E+02, 0.8739152086446E+02, 0.1000000000000E+01, 0.1590766767988E+01, 0.3120000000000E+01, 0.1516799564480E+01, 0.3120000000000E+01, 0.2725893546347E+03,-0.8486297719805E+01, 0.3760000000000E+01
 0.30675E+02, 0.2983423756017E+02, 0.1000000000000E+02, 0.8739203093837E+02, 0.1000000000000E+01, 0.1590842366283E+01, 0.3120000000000E+01, 0.1516693413468E+01, 0.3120000000000E+01, 0.2725909453694E+03,-0.8484492897502E+01, 0.3760000000000E+01
 0.30750E+02, 0.2983428485643E+02, 0.1000000000000E+02, 0.8739254051333E+02, 0.1000000000000E+01, 0.1590917964634E+01, 0.3120000000000E+01, 0.1516587262458E+01, 0.3120000000000E+01, 0.2725925345467E+03,-0.8482689570605E+01, 0.3760000000000E+01
 0.30825E+02, 0.2983433215610E+02, 0.1000000000000E+02, 0.8739305034883E+02, 0.1000000000000E+01, 0.1590993563005E+01, 0.3120000000000E+01, 0.1516481111397E+01, 0.3120000000000E+01, 0.2725941245388E+03,-0.8480885319463E+01, 0.3760000000000E+01
 0.30900E+02, 0.2983437945369E+02, 0.1000000000000E+02, 0.8739355969107E+02, 0.1000000000000E+01, 0.1591069161433E+01, 0.3120000000000E+01, 0.1516374960337E+01, 0.3120000000000E+01, 0.2725957129910E+03,-0.8479082545687E+01, 0.3760000000000E+01
 0.30975E+02, 0.2983442675468E+02, 0.1000000000000E+02, 0.8739406928807E+02, 0.1000000000000E+01, 0.1591144759882E+01, 0.3120000000000E+01, 0.1516268809226E+01, 0.3120000000000E+01, 0.2725973022400E+03,-0.8477278865451E+01, 0.3760000000000E+01
 0.31050E+02, 0.2983447405360E+02, 0.1000000000000E+02, 0.8739457839707E+02, 0.1000000000000E+01, 0.1591220358387E+01, 0.3120000000000E+01, 0.1516162658116E+01, 0.3120000000000E+01, 0.2725988899656E+03,-0.8475476647927E+01, 0.3760000000000E+01
 0.31125E+02, 0.2983452135591E+02, 0.1000000000000E+02, 0.8739508775498E+02, 0.1000000000000E+01, 0.1591295956914E+01, 0.3120000000000E+01, 0.1516056506954E+01, 0.3120000000000E+01, 0.2726004784698E+03,-0.8473673533203E+01, 0.3760000000000E+01
 0.31200E+02, 0.2983456865617E+02, 0.1000000000000E+02, 0.8739559662763E+02, 0.1000000000000E+01, 0.1591371555497E+01, 0.3120000000000E+01, 0.1515950355793E+01, 0.3120000000000E+01, 0.2726020654591E+03,-0.8471871875175E+01, 0.3760000000000E+01
 0.31275E+02, 0.2983461595980E+02, 0.1000000000000E+02, 0.8739610575272E+02, 0.1000000000000E+01, 0.1591447154102E+01, 0.3120000000000E+01, 0.1515844204581E+01, 0.3120000000000E+01, 0.2726036532380E+03,-0.8470069327734E+01, 0.3760000000000E+01
 0.31350E+02, 0.2983466326140E+02, 0.1000000000000E+02, 0.8739661439522E+02, 0.1000000000000E+01, 0.1591522752765E+01, 0.3120000000000E+01, 0.1515738053370E+01, 0.3120000000000E+01, 0.2726052395104E+03,-0.8468268214043E+01, 0.3760000000000E+01
 0.31425E+02, 0.2983471056635E+02, 0.1000000000000E+02, 0.8739712327972E+02, 0.1000000000000E+01, 0.1591598351449E+01, 0.3120000000000E+01, 0.1515631902107E+01, 0.3120000000000E+01, 0.2726068265398E+03,-0.8466466236004E+01, 0.3760000000000E+01
 0.31500E+02, 0.2983475786929E+02, 0.1000000000000E+02, 0.8739763169159E+02, 0.1000000000000E+01, 0.1591673950191E+01, 0.3120000000000E+01, 0.1515525750845E+01, 0.3120000000000E+01, 0.2726084120937E+03,-0.8464665675805E+01, 0.3760000000000E+01
 0.31575E+02, 0.2983480517557E+02, 0.1000000000000E+02, 0.8739814034453E+02, 0.1000000000000E+01, 0.1591749548955E+01, 0.3120000000000E+01, 0.1515419599531E+01, 0.3120000000000E+01, 0.2726099984017E+03,-0.8462864254628E+01, 0.3760000000000E+01
 0.31650E+02, 0.2983485247986E+02, 0.1000000000000E+02, 0.8739864852639E+02, 0.1000000000000E+01, 0.1591825147777E+01, 0.3120000000000E+01, 0.1515313448217E+01, 0.3120000000000E+01, 0.2726115832390E+03,-0.8461064241933E+01, 0.3760000000000E+01
 0.31725E+02, 0.2983489978748E+02, 0.1000000000000E+02, 0.8739915694576E+02, 0.1000000000000E+01, 0.1591900746622E+01, 0.3120000000000E+01, 0.1515207296852E+01, 0.3120000000000E+01, 0.2726131688195E+03,-0.8459263382164E+01, 0.3760000000000E+01
 0.31800E+02, 0.2983494709312E+02, 0.1000000000000E+02, 0.8739966489570E+02, 0.1000000000000E+01, 0.1591976345525E+01, 0.3120000000000E+01, 0.1515101145487E+01, 0.3120000000000E+01, 0.2726147529343E+03,-0.8457463921759E+01, 0.3760000000000E+01
 0.31875E+02, 0.2983499440206E+02, 0.1000000000000E+02, 0.8740017308464E+02, 0.1000000000000E+01, 0.1592051944451E+01, 0.3120000000000E+01, 0.1514994994070E+01, 0.3120000000000E+01, 0.2726163377969E+03,-0.8455663616029E+01, 0.3760000000000E+01
 0.31950E+02, 0.2983504170905E+02, 0.1000000000000E+02, 0.8740068080737E+02, 0.1000000000000E+01, 0.1592127543435E+01, 0.3120000000000E+01, 0.1514888842653E+01, 0.3120000000000E+01, 0.2726179212040E+03,-0.8453864699768E+01, 0.3760000000000E+01
 0.32025E+02, 0.2983508901933E+02, 0.1000000000000E+02, 0.8740118876276E+02, 0.1000000000000E+01, 0.1592203142443E+01, 0.3120000000000E+01, 0.1514782691185E+01, 0.3120000000000E+01, 0.2726195053391E+03,-0.8452064955845E+01, 0.3760000000000E+01
 0.32100E+02, 0.2983513632768E+02, 0.1000000000000E+02, 0.8740169625648E+02, 0.1000000000000E+01, 0.1592278741510E+01, 0.3120000000000E+01, 0.1514676539716E+01, 0.3120000000000E+01, 0.2726210880328E+03,-0.8450266584393E+01, 0.3760000000000E+01
 0.32175E+02, 0.2983518363930E+02, 0.1000000000000E+02, 0.8740220398427E+02, 0.1000000000000E+01, 0.1592354340600E+01, 0.3120000000000E+01, 0.1514570388196E+01, 0.3120000000000E+01, 0.2726226714587E+03,-0.8448467392737E+01, 0.3760000000000E+01
 0.32250E+02, 0.2983523094900E+02, 0.1000000000000E+02, 0.8740271125268E+02, 0.1000000000000E+01, 0.1592429939749E+01, 0.3120000000000E+01, 0.1514464236675E+01, 0.3120000000000E+01, 0.2726242534508E+03,-0.8446669562464E+01, 0.3760000000000E+01
 0.32325E+02, 0.2983527826196E+02, 0.1000000000000E+02, 0.8740321874804E+02, 0.1000000000000E+01, 0.1592505538923E+01, 0.3120000000000E+01, 0.1514358085103E+01, 0.3120000000000E+01, 0.2726258361527E+03,-0.8444870925452E+01, 0.3760000000000E+01
 0.32400E+02, 0.2983532557303E+02, 0.1000000000000E+02, 0.8740372579202E+02, 0.1000000000000E+01, 0.1592581138156E+01, 0.3120000000000E+01, 0.1514251933530E+01, 0.3120000000000E+01, 0.2726274174454E+03,-0.8443073635700E+01, 0.3760000000000E+01
 0.32475E+02, 0.2983537288733E+02, 0.1000000000000E+02, 0.8740423306028E+02, 0.1000000000000E+01, 0.1592656737413E+01, 0.3120000000000E+01, 0.1514145781905E+01, 0.3120000000000E+01, 0.2726289994399E+03,-0.8441275546560E+01, 0.3760000000000E+01
 0.32550E+02, 0.2983542019976E+02, 0.1000000000000E+02, 0.8740473987734E+02, 0.1000000000000E+01, 0.1592732336730E+01, 0.3120000000000E+01, 0.1514039630279E+01, 0.3120000000000E+01, 0.2726305800258E+03,-0.8439478800787E+01, 0.3760000000000E+01
 0.32625E+02, 0.2983546751542E+02, 0.1000000000000E+02, 0.8740524691639E+02, 0.1000000000000E+01, 0.1592807936072E+01, 0.3120000000000E+01, 0.1513933478602E+01, 0.3120000000000E+01, 0.2726321613064E+03,-0.8437681265983E+01, 0.3760000000000E+01
 0.32700E+02, 0.2983551482921E+02, 0.1000000000000E+02, 0.8740575351031E+02, 0.1000000000000E+01, 0.1592883535473E+01, 0.3120000000000E+01, 0.1513827326924E+01, 0.3120000000000E+01, 0.2726337411972E+03,-0.8435885057859E+01, 0.3760000000000E+01
 0.32775E+02, 0.2983556214622E+02, 0.1000000000000E+02, 0.8740626032345E+02, 0.1000000000000E+01, 0.1592959134900E+01, 0.3120000000000E+01, 0.1513721175193E+01, 0.3120000000000E+01, 0.2726353217740E+03,-0.8434088066952E+01, 0.3760000000000E+01
 0.32850E+02, 0.2983560946138E+02, 0.1000000000000E+02, 0.8740676669664E+02, 0.1000000000000E+01, 0.1593034734387E+01, 0.3120000000000E+01, 0.1513615023463E+01, 0.3120000000000E+01, 0.2726369009773E+03,-0.8432292393381E+01, 0.3760000000000E+01
 0.32925E+02, 0.2983565677974E+02, 0.1000000000000E+02, 0.8740727328464E+02, 0.1000000000000E+01, 0.1593110333899E+01, 0.3120000000000E+01, 0.1513508871679E+01, 0.3120000000000E+01, 0.2726384808527E+03,-0.8430495950046E+01, 0.3760000000000E+01
 0.33000E+02, 0.2983570409628E+02, 0.1000000000000E+02, 0.8740777943360E+02, 0.1000000000000E+01, 0.1593185933472E+01, 0.3120000000000E+01, 0.1513402719895E+01, 0.3120000000000E+01, 0.2726400593576E+03,-0.8428700813350E+01, 0.3760000000000E+01
 0.33075E+02, 0.2983575141599E+02, 0.1000000000000E+02, 0.8740828579775E+02, 0.1000000000000E+01, 0.1593261533071E+01, 0.3120000000000E+01, 0.1513296568059E+01, 0.3120000000000E+01, 0.2726416385357E+03,-0.8426904914841E+01, 0.3760000000000E+01
 0.33150E+02, 0.2983579873390E+02, 0.1000000000000E+02, 0.8740879172536E+02, 0.1000000000000E+01, 0.1593337132730E+01, 0.3120000000000E+01, 0.1513190416221E+01, 0.3120000000000E+01, 0.2726432163511E+03,-0.8425110308854E+01, 0.3760000000000E+01
 0.33225E+02, 0.2983584605498E+02, 0.1000000000000E+02, 0.8740929786780E+02, 0.1000000000000E+01, 0.1593412732416E+01, 0.3120000000000E+01, 0.1513084264331E+01, 0.3120000000000E+01, 0.2726447948386E+03,-0.8423314953753E+01, 0.3760000000000E+01
 0.33300E+02, 0.2983589337426E+02, 0.1000000000000E+02, 0.8740980357480E+02, 0.1000000000000E+01, 0.1593488332162E+01, 0.3120000000000E+01, 0.1512978112440E+01, 0.3120000000000E+01, 0.2726463719668E+03,-0.8421520881080E+01, 0.3760000000000E+01
 0.33375E+02, 0.2983594069670E+02, 0.1000000000000E+02, 0.8741030949416E+02, 0.1000000000000E+01, 0.1593563931936E+01, 0.3120000000000E+01, 0.1512871960496E+01, 0.3120000000000E+01, 0.2726479497595E+03,-0.8419726068366E+01, 0.3760000000000E+01
 0.33450E+02, 0.2983598801737E+02, 0.1000000000000E+02, 0.8741081497975E+02, 0.1000000000000E+01, 0.1593639531770E+01, 0.3120000000000E+01, 0.1512765808551E+01, 0.3120000000000E+01, 0.2726495261980E+03,-0.8417932525642E+01, 0.3760000000000E+01
 0.33525E+02, 0.2983603534117E+02, 0.1000000000000E+02, 0.8741132067650E+02, 0.1000000000000E+01, 0.1593715131632E+01, 0.3120000000000E+01, 0.1512659656553E+01, 0.3120000000000E+01, 0.2726511032973E+03,-0.8416138254764E+01, 0.3760000000000E+01
 0.33600E+02, 0.2983608266322E+02, 0.1000000000000E+02, 0.8741182594619E+02, 0.1000000000000E+01, 0.1593790731555E+01, 0.3120000000000E+01, 0.1512553504554E+01, 0.3120000000000E+01, 0.2726526790634E+03,-0.8414345238402E+01, 0.3760000000000E+01
 0.33675E+02, 0.2983612998839E+02, 0.1000000000000E+02, 0.8741233142408E+02, 0.1000000000000E+01, 0.1593866331506E+01, 0.3120000000000E+01, 0.1512447352503E+01, 0.3120000000000E+01, 0.2726542554809E+03,-0.8412551502886E+01, 0.3760000000000E+01
 0.33750E+02, 0.2983617731183E+02, 0.1000000000000E+02, 0.8741283647713E+02, 0.1000000000000E+01, 0.1593941931518E+01, 0.3120000000000E+01, 0.1512341200449E+01, 0.3120000000000E+01, 0.2726558305722E+03,-0.8410759015068E+01, 0.3760000000000E+01
 0.33825E+02, 0.2983622463837E+02, 0.1000000000000E+02, 0.8741334173253E+02, 0.1000000000000E+01, 0.1594017531558E+01, 0.3120000000000E+01, 0.1512235048343E+01, 0.3120000000000E+01, 0.2726574062967E+03,-0.8408965820194E+01, 0.3760000000000E+01
 0.33900E+02, 0.2983627196320E+02, 0.1000000000000E+02, 0.8741384656924E+02, 0.1000000000000E+01, 0.1594093131660E+01, 0.3120000000000E+01, 0.1512128896235E+01, 0.3120000000000E+01, 0.2726589807141E+03,-0.8407173858162E+01, 0.3760000000000E+01
 0.33975E+02, 0.2983631929111E+02, 0.1000000000000E+02, 0.8741435160466E+02, 0.1000000000000E+01, 0.1594168731791E+01, 0.3120000000000E+01, 0.1512022744074E+01, 0.3120000000000E+01, 0.2726605557535E+03,-0.8405381198406E+01, 0.3760000000000E+01
 0.34050E+02, 0.2983636661733E+02, 0.1000000000000E+02, 0.8741485622581E+02, 0.1000000000000E+01, 0.1594244331983E+01, 0.3120000000000E+01, 0.1511916591911E+01, 0.3120000000000E+01, 0.2726621294995E+03,-0.8403589761628E+01, 0.3760000000000E+01
 0.34125E+02, 0.2983641394662E+02, 0.1000000000000E+02, 0.8741536104332E+02, 0.1000000000000E+01, 0.1594319932204E+01, 0.3120000000000E+01, 0.1511810439696E+01, 0.3120000000000E+01, 0.2726637038600E+03,-0.8401797631004E+01, 0.3760000000000E+01
 0.34200E+02, 0.2983646127423E+02, 0.1000000000000E+02, 0.8741586544839E+02, 0.1000000000000E+01, 0.1594395532488E+01, 0.3120000000000E+01, 0.1511704287478E+01, 0.3120000000000E+01, 0.2726652769330E+03,-0.8400006720933E+01, 0.3760000000000E+01
 0.34275E+02, 0.2983650860490E+02, 0.1000000000000E+02, 0.8741637004903E+02, 0.1000000000000E+01, 0.1594471132801E+01, 0.3120000000000E+01, 0.1511598135207E+01, 0.3120000000000E+01, 0.2726668506180E+03,-0.8398215124591E+01, 0.3760000000000E+01
 0.34350E+02, 0.2983655593391E+02, 0.1000000000000E+02, 0.8741687424210E+02, 0.1000000000000E+01, 0.1594546733175E+01, 0.3120000000000E+01, 0.1511491982934E+01, 0.3120000000000E+01, 0.2726684230308E+03,-0.8396424733388E+01, 0.3760000000000E+01
 0.34425E+02, 0.2983660326596E+02, 0.1000000000000E+02, 0.8741737862577E+02, 0.1000000000000E+01, 0.1594622333580E+01, 0.3120000000000E+01, 0.1511385830609E+01, 0.3120000000000E+01, 0.2726699960401E+03,-0.8394633670161E+01, 0.3760000000000E+01
 0.34500E+02, 0.2983665059637E+02, 0.1000000000000E+02, 0.8741788260342E+02, 0.1000000000000E+01, 0.1594697934047E+01, 0.3120000000000E+01, 0.1511279678280E+01, 0.3120000000000E+01, 0.2726715677818E+03,-0.8392843802260E+01, 0.3760000000000E+01
 0.34575E+02, 0.2983669792981E+02, 0.1000000000000E+02, 0.8741838677102E+02, 0.1000000000000E+01, 0.1594773534545E+01, 0.3120000000000E+01, 0.1511173525899E+01, 0.3120000000000E+01, 0.2726731401180E+03,-0.8391053267384E+01, 0.3760000000000E+01
 0.34650E+02, 0.2983674526162E+02, 0.1000000000000E+02, 0.8741889053848E+02, 0.1000000000000E+01, 0.1594849135105E+01, 0.3120000000000E+01, 0.1511067373515E+01, 0.3120000000000E+01, 0.2726747112051E+03,-0.8389263914655E+01, 0.3760000000000E+01
 0.34725E+02, 0.2983679259644E+02, 0.1000000000000E+02, 0.8741939449443E+02, 0.1000000000000E+01, 0.1594924735696E+01, 0.3120000000000E+01, 0.1510961221079E+01, 0.3120000000000E+01, 0.2726762828823E+03,-0.8387473904309E+01, 0.3760000000000E+01
 0.34800E+02, 0.2983683992966E+02, 0.1000000000000E+02, 0.8741989804874E+02, 0.1000000000000E+01, 0.1595000336350E+01, 0.3120000000000E+01, 0.1510855068639E+01, 0.3120000000000E+01, 0.2726778533054E+03,-0.8385685074135E+01, 0.3760000000000E+01
 0.34875E+02, 0.2983688726587E+02, 0.1000000000000E+02, 0.8742040178901E+02, 0.1000000000000E+01, 0.1595075937035E+01, 0.3120000000000E+01, 0.1510748916146E+01, 0.3120000000000E+01, 0.2726794243107E+03,-0.8383895592722E+01, 0.3760000000000E+01
 0.34950E+02, 0.2983693460049E+02, 0.1000000000000E+02, 0.8742090513158E+02, 0.1000000000000E+01, 0.1595151537782E+01, 0.3120000000000E+01, 0.1510642763650E+01, 0.3120000000000E+01, 0.2726809940745E+03,-0.8382107277940E+01, 0.3760000000000E+01
 0.35025E+02, 0.2983698193810E+02, 0.1000000000000E+02, 0.8742140865807E+02, 0.1000000000000E+01, 0.1595227138562E+01, 0.3120000000000E+01, 0.1510536611102E+01, 0.3120000000000E+01, 0.2726825644139E+03,-0.8380318325173E+01, 0.3760000000000E+01
 0.35100E+02, 0.2983702927414E+02, 0.1000000000000E+02, 0.8742191179387E+02, 0.1000000000000E+01, 0.1595302739404E+01, 0.3120000000000E+01, 0.1510430458550E+01, 0.3120000000000E+01, 0.2726841335336E+03,-0.8378530523367E+01, 0.3760000000000E+01
 0.35175E+02, 0.2983707661314E+02, 0.1000000000000E+02, 0.8742241510970E+02, 0.1000000000000E+01, 0.1595378340279E+01, 0.3120000000000E+01, 0.1510324305945E+01, 0.3120000000000E+01, 0.2726857032170E+03,-0.8376742088344E+01, 0.3760000000000E+01
 0.35250E+02, 0.2983712395059E+02, 0.1000000000000E+02, 0.8742291803661E+02, 0.1000000000000E+01, 0.1595453941217E+01, 0.3120000000000E+01, 0.1510218153336E+01, 0.3120000000000E+01, 0.2726872716862E+03,-0.8374954803171E+01, 0.3760000000000E+01
 0.35325E+02, 0.2983717129099E+02, 0.1000000000000E+02, 0.8742342114002E+02, 0.1000000000000E+01, 0.1595529542187E+01, 0.3120000000000E+01, 0.1510112000675E+01, 0.3120000000000E+01, 0.2726888407079E+03,-0.8373166892256E+01, 0.3760000000000E+01
 0.35400E+02, 0.2983721862985E+02, 0.1000000000000E+02, 0.8742392385685E+02, 0.1000000000000E+01, 0.1595605143221E+01, 0.3120000000000E+01, 0.1510005848009E+01, 0.3120000000000E+01, 0.2726904085228E+03,-0.8371380120664E+01, 0.3760000000000E+01
 0.35475E+02, 0.2983726597166E+02, 0.1000000000000E+02, 0.8742442675001E+02, 0.1000000000000E+01, 0.1595680744288E+01, 0.3120000000000E+01, 0.1509899695291E+01, 0.3120000000000E+01, 0.2726919768897E+03,-0.8369592730710E+01, 0.3760000000000E+01
 0.35550E+02, 0.2983731331194E+02, 0.1000000000000E+02, 0.8742492926056E+02, 0.1000000000000E+01, 0.1595756345419E+01, 0.3120000000000E+01, 0.1509793542568E+01, 0.3120000000000E+01, 0.2726935440622E+03,-0.8367806468395E+01, 0.3760000000000E+01
 0.35625E+02, 0.2983736065515E+02, 0.1000000000000E+02, 0.8742543194377E+02, 0.1000000000000E+01, 0.1595831946583E+01, 0.3120000000000E+01, 0.1509687389793E+01, 0.3120000000000E+01, 0.2726951117752E+03,-0.8366019599349E+01, 0.3760000000000E+01
 0.35700E+02, 0.2983740799685E+02, 0.1000000000000E+02, 0.8742593424706E+02, 0.1000000000000E+01, 0.1595907547811E+01, 0.3120000000000E+01, 0.1509581237014E+01, 0.3120000000000E+01, 0.2726966783022E+03,-0.8364233847779E+01, 0.3760000000000E+01
 0.35775E+02, 0.2983745534147E+02, 0.1000000000000E+02, 0.8742643672397E+02, 0.1000000000000E+01, 0.1595983149073E+01, 0.3120000000000E+01, 0.1509475084182E+01, 0.3120000000000E+01, 0.2726982453727E+03,-0.8362447496703E+01, 0.3760000000000E+01
 0.35850E+02, 0.2983750268459E+02, 0.1000000000000E+02, 0.8742693882030E+02, 0.1000000000000E+01, 0.1596058750398E+01, 0.3120000000000E+01, 0.1509368931344E+01, 0.3120000000000E+01, 0.2726998112550E+03,-0.8360662253070E+01, 0.3760000000000E+01
 0.35925E+02, 0.2983755003062E+02, 0.1000000000000E+02, 0.8742744108674E+02, 0.1000000000000E+01, 0.1596134351758E+01, 0.3120000000000E+01, 0.1509262778455E+01, 0.3120000000000E+01, 0.2727013776701E+03,-0.8358876421461E+01, 0.3760000000000E+01
 0.36000E+02, 0.2983759737516E+02, 0.1000000000000E+02, 0.8742794298057E+02, 0.1000000000000E+01, 0.1596209953183E+01, 0.3120000000000E+01, 0.1509156625561E+01, 0.3120000000000E+01, 0.2727029429219E+03,-0.8357091686175E+01, 0.3760000000000E+01
 0.36075E+02, 0.2983764472261E+02, 0.1000000000000E+02, 0.8742844503981E+02, 0.1000000000000E+01, 0.1596285554641E+01, 0.3120000000000E+01, 0.1509050472613E+01, 0.3120000000000E+01, 0.2727045086915E+03,-0.8355306367149E+01, 0.3760000000000E+01
 0.36150E+02, 0.2983769206858E+02, 0.1000000000000E+02, 0.8742894672966E+02, 0.1000000000000E+01, 0.1596361156165E+01, 0.3120000000000E+01, 0.1508944319661E+01, 0.3120000000000E+01, 0.2727060733080E+03,-0.8353522140692E+01, 0.3760000000000E+01
 0.36225E+02, 0.2983773941744E+02, 0.1000000000000E+02, 0.8742944858090E+02, 0.1000000000000E+01, 0.1596436757723E+01, 0.3120000000000E+01, 0.1508838166656E+01, 0.3120000000000E+01, 0.2727076384299E+03,-0.8351737335682E+01, 0.3760000000000E+01
 0.36300E+02, 0.2983778676484E+02, 0.1000000000000E+02, 0.8742995006654E+02, 0.1000000000000E+01, 0.1596512359346E+01, 0.3120000000000E+01, 0.1508732013646E+01, 0.3120000000000E+01, 0.2727092024105E+03,-0.8349953616524E+01, 0.3760000000000E+01
 0.36375E+02, 0.2983783411512E+02, 0.1000000000000E+02, 0.8743045171388E+02, 0.1000000000000E+01, 0.1596587961004E+01, 0.3120000000000E+01, 0.1508625860583E+01, 0.3120000000000E+01, 0.2727107668974E+03,-0.8348169324259E+01, 0.3760000000000E+01
 0.36450E+02, 0.2983788146396E+02, 0.1000000000000E+02, 0.8743095299676E+02, 0.1000000000000E+01, 0.1596663562727E+01, 0.3120000000000E+01, 0.1508519707515E+01, 0.3120000000000E+01, 0.2727123302466E+03,-0.8346386106739E+01, 0.3760000000000E+01
 0.36525E+02, 0.2983792881566E+02, 0.1000000000000E+02, 0.8743145444201E+02, 0.1000000000000E+01, 0.1596739164486E+01, 0.3120000000000E+01, 0.1508413554394E+01, 0.3120000000000E+01, 0.2727138941042E+03,-0.8344602323801E+01, 0.3760000000000E+01
 0.36600E+02, 0.2983797616593E+02, 0.1000000000000E+02, 0.8743195552169E+02, 0.1000000000000E+01, 0.1596814766311E+01, 0.3120000000000E+01, 0.1508307401267E+01, 0.3120000000000E+01, 0.2727154568204E+03,-0.8342819610958E+01, 0.3760000000000E+01
 0.36675E+02, 0.2983802351905E+02, 0.1000000000000E+02, 0.8743245676108E+02, 0.1000000000000E+01, 0.1596890368171E+01, 0.3120000000000E+01, 0.1508201248088E+01, 0.3120000000000E+01, 0.2727170200368E+03,-0.8341036343880E+01, 0.3760000000000E+01
 0.36750E+02, 0.2983807087077E+02, 0.1000000000000E+02, 0.8743295764038E+02, 0.1000000000000E+01, 0.1596965970096E+01, 0.3120000000000E+01, 0.1508095094903E+01, 0.3120000000000E+01, 0.2727185821291E+03,-0.8339254129612E+01, 0.3760000000000E+01
 0.36825E+02, 0.2983811822532E+02, 0.1000000000000E+02, 0.8743345867914E+02, 0.1000000000000E+01, 0.1597041572059E+01, 0.3120000000000E+01, 0.1507988941665E+01, 0.3120000000000E+01, 0.2727201447208E+03,-0.8337471369049E+01, 0.3760000000000E+01
 0.36900E+02, 0.2983816557847E+02, 0.1000000000000E+02, 0.8743395935553E+02, 0.1000000000000E+01, 0.1597117174086E+01, 0.3120000000000E+01, 0.1507882788420E+01, 0.3120000000000E+01, 0.2727217061811E+03,-0.8335689657697E+01, 0.3760000000000E+01
 0.36975E+02, 0.2983821293445E+02, 0.1000000000000E+02, 0.8743446018909E+02, 0.1000000000000E+01, 0.1597192776151E+01, 0.3120000000000E+01, 0.1507776635124E+01, 0.3120000000000E+01, 0.2727232681337E+03,-0.8333907409670E+01, 0.3760000000000E+01
 0.37050E+02, 0.2983826028905E+02, 0.1000000000000E+02, 0.8743496066858E+02, 0.1000000000000E+01, 0.1597268378281E+01, 0.3120000000000E+01, 0.1507670481821E+01, 0.3120000000000E+01, 0.2727248289809E+03,-0.8332126195838E+01, 0.3760000000000E+01
 0.37125E+02, 0.2983830764646E+02, 0.1000000000000E+02, 0.8743546130105E+02, 0.1000000000000E+01, 0.1597343980449E+01, 0.3120000000000E+01, 0.1507564328465E+01, 0.3120000000000E+01, 0.2727263903073E+03,-0.8330344451569E+01, 0.3760000000000E+01
 0.37200E+02, 0.2983835500250E+02, 0.1000000000000E+02, 0.8743596158167E+02, 0.1000000000000E+01, 0.1597419582683E+01, 0.3120000000000E+01, 0.1507458175103E+01, 0.3120000000000E+01, 0.2727279505352E+03,-0.8328563738163E+01, 0.3760000000000E+01
 0.37275E+02, 0.2983840236134E+02, 0.1000000000000E+02, 0.8743646201490E+02, 0.1000000000000E+01, 0.1597495184954E+01, 0.3120000000000E+01, 0.1507352021688E+01, 0.3120000000000E+01, 0.2727295112411E+03,-0.8326782498479E+01, 0.3760000000000E+01
 0.37350E+02, 0.2983844971884E+02, 0.1000000000000E+02, 0.8743696209747E+02, 0.1000000000000E+01, 0.1597570787292E+01, 0.3120000000000E+01, 0.1507245868266E+01, 0.3120000000000E+01, 0.2727310708523E+03,-0.8325002282574E+01, 0.3760000000000E+01
 0.37425E+02, 0.2983849707912E+02, 0.1000000000000E+02, 0.8743746232744E+02, 0.1000000000000E+01, 0.1597646389667E+01, 0.3120000000000E+01, 0.1507139714792E+01, 0.3120000000000E+01, 0.2727326309252E+03,-0.8323221548832E+01, 0.3760000000000E+01
 0.37500E+02, 0.2983854443806E+02, 0.1000000000000E+02, 0.8743796221485E+02, 0.1000000000000E+01, 0.1597721992109E+01, 0.3120000000000E+01, 0.1507033561311E+01, 0.3120000000000E+01, 0.2727341899287E+03,-0.8321441829106E+01, 0.3760000000000E+01
 0.37575E+02, 0.2983859179978E+02, 0.1000000000000E+02, 0.8743846224797E+02, 0.1000000000000E+01, 0.1597797594590E+01, 0.3120000000000E+01, 0.1506927407776E+01, 0.3120000000000E+01, 0.2727357493886E+03,-0.8319661592741E+01, 0.3760000000000E+01
 0.37650E+02, 0.2983863916018E+02, 0.1000000000000E+02, 0.8743896193448E+02, 0.1000000000000E+01, 0.1597873197137E+01, 0.3120000000000E+01, 0.1506821254236E+01, 0.3120000000000E+01, 0.2727373077665E+03,-0.8317882372852E+01, 0.3760000000000E+01
 0.37725E+02, 0.2983868652334E+02, 0.1000000000000E+02, 0.8743946177016E+02, 0.1000000000000E+01, 0.1597948799723E+01, 0.3120000000000E+01, 0.1506715100642E+01, 0.3120000000000E+01, 0.2727388666116E+03,-0.8316102643637E+01, 0.3760000000000E+01
 0.37800E+02, 0.2983873388520E+02, 0.1000000000000E+02, 0.8743996126298E+02, 0.1000000000000E+01, 0.1598024402376E+01, 0.3120000000000E+01, 0.1506608947041E+01, 0.3120000000000E+01, 0.2727404243863E+03,-0.8314323912292E+01, 0.3760000000000E+01
 0.37875E+02, 0.2983878124981E+02, 0.1000000000000E+02, 0.8744046090037E+02, 0.1000000000000E+01, 0.1598100005068E+01, 0.3120000000000E+01, 0.1506502793386E+01, 0.3120000000000E+01, 0.2727419826139E+03,-0.8312544679805E+01, 0.3760000000000E+01
 0.37950E+02, 0.2983882861312E+02, 0.1000000000000E+02, 0.8744096019645E+02, 0.1000000000000E+01, 0.1598175607827E+01, 0.3120000000000E+01, 0.1506396639725E+01, 0.3120000000000E+01, 0.2727435397760E+03,-0.8310766446188E+01, 0.3760000000000E+01
 0.38025E+02, 0.2983887597918E+02, 0.1000000000000E+02, 0.8744145963537E+02, 0.1000000000000E+01, 0.1598251210626E+01, 0.3120000000000E+01, 0.1506290486011E+01, 0.3120000000000E+01, 0.2727450973855E+03,-0.8308987718611E+01, 0.3760000000000E+01
 0.38100E+02, 0.2983892334395E+02, 0.1000000000000E+02, 0.8744195873934E+02, 0.1000000000000E+01, 0.1598326813492E+01, 0.3120000000000E+01, 0.1506184332290E+01, 0.3120000000000E+01, 0.2727466539494E+03,-0.8307209973403E+01, 0.3760000000000E+01
 0.38175E+02, 0.2983897071146E+02, 0.1000000000000E+02, 0.8744245798464E+02, 0.1000000000000E+01, 0.1598402416397E+01, 0.3120000000000E+01, 0.1506078178515E+01, 0.3120000000000E+01, 0.2727482109560E+03,-0.8305431738065E+01, 0.3760000000000E+01
 0.38250E+02, 0.2983901807770E+02, 0.1000000000000E+02, 0.8744295689276E+02, 0.1000000000000E+01, 0.1598478019371E+01, 0.3120000000000E+01, 0.1505972024732E+01, 0.3120000000000E+01, 0.2727497669100E+03,-0.8303654485844E+01, 0.3760000000000E+01
 0.38325E+02, 0.2983906544665E+02, 0.1000000000000E+02, 0.8744345594018E+02, 0.1000000000000E+01, 0.1598553622384E+01, 0.3120000000000E+01, 0.1505865870897E+01, 0.3120000000000E+01, 0.2727513233005E+03,-0.8301876755038E+01, 0.3760000000000E+01
 0.38400E+02, 0.2983911281436E+02, 0.1000000000000E+02, 0.8744395465559E+02, 0.1000000000000E+01, 0.1598629225466E+01, 0.3120000000000E+01, 0.1505759717054E+01, 0.3120000000000E+01, 0.2727528786545E+03,-0.8300099993942E+01, 0.3760000000000E+01
 0.38475E+02, 0.2983916018477E+02, 0.1000000000000E+02, 0.8744445351051E+02, 0.1000000000000E+01, 0.1598704828588E+01, 0.3120000000000E+01, 0.1505653563158E+01, 0.3120000000000E+01, 0.2727544344455E+03,-0.8298322753577E+01, 0.3760000000000E+01
 0.38550E+02, 0.2983920755395E+02, 0.1000000000000E+02, 0.8744495203358E+02, 0.1000000000000E+01, 0.1598780431778E+01, 0.3120000000000E+01, 0.1505547409254E+01, 0.3120000000000E+01, 0.2727559892006E+03,-0.8296546478174E+01, 0.3760000000000E+01
 0.38625E+02, 0.2983925492582E+02, 0.1000000000000E+02, 0.8744545069215E+02, 0.1000000000000E+01, 0.1598856035008E+01, 0.3120000000000E+01, 0.1505441255296E+01, 0.3120000000000E+01, 0.2727575443802E+03,-0.8294769737433E+01, 0.3760000000000E+01
 0.38700E+02, 0.2983930229646E+02, 0.1000000000000E+02, 0.8744594902469E+02, 0.1000000000000E+01, 0.1598931638308E+01, 0.3120000000000E+01, 0.1505335101331E+01, 0.3120000000000E+01, 0.2727590985421E+03,-0.8292993950393E+01, 0.3760000000000E+01
 0.38775E+02, 0.2983934966979E+02, 0.1000000000000E+02, 0.8744644749331E+02, 0.1000000000000E+01, 0.1599007241648E+01, 0.3120000000000E+01, 0.1505228947313E+01, 0.3120000000000E+01, 0.2727606531301E+03,-0.8291217700272E+01, 0.3760000000000E+01
 0.38850E+02, 0.2983939704192E+02, 0.1000000000000E+02, 0.8744694563239E+02, 0.1000000000000E+01, 0.1599082845057E+01, 0.3120000000000E+01, 0.1505122793286E+01, 0.3120000000000E+01, 0.2727622066896E+03,-0.8289442401861E+01, 0.3760000000000E+01
 0.38925E+02, 0.2983944441671E+02, 0.1000000000000E+02, 0.8744744390648E+02, 0.1000000000000E+01, 0.1599158448508E+01, 0.3120000000000E+01, 0.1505016639206E+01, 0.3120000000000E+01, 0.2727637606721E+03,-0.8287666647325E+01, 0.3760000000000E+01
 0.39000E+02, 0.2983949179031E+02, 0.1000000000000E+02, 0.8744794185804E+02, 0.1000000000000E+01, 0.1599234052027E+01, 0.3120000000000E+01, 0.1504910485118E+01, 0.3120000000000E+01, 0.2727653136476E+03,-0.8285891831540E+01, 0.3760000000000E+01
 0.39075E+02, 0.2983953916656E+02, 0.1000000000000E+02, 0.8744843993893E+02, 0.1000000000000E+01, 0.1599309655588E+01, 0.3120000000000E+01, 0.1504804330976E+01, 0.3120000000000E+01, 0.2727668670284E+03,-0.8284116571838E+01, 0.3760000000000E+01
 0.39150E+02, 0.2983958654164E+02, 0.1000000000000E+02, 0.8744893770099E+02, 0.1000000000000E+01, 0.1599385259218E+01, 0.3120000000000E+01, 0.1504698176826E+01, 0.3120000000000E+01, 0.2727684194140E+03,-0.8282342242251E+01, 0.3760000000000E+01
 0.39225E+02, 0.2983963391937E+02, 0.1000000000000E+02, 0.8744943559176E+02, 0.1000000000000E+01, 0.1599460862890E+01, 0.3120000000000E+01, 0.1504592022623E+01, 0.3120000000000E+01, 0.2727699722028E+03,-0.8280567468687E+01, 0.3760000000000E+01
 0.39300E+02, 0.2983968129592E+02, 0.1000000000000E+02, 0.8744993316661E+02, 0.1000000000000E+01, 0.1599536466632E+01, 0.3120000000000E+01, 0.1504485868411E+01, 0.3120000000000E+01, 0.2727715240055E+03,-0.8278793621198E+01, 0.3760000000000E+01
 0.39375E+02, 0.2983972867512E+02, 0.1000000000000E+02, 0.8745043086682E+02, 0.1000000000000E+01, 0.1599612070416E+01, 0.3120000000000E+01, 0.1504379714145E+01, 0.3120000000000E+01, 0.2727730762010E+03,-0.8277019338311E+01, 0.3760000000000E+01
 0.39450E+02, 0.2983977605316E+02, 0.1000000000000E+02, 0.8745092825116E+02, 0.1000000000000E+01, 0.1599687674270E+01, 0.3120000000000E+01, 0.1504273559871E+01, 0.3120000000000E+01, 0.2727746274105E+03,-0.8275245976811E+01, 0.3760000000000E+01
 0.39525E+02, 0.2983982343383E+02, 0.1000000000000E+02, 0.8745142576341E+02, 0.1000000000000E+01, 0.1599763278167E+01, 0.3120000000000E+01, 0.1504167405543E+01, 0.3120000000000E+01, 0.2727761790207E+03,-0.8273472182840E+01, 0.3760000000000E+01
 0.39600E+02, 0.2983987081336E+02, 0.1000000000000E+02, 0.8745192295983E+02, 0.1000000000000E+01, 0.1599838882134E+01, 0.3120000000000E+01, 0.1504061251206E+01, 0.3120000000000E+01, 0.2727777296450E+03,-0.8271699303057E+01, 0.3760000000000E+01
 0.39675E+02, 0.2983991819550E+02, 0.1000000000000E+02, 0.8745242028096E+02, 0.1000000000000E+01, 0.1599914486143E+01, 0.3120000000000E+01, 0.1503955096816E+01, 0.3120000000000E+01, 0.2727792806603E+03,-0.8269925996918E+01, 0.3760000000000E+01
 0.39750E+02, 0.2983996557652E+02, 0.1000000000000E+02, 0.8745291729296E+02, 0.1000000000000E+01, 0.1599990090223E+01, 0.3120000000000E+01, 0.1503848942417E+01, 0.3120000000000E+01, 0.2727808307105E+03,-0.8268153598742E+01, 0.3760000000000E+01
 0.39825E+02, 0.2984001296014E+02, 0.1000000000000E+02, 0.8745341442649E+02, 0.1000000000000E+01, 0.1600065694346E+01, 0.3120000000000E+01, 0.1503742787964E+01, 0.3120000000000E+01, 0.2727823811415E+03,-0.8266380776150E+01, 0.3760000000000E+01
 0.39900E+02, 0.2984006034264E+02, 0.1000000000000E+02, 0.8745391124902E+02, 0.1000000000000E+01, 0.1600141298540E+01, 0.3120000000000E+01, 0.1503636633502E+01, 0.3120000000000E+01, 0.2727839306018E+03,-0.8264608860472E+01, 0.3760000000000E+01
 0.39975E+02, 0.2984010772775E+02, 0.1000000000000E+02, 0.8745440819510E+02, 0.1000000000000E+01, 0.1600216902777E+01, 0.3120000000000E+01, 0.1503530478986E+01, 0.3120000000000E+01, 0.2727854804493E+03,-0.8262836526648E+01, 0.3760000000000E+01
 0.40050E+02, 0.2984015511175E+02, 0.1000000000000E+02, 0.8745490483603E+02, 0.1000000000000E+01, 0.1600292507084E+01, 0.3120000000000E+01, 0.1503424324461E+01, 0.3120000000000E+01, 0.2727870293441E+03,-0.8261065083786E+01, 0.3760000000000E+01
 0.40125E+02, 0.2984020249833E+02, 0.1000000000000E+02, 0.8745540159391E+02, 0.1000000000000E+01, 0.1600368111436E+01, 0.3120000000000E+01, 0.1503318169882E+01, 0.3120000000000E+01, 0.2727885786056E+03,-0.8259293237737E+01, 0.3760000000000E+01
 0.40200E+02, 0.2984024988383E+02, 0.1000000000000E+02, 0.8745589805128E+02, 0.1000000000000E+01, 0.1600443715859E+01, 0.3120000000000E+01, 0.1503212015294E+01, 0.3120000000000E+01, 0.2727901269290E+03,-0.8257522272801E+01, 0.3760000000000E+01
 0.40275E+02, 0.2984029727190E+02, 0.1000000000000E+02, 0.8745639462299E+02, 0.1000000000000E+01, 0.1600519320326E+01, 0.3120000000000E+01, 0.1503105860652E+01, 0.3120000000000E+01, 0.2727916756108E+03,-0.8255750904531E+01, 0.3760000000000E+01
 0.40350E+02, 0.2984034465889E+02, 0.1000000000000E+02, 0.8745689089501E+02, 0.1000000000000E+01, 0.1600594924864E+01, 0.3120000000000E+01, 0.1502999706000E+01, 0.3120000000000E+01, 0.2727932233571E+03,-0.8253980421288E+01, 0.3760000000000E+01
 0.40425E+02, 0.2984039204845E+02, 0.1000000000000E+02, 0.8745738728058E+02, 0.1000000000000E+01, 0.1600670529447E+01, 0.3120000000000E+01, 0.1502893551295E+01, 0.3120000000000E+01, 0.2727947714594E+03,-0.8252209536641E+01, 0.3760000000000E+01
 0.40500E+02, 0.2984043943694E+02, 0.1000000000000E+02, 0.8745788336674E+02, 0.1000000000000E+01, 0.1600746134101E+01, 0.3120000000000E+01, 0.1502787396579E+01, 0.3120000000000E+01, 0.2727963186270E+03,-0.8250439531226E+01, 0.3760000000000E+01
 0.40575E+02, 0.2984048682799E+02, 0.1000000000000E+02, 0.8745837956966E+02, 0.1000000000000E+01, 0.1600821738800E+01, 0.3120000000000E+01, 0.1502681241811E+01, 0.3120000000000E+01, 0.2727978661607E+03,-0.8248669129333E+01, 0.3760000000000E+01
 0.40650E+02, 0.2984053421799E+02, 0.1000000000000E+02, 0.8745887547430E+02, 0.1000000000000E+01, 0.1600897343571E+01, 0.3120000000000E+01, 0.1502575087031E+01, 0.3120000000000E+01, 0.2727994127632E+03,-0.8246899592936E+01, 0.3760000000000E+01
 0.40725E+02, 0.2984058161053E+02, 0.1000000000000E+02, 0.8745937149239E+02, 0.1000000000000E+01, 0.1600972948387E+01, 0.3120000000000E+01, 0.1502468932199E+01, 0.3120000000000E+01, 0.2728009597213E+03,-0.8245129674008E+01, 0.3760000000000E+01
 0.40800E+02, 0.2984062900203E+02, 0.1000000000000E+02, 0.8745986721545E+02, 0.1000000000000E+01, 0.1601048553275E+01, 0.3120000000000E+01, 0.1502362777356E+01, 0.3120000000000E+01, 0.2728025057585E+03,-0.8243360613965E+01, 0.3760000000000E+01
 0.40875E+02, 0.2984067639607E+02, 0.1000000000000E+02, 0.8746036305094E+02, 0.1000000000000E+01, 0.1601124158208E+01, 0.3120000000000E+01, 0.1502256622459E+01, 0.3120000000000E+01, 0.2728040521482E+03,-0.8241591172120E+01, 0.3760000000000E+01
 0.40950E+02, 0.2984072378907E+02, 0.1000000000000E+02, 0.8746085859027E+02, 0.1000000000000E+01, 0.1601199763214E+01, 0.3120000000000E+01, 0.1502150467552E+01, 0.3120000000000E+01, 0.2728055976135E+03,-0.8239822589214E+01, 0.3760000000000E+01
 0.41025E+02, 0.2984077118461E+02, 0.1000000000000E+02, 0.8746135424267E+02, 0.1000000000000E+01, 0.1601275368265E+01, 0.3120000000000E+01, 0.1502044312591E+01, 0.3120000000000E+01, 0.2728071434332E+03,-0.8238053625711E+01, 0.3760000000000E+01
 0.41100E+02, 0.2984081857912E+02, 0.1000000000000E+02, 0.8746184960142E+02, 0.1000000000000E+01, 0.1601350973389E+01, 0.3120000000000E+01, 0.1501938157619E+01, 0.3120000000000E+01, 0.2728086883362E+03,-0.8236285513998E+01, 0.3760000000000E+01
 0.41175E+02, 0.2984086597616E+02, 0.1000000000000E+02, 0.8746234507212E+02, 0.1000000000000E+01, 0.1601426578559E+01, 0.3120000000000E+01, 0.1501832002594E+01, 0.3120000000000E+01, 0.2728102335902E+03,-0.8234517028359E+01, 0.3760000000000E+01
 0.41250E+02, 0.2984091337219E+02, 0.1000000000000E+02, 0.8746284025152E+02, 0.1000000000000E+01, 0.1601502183802E+01, 0.3120000000000E+01, 0.1501725847558E+01, 0.3120000000000E+01, 0.2728117779348E+03,-0.8232749390664E+01, 0.3760000000000E+01
 0.41325E+02, 0.2984096077072E+02, 0.1000000000000E+02, 0.8746333554082E+02, 0.1000000000000E+01, 0.1601577789091E+01, 0.3120000000000E+01, 0.1501619692469E+01, 0.3120000000000E+01, 0.2728133226241E+03,-0.8230981378189E+01, 0.3760000000000E+01
 0.41400E+02, 0.2984100816827E+02, 0.1000000000000E+02, 0.8746383054329E+02, 0.1000000000000E+01, 0.1601653394453E+01, 0.3120000000000E+01, 0.1501513537368E+01, 0.3120000000000E+01, 0.2728148664179E+03,-0.8229214206218E+01, 0.3760000000000E+01
 0.41475E+02, 0.2984105556831E+02, 0.1000000000000E+02, 0.8746432564708E+02, 0.1000000000000E+01, 0.1601728999861E+01, 0.3120000000000E+01, 0.1501407382213E+01, 0.3120000000000E+01, 0.2728164105296E+03,-0.8227446679637E+01, 0.3760000000000E+01
 0.41550E+02, 0.2984110296737E+02, 0.1000000000000E+02, 0.8746482046999E+02, 0.1000000000000E+01, 0.1601804605343E+01, 0.3120000000000E+01, 0.1501301227048E+01, 0.3120000000000E+01, 0.2728179537646E+03,-0.8225679978611E+01, 0.3760000000000E+01
 0.41625E+02, 0.2984115036892E+02, 0.1000000000000E+02, 0.8746531539704E+02, 0.1000000000000E+01, 0.1601880210872E+01, 0.3120000000000E+01, 0.1501195071828E+01, 0.3120000000000E+01, 0.2728194973261E+03,-0.8223912920029E+01, 0.3760000000000E+01
 0.41700E+02, 0.2984119776950E+02, 0.1000000000000E+02, 0.8746581004042E+02, 0.1000000000000E+01, 0.1601955816474E+01, 0.3120000000000E+01, 0.1501088916598E+01, 0.3120000000000E+01, 0.2728210400020E+03,-0.8222146689588E+01, 0.3760000000000E+01
 0.41775E+02, 0.2984124517255E+02, 0.1000000000000E+02, 0.8746630478796E+02, 0.1000000000000E+01, 0.1602031422124E+01, 0.3120000000000E+01, 0.1500982761313E+01, 0.3120000000000E+01, 0.2728225830047E+03,-0.8220380105475E+01, 0.3760000000000E+01
 0.41850E+02, 0.2984129257465E+02, 0.1000000000000E+02, 0.8746679925547E+02, 0.1000000000000E+01, 0.1602107027847E+01, 0.3120000000000E+01, 0.1500876606017E+01, 0.3120000000000E+01, 0.2728241251333E+03,-0.8218614340896E+01, 0.3760000000000E+01
 0.41925E+02, 0.2984133997922E+02, 0.1000000000000E+02, 0.8746729382193E+02, 0.1000000000000E+01, 0.1602182633618E+01, 0.3120000000000E+01, 0.1500770450667E+01, 0.3120000000000E+01, 0.2728256675722E+03,-0.8216848232939E+01, 0.3760000000000E+01
 0.42000E+02, 0.2984138738285E+02, 0.1000000000000E+02, 0.8746778810911E+02, 0.1000000000000E+01, 0.1602258239462E+01, 0.3120000000000E+01, 0.1500664295306E+01, 0.3120000000000E+01, 0.2728272091393E+03,-0.8215082941456E+01, 0.3760000000000E+01
 0.42075E+02, 0.2984143478893E+02, 0.1000000000000E+02, 0.8746828249903E+02, 0.1000000000000E+01, 0.1602333845355E+01, 0.3120000000000E+01, 0.1500558139890E+01, 0.3120000000000E+01, 0.2728287510288E+03,-0.8213317303175E+01, 0.3760000000000E+01
 0.42150E+02, 0.2984148219408E+02, 0.1000000000000E+02, 0.8746877661213E+02, 0.1000000000000E+01, 0.1602409451321E+01, 0.3120000000000E+01, 0.1500451984464E+01, 0.3120000000000E+01, 0.2728302920539E+03,-0.8211552475004E+01, 0.3760000000000E+01
 0.42225E+02, 0.2984152960168E+02, 0.1000000000000E+02, 0.8746927082598E+02, 0.1000000000000E+01, 0.1602485057336E+01, 0.3120000000000E+01, 0.1500345828983E+01, 0.3120000000000E+01, 0.2728318333951E+03,-0.8209787304709E+01, 0.3760000000000E+01
 0.42300E+02, 0.2984157700835E+02, 0.1000000000000E+02, 0.8746976476186E+02, 0.1000000000000E+01, 0.1602560663425E+01, 0.3120000000000E+01, 0.1500239673490E+01, 0.3120000000000E+01, 0.2728333738687E+03,-0.8208022942783E+01, 0.3760000000000E+01
 0.42375E+02, 0.2984162441747E+02, 0.1000000000000E+02, 0.8747025879907E+02, 0.1000000000000E+01, 0.1602636269563E+01, 0.3120000000000E+01, 0.1500133517943E+01, 0.3120000000000E+01, 0.2728349146601E+03,-0.8206258245830E+01, 0.3760000000000E+01
 0.42450E+02, 0.2984167182568E+02, 0.1000000000000E+02, 0.8747075256159E+02, 0.1000000000000E+01, 0.1602711875775E+01, 0.3120000000000E+01, 0.1500027362384E+01, 0.3120000000000E+01, 0.2728364545940E+03,-0.8204494345872E+01, 0.3760000000000E+01
 0.42525E+02, 0.2984171923632E+02, 0.1000000000000E+02, 0.8747124641954E+02, 0.1000000000000E+01, 0.1602787482037E+01, 0.3120000000000E+01, 0.1499921206771E+01, 0.3120000000000E+01, 0.2728379948274E+03,-0.8202730120643E+01, 0.3760000000000E+01
 0.42600E+02, 0.2984176664606E+02, 0.1000000000000E+02, 0.8747174000676E+02, 0.1000000000000E+01, 0.1602863088372E+01, 0.3120000000000E+01, 0.1499815051146E+01, 0.3120000000000E+01, 0.2728395342156E+03,-0.8200966688724E+01, 0.3760000000000E+01
 0.42675E+02, 0.2984181405822E+02, 0.1000000000000E+02, 0.8747223369043E+02, 0.1000000000000E+01, 0.1602938694758E+01, 0.3120000000000E+01, 0.1499708895467E+01, 0.3120000000000E+01, 0.2728410739064E+03,-0.8199202926874E+01, 0.3760000000000E+01
 0.42750E+02, 0.2984186146950E+02, 0.1000000000000E+02, 0.8747272710481E+02, 0.1000000000000E+01, 0.1603014301218E+01, 0.3120000000000E+01, 0.1499602739775E+01, 0.3120000000000E+01, 0.2728426127566E+03,-0.8197439957160E+01, 0.3760000000000E+01
 0.42825E+02, 0.2984190888319E+02, 0.1000000000000E+02, 0.8747322061183E+02, 0.1000000000000E+01, 0.1603089907728E+01, 0.3120000000000E+01, 0.1499496584030E+01, 0.3120000000000E+01, 0.2728441518976E+03,-0.8195676665834E+01, 0.3760000000000E+01
 0.42900E+02, 0.2984195629600E+02, 0.1000000000000E+02, 0.8747371385312E+02, 0.1000000000000E+01, 0.1603165514312E+01, 0.3120000000000E+01, 0.1499390428272E+01, 0.3120000000000E+01, 0.2728456902089E+03,-0.8193914158859E+01, 0.3760000000000E+01
 0.42975E+02, 0.2984200371122E+02, 0.1000000000000E+02, 0.8747420718624E+02, 0.1000000000000E+01, 0.1603241120947E+01, 0.3120000000000E+01, 0.1499284272459E+01, 0.3120000000000E+01, 0.2728472288086E+03,-0.8192151332063E+01, 0.3760000000000E+01
 0.43050E+02, 0.2984205112557E+02, 0.1000000000000E+02, 0.8747470025323E+02, 0.1000000000000E+01, 0.1603316727657E+01, 0.3120000000000E+01, 0.1499178116634E+01, 0.3120000000000E+01, 0.2728487665774E+03,-0.8190389287741E+01, 0.3760000000000E+01
 0.43125E+02, 0.2984209854231E+02, 0.1000000000000E+02, 0.8747519341213E+02, 0.1000000000000E+01, 0.1603392334418E+01, 0.3120000000000E+01, 0.1499071960755E+01, 0.3120000000000E+01, 0.2728503046347E+03,-0.8188626928542E+01, 0.3760000000000E+01
 0.43200E+02, 0.2984214595820E+02, 0.1000000000000E+02, 0.8747568630811E+02, 0.1000000000000E+01, 0.1603467941253E+01, 0.3120000000000E+01, 0.1498965804864E+01, 0.3120000000000E+01, 0.2728518418713E+03,-0.8186865343527E+01, 0.3760000000000E+01
 0.43275E+02, 0.2984219337649E+02, 0.1000000000000E+02, 0.8747617929558E+02, 0.1000000000000E+01, 0.1603543548140E+01, 0.3120000000000E+01, 0.1498859648917E+01, 0.3120000000000E+01, 0.2728533793949E+03,-0.8185103450255E+01, 0.3760000000000E+01
 0.43350E+02, 0.2984224079392E+02, 0.1000000000000E+02, 0.8747667201901E+02, 0.1000000000000E+01, 0.1603619155102E+01, 0.3120000000000E+01, 0.1498753492958E+01, 0.3120000000000E+01, 0.2728549160945E+03,-0.8183342324211E+01, 0.3760000000000E+01
 0.43425E+02, 0.2984228821374E+02, 0.1000000000000E+02, 0.8747716483224E+02, 0.1000000000000E+01, 0.1603694762115E+01, 0.3120000000000E+01, 0.1498647336945E+01, 0.3120000000000E+01, 0.2728564530757E+03,-0.8181580897757E+01, 0.3760000000000E+01
 0.43500E+02, 0.2984233563272E+02, 0.1000000000000E+02, 0.8747765738649E+02, 0.1000000000000E+01, 0.1603770369204E+01, 0.3120000000000E+01, 0.1498541180919E+01, 0.3120000000000E+01, 0.2728579892486E+03,-0.8179820230108E+01, 0.3760000000000E+01
 0.43575E+02, 0.2984238305407E+02, 0.1000000000000E+02, 0.8747815002774E+02, 0.1000000000000E+01, 0.1603845976344E+01, 0.3120000000000E+01, 0.1498435024838E+01, 0.3120000000000E+01, 0.2728595256946E+03,-0.8178059263248E+01, 0.3760000000000E+01
 0.43650E+02, 0.2984243047460E+02, 0.1000000000000E+02, 0.8747864241152E+02, 0.1000000000000E+01, 0.1603921583560E+01, 0.3120000000000E+01, 0.1498328868745E+01, 0.3120000000000E+01, 0.2728610613368E+03,-0.8176299056668E+01, 0.3760000000000E+01
 0.43725E+02, 0.2984247789749E+02, 0.1000000000000E+02, 0.8747913488007E+02, 0.1000000000000E+01, 0.1603997190828E+01, 0.3120000000000E+01, 0.1498222712596E+01, 0.3120000000000E+01, 0.2728625972453E+03,-0.8174538554696E+01, 0.3760000000000E+01
 0.43800E+02, 0.2984252531957E+02, 0.1000000000000E+02, 0.8747962709201E+02, 0.1000000000000E+01, 0.1604072798172E+01, 0.3120000000000E+01, 0.1498116556435E+01, 0.3120000000000E+01, 0.2728641323527E+03,-0.8172778805566E+01, 0.3760000000000E+01
 0.43875E+02, 0.2984257274400E+02, 0.1000000000000E+02, 0.8748011939101E+02, 0.1000000000000E+01, 0.1604148405568E+01, 0.3120000000000E+01, 0.1498010400219E+01, 0.3120000000000E+01, 0.2728656677333E+03,-0.8171018767678E+01, 0.3760000000000E+01
 0.43950E+02, 0.2984262016763E+02, 0.1000000000000E+02, 0.8748061143698E+02, 0.1000000000000E+01, 0.1604224013040E+01, 0.3120000000000E+01, 0.1497904243990E+01, 0.3120000000000E+01, 0.2728672023241E+03,-0.8169259471765E+01, 0.3760000000000E+01
 0.44025E+02, 0.2984266759361E+02, 0.1000000000000E+02, 0.8748110356563E+02, 0.1000000000000E+01, 0.1604299620565E+01, 0.3120000000000E+01, 0.1497798087707E+01, 0.3120000000000E+01, 0.2728687371746E+03,-0.8167499893040E+01, 0.3760000000000E+01
 0.44100E+02, 0.2984271501879E+02, 0.1000000000000E+02, 0.8748159543912E+02, 0.1000000000000E+01, 0.1604375228166E+01, 0.3120000000000E+01, 0.1497691931410E+01, 0.3120000000000E+01, 0.2728702712286E+03,-0.8165741057375E+01, 0.3760000000000E+01
 0.44175E+02, 0.2984276244632E+02, 0.1000000000000E+02, 0.8748208740092E+02, 0.1000000000000E+01, 0.1604450835820E+01, 0.3120000000000E+01, 0.1497585775058E+01, 0.3120000000000E+01, 0.2728718055597E+03,-0.8163981934460E+01, 0.3760000000000E+01
 0.44250E+02, 0.2984280987306E+02, 0.1000000000000E+02, 0.8748257910828E+02, 0.1000000000000E+01, 0.1604526443551E+01, 0.3120000000000E+01, 0.1497479618692E+01, 0.3120000000000E+01, 0.2728733390966E+03,-0.8162223553127E+01, 0.3760000000000E+01
 0.44325E+02, 0.2984285730213E+02, 0.1000000000000E+02, 0.8748307089802E+02, 0.1000000000000E+01, 0.1604602051334E+01, 0.3120000000000E+01, 0.1497373462272E+01, 0.3120000000000E+01, 0.2728748728922E+03,-0.8160464893483E+01, 0.3760000000000E+01
 0.44400E+02, 0.2984290473043E+02, 0.1000000000000E+02, 0.8748356243764E+02, 0.1000000000000E+01, 0.1604677659195E+01, 0.3120000000000E+01, 0.1497267305838E+01, 0.3120000000000E+01, 0.2728764059070E+03,-0.8158706966179E+01, 0.3760000000000E+01
 0.44475E+02, 0.2984295216105E+02, 0.1000000000000E+02, 0.8748405405909E+02, 0.1000000000000E+01, 0.1604753267108E+01, 0.3120000000000E+01, 0.1497161149350E+01, 0.3120000000000E+01, 0.2728779391788E+03,-0.8156948765394E+01, 0.3760000000000E+01
 0.44550E+02, 0.2984299959091E+02, 0.1000000000000E+02, 0.8748454543305E+02, 0.1000000000000E+01, 0.1604828875099E+01, 0.3120000000000E+01, 0.1497054992848E+01, 0.3120000000000E+01, 0.2728794716780E+03,-0.8155191290418E+01, 0.3760000000000E+01
 0.44625E+02, 0.2984304702309E+02, 0.1000000000000E+02, 0.8748503688521E+02, 0.1000000000000E+01, 0.1604904483143E+01, 0.3120000000000E+01, 0.1496948836290E+01, 0.3120000000000E+01, 0.2728810044229E+03,-0.8153433548132E+01, 0.3760000000000E+01
 0.44700E+02, 0.2984309445451E+02, 0.1000000000000E+02, 0.8748552809160E+02, 0.1000000000000E+01, 0.1604980091265E+01, 0.3120000000000E+01, 0.1496842679720E+01, 0.3120000000000E+01, 0.2728825364006E+03,-0.8151676528142E+01, 0.3760000000000E+01
 0.44775E+02, 0.2984314188825E+02, 0.1000000000000E+02, 0.8748601937942E+02, 0.1000000000000E+01, 0.1605055699441E+01, 0.3120000000000E+01, 0.1496736523094E+01, 0.3120000000000E+01, 0.2728840686340E+03,-0.8149919239689E+01, 0.3760000000000E+01
 0.44850E+02, 0.2984318932123E+02, 0.1000000000000E+02, 0.8748651042136E+02, 0.1000000000000E+01, 0.1605131307694E+01, 0.3120000000000E+01, 0.1496630366454E+01, 0.3120000000000E+01, 0.2728856000999E+03,-0.8148162671764E+01, 0.3760000000000E+01
 0.44925E+02, 0.2984323675652E+02, 0.1000000000000E+02, 0.8748700153998E+02, 0.1000000000000E+01, 0.1605206916001E+01, 0.3120000000000E+01, 0.1496524209759E+01, 0.3120000000000E+01, 0.2728871318066E+03,-0.8146405841563E+01, 0.3760000000000E+01
 0.45000E+02, 0.2984328419108E+02, 0.1000000000000E+02, 0.8748749241616E+02, 0.1000000000000E+01, 0.1605282524387E+01, 0.3120000000000E+01, 0.1496418053050E+01, 0.3120000000000E+01, 0.2728886627566E+03,-0.8144649726964E+01, 0.3760000000000E+01
 0.45075E+02, 0.2984333162792E+02, 0.1000000000000E+02, 0.8748798337139E+02, 0.1000000000000E+01, 0.1605358132826E+01, 0.3120000000000E+01, 0.1496311896286E+01, 0.3120000000000E+01, 0.2728901939548E+03,-0.8142893348045E+01, 0.3760000000000E+01
 0.45150E+02, 0.2984337906405E+02, 0.1000000000000E+02, 0.8748847408047E+02, 0.1000000000000E+01, 0.1605433741344E+01, 0.3120000000000E+01, 0.1496205739508E+01, 0.3120000000000E+01, 0.2728917243847E+03,-0.8141137685804E+01, 0.3760000000000E+01
 0.45225E+02, 0.2984342650246E+02, 0.1000000000000E+02, 0.8748896486731E+02, 0.1000000000000E+01, 0.1605509349916E+01, 0.3120000000000E+01, 0.1496099582675E+01, 0.3120000000000E+01, 0.2728932550590E+03,-0.8139381768963E+01, 0.3760000000000E+01
 0.45300E+02, 0.2984347394015E+02, 0.1000000000000E+02, 0.8748945541829E+02, 0.1000000000000E+01, 0.1605584958567E+01, 0.3120000000000E+01, 0.1495993425827E+01, 0.3120000000000E+01, 0.2728947849969E+03,-0.8137626549487E+01, 0.3760000000000E+01
 0.45375E+02, 0.2984352138013E+02, 0.1000000000000E+02, 0.8748994604003E+02, 0.1000000000000E+01, 0.1605660567272E+01, 0.3120000000000E+01, 0.1495887268924E+01, 0.3120000000000E+01, 0.2728963151572E+03,-0.8135871082118E+01, 0.3760000000000E+01
 0.45450E+02, 0.2984356881940E+02, 0.1000000000000E+02, 0.8749043642434E+02, 0.1000000000000E+01, 0.1605736176056E+01, 0.3120000000000E+01, 0.1495781112007E+01, 0.3120000000000E+01, 0.2728978445764E+03,-0.8134116315705E+01, 0.3760000000000E+01
 0.45525E+02, 0.2984361626093E+02, 0.1000000000000E+02, 0.8749092688321E+02, 0.1000000000000E+01, 0.1605811784896E+01, 0.3120000000000E+01, 0.1495674955034E+01, 0.3120000000000E+01, 0.2728993742299E+03,-0.8132361301176E+01, 0.3760000000000E+01
 0.45600E+02, 0.2984366370178E+02, 0.1000000000000E+02, 0.8749141710332E+02, 0.1000000000000E+01, 0.1605887393814E+01, 0.3120000000000E+01, 0.1495568798047E+01, 0.3120000000000E+01, 0.2729009031380E+03,-0.8130606985465E+01, 0.3760000000000E+01
 0.45675E+02, 0.2984371114489E+02, 0.1000000000000E+02, 0.8749190739979E+02, 0.1000000000000E+01, 0.1605963002787E+01, 0.3120000000000E+01, 0.1495462641004E+01, 0.3120000000000E+01, 0.2729024322861E+03,-0.8128852422518E+01, 0.3760000000000E+01
 0.45750E+02, 0.2984375858731E+02, 0.1000000000000E+02, 0.8749239745873E+02, 0.1000000000000E+01, 0.1606038611840E+01, 0.3120000000000E+01, 0.1495356483947E+01, 0.3120000000000E+01, 0.2729039606926E+03,-0.8127098552570E+01, 0.3760000000000E+01
 0.45825E+02, 0.2984380603199E+02, 0.1000000000000E+02, 0.8749288758959E+02, 0.1000000000000E+01, 0.1606114220948E+01, 0.3120000000000E+01, 0.1495250326835E+01, 0.3120000000000E+01, 0.2729054893254E+03,-0.8125344443183E+01, 0.3760000000000E+01
 0.45900E+02, 0.2984385347599E+02, 0.1000000000000E+02, 0.8749337748531E+02, 0.1000000000000E+01, 0.1606189830136E+01, 0.3120000000000E+01, 0.1495144169707E+01, 0.3120000000000E+01, 0.2729070172239E+03,-0.8123591022632E+01, 0.3760000000000E+01
 0.45975E+02, 0.2984390092224E+02, 0.1000000000000E+02, 0.8749386745508E+02, 0.1000000000000E+01, 0.1606265439379E+01, 0.3120000000000E+01, 0.1495038012524E+01, 0.3120000000000E+01, 0.2729085453552E+03,-0.8121837362138E+01, 0.3760000000000E+01
 0.46050E+02, 0.2984394836782E+02, 0.1000000000000E+02, 0.8749435718934E+02, 0.1000000000000E+01, 0.1606341048702E+01, 0.3120000000000E+01, 0.1494931855327E+01, 0.3120000000000E+01, 0.2729100727515E+03,-0.8120084389190E+01, 0.3760000000000E+01
 0.46125E+02, 0.2984399581564E+02, 0.1000000000000E+02, 0.8749484699527E+02, 0.1000000000000E+01, 0.1606416658081E+01, 0.3120000000000E+01, 0.1494825698074E+01, 0.3120000000000E+01, 0.2729116003729E+03,-0.8118331179813E+01, 0.3760000000000E+01
 0.46200E+02, 0.2984404326281E+02, 0.1000000000000E+02, 0.8749533656948E+02, 0.1000000000000E+01, 0.1606492267540E+01, 0.3120000000000E+01, 0.1494719540806E+01, 0.3120000000000E+01, 0.2729131272710E+03,-0.8116578651775E+01, 0.3760000000000E+01
 0.46275E+02, 0.2984409071221E+02, 0.1000000000000E+02, 0.8749582621466E+02, 0.1000000000000E+01, 0.1606567877055E+01, 0.3120000000000E+01, 0.1494613383482E+01, 0.3120000000000E+01, 0.2729146543922E+03,-0.8114825892263E+01, 0.3760000000000E+01
 0.46350E+02, 0.2984413816096E+02, 0.1000000000000E+02, 0.8749631562914E+02, 0.1000000000000E+01, 0.1606643486650E+01, 0.3120000000000E+01, 0.1494507226144E+01, 0.3120000000000E+01, 0.2729161807932E+03,-0.8113073809139E+01, 0.3760000000000E+01
 0.46425E+02, 0.2984418561194E+02, 0.1000000000000E+02, 0.8749680511298E+02, 0.1000000000000E+01, 0.1606719096302E+01, 0.3120000000000E+01, 0.1494401068749E+01, 0.3120000000000E+01, 0.2729177074124E+03,-0.8111321495466E+01, 0.3760000000000E+01
 0.46500E+02, 0.2984423306228E+02, 0.1000000000000E+02, 0.8749729436817E+02, 0.1000000000000E+01, 0.1606794706034E+01, 0.3120000000000E+01, 0.1494294911340E+01, 0.3120000000000E+01, 0.2729192333177E+03,-0.8109569856516E+01, 0.3760000000000E+01
 0.46575E+02, 0.2984428051484E+02, 0.1000000000000E+02, 0.8749778368982E+02, 0.1000000000000E+01, 0.1606870315823E+01, 0.3120000000000E+01, 0.1494188753875E+01, 0.3120000000000E+01, 0.2729207594320E+03,-0.8107817995113E+01, 0.3760000000000E+01
 0.46650E+02, 0.2984432796677E+02, 0.1000000000000E+02, 0.8749827278751E+02, 0.1000000000000E+01, 0.1606945925693E+01, 0.3120000000000E+01, 0.1494082596394E+01, 0.3120000000000E+01, 0.2729222848473E+03,-0.8106066798312E+01, 0.3760000000000E+01
 0.46725E+02, 0.2984437542091E+02, 0.1000000000000E+02, 0.8749876195059E+02, 0.1000000000000E+01, 0.1607021535620E+01, 0.3120000000000E+01, 0.1493976438858E+01, 0.3120000000000E+01, 0.2729238104681E+03,-0.8104315380408E+01, 0.3760000000000E+01
 0.46800E+02, 0.2984442287443E+02, 0.1000000000000E+02, 0.8749925088795E+02, 0.1000000000000E+01, 0.1607097145627E+01, 0.3120000000000E+01, 0.1493870281306E+01, 0.3120000000000E+01, 0.2729253353846E+03,-0.8102564629087E+01, 0.3760000000000E+01
 0.46875E+02, 0.2984447033016E+02, 0.1000000000000E+02, 0.8749973989221E+02, 0.1000000000000E+01, 0.1607172755692E+01, 0.3120000000000E+01, 0.1493764123699E+01, 0.3120000000000E+01, 0.2729268605112E+03,-0.8100813658320E+01, 0.3760000000000E+01
 0.46950E+02, 0.2984451778528E+02, 0.1000000000000E+02, 0.8750022867189E+02, 0.1000000000000E+01, 0.1607248365838E+01, 0.3120000000000E+01, 0.1493657966075E+01, 0.3120000000000E+01, 0.2729283849369E+03,-0.8099063348124E+01, 0.3760000000000E+01
 0.47025E+02, 0.2984456524259E+02, 0.1000000000000E+02, 0.8750071751238E+02, 0.1000000000000E+01, 0.1607323976042E+01, 0.3120000000000E+01, 0.1493551808396E+01, 0.3120000000000E+01, 0.2729299095539E+03,-0.8097312827311E+01, 0.3760000000000E+01
 0.47100E+02, 0.2984461269930E+02, 0.1000000000000E+02, 0.8750120613645E+02, 0.1000000000000E+01, 0.1607399586326E+01, 0.3120000000000E+01, 0.1493445650702E+01, 0.3120000000000E+01, 0.2729314334954E+03,-0.8095562960083E+01, 0.3760000000000E+01
 0.47175E+02, 0.2984466015820E+02, 0.1000000000000E+02, 0.8750169482164E+02, 0.1000000000000E+01, 0.1607475196669E+01, 0.3120000000000E+01, 0.1493339492951E+01, 0.3120000000000E+01, 0.2729329576292E+03,-0.8093812880593E+01, 0.3760000000000E+01
 0.47250E+02, 0.2984470761651E+02, 0.1000000000000E+02, 0.8750218328586E+02, 0.1000000000000E+01, 0.1607550807093E+01, 0.3120000000000E+01, 0.1493233335185E+01, 0.3120000000000E+01, 0.2729344810732E+03,-0.8092063454258E+01, 0.3760000000000E+01
 0.47325E+02, 0.2984475507701E+02, 0.1000000000000E+02, 0.8750267181394E+02, 0.1000000000000E+01, 0.1607626417575E+01, 0.3120000000000E+01, 0.1493127177363E+01, 0.3120000000000E+01, 0.2729360047181E+03,-0.8090313818629E+01, 0.3760000000000E+01
 0.47400E+02, 0.2984480253691E+02, 0.1000000000000E+02, 0.8750316012444E+02, 0.1000000000000E+01, 0.1607702028138E+01, 0.3120000000000E+01, 0.1493021019525E+01, 0.3120000000000E+01, 0.2729375276838E+03,-0.8088564829709E+01, 0.3760000000000E+01
 0.47475E+02, 0.2984484999900E+02, 0.1000000000000E+02, 0.8750364849480E+02, 0.1000000000000E+01, 0.1607777638761E+01, 0.3120000000000E+01, 0.1492914861631E+01, 0.3120000000000E+01, 0.2729390508380E+03,-0.8086815638565E+01, 0.3760000000000E+01
 0.47550E+02, 0.2984489746051E+02, 0.1000000000000E+02, 0.8750413664769E+02, 0.1000000000000E+01, 0.1607853249465E+01, 0.3120000000000E+01, 0.1492808703720E+01, 0.3120000000000E+01, 0.2729405733133E+03,-0.8085067092517E+01, 0.3760000000000E+01
 0.47625E+02, 0.2984494492419E+02, 0.1000000000000E+02, 0.8750462486317E+02, 0.1000000000000E+01, 0.1607928860228E+01, 0.3120000000000E+01, 0.1492702545754E+01, 0.3120000000000E+01, 0.2729420959855E+03,-0.8083318341528E+01, 0.3760000000000E+01
 0.47700E+02, 0.2984499238731E+02, 0.1000000000000E+02, 0.8750511285958E+02, 0.1000000000000E+01, 0.1608004471073E+01, 0.3120000000000E+01, 0.1492596387771E+01, 0.3120000000000E+01, 0.2729436179739E+03,-0.8081570235905E+01, 0.3760000000000E+01
 0.47775E+02, 0.2984503985259E+02, 0.1000000000000E+02, 0.8750560091611E+02, 0.1000000000000E+01, 0.1608080081976E+01, 0.3120000000000E+01, 0.1492490229733E+01, 0.3120000000000E+01, 0.2729451401515E+03,-0.8079821930582E+01, 0.3760000000000E+01
 0.47850E+02, 0.2984508731731E+02, 0.1000000000000E+02, 0.8750608875679E+02, 0.1000000000000E+01, 0.1608155692962E+01, 0.3120000000000E+01, 0.1492384071677E+01, 0.3120000000000E+01, 0.2729466616553E+03,-0.8078074260578E+01, 0.3760000000000E+01
 0.47925E+02, 0.2984513478418E+02, 0.1000000000000E+02, 0.8750657666042E+02, 0.1000000000000E+01, 0.1608231304008E+01, 0.3120000000000E+01, 0.1492277913567E+01, 0.3120000000000E+01, 0.2729481833571E+03,-0.8076326396613E+01, 0.3760000000000E+01
 0.48000E+02, 0.2984518225051E+02, 0.1000000000000E+02, 0.8750706434756E+02, 0.1000000000000E+01, 0.1608306915135E+01, 0.3120000000000E+01, 0.1492171755439E+01, 0.3120000000000E+01, 0.2729497043832E+03,-0.8074579165027E+01, 0.3760000000000E+01
 0.48075E+02, 0.2984522971899E+02, 0.1000000000000E+02, 0.8750755209228E+02, 0.1000000000000E+01, 0.1608382526323E+01, 0.3120000000000E+01, 0.1492065597255E+01, 0.3120000000000E+01, 0.2729512255906E+03,-0.8072831742479E+01, 0.3760000000000E+01
 0.48150E+02, 0.2984527718693E+02, 0.1000000000000E+02, 0.8750803962507E+02, 0.1000000000000E+01, 0.1608458137592E+01, 0.3120000000000E+01, 0.1491959439056E+01, 0.3120000000000E+01, 0.2729527461364E+03,-0.8071084954178E+01, 0.3760000000000E+01
 0.48225E+02, 0.2984532465701E+02, 0.1000000000000E+02, 0.8750852722046E+02, 0.1000000000000E+01, 0.1608533748922E+01, 0.3120000000000E+01, 0.1491853280799E+01, 0.3120000000000E+01, 0.2729542668792E+03,-0.8069337964397E+01, 0.3760000000000E+01
 0.48300E+02, 0.2984537212656E+02, 0.1000000000000E+02, 0.8750901460091E+02, 0.1000000000000E+01, 0.1608609360334E+01, 0.3120000000000E+01, 0.1491747122526E+01, 0.3120000000000E+01, 0.2729557869511E+03,-0.8067591606012E+01, 0.3760000000000E+01
 0.48375E+02, 0.2984541959824E+02, 0.1000000000000E+02, 0.8750950203703E+02, 0.1000000000000E+01, 0.1608684971807E+01, 0.3120000000000E+01, 0.1491640964197E+01, 0.3120000000000E+01, 0.2729573071983E+03,-0.8065845064139E+01, 0.3760000000000E+01
 0.48450E+02, 0.2984546706941E+02, 0.1000000000000E+02, 0.8750998926517E+02, 0.1000000000000E+01, 0.1608760583362E+01, 0.3120000000000E+01, 0.1491534805850E+01, 0.3120000000000E+01, 0.2729588267962E+03,-0.8064099141319E+01, 0.3760000000000E+01
 0.48525E+02, 0.2984551454270E+02, 0.1000000000000E+02, 0.8751047654951E+02, 0.1000000000000E+01, 0.1608836194978E+01, 0.3120000000000E+01, 0.1491428647448E+01, 0.3120000000000E+01, 0.2729603465711E+03,-0.8062353036312E+01, 0.3760000000000E+01
 0.48600E+02, 0.2984556201548E+02, 0.1000000000000E+02, 0.8751096362531E+02, 0.1000000000000E+01, 0.1608911806677E+01, 0.3120000000000E+01, 0.1491322489029E+01, 0.3120000000000E+01, 0.2729618656951E+03,-0.8060607549110E+01, 0.3760000000000E+01
 0.48675E+02, 0.2984560949038E+02, 0.1000000000000E+02, 0.8751145075520E+02, 0.1000000000000E+01, 0.1608987418437E+01, 0.3120000000000E+01, 0.1491216330553E+01, 0.3120000000000E+01, 0.2729633849894E+03,-0.8058861882245E+01, 0.3760000000000E+01
 0.48750E+02, 0.2984565696477E+02, 0.1000000000000E+02, 0.8751193767755E+02, 0.1000000000000E+01, 0.1609063030280E+01, 0.3120000000000E+01, 0.1491110172060E+01, 0.3120000000000E+01, 0.2729649036360E+03,-0.8057116833352E+01, 0.3760000000000E+01
 0.48825E+02, 0.2984570444129E+02, 0.1000000000000E+02, 0.8751242465469E+02, 0.1000000000000E+01, 0.1609138642184E+01, 0.3120000000000E+01, 0.1491004013511E+01, 0.3120000000000E+01, 0.2729664224551E+03,-0.8055371606098E+01, 0.3760000000000E+01
 0.48900E+02, 0.2984575191730E+02, 0.1000000000000E+02, 0.8751291142612E+02, 0.1000000000000E+01, 0.1609214254172E+01, 0.3120000000000E+01, 0.1490897854945E+01, 0.3120000000000E+01, 0.2729679406321E+03,-0.8053626987721E+01, 0.3760000000000E+01
 0.48975E+02, 0.2984579939543E+02, 0.1000000000000E+02, 0.8751339825699E+02, 0.1000000000000E+01, 0.1609289866220E+01, 0.3120000000000E+01, 0.1490791696322E+01, 0.3120000000000E+01, 0.2729694589962E+03,-0.8051882189594E+01, 0.3760000000000E+01
 0.49050E+02, 0.2984584687306E+02, 0.1000000000000E+02, 0.8751388487434E+02, 0.1000000000000E+01, 0.1609365478353E+01, 0.3120000000000E+01, 0.1490685537682E+01, 0.3120000000000E+01, 0.2729709766937E+03,-0.8050138008764E+01, 0.3760000000000E+01
 0.49125E+02, 0.2984589435280E+02, 0.1000000000000E+02, 0.8751437154826E+02, 0.1000000000000E+01, 0.1609441090547E+01, 0.3120000000000E+01, 0.1490579378985E+01, 0.3120000000000E+01, 0.2729724945695E+03,-0.8048393654449E+01, 0.3760000000000E+01
 0.49200E+02, 0.2984594183206E+02, 0.1000000000000E+02, 0.8751485801941E+02, 0.1000000000000E+01, 0.1609516702824E+01, 0.3120000000000E+01, 0.1490473220271E+01, 0.3120000000000E+01, 0.2729740118122E+03,-0.8046649903558E+01, 0.3760000000000E+01
 0.49275E+02, 0.2984598931342E+02, 0.1000000000000E+02, 0.8751534454043E+02, 0.1000000000000E+01, 0.1609592315164E+01, 0.3120000000000E+01, 0.1490367061501E+01, 0.3120000000000E+01, 0.2729755292122E+03,-0.8044905981349E+01, 0.3760000000000E+01
 0.49350E+02, 0.2984603679430E+02, 0.1000000000000E+02, 0.8751583086134E+02, 0.1000000000000E+01, 0.1609667927587E+01, 0.3120000000000E+01, 0.1490260902713E+01, 0.3120000000000E+01, 0.2729770459877E+03,-0.8043162663129E+01, 0.3760000000000E+01
 0.49425E+02, 0.2984608427727E+02, 0.1000000000000E+02, 0.8751631723486E+02, 0.1000000000000E+01, 0.1609743540073E+01, 0.3120000000000E+01, 0.1490154743869E+01, 0.3120000000000E+01, 0.2729785629287E+03,-0.8041419176496E+01, 0.3760000000000E+01
 0.49500E+02, 0.2984613175978E+02, 0.1000000000000E+02, 0.8751680340548E+02, 0.1000000000000E+01, 0.1609819152643E+01, 0.3120000000000E+01, 0.1490048585006E+01, 0.3120000000000E+01, 0.2729800792365E+03,-0.8039676291174E+01, 0.3760000000000E+01
 0.49575E+02, 0.2984617924438E+02, 0.1000000000000E+02, 0.8751728962695E+02, 0.1000000000000E+01, 0.1609894765275E+01, 0.3120000000000E+01, 0.1489942426088E+01, 0.3120000000000E+01, 0.2729815957045E+03,-0.8037933241300E+01, 0.3760000000000E+01
 0.49650E+02, 0.2984622672852E+02, 0.1000000000000E+02, 0.8751777564981E+02, 0.1000000000000E+01, 0.1609970377992E+01, 0.3120000000000E+01, 0.1489836267151E+01, 0.3120000000000E+01, 0.2729831115526E+03,-0.8036190782913E+01, 0.3760000000000E+01
 0.49725E+02, 0.2984627421474E+02, 0.1000000000000E+02, 0.8751826172239E+02, 0.1000000000000E+01, 0.1610045990771E+01, 0.3120000000000E+01, 0.1489730108158E+01, 0.3120000000000E+01, 0.2729846275575E+03,-0.8034448162144E+01, 0.3760000000000E+01
 0.49800E+02, 0.2984632170051E+02, 0.1000000000000E+02, 0.8751874759532E+02, 0.1000000000000E+01, 0.1610121603634E+01, 0.3120000000000E+01, 0.1489623949147E+01, 0.3120000000000E+01, 0.2729861429392E+03,-0.8032706138097E+01, 0.3760000000000E+01
 0.49875E+02, 0.2984636918835E+02, 0.1000000000000E+02, 0.8751923352063E+02, 0.1000000000000E+01, 0.1610197216561E+01, 0.3120000000000E+01, 0.1489517790079E+01, 0.3120000000000E+01, 0.2729876584858E+03,-0.8030963952730E+01, 0.3760000000000E+01
 0.49950E+02, 0.2984641667575E+02, 0.1000000000000E+02, 0.8751971924513E+02, 0.1000000000000E+01, 0.1610272829572E+01, 0.3120000000000E+01, 0.1489411630994E+01, 0.3120000000000E+01, 0.2729891734058E+03,-0.8029222360434E+01, 0.3760000000000E+01
 0.50025E+02, 0.2984646416522E+02, 0.1000000000000E+02, 0.8752020502059E+02, 0.1000000000000E+01, 0.1610348442647E+01, 0.3120000000000E+01, 0.1489305471851E+01, 0.3120000000000E+01, 0.2729906884862E+03,-0.8027480603507E+01, 0.3760000000000E+01
 0.50100E+02, 0.2984651165425E+02, 0.1000000000000E+02, 0.8752069059788E+02, 0.1000000000000E+01, 0.1610424055806E+01, 0.3120000000000E+01, 0.1489199312690E+01, 0.3120000000000E+01, 0.2729922029481E+03,-0.8025739437385E+01, 0.3760000000000E+01
 0.50175E+02, 0.2984655914535E+02, 0.1000000000000E+02, 0.8752117622509E+02, 0.1000000000000E+01, 0.1610499669029E+01, 0.3120000000000E+01, 0.1489093153473E+01, 0.3120000000000E+01, 0.2729937175673E+03,-0.8023998115341E+01, 0.3760000000000E+01
 0.50250E+02, 0.2984660663602E+02, 0.1000000000000E+02, 0.8752166165579E+02, 0.1000000000000E+01, 0.1610575282337E+01, 0.3120000000000E+01, 0.1488986994237E+01, 0.3120000000000E+01, 0.2729952315733E+03,-0.8022257378092E+01, 0.3760000000000E+01
 0.50325E+02, 0.2984665412875E+02, 0.1000000000000E+02, 0.8752214713229E+02, 0.1000000000000E+01, 0.1610650895709E+01, 0.3120000000000E+01, 0.1488880834945E+01, 0.3120000000000E+01, 0.2729967457238E+03,-0.8020516490364E+01, 0.3760000000000E+01
 0.50400E+02, 0.2984670162106E+02, 0.1000000000000E+02, 0.8752263241850E+02, 0.1000000000000E+01, 0.1610726509165E+01, 0.3120000000000E+01, 0.1488774675634E+01, 0.3120000000000E+01, 0.2729982592801E+03,-0.8018776181069E+01, 0.3760000000000E+01
 0.50475E+02, 0.2984674911542E+02, 0.1000000000000E+02, 0.8752311774939E+02, 0.1000000000000E+01, 0.1610802122686E+01, 0.3120000000000E+01, 0.1488668516266E+01, 0.3120000000000E+01, 0.2729997729777E+03,-0.8017035716882E+01, 0.3760000000000E+01
 0.50550E+02, 0.2984679660936E+02, 0.1000000000000E+02, 0.8752360288866E+02, 0.1000000000000E+01, 0.1610877736293E+01, 0.3120000000000E+01, 0.1488562356880E+01, 0.3120000000000E+01, 0.2730012860770E+03,-0.8015295835749E+01, 0.3760000000000E+01
 0.50625E+02, 0.2984684410536E+02, 0.1000000000000E+02, 0.8752408807319E+02, 0.1000000000000E+01, 0.1610953349963E+01, 0.3120000000000E+01, 0.1488456197437E+01, 0.3120000000000E+01, 0.2730027993191E+03,-0.8013555805127E+01, 0.3760000000000E+01
 0.50700E+02, 0.2984689160095E+02, 0.1000000000000E+02, 0.8752457306577E+02, 0.1000000000000E+01, 0.1611028963719E+01, 0.3120000000000E+01, 0.1488350037975E+01, 0.3120000000000E+01, 0.2730043119622E+03,-0.8011816351291E+01, 0.3760000000000E+01
 0.50775E+02, 0.2984693909858E+02, 0.1000000000000E+02, 0.8752505810458E+02, 0.1000000000000E+01, 0.1611104577540E+01, 0.3120000000000E+01, 0.1488243878456E+01, 0.3120000000000E+01, 0.2730058247510E+03,-0.8010076750679E+01, 0.3760000000000E+01
 0.50850E+02, 0.2984698659581E+02, 0.1000000000000E+02, 0.8752554295191E+02, 0.1000000000000E+01, 0.1611180191446E+01, 0.3120000000000E+01, 0.1488137718919E+01, 0.3120000000000E+01, 0.2730073369421E+03,-0.8008337721814E+01, 0.3760000000000E+01
 0.50925E+02, 0.2984703409507E+02, 0.1000000000000E+02, 0.8752602784609E+02, 0.1000000000000E+01, 0.1611255805417E+01, 0.3120000000000E+01, 0.1488031559324E+01, 0.3120000000000E+01, 0.2730088492811E+03,-0.8006598545482E+01, 0.3760000000000E+01
 0.51000E+02, 0.2984708159395E+02, 0.1000000000000E+02, 0.8752651254853E+02, 0.1000000000000E+01, 0.1611331419474E+01, 0.3120000000000E+01, 0.1487925399711E+01, 0.3120000000000E+01, 0.2730103610215E+03,-0.8004859944948E+01, 0.3760000000000E+01
 0.51075E+02, 0.2984712909486E+02, 0.1000000000000E+02, 0.8752699729555E+02, 0.1000000000000E+01, 0.1611407033596E+01, 0.3120000000000E+01, 0.1487819240041E+01, 0.3120000000000E+01, 0.2730118729027E+03,-0.8003121199858E+01, 0.3760000000000E+01
 0.51150E+02, 0.2984717659538E+02, 0.1000000000000E+02, 0.8752748185547E+02, 0.1000000000000E+01, 0.1611482647805E+01, 0.3120000000000E+01, 0.1487713080351E+01, 0.3120000000000E+01, 0.2730133841998E+03,-0.8001383022095E+01, 0.3760000000000E+01
 0.51225E+02, 0.2984722409793E+02, 0.1000000000000E+02, 0.8752796645699E+02, 0.1000000000000E+01, 0.1611558262078E+01, 0.3120000000000E+01, 0.1487606920605E+01, 0.3120000000000E+01, 0.2730148956283E+03,-0.7999644705011E+01, 0.3760000000000E+01
 0.51300E+02, 0.2984727160010E+02, 0.1000000000000E+02, 0.8752845087243E+02, 0.1000000000000E+01, 0.1611633876438E+01, 0.3120000000000E+01, 0.1487500760839E+01, 0.3120000000000E+01, 0.2730164064761E+03,-0.7997906951800E+01, 0.3760000000000E+01
 0.51375E+02, 0.2984731910429E+02, 0.1000000000000E+02, 0.8752893532985E+02, 0.1000000000000E+01, 0.1611709490863E+01, 0.3120000000000E+01, 0.1487394601017E+01, 0.3120000000000E+01, 0.2730179174564E+03,-0.7996169062208E+01, 0.3760000000000E+01
 0.51450E+02, 0.2984736660811E+02, 0.1000000000000E+02, 0.8752941960158E+02, 0.1000000000000E+01, 0.1611785105375E+01, 0.3120000000000E+01, 0.1487288441175E+01, 0.3120000000000E+01, 0.2730194278571E+03,-0.7994431733214E+01, 0.3760000000000E+01
 0.51525E+02, 0.2984741411395E+02, 0.1000000000000E+02, 0.8752990391576E+02, 0.1000000000000E+01, 0.1611860719952E+01, 0.3120000000000E+01, 0.1487182281276E+01, 0.3120000000000E+01, 0.2730209383918E+03,-0.7992694267541E+01, 0.3760000000000E+01
 0.51600E+02, 0.2984746161942E+02, 0.1000000000000E+02, 0.8753038804289E+02, 0.1000000000000E+01, 0.1611936334617E+01, 0.3120000000000E+01, 0.1487076121358E+01, 0.3120000000000E+01, 0.2730224483427E+03,-0.7990957364234E+01, 0.3760000000000E+01
 0.51675E+02, 0.2984750912690E+02, 0.1000000000000E+02, 0.8753087221584E+02, 0.1000000000000E+01, 0.1612011949347E+01, 0.3120000000000E+01, 0.1486969961382E+01, 0.3120000000000E+01, 0.2730239584382E+03,-0.7989220323681E+01, 0.3760000000000E+01
 0.51750E+02, 0.2984755663403E+02, 0.1000000000000E+02, 0.8753135620144E+02, 0.1000000000000E+01, 0.1612087564164E+01, 0.3120000000000E+01, 0.1486863801387E+01, 0.3120000000000E+01, 0.2730254679489E+03,-0.7987483840006E+01, 0.3760000000000E+01
 0.51825E+02, 0.2984760414316E+02, 0.1000000000000E+02, 0.8753184023018E+02, 0.1000000000000E+01, 0.1612163179047E+01, 0.3120000000000E+01, 0.1486757641335E+01, 0.3120000000000E+01, 0.2730269775957E+03,-0.7985747228778E+01, 0.3760000000000E+01
 0.51900E+02, 0.2984765165195E+02, 0.1000000000000E+02, 0.8753232407307E+02, 0.1000000000000E+01, 0.1612238794018E+01, 0.3120000000000E+01, 0.1486651481263E+01, 0.3120000000000E+01, 0.2730284866626E+03,-0.7984011167157E+01, 0.3760000000000E+01
 0.51975E+02, 0.2984769916272E+02, 0.1000000000000E+02, 0.8753280795807E+02, 0.1000000000000E+01, 0.1612314409054E+01, 0.3120000000000E+01, 0.1486545321135E+01, 0.3120000000000E+01, 0.2730299958623E+03,-0.7982274981590E+01, 0.3760000000000E+01
 0.52050E+02, 0.2984774667317E+02, 0.1000000000000E+02, 0.8753329166093E+02, 0.1000000000000E+01, 0.1612390024178E+01, 0.3120000000000E+01, 0.1486439160986E+01, 0.3120000000000E+01, 0.2730315044935E+03,-0.7980539340724E+01, 0.3760000000000E+01
 0.52125E+02, 0.2984779418560E+02, 0.1000000000000E+02, 0.8753377540447E+02, 0.1000000000000E+01, 0.1612465639369E+01, 0.3120000000000E+01, 0.1486333000780E+01, 0.3120000000000E+01, 0.2730330132533E+03,-0.7978803575838E+01, 0.3760000000000E+01
 0.52200E+02, 0.2984784169770E+02, 0.1000000000000E+02, 0.8753425896495E+02, 0.1000000000000E+01, 0.1612541254647E+01, 0.3120000000000E+01, 0.1486226840555E+01, 0.3120000000000E+01, 0.2730345214417E+03,-0.7977068359562E+01, 0.3760000000000E+01
 0.52275E+02, 0.2984788921178E+02, 0.1000000000000E+02, 0.8753474256759E+02, 0.1000000000000E+01, 0.1612616869992E+01, 0.3120000000000E+01, 0.1486120680272E+01, 0.3120000000000E+01, 0.2730360297632E+03,-0.7975333019183E+01, 0.3760000000000E+01
 0.52350E+02, 0.2984793672554E+02, 0.1000000000000E+02, 0.8753522599163E+02, 0.1000000000000E+01, 0.1612692485425E+01, 0.3120000000000E+01, 0.1486014519969E+01, 0.3120000000000E+01, 0.2730375375272E+03,-0.7973598218506E+01, 0.3760000000000E+01
 0.52425E+02, 0.2984798424128E+02, 0.1000000000000E+02, 0.8753570945111E+02, 0.1000000000000E+01, 0.1612768100925E+01, 0.3120000000000E+01, 0.1485908359609E+01, 0.3120000000000E+01, 0.2730390454035E+03,-0.7971863298577E+01, 0.3760000000000E+01
 0.52500E+02, 0.2984803175671E+02, 0.1000000000000E+02, 0.8753619273228E+02, 0.1000000000000E+01, 0.1612843716513E+01, 0.3120000000000E+01, 0.1485802199228E+01, 0.3120000000000E+01, 0.2730405527231E+03,-0.7970128923813E+01, 0.3760000000000E+01
 0.52575E+02, 0.2984807927410E+02, 0.1000000000000E+02, 0.8753667604873E+02, 0.1000000000000E+01, 0.1612919332167E+01, 0.3120000000000E+01, 0.1485696038790E+01, 0.3120000000000E+01, 0.2730420601545E+03,-0.7968394427565E+01, 0.3760000000000E+01
 0.52650E+02, 0.2984812679119E+02, 0.1000000000000E+02, 0.8753715919127E+02, 0.1000000000000E+01, 0.1612994947911E+01, 0.3120000000000E+01, 0.1485589878333E+01, 0.3120000000000E+01, 0.2730435670431E+03,-0.7966660472831E+01, 0.3760000000000E+01
 0.52725E+02, 0.2984817431025E+02, 0.1000000000000E+02, 0.8753764236992E+02, 0.1000000000000E+01, 0.1613070563721E+01, 0.3120000000000E+01, 0.1485483717817E+01, 0.3120000000000E+01, 0.2730450740458E+03,-0.7964926397682E+01, 0.3760000000000E+01
 0.52800E+02, 0.2984822182900E+02, 0.1000000000000E+02, 0.8753812537342E+02, 0.1000000000000E+01, 0.1613146179620E+01, 0.3120000000000E+01, 0.1485377557282E+01, 0.3120000000000E+01, 0.2730465805019E+03,-0.7963192857729E+01, 0.3760000000000E+01
 0.52875E+02, 0.2984826934972E+02, 0.1000000000000E+02, 0.8753860841494E+02, 0.1000000000000E+01, 0.1613221795586E+01, 0.3120000000000E+01, 0.1485271396689E+01, 0.3120000000000E+01, 0.2730480870782E+03,-0.7961459201743E+01, 0.3760000000000E+01
 0.52950E+02, 0.2984831687014E+02, 0.1000000000000E+02, 0.8753909127687E+02, 0.1000000000000E+01, 0.1613297411642E+01, 0.3120000000000E+01, 0.1485165236075E+01, 0.3120000000000E+01, 0.2730495930939E+03,-0.7959726081552E+01, 0.3760000000000E+01
 0.53025E+02, 0.2984836439252E+02, 0.1000000000000E+02, 0.8753957417776E+02, 0.1000000000000E+01, 0.1613373027765E+01, 0.3120000000000E+01, 0.1485059075404E+01, 0.3120000000000E+01, 0.2730510992327E+03,-0.7957992848279E+01, 0.3760000000000E+01
 0.53100E+02, 0.2984841191461E+02, 0.1000000000000E+02, 0.8754005690243E+02, 0.1000000000000E+01, 0.1613448643976E+01, 0.3120000000000E+01, 0.1484952914713E+01, 0.3120000000000E+01, 0.2730526048216E+03,-0.7956260148009E+01, 0.3760000000000E+01
 0.53175E+02, 0.2984845943865E+02, 0.1000000000000E+02, 0.8754053966308E+02, 0.1000000000000E+01, 0.1613524260256E+01, 0.3120000000000E+01, 0.1484846753963E+01, 0.3120000000000E+01, 0.2730541105243E+03,-0.7954527332613E+01, 0.3760000000000E+01
 0.53250E+02, 0.2984850696242E+02, 0.1000000000000E+02, 0.8754102225153E+02, 0.1000000000000E+01, 0.1613599876625E+01, 0.3120000000000E+01, 0.1484740593194E+01, 0.3120000000000E+01, 0.2730556156896E+03,-0.7952795049378E+01, 0.3760000000000E+01
 0.53325E+02, 0.2984855448813E+02, 0.1000000000000E+02, 0.8754150487286E+02, 0.1000000000000E+01, 0.1613675493062E+01, 0.3120000000000E+01, 0.1484634432366E+01, 0.3120000000000E+01, 0.2730571209590E+03,-0.7951062655718E+01, 0.3760000000000E+01
 0.53400E+02, 0.2984860201356E+02, 0.1000000000000E+02, 0.8754198732186E+02, 0.1000000000000E+01, 0.1613751109588E+01, 0.3120000000000E+01, 0.1484528271519E+01, 0.3120000000000E+01, 0.2730586256905E+03,-0.7949330789947E+01, 0.3760000000000E+01
 0.53475E+02, 0.2984864954094E+02, 0.1000000000000E+02, 0.8754246980920E+02, 0.1000000000000E+01, 0.1613826726183E+01, 0.3120000000000E+01, 0.1484422110613E+01, 0.3120000000000E+01, 0.2730601305431E+03,-0.7947598812505E+01, 0.3760000000000E+01
 0.53550E+02, 0.2984869706804E+02, 0.1000000000000E+02, 0.8754295212061E+02, 0.1000000000000E+01, 0.1613902342867E+01, 0.3120000000000E+01, 0.1484315949686E+01, 0.3120000000000E+01, 0.2730616348468E+03,-0.7945867360835E+01, 0.3760000000000E+01
 0.53625E+02, 0.2984874459709E+02, 0.1000000000000E+02, 0.8754343446844E+02, 0.1000000000000E+01, 0.1613977959620E+01, 0.3120000000000E+01, 0.1484209788702E+01, 0.3120000000000E+01, 0.2730631392657E+03,-0.7944135805366E+01, 0.3760000000000E+01
 0.53700E+02, 0.2984879212587E+02, 0.1000000000000E+02, 0.8754391664183E+02, 0.1000000000000E+01, 0.1614053576462E+01, 0.3120000000000E+01, 0.1484103627697E+01, 0.3120000000000E+01, 0.2730646431400E+03,-0.7942404771091E+01, 0.3760000000000E+01
 0.53775E+02, 0.2984883965659E+02, 0.1000000000000E+02, 0.8754439885439E+02, 0.1000000000000E+01, 0.1614129193373E+01, 0.3120000000000E+01, 0.1483997466634E+01, 0.3120000000000E+01, 0.2730661471381E+03,-0.7940673630573E+01, 0.3760000000000E+01
 0.53850E+02, 0.2984888718705E+02, 0.1000000000000E+02, 0.8754488089322E+02, 0.1000000000000E+01, 0.1614204810374E+01, 0.3120000000000E+01, 0.1483891305550E+01, 0.3120000000000E+01, 0.2730676505941E+03,-0.7938943010522E+01, 0.3760000000000E+01
 0.53925E+02, 0.2984893471944E+02, 0.1000000000000E+02, 0.8754536296639E+02, 0.1000000000000E+01, 0.1614280427444E+01, 0.3120000000000E+01, 0.1483785144409E+01, 0.3120000000000E+01, 0.2730691541587E+03,-0.7937212288366E+01, 0.3760000000000E+01
 0.54000E+02, 0.2984898225158E+02, 0.1000000000000E+02, 0.8754584487131E+02, 0.1000000000000E+01, 0.1614356044604E+01, 0.3120000000000E+01, 0.1483678983246E+01, 0.3120000000000E+01, 0.2730706571983E+03,-0.7935482082196E+01, 0.3760000000000E+01
 0.54075E+02, 0.2984902978565E+02, 0.1000000000000E+02, 0.8754632680789E+02, 0.1000000000000E+01, 0.1614431661833E+01, 0.3120000000000E+01, 0.1483572822025E+01, 0.3120000000000E+01, 0.2730721603381E+03,-0.7933751777392E+01, 0.3760000000000E+01
 0.54150E+02, 0.2984907731947E+02, 0.1000000000000E+02, 0.8754680857694E+02, 0.1000000000000E+01, 0.1614507279152E+01, 0.3120000000000E+01, 0.1483466660783E+01, 0.3120000000000E+01, 0.2730736629551E+03,-0.7932021985170E+01, 0.3760000000000E+01
 0.54225E+02, 0.2984912485521E+02, 0.1000000000000E+02, 0.8754729037675E+02, 0.1000000000000E+01, 0.1614582896541E+01, 0.3120000000000E+01, 0.1483360499483E+01, 0.3120000000000E+01, 0.2730751656696E+03,-0.7930292097376E+01, 0.3760000000000E+01
 0.54300E+02, 0.2984917239071E+02, 0.1000000000000E+02, 0.8754777200968E+02, 0.1000000000000E+01, 0.1614658514020E+01, 0.3120000000000E+01, 0.1483254338162E+01, 0.3120000000000E+01, 0.2730766678632E+03,-0.7928562721129E+01, 0.3760000000000E+01
 0.54375E+02, 0.2984921992813E+02, 0.1000000000000E+02, 0.8754825367552E+02, 0.1000000000000E+01, 0.1614734131569E+01, 0.3120000000000E+01, 0.1483148176783E+01, 0.3120000000000E+01, 0.2730781701611E+03,-0.7926833248415E+01, 0.3760000000000E+01
 0.54450E+02, 0.2984926746532E+02, 0.1000000000000E+02, 0.8754873517703E+02, 0.1000000000000E+01, 0.1614809749209E+01, 0.3120000000000E+01, 0.1483042015382E+01, 0.3120000000000E+01, 0.2730796719460E+03,-0.7925104279921E+01, 0.3760000000000E+01
 0.54525E+02, 0.2984931500442E+02, 0.1000000000000E+02, 0.8754921670583E+02, 0.1000000000000E+01, 0.1614885366918E+01, 0.3120000000000E+01, 0.1482935853924E+01, 0.3120000000000E+01, 0.2730811738178E+03,-0.7923375224514E+01, 0.3760000000000E+01
 0.54600E+02, 0.2984936254329E+02, 0.1000000000000E+02, 0.8754969807212E+02, 0.1000000000000E+01, 0.1614960984718E+01, 0.3120000000000E+01, 0.1482829692444E+01, 0.3120000000000E+01, 0.2730826751824E+03,-0.7921646671139E+01, 0.3760000000000E+01
 0.54675E+02, 0.2984941008407E+02, 0.1000000000000E+02, 0.8755017946805E+02, 0.1000000000000E+01, 0.1615036602588E+01, 0.3120000000000E+01, 0.1482723530905E+01, 0.3120000000000E+01, 0.2730841766409E+03,-0.7919918027240E+01, 0.3760000000000E+01
 0.54750E+02, 0.2984945762463E+02, 0.1000000000000E+02, 0.8755066070048E+02, 0.1000000000000E+01, 0.1615112220550E+01, 0.3120000000000E+01, 0.1482617369345E+01, 0.3120000000000E+01, 0.2730856775892E+03,-0.7918189887694E+01, 0.3760000000000E+01
 0.54825E+02, 0.2984950516709E+02, 0.1000000000000E+02, 0.8755114196010E+02, 0.1000000000000E+01, 0.1615187838581E+01, 0.3120000000000E+01, 0.1482511207728E+01, 0.3120000000000E+01, 0.2730871786238E+03,-0.7916461660208E+01, 0.3760000000000E+01
 0.54900E+02, 0.2984955270934E+02, 0.1000000000000E+02, 0.8755162305961E+02, 0.1000000000000E+01, 0.1615263456703E+01, 0.3120000000000E+01, 0.1482405046088E+01, 0.3120000000000E+01, 0.2730886791587E+03,-0.7914733929882E+01, 0.3760000000000E+01
 0.54975E+02, 0.2984960025349E+02, 0.1000000000000E+02, 0.8755210418651E+02, 0.1000000000000E+01, 0.1615339074897E+01, 0.3120000000000E+01, 0.1482298884390E+01, 0.3120000000000E+01, 0.2730901797807E+03,-0.7913006115096E+01, 0.3760000000000E+01
 0.55050E+02, 0.2984964779743E+02, 0.1000000000000E+02, 0.8755258515216E+02, 0.1000000000000E+01, 0.1615414693181E+01, 0.3120000000000E+01, 0.1482192722671E+01, 0.3120000000000E+01, 0.2730916798994E+03,-0.7911278799425E+01, 0.3760000000000E+01
 0.55125E+02, 0.2984969534326E+02, 0.1000000000000E+02, 0.8755306614784E+02, 0.1000000000000E+01, 0.1615490311536E+01, 0.3120000000000E+01, 0.1482086560893E+01, 0.3120000000000E+01, 0.2730931801133E+03,-0.7909551394137E+01, 0.3760000000000E+01
 0.55200E+02, 0.2984974288889E+02, 0.1000000000000E+02, 0.8755354697938E+02, 0.1000000000000E+01, 0.1615565929982E+01, 0.3120000000000E+01, 0.1481980399093E+01, 0.3120000000000E+01, 0.2730946798150E+03,-0.7907824488373E+01, 0.3760000000000E+01
 0.55275E+02, 0.2984979043641E+02, 0.1000000000000E+02, 0.8755402784137E+02, 0.1000000000000E+01, 0.1615641548500E+01, 0.3120000000000E+01, 0.1481874237235E+01, 0.3120000000000E+01, 0.2730961796132E+03,-0.7906097497774E+01, 0.3760000000000E+01
 0.55350E+02, 0.2984983798373E+02, 0.1000000000000E+02, 0.8755450854266E+02, 0.1000000000000E+01, 0.1615717167109E+01, 0.3120000000000E+01, 0.1481768075355E+01, 0.3120000000000E+01, 0.2730976789099E+03,-0.7904371003649E+01, 0.3760000000000E+01
 0.55425E+02, 0.2984988553294E+02, 0.1000000000000E+02, 0.8755498927274E+02, 0.1000000000000E+01, 0.1615792785789E+01, 0.3120000000000E+01, 0.1481661913417E+01, 0.3120000000000E+01, 0.2730991782979E+03,-0.7902644423145E+01, 0.3760000000000E+01
 0.55500E+02, 0.2984993308196E+02, 0.1000000000000E+02, 0.8755546984195E+02, 0.1000000000000E+01, 0.1615868404561E+01, 0.3120000000000E+01, 0.1481555751456E+01, 0.3120000000000E+01, 0.2731006771839E+03,-0.7900918337040E+01, 0.3760000000000E+01
 0.55575E+02, 0.2984998063286E+02, 0.1000000000000E+02, 0.8755595043988E+02, 0.1000000000000E+01, 0.1615944023404E+01, 0.3120000000000E+01, 0.1481449589437E+01, 0.3120000000000E+01, 0.2731021761610E+03,-0.7899192168765E+01, 0.3760000000000E+01
 0.55650E+02, 0.2985002818358E+02, 0.1000000000000E+02, 0.8755643087800E+02, 0.1000000000000E+01, 0.1616019642339E+01, 0.3120000000000E+01, 0.1481343427396E+01, 0.3120000000000E+01, 0.2731036746394E+03,-0.7897466491219E+01, 0.3760000000000E+01
 0.55725E+02, 0.2985007573617E+02, 0.1000000000000E+02, 0.8755691134304E+02, 0.1000000000000E+01, 0.1616095261346E+01, 0.3120000000000E+01, 0.1481237265296E+01, 0.3120000000000E+01, 0.2731051732034E+03,-0.7895740735776E+01, 0.3760000000000E+01
 0.55800E+02, 0.2985012328858E+02, 0.1000000000000E+02, 0.8755739164918E+02, 0.1000000000000E+01, 0.1616170880445E+01, 0.3120000000000E+01, 0.1481131103175E+01, 0.3120000000000E+01, 0.2731066712713E+03,-0.7894015467944E+01, 0.3760000000000E+01
 0.55875E+02, 0.2985017084287E+02, 0.1000000000000E+02, 0.8755787198551E+02, 0.1000000000000E+01, 0.1616246499616E+01, 0.3120000000000E+01, 0.1481024940994E+01, 0.3120000000000E+01, 0.2731081694350E+03,-0.7892290121268E+01, 0.3760000000000E+01
 0.55950E+02, 0.2985021839698E+02, 0.1000000000000E+02, 0.8755835216241E+02, 0.1000000000000E+01, 0.1616322118879E+01, 0.3120000000000E+01, 0.1480918778791E+01, 0.3120000000000E+01, 0.2731096671012E+03,-0.7890565260396E+01, 0.3760000000000E+01
 0.56025E+02, 0.2985026595296E+02, 0.1000000000000E+02, 0.8755883236545E+02, 0.1000000000000E+01, 0.1616397738214E+01, 0.3120000000000E+01, 0.1480812616530E+01, 0.3120000000000E+01, 0.2731111648504E+03,-0.7888840324044E+01, 0.3760000000000E+01
 0.56100E+02, 0.2985031350878E+02, 0.1000000000000E+02, 0.8755931241411E+02, 0.1000000000000E+01, 0.1616473357642E+01, 0.3120000000000E+01, 0.1480706454246E+01, 0.3120000000000E+01, 0.2731126621179E+03,-0.7887115871455E+01, 0.3760000000000E+01
 0.56175E+02, 0.2985036106646E+02, 0.1000000000000E+02, 0.8755979248502E+02, 0.1000000000000E+01, 0.1616548977141E+01, 0.3120000000000E+01, 0.1480600291904E+01, 0.3120000000000E+01, 0.2731141594563E+03,-0.7885391343770E+01, 0.3760000000000E+01
 0.56250E+02, 0.2985040862398E+02, 0.1000000000000E+02, 0.8756027240376E+02, 0.1000000000000E+01, 0.1616624596734E+01, 0.3120000000000E+01, 0.1480494129539E+01, 0.3120000000000E+01, 0.2731156563198E+03,-0.7883667301008E+01, 0.3760000000000E+01
 0.56325E+02, 0.2985045618335E+02, 0.1000000000000E+02, 0.8756075234508E+02, 0.1000000000000E+01, 0.1616700216399E+01, 0.3120000000000E+01, 0.1480387967115E+01, 0.3120000000000E+01, 0.2731171532553E+03,-0.7881943180964E+01, 0.3760000000000E+01
 0.56400E+02, 0.2985050374258E+02, 0.1000000000000E+02, 0.8756123213416E+02, 0.1000000000000E+01, 0.1616775836156E+01, 0.3120000000000E+01, 0.1480281804669E+01, 0.3120000000000E+01, 0.2731186497157E+03,-0.7880219544969E+01, 0.3760000000000E+01
 0.56475E+02, 0.2985055130365E+02, 0.1000000000000E+02, 0.8756171194767E+02, 0.1000000000000E+01, 0.1616851455986E+01, 0.3120000000000E+01, 0.1480175642164E+01, 0.3120000000000E+01, 0.2731201462538E+03,-0.7878495833301E+01, 0.3760000000000E+01
 0.56550E+02, 0.2985059886459E+02, 0.1000000000000E+02, 0.8756219160889E+02, 0.1000000000000E+01, 0.1616927075909E+01, 0.3120000000000E+01, 0.1480069479636E+01, 0.3120000000000E+01, 0.2731216423166E+03,-0.7876772600823E+01, 0.3760000000000E+01
 0.56625E+02, 0.2985064642736E+02, 0.1000000000000E+02, 0.8756267129237E+02, 0.1000000000000E+01, 0.1617002695906E+01, 0.3120000000000E+01, 0.1479963317050E+01, 0.3120000000000E+01, 0.2731231384504E+03,-0.7875049297900E+01, 0.3760000000000E+01
 0.56700E+02, 0.2985069399000E+02, 0.1000000000000E+02, 0.8756315082229E+02, 0.1000000000000E+01, 0.1617078315995E+01, 0.3120000000000E+01, 0.1479857154440E+01, 0.3120000000000E+01, 0.2731246341051E+03,-0.7873326475344E+01, 0.3760000000000E+01
 0.56775E+02, 0.2985074155448E+02, 0.1000000000000E+02, 0.8756363037860E+02, 0.1000000000000E+01, 0.1617153936157E+01, 0.3120000000000E+01, 0.1479750991772E+01, 0.3120000000000E+01, 0.2731261298435E+03,-0.7871603577938E+01, 0.3760000000000E+01
 0.56850E+02, 0.2985078911883E+02, 0.1000000000000E+02, 0.8756410977960E+02, 0.1000000000000E+01, 0.1617229556412E+01, 0.3120000000000E+01, 0.1479644829081E+01, 0.3120000000000E+01, 0.2731276250972E+03,-0.7869881161401E+01, 0.3760000000000E+01
 0.56925E+02, 0.2985083668501E+02, 0.1000000000000E+02, 0.8756458920880E+02, 0.1000000000000E+01, 0.1617305176741E+01, 0.3120000000000E+01, 0.1479538666331E+01, 0.3120000000000E+01, 0.2731291204405E+03,-0.7868158671621E+01, 0.3760000000000E+01
 0.57000E+02, 0.2985088425107E+02, 0.1000000000000E+02, 0.8756506848386E+02, 0.1000000000000E+01, 0.1617380797163E+01, 0.3120000000000E+01, 0.1479432503558E+01, 0.3120000000000E+01, 0.2731306153029E+03,-0.7866436653843E+01, 0.3760000000000E+01
 0.57075E+02, 0.2985093181896E+02, 0.1000000000000E+02, 0.8756554778227E+02, 0.1000000000000E+01, 0.1617456417658E+01, 0.3120000000000E+01, 0.1479326340726E+01, 0.3120000000000E+01, 0.2731321102395E+03,-0.7864714572023E+01, 0.3760000000000E+01
 0.57150E+02, 0.2985097938673E+02, 0.1000000000000E+02, 0.8756602693070E+02, 0.1000000000000E+01, 0.1617532038247E+01, 0.3120000000000E+01, 0.1479220177871E+01, 0.3120000000000E+01, 0.2731336047081E+03,-0.7862992963404E+01, 0.3760000000000E+01
 0.57225E+02, 0.2985102695633E+02, 0.1000000000000E+02, 0.8756650610286E+02, 0.1000000000000E+01, 0.1617607658910E+01, 0.3120000000000E+01, 0.1479114014957E+01, 0.3120000000000E+01, 0.2731350992521E+03,-0.7861271284012E+01, 0.3760000000000E+01
 0.57300E+02, 0.2985107452582E+02, 0.1000000000000E+02, 0.8756698512489E+02, 0.1000000000000E+01, 0.1617683279667E+01, 0.3120000000000E+01, 0.1479007852019E+01, 0.3120000000000E+01, 0.2731365933278E+03,-0.7859550076108E+01, 0.3760000000000E+01
 0.57375E+02, 0.2985112209713E+02, 0.1000000000000E+02, 0.8756746416895E+02, 0.1000000000000E+01, 0.1617758900497E+01, 0.3120000000000E+01, 0.1478901689023E+01, 0.3120000000000E+01, 0.2731380874737E+03,-0.7857828805289E+01, 0.3760000000000E+01
 0.57450E+02, 0.2985116966832E+02, 0.1000000000000E+02, 0.8756794306219E+02, 0.1000000000000E+01, 0.1617834521422E+01, 0.3120000000000E+01, 0.1478795526003E+01, 0.3120000000000E+01, 0.2731395811489E+03,-0.7856108004333E+01, 0.3760000000000E+01
 0.57525E+02, 0.2985121724134E+02, 0.1000000000000E+02, 0.8756842197895E+02, 0.1000000000000E+01, 0.1617910142420E+01, 0.3120000000000E+01, 0.1478689362925E+01, 0.3120000000000E+01, 0.2731410748991E+03,-0.7854387139971E+01, 0.3760000000000E+01
 0.57600E+02, 0.2985126481426E+02, 0.1000000000000E+02, 0.8756890074866E+02, 0.1000000000000E+01, 0.1617985763512E+01, 0.3120000000000E+01, 0.1478583199822E+01, 0.3120000000000E+01, 0.2731425681902E+03,-0.7852666738173E+01, 0.3760000000000E+01
 0.57675E+02, 0.2985131238899E+02, 0.1000000000000E+02, 0.8756937953862E+02, 0.1000000000000E+01, 0.1618061384679E+01, 0.3120000000000E+01, 0.1478477036661E+01, 0.3120000000000E+01, 0.2731440615462E+03,-0.7850946277404E+01, 0.3760000000000E+01
 0.57750E+02, 0.2985135996362E+02, 0.1000000000000E+02, 0.8756985818247E+02, 0.1000000000000E+01, 0.1618137005940E+01, 0.3120000000000E+01, 0.1478370873477E+01, 0.3120000000000E+01, 0.2731455544460E+03,-0.7849226281068E+01, 0.3760000000000E+01
 0.57825E+02, 0.2985140754007E+02, 0.1000000000000E+02, 0.8757033684583E+02, 0.1000000000000E+01, 0.1618212627275E+01, 0.3120000000000E+01, 0.1478264710233E+01, 0.3120000000000E+01, 0.2731470474084E+03,-0.7847506224059E+01, 0.3760000000000E+01
 0.57900E+02, 0.2985145511642E+02, 0.1000000000000E+02, 0.8757081536407E+02, 0.1000000000000E+01, 0.1618288248705E+01, 0.3120000000000E+01, 0.1478158546965E+01, 0.3120000000000E+01, 0.2731485399179E+03,-0.7845786628543E+01, 0.3760000000000E+01
 0.57975E+02, 0.2985150269458E+02, 0.1000000000000E+02, 0.8757129390247E+02, 0.1000000000000E+01, 0.1618363870209E+01, 0.3120000000000E+01, 0.1478052383639E+01, 0.3120000000000E+01, 0.2731500324918E+03,-0.7844066973378E+01, 0.3760000000000E+01
 0.58050E+02, 0.2985155027265E+02, 0.1000000000000E+02, 0.8757177229765E+02, 0.1000000000000E+01, 0.1618439491808E+01, 0.3120000000000E+01, 0.1477946220288E+01, 0.3120000000000E+01, 0.2731515246186E+03,-0.7842347777601E+01, 0.3760000000000E+01
 0.58125E+02, 0.2985159785253E+02, 0.1000000000000E+02, 0.8757225071076E+02, 0.1000000000000E+01, 0.1618515113482E+01, 0.3120000000000E+01, 0.1477840056879E+01, 0.3120000000000E+01, 0.2731530168031E+03,-0.7840628525553E+01, 0.3760000000000E+01
 0.58200E+02, 0.2985164543233E+02, 0.1000000000000E+02, 0.8757272897945E+02, 0.1000000000000E+01, 0.1618590735251E+01, 0.3120000000000E+01, 0.1477733893445E+01, 0.3120000000000E+01, 0.2731545085367E+03,-0.7838909732321E+01, 0.3760000000000E+01
 0.58275E+02, 0.2985169301392E+02, 0.1000000000000E+02, 0.8757320726901E+02, 0.1000000000000E+01, 0.1618666357094E+01, 0.3120000000000E+01, 0.1477627729952E+01, 0.3120000000000E+01, 0.2731560003371E+03,-0.7837190880977E+01, 0.3760000000000E+01
 0.58350E+02, 0.2985174059544E+02, 0.1000000000000E+02, 0.8757368541106E+02, 0.1000000000000E+01, 0.1618741979033E+01, 0.3120000000000E+01, 0.1477521566435E+01, 0.3120000000000E+01, 0.2731574916771E+03,-0.7835472494018E+01, 0.3760000000000E+01
 0.58425E+02, 0.2985178817876E+02, 0.1000000000000E+02, 0.8757416357580E+02, 0.1000000000000E+01, 0.1618817601047E+01, 0.3120000000000E+01, 0.1477415402859E+01, 0.3120000000000E+01, 0.2731589830894E+03,-0.7833754049713E+01, 0.3760000000000E+01
 0.58500E+02, 0.2985183576200E+02, 0.1000000000000E+02, 0.8757464159604E+02, 0.1000000000000E+01, 0.1618893223155E+01, 0.3120000000000E+01, 0.1477309239259E+01, 0.3120000000000E+01, 0.2731604740508E+03,-0.7832036056485E+01, 0.3760000000000E+01
 0.58575E+02, 0.2985188334704E+02, 0.1000000000000E+02, 0.8757511963577E+02, 0.1000000000000E+01, 0.1618968845339E+01, 0.3120000000000E+01, 0.1477203075600E+01, 0.3120000000000E+01, 0.2731619650746E+03,-0.7830318011752E+01, 0.3760000000000E+01
 0.58650E+02, 0.2985193093201E+02, 0.1000000000000E+02, 0.8757559753109E+02, 0.1000000000000E+01, 0.1619044467618E+01, 0.3120000000000E+01, 0.1477096911917E+01, 0.3120000000000E+01, 0.2731634556475E+03,-0.7828600420428E+01, 0.3760000000000E+01
 0.58725E+02, 0.2985197851877E+02, 0.1000000000000E+02, 0.8757607545132E+02, 0.1000000000000E+01, 0.1619120089973E+01, 0.3120000000000E+01, 0.1476990748174E+01, 0.3120000000000E+01, 0.2731649462998E+03,-0.7826882772058E+01, 0.3760000000000E+01
 0.58800E+02, 0.2985202610546E+02, 0.1000000000000E+02, 0.8757655322375E+02, 0.1000000000000E+01, 0.1619195712423E+01, 0.3120000000000E+01, 0.1476884584407E+01, 0.3120000000000E+01, 0.2731664364909E+03,-0.7825165580537E+01, 0.3760000000000E+01
 0.58875E+02, 0.2985207369395E+02, 0.1000000000000E+02, 0.8757703101729E+02, 0.1000000000000E+01, 0.1619271334950E+01, 0.3120000000000E+01, 0.1476778420580E+01, 0.3120000000000E+01, 0.2731679267494E+03,-0.7823448336534E+01, 0.3760000000000E+01
 0.58950E+02, 0.2985212128237E+02, 0.1000000000000E+02, 0.8757750866678E+02, 0.1000000000000E+01, 0.1619346957571E+01, 0.3120000000000E+01, 0.1476672256729E+01, 0.3120000000000E+01, 0.2731694165583E+03,-0.7821731544735E+01, 0.3760000000000E+01
 0.59025E+02, 0.2985216887259E+02, 0.1000000000000E+02, 0.8757798633823E+02, 0.1000000000000E+01, 0.1619422580269E+01, 0.3120000000000E+01, 0.1476566092819E+01, 0.3120000000000E+01, 0.2731709064372E+03,-0.7820014702326E+01, 0.3760000000000E+01
 0.59100E+02, 0.2985221646274E+02, 0.1000000000000E+02, 0.8757846386650E+02, 0.1000000000000E+01, 0.1619498203062E+01, 0.3120000000000E+01, 0.1476459928884E+01, 0.3120000000000E+01, 0.2731723958693E+03,-0.7818298305996E+01, 0.3760000000000E+01
 0.59175E+02, 0.2985226405468E+02, 0.1000000000000E+02, 0.8757894141584E+02, 0.1000000000000E+01, 0.1619573825931E+01, 0.3120000000000E+01, 0.1476353764890E+01, 0.3120000000000E+01, 0.2731738853687E+03,-0.7816581862114E+01, 0.3760000000000E+01
 0.59250E+02, 0.2985231164657E+02, 0.1000000000000E+02, 0.8757941882244E+02, 0.1000000000000E+01, 0.1619649448896E+01, 0.3120000000000E+01, 0.1476247600870E+01, 0.3120000000000E+01, 0.2731753744227E+03,-0.7814865861752E+01, 0.3760000000000E+01
 0.59325E+02, 0.2985235924023E+02, 0.1000000000000E+02, 0.8757989624665E+02, 0.1000000000000E+01, 0.1619725071938E+01, 0.3120000000000E+01, 0.1476141436792E+01, 0.3120000000000E+01, 0.2731768635330E+03,-0.7813149821017E+01, 0.3760000000000E+01
 0.59400E+02, 0.2985240683386E+02, 0.1000000000000E+02, 0.8758037353217E+02, 0.1000000000000E+01, 0.1619800695075E+01, 0.3120000000000E+01, 0.1476035272689E+01, 0.3120000000000E+01, 0.2731783522107E+03,-0.7811434219423E+01, 0.3760000000000E+01
 0.59475E+02, 0.2985245442925E+02, 0.1000000000000E+02, 0.8758085083892E+02, 0.1000000000000E+01, 0.1619876318290E+01, 0.3120000000000E+01, 0.1475929108526E+01, 0.3120000000000E+01, 0.2731798409560E+03,-0.7809718572179E+01, 0.3760000000000E+01
 0.59550E+02, 0.2985250202461E+02, 0.1000000000000E+02, 0.8758132799988E+02, 0.1000000000000E+01, 0.1619951941600E+01, 0.3120000000000E+01, 0.1475822944338E+01, 0.3120000000000E+01, 0.2731813292464E+03,-0.7808003370352E+01, 0.3760000000000E+01
 0.59625E+02, 0.2985254962174E+02, 0.1000000000000E+02, 0.8758180518154E+02, 0.1000000000000E+01, 0.1620027564987E+01, 0.3120000000000E+01, 0.1475716780091E+01, 0.3120000000000E+01, 0.2731828176030E+03,-0.7806288124960E+01, 0.3760000000000E+01
 0.59700E+02, 0.2985259721883E+02, 0.1000000000000E+02, 0.8758228222526E+02, 0.1000000000000E+01, 0.1620103188470E+01, 0.3120000000000E+01, 0.1475610615819E+01, 0.3120000000000E+01, 0.2731843055290E+03,-0.7804573317848E+01, 0.3760000000000E+01
 0.59775E+02, 0.2985264481769E+02, 0.1000000000000E+02, 0.8758275928618E+02, 0.1000000000000E+01, 0.1620178812030E+01, 0.3120000000000E+01, 0.1475504451487E+01, 0.3120000000000E+01, 0.2731857935102E+03,-0.7802858468833E+01, 0.3760000000000E+01
 0.59850E+02, 0.2985269241652E+02, 0.1000000000000E+02, 0.8758323620805E+02, 0.1000000000000E+01, 0.1620254435687E+01, 0.3120000000000E+01, 0.1475398287131E+01, 0.3120000000000E+01, 0.2731872810575E+03,-0.7801144060591E+01, 0.3760000000000E+01
 0.59925E+02, 0.2985274001712E+02, 0.1000000000000E+02, 0.8758371314806E+02, 0.1000000000000E+01, 0.1620330059420E+01, 0.3120000000000E+01, 0.1475292122714E+01, 0.3120000000000E+01, 0.2731887686630E+03,-0.7799429606946E+01, 0.3760000000000E+01
 0.60000E+02, 0.2985278761769E+02, 0.1000000000000E+02, 0.8758418995185E+02, 0.1000000000000E+01, 0.1620405683250E+01, 0.3120000000000E+01, 0.1475185958273E+01, 0.3120000000000E+01, 0.2731902558433E+03,-0.7797715594056E+01, 0.3760000000000E+01
 0.60075E+02, 0.2985283522002E+02, 0.1000000000000E+02, 0.8758466677200E+02, 0.1000000000000E+01, 0.1620481307158E+01, 0.3120000000000E+01, 0.1475079793772E+01, 0.3120000000000E+01, 0.2731917430762E+03,-0.7796001537182E+01, 0.3760000000000E+01
 0.60150E+02, 0.2985288282233E+02, 0.1000000000000E+02, 0.8758514345451E+02, 0.1000000000000E+01, 0.1620556931162E+01, 0.3120000000000E+01, 0.1474973629245E+01, 0.3120000000000E+01, 0.2731932298795E+03,-0.7794287919398E+01, 0.3760000000000E+01
 0.60225E+02, 0.2985293042639E+02, 0.1000000000000E+02, 0.8758562015310E+02, 0.1000000000000E+01, 0.1620632555244E+01, 0.3120000000000E+01, 0.1474867464659E+01, 0.3120000000000E+01, 0.2731947167346E+03,-0.7792574260911E+01, 0.3760000000000E+01
 0.60300E+02, 0.2985297803044E+02, 0.1000000000000E+02, 0.8758609671563E+02, 0.1000000000000E+01, 0.1620708179423E+01, 0.3120000000000E+01, 0.1474761300048E+01, 0.3120000000000E+01, 0.2731962031651E+03,-0.7790861039843E+01, 0.3760000000000E+01
 0.60375E+02, 0.2985302563625E+02, 0.1000000000000E+02, 0.8758657329306E+02, 0.1000000000000E+01, 0.1620783803679E+01, 0.3120000000000E+01, 0.1474655135377E+01, 0.3120000000000E+01, 0.2731976896436E+03,-0.7789147780073E+01, 0.3760000000000E+01
 0.60450E+02, 0.2985307324204E+02, 0.1000000000000E+02, 0.8758704973835E+02, 0.1000000000000E+01, 0.1620859428032E+01, 0.3120000000000E+01, 0.1474548970681E+01, 0.3120000000000E+01, 0.2731991757097E+03,-0.7787434951724E+01, 0.3760000000000E+01
 0.60525E+02, 0.2985312084959E+02, 0.1000000000000E+02, 0.8758752620042E+02, 0.1000000000000E+01, 0.1620935052463E+01, 0.3120000000000E+01, 0.1474442805924E+01, 0.3120000000000E+01, 0.2732006618297E+03,-0.7785722082932E+01, 0.3760000000000E+01
 0.60600E+02, 0.2985316845713E+02, 0.1000000000000E+02, 0.8758800252670E+02, 0.1000000000000E+01, 0.1621010676991E+01, 0.3120000000000E+01, 0.1474336641143E+01, 0.3120000000000E+01, 0.2732021475260E+03,-0.7784009647926E+01, 0.3760000000000E+01
 0.60675E+02, 0.2985321606641E+02, 0.1000000000000E+02, 0.8758847886802E+02, 0.1000000000000E+01, 0.1621086301597E+01, 0.3120000000000E+01, 0.1474230476301E+01, 0.3120000000000E+01, 0.2732036332707E+03,-0.7782297174591E+01, 0.3760000000000E+01
 0.60750E+02, 0.2985326367570E+02, 0.1000000000000E+02, 0.8758895507483E+02, 0.1000000000000E+01, 0.1621161926301E+01, 0.3120000000000E+01, 0.1474124311434E+01, 0.3120000000000E+01, 0.2732051185956E+03,-0.7780585135875E+01, 0.3760000000000E+01
 0.60825E+02, 0.2985331128672E+02, 0.1000000000000E+02, 0.8758943129742E+02, 0.1000000000000E+01, 0.1621237551083E+01, 0.3120000000000E+01, 0.1474018146506E+01, 0.3120000000000E+01, 0.2732066039714E+03,-0.7778873058640E+01, 0.3760000000000E+01
 0.60900E+02, 0.2985335889775E+02, 0.1000000000000E+02, 0.8758990738669E+02, 0.1000000000000E+01, 0.1621313175962E+01, 0.3120000000000E+01, 0.1473911981554E+01, 0.3120000000000E+01, 0.2732080889310E+03,-0.7777161411299E+01, 0.3760000000000E+01
 0.60975E+02, 0.2985340651052E+02, 0.1000000000000E+02, 0.8759038348886E+02, 0.1000000000000E+01, 0.1621388800919E+01, 0.3120000000000E+01, 0.1473805816541E+01, 0.3120000000000E+01, 0.2732095739324E+03,-0.7775449730677E+01, 0.3760000000000E+01
 0.61050E+02, 0.2985345412330E+02, 0.1000000000000E+02, 0.8759085946399E+02, 0.1000000000000E+01, 0.1621464425974E+01, 0.3120000000000E+01, 0.1473699651503E+01, 0.3120000000000E+01, 0.2732110585374E+03,-0.7773738474505E+01, 0.3760000000000E+01
 0.61125E+02, 0.2985350173782E+02, 0.1000000000000E+02, 0.8759133544826E+02, 0.1000000000000E+01, 0.1621540051108E+01, 0.3120000000000E+01, 0.1473593486404E+01, 0.3120000000000E+01, 0.2732125431724E+03,-0.7772027184807E+01, 0.3760000000000E+01
 0.61200E+02, 0.2985354935235E+02, 0.1000000000000E+02, 0.8759181130242E+02, 0.1000000000000E+01, 0.1621615676339E+01, 0.3120000000000E+01, 0.1473487321280E+01, 0.3120000000000E+01, 0.2732140274014E+03,-0.7770316325715E+01, 0.3760000000000E+01
 0.61275E+02, 0.2985359696861E+02, 0.1000000000000E+02, 0.8759228717194E+02, 0.1000000000000E+01, 0.1621691301649E+01, 0.3120000000000E+01, 0.1473381156095E+01, 0.3120000000000E+01, 0.2732155116798E+03,-0.7768605429019E+01, 0.3760000000000E+01
 0.61350E+02, 0.2985364458489E+02, 0.1000000000000E+02, 0.8759276291079E+02, 0.1000000000000E+01, 0.1621766927057E+01, 0.3120000000000E+01, 0.1473274990885E+01, 0.3120000000000E+01, 0.2732169955505E+03,-0.7766894956936E+01, 0.3760000000000E+01
 0.61425E+02, 0.2985369220290E+02, 0.1000000000000E+02, 0.8759323866005E+02, 0.1000000000000E+01, 0.1621842552544E+01, 0.3120000000000E+01, 0.1473168825614E+01, 0.3120000000000E+01, 0.2732184794552E+03,-0.7765184455488E+01, 0.3760000000000E+01
 0.61500E+02, 0.2985373982093E+02, 0.1000000000000E+02, 0.8759371428129E+02, 0.1000000000000E+01, 0.1621918178129E+01, 0.3120000000000E+01, 0.1473062660318E+01, 0.3120000000000E+01, 0.2732199629603E+03,-0.7763474381715E+01, 0.3760000000000E+01
 0.61575E+02, 0.2985378744069E+02, 0.1000000000000E+02, 0.8759418991521E+02, 0.1000000000000E+01, 0.1621993803793E+01, 0.3120000000000E+01, 0.1472956494962E+01, 0.3120000000000E+01, 0.2732214465068E+03,-0.7761764271382E+01, 0.3760000000000E+01
 0.61650E+02, 0.2985383506048E+02, 0.1000000000000E+02, 0.8759466542128E+02, 0.1000000000000E+01, 0.1622069429555E+01, 0.3120000000000E+01, 0.1472850329579E+01, 0.3120000000000E+01, 0.2732229296539E+03,-0.7760054583004E+01, 0.3760000000000E+01
 0.61725E+02, 0.2985388268199E+02, 0.1000000000000E+02, 0.8759514094051E+02, 0.1000000000000E+01, 0.1622145055396E+01, 0.3120000000000E+01, 0.1472744164136E+01, 0.3120000000000E+01, 0.2732244128438E+03,-0.7758344862566E+01, 0.3760000000000E+01
 0.61800E+02, 0.2985393030353E+02, 0.1000000000000E+02, 0.8759561632921E+02, 0.1000000000000E+01, 0.1622220681336E+01, 0.3120000000000E+01, 0.1472637998667E+01, 0.3120000000000E+01, 0.2732258956264E+03,-0.7756635567621E+01, 0.3760000000000E+01
 0.61875E+02, 0.2985397792679E+02, 0.1000000000000E+02, 0.8759609172943E+02, 0.1000000000000E+01, 0.1622296307355E+01, 0.3120000000000E+01, 0.1472531833138E+01, 0.3120000000000E+01, 0.2732273784464E+03,-0.7754926244694E+01, 0.3760000000000E+01
 0.61950E+02, 0.2985402555008E+02, 0.1000000000000E+02, 0.8759656700185E+02, 0.1000000000000E+01, 0.1622371933473E+01, 0.3120000000000E+01, 0.1472425667583E+01, 0.3120000000000E+01, 0.2732288608675E+03,-0.7753217337524E+01, 0.3760000000000E+01
 0.62025E+02, 0.2985407317510E+02, 0.1000000000000E+02, 0.8759704229012E+02, 0.1000000000000E+01, 0.1622447559670E+01, 0.3120000000000E+01, 0.1472319501967E+01, 0.3120000000000E+01, 0.2732303433398E+03,-0.7751508402383E+01, 0.3760000000000E+01
 0.62100E+02, 0.2985412080015E+02, 0.1000000000000E+02, 0.8759751744745E+02, 0.1000000000000E+01, 0.1622523185965E+01, 0.3120000000000E+01, 0.1472213336325E+01, 0.3120000000000E+01, 0.2732318254033E+03,-0.7749799886490E+01, 0.3760000000000E+01
 0.62175E+02, 0.2985416842692E+02, 0.1000000000000E+02, 0.8759799261779E+02, 0.1000000000000E+01, 0.1622598812341E+01, 0.3120000000000E+01, 0.1472107170622E+01, 0.3120000000000E+01, 0.2732333075090E+03,-0.7748091344360E+01, 0.3760000000000E+01
 0.62250E+02, 0.2985421605373E+02, 0.1000000000000E+02, 0.8759846766116E+02, 0.1000000000000E+01, 0.1622674438815E+01, 0.3120000000000E+01, 0.1472001004893E+01, 0.3120000000000E+01, 0.2732347892185E+03,-0.7746383215784E+01, 0.3760000000000E+01
 0.62325E+02, 0.2985426368225E+02, 0.1000000000000E+02, 0.8759894271579E+02, 0.1000000000000E+01, 0.1622750065369E+01, 0.3120000000000E+01, 0.1471894839104E+01, 0.3120000000000E+01, 0.2732362709647E+03,-0.7744675065249E+01, 0.3760000000000E+01
 0.62400E+02, 0.2985431131083E+02, 0.1000000000000E+02, 0.8759941764502E+02, 0.1000000000000E+01, 0.1622825692022E+01, 0.3120000000000E+01, 0.1471788673288E+01, 0.3120000000000E+01, 0.2732377523194E+03,-0.7742967326799E+01, 0.3760000000000E+01
 0.62475E+02, 0.2985435894110E+02, 0.1000000000000E+02, 0.8759989258438E+02, 0.1000000000000E+01, 0.1622901318755E+01, 0.3120000000000E+01, 0.1471682507412E+01, 0.3120000000000E+01, 0.2732392337074E+03,-0.7741259564431E+01, 0.3760000000000E+01
 0.62550E+02, 0.2985440657144E+02, 0.1000000000000E+02, 0.8760036739922E+02, 0.1000000000000E+01, 0.1622976945587E+01, 0.3120000000000E+01, 0.1471576341509E+01, 0.3120000000000E+01, 0.2732407147067E+03,-0.7739552214331E+01, 0.3760000000000E+01
 0.62625E+02, 0.2985445420348E+02, 0.1000000000000E+02, 0.8760084222471E+02, 0.1000000000000E+01, 0.1623052572499E+01, 0.3120000000000E+01, 0.1471470175546E+01, 0.3120000000000E+01, 0.2732421957408E+03,-0.7737844843497E+01, 0.3760000000000E+01
 0.62700E+02, 0.2985450183557E+02, 0.1000000000000E+02, 0.8760131692754E+02, 0.1000000000000E+01, 0.1623128199511E+01, 0.3120000000000E+01, 0.1471364009556E+01, 0.3120000000000E+01, 0.2732436763922E+03,-0.7736137882141E+01, 0.3760000000000E+01
 0.62775E+02, 0.2985454946937E+02, 0.1000000000000E+02, 0.8760179163849E+02, 0.1000000000000E+01, 0.1623203826602E+01, 0.3120000000000E+01, 0.1471257843505E+01, 0.3120000000000E+01, 0.2732451570704E+03,-0.7734430896268E+01, 0.3760000000000E+01
 0.62850E+02, 0.2985459710323E+02, 0.1000000000000E+02, 0.8760226622577E+02, 0.1000000000000E+01, 0.1623279453794E+01, 0.3120000000000E+01, 0.1471151677427E+01, 0.3120000000000E+01, 0.2732466373625E+03,-0.7732724324104E+01, 0.3760000000000E+01
 0.62925E+02, 0.2985464473878E+02, 0.1000000000000E+02, 0.8760274082226E+02, 0.1000000000000E+01, 0.1623355081065E+01, 0.3120000000000E+01, 0.1471045511289E+01, 0.3120000000000E+01, 0.2732481176852E+03,-0.7731017730602E+01, 0.3760000000000E+01
 0.63000E+02, 0.2985469237441E+02, 0.1000000000000E+02, 0.8760321529579E+02, 0.1000000000000E+01, 0.1623430708436E+01, 0.3120000000000E+01, 0.1470939345125E+01, 0.3120000000000E+01, 0.2732495976240E+03,-0.7729311546965E+01, 0.3760000000000E+01
 0.63075E+02, 0.2985474001173E+02, 0.1000000000000E+02, 0.8760368978280E+02, 0.1000000000000E+01, 0.1623506335888E+01, 0.3120000000000E+01, 0.1470833178899E+01, 0.3120000000000E+01, 0.2732510776064E+03,-0.7727605337364E+01, 0.3760000000000E+01
 0.63150E+02, 0.2985478764912E+02, 0.1000000000000E+02, 0.8760416414349E+02, 0.1000000000000E+01, 0.1623581963440E+01, 0.3120000000000E+01, 0.1470727012647E+01, 0.3120000000000E+01, 0.2732525571947E+03,-0.7725899537389E+01, 0.3760000000000E+01
 0.63225E+02, 0.2985483528820E+02, 0.1000000000000E+02, 0.8760463851518E+02, 0.1000000000000E+01, 0.1623657591072E+01, 0.3120000000000E+01, 0.1470620846333E+01, 0.3120000000000E+01, 0.2732540368187E+03,-0.7724193719755E+01, 0.3760000000000E+01
 0.63300E+02, 0.2985488292735E+02, 0.1000000000000E+02, 0.8760511276381E+02, 0.1000000000000E+01, 0.1623733218804E+01, 0.3120000000000E+01, 0.1470514679993E+01, 0.3120000000000E+01, 0.2732555160587E+03,-0.7722488304390E+01, 0.3760000000000E+01
 0.63375E+02, 0.2985493056820E+02, 0.1000000000000E+02, 0.8760558702275E+02, 0.1000000000000E+01, 0.1623808846618E+01, 0.3120000000000E+01, 0.1470408513592E+01, 0.3120000000000E+01, 0.2732569953326E+03,-0.7720782876489E+01, 0.3760000000000E+01
 0.63450E+02, 0.2985497820913E+02, 0.1000000000000E+02, 0.8760606115780E+02, 0.1000000000000E+01, 0.1623884474531E+01, 0.3120000000000E+01, 0.1470302347164E+01, 0.3120000000000E+01, 0.2732584742197E+03,-0.7719077850691E+01, 0.3760000000000E+01
 0.63525E+02, 0.2985502585174E+02, 0.1000000000000E+02, 0.8760653530384E+02, 0.1000000000000E+01, 0.1623960102525E+01, 0.3120000000000E+01, 0.1470196180675E+01, 0.3120000000000E+01, 0.2732599531427E+03,-0.7717372807886E+01, 0.3760000000000E+01
 0.63600E+02, 0.2985507349443E+02, 0.1000000000000E+02, 0.8760700932835E+02, 0.1000000000000E+01, 0.1624035730619E+01, 0.3120000000000E+01, 0.1470090014159E+01, 0.3120000000000E+01, 0.2732614316864E+03,-0.7715668167929E+01, 0.3760000000000E+01
 0.63675E+02, 0.2985512113881E+02, 0.1000000000000E+02, 0.8760748335989E+02, 0.1000000000000E+01, 0.1624111358795E+01, 0.3120000000000E+01, 0.1469983847582E+01, 0.3120000000000E+01, 0.2732629102535E+03,-0.7713963514314E+01, 0.3760000000000E+01
 0.63750E+02, 0.2985516878328E+02, 0.1000000000000E+02, 0.8760795727512E+02, 0.1000000000000E+01, 0.1624186987070E+01, 0.3120000000000E+01, 0.1469877680978E+01, 0.3120000000000E+01, 0.2732643884578E+03,-0.7712259259167E+01, 0.3760000000000E+01
 0.63825E+02, 0.2985521642942E+02, 0.1000000000000E+02, 0.8760843119705E+02, 0.1000000000000E+01, 0.1624262615428E+01, 0.3120000000000E+01, 0.1469771514313E+01, 0.3120000000000E+01, 0.2732658666845E+03,-0.7710554989117E+01, 0.3760000000000E+01
 0.63900E+02, 0.2985526407566E+02, 0.1000000000000E+02, 0.8760890499942E+02, 0.1000000000000E+01, 0.1624338243885E+01, 0.3120000000000E+01, 0.1469665347621E+01, 0.3120000000000E+01, 0.2732673445381E+03,-0.7708851118838E+01, 0.3760000000000E+01
 0.63975E+02, 0.2985531172358E+02, 0.1000000000000E+02, 0.8760937880937E+02, 0.1000000000000E+01, 0.1624413872424E+01, 0.3120000000000E+01, 0.1469559180867E+01, 0.3120000000000E+01, 0.2732688224167E+03,-0.7707147233108E+01, 0.3760000000000E+01
 0.64050E+02, 0.2985535937159E+02, 0.1000000000000E+02, 0.8760985249950E+02, 0.1000000000000E+01, 0.1624489501064E+01, 0.3120000000000E+01, 0.1469453014087E+01, 0.3120000000000E+01, 0.2732702999217E+03,-0.7705443748413E+01, 0.3760000000000E+01
 0.64125E+02, 0.2985540702127E+02, 0.1000000000000E+02, 0.8761032619874E+02, 0.1000000000000E+01, 0.1624565129785E+01, 0.3120000000000E+01, 0.1469346847245E+01, 0.3120000000000E+01, 0.2732717774564E+03,-0.7703740254000E+01, 0.3760000000000E+01
 0.64200E+02, 0.2985545467106E+02, 0.1000000000000E+02, 0.8761079977729E+02, 0.1000000000000E+01, 0.1624640758607E+01, 0.3120000000000E+01, 0.1469240680376E+01, 0.3120000000000E+01, 0.2732732546145E+03,-0.7702037154435E+01, 0.3760000000000E+01
 0.64275E+02, 0.2985550232251E+02, 0.1000000000000E+02, 0.8761127336778E+02, 0.1000000000000E+01, 0.1624716387511E+01, 0.3120000000000E+01, 0.1469134513446E+01, 0.3120000000000E+01, 0.2732747318116E+03,-0.7700334040949E+01, 0.3760000000000E+01
 0.64350E+02, 0.2985554997407E+02, 0.1000000000000E+02, 0.8761174683766E+02, 0.1000000000000E+01, 0.1624792016515E+01, 0.3120000000000E+01, 0.1469028346488E+01, 0.3120000000000E+01, 0.2732762086321E+03,-0.7698631322033E+01, 0.3760000000000E+01
 0.64425E+02, 0.2985559762730E+02, 0.1000000000000E+02, 0.8761222031642E+02, 0.1000000000000E+01, 0.1624867645602E+01, 0.3120000000000E+01, 0.1468922179469E+01, 0.3120000000000E+01, 0.2732776854820E+03,-0.7696928591526E+01, 0.3760000000000E+01
 0.64500E+02, 0.2985564528064E+02, 0.1000000000000E+02, 0.8761269367419E+02, 0.1000000000000E+01, 0.1624943274790E+01, 0.3120000000000E+01, 0.1468816012422E+01, 0.3120000000000E+01, 0.2732791619542E+03,-0.7695226260071E+01, 0.3760000000000E+01
 0.64575E+02, 0.2985569293565E+02, 0.1000000000000E+02, 0.8761316704287E+02, 0.1000000000000E+01, 0.1625018904060E+01, 0.3120000000000E+01, 0.1468709845315E+01, 0.3120000000000E+01, 0.2732806384620E+03,-0.7693523918241E+01, 0.3760000000000E+01
 0.64650E+02, 0.2985574059076E+02, 0.1000000000000E+02, 0.8761364029392E+02, 0.1000000000000E+01, 0.1625094533430E+01, 0.3120000000000E+01, 0.1468603678179E+01, 0.3120000000000E+01, 0.2732821146029E+03,-0.7691821965617E+01, 0.3760000000000E+01
 0.64725E+02, 0.2985578824754E+02, 0.1000000000000E+02, 0.8761411355081E+02, 0.1000000000000E+01, 0.1625170162884E+01, 0.3120000000000E+01, 0.1468497510983E+01, 0.3120000000000E+01, 0.2732835907633E+03,-0.7690120007352E+01, 0.3760000000000E+01
 0.64800E+02, 0.2985583590443E+02, 0.1000000000000E+02, 0.8761458669156E+02, 0.1000000000000E+01, 0.1625245792438E+01, 0.3120000000000E+01, 0.1468391343758E+01, 0.3120000000000E+01, 0.2732850665615E+03,-0.7688418441334E+01, 0.3760000000000E+01
 0.64875E+02, 0.2985588356299E+02, 0.1000000000000E+02, 0.8761505984104E+02, 0.1000000000000E+01, 0.1625321422075E+01, 0.3120000000000E+01, 0.1468285176473E+01, 0.3120000000000E+01, 0.2732865423884E+03,-0.7686716863197E+01, 0.3760000000000E+01
 0.64950E+02, 0.2985593122166E+02, 0.1000000000000E+02, 0.8761553287328E+02, 0.1000000000000E+01, 0.1625397051813E+01, 0.3120000000000E+01, 0.1468179009159E+01, 0.3120000000000E+01, 0.2732880178495E+03,-0.7685015675411E+01, 0.3760000000000E+01
 0.65025E+02, 0.2985597888200E+02, 0.1000000000000E+02, 0.8761600591337E+02, 0.1000000000000E+01, 0.1625472681634E+01, 0.3120000000000E+01, 0.1468072841784E+01, 0.3120000000000E+01, 0.2732894933364E+03,-0.7683314484183E+01, 0.3760000000000E+01
 0.65100E+02, 0.2985602654245E+02, 0.1000000000000E+02, 0.8761647883677E+02, 0.1000000000000E+01, 0.1625548311556E+01, 0.3120000000000E+01, 0.1467966674381E+01, 0.3120000000000E+01, 0.2732909684593E+03,-0.7681613678886E+01, 0.3760000000000E+01
 0.65175E+02, 0.2985607420456E+02, 0.1000000000000E+02, 0.8761695176577E+02, 0.1000000000000E+01, 0.1625623941561E+01, 0.3120000000000E+01, 0.1467860506916E+01, 0.3120000000000E+01, 0.2732924436013E+03,-0.7679912869314E+01, 0.3760000000000E+01
 0.65250E+02, 0.2985612186680E+02, 0.1000000000000E+02, 0.8761742458065E+02, 0.1000000000000E+01, 0.1625699571667E+01, 0.3120000000000E+01, 0.1467754339424E+01, 0.3120000000000E+01, 0.2732939183871E+03,-0.7678212450891E+01, 0.3760000000000E+01
 0.65325E+02, 0.2985616953069E+02, 0.1000000000000E+02, 0.8761789740303E+02, 0.1000000000000E+01, 0.1625775201857E+01, 0.3120000000000E+01, 0.1467648171870E+01, 0.3120000000000E+01, 0.2732953931978E+03,-0.7676512021522E+01, 0.3760000000000E+01
 0.65400E+02, 0.2985621719471E+02, 0.1000000000000E+02, 0.8761837010956E+02, 0.1000000000000E+01, 0.1625850832148E+01, 0.3120000000000E+01, 0.1467542004288E+01, 0.3120000000000E+01, 0.2732968676469E+03,-0.7674811980450E+01, 0.3760000000000E+01
 0.65475E+02, 0.2985626486039E+02, 0.1000000000000E+02, 0.8761884282210E+02, 0.1000000000000E+01, 0.1625926462523E+01, 0.3120000000000E+01, 0.1467435836644E+01, 0.3120000000000E+01, 0.2732983421165E+03,-0.7673111934084E+01, 0.3760000000000E+01
 0.65550E+02, 0.2985631252619E+02, 0.1000000000000E+02, 0.8761931542264E+02, 0.1000000000000E+01, 0.1626002092999E+01, 0.3120000000000E+01, 0.1467329668973E+01, 0.3120000000000E+01, 0.2732998162365E+03,-0.7671412274895E+01, 0.3760000000000E+01
 0.65625E+02, 0.2985636019365E+02, 0.1000000000000E+02, 0.8761978802722E+02, 0.1000000000000E+01, 0.1626077723558E+01, 0.3120000000000E+01, 0.1467223501240E+01, 0.3120000000000E+01, 0.2733012903706E+03,-0.7669712611010E+01, 0.3760000000000E+01
 0.65700E+02, 0.2985640786124E+02, 0.1000000000000E+02, 0.8762026051845E+02, 0.1000000000000E+01, 0.1626153354219E+01, 0.3120000000000E+01, 0.1467117333478E+01, 0.3120000000000E+01, 0.2733027641510E+03,-0.7668013334564E+01, 0.3760000000000E+01
 0.65775E+02, 0.2985645553048E+02, 0.1000000000000E+02, 0.8762073301632E+02, 0.1000000000000E+01, 0.1626228984964E+01, 0.3120000000000E+01, 0.1467011165655E+01, 0.3120000000000E+01, 0.2733042379537E+03,-0.7666314051565E+01, 0.3760000000000E+01
 0.65850E+02, 0.2985650319986E+02, 0.1000000000000E+02, 0.8762120539923E+02, 0.1000000000000E+01, 0.1626304615811E+01, 0.3120000000000E+01, 0.1466904997804E+01, 0.3120000000000E+01, 0.2733057113976E+03,-0.7664615153452E+01, 0.3760000000000E+01
 0.65925E+02, 0.2985655087088E+02, 0.1000000000000E+02, 0.8762167779003E+02, 0.1000000000000E+01, 0.1626380246741E+01, 0.3120000000000E+01, 0.1466798829891E+01, 0.3120000000000E+01, 0.2733071848678E+03,-0.7662916252459E+01, 0.3760000000000E+01
 0.66000E+02, 0.2985659854204E+02, 0.1000000000000E+02, 0.8762215006722E+02, 0.1000000000000E+01, 0.1626455877773E+01, 0.3120000000000E+01, 0.1466692661950E+01, 0.3120000000000E+01, 0.2733086579833E+03,-0.7661217732767E+01, 0.3760000000000E+01
 0.66075E+02, 0.2985664621485E+02, 0.1000000000000E+02, 0.8762262235293E+02, 0.1000000000000E+01, 0.1626531508890E+01, 0.3120000000000E+01, 0.1466586493947E+01, 0.3120000000000E+01, 0.2733101311270E+03,-0.7659519208873E+01, 0.3760000000000E+01
 0.66150E+02, 0.2985669388781E+02, 0.1000000000000E+02, 0.8762309452303E+02, 0.1000000000000E+01, 0.1626607140108E+01, 0.3120000000000E+01, 0.1466480325915E+01, 0.3120000000000E+01, 0.2733116039098E+03,-0.7657821069288E+01, 0.3760000000000E+01
 0.66225E+02, 0.2985674156240E+02, 0.1000000000000E+02, 0.8762356670010E+02, 0.1000000000000E+01, 0.1626682771411E+01, 0.3120000000000E+01, 0.1466374157822E+01, 0.3120000000000E+01, 0.2733130767161E+03,-0.7656122928508E+01, 0.3760000000000E+01
 0.66300E+02, 0.2985678923715E+02, 0.1000000000000E+02, 0.8762403876539E+02, 0.1000000000000E+01, 0.1626758402815E+01, 0.3120000000000E+01, 0.1466267989700E+01, 0.3120000000000E+01, 0.2733145491735E+03,-0.7654425165896E+01, 0.3760000000000E+01
 0.66375E+02, 0.2985683691353E+02, 0.1000000000000E+02, 0.8762451083529E+02, 0.1000000000000E+01, 0.1626834034304E+01, 0.3120000000000E+01, 0.1466161821516E+01, 0.3120000000000E+01, 0.2733160216468E+03,-0.7652727403420E+01, 0.3760000000000E+01
 0.66450E+02, 0.2985688459007E+02, 0.1000000000000E+02, 0.8762498279471E+02, 0.1000000000000E+01, 0.1626909665895E+01, 0.3120000000000E+01, 0.1466055653304E+01, 0.3120000000000E+01, 0.2733174937753E+03,-0.7651030021814E+01, 0.3760000000000E+01
 0.66525E+02, 0.2985693226824E+02, 0.1000000000000E+02, 0.8762545475735E+02, 0.1000000000000E+01, 0.1626985297571E+01, 0.3120000000000E+01, 0.1465949485030E+01, 0.3120000000000E+01, 0.2733189659155E+03,-0.7649332639775E+01, 0.3760000000000E+01
 0.66600E+02, 0.2985697994657E+02, 0.1000000000000E+02, 0.8762592661227E+02, 0.1000000000000E+01, 0.1627060929349E+01, 0.3120000000000E+01, 0.1465843316727E+01, 0.3120000000000E+01, 0.2733204377195E+03,-0.7647635635392E+01, 0.3760000000000E+01
 0.66675E+02, 0.2985702762653E+02, 0.1000000000000E+02, 0.8762639846956E+02, 0.1000000000000E+01, 0.1627136561212E+01, 0.3120000000000E+01, 0.1465737148362E+01, 0.3120000000000E+01, 0.2733219095324E+03,-0.7645938632960E+01, 0.3760000000000E+01
 0.66750E+02, 0.2985707530665E+02, 0.1000000000000E+02, 0.8762687021658E+02, 0.1000000000000E+01, 0.1627212193177E+01, 0.3120000000000E+01, 0.1465630979969E+01, 0.3120000000000E+01, 0.2733233810012E+03,-0.7644242007965E+01, 0.3760000000000E+01
 0.66825E+02, 0.2985712298840E+02, 0.1000000000000E+02, 0.8762734196821E+02, 0.1000000000000E+01, 0.1627287825226E+01, 0.3120000000000E+01, 0.1465524811513E+01, 0.3120000000000E+01, 0.2733248524860E+03,-0.7642545382245E+01, 0.3760000000000E+01
 0.66900E+02, 0.2985717067032E+02, 0.1000000000000E+02, 0.8762781361294E+02, 0.1000000000000E+01, 0.1627363457379E+01, 0.3120000000000E+01, 0.1465418643029E+01, 0.3120000000000E+01, 0.2733263236371E+03,-0.7640849133815E+01, 0.3760000000000E+01
 0.66975E+02, 0.2985721835386E+02, 0.1000000000000E+02, 0.8762828526133E+02, 0.1000000000000E+01, 0.1627439089616E+01, 0.3120000000000E+01, 0.1465312474482E+01, 0.3120000000000E+01, 0.2733277948011E+03,-0.7639152884892E+01, 0.3760000000000E+01
 0.67050E+02, 0.2985726603758E+02, 0.1000000000000E+02, 0.8762875679778E+02, 0.1000000000000E+01, 0.1627514721956E+01, 0.3120000000000E+01, 0.1465206305907E+01, 0.3120000000000E+01, 0.2733292656160E+03,-0.7637457013986E+01, 0.3760000000000E+01
 0.67125E+02, 0.2985731372291E+02, 0.1000000000000E+02, 0.8762922834197E+02, 0.1000000000000E+01, 0.1627590354381E+01, 0.3120000000000E+01, 0.1465100137270E+01, 0.3120000000000E+01, 0.2733307364565E+03,-0.7635761144984E+01, 0.3760000000000E+01
 0.67200E+02, 0.2985736140843E+02, 0.1000000000000E+02, 0.8762969977767E+02, 0.1000000000000E+01, 0.1627665986909E+01, 0.3120000000000E+01, 0.1464993968603E+01, 0.3120000000000E+01, 0.2733322069584E+03,-0.7634065646536E+01, 0.3760000000000E+01
 0.67275E+02, 0.2985740909556E+02, 0.1000000000000E+02, 0.8763017121578E+02, 0.1000000000000E+01, 0.1627741619523E+01, 0.3120000000000E+01, 0.1464887799874E+01, 0.3120000000000E+01, 0.2733336774694E+03,-0.7632370155364E+01, 0.3760000000000E+01
 0.67350E+02, 0.2985745678287E+02, 0.1000000000000E+02, 0.8763064254256E+02, 0.1000000000000E+01, 0.1627817252239E+01, 0.3120000000000E+01, 0.1464781631116E+01, 0.3120000000000E+01, 0.2733351476330E+03,-0.7630675039143E+01, 0.3760000000000E+01
 0.67425E+02, 0.2985750447179E+02, 0.1000000000000E+02, 0.8763111387761E+02, 0.1000000000000E+01, 0.1627892885040E+01, 0.3120000000000E+01, 0.1464675462296E+01, 0.3120000000000E+01, 0.2733366178239E+03,-0.7628979926522E+01, 0.3760000000000E+01
 0.67500E+02, 0.2985755216090E+02, 0.1000000000000E+02, 0.8763158510304E+02, 0.1000000000000E+01, 0.1627968517945E+01, 0.3120000000000E+01, 0.1464569293447E+01, 0.3120000000000E+01, 0.2733380876728E+03,-0.7627285183332E+01, 0.3760000000000E+01
 0.67575E+02, 0.2985759985162E+02, 0.1000000000000E+02, 0.8763205633207E+02, 0.1000000000000E+01, 0.1628044150934E+01, 0.3120000000000E+01, 0.1464463124536E+01, 0.3120000000000E+01, 0.2733395575344E+03,-0.7625590446354E+01, 0.3760000000000E+01
 0.67650E+02, 0.2985764754253E+02, 0.1000000000000E+02, 0.8763252745495E+02, 0.1000000000000E+01, 0.1628119784027E+01, 0.3120000000000E+01, 0.1464356955595E+01, 0.3120000000000E+01, 0.2733410270648E+03,-0.7623896079422E+01, 0.3760000000000E+01
 0.67725E+02, 0.2985769523505E+02, 0.1000000000000E+02, 0.8763299857943E+02, 0.1000000000000E+01, 0.1628195417206E+01, 0.3120000000000E+01, 0.1464250786593E+01, 0.3120000000000E+01, 0.2733424966017E+03,-0.7622201718638E+01, 0.3760000000000E+01
 0.67800E+02, 0.2985774292776E+02, 0.1000000000000E+02, 0.8763346959795E+02, 0.1000000000000E+01, 0.1628271050488E+01, 0.3120000000000E+01, 0.1464144617561E+01, 0.3120000000000E+01, 0.2733439658079E+03,-0.7620507727694E+01, 0.3760000000000E+01
 0.67875E+02, 0.2985779062207E+02, 0.1000000000000E+02, 0.8763394062254E+02, 0.1000000000000E+01, 0.1628346683856E+01, 0.3120000000000E+01, 0.1464038448466E+01, 0.3120000000000E+01, 0.2733454350347E+03,-0.7618813740756E+01, 0.3760000000000E+01
 0.67950E+02, 0.2985783831658E+02, 0.1000000000000E+02, 0.8763441153904E+02, 0.1000000000000E+01, 0.1628422317327E+01, 0.3120000000000E+01, 0.1463932279343E+01, 0.3120000000000E+01, 0.2733469039241E+03,-0.7617120124370E+01, 0.3760000000000E+01
 0.68025E+02, 0.2985788601270E+02, 0.1000000000000E+02, 0.8763488245717E+02, 0.1000000000000E+01, 0.1628497950884E+01, 0.3120000000000E+01, 0.1463826110156E+01, 0.3120000000000E+01, 0.2733483728203E+03,-0.7615426514150E+01, 0.3760000000000E+01
 0.68100E+02, 0.2985793370902E+02, 0.1000000000000E+02, 0.8763535326967E+02, 0.1000000000000E+01, 0.1628573584544E+01, 0.3120000000000E+01, 0.1463719940941E+01, 0.3120000000000E+01, 0.2733498413867E+03,-0.7613733275860E+01, 0.3760000000000E+01
 0.68175E+02, 0.2985798140693E+02, 0.1000000000000E+02, 0.8763582408820E+02, 0.1000000000000E+01, 0.1628649218291E+01, 0.3120000000000E+01, 0.1463613771663E+01, 0.3120000000000E+01, 0.2733513099735E+03,-0.7612040040436E+01, 0.3760000000000E+01
 0.68250E+02, 0.2985802910505E+02, 0.1000000000000E+02, 0.8763629479544E+02, 0.1000000000000E+01, 0.1628724852141E+01, 0.3120000000000E+01, 0.1463507602355E+01, 0.3120000000000E+01, 0.2733527782130E+03,-0.7610347175704E+01, 0.3760000000000E+01
 0.68325E+02, 0.2985807680477E+02, 0.1000000000000E+02, 0.8763676551284E+02, 0.1000000000000E+01, 0.1628800486077E+01, 0.3120000000000E+01, 0.1463401432986E+01, 0.3120000000000E+01, 0.2733542464857E+03,-0.7608654314225E+01, 0.3760000000000E+01
 0.68400E+02, 0.2985812450469E+02, 0.1000000000000E+02, 0.8763723612081E+02, 0.1000000000000E+01, 0.1628876120117E+01, 0.3120000000000E+01, 0.1463295263586E+01, 0.3120000000000E+01, 0.2733557144171E+03,-0.7606961819153E+01, 0.3760000000000E+01
 0.68475E+02, 0.2985817220621E+02, 0.1000000000000E+02, 0.8763770673105E+02, 0.1000000000000E+01, 0.1628951754243E+01, 0.3120000000000E+01, 0.1463189094124E+01, 0.3120000000000E+01, 0.2733571823570E+03,-0.7605269337709E+01, 0.3760000000000E+01
 0.68550E+02, 0.2985821990794E+02, 0.1000000000000E+02, 0.8763817723952E+02, 0.1000000000000E+01, 0.1629027388473E+01, 0.3120000000000E+01, 0.1463082924632E+01, 0.3120000000000E+01, 0.2733586499793E+03,-0.7603577214939E+01, 0.3760000000000E+01
 0.68625E+02, 0.2985826761127E+02, 0.1000000000000E+02, 0.8763864774889E+02, 0.1000000000000E+01, 0.1629103022790E+01, 0.3120000000000E+01, 0.1462976755078E+01, 0.3120000000000E+01, 0.2733601176060E+03,-0.7601885104612E+01, 0.3760000000000E+01
 0.68700E+02, 0.2985831531480E+02, 0.1000000000000E+02, 0.8763911815330E+02, 0.1000000000000E+01, 0.1629178657210E+01, 0.3120000000000E+01, 0.1462870585494E+01, 0.3120000000000E+01, 0.2733615849051E+03,-0.7600193359070E+01, 0.3760000000000E+01
 0.68775E+02, 0.2985836301993E+02, 0.1000000000000E+02, 0.8763958856292E+02, 0.1000000000000E+01, 0.1629254291717E+01, 0.3120000000000E+01, 0.1462764415847E+01, 0.3120000000000E+01, 0.2733630522221E+03,-0.7598501620302E+01, 0.3760000000000E+01
 0.68850E+02, 0.2985841072528E+02, 0.1000000000000E+02, 0.8764005886833E+02, 0.1000000000000E+01, 0.1629329926328E+01, 0.3120000000000E+01, 0.1462658246170E+01, 0.3120000000000E+01, 0.2733645192138E+03,-0.7596810243398E+01, 0.3760000000000E+01
 0.68925E+02, 0.2985845843221E+02, 0.1000000000000E+02, 0.8764052917348E+02, 0.1000000000000E+01, 0.1629405561026E+01, 0.3120000000000E+01, 0.1462552076431E+01, 0.3120000000000E+01, 0.2733659862063E+03,-0.7595118884686E+01, 0.3760000000000E+01
 0.69000E+02, 0.2985850613937E+02, 0.1000000000000E+02, 0.8764099937503E+02, 0.1000000000000E+01, 0.1629481195828E+01, 0.3120000000000E+01, 0.1462445906662E+01, 0.3120000000000E+01, 0.2733674528755E+03,-0.7593427884357E+01, 0.3760000000000E+01
 0.69075E+02, 0.2985855384811E+02, 0.1000000000000E+02, 0.8764146958128E+02, 0.1000000000000E+01, 0.1629556830717E+01, 0.3120000000000E+01, 0.1462339736830E+01, 0.3120000000000E+01, 0.2733689195609E+03,-0.7591736894089E+01, 0.3760000000000E+01
 0.69150E+02, 0.2985860155707E+02, 0.1000000000000E+02, 0.8764193968285E+02, 0.1000000000000E+01, 0.1629632465710E+01, 0.3120000000000E+01, 0.1462233566968E+01, 0.3120000000000E+01, 0.2733703859197E+03,-0.7590046263712E+01, 0.3760000000000E+01
 0.69225E+02, 0.2985864926762E+02, 0.1000000000000E+02, 0.8764240978756E+02, 0.1000000000000E+01, 0.1629708100790E+01, 0.3120000000000E+01, 0.1462127397044E+01, 0.3120000000000E+01, 0.2733718522897E+03,-0.7588355646384E+01, 0.3760000000000E+01
 0.69300E+02, 0.2985869697840E+02, 0.1000000000000E+02, 0.8764287979085E+02, 0.1000000000000E+01, 0.1629783735974E+01, 0.3120000000000E+01, 0.1462021227089E+01, 0.3120000000000E+01, 0.2733733183434E+03,-0.7586665387675E+01, 0.3760000000000E+01
 0.69375E+02, 0.2985874469075E+02, 0.1000000000000E+02, 0.8764334979438E+02, 0.1000000000000E+01, 0.1629859371246E+01, 0.3120000000000E+01, 0.1461915057072E+01, 0.3120000000000E+01, 0.2733747843993E+03,-0.7584975143147E+01, 0.3760000000000E+01
 0.69450E+02, 0.2985879240334E+02, 0.1000000000000E+02, 0.8764381969529E+02, 0.1000000000000E+01, 0.1629935006622E+01, 0.3120000000000E+01, 0.1461808887025E+01, 0.3120000000000E+01, 0.2733762501351E+03,-0.7583285258483E+01, 0.3760000000000E+01
 0.69525E+02, 0.2985884011751E+02, 0.1000000000000E+02, 0.8764428960140E+02, 0.1000000000000E+01, 0.1630010642085E+01, 0.3120000000000E+01, 0.1461702716915E+01, 0.3120000000000E+01, 0.2733777158885E+03,-0.7581595384126E+01, 0.3760000000000E+01
 0.69600E+02, 0.2985888783191E+02, 0.1000000000000E+02, 0.8764475940374E+02, 0.1000000000000E+01, 0.1630086277653E+01, 0.3120000000000E+01, 0.1461596546774E+01, 0.3120000000000E+01, 0.2733791813181E+03,-0.7579905867056E+01, 0.3760000000000E+01
 0.69675E+02, 0.2985893554789E+02, 0.1000000000000E+02, 0.8764522920902E+02, 0.1000000000000E+01, 0.1630161913308E+01, 0.3120000000000E+01, 0.1461490376570E+01, 0.3120000000000E+01, 0.2733806467584E+03,-0.7578216364625E+01, 0.3760000000000E+01
 0.69750E+02, 0.2985898326410E+02, 0.1000000000000E+02, 0.8764569891121E+02, 0.1000000000000E+01, 0.1630237549068E+01, 0.3120000000000E+01, 0.1461384206336E+01, 0.3120000000000E+01, 0.2733821118772E+03,-0.7576527218994E+01, 0.3760000000000E+01
 0.69825E+02, 0.2985903098189E+02, 0.1000000000000E+02, 0.8764616861407E+02, 0.1000000000000E+01, 0.1630313184915E+01, 0.3120000000000E+01, 0.1461278036039E+01, 0.3120000000000E+01, 0.2733835769993E+03,-0.7574838091506E+01, 0.3760000000000E+01
 0.69900E+02, 0.2985907869992E+02, 0.1000000000000E+02, 0.8764663821682E+02, 0.1000000000000E+01, 0.1630388820868E+01, 0.3120000000000E+01, 0.1461171865712E+01, 0.3120000000000E+01, 0.2733850418093E+03,-0.7573149318738E+01, 0.3760000000000E+01
 0.69975E+02, 0.2985912641952E+02, 0.1000000000000E+02, 0.8764710782128E+02, 0.1000000000000E+01, 0.1630464456907E+01, 0.3120000000000E+01, 0.1461065695322E+01, 0.3120000000000E+01, 0.2733865066261E+03,-0.7571460560022E+01, 0.3760000000000E+01
 0.70050E+02, 0.2985917413936E+02, 0.1000000000000E+02, 0.8764757732742E+02, 0.1000000000000E+01, 0.1630540093052E+01, 0.3120000000000E+01, 0.1460959524902E+01, 0.3120000000000E+01, 0.2733879711360E+03,-0.7569772156347E+01, 0.3760000000000E+01
 0.70125E+02, 0.2985922186078E+02, 0.1000000000000E+02, 0.8764804683133E+02, 0.1000000000000E+01, 0.1630615729285E+01, 0.3120000000000E+01, 0.1460853354418E+01, 0.3120000000000E+01, 0.2733894356405E+03,-0.7568083767417E+01, 0.3760000000000E+01
 0.70200E+02, 0.2985926958244E+02, 0.1000000000000E+02, 0.8764851623729E+02, 0.1000000000000E+01, 0.1630691365622E+01, 0.3120000000000E+01, 0.1460747183904E+01, 0.3120000000000E+01, 0.2733908998396E+03,-0.7566395733089E+01, 0.3760000000000E+01
 0.70275E+02, 0.2985931730567E+02, 0.1000000000000E+02, 0.8764898564384E+02, 0.1000000000000E+01, 0.1630767002047E+01, 0.3120000000000E+01, 0.1460641013327E+01, 0.3120000000000E+01, 0.2733923640418E+03,-0.7564707712844E+01, 0.3760000000000E+01
 0.70350E+02, 0.2985936502915E+02, 0.1000000000000E+02, 0.8764945495042E+02, 0.1000000000000E+01, 0.1630842638578E+01, 0.3120000000000E+01, 0.1460534842719E+01, 0.3120000000000E+01, 0.2733938279320E+03,-0.7563020053236E+01, 0.3760000000000E+01
 0.70425E+02, 0.2985941275420E+02, 0.1000000000000E+02, 0.8764992425899E+02, 0.1000000000000E+01, 0.1630918275196E+01, 0.3120000000000E+01, 0.1460428672049E+01, 0.3120000000000E+01, 0.2733952918301E+03,-0.7561332403601E+01, 0.3760000000000E+01
 0.70500E+02, 0.2985946047949E+02, 0.1000000000000E+02, 0.8765039346786E+02, 0.1000000000000E+01, 0.1630993911920E+01, 0.3120000000000E+01, 0.1460322501347E+01, 0.3120000000000E+01, 0.2733967554171E+03,-0.7559645106427E+01, 0.3760000000000E+01
 0.70575E+02, 0.2985950820636E+02, 0.1000000000000E+02, 0.8765086267821E+02, 0.1000000000000E+01, 0.1631069548732E+01, 0.3120000000000E+01, 0.1460216330582E+01, 0.3120000000000E+01, 0.2733982190102E+03,-0.7557957827644E+01, 0.3760000000000E+01
 0.70650E+02, 0.2985955593347E+02, 0.1000000000000E+02, 0.8765133178920E+02, 0.1000000000000E+01, 0.1631145185649E+01, 0.3120000000000E+01, 0.1460110159787E+01, 0.3120000000000E+01, 0.2733996822934E+03,-0.7556270899794E+01, 0.3760000000000E+01
 0.70725E+02, 0.2985960366215E+02, 0.1000000000000E+02, 0.8765180089852E+02, 0.1000000000000E+01, 0.1631220822654E+01, 0.3120000000000E+01, 0.1460003988928E+01, 0.3120000000000E+01, 0.2734011455727E+03,-0.7554583994432E+01, 0.3760000000000E+01
 0.70800E+02, 0.2985965139109E+02, 0.1000000000000E+02, 0.8765226991342E+02, 0.1000000000000E+01, 0.1631296459765E+01, 0.3120000000000E+01, 0.1459897818039E+01, 0.3120000000000E+01, 0.2734026085576E+03,-0.7552897433654E+01, 0.3760000000000E+01
 0.70875E+02, 0.2985969912159E+02, 0.1000000000000E+02, 0.8765273892644E+02, 0.1000000000000E+01, 0.1631372096964E+01, 0.3120000000000E+01, 0.1459791647086E+01, 0.3120000000000E+01, 0.2734040715380E+03,-0.7551210893093E+01, 0.3760000000000E+01
 0.70950E+02, 0.2985974685234E+02, 0.1000000000000E+02, 0.8765320784456E+02, 0.1000000000000E+01, 0.1631447734269E+01, 0.3120000000000E+01, 0.1459685476103E+01, 0.3120000000000E+01, 0.2734055342223E+03,-0.7549524700997E+01, 0.3760000000000E+01
 0.71025E+02, 0.2985979458466E+02, 0.1000000000000E+02, 0.8765367676038E+02, 0.1000000000000E+01, 0.1631523371662E+01, 0.3120000000000E+01, 0.1459579305056E+01, 0.3120000000000E+01, 0.2734069969010E+03,-0.7547838528966E+01, 0.3760000000000E+01
 0.71100E+02, 0.2985984231724E+02, 0.1000000000000E+02, 0.8765414558021E+02, 0.1000000000000E+01, 0.1631599009161E+01, 0.3120000000000E+01, 0.1459473133978E+01, 0.3120000000000E+01, 0.2734084592802E+03,-0.7546152704429E+01, 0.3760000000000E+01
 0.71175E+02, 0.2985989005138E+02, 0.1000000000000E+02, 0.8765461439824E+02, 0.1000000000000E+01, 0.1631674646748E+01, 0.3120000000000E+01, 0.1459366962836E+01, 0.3120000000000E+01, 0.2734099216552E+03,-0.7544466901441E+01, 0.3760000000000E+01
 0.71250E+02, 0.2985993778579E+02, 0.1000000000000E+02, 0.8765508312102E+02, 0.1000000000000E+01, 0.1631750284442E+01, 0.3120000000000E+01, 0.1459260791664E+01, 0.3120000000000E+01, 0.2734113837330E+03,-0.7542781447100E+01, 0.3760000000000E+01
 0.71325E+02, 0.2985998552175E+02, 0.1000000000000E+02, 0.8765555184257E+02, 0.1000000000000E+01, 0.1631825922224E+01, 0.3120000000000E+01, 0.1459154620428E+01, 0.3120000000000E+01, 0.2734128458086E+03,-0.7541096011604E+01, 0.3760000000000E+01
 0.71400E+02, 0.2986003325797E+02, 0.1000000000000E+02, 0.8765602046647E+02, 0.1000000000000E+01, 0.1631901560111E+01, 0.3120000000000E+01, 0.1459048449161E+01, 0.3120000000000E+01, 0.2734143075795E+03,-0.7539410926275E+01, 0.3760000000000E+01
 0.71475E+02, 0.2986008099576E+02, 0.1000000000000E+02, 0.8765648909243E+02, 0.1000000000000E+01, 0.1631977198088E+01, 0.3120000000000E+01, 0.1458942277831E+01, 0.3120000000000E+01, 0.2734157693583E+03,-0.7537725855082E+01, 0.3760000000000E+01
 0.71550E+02, 0.2986012873381E+02, 0.1000000000000E+02, 0.8765695762237E+02, 0.1000000000000E+01, 0.1632052836170E+01, 0.3120000000000E+01, 0.1458836106470E+01, 0.3120000000000E+01, 0.2734172308374E+03,-0.7536041134082E+01, 0.3760000000000E+01
 0.71625E+02, 0.2986017647341E+02, 0.1000000000000E+02, 0.8765742615272E+02, 0.1000000000000E+01, 0.1632128474342E+01, 0.3120000000000E+01, 0.1458729935045E+01, 0.3120000000000E+01, 0.2734186923194E+03,-0.7534356430094E+01, 0.3760000000000E+01
 0.71700E+02, 0.2986022421329E+02, 0.1000000000000E+02, 0.8765789458198E+02, 0.1000000000000E+01, 0.1632204112619E+01, 0.3120000000000E+01, 0.1458623763588E+01, 0.3120000000000E+01, 0.2734201534860E+03,-0.7532672076758E+01, 0.3760000000000E+01
 0.71775E+02, 0.2986027195472E+02, 0.1000000000000E+02, 0.8765836301693E+02, 0.1000000000000E+01, 0.1632279750986E+01, 0.3120000000000E+01, 0.1458517592069E+01, 0.3120000000000E+01, 0.2734216146720E+03,-0.7530987745651E+01, 0.3760000000000E+01
 0.71850E+02, 0.2986031969642E+02, 0.1000000000000E+02, 0.8765883135403E+02, 0.1000000000000E+01, 0.1632355389459E+01, 0.3120000000000E+01, 0.1458411420518E+01, 0.3120000000000E+01, 0.2734230755524E+03,-0.7529303752194E+01, 0.3760000000000E+01
 0.71925E+02, 0.2986036743968E+02, 0.1000000000000E+02, 0.8765929969068E+02, 0.1000000000000E+01, 0.1632431028021E+01, 0.3120000000000E+01, 0.1458305248903E+01, 0.3120000000000E+01, 0.2734245364331E+03,-0.7527619785247E+01, 0.3760000000000E+01
 0.72000E+02, 0.2986041518321E+02, 0.1000000000000E+02, 0.8765976793296E+02, 0.1000000000000E+01, 0.1632506666689E+01, 0.3120000000000E+01, 0.1458199077257E+01, 0.3120000000000E+01, 0.2734259970193E+03,-0.7525936160534E+01, 0.3760000000000E+01
 0.72075E+02, 0.2986046292829E+02, 0.1000000000000E+02, 0.8766023617555E+02, 0.1000000000000E+01, 0.1632582305446E+01, 0.3120000000000E+01, 0.1458092905547E+01, 0.3120000000000E+01, 0.2734274576080E+03,-0.7524252559431E+01, 0.3760000000000E+01
 0.72150E+02, 0.2986051067365E+02, 0.1000000000000E+02, 0.8766070432078E+02, 0.1000000000000E+01, 0.1632657944310E+01, 0.3120000000000E+01, 0.1457986733806E+01, 0.3120000000000E+01, 0.2734289178928E+03,-0.7522569300630E+01, 0.3760000000000E+01
 0.72225E+02, 0.2986055842056E+02, 0.1000000000000E+02, 0.8766117246786E+02, 0.1000000000000E+01, 0.1632733583264E+01, 0.3120000000000E+01, 0.1457880562001E+01, 0.3120000000000E+01, 0.2734303781851E+03,-0.7520886065417E+01, 0.3760000000000E+01
 0.72300E+02, 0.2986060616775E+02, 0.1000000000000E+02, 0.8766164051762E+02, 0.1000000000000E+01, 0.1632809222323E+01, 0.3120000000000E+01, 0.1457774390164E+01, 0.3120000000000E+01, 0.2734318381736E+03,-0.7519203173633E+01, 0.3760000000000E+01
 0.72375E+02, 0.2986065391648E+02, 0.1000000000000E+02, 0.8766210856978E+02, 0.1000000000000E+01, 0.1632884861473E+01, 0.3120000000000E+01, 0.1457668218264E+01, 0.3120000000000E+01, 0.2734332981711E+03,-0.7517520303198E+01, 0.3760000000000E+01
 0.72450E+02, 0.2986070166550E+02, 0.1000000000000E+02, 0.8766257652466E+02, 0.1000000000000E+01, 0.1632960500728E+01, 0.3120000000000E+01, 0.1457562046332E+01, 0.3120000000000E+01, 0.2734347578652E+03,-0.7515837774709E+01, 0.3760000000000E+01
 0.72525E+02, 0.2986074941606E+02, 0.1000000000000E+02, 0.8766304448089E+02, 0.1000000000000E+01, 0.1633036140074E+01, 0.3120000000000E+01, 0.1457455874337E+01, 0.3120000000000E+01, 0.2734362175649E+03,-0.7514155270800E+01, 0.3760000000000E+01
 0.72600E+02, 0.2986079716691E+02, 0.1000000000000E+02, 0.8766351234355E+02, 0.1000000000000E+01, 0.1633111779526E+01, 0.3120000000000E+01, 0.1457349702309E+01, 0.3120000000000E+01, 0.2734376769727E+03,-0.7512473107175E+01, 0.3760000000000E+01
 0.72675E+02, 0.2986084491931E+02, 0.1000000000000E+02, 0.8766398020370E+02, 0.1000000000000E+01, 0.1633187419068E+01, 0.3120000000000E+01, 0.1457243530218E+01, 0.3120000000000E+01, 0.2734391363741E+03,-0.7510790968582E+01, 0.3760000000000E+01
 0.72750E+02, 0.2986089267199E+02, 0.1000000000000E+02, 0.8766444797077E+02, 0.1000000000000E+01, 0.1633263058716E+01, 0.3120000000000E+01, 0.1457137358096E+01, 0.3120000000000E+01, 0.2734405954852E+03,-0.7509109167893E+01, 0.3760000000000E+01
 0.72825E+02, 0.2986094042621E+02, 0.1000000000000E+02, 0.8766491573793E+02, 0.1000000000000E+01, 0.1633338698454E+01, 0.3120000000000E+01, 0.1457031185909E+01, 0.3120000000000E+01, 0.2734420545981E+03,-0.7507427391941E+01, 0.3760000000000E+01
 0.72900E+02, 0.2986098818073E+02, 0.1000000000000E+02, 0.8766538341186E+02, 0.1000000000000E+01, 0.1633414338299E+01, 0.3120000000000E+01, 0.1456925013690E+01, 0.3120000000000E+01, 0.2734435134200E+03,-0.7505745955942E+01, 0.3760000000000E+01
 0.72975E+02, 0.2986103593678E+02, 0.1000000000000E+02, 0.8766585108491E+02, 0.1000000000000E+01, 0.1633489978235E+01, 0.3120000000000E+01, 0.1456818841408E+01, 0.3120000000000E+01, 0.2734449722407E+03,-0.7504064545259E+01, 0.3760000000000E+01
 0.73050E+02, 0.2986108369313E+02, 0.1000000000000E+02, 0.8766631866411E+02, 0.1000000000000E+01, 0.1633565618277E+01, 0.3120000000000E+01, 0.1456712669094E+01, 0.3120000000000E+01, 0.2734464307687E+03,-0.7502383473201E+01, 0.3760000000000E+01
 0.73125E+02, 0.2986113145101E+02, 0.1000000000000E+02, 0.8766678624407E+02, 0.1000000000000E+01, 0.1633641258409E+01, 0.3120000000000E+01, 0.1456606496716E+01, 0.3120000000000E+01, 0.2734478893004E+03,-0.7500702425251E+01, 0.3760000000000E+01
 0.73200E+02, 0.2986117920920E+02, 0.1000000000000E+02, 0.8766725373161E+02, 0.1000000000000E+01, 0.1633716898648E+01, 0.3120000000000E+01, 0.1456500324306E+01, 0.3120000000000E+01, 0.2734493475438E+03,-0.7499021713173E+01, 0.3760000000000E+01
 0.73275E+02, 0.2986122696891E+02, 0.1000000000000E+02, 0.8766772121564E+02, 0.1000000000000E+01, 0.1633792538977E+01, 0.3120000000000E+01, 0.1456394151831E+01, 0.3120000000000E+01, 0.2734508057778E+03,-0.7497341031038E+01, 0.3760000000000E+01
 0.73350E+02, 0.2986127472893E+02, 0.1000000000000E+02, 0.8766818860982E+02, 0.1000000000000E+01, 0.1633868179414E+01, 0.3120000000000E+01, 0.1456287979325E+01, 0.3120000000000E+01, 0.2734522637315E+03,-0.7495660683861E+01, 0.3760000000000E+01
 0.73425E+02, 0.2986132249048E+02, 0.1000000000000E+02, 0.8766865600251E+02, 0.1000000000000E+01, 0.1633943819940E+01, 0.3120000000000E+01, 0.1456181806755E+01, 0.3120000000000E+01, 0.2734537216820E+03,-0.7493980363201E+01, 0.3760000000000E+01
 0.73500E+02, 0.2986137025234E+02, 0.1000000000000E+02, 0.8766912330221E+02, 0.1000000000000E+01, 0.1634019460574E+01, 0.3120000000000E+01, 0.1456075634152E+01, 0.3120000000000E+01, 0.2734551793423E+03,-0.7492300378579E+01, 0.3760000000000E+01
 0.73575E+02, 0.2986141801572E+02, 0.1000000000000E+02, 0.8766959060227E+02, 0.1000000000000E+01, 0.1634095101299E+01, 0.3120000000000E+01, 0.1455969461486E+01, 0.3120000000000E+01, 0.2734566370054E+03,-0.7490620419793E+01, 0.3760000000000E+01
 0.73650E+02, 0.2986146577942E+02, 0.1000000000000E+02, 0.8767005780948E+02, 0.1000000000000E+01, 0.1634170742131E+01, 0.3120000000000E+01, 0.1455863288786E+01, 0.3120000000000E+01, 0.2734580943786E+03,-0.7488940796708E+01, 0.3760000000000E+01
 0.73725E+02, 0.2986151354464E+02, 0.1000000000000E+02, 0.8767052501492E+02, 0.1000000000000E+01, 0.1634246383053E+01, 0.3120000000000E+01, 0.1455757116024E+01, 0.3120000000000E+01, 0.2734595517480E+03,-0.7487261202887E+01, 0.3760000000000E+01
 0.73800E+02, 0.2986156131017E+02, 0.1000000000000E+02, 0.8767099212960E+02, 0.1000000000000E+01, 0.1634322024082E+01, 0.3120000000000E+01, 0.1455650943228E+01, 0.3120000000000E+01, 0.2734610088341E+03,-0.7485581945816E+01, 0.3760000000000E+01
 0.73875E+02, 0.2986160907722E+02, 0.1000000000000E+02, 0.8767145924193E+02, 0.1000000000000E+01, 0.1634397665203E+01, 0.3120000000000E+01, 0.1455544770369E+01, 0.3120000000000E+01, 0.2734624659143E+03,-0.7483902713005E+01, 0.3760000000000E+01
 0.73950E+02, 0.2986165684459E+02, 0.1000000000000E+02, 0.8767192626710E+02, 0.1000000000000E+01, 0.1634473306430E+01, 0.3120000000000E+01, 0.1455438597478E+01, 0.3120000000000E+01, 0.2734639227227E+03,-0.7482223813072E+01, 0.3760000000000E+01
 0.74025E+02, 0.2986170461349E+02, 0.1000000000000E+02, 0.8767239328865E+02, 0.1000000000000E+01, 0.1634548947749E+01, 0.3120000000000E+01, 0.1455332424522E+01, 0.3120000000000E+01, 0.2734653795213E+03,-0.7480544940303E+01, 0.3760000000000E+01
 0.74100E+02, 0.2986175238269E+02, 0.1000000000000E+02, 0.8767286021925E+02, 0.1000000000000E+01, 0.1634624589175E+01, 0.3120000000000E+01, 0.1455226251533E+01, 0.3120000000000E+01, 0.2734668360361E+03,-0.7478866405054E+01, 0.3760000000000E+01
 0.74175E+02, 0.2986180015343E+02, 0.1000000000000E+02, 0.8767332714737E+02, 0.1000000000000E+01, 0.1634700230691E+01, 0.3120000000000E+01, 0.1455120078481E+01, 0.3120000000000E+01, 0.2734682925446E+03,-0.7477187896461E+01, 0.3760000000000E+01
 0.74250E+02, 0.2986184792447E+02, 0.1000000000000E+02, 0.8767379398839E+02, 0.1000000000000E+01, 0.1634775872316E+01, 0.3120000000000E+01, 0.1455013905396E+01, 0.3120000000000E+01, 0.2734697487815E+03,-0.7475509717875E+01, 0.3760000000000E+01
 0.74325E+02, 0.2986189569704E+02, 0.1000000000000E+02, 0.8767426082652E+02, 0.1000000000000E+01, 0.1634851514031E+01, 0.3120000000000E+01, 0.1454907732246E+01, 0.3120000000000E+01, 0.2734712050108E+03,-0.7473831567209E+01, 0.3760000000000E+01
 0.74400E+02, 0.2986194346993E+02, 0.1000000000000E+02, 0.8767472757207E+02, 0.1000000000000E+01, 0.1634927155854E+01, 0.3120000000000E+01, 0.1454801559064E+01, 0.3120000000000E+01, 0.2734726609513E+03,-0.7472153753602E+01, 0.3760000000000E+01
 0.74475E+02, 0.2986199124434E+02, 0.1000000000000E+02, 0.8767519432038E+02, 0.1000000000000E+01, 0.1635002797769E+01, 0.3120000000000E+01, 0.1454695385818E+01, 0.3120000000000E+01, 0.2734741169018E+03,-0.7470475965157E+01, 0.3760000000000E+01
 0.74550E+02, 0.2986203901907E+02, 0.1000000000000E+02, 0.8767566097576E+02, 0.1000000000000E+01, 0.1635078439791E+01, 0.3120000000000E+01, 0.1454589212539E+01, 0.3120000000000E+01, 0.2734755725625E+03,-0.7468798510114E+01, 0.3760000000000E+01
 0.74625E+02, 0.2986208679532E+02, 0.1000000000000E+02, 0.8767612763025E+02, 0.1000000000000E+01, 0.1635154081904E+01, 0.3120000000000E+01, 0.1454483039196E+01, 0.3120000000000E+01, 0.2734770282219E+03,-0.7467121084987E+01, 0.3760000000000E+01
 0.74700E+02, 0.2986213457190E+02, 0.1000000000000E+02, 0.8767659419721E+02, 0.1000000000000E+01, 0.1635229724125E+01, 0.3120000000000E+01, 0.1454376865819E+01, 0.3120000000000E+01, 0.2734784836081E+03,-0.7465443986715E+01, 0.3760000000000E+01
 0.74775E+02, 0.2986218234999E+02, 0.1000000000000E+02, 0.8767706075786E+02, 0.1000000000000E+01, 0.1635305366438E+01, 0.3120000000000E+01, 0.1454270692379E+01, 0.3120000000000E+01, 0.2734799389762E+03,-0.7463766923827E+01, 0.3760000000000E+01
 0.74850E+02, 0.2986223012841E+02, 0.1000000000000E+02, 0.8767752723373E+02, 0.1000000000000E+01, 0.1635381008858E+01, 0.3120000000000E+01, 0.1454164518905E+01, 0.3120000000000E+01, 0.2734813940798E+03,-0.7462090187690E+01, 0.3760000000000E+01
 0.74925E+02, 0.2986227790834E+02, 0.1000000000000E+02, 0.8767799370555E+02, 0.1000000000000E+01, 0.1635456651370E+01, 0.3120000000000E+01, 0.1454058345368E+01, 0.3120000000000E+01, 0.2734828491722E+03,-0.7460413479177E+01, 0.3760000000000E+01
 0.75000E+02, 0.2986232568860E+02, 0.1000000000000E+02, 0.8767846009200E+02, 0.1000000000000E+01, 0.1635532293990E+01, 0.3120000000000E+01, 0.1453952171797E+01, 0.3120000000000E+01, 0.2734843039983E+03,-0.7458737101350E+01, 0.3760000000000E+01
 0.75075E+02, 0.2986237347037E+02, 0.1000000000000E+02, 0.8767892647222E+02, 0.1000000000000E+01, 0.1635607936701E+01, 0.3120000000000E+01, 0.1453845998162E+01, 0.3120000000000E+01, 0.2734857588065E+03,-0.7457060756106E+01, 0.3760000000000E+01
 0.75150E+02, 0.2986242125248E+02, 0.1000000000000E+02, 0.8767939276599E+02, 0.1000000000000E+01, 0.1635683579520E+01, 0.3120000000000E+01, 0.1453739824493E+01, 0.3120000000000E+01, 0.2734872133449E+03,-0.7455384741613E+01, 0.3760000000000E+01
 0.75225E+02, 0.2986246903610E+02, 0.1000000000000E+02, 0.8767985905670E+02, 0.1000000000000E+01, 0.1635759222431E+01, 0.3120000000000E+01, 0.1453633650761E+01, 0.3120000000000E+01, 0.2734886678754E+03,-0.7453708755024E+01, 0.3760000000000E+01
 0.75300E+02, 0.2986251682005E+02, 0.1000000000000E+02, 0.8768032526394E+02, 0.1000000000000E+01, 0.1635834865451E+01, 0.3120000000000E+01, 0.1453527476995E+01, 0.3120000000000E+01, 0.2734901221453E+03,-0.7452033093781E+01, 0.3760000000000E+01
 0.75375E+02, 0.2986256460551E+02, 0.1000000000000E+02, 0.8768079146313E+02, 0.1000000000000E+01, 0.1635910508561E+01, 0.3120000000000E+01, 0.1453421303165E+01, 0.3120000000000E+01, 0.2734915763917E+03,-0.7450357466111E+01, 0.3760000000000E+01
 0.75450E+02, 0.2986261239131E+02, 0.1000000000000E+02, 0.8768125757891E+02, 0.1000000000000E+01, 0.1635986151781E+01, 0.3120000000000E+01, 0.1453315129302E+01, 0.3120000000000E+01, 0.2734930303778E+03,-0.7448682165207E+01, 0.3760000000000E+01
 0.75525E+02, 0.2986266017862E+02, 0.1000000000000E+02, 0.8768172368771E+02, 0.1000000000000E+01, 0.1636061795092E+01, 0.3120000000000E+01, 0.1453208955373E+01, 0.3120000000000E+01, 0.2734944843437E+03,-0.7447006896827E+01, 0.3760000000000E+01
 0.75600E+02, 0.2986270796626E+02, 0.1000000000000E+02, 0.8768218971493E+02, 0.1000000000000E+01, 0.1636137438511E+01, 0.3120000000000E+01, 0.1453102781412E+01, 0.3120000000000E+01, 0.2734959380550E+03,-0.7445331951215E+01, 0.3760000000000E+01
 0.75675E+02, 0.2986275575542E+02, 0.1000000000000E+02, 0.8768265573615E+02, 0.1000000000000E+01, 0.1636213082023E+01, 0.3120000000000E+01, 0.1452996607387E+01, 0.3120000000000E+01, 0.2734973917491E+03,-0.7443657043814E+01, 0.3760000000000E+01
 0.75750E+02, 0.2986280354491E+02, 0.1000000000000E+02, 0.8768312167339E+02, 0.1000000000000E+01, 0.1636288725643E+01, 0.3120000000000E+01, 0.1452890433327E+01, 0.3120000000000E+01, 0.2734988451812E+03,-0.7441982456470E+01, 0.3760000000000E+01
 0.75825E+02, 0.2986285133591E+02, 0.1000000000000E+02, 0.8768358760378E+02, 0.1000000000000E+01, 0.1636364369354E+01, 0.3120000000000E+01, 0.1452784259203E+01, 0.3120000000000E+01, 0.2735002985934E+03,-0.7440307903328E+01, 0.3760000000000E+01
 0.75900E+02, 0.2986289912725E+02, 0.1000000000000E+02, 0.8768405344911E+02, 0.1000000000000E+01, 0.1636440013175E+01, 0.3120000000000E+01, 0.1452678085046E+01, 0.3120000000000E+01, 0.2735017517404E+03,-0.7438633679432E+01, 0.3760000000000E+01
 0.75975E+02, 0.2986294692010E+02, 0.1000000000000E+02, 0.8768451929441E+02, 0.1000000000000E+01, 0.1636515657087E+01, 0.3120000000000E+01, 0.1452571910824E+01, 0.3120000000000E+01, 0.2735032048886E+03,-0.7436959483899E+01, 0.3760000000000E+01
 0.76050E+02, 0.2986299471329E+02, 0.1000000000000E+02, 0.8768498505332E+02, 0.1000000000000E+01, 0.1636591301108E+01, 0.3120000000000E+01, 0.1452465736569E+01, 0.3120000000000E+01, 0.2735046577674E+03,-0.7435285610723E+01, 0.3760000000000E+01
 0.76125E+02, 0.2986304250799E+02, 0.1000000000000E+02, 0.8768545080459E+02, 0.1000000000000E+01, 0.1636666945222E+01, 0.3120000000000E+01, 0.1452359562249E+01, 0.3120000000000E+01, 0.2735061106237E+03,-0.7433611777372E+01, 0.3760000000000E+01
 0.76200E+02, 0.2986309030303E+02, 0.1000000000000E+02, 0.8768591647514E+02, 0.1000000000000E+01, 0.1636742589444E+01, 0.3120000000000E+01, 0.1452253387895E+01, 0.3120000000000E+01, 0.2735075632284E+03,-0.7431938262141E+01, 0.3760000000000E+01
 0.76275E+02, 0.2986313809957E+02, 0.1000000000000E+02, 0.8768638214029E+02, 0.1000000000000E+01, 0.1636818233758E+01, 0.3120000000000E+01, 0.1452147213476E+01, 0.3120000000000E+01, 0.2735090158175E+03,-0.7430264782045E+01, 0.3760000000000E+01
 0.76350E+02, 0.2986318589647E+02, 0.1000000000000E+02, 0.8768684772079E+02, 0.1000000000000E+01, 0.1636893878181E+01, 0.3120000000000E+01, 0.1452041039024E+01, 0.3120000000000E+01, 0.2735104681426E+03,-0.7428591627151E+01, 0.3760000000000E+01
 0.76425E+02, 0.2986323369486E+02, 0.1000000000000E+02, 0.8768731329962E+02, 0.1000000000000E+01, 0.1636969522697E+01, 0.3120000000000E+01, 0.1451934864507E+01, 0.3120000000000E+01, 0.2735119204641E+03,-0.7426918500218E+01, 0.3760000000000E+01
 0.76500E+02, 0.2986328149360E+02, 0.1000000000000E+02, 0.8768777879134E+02, 0.1000000000000E+01, 0.1637045167321E+01, 0.3120000000000E+01, 0.1451828689957E+01, 0.3120000000000E+01, 0.2735133725136E+03,-0.7425245701054E+01, 0.3760000000000E+01
 0.76575E+02, 0.2986332929385E+02, 0.1000000000000E+02, 0.8768824427965E+02, 0.1000000000000E+01, 0.1637120812038E+01, 0.3120000000000E+01, 0.1451722515341E+01, 0.3120000000000E+01, 0.2735148245541E+03,-0.7423572936165E+01, 0.3760000000000E+01
 0.76650E+02, 0.2986337709444E+02, 0.1000000000000E+02, 0.8768870968551E+02, 0.1000000000000E+01, 0.1637196456864E+01, 0.3120000000000E+01, 0.1451616340692E+01, 0.3120000000000E+01, 0.2735162763374E+03,-0.7421900490858E+01, 0.3760000000000E+01
 0.76725E+02, 0.2986342489654E+02, 0.1000000000000E+02, 0.8768917508853E+02, 0.1000000000000E+01, 0.1637272101783E+01, 0.3120000000000E+01, 0.1451510165978E+01, 0.3120000000000E+01, 0.2735177281133E+03,-0.7420228078006E+01, 0.3760000000000E+01
 0.76800E+02, 0.2986347269899E+02, 0.1000000000000E+02, 0.8768964040316E+02, 0.1000000000000E+01, 0.1637347746811E+01, 0.3120000000000E+01, 0.1451403991230E+01, 0.3120000000000E+01, 0.2735191796134E+03,-0.7418555991448E+01, 0.3760000000000E+01
 0.76875E+02, 0.2986352050293E+02, 0.1000000000000E+02, 0.8769010571480E+02, 0.1000000000000E+01, 0.1637423391931E+01, 0.3120000000000E+01, 0.1451297816417E+01, 0.3120000000000E+01, 0.2735206311057E+03,-0.7416883938969E+01, 0.3760000000000E+01
 0.76950E+02, 0.2986356830724E+02, 0.1000000000000E+02, 0.8769057094614E+02, 0.1000000000000E+01, 0.1637499037160E+01, 0.3120000000000E+01, 0.1451191641570E+01, 0.3120000000000E+01, 0.2735220823474E+03,-0.7415212204670E+01, 0.3760000000000E+01
 0.77025E+02, 0.2986361611304E+02, 0.1000000000000E+02, 0.8769103617103E+02, 0.1000000000000E+01, 0.1637574682482E+01, 0.3120000000000E+01, 0.1451085466658E+01, 0.3120000000000E+01, 0.2735235335707E+03,-0.7413540505958E+01, 0.3760000000000E+01
 0.77100E+02, 0.2986366391920E+02, 0.1000000000000E+02, 0.8769150131255E+02, 0.1000000000000E+01, 0.1637650327913E+01, 0.3120000000000E+01, 0.1450979291712E+01, 0.3120000000000E+01, 0.2735249845337E+03,-0.7411869129274E+01, 0.3760000000000E+01
 0.77175E+02, 0.2986371172685E+02, 0.1000000000000E+02, 0.8769196644951E+02, 0.1000000000000E+01, 0.1637725973437E+01, 0.3120000000000E+01, 0.1450873116702E+01, 0.3120000000000E+01, 0.2735264354841E+03,-0.7410197788036E+01, 0.3760000000000E+01
 0.77250E+02, 0.2986375953486E+02, 0.1000000000000E+02, 0.8769243150473E+02, 0.1000000000000E+01, 0.1637801619071E+01, 0.3120000000000E+01, 0.1450766941657E+01, 0.3120000000000E+01, 0.2735278861794E+03,-0.7408526764295E+01, 0.3760000000000E+01
 0.77325E+02, 0.2986380734437E+02, 0.1000000000000E+02, 0.8769289655759E+02, 0.1000000000000E+01, 0.1637877264797E+01, 0.3120000000000E+01, 0.1450660766547E+01, 0.3120000000000E+01, 0.2735293368688E+03,-0.7406855775102E+01, 0.3760000000000E+01
 0.77400E+02, 0.2986385515424E+02, 0.1000000000000E+02, 0.8769336152662E+02, 0.1000000000000E+01, 0.1637952910632E+01, 0.3120000000000E+01, 0.1450554591403E+01, 0.3120000000000E+01, 0.2735307872967E+03,-0.7405185102566E+01, 0.3760000000000E+01
 0.77475E+02, 0.2986390296560E+02, 0.1000000000000E+02, 0.8769382649024E+02, 0.1000000000000E+01, 0.1638028556561E+01, 0.3120000000000E+01, 0.1450448416194E+01, 0.3120000000000E+01, 0.2735322377093E+03,-0.7403514473085E+01, 0.3760000000000E+01
 0.77550E+02, 0.2986395077733E+02, 0.1000000000000E+02, 0.8769429137350E+02, 0.1000000000000E+01, 0.1638104202599E+01, 0.3120000000000E+01, 0.1450342240951E+01, 0.3120000000000E+01, 0.2735336878710E+03,-0.7401844155514E+01, 0.3760000000000E+01
 0.77625E+02, 0.2986399859054E+02, 0.1000000000000E+02, 0.8769475625036E+02, 0.1000000000000E+01, 0.1638179848731E+01, 0.3120000000000E+01, 0.1450236065642E+01, 0.3120000000000E+01, 0.2735351380143E+03,-0.7400173877378E+01, 0.3760000000000E+01
 0.77700E+02, 0.2986404640413E+02, 0.1000000000000E+02, 0.8769522104502E+02, 0.1000000000000E+01, 0.1638255494971E+01, 0.3120000000000E+01, 0.1450129890299E+01, 0.3120000000000E+01, 0.2735365879013E+03,-0.7398503918326E+01, 0.3760000000000E+01
 0.77775E+02, 0.2986409421920E+02, 0.1000000000000E+02, 0.8769568583755E+02, 0.1000000000000E+01, 0.1638331141305E+01, 0.3120000000000E+01, 0.1450023714892E+01, 0.3120000000000E+01, 0.2735380377830E+03,-0.7396833994715E+01, 0.3760000000000E+01
 0.77850E+02, 0.2986414203464E+02, 0.1000000000000E+02, 0.8769615054550E+02, 0.1000000000000E+01, 0.1638406787749E+01, 0.3120000000000E+01, 0.1449917539449E+01, 0.3120000000000E+01, 0.2735394874008E+03,-0.7395164386688E+01, 0.3760000000000E+01
 0.77925E+02, 0.2986418985157E+02, 0.1000000000000E+02, 0.8769661525268E+02, 0.1000000000000E+01, 0.1638482434286E+01, 0.3120000000000E+01, 0.1449811363942E+01, 0.3120000000000E+01, 0.2735409370178E+03,-0.7393494815990E+01, 0.3760000000000E+01
 0.78000E+02, 0.2986423766887E+02, 0.1000000000000E+02, 0.8769707987487E+02, 0.1000000000000E+01, 0.1638558080932E+01, 0.3120000000000E+01, 0.1449705188400E+01, 0.3120000000000E+01, 0.2735423863696E+03,-0.7391825563236E+01, 0.3760000000000E+01
 0.78075E+02, 0.2986428548766E+02, 0.1000000000000E+02, 0.8769754449388E+02, 0.1000000000000E+01, 0.1638633727672E+01, 0.3120000000000E+01, 0.1449599012793E+01, 0.3120000000000E+01, 0.2735438357130E+03,-0.7390156347490E+01, 0.3760000000000E+01
 0.78150E+02, 0.2986433330682E+02, 0.1000000000000E+02, 0.8769800903374E+02, 0.1000000000000E+01, 0.1638709374522E+01, 0.3120000000000E+01, 0.1449492837152E+01, 0.3120000000000E+01, 0.2735452848094E+03,-0.7388487443573E+01, 0.3760000000000E+01
 0.78225E+02, 0.2986438112746E+02, 0.1000000000000E+02, 0.8769847356484E+02, 0.1000000000000E+01, 0.1638785021465E+01, 0.3120000000000E+01, 0.1449386661445E+01, 0.3120000000000E+01, 0.2735467338800E+03,-0.7386818580774E+01, 0.3760000000000E+01
 0.78300E+02, 0.2986442894848E+02, 0.1000000000000E+02, 0.8769893802048E+02, 0.1000000000000E+01, 0.1638860668517E+01, 0.3120000000000E+01, 0.1449280485703E+01, 0.3120000000000E+01, 0.2735481827152E+03,-0.7385150031060E+01, 0.3760000000000E+01
 0.78375E+02, 0.2986447677098E+02, 0.1000000000000E+02, 0.8769940246627E+02, 0.1000000000000E+01, 0.1638936315664E+01, 0.3120000000000E+01, 0.1449174309896E+01, 0.3120000000000E+01, 0.2735496315212E+03,-0.7383481520554E+01, 0.3760000000000E+01
 0.78450E+02, 0.2986452459387E+02, 0.1000000000000E+02, 0.8769986683392E+02, 0.1000000000000E+01, 0.1639011962920E+01, 0.3120000000000E+01, 0.1449068134055E+01, 0.3120000000000E+01, 0.2735510800834E+03,-0.7381813326143E+01, 0.3760000000000E+01
 0.78525E+02, 0.2986457241823E+02, 0.1000000000000E+02, 0.8770033119766E+02, 0.1000000000000E+01, 0.1639087610270E+01, 0.3120000000000E+01, 0.1448961958148E+01, 0.3120000000000E+01, 0.2735525286348E+03,-0.7380145168724E+01, 0.3760000000000E+01
 0.78600E+02, 0.2986462024297E+02, 0.1000000000000E+02, 0.8770079547999E+02, 0.1000000000000E+01, 0.1639163257730E+01, 0.3120000000000E+01, 0.1448855782207E+01, 0.3120000000000E+01, 0.2735539769324E+03,-0.7378477323767E+01, 0.3760000000000E+01
 0.78675E+02, 0.2986466806919E+02, 0.1000000000000E+02, 0.8770125975664E+02, 0.1000000000000E+01, 0.1639238905284E+01, 0.3120000000000E+01, 0.1448749606200E+01, 0.3120000000000E+01, 0.2735554252136E+03,-0.7376809520617E+01, 0.3760000000000E+01
 0.78750E+02, 0.2986471589580E+02, 0.1000000000000E+02, 0.8770172395624E+02, 0.1000000000000E+01, 0.1639314552947E+01, 0.3120000000000E+01, 0.1448643430158E+01, 0.3120000000000E+01, 0.2735568732545E+03,-0.7375142027495E+01, 0.3760000000000E+01
 0.78825E+02, 0.2986476372388E+02, 0.1000000000000E+02, 0.8770218814944E+02, 0.1000000000000E+01, 0.1639390200705E+01, 0.3120000000000E+01, 0.1448537254051E+01, 0.3120000000000E+01, 0.2735583212769E+03,-0.7373474571824E+01, 0.3760000000000E+01
 0.78900E+02, 0.2986481155235E+02, 0.1000000000000E+02, 0.8770265226393E+02, 0.1000000000000E+01, 0.1639465848573E+01, 0.3120000000000E+01, 0.1448431077909E+01, 0.3120000000000E+01, 0.2735597690538E+03,-0.7371807430766E+01, 0.3760000000000E+01
 0.78975E+02, 0.2986485938230E+02, 0.1000000000000E+02, 0.8770311637135E+02, 0.1000000000000E+01, 0.1639541496534E+01, 0.3120000000000E+01, 0.1448324901701E+01, 0.3120000000000E+01, 0.2735612168100E+03,-0.7370140329471E+01, 0.3760000000000E+01
 0.79050E+02, 0.2986490721263E+02, 0.1000000000000E+02, 0.8770358040070E+02, 0.1000000000000E+01, 0.1639617144606E+01, 0.3120000000000E+01, 0.1448218725458E+01, 0.3120000000000E+01, 0.2735626643228E+03,-0.7368473542770E+01, 0.3760000000000E+01
 0.79125E+02, 0.2986495504443E+02, 0.1000000000000E+02, 0.8770404442299E+02, 0.1000000000000E+01, 0.1639692792772E+01, 0.3120000000000E+01, 0.1448112549150E+01, 0.3120000000000E+01, 0.2735641118149E+03,-0.7366806790955E+01, 0.3760000000000E+01
 0.79200E+02, 0.2986500287663E+02, 0.1000000000000E+02, 0.8770450836884E+02, 0.1000000000000E+01, 0.1639768441048E+01, 0.3120000000000E+01, 0.1448006372807E+01, 0.3120000000000E+01, 0.2735655590686E+03,-0.7365140353852E+01, 0.3760000000000E+01
 0.79275E+02, 0.2986505071030E+02, 0.1000000000000E+02, 0.8770497230714E+02, 0.1000000000000E+01, 0.1639844089418E+01, 0.3120000000000E+01, 0.1447900196398E+01, 0.3120000000000E+01, 0.2735670063003E+03,-0.7363473955488E+01, 0.3760000000000E+01
 0.79350E+02, 0.2986509854436E+02, 0.1000000000000E+02, 0.8770543616882E+02, 0.1000000000000E+01, 0.1639919737898E+01, 0.3120000000000E+01, 0.1447794019954E+01, 0.3120000000000E+01, 0.2735684532931E+03,-0.7361807869435E+01, 0.3760000000000E+01
 0.79425E+02, 0.2986514637989E+02, 0.1000000000000E+02, 0.8770590002358E+02, 0.1000000000000E+01, 0.1639995386472E+01, 0.3120000000000E+01, 0.1447687843445E+01, 0.3120000000000E+01, 0.2735699002654E+03,-0.7360141821698E+01, 0.3760000000000E+01
 0.79500E+02, 0.2986519421582E+02, 0.1000000000000E+02, 0.8770636380237E+02, 0.1000000000000E+01, 0.1640071035157E+01, 0.3120000000000E+01, 0.1447581666901E+01, 0.3120000000000E+01, 0.2735713470010E+03,-0.7358476084185E+01, 0.3760000000000E+01
 0.79575E+02, 0.2986524205322E+02, 0.1000000000000E+02, 0.8770682757393E+02, 0.1000000000000E+01, 0.1640146683936E+01, 0.3120000000000E+01, 0.1447475490290E+01, 0.3120000000000E+01, 0.2735727937154E+03,-0.7356810385713E+01, 0.3760000000000E+01
 0.79650E+02, 0.2986528989101E+02, 0.1000000000000E+02, 0.8770729126877E+02, 0.1000000000000E+01, 0.1640222332825E+01, 0.3120000000000E+01, 0.1447369313645E+01, 0.3120000000000E+01, 0.2735742401907E+03,-0.7355144999524E+01, 0.3760000000000E+01
 0.79725E+02, 0.2986533773027E+02, 0.1000000000000E+02, 0.8770775495459E+02, 0.1000000000000E+01, 0.1640297981809E+01, 0.3120000000000E+01, 0.1447263136934E+01, 0.3120000000000E+01, 0.2735756866391E+03,-0.7353479653984E+01, 0.3760000000000E+01
 0.79800E+02, 0.2986538556993E+02, 0.1000000000000E+02, 0.8770821856633E+02, 0.1000000000000E+01, 0.1640373630903E+01, 0.3120000000000E+01, 0.1447156960188E+01, 0.3120000000000E+01, 0.2735771328564E+03,-0.7351814615781E+01, 0.3760000000000E+01
 0.79875E+02, 0.2986543341106E+02, 0.1000000000000E+02, 0.8770868217129E+02, 0.1000000000000E+01, 0.1640449280092E+01, 0.3120000000000E+01, 0.1447050783376E+01, 0.3120000000000E+01, 0.2735785790541E+03,-0.7350149622543E+01, 0.3760000000000E+01
 0.79950E+02, 0.2986548125259E+02, 0.1000000000000E+02, 0.8770914569956E+02, 0.1000000000000E+01, 0.1640524929391E+01, 0.3120000000000E+01, 0.1446944606528E+01, 0.3120000000000E+01, 0.2735800250125E+03,-0.7348484932070E+01, 0.3760000000000E+01
 0.80025E+02, 0.2986552909558E+02, 0.1000000000000E+02, 0.8770960922161E+02, 0.1000000000000E+01, 0.1640600578785E+01, 0.3120000000000E+01, 0.1446838429615E+01, 0.3120000000000E+01, 0.2735814709530E+03,-0.7346820287588E+01, 0.3760000000000E+01
 0.80100E+02, 0.2986557693898E+02, 0.1000000000000E+02, 0.8771007266573E+02, 0.1000000000000E+01, 0.1640676228289E+01, 0.3120000000000E+01, 0.1446732252666E+01, 0.3120000000000E+01, 0.2735829166505E+03,-0.7345155947724E+01, 0.3760000000000E+01
 0.80175E+02, 0.2986562478383E+02, 0.1000000000000E+02, 0.8771053610721E+02, 0.1000000000000E+01, 0.1640751877888E+01, 0.3120000000000E+01, 0.1446626075652E+01, 0.3120000000000E+01, 0.2735843623411E+03,-0.7343491648906E+01, 0.3760000000000E+01
 0.80250E+02, 0.2986567262910E+02, 0.1000000000000E+02, 0.8771099946785E+02, 0.1000000000000E+01, 0.1640827527598E+01, 0.3120000000000E+01, 0.1446519898601E+01, 0.3120000000000E+01, 0.2735858077796E+03,-0.7341827657803E+01, 0.3760000000000E+01
 0.80325E+02, 0.2986572047582E+02, 0.1000000000000E+02, 0.8771146282352E+02, 0.1000000000000E+01, 0.1640903177402E+01, 0.3120000000000E+01, 0.1446413721486E+01, 0.3120000000000E+01, 0.2735872532040E+03,-0.7340163715914E+01, 0.3760000000000E+01
 0.80400E+02, 0.2986576832296E+02, 0.1000000000000E+02, 0.8771192610290E+02, 0.1000000000000E+01, 0.1640978827317E+01, 0.3120000000000E+01, 0.1446307544334E+01, 0.3120000000000E+01, 0.2735886983905E+03,-0.7338500073190E+01, 0.3760000000000E+01
 0.80475E+02, 0.2986581617155E+02, 0.1000000000000E+02, 0.8771238937769E+02, 0.1000000000000E+01, 0.1641054477327E+01, 0.3120000000000E+01, 0.1446201367117E+01, 0.3120000000000E+01, 0.2735901435640E+03,-0.7336836476134E+01, 0.3760000000000E+01
 0.80550E+02, 0.2986586402056E+02, 0.1000000000000E+02, 0.8771285257469E+02, 0.1000000000000E+01, 0.1641130127447E+01, 0.3120000000000E+01, 0.1446095189864E+01, 0.3120000000000E+01, 0.2735915884949E+03,-0.7335173182775E+01, 0.3760000000000E+01
 0.80625E+02, 0.2986591187102E+02, 0.1000000000000E+02, 0.8771331576739E+02, 0.1000000000000E+01, 0.1641205777663E+01, 0.3120000000000E+01, 0.1445989012545E+01, 0.3120000000000E+01, 0.2735930334139E+03,-0.7333509931830E+01, 0.3760000000000E+01
 0.80700E+02, 0.2986595972189E+02, 0.1000000000000E+02, 0.8771377888378E+02, 0.1000000000000E+01, 0.1641281427989E+01, 0.3120000000000E+01, 0.1445882835190E+01, 0.3120000000000E+01, 0.2735944780949E+03,-0.7331846984984E+01, 0.3760000000000E+01
 0.80775E+02, 0.2986600757422E+02, 0.1000000000000E+02, 0.8771424199260E+02, 0.1000000000000E+01, 0.1641357078410E+01, 0.3120000000000E+01, 0.1445776657769E+01, 0.3120000000000E+01, 0.2735959227537E+03,-0.7330184083820E+01, 0.3760000000000E+01
 0.80850E+02, 0.2986605542697E+02, 0.1000000000000E+02, 0.8771470502675E+02, 0.1000000000000E+01, 0.1641432728942E+01, 0.3120000000000E+01, 0.1445670480313E+01, 0.3120000000000E+01, 0.2735973671795E+03,-0.7328521486599E+01, 0.3760000000000E+01
 0.80925E+02, 0.2986610328117E+02, 0.1000000000000E+02, 0.8771516805426E+02, 0.1000000000000E+01, 0.1641508379570E+01, 0.3120000000000E+01, 0.1445564302790E+01, 0.3120000000000E+01, 0.2735988115861E+03,-0.7326858935579E+01, 0.3760000000000E+01
 0.81000E+02, 0.2986615113579E+02, 0.1000000000000E+02, 0.8771563100664E+02, 0.1000000000000E+01, 0.1641584030308E+01, 0.3120000000000E+01, 0.1445458125232E+01, 0.3120000000000E+01, 0.2736002557583E+03,-0.7325196685760E+01, 0.3760000000000E+01
 0.81075E+02, 0.2986619899186E+02, 0.1000000000000E+02, 0.8771609395313E+02, 0.1000000000000E+01, 0.1641659681141E+01, 0.3120000000000E+01, 0.1445351947608E+01, 0.3120000000000E+01, 0.2736016999137E+03,-0.7323534482110E+01, 0.3760000000000E+01
 0.81150E+02, 0.2986624684835E+02, 0.1000000000000E+02, 0.8771655682297E+02, 0.1000000000000E+01, 0.1641735332085E+01, 0.3120000000000E+01, 0.1445245769947E+01, 0.3120000000000E+01, 0.2736031438301E+03,-0.7321872581638E+01, 0.3760000000000E+01
 0.81225E+02, 0.2986629470629E+02, 0.1000000000000E+02, 0.8771701968984E+02, 0.1000000000000E+01, 0.1641810983124E+01, 0.3120000000000E+01, 0.1445139592221E+01, 0.3120000000000E+01, 0.2736045877385E+03,-0.7320210722210E+01, 0.3760000000000E+01
 0.81300E+02, 0.2986634256465E+02, 0.1000000000000E+02, 0.8771748247947E+02, 0.1000000000000E+01, 0.1641886634275E+01, 0.3120000000000E+01, 0.1445033414458E+01, 0.3120000000000E+01, 0.2736060314060E+03,-0.7318549166498E+01, 0.3760000000000E+01
 0.81375E+02, 0.2986639042447E+02, 0.1000000000000E+02, 0.8771794526144E+02, 0.1000000000000E+01, 0.1641962285520E+01, 0.3120000000000E+01, 0.1444927236630E+01, 0.3120000000000E+01, 0.2736074750510E+03,-0.7316887659205E+01, 0.3760000000000E+01
 0.81450E+02, 0.2986643828470E+02, 0.1000000000000E+02, 0.8771840797174E+02, 0.1000000000000E+01, 0.1642037936877E+01, 0.3120000000000E+01, 0.1444821058765E+01, 0.3120000000000E+01, 0.2736089184725E+03,-0.7315226446968E+01, 0.3760000000000E+01
 0.81525E+02, 0.2986648614639E+02, 0.1000000000000E+02, 0.8771887067376E+02, 0.1000000000000E+01, 0.1642113588329E+01, 0.3120000000000E+01, 0.1444714880834E+01, 0.3120000000000E+01, 0.2736103618697E+03,-0.7313565283613E+01, 0.3760000000000E+01
 0.81600E+02, 0.2986653400850E+02, 0.1000000000000E+02, 0.8771933329937E+02, 0.1000000000000E+01, 0.1642189239892E+01, 0.3120000000000E+01, 0.1444608702867E+01, 0.3120000000000E+01, 0.2736118050285E+03,-0.7311904426585E+01, 0.3760000000000E+01
 0.81675E+02, 0.2986658187206E+02, 0.1000000000000E+02, 0.8771979592358E+02, 0.1000000000000E+01, 0.1642264891551E+01, 0.3120000000000E+01, 0.1444502524834E+01, 0.3120000000000E+01, 0.2736132481844E+03,-0.7310243608336E+01, 0.3760000000000E+01
 0.81750E+02, 0.2986662973604E+02, 0.1000000000000E+02, 0.8772025846918E+02, 0.1000000000000E+01, 0.1642340543321E+01, 0.3120000000000E+01, 0.1444396346765E+01, 0.3120000000000E+01, 0.2736146910950E+03,-0.7308583093120E+01, 0.3760000000000E+01
 0.81825E+02, 0.2986667760147E+02, 0.1000000000000E+02, 0.8772072101167E+02, 0.1000000000000E+01, 0.1642416195186E+01, 0.3120000000000E+01, 0.1444290168629E+01, 0.3120000000000E+01, 0.2736161339975E+03,-0.7306922623751E+01, 0.3760000000000E+01
 0.81900E+02, 0.2986672546733E+02, 0.1000000000000E+02, 0.8772118347728E+02, 0.1000000000000E+01, 0.1642491847162E+01, 0.3120000000000E+01, 0.1444183990457E+01, 0.3120000000000E+01, 0.2736175766601E+03,-0.7305262453984E+01, 0.3760000000000E+01
 0.81975E+02, 0.2986677333464E+02, 0.1000000000000E+02, 0.8772164593953E+02, 0.1000000000000E+01, 0.1642567499235E+01, 0.3120000000000E+01, 0.1444077812219E+01, 0.3120000000000E+01, 0.2736190193137E+03,-0.7303602329915E+01, 0.3760000000000E+01
 0.82050E+02, 0.2986682120237E+02, 0.1000000000000E+02, 0.8772210832676E+02, 0.1000000000000E+01, 0.1642643151418E+01, 0.3120000000000E+01, 0.1443971633945E+01, 0.3120000000000E+01, 0.2736204617332E+03,-0.7301942502772E+01, 0.3760000000000E+01
 0.82125E+02, 0.2986686907155E+02, 0.1000000000000E+02, 0.8772257070740E+02, 0.1000000000000E+01, 0.1642718803697E+01, 0.3120000000000E+01, 0.1443865455604E+01, 0.3120000000000E+01, 0.2736219041337E+03,-0.7300282726704E+01, 0.3760000000000E+01
 0.82200E+02, 0.2986691694116E+02, 0.1000000000000E+02, 0.8772303301385E+02, 0.1000000000000E+01, 0.1642794456088E+01, 0.3120000000000E+01, 0.1443759277227E+01, 0.3120000000000E+01, 0.2736233463027E+03,-0.7298623250399E+01, 0.3760000000000E+01
 0.82275E+02, 0.2986696481222E+02, 0.1000000000000E+02, 0.8772349531308E+02, 0.1000000000000E+01, 0.1642870108574E+01, 0.3120000000000E+01, 0.1443653098783E+01, 0.3120000000000E+01, 0.2736247884508E+03,-0.7296963817669E+01, 0.3760000000000E+01
 0.82350E+02, 0.2986701268371E+02, 0.1000000000000E+02, 0.8772395754209E+02, 0.1000000000000E+01, 0.1642945761172E+01, 0.3120000000000E+01, 0.1443546920303E+01, 0.3120000000000E+01, 0.2736262303797E+03,-0.7295304682445E+01, 0.3760000000000E+01
 0.82425E+02, 0.2986706055664E+02, 0.1000000000000E+02, 0.8772441976194E+02, 0.1000000000000E+01, 0.1643021413865E+01, 0.3120000000000E+01, 0.1443440741756E+01, 0.3120000000000E+01, 0.2736276722815E+03,-0.7293645596267E+01, 0.3760000000000E+01
 0.82500E+02, 0.2986710843001E+02, 0.1000000000000E+02, 0.8772488191172E+02, 0.1000000000000E+01, 0.1643097066670E+01, 0.3120000000000E+01, 0.1443334563173E+01, 0.3120000000000E+01, 0.2736291139647E+03,-0.7291986808124E+01, 0.3760000000000E+01
 0.82575E+02, 0.2986715630481E+02, 0.1000000000000E+02, 0.8772534405429E+02, 0.1000000000000E+01, 0.1643172719571E+01, 0.3120000000000E+01, 0.1443228384524E+01, 0.3120000000000E+01, 0.2736305556270E+03,-0.7290328060286E+01, 0.3760000000000E+01
 0.82650E+02, 0.2986720418006E+02, 0.1000000000000E+02, 0.8772580612124E+02, 0.1000000000000E+01, 0.1643248372584E+01, 0.3120000000000E+01, 0.1443122205837E+01, 0.3120000000000E+01, 0.2736319970534E+03,-0.7288669619908E+01, 0.3760000000000E+01
 0.82725E+02, 0.2986725205674E+02, 0.1000000000000E+02, 0.8772626818261E+02, 0.1000000000000E+01, 0.1643324025692E+01, 0.3120000000000E+01, 0.1443016027084E+01, 0.3120000000000E+01, 0.2736334384637E+03,-0.7287011222585E+01, 0.3760000000000E+01
 0.82800E+02, 0.2986729993386E+02, 0.1000000000000E+02, 0.8772673017392E+02, 0.1000000000000E+01, 0.1643399678912E+01, 0.3120000000000E+01, 0.1442909848295E+01, 0.3120000000000E+01, 0.2736348796556E+03,-0.7285353120496E+01, 0.3760000000000E+01
 0.82875E+02, 0.2986734781242E+02, 0.1000000000000E+02, 0.8772719215630E+02, 0.1000000000000E+01, 0.1643475332228E+01, 0.3120000000000E+01, 0.1442803669439E+01, 0.3120000000000E+01, 0.2736363208210E+03,-0.7283695068015E+01, 0.3760000000000E+01
 0.82950E+02, 0.2986739569143E+02, 0.1000000000000E+02, 0.8772765406502E+02, 0.1000000000000E+01, 0.1643550985656E+01, 0.3120000000000E+01, 0.1442697490546E+01, 0.3120000000000E+01, 0.2736377617567E+03,-0.7282037314057E+01, 0.3760000000000E+01
 0.83025E+02, 0.2986744357186E+02, 0.1000000000000E+02, 0.8772811596803E+02, 0.1000000000000E+01, 0.1643626639180E+01, 0.3120000000000E+01, 0.1442591311586E+01, 0.3120000000000E+01, 0.2736392026760E+03,-0.7280379605321E+01, 0.3760000000000E+01
 0.83100E+02, 0.2986749145275E+02, 0.1000000000000E+02, 0.8772857780128E+02, 0.1000000000000E+01, 0.1643702292815E+01, 0.3120000000000E+01, 0.1442485132590E+01, 0.3120000000000E+01, 0.2736406433778E+03,-0.7278722192266E+01, 0.3760000000000E+01
 0.83175E+02, 0.2986753933506E+02, 0.1000000000000E+02, 0.8772903962665E+02, 0.1000000000000E+01, 0.1643777946547E+01, 0.3120000000000E+01, 0.1442378953527E+01, 0.3120000000000E+01, 0.2736420840565E+03,-0.7277064825219E+01, 0.3760000000000E+01
 0.83250E+02, 0.2986758721783E+02, 0.1000000000000E+02, 0.8772950138123E+02, 0.1000000000000E+01, 0.1643853600391E+01, 0.3120000000000E+01, 0.1442272774427E+01, 0.3120000000000E+01, 0.2736435245142E+03,-0.7275407757078E+01, 0.3760000000000E+01
 0.83325E+02, 0.2986763510202E+02, 0.1000000000000E+02, 0.8772996312627E+02, 0.1000000000000E+01, 0.1643929254331E+01, 0.3120000000000E+01, 0.1442166595260E+01, 0.3120000000000E+01, 0.2736449649438E+03,-0.7273750735243E+01, 0.3760000000000E+01
 0.83400E+02, 0.2986768298666E+02, 0.1000000000000E+02, 0.8773042480019E+02, 0.1000000000000E+01, 0.1644004908382E+01, 0.3120000000000E+01, 0.1442060416057E+01, 0.3120000000000E+01, 0.2736464051514E+03,-0.7272094012257E+01, 0.3760000000000E+01
 0.83475E+02, 0.2986773087274E+02, 0.1000000000000E+02, 0.8773088646716E+02, 0.1000000000000E+01, 0.1644080562530E+01, 0.3120000000000E+01, 0.1441954236787E+01, 0.3120000000000E+01, 0.2736478453388E+03,-0.7270437336797E+01, 0.3760000000000E+01
 0.83550E+02, 0.2986777875926E+02, 0.1000000000000E+02, 0.8773134806374E+02, 0.1000000000000E+01, 0.1644156216789E+01, 0.3120000000000E+01, 0.1441848057480E+01, 0.3120000000000E+01, 0.2736492853067E+03,-0.7268780955020E+01, 0.3760000000000E+01
 0.83625E+02, 0.2986782664722E+02, 0.1000000000000E+02, 0.8773180965399E+02, 0.1000000000000E+01, 0.1644231871145E+01, 0.3120000000000E+01, 0.1441741878106E+01, 0.3120000000000E+01, 0.2736507252562E+03,-0.7267124618591E+01, 0.3760000000000E+01
 0.83700E+02, 0.2986787453562E+02, 0.1000000000000E+02, 0.8773227117181E+02, 0.1000000000000E+01, 0.1644307525613E+01, 0.3120000000000E+01, 0.1441635698695E+01, 0.3120000000000E+01, 0.2736521649799E+03,-0.7265468581116E+01, 0.3760000000000E+01
 0.83775E+02, 0.2986792242546E+02, 0.1000000000000E+02, 0.8773273268302E+02, 0.1000000000000E+01, 0.1644383180178E+01, 0.3120000000000E+01, 0.1441529519217E+01, 0.3120000000000E+01, 0.2736536046843E+03,-0.7263812589665E+01, 0.3760000000000E+01
 0.83850E+02, 0.2986797031575E+02, 0.1000000000000E+02, 0.8773319412518E+02, 0.1000000000000E+01, 0.1644458834854E+01, 0.3120000000000E+01, 0.1441423339702E+01, 0.3120000000000E+01, 0.2736550441734E+03,-0.7262156892072E+01, 0.3760000000000E+01
 0.83925E+02, 0.2986801820747E+02, 0.1000000000000E+02, 0.8773365555820E+02, 0.1000000000000E+01, 0.1644534489627E+01, 0.3120000000000E+01, 0.1441317160120E+01, 0.3120000000000E+01, 0.2736564836355E+03,-0.7260501242496E+01, 0.3760000000000E+01
 0.84000E+02, 0.2986806609964E+02, 0.1000000000000E+02, 0.8773411692402E+02, 0.1000000000000E+01, 0.1644610144512E+01, 0.3120000000000E+01, 0.1441210980501E+01, 0.3120000000000E+01, 0.2736579228879E+03,-0.7258845885468E+01, 0.3760000000000E+01
 0.84075E+02, 0.2986811399323E+02, 0.1000000000000E+02, 0.8773457827789E+02, 0.1000000000000E+01, 0.1644685799493E+01, 0.3120000000000E+01, 0.1441104800815E+01, 0.3120000000000E+01, 0.2736593621045E+03,-0.7257190579890E+01, 0.3760000000000E+01
 0.84150E+02, 0.2986816188729E+02, 0.1000000000000E+02, 0.8773503956334E+02, 0.1000000000000E+01, 0.1644761454586E+01, 0.3120000000000E+01, 0.1440998621092E+01, 0.3120000000000E+01, 0.2736608011077E+03,-0.7255535570480E+01, 0.3760000000000E+01
 0.84225E+02, 0.2986820978277E+02, 0.1000000000000E+02, 0.8773550084112E+02, 0.1000000000000E+01, 0.1644837109776E+01, 0.3120000000000E+01, 0.1440892441302E+01, 0.3120000000000E+01, 0.2736622400883E+03,-0.7253880604021E+01, 0.3760000000000E+01
 0.84300E+02, 0.2986825767871E+02, 0.1000000000000E+02, 0.8773596204994E+02, 0.1000000000000E+01, 0.1644912765078E+01, 0.3120000000000E+01, 0.1440786261474E+01, 0.3120000000000E+01, 0.2736636788539E+03,-0.7252225935120E+01, 0.3760000000000E+01
 0.84375E+02, 0.2986830557607E+02, 0.1000000000000E+02, 0.8773642325234E+02, 0.1000000000000E+01, 0.1644988420477E+01, 0.3120000000000E+01, 0.1440680081580E+01, 0.3120000000000E+01, 0.2736651176010E+03,-0.7250571309439E+01, 0.3760000000000E+01
 0.84450E+02, 0.2986835347389E+02, 0.1000000000000E+02, 0.8773688438334E+02, 0.1000000000000E+01, 0.1645064075988E+01, 0.3120000000000E+01, 0.1440573901648E+01, 0.3120000000000E+01, 0.2736665561252E+03,-0.7248916982113E+01, 0.3760000000000E+01
 0.84525E+02, 0.2986840137314E+02, 0.1000000000000E+02, 0.8773734550839E+02, 0.1000000000000E+01, 0.1645139731596E+01, 0.3120000000000E+01, 0.1440467721649E+01, 0.3120000000000E+01, 0.2736679946324E+03,-0.7247262700821E+01, 0.3760000000000E+01
 0.84600E+02, 0.2986844927285E+02, 0.1000000000000E+02, 0.8773780656418E+02, 0.1000000000000E+01, 0.1645215387316E+01, 0.3120000000000E+01, 0.1440361541613E+01, 0.3120000000000E+01, 0.2736694329236E+03,-0.7245608708193E+01, 0.3760000000000E+01
 0.84675E+02, 0.2986849717398E+02, 0.1000000000000E+02, 0.8773826761157E+02, 0.1000000000000E+01, 0.1645291043132E+01, 0.3120000000000E+01, 0.1440255361509E+01, 0.3120000000000E+01, 0.2736708711900E+03,-0.7243954766924E+01, 0.3760000000000E+01
 0.84750E+02, 0.2986854507557E+02, 0.1000000000000E+02, 0.8773872859006E+02, 0.1000000000000E+01, 0.1645366699062E+01, 0.3120000000000E+01, 0.1440149181368E+01, 0.3120000000000E+01, 0.2736723092415E+03,-0.7242301120504E+01, 0.3760000000000E+01
 0.84825E+02, 0.2986859297858E+02, 0.1000000000000E+02, 0.8773918955827E+02, 0.1000000000000E+01, 0.1645442355087E+01, 0.3120000000000E+01, 0.1440043001160E+01, 0.3120000000000E+01, 0.2736737472623E+03,-0.7240647525080E+01, 0.3760000000000E+01
 0.84900E+02, 0.2986864088206E+02, 0.1000000000000E+02, 0.8773965046010E+02, 0.1000000000000E+01, 0.1645518011226E+01, 0.3120000000000E+01, 0.1439936820914E+01, 0.3120000000000E+01, 0.2736751850762E+03,-0.7238994216929E+01, 0.3760000000000E+01
 0.84975E+02, 0.2986868878696E+02, 0.1000000000000E+02, 0.8774011135792E+02, 0.1000000000000E+01, 0.1645593667461E+01, 0.3120000000000E+01, 0.1439830640601E+01, 0.3120000000000E+01, 0.2736766228790E+03,-0.7237340956956E+01, 0.3760000000000E+01
 0.85050E+02, 0.2986873669232E+02, 0.1000000000000E+02, 0.8774057218109E+02, 0.1000000000000E+01, 0.1645669323808E+01, 0.3120000000000E+01, 0.1439724460250E+01, 0.3120000000000E+01, 0.2736780604489E+03,-0.7235687988533E+01, 0.3760000000000E+01
 0.85125E+02, 0.2986878459911E+02, 0.1000000000000E+02, 0.8774103300065E+02, 0.1000000000000E+01, 0.1645744980253E+01, 0.3120000000000E+01, 0.1439618279832E+01, 0.3120000000000E+01, 0.2736794980090E+03,-0.7234035070447E+01, 0.3760000000000E+01
 0.85200E+02, 0.2986883250636E+02, 0.1000000000000E+02, 0.8774149375122E+02, 0.1000000000000E+01, 0.1645820636810E+01, 0.3120000000000E+01, 0.1439512099377E+01, 0.3120000000000E+01, 0.2736809353539E+03,-0.7232382442646E+01, 0.3760000000000E+01
 0.85275E+02, 0.2986888041503E+02, 0.1000000000000E+02, 0.8774195449163E+02, 0.1000000000000E+01, 0.1645896293464E+01, 0.3120000000000E+01, 0.1439405918854E+01, 0.3120000000000E+01, 0.2736823726686E+03,-0.7230729865862E+01, 0.3760000000000E+01
 0.85350E+02, 0.2986892832417E+02, 0.1000000000000E+02, 0.8774241516542E+02, 0.1000000000000E+01, 0.1645971950230E+01, 0.3120000000000E+01, 0.1439299738293E+01, 0.3120000000000E+01, 0.2736838097754E+03,-0.7229077578235E+01, 0.3760000000000E+01
 0.85425E+02, 0.2986897623472E+02, 0.1000000000000E+02, 0.8774287582872E+02, 0.1000000000000E+01, 0.1646047607094E+01, 0.3120000000000E+01, 0.1439193557665E+01, 0.3120000000000E+01, 0.2736852468511E+03,-0.7227425344299E+01, 0.3760000000000E+01
 0.85500E+02, 0.2986902414575E+02, 0.1000000000000E+02, 0.8774333642879E+02, 0.1000000000000E+01, 0.1646123264070E+01, 0.3120000000000E+01, 0.1439087376999E+01, 0.3120000000000E+01, 0.2736866837294E+03,-0.7225773394259E+01, 0.3760000000000E+01
 0.85575E+02, 0.2986907205819E+02, 0.1000000000000E+02, 0.8774379701771E+02, 0.1000000000000E+01, 0.1646198921143E+01, 0.3120000000000E+01, 0.1438981196266E+01, 0.3120000000000E+01, 0.2736881205744E+03,-0.7224121494666E+01, 0.3760000000000E+01
 0.85650E+02, 0.2986911997111E+02, 0.1000000000000E+02, 0.8774425754134E+02, 0.1000000000000E+01, 0.1646274578329E+01, 0.3120000000000E+01, 0.1438875015495E+01, 0.3120000000000E+01, 0.2736895572158E+03,-0.7222469890313E+01, 0.3760000000000E+01
 0.85725E+02, 0.2986916788544E+02, 0.1000000000000E+02, 0.8774471805440E+02, 0.1000000000000E+01, 0.1646350235612E+01, 0.3120000000000E+01, 0.1438768834656E+01, 0.3120000000000E+01, 0.2736909938256E+03,-0.7220818328390E+01, 0.3760000000000E+01
 0.85800E+02, 0.2986921580024E+02, 0.1000000000000E+02, 0.8774517850479E+02, 0.1000000000000E+01, 0.1646425893008E+01, 0.3120000000000E+01, 0.1438662653780E+01, 0.3120000000000E+01, 0.2736924302400E+03,-0.7219167056092E+01, 0.3760000000000E+01
 0.85875E+02, 0.2986926371646E+02, 0.1000000000000E+02, 0.8774563894308E+02, 0.1000000000000E+01, 0.1646501550501E+01, 0.3120000000000E+01, 0.1438556472835E+01, 0.3120000000000E+01, 0.2736938666181E+03,-0.7217515835714E+01, 0.3760000000000E+01
 0.85950E+02, 0.2986931163315E+02, 0.1000000000000E+02, 0.8774609931479E+02, 0.1000000000000E+01, 0.1646577208107E+01, 0.3120000000000E+01, 0.1438450291853E+01, 0.3120000000000E+01, 0.2736953027885E+03,-0.7215864907786E+01, 0.3760000000000E+01
 0.86025E+02, 0.2986935955126E+02, 0.1000000000000E+02, 0.8774655967904E+02, 0.1000000000000E+01, 0.1646652865810E+01, 0.3120000000000E+01, 0.1438344110803E+01, 0.3120000000000E+01, 0.2736967389371E+03,-0.7214214027265E+01, 0.3760000000000E+01
 0.86100E+02, 0.2986940746984E+02, 0.1000000000000E+02, 0.8774701997253E+02, 0.1000000000000E+01, 0.1646728523625E+01, 0.3120000000000E+01, 0.1438237929716E+01, 0.3120000000000E+01, 0.2736981748648E+03,-0.7212563437401E+01, 0.3760000000000E+01
 0.86175E+02, 0.2986945538983E+02, 0.1000000000000E+02, 0.8774748026195E+02, 0.1000000000000E+01, 0.1646804181538E+01, 0.3120000000000E+01, 0.1438131748561E+01, 0.3120000000000E+01, 0.2736996107816E+03,-0.7210912898581E+01, 0.3760000000000E+01
 0.86250E+02, 0.2986950331031E+02, 0.1000000000000E+02, 0.8774794048424E+02, 0.1000000000000E+01, 0.1646879839564E+01, 0.3120000000000E+01, 0.1438025567368E+01, 0.3120000000000E+01, 0.2737010464888E+03,-0.7209262643289E+01, 0.3760000000000E+01
 0.86325E+02, 0.2986955123219E+02, 0.1000000000000E+02, 0.8774840069973E+02, 0.1000000000000E+01, 0.1646955497687E+01, 0.3120000000000E+01, 0.1437919386107E+01, 0.3120000000000E+01, 0.2737024821763E+03,-0.7207612437614E+01, 0.3760000000000E+01
 0.86400E+02, 0.2986959915455E+02, 0.1000000000000E+02, 0.8774886084517E+02, 0.1000000000000E+01, 0.1647031155923E+01, 0.3120000000000E+01, 0.1437813204808E+01, 0.3120000000000E+01, 0.2737039176452E+03,-0.7205962523326E+01, 0.3760000000000E+01
 0.86475E+02, 0.2986964707832E+02, 0.1000000000000E+02, 0.8774932098447E+02, 0.1000000000000E+01, 0.1647106814256E+01, 0.3120000000000E+01, 0.1437707023441E+01, 0.3120000000000E+01, 0.2737053530965E+03,-0.7204312660084E+01, 0.3760000000000E+01
 0.86550E+02, 0.2986969500258E+02, 0.1000000000000E+02, 0.8774978105869E+02, 0.1000000000000E+01, 0.1647182472702E+01, 0.3120000000000E+01, 0.1437600842036E+01, 0.3120000000000E+01, 0.2737067883447E+03,-0.7202663079303E+01, 0.3760000000000E+01
 0.86625E+02, 0.2986974292824E+02, 0.1000000000000E+02, 0.8775024112116E+02, 0.1000000000000E+01, 0.1647258131246E+01, 0.3120000000000E+01, 0.1437494660563E+01, 0.3120000000000E+01, 0.2737082235578E+03,-0.7201013554429E+01, 0.3760000000000E+01
 0.86700E+02, 0.2986979085439E+02, 0.1000000000000E+02, 0.8775070112147E+02, 0.1000000000000E+01, 0.1647333789903E+01, 0.3120000000000E+01, 0.1437388479052E+01, 0.3120000000000E+01, 0.2737096585769E+03,-0.7199364311306E+01, 0.3760000000000E+01
 0.86775E+02, 0.2986983878194E+02, 0.1000000000000E+02, 0.8775116111189E+02, 0.1000000000000E+01, 0.1647409448657E+01, 0.3120000000000E+01, 0.1437282297474E+01, 0.3120000000000E+01, 0.2737110935667E+03,-0.7197715124496E+01, 0.3760000000000E+01
 0.86850E+02, 0.2986988670998E+02, 0.1000000000000E+02, 0.8775162103604E+02, 0.1000000000000E+01, 0.1647485107524E+01, 0.3120000000000E+01, 0.1437176115857E+01, 0.3120000000000E+01, 0.2737125283497E+03,-0.7196066218909E+01, 0.3760000000000E+01
 0.86925E+02, 0.2986993463942E+02, 0.1000000000000E+02, 0.8775208095342E+02, 0.1000000000000E+01, 0.1647560766489E+01, 0.3120000000000E+01, 0.1437069934172E+01, 0.3120000000000E+01, 0.2737139631131E+03,-0.7194417368498E+01, 0.3760000000000E+01
 0.87000E+02, 0.2986998256935E+02, 0.1000000000000E+02, 0.8775254080470E+02, 0.1000000000000E+01, 0.1647636425567E+01, 0.3120000000000E+01, 0.1436963752448E+01, 0.3120000000000E+01, 0.2737153976703E+03,-0.7192768798797E+01, 0.3760000000000E+01
 0.87075E+02, 0.2987003050068E+02, 0.1000000000000E+02, 0.8775300064859E+02, 0.1000000000000E+01, 0.1647712084742E+01, 0.3120000000000E+01, 0.1436857570657E+01, 0.3120000000000E+01, 0.2737168322058E+03,-0.7191120282854E+01, 0.3760000000000E+01
 0.87150E+02, 0.2987007843251E+02, 0.1000000000000E+02, 0.8775346042467E+02, 0.1000000000000E+01, 0.1647787744031E+01, 0.3120000000000E+01, 0.1436751388827E+01, 0.3120000000000E+01, 0.2737182665300E+03,-0.7189472054219E+01, 0.3760000000000E+01
 0.87225E+02, 0.2987012636573E+02, 0.1000000000000E+02, 0.8775392019586E+02, 0.1000000000000E+01, 0.1647863403417E+01, 0.3120000000000E+01, 0.1436645206929E+01, 0.3120000000000E+01, 0.2737197008402E+03,-0.7187823873695E+01, 0.3760000000000E+01
 0.87300E+02, 0.2987017429945E+02, 0.1000000000000E+02, 0.8775437989740E+02, 0.1000000000000E+01, 0.1647939062917E+01, 0.3120000000000E+01, 0.1436539024993E+01, 0.3120000000000E+01, 0.2737211349334E+03,-0.7186175983910E+01, 0.3760000000000E+01
 0.87375E+02, 0.2987022223457E+02, 0.1000000000000E+02, 0.8775483959222E+02, 0.1000000000000E+01, 0.1648014722514E+01, 0.3120000000000E+01, 0.1436432842989E+01, 0.3120000000000E+01, 0.2737225690068E+03,-0.7184528144483E+01, 0.3760000000000E+01
 0.87450E+02, 0.2987027017018E+02, 0.1000000000000E+02, 0.8775529922295E+02, 0.1000000000000E+01, 0.1648090382224E+01, 0.3120000000000E+01, 0.1436326660946E+01, 0.3120000000000E+01, 0.2737240028804E+03,-0.7182880582684E+01, 0.3760000000000E+01
 0.87525E+02, 0.2987031810719E+02, 0.1000000000000E+02, 0.8775575884566E+02, 0.1000000000000E+01, 0.1648166042032E+01, 0.3120000000000E+01, 0.1436220478835E+01, 0.3120000000000E+01, 0.2737254367304E+03,-0.7181233076709E+01, 0.3760000000000E+01
 0.87600E+02, 0.2987036604469E+02, 0.1000000000000E+02, 0.8775621840382E+02, 0.1000000000000E+01, 0.1648241701954E+01, 0.3120000000000E+01, 0.1436114296685E+01, 0.3120000000000E+01, 0.2737268703791E+03,-0.7179585854771E+01, 0.3760000000000E+01
 0.87675E+02, 0.2987041398360E+02, 0.1000000000000E+02, 0.8775667794841E+02, 0.1000000000000E+01, 0.1648317361973E+01, 0.3120000000000E+01, 0.1436008114467E+01, 0.3120000000000E+01, 0.2737283039869E+03,-0.7177938690496E+01, 0.3760000000000E+01
 0.87750E+02, 0.2987046192300E+02, 0.1000000000000E+02, 0.8775713743424E+02, 0.1000000000000E+01, 0.1648393022105E+01, 0.3120000000000E+01, 0.1435901932211E+01, 0.3120000000000E+01, 0.2737297374114E+03,-0.7176291804037E+01, 0.3760000000000E+01
 0.87825E+02, 0.2987050986379E+02, 0.1000000000000E+02, 0.8775759690984E+02, 0.1000000000000E+01, 0.1648468682336E+01, 0.3120000000000E+01, 0.1435795749887E+01, 0.3120000000000E+01, 0.2737311708054E+03,-0.7174644968593E+01, 0.3760000000000E+01
 0.87900E+02, 0.2987055780509E+02, 0.1000000000000E+02, 0.8775805632041E+02, 0.1000000000000E+01, 0.1648544342679E+01, 0.3120000000000E+01, 0.1435689567523E+01, 0.3120000000000E+01, 0.2737326039966E+03,-0.7172998418345E+01, 0.3760000000000E+01
 0.87975E+02, 0.2987060574778E+02, 0.1000000000000E+02, 0.8775851572174E+02, 0.1000000000000E+01, 0.1648620003121E+01, 0.3120000000000E+01, 0.1435583385092E+01, 0.3120000000000E+01, 0.2737340371604E+03,-0.7171351924702E+01, 0.3760000000000E+01
 0.88050E+02, 0.2987065369097E+02, 0.1000000000000E+02, 0.8775897506101E+02, 0.1000000000000E+01, 0.1648695663676E+01, 0.3120000000000E+01, 0.1435477202622E+01, 0.3120000000000E+01, 0.2737354701307E+03,-0.7169705707212E+01, 0.3760000000000E+01
 0.88125E+02, 0.2987070163555E+02, 0.1000000000000E+02, 0.8775943439048E+02, 0.1000000000000E+01, 0.1648771324329E+01, 0.3120000000000E+01, 0.1435371020083E+01, 0.3120000000000E+01, 0.2737369030718E+03,-0.7168059544265E+01, 0.3760000000000E+01
 0.88200E+02, 0.2987074958064E+02, 0.1000000000000E+02, 0.8775989365715E+02, 0.1000000000000E+01, 0.1648846985095E+01, 0.3120000000000E+01, 0.1435264837506E+01, 0.3120000000000E+01, 0.2737383358170E+03,-0.7166413665522E+01, 0.3760000000000E+01
 0.88275E+02, 0.2987079752712E+02, 0.1000000000000E+02, 0.8776035291544E+02, 0.1000000000000E+01, 0.1648922645959E+01, 0.3120000000000E+01, 0.1435158654860E+01, 0.3120000000000E+01, 0.2737397685376E+03,-0.7164767837283E+01, 0.3760000000000E+01
 0.88350E+02, 0.2987084547410E+02, 0.1000000000000E+02, 0.8776081210790E+02, 0.1000000000000E+01, 0.1648998306937E+01, 0.3120000000000E+01, 0.1435052472175E+01, 0.3120000000000E+01, 0.2737412010527E+03,-0.7163122291652E+01, 0.3760000000000E+01
 0.88425E+02, 0.2987089342248E+02, 0.1000000000000E+02, 0.8776127129153E+02, 0.1000000000000E+01, 0.1649073968012E+01, 0.3120000000000E+01, 0.1434946289422E+01, 0.3120000000000E+01, 0.2737426335419E+03,-0.7161476803210E+01, 0.3760000000000E+01
 0.88500E+02, 0.2987094137135E+02, 0.1000000000000E+02, 0.8776173041240E+02, 0.1000000000000E+01, 0.1649149629201E+01, 0.3120000000000E+01, 0.1434840106631E+01, 0.3120000000000E+01, 0.2737440658352E+03,-0.7159831593603E+01, 0.3760000000000E+01
 0.88575E+02, 0.2987098932163E+02, 0.1000000000000E+02, 0.8776218952655E+02, 0.1000000000000E+01, 0.1649225290488E+01, 0.3120000000000E+01, 0.1434733923771E+01, 0.3120000000000E+01, 0.2737454981090E+03,-0.7158186434683E+01, 0.3760000000000E+01
 0.88650E+02, 0.2987103727240E+02, 0.1000000000000E+02, 0.8776264857672E+02, 0.1000000000000E+01, 0.1649300951889E+01, 0.3120000000000E+01, 0.1434627740871E+01, 0.3120000000000E+01, 0.2737469301834E+03,-0.7156541555210E+01, 0.3760000000000E+01
 0.88725E+02, 0.2987108522457E+02, 0.1000000000000E+02, 0.8776310761667E+02, 0.1000000000000E+01, 0.1649376613388E+01, 0.3120000000000E+01, 0.1434521557903E+01, 0.3120000000000E+01, 0.2737483622271E+03,-0.7154896733903E+01, 0.3760000000000E+01
 0.88800E+02, 0.2987113317724E+02, 0.1000000000000E+02, 0.8776356659112E+02, 0.1000000000000E+01, 0.1649452275000E+01, 0.3120000000000E+01, 0.1434415374896E+01, 0.3120000000000E+01, 0.2737497940667E+03,-0.7153252193742E+01, 0.3760000000000E+01
 0.88875E+02, 0.2987118113130E+02, 0.1000000000000E+02, 0.8776402556178E+02, 0.1000000000000E+01, 0.1649527936711E+01, 0.3120000000000E+01, 0.1434309191821E+01, 0.3120000000000E+01, 0.2737512258958E+03,-0.7151607704321E+01, 0.3760000000000E+01
 0.88950E+02, 0.2987122908587E+02, 0.1000000000000E+02, 0.8776448446767E+02, 0.1000000000000E+01, 0.1649603598535E+01, 0.3120000000000E+01, 0.1434203008707E+01, 0.3120000000000E+01, 0.2737526575229E+03,-0.7149963494821E+01, 0.3760000000000E+01
 0.89025E+02, 0.2987127704183E+02, 0.1000000000000E+02, 0.8776494336532E+02, 0.1000000000000E+01, 0.1649679260457E+01, 0.3120000000000E+01, 0.1434096825524E+01, 0.3120000000000E+01, 0.2737540891257E+03,-0.7148319339164E+01, 0.3760000000000E+01
 0.89100E+02, 0.2987132499830E+02, 0.1000000000000E+02, 0.8776540219961E+02, 0.1000000000000E+01, 0.1649754922493E+01, 0.3120000000000E+01, 0.1433990642301E+01, 0.3120000000000E+01, 0.2737555205310E+03,-0.7146675463348E+01, 0.3760000000000E+01
 0.89175E+02, 0.2987137295616E+02, 0.1000000000000E+02, 0.8776586102602E+02, 0.1000000000000E+01, 0.1649830584628E+01, 0.3120000000000E+01, 0.1433884459011E+01, 0.3120000000000E+01, 0.2737569519130E+03,-0.7145031641905E+01, 0.3760000000000E+01
 0.89250E+02, 0.2987142091452E+02, 0.1000000000000E+02, 0.8776631978780E+02, 0.1000000000000E+01, 0.1649906246875E+01, 0.3120000000000E+01, 0.1433778275680E+01, 0.3120000000000E+01, 0.2737583830935E+03,-0.7143388100916E+01, 0.3760000000000E+01
 0.89325E+02, 0.2987146887428E+02, 0.1000000000000E+02, 0.8776677854310E+02, 0.1000000000000E+01, 0.1649981909222E+01, 0.3120000000000E+01, 0.1433672092282E+01, 0.3120000000000E+01, 0.2737598142552E+03,-0.7141744611575E+01, 0.3760000000000E+01
 0.89400E+02, 0.2987151683455E+02, 0.1000000000000E+02, 0.8776723723405E+02, 0.1000000000000E+01, 0.1650057571681E+01, 0.3120000000000E+01, 0.1433565908843E+01, 0.3120000000000E+01, 0.2737612452162E+03,-0.7140101402729E+01, 0.3760000000000E+01
 0.89475E+02, 0.2987156479620E+02, 0.1000000000000E+02, 0.8776769591692E+02, 0.1000000000000E+01, 0.1650133234240E+01, 0.3120000000000E+01, 0.1433459725337E+01, 0.3120000000000E+01, 0.2737626761535E+03,-0.7138458249037E+01, 0.3760000000000E+01
 0.89550E+02, 0.2987161275836E+02, 0.1000000000000E+02, 0.8776815453790E+02, 0.1000000000000E+01, 0.1650208896912E+01, 0.3120000000000E+01, 0.1433353541791E+01, 0.3120000000000E+01, 0.2737641068977E+03,-0.7136815370723E+01, 0.3760000000000E+01
 0.89625E+02, 0.2987166072192E+02, 0.1000000000000E+02, 0.8776861314952E+02, 0.1000000000000E+01, 0.1650284559682E+01, 0.3120000000000E+01, 0.1433247358176E+01, 0.3120000000000E+01, 0.2737655376140E+03,-0.7135172549794E+01, 0.3760000000000E+01
 0.89700E+02, 0.2987170868598E+02, 0.1000000000000E+02, 0.8776907170063E+02, 0.1000000000000E+01, 0.1650360222566E+01, 0.3120000000000E+01, 0.1433141174522E+01, 0.3120000000000E+01, 0.2737669681417E+03,-0.7133530007440E+01, 0.3760000000000E+01
 0.89775E+02, 0.2987175665143E+02, 0.1000000000000E+02, 0.8776953024068E+02, 0.1000000000000E+01, 0.1650435885549E+01, 0.3120000000000E+01, 0.1433034990798E+01, 0.3120000000000E+01, 0.2737683986364E+03,-0.7131887515658E+01, 0.3760000000000E+01
 0.89850E+02, 0.2987180461739E+02, 0.1000000000000E+02, 0.8776998872050E+02, 0.1000000000000E+01, 0.1650511548645E+01, 0.3120000000000E+01, 0.1432928807036E+01, 0.3120000000000E+01, 0.2737698289431E+03,-0.7130245305712E+01, 0.3760000000000E+01
 0.89925E+02, 0.2987185258475E+02, 0.1000000000000E+02, 0.8777044719214E+02, 0.1000000000000E+01, 0.1650587211840E+01, 0.3120000000000E+01, 0.1432822623204E+01, 0.3120000000000E+01, 0.2737712592257E+03,-0.7128603147259E+01, 0.3760000000000E+01
 0.90000E+02, 0.2987190055261E+02, 0.1000000000000E+02, 0.8777090560244E+02, 0.1000000000000E+01, 0.1650662875149E+01, 0.3120000000000E+01, 0.1432716439333E+01, 0.3120000000000E+01, 0.2737726893170E+03,-0.7126961267188E+01, 0.3760000000000E+01
 0.90075E+02, 0.2987194852186E+02, 0.1000000000000E+02, 0.8777136399993E+02, 0.1000000000000E+01, 0.1650738538556E+01, 0.3120000000000E+01, 0.1432610255393E+01, 0.3120000000000E+01, 0.2737741193699E+03,-0.7125319442239E+01, 0.3760000000000E+01
 0.90150E+02, 0.2987199649163E+02, 0.1000000000000E+02, 0.8777182233833E+02, 0.1000000000000E+01, 0.1650814202077E+01, 0.3120000000000E+01, 0.1432504071413E+01, 0.3120000000000E+01, 0.2737755492384E+03,-0.7123677898488E+01, 0.3760000000000E+01
 0.90225E+02, 0.2987204446278E+02, 0.1000000000000E+02, 0.8777228066658E+02, 0.1000000000000E+01, 0.1650889865697E+01, 0.3120000000000E+01, 0.1432397887365E+01, 0.3120000000000E+01, 0.2737769790767E+03,-0.7122036404255E+01, 0.3760000000000E+01
 0.90300E+02, 0.2987209243444E+02, 0.1000000000000E+02, 0.8777273893724E+02, 0.1000000000000E+01, 0.1650965529430E+01, 0.3120000000000E+01, 0.1432291703277E+01, 0.3120000000000E+01, 0.2737784087354E+03,-0.7120395187169E+01, 0.3760000000000E+01
 0.90375E+02, 0.2987214040749E+02, 0.1000000000000E+02, 0.8777319719626E+02, 0.1000000000000E+01, 0.1651041193262E+01, 0.3120000000000E+01, 0.1432185519120E+01, 0.3120000000000E+01, 0.2737798383592E+03,-0.7118754024254E+01, 0.3760000000000E+01
 0.90450E+02, 0.2987218838106E+02, 0.1000000000000E+02, 0.8777365539281E+02, 0.1000000000000E+01, 0.1651116857209E+01, 0.3120000000000E+01, 0.1432079334923E+01, 0.3120000000000E+01, 0.2737812677881E+03,-0.7117113143189E+01, 0.3760000000000E+01
 0.90525E+02, 0.2987223635601E+02, 0.1000000000000E+02, 0.8777411358388E+02, 0.1000000000000E+01, 0.1651192521253E+01, 0.3120000000000E+01, 0.1431973150657E+01, 0.3120000000000E+01, 0.2737826972014E+03,-0.7115472310617E+01, 0.3760000000000E+01
 0.90600E+02, 0.2987228433148E+02, 0.1000000000000E+02, 0.8777457171169E+02, 0.1000000000000E+01, 0.1651268185412E+01, 0.3120000000000E+01, 0.1431866966351E+01, 0.3120000000000E+01, 0.2737841264173E+03,-0.7113831757545E+01, 0.3760000000000E+01
 0.90675E+02, 0.2987233230833E+02, 0.1000000000000E+02, 0.8777502982966E+02, 0.1000000000000E+01, 0.1651343849669E+01, 0.3120000000000E+01, 0.1431760781976E+01, 0.3120000000000E+01, 0.2737855556040E+03,-0.7112191258347E+01, 0.3760000000000E+01
 0.90750E+02, 0.2987238028571E+02, 0.1000000000000E+02, 0.8777548788825E+02, 0.1000000000000E+01, 0.1651419514040E+01, 0.3120000000000E+01, 0.1431654597562E+01, 0.3120000000000E+01, 0.2737869846055E+03,-0.7110551038078E+01, 0.3760000000000E+01
 0.90825E+02, 0.2987242826446E+02, 0.1000000000000E+02, 0.8777594594060E+02, 0.1000000000000E+01, 0.1651495178510E+01, 0.3120000000000E+01, 0.1431548413078E+01, 0.3120000000000E+01, 0.2737884135890E+03,-0.7108910867422E+01, 0.3760000000000E+01
 0.90900E+02, 0.2987247624373E+02, 0.1000000000000E+02, 0.8777640392914E+02, 0.1000000000000E+01, 0.1651570843094E+01, 0.3120000000000E+01, 0.1431442228554E+01, 0.3120000000000E+01, 0.2737898423734E+03,-0.7107270974781E+01, 0.3760000000000E+01
 0.90975E+02, 0.2987252422439E+02, 0.1000000000000E+02, 0.8777686190853E+02, 0.1000000000000E+01, 0.1651646507777E+01, 0.3120000000000E+01, 0.1431336043961E+01, 0.3120000000000E+01, 0.2737912711308E+03,-0.7105631141335E+01, 0.3760000000000E+01
 0.91050E+02, 0.2987257220557E+02, 0.1000000000000E+02, 0.8777731982792E+02, 0.1000000000000E+01, 0.1651722172574E+01, 0.3120000000000E+01, 0.1431229859328E+01, 0.3120000000000E+01, 0.2737926997009E+03,-0.7103991577244E+01, 0.3760000000000E+01
 0.91125E+02, 0.2987262018812E+02, 0.1000000000000E+02, 0.8777777773982E+02, 0.1000000000000E+01, 0.1651797837470E+01, 0.3120000000000E+01, 0.1431123674627E+01, 0.3120000000000E+01, 0.2737941282491E+03,-0.7102352072086E+01, 0.3760000000000E+01
 0.91200E+02, 0.2987266817121E+02, 0.1000000000000E+02, 0.8777823559112E+02, 0.1000000000000E+01, 0.1651873502479E+01, 0.3120000000000E+01, 0.1431017489884E+01, 0.3120000000000E+01, 0.2737955566084E+03,-0.7100712836246E+01, 0.3760000000000E+01
 0.91275E+02, 0.2987271615567E+02, 0.1000000000000E+02, 0.8777869343340E+02, 0.1000000000000E+01, 0.1651949167588E+01, 0.3120000000000E+01, 0.1430911305073E+01, 0.3120000000000E+01, 0.2737969849409E+03,-0.7099073660343E+01, 0.3760000000000E+01
 0.91350E+02, 0.2987276414065E+02, 0.1000000000000E+02, 0.8777915121248E+02, 0.1000000000000E+01, 0.1652024832811E+01, 0.3120000000000E+01, 0.1430805120221E+01, 0.3120000000000E+01, 0.2737984130763E+03,-0.7097434760010E+01, 0.3760000000000E+01
 0.91425E+02, 0.2987281212701E+02, 0.1000000000000E+02, 0.8777960898571E+02, 0.1000000000000E+01, 0.1652100498132E+01, 0.3120000000000E+01, 0.1430698935300E+01, 0.3120000000000E+01, 0.2737998411948E+03,-0.7095795915684E+01, 0.3760000000000E+01
 0.91500E+02, 0.2987286011390E+02, 0.1000000000000E+02, 0.8778006669915E+02, 0.1000000000000E+01, 0.1652176163568E+01, 0.3120000000000E+01, 0.1430592750339E+01, 0.3120000000000E+01, 0.2738012691269E+03,-0.7094157341931E+01, 0.3760000000000E+01
 0.91575E+02, 0.2987290810217E+02, 0.1000000000000E+02, 0.8778052440287E+02, 0.1000000000000E+01, 0.1652251829103E+01, 0.3120000000000E+01, 0.1430486565309E+01, 0.3120000000000E+01, 0.2738026970301E+03,-0.7092518823010E+01, 0.3760000000000E+01
 0.91650E+02, 0.2987295609096E+02, 0.1000000000000E+02, 0.8778098204583E+02, 0.1000000000000E+01, 0.1652327494752E+01, 0.3120000000000E+01, 0.1430380380238E+01, 0.3120000000000E+01, 0.2738041247438E+03,-0.7090880582053E+01, 0.3760000000000E+01
 0.91725E+02, 0.2987300408113E+02, 0.1000000000000E+02, 0.8778143968116E+02, 0.1000000000000E+01, 0.1652403160499E+01, 0.3120000000000E+01, 0.1430274195098E+01, 0.3120000000000E+01, 0.2738055524350E+03,-0.7089242394502E+01, 0.3760000000000E+01
 0.91800E+02, 0.2987305207183E+02, 0.1000000000000E+02, 0.8778189725727E+02, 0.1000000000000E+01, 0.1652478826361E+01, 0.3120000000000E+01, 0.1430168009918E+01, 0.3120000000000E+01, 0.2738069799416E+03,-0.7087604479635E+01, 0.3760000000000E+01
 0.91875E+02, 0.2987310006390E+02, 0.1000000000000E+02, 0.8778235482350E+02, 0.1000000000000E+01, 0.1652554492322E+01, 0.3120000000000E+01, 0.1430061824668E+01, 0.3120000000000E+01, 0.2738084074189E+03,-0.7085966622677E+01, 0.3760000000000E+01
 0.91950E+02, 0.2987314805651E+02, 0.1000000000000E+02, 0.8778281233244E+02, 0.1000000000000E+01, 0.1652630158397E+01, 0.3120000000000E+01, 0.1429955639378E+01, 0.3120000000000E+01, 0.2738098347174E+03,-0.7084329036360E+01, 0.3760000000000E+01
 0.92025E+02, 0.2987319605048E+02, 0.1000000000000E+02, 0.8778326982773E+02, 0.1000000000000E+01, 0.1652705824572E+01, 0.3120000000000E+01, 0.1429849454018E+01, 0.3120000000000E+01, 0.2738112619747E+03,-0.7082691510267E+01, 0.3760000000000E+01
 0.92100E+02, 0.2987324404499E+02, 0.1000000000000E+02, 0.8778372726722E+02, 0.1000000000000E+01, 0.1652781490860E+01, 0.3120000000000E+01, 0.1429743268618E+01, 0.3120000000000E+01, 0.2738126890580E+03,-0.7081054253120E+01, 0.3760000000000E+01
 0.92175E+02, 0.2987329204087E+02, 0.1000000000000E+02, 0.8778418469630E+02, 0.1000000000000E+01, 0.1652857157247E+01, 0.3120000000000E+01, 0.1429637083148E+01, 0.3120000000000E+01, 0.2738141161103E+03,-0.7079417051530E+01, 0.3760000000000E+01
 0.92250E+02, 0.2987334003729E+02, 0.1000000000000E+02, 0.8778464206790E+02, 0.1000000000000E+01, 0.1652932823749E+01, 0.3120000000000E+01, 0.1429530897638E+01, 0.3120000000000E+01, 0.2738155429834E+03,-0.7077780124317E+01, 0.3760000000000E+01
 0.92325E+02, 0.2987338803508E+02, 0.1000000000000E+02, 0.8778509942821E+02, 0.1000000000000E+01, 0.1653008490350E+01, 0.3120000000000E+01, 0.1429424712059E+01, 0.3120000000000E+01, 0.2738169698224E+03,-0.7076143253191E+01, 0.3760000000000E+01
 0.92400E+02, 0.2987343603340E+02, 0.1000000000000E+02, 0.8778555673201E+02, 0.1000000000000E+01, 0.1653084157065E+01, 0.3120000000000E+01, 0.1429318526438E+01, 0.3120000000000E+01, 0.2738183964854E+03,-0.7074506654129E+01, 0.3760000000000E+01
 0.92475E+02, 0.2987348403309E+02, 0.1000000000000E+02, 0.8778601402371E+02, 0.1000000000000E+01, 0.1653159823880E+01, 0.3120000000000E+01, 0.1429212340748E+01, 0.3120000000000E+01, 0.2738198231121E+03,-0.7072870111318E+01, 0.3760000000000E+01
 0.92550E+02, 0.2987353203331E+02, 0.1000000000000E+02, 0.8778647125673E+02, 0.1000000000000E+01, 0.1653235490808E+01, 0.3120000000000E+01, 0.1429106155018E+01, 0.3120000000000E+01, 0.2738212495556E+03,-0.7071233843136E+01, 0.3760000000000E+01
 0.92625E+02, 0.2987358003491E+02, 0.1000000000000E+02, 0.8778692848367E+02, 0.1000000000000E+01, 0.1653311157836E+01, 0.3120000000000E+01, 0.1428999969218E+01, 0.3120000000000E+01, 0.2738226759817E+03,-0.7069597626876E+01, 0.3760000000000E+01
 0.92700E+02, 0.2987362803704E+02, 0.1000000000000E+02, 0.8778738565157E+02, 0.1000000000000E+01, 0.1653386824978E+01, 0.3120000000000E+01, 0.1428893783377E+01, 0.3120000000000E+01, 0.2738241022236E+03,-0.7067961680944E+01, 0.3760000000000E+01
 0.92775E+02, 0.2987367604055E+02, 0.1000000000000E+02, 0.8778784280852E+02, 0.1000000000000E+01, 0.1653462492219E+01, 0.3120000000000E+01, 0.1428787597467E+01, 0.3120000000000E+01, 0.2738255284328E+03,-0.7066325794556E+01, 0.3760000000000E+01
 0.92850E+02, 0.2987372404459E+02, 0.1000000000000E+02, 0.8778829991054E+02, 0.1000000000000E+01, 0.1653538159574E+01, 0.3120000000000E+01, 0.1428681411516E+01, 0.3120000000000E+01, 0.2738269544707E+03,-0.7064690176620E+01, 0.3760000000000E+01
 0.92925E+02, 0.2987377205000E+02, 0.1000000000000E+02, 0.8778875699845E+02, 0.1000000000000E+01, 0.1653613827029E+01, 0.3120000000000E+01, 0.1428575225495E+01, 0.3120000000000E+01, 0.2738283804659E+03,-0.7063054619631E+01, 0.3760000000000E+01
 0.93000E+02, 0.2987382005595E+02, 0.1000000000000E+02, 0.8778921402993E+02, 0.1000000000000E+01, 0.1653689494598E+01, 0.3120000000000E+01, 0.1428469039433E+01, 0.3120000000000E+01, 0.2738298062851E+03,-0.7061419334179E+01, 0.3760000000000E+01
 0.93075E+02, 0.2987386806326E+02, 0.1000000000000E+02, 0.8778967105210E+02, 0.1000000000000E+01, 0.1653765162267E+01, 0.3120000000000E+01, 0.1428362853302E+01, 0.3120000000000E+01, 0.2738312320767E+03,-0.7059784100829E+01, 0.3760000000000E+01
 0.93150E+02, 0.2987391607112E+02, 0.1000000000000E+02, 0.8779012801758E+02, 0.1000000000000E+01, 0.1653840830049E+01, 0.3120000000000E+01, 0.1428256667129E+01, 0.3120000000000E+01, 0.2738326576916E+03,-0.7058149141534E+01, 0.3760000000000E+01
 0.93225E+02, 0.2987396408034E+02, 0.1000000000000E+02, 0.8779058497479E+02, 0.1000000000000E+01, 0.1653916497931E+01, 0.3120000000000E+01, 0.1428150480887E+01, 0.3120000000000E+01, 0.2738340832819E+03,-0.7056514232772E+01, 0.3760000000000E+01
 0.93300E+02, 0.2987401209010E+02, 0.1000000000000E+02, 0.8779104186936E+02, 0.1000000000000E+01, 0.1653992165928E+01, 0.3120000000000E+01, 0.1428044294604E+01, 0.3120000000000E+01, 0.2738355086770E+03,-0.7054879603185E+01, 0.3760000000000E+01
 0.93375E+02, 0.2987406010123E+02, 0.1000000000000E+02, 0.8779149875911E+02, 0.1000000000000E+01, 0.1654067834024E+01, 0.3120000000000E+01, 0.1427938108252E+01, 0.3120000000000E+01, 0.2738369340585E+03,-0.7053245022659E+01, 0.3760000000000E+01
 0.93450E+02, 0.2987410811290E+02, 0.1000000000000E+02, 0.8779195559159E+02, 0.1000000000000E+01, 0.1654143502234E+01, 0.3120000000000E+01, 0.1427831921858E+01, 0.3120000000000E+01, 0.2738383592613E+03,-0.7051610710904E+01, 0.3760000000000E+01
 0.93525E+02, 0.2987415612594E+02, 0.1000000000000E+02, 0.8779241241344E+02, 0.1000000000000E+01, 0.1654219170543E+01, 0.3120000000000E+01, 0.1427725735394E+01, 0.3120000000000E+01, 0.2738397844323E+03,-0.7049976460526E+01, 0.3760000000000E+01
 0.93600E+02, 0.2987420413952E+02, 0.1000000000000E+02, 0.8779286917770E+02, 0.1000000000000E+01, 0.1654294838967E+01, 0.3120000000000E+01, 0.1427619548889E+01, 0.3120000000000E+01, 0.2738412094238E+03,-0.7048342478729E+01, 0.3760000000000E+01
 0.93675E+02, 0.2987425215447E+02, 0.1000000000000E+02, 0.8779332593296E+02, 0.1000000000000E+01, 0.1654370507491E+01, 0.3120000000000E+01, 0.1427513362314E+01, 0.3120000000000E+01, 0.2738426343886E+03,-0.7046708554067E+01, 0.3760000000000E+01
 0.93750E+02, 0.2987430016995E+02, 0.1000000000000E+02, 0.8779378263140E+02, 0.1000000000000E+01, 0.1654446176129E+01, 0.3120000000000E+01, 0.1427407175698E+01, 0.3120000000000E+01, 0.2738440591762E+03,-0.7045074897288E+01, 0.3760000000000E+01
 0.93825E+02, 0.2987434818681E+02, 0.1000000000000E+02, 0.8779423931972E+02, 0.1000000000000E+01, 0.1654521844867E+01, 0.3120000000000E+01, 0.1427300989012E+01, 0.3120000000000E+01, 0.2738454839336E+03,-0.7043441297503E+01, 0.3760000000000E+01
 0.93900E+02, 0.2987439620420E+02, 0.1000000000000E+02, 0.8779469595116E+02, 0.1000000000000E+01, 0.1654597513718E+01, 0.3120000000000E+01, 0.1427194802284E+01, 0.3120000000000E+01, 0.2738469085137E+03,-0.7041807968919E+01, 0.3760000000000E+01
 0.93975E+02, 0.2987444422297E+02, 0.1000000000000E+02, 0.8779515257357E+02, 0.1000000000000E+01, 0.1654673182670E+01, 0.3120000000000E+01, 0.1427088615487E+01, 0.3120000000000E+01, 0.2738483330669E+03,-0.7040174696488E+01, 0.3760000000000E+01
 0.94050E+02, 0.2987449224227E+02, 0.1000000000000E+02, 0.8779560913774E+02, 0.1000000000000E+01, 0.1654748851736E+01, 0.3120000000000E+01, 0.1426982428648E+01, 0.3120000000000E+01, 0.2738497574385E+03,-0.7038541693013E+01, 0.3760000000000E+01
 0.94125E+02, 0.2987454026294E+02, 0.1000000000000E+02, 0.8779606569233E+02, 0.1000000000000E+01, 0.1654824520901E+01, 0.3120000000000E+01, 0.1426876241740E+01, 0.3120000000000E+01, 0.2738511817816E+03,-0.7036908746636E+01, 0.3760000000000E+01
 0.94200E+02, 0.2987458828416E+02, 0.1000000000000E+02, 0.8779652219305E+02, 0.1000000000000E+01, 0.1654900190181E+01, 0.3120000000000E+01, 0.1426770054790E+01, 0.3120000000000E+01, 0.2738526059569E+03,-0.7035276070045E+01, 0.3760000000000E+01
 0.94275E+02, 0.2987463630674E+02, 0.1000000000000E+02, 0.8779697868267E+02, 0.1000000000000E+01, 0.1654975859561E+01, 0.3120000000000E+01, 0.1426663867770E+01, 0.3120000000000E+01, 0.2738540300987E+03,-0.7033643445764E+01, 0.3760000000000E+01
 0.94350E+02, 0.2987468432987E+02, 0.1000000000000E+02, 0.8779743511537E+02, 0.1000000000000E+01, 0.1655051529055E+01, 0.3120000000000E+01, 0.1426557680708E+01, 0.3120000000000E+01, 0.2738554540631E+03,-0.7032011093970E+01, 0.3760000000000E+01
 0.94425E+02, 0.2987473235435E+02, 0.1000000000000E+02, 0.8779789153699E+02, 0.1000000000000E+01, 0.1655127198648E+01, 0.3120000000000E+01, 0.1426451493576E+01, 0.3120000000000E+01, 0.2738568779943E+03,-0.7030378796661E+01, 0.3760000000000E+01
 0.94500E+02, 0.2987478037939E+02, 0.1000000000000E+02, 0.8779834790163E+02, 0.1000000000000E+01, 0.1655202868356E+01, 0.3120000000000E+01, 0.1426345306403E+01, 0.3120000000000E+01, 0.2738583017479E+03,-0.7028746773999E+01, 0.3760000000000E+01
 0.94575E+02, 0.2987482840579E+02, 0.1000000000000E+02, 0.8779880426200E+02, 0.1000000000000E+01, 0.1655278538164E+01, 0.3120000000000E+01, 0.1426239119161E+01, 0.3120000000000E+01, 0.2738597254896E+03,-0.7027114801461E+01, 0.3760000000000E+01
 0.94650E+02, 0.2987487643273E+02, 0.1000000000000E+02, 0.8779926056305E+02, 0.1000000000000E+01, 0.1655354208086E+01, 0.3120000000000E+01, 0.1426132931875E+01, 0.3120000000000E+01, 0.2738611490461E+03,-0.7025483094363E+01, 0.3760000000000E+01
 0.94725E+02, 0.2987492446104E+02, 0.1000000000000E+02, 0.8779971685499E+02, 0.1000000000000E+01, 0.1655429878108E+01, 0.3120000000000E+01, 0.1426026744521E+01, 0.3120000000000E+01, 0.2738625725758E+03,-0.7023851451153E+01, 0.3760000000000E+01
 0.94800E+02, 0.2987497248990E+02, 0.1000000000000E+02, 0.8780017309018E+02, 0.1000000000000E+01, 0.1655505548244E+01, 0.3120000000000E+01, 0.1425920557124E+01, 0.3120000000000E+01, 0.2738639959284E+03,-0.7022220071410E+01, 0.3760000000000E+01
 0.94875E+02, 0.2987502052012E+02, 0.1000000000000E+02, 0.8780062931834E+02, 0.1000000000000E+01, 0.1655581218480E+01, 0.3120000000000E+01, 0.1425814369657E+01, 0.3120000000000E+01, 0.2738654192605E+03,-0.7020588747150E+01, 0.3760000000000E+01
 0.94950E+02, 0.2987506855089E+02, 0.1000000000000E+02, 0.8780108548861E+02, 0.1000000000000E+01, 0.1655656888831E+01, 0.3120000000000E+01, 0.1425708182148E+01, 0.3120000000000E+01, 0.2738668424120E+03,-0.7018957690475E+01, 0.3760000000000E+01
 0.95025E+02, 0.2987511658301E+02, 0.1000000000000E+02, 0.8780154164625E+02, 0.1000000000000E+01, 0.1655732559282E+01, 0.3120000000000E+01, 0.1425601994569E+01, 0.3120000000000E+01, 0.2738682655254E+03,-0.7017326698384E+01, 0.3760000000000E+01
 0.95100E+02, 0.2987516461569E+02, 0.1000000000000E+02, 0.8780199775309E+02, 0.1000000000000E+01, 0.1655808229847E+01, 0.3120000000000E+01, 0.1425495806948E+01, 0.3120000000000E+01, 0.2738696884807E+03,-0.7015695968101E+01, 0.3760000000000E+01
 0.95175E+02, 0.2987521264973E+02, 0.1000000000000E+02, 0.8780245384706E+02, 0.1000000000000E+01, 0.1655883900511E+01, 0.3120000000000E+01, 0.1425389619257E+01, 0.3120000000000E+01, 0.2738711113970E+03,-0.7014065296636E+01, 0.3760000000000E+01
 0.95250E+02, 0.2987526068433E+02, 0.1000000000000E+02, 0.8780290988792E+02, 0.1000000000000E+01, 0.1655959571291E+01, 0.3120000000000E+01, 0.1425283431524E+01, 0.3120000000000E+01, 0.2738725341478E+03,-0.7012434885441E+01, 0.3760000000000E+01
 0.95325E+02, 0.2987530872027E+02, 0.1000000000000E+02, 0.8780336591849E+02, 0.1000000000000E+01, 0.1656035242170E+01, 0.3120000000000E+01, 0.1425177243721E+01, 0.3120000000000E+01, 0.2738739568679E+03,-0.7010804538933E+01, 0.3760000000000E+01
 0.95400E+02, 0.2987535675678E+02, 0.1000000000000E+02, 0.8780382189306E+02, 0.1000000000000E+01, 0.1656110913164E+01, 0.3120000000000E+01, 0.1425071055876E+01, 0.3120000000000E+01, 0.2738753794131E+03,-0.7009174456823E+01, 0.3760000000000E+01
 0.95475E+02, 0.2987540479464E+02, 0.1000000000000E+02, 0.8780427785650E+02, 0.1000000000000E+01, 0.1656186584257E+01, 0.3120000000000E+01, 0.1424964867961E+01, 0.3120000000000E+01, 0.2738768019251E+03,-0.7007544432050E+01, 0.3760000000000E+01
 0.95550E+02, 0.2987545283305E+02, 0.1000000000000E+02, 0.8780473376660E+02, 0.1000000000000E+01, 0.1656262255465E+01, 0.3120000000000E+01, 0.1424858680003E+01, 0.3120000000000E+01, 0.2738782242709E+03,-0.7005914673804E+01, 0.3760000000000E+01
 0.95625E+02, 0.2987550087283E+02, 0.1000000000000E+02, 0.8780518966802E+02, 0.1000000000000E+01, 0.1656337926773E+01, 0.3120000000000E+01, 0.1424752491975E+01, 0.3120000000000E+01, 0.2738796465909E+03,-0.7004284969681E+01, 0.3760000000000E+01
 0.95700E+02, 0.2987554891315E+02, 0.1000000000000E+02, 0.8780564551408E+02, 0.1000000000000E+01, 0.1656413598196E+01, 0.3120000000000E+01, 0.1424646303905E+01, 0.3120000000000E+01, 0.2738810687382E+03,-0.7002655533552E+01, 0.3760000000000E+01
 0.95775E+02, 0.2987559695484E+02, 0.1000000000000E+02, 0.8780610134748E+02, 0.1000000000000E+01, 0.1656489269718E+01, 0.3120000000000E+01, 0.1424540115765E+01, 0.3120000000000E+01, 0.2738824908475E+03,-0.7001026157971E+01, 0.3760000000000E+01
 0.95850E+02, 0.2987564499708E+02, 0.1000000000000E+02, 0.8780655712812E+02, 0.1000000000000E+01, 0.1656564941355E+01, 0.3120000000000E+01, 0.1424433927582E+01, 0.3120000000000E+01, 0.2738839127922E+03,-0.6999397045125E+01, 0.3760000000000E+01
 0.95925E+02, 0.2987569304067E+02, 0.1000000000000E+02, 0.8780701290087E+02, 0.1000000000000E+01, 0.1656640613092E+01, 0.3120000000000E+01, 0.1424327739329E+01, 0.3120000000000E+01, 0.2738853347138E+03,-0.6997767988045E+01, 0.3760000000000E+01
 0.96000E+02, 0.2987574108483E+02, 0.1000000000000E+02, 0.8780746861521E+02, 0.1000000000000E+01, 0.1656716284944E+01, 0.3120000000000E+01, 0.1424221551034E+01, 0.3120000000000E+01, 0.2738867564531E+03,-0.6996139197615E+01, 0.3760000000000E+01
 0.96075E+02, 0.2987578913034E+02, 0.1000000000000E+02, 0.8780792432308E+02, 0.1000000000000E+01, 0.1656791956895E+01, 0.3120000000000E+01, 0.1424115362668E+01, 0.3120000000000E+01, 0.2738881781737E+03,-0.6994510467363E+01, 0.3760000000000E+01
 0.96150E+02, 0.2987583717640E+02, 0.1000000000000E+02, 0.8780837997380E+02, 0.1000000000000E+01, 0.1656867628961E+01, 0.3120000000000E+01, 0.1424009174260E+01, 0.3120000000000E+01, 0.2738895997160E+03,-0.6992881998355E+01, 0.3760000000000E+01
 0.96225E+02, 0.2987588522382E+02, 0.1000000000000E+02, 0.8780883561675E+02, 0.1000000000000E+01, 0.1656943301128E+01, 0.3120000000000E+01, 0.1423902985782E+01, 0.3120000000000E+01, 0.2738910212355E+03,-0.6991253589470E+01, 0.3760000000000E+01
 0.96300E+02, 0.2987593327180E+02, 0.1000000000000E+02, 0.8780929120280E+02, 0.1000000000000E+01, 0.1657018973408E+01, 0.3120000000000E+01, 0.1423796797261E+01, 0.3120000000000E+01, 0.2738924425775E+03,-0.6989625444332E+01, 0.3760000000000E+01
 0.96375E+02, 0.2987598132114E+02, 0.1000000000000E+02, 0.8780974678279E+02, 0.1000000000000E+01, 0.1657094645789E+01, 0.3120000000000E+01, 0.1423690608669E+01, 0.3120000000000E+01, 0.2738938639020E+03,-0.6987997355990E+01, 0.3760000000000E+01
 0.96450E+02, 0.2987602937103E+02, 0.1000000000000E+02, 0.8781020230573E+02, 0.1000000000000E+01, 0.1657170318284E+01, 0.3120000000000E+01, 0.1423584420035E+01, 0.3120000000000E+01, 0.2738952850486E+03,-0.6986369531936E+01, 0.3760000000000E+01
 0.96525E+02, 0.2987607742227E+02, 0.1000000000000E+02, 0.8781065781937E+02, 0.1000000000000E+01, 0.1657245990880E+01, 0.3120000000000E+01, 0.1423478231331E+01, 0.3120000000000E+01, 0.2738967061676E+03,-0.6984741768345E+01, 0.3760000000000E+01
 0.96600E+02, 0.2987612547408E+02, 0.1000000000000E+02, 0.8781111328006E+02, 0.1000000000000E+01, 0.1657321663590E+01, 0.3120000000000E+01, 0.1423372042584E+01, 0.3120000000000E+01, 0.2738981271215E+03,-0.6983114264730E+01, 0.3760000000000E+01
 0.96675E+02, 0.2987617352724E+02, 0.1000000000000E+02, 0.8781156873131E+02, 0.1000000000000E+01, 0.1657397336400E+01, 0.3120000000000E+01, 0.1423265853766E+01, 0.3120000000000E+01, 0.2738995480471E+03,-0.6981486820990E+01, 0.3760000000000E+01
 0.96750E+02, 0.2987622158096E+02, 0.1000000000000E+02, 0.8781202412603E+02, 0.1000000000000E+01, 0.1657473009325E+01, 0.3120000000000E+01, 0.1423159664906E+01, 0.3120000000000E+01, 0.2739009687967E+03,-0.6979859642401E+01, 0.3760000000000E+01
 0.96825E+02, 0.2987626963604E+02, 0.1000000000000E+02, 0.8781247951241E+02, 0.1000000000000E+01, 0.1657548682350E+01, 0.3120000000000E+01, 0.1423053475975E+01, 0.3120000000000E+01, 0.2739023895216E+03,-0.6978232522019E+01, 0.3760000000000E+01
 0.96900E+02, 0.2987631769167E+02, 0.1000000000000E+02, 0.8781293484382E+02, 0.1000000000000E+01, 0.1657624355489E+01, 0.3120000000000E+01, 0.1422947287001E+01, 0.3120000000000E+01, 0.2739038100750E+03,-0.6976605664881E+01, 0.3760000000000E+01
 0.96975E+02, 0.2987636574866E+02, 0.1000000000000E+02, 0.8781339016902E+02, 0.1000000000000E+01, 0.1657700028729E+01, 0.3120000000000E+01, 0.1422841097957E+01, 0.3120000000000E+01, 0.2739052306105E+03,-0.6974978863342E+01, 0.3760000000000E+01
 0.97050E+02, 0.2987641380621E+02, 0.1000000000000E+02, 0.8781384543700E+02, 0.1000000000000E+01, 0.1657775702083E+01, 0.3120000000000E+01, 0.1422734908869E+01, 0.3120000000000E+01, 0.2739066509674E+03,-0.6973352325642E+01, 0.3760000000000E+01
 0.97125E+02, 0.2987646186511E+02, 0.1000000000000E+02, 0.8781430069797E+02, 0.1000000000000E+01, 0.1657851375538E+01, 0.3120000000000E+01, 0.1422628719711E+01, 0.3120000000000E+01, 0.2739080713040E+03,-0.6971725845537E+01, 0.3760000000000E+01
 0.97200E+02, 0.2987650992458E+02, 0.1000000000000E+02, 0.8781475590296E+02, 0.1000000000000E+01, 0.1657927049107E+01, 0.3120000000000E+01, 0.1422522530510E+01, 0.3120000000000E+01, 0.2739094914658E+03,-0.6970099627985E+01, 0.3760000000000E+01
 0.97275E+02, 0.2987655798539E+02, 0.1000000000000E+02, 0.8781521110079E+02, 0.1000000000000E+01, 0.1658002722777E+01, 0.3120000000000E+01, 0.1422416341239E+01, 0.3120000000000E+01, 0.2739109116069E+03,-0.6968473469989E+01, 0.3760000000000E+01
 0.97350E+02, 0.2987660604677E+02, 0.1000000000000E+02, 0.8781566624206E+02, 0.1000000000000E+01, 0.1658078396561E+01, 0.3120000000000E+01, 0.1422310151924E+01, 0.3120000000000E+01, 0.2739123315715E+03,-0.6966847574792E+01, 0.3760000000000E+01
 0.97425E+02, 0.2987665410950E+02, 0.1000000000000E+02, 0.8781612137355E+02, 0.1000000000000E+01, 0.1658154070445E+01, 0.3120000000000E+01, 0.1422203962539E+01, 0.3120000000000E+01, 0.2739137515069E+03,-0.6965221741472E+01, 0.3760000000000E+01
 0.97500E+02, 0.2987670217280E+02, 0.1000000000000E+02, 0.8781657645255E+02, 0.1000000000000E+01, 0.1658229744444E+01, 0.3120000000000E+01, 0.1422097773111E+01, 0.3120000000000E+01, 0.2739151712787E+03,-0.6963596166594E+01, 0.3760000000000E+01
 0.97575E+02, 0.2987675023744E+02, 0.1000000000000E+02, 0.8781703152094E+02, 0.1000000000000E+01, 0.1658305418543E+01, 0.3120000000000E+01, 0.1421991583612E+01, 0.3120000000000E+01, 0.2739165910187E+03,-0.6961970654183E+01, 0.3760000000000E+01
 0.97650E+02, 0.2987679830265E+02, 0.1000000000000E+02, 0.8781748653745E+02, 0.1000000000000E+01, 0.1658381092757E+01, 0.3120000000000E+01, 0.1421885394070E+01, 0.3120000000000E+01, 0.2739180105970E+03,-0.6960345397657E+01, 0.3760000000000E+01
 0.97725E+02, 0.2987684636921E+02, 0.1000000000000E+02, 0.8781794154693E+02, 0.1000000000000E+01, 0.1658456767071E+01, 0.3120000000000E+01, 0.1421779204457E+01, 0.3120000000000E+01, 0.2739194301547E+03,-0.6958720199618E+01, 0.3760000000000E+01
 0.97800E+02, 0.2987689443633E+02, 0.1000000000000E+02, 0.8781839650078E+02, 0.1000000000000E+01, 0.1658532441500E+01, 0.3120000000000E+01, 0.1421673014801E+01, 0.3120000000000E+01, 0.2739208495389E+03,-0.6957095263581E+01, 0.3760000000000E+01
 0.97875E+02, 0.2987694250481E+02, 0.1000000000000E+02, 0.8781885144305E+02, 0.1000000000000E+01, 0.1658608116029E+01, 0.3120000000000E+01, 0.1421566825074E+01, 0.3120000000000E+01, 0.2739222688884E+03,-0.6955470389799E+01, 0.3760000000000E+01
 0.97950E+02, 0.2987699057385E+02, 0.1000000000000E+02, 0.8781930633581E+02, 0.1000000000000E+01, 0.1658683790673E+01, 0.3120000000000E+01, 0.1421460635303E+01, 0.3120000000000E+01, 0.2739236880835E+03,-0.6953845775763E+01, 0.3760000000000E+01
 0.98025E+02, 0.2987703864424E+02, 0.1000000000000E+02, 0.8781976121402E+02, 0.1000000000000E+01, 0.1658759465416E+01, 0.3120000000000E+01, 0.1421354445462E+01, 0.3120000000000E+01, 0.2739251072346E+03,-0.6952221221916E+01, 0.3760000000000E+01
 0.98100E+02, 0.2987708671520E+02, 0.1000000000000E+02, 0.8782021604331E+02, 0.1000000000000E+01, 0.1658835140275E+01, 0.3120000000000E+01, 0.1421248255578E+01, 0.3120000000000E+01, 0.2739265262331E+03,-0.6950596927957E+01, 0.3760000000000E+01
 0.98175E+02, 0.2987713478750E+02, 0.1000000000000E+02, 0.8782067086246E+02, 0.1000000000000E+01, 0.1658910815234E+01, 0.3120000000000E+01, 0.1421142065623E+01, 0.3120000000000E+01, 0.2739279452014E+03,-0.6948972690441E+01, 0.3760000000000E+01
 0.98250E+02, 0.2987718286038E+02, 0.1000000000000E+02, 0.8782112562992E+02, 0.1000000000000E+01, 0.1658986490308E+01, 0.3120000000000E+01, 0.1421035875624E+01, 0.3120000000000E+01, 0.2739293640084E+03,-0.6947348714377E+01, 0.3760000000000E+01
 0.98325E+02, 0.2987723093460E+02, 0.1000000000000E+02, 0.8782158038433E+02, 0.1000000000000E+01, 0.1659062165482E+01, 0.3120000000000E+01, 0.1420929685554E+01, 0.3120000000000E+01, 0.2739307827762E+03,-0.6945724802088E+01, 0.3760000000000E+01
 0.98400E+02, 0.2987727900939E+02, 0.1000000000000E+02, 0.8782203508998E+02, 0.1000000000000E+01, 0.1659137840770E+01, 0.3120000000000E+01, 0.1420823495441E+01, 0.3120000000000E+01, 0.2739322013919E+03,-0.6944101144096E+01, 0.3760000000000E+01
 0.98475E+02, 0.2987732708553E+02, 0.1000000000000E+02, 0.8782248978455E+02, 0.1000000000000E+01, 0.1659213516160E+01, 0.3120000000000E+01, 0.1420717305257E+01, 0.3120000000000E+01, 0.2739336199744E+03,-0.6942477545158E+01, 0.3760000000000E+01
 0.98550E+02, 0.2987737516224E+02, 0.1000000000000E+02, 0.8782294442420E+02, 0.1000000000000E+01, 0.1659289191663E+01, 0.3120000000000E+01, 0.1420611115029E+01, 0.3120000000000E+01, 0.2739350383857E+03,-0.6940854210264E+01, 0.3760000000000E+01
 0.98625E+02, 0.2987742324029E+02, 0.1000000000000E+02, 0.8782339905586E+02, 0.1000000000000E+01, 0.1659364867268E+01, 0.3120000000000E+01, 0.1420504924730E+01, 0.3120000000000E+01, 0.2739364567734E+03,-0.6939230932614E+01, 0.3760000000000E+01
 0.98700E+02, 0.2987747131891E+02, 0.1000000000000E+02, 0.8782385363607E+02, 0.1000000000000E+01, 0.1659440542986E+01, 0.3120000000000E+01, 0.1420398734388E+01, 0.3120000000000E+01, 0.2739378750006E+03,-0.6937607915659E+01, 0.3760000000000E+01
 0.98775E+02, 0.2987751939888E+02, 0.1000000000000E+02, 0.8782430820677E+02, 0.1000000000000E+01, 0.1659516218806E+01, 0.3120000000000E+01, 0.1420292543975E+01, 0.3120000000000E+01, 0.2739392931995E+03,-0.6935984954872E+01, 0.3760000000000E+01
 0.98850E+02, 0.2987756747942E+02, 0.1000000000000E+02, 0.8782476272366E+02, 0.1000000000000E+01, 0.1659591894740E+01, 0.3120000000000E+01, 0.1420186353518E+01, 0.3120000000000E+01, 0.2739407112306E+03,-0.6934362257094E+01, 0.3760000000000E+01
 0.98925E+02, 0.2987761556131E+02, 0.1000000000000E+02, 0.8782521723009E+02, 0.1000000000000E+01, 0.1659667570774E+01, 0.3120000000000E+01, 0.1420080162990E+01, 0.3120000000000E+01, 0.2739421292306E+03,-0.6932739618256E+01, 0.3760000000000E+01
 0.99000E+02, 0.2987766364377E+02, 0.1000000000000E+02, 0.8782567168759E+02, 0.1000000000000E+01, 0.1659743246923E+01, 0.3120000000000E+01, 0.1419973972418E+01, 0.3120000000000E+01, 0.2739435470778E+03,-0.6931117238534E+01, 0.3760000000000E+01
 0.99075E+02, 0.2987771172757E+02, 0.1000000000000E+02, 0.8782612613224E+02, 0.1000000000000E+01, 0.1659818923173E+01, 0.3120000000000E+01, 0.1419867781775E+01, 0.3120000000000E+01, 0.2739449648864E+03,-0.6929494916383E+01, 0.3760000000000E+01
 0.99150E+02, 0.2987775981195E+02, 0.1000000000000E+02, 0.8782658052894E+02, 0.1000000000000E+01, 0.1659894599537E+01, 0.3120000000000E+01, 0.1419761591089E+01, 0.3120000000000E+01, 0.2739463825455E+03,-0.6927872853429E+01, 0.3760000000000E+01
 0.99225E+02, 0.2987780789767E+02, 0.1000000000000E+02, 0.8782703491376E+02, 0.1000000000000E+01, 0.1659970276001E+01, 0.3120000000000E+01, 0.1419655400330E+01, 0.3120000000000E+01, 0.2739478001688E+03,-0.6926250848175E+01, 0.3760000000000E+01
 0.99300E+02, 0.2987785598396E+02, 0.1000000000000E+02, 0.8782748924618E+02, 0.1000000000000E+01, 0.1660045952581E+01, 0.3120000000000E+01, 0.1419549209528E+01, 0.3120000000000E+01, 0.2739492176288E+03,-0.6924629103744E+01, 0.3760000000000E+01
 0.99375E+02, 0.2987790407160E+02, 0.1000000000000E+02, 0.8782794357104E+02, 0.1000000000000E+01, 0.1660121629261E+01, 0.3120000000000E+01, 0.1419443018655E+01, 0.3120000000000E+01, 0.2739506350665E+03,-0.6923007418065E+01, 0.3760000000000E+01
 0.99450E+02, 0.2987795215981E+02, 0.1000000000000E+02, 0.8782839784078E+02, 0.1000000000000E+01, 0.1660197306055E+01, 0.3120000000000E+01, 0.1419336827738E+01, 0.3120000000000E+01, 0.2739520523323E+03,-0.6921385992696E+01, 0.3760000000000E+01
 0.99525E+02, 0.2987800024937E+02, 0.1000000000000E+02, 0.8782885210230E+02, 0.1000000000000E+01, 0.1660272982950E+01, 0.3120000000000E+01, 0.1419230636750E+01, 0.3120000000000E+01, 0.2739534695739E+03,-0.6919764627410E+01, 0.3760000000000E+01
 0.99600E+02, 0.2987804833950E+02, 0.1000000000000E+02, 0.8782930631200E+02, 0.1000000000000E+01, 0.1660348659960E+01, 0.3120000000000E+01, 0.1419124445718E+01, 0.3120000000000E+01, 0.2739548866540E+03,-0.6918143516940E+01, 0.3760000000000E+01
 0.99675E+02, 0.2987809643097E+02, 0.1000000000000E+02, 0.8782976051227E+02, 0.1000000000000E+01, 0.1660424337070E+01, 0.3120000000000E+01, 0.1419018254614E+01, 0.3120000000000E+01, 0.2739563037058E+03,-0.6916522467728E+01, 0.3760000000000E+01
 0.99750E+02, 0.2987814452302E+02, 0.1000000000000E+02, 0.8783021466356E+02, 0.1000000000000E+01, 0.1660500014295E+01, 0.3120000000000E+01, 0.1418912063467E+01, 0.3120000000000E+01, 0.2739577206051E+03,-0.6914901674952E+01, 0.3760000000000E+01
 0.99825E+02, 0.2987819261641E+02, 0.1000000000000E+02, 0.8783066880183E+02, 0.1000000000000E+01, 0.1660575691621E+01, 0.3120000000000E+01, 0.1418805872247E+01, 0.3120000000000E+01, 0.2739591374649E+03,-0.6913280941916E+01, 0.3760000000000E+01
 0.99900E+02, 0.2987824071038E+02, 0.1000000000000E+02, 0.8783112289202E+02, 0.1000000000000E+01, 0.1660651369061E+01, 0.3120000000000E+01, 0.1418699680984E+01, 0.3120000000000E+01, 0.2739605541749E+03,-0.6911660465695E+01, 0.3760000000000E+01
 0.99975E+02, 0.2987828880568E+02, 0.1000000000000E+02, 0.8783157696742E+02, 0.1000000000000E+01, 0.1660727046602E+01, 0.3120000000000E+01, 0.1418593489649E+01, 0.3120000000000E+01, 0.2739619708402E+03,-0.6910040053077E+01, 0.3760000000000E+01
 0.10005E+03, 0.2987833690157E+02, 0.1000000000000E+02, 0.8783203099846E+02, 0.1000000000000E+01, 0.1660802724258E+01, 0.3120000000000E+01, 0.1418487298271E+01, 0.3120000000000E+01, 0.2739633873671E+03,-0.6908419893200E+01, 0.3760000000000E+01
 0.10013E+03, 0.2987838499880E+02, 0.1000000000000E+02, 0.8783248501463E+02, 0.1000000000000E+01, 0.1660878402014E+01, 0.3120000000000E+01, 0.1418381106820E+01, 0.3120000000000E+01, 0.2739648038490E+03,-0.6906799794172E+01, 0.3760000000000E+01
 0.10020E+03, 0.2987843309661E+02, 0.1000000000000E+02, 0.8783293898110E+02, 0.1000000000000E+01, 0.1660954079885E+01, 0.3120000000000E+01, 0.1418274915326E+01, 0.3120000000000E+01, 0.2739662201759E+03,-0.6905179954994E+01, 0.3760000000000E+01
 0.10028E+03, 0.2987848119575E+02, 0.1000000000000E+02, 0.8783339293890E+02, 0.1000000000000E+01, 0.1661029757856E+01, 0.3120000000000E+01, 0.1418168723759E+01, 0.3120000000000E+01, 0.2739676364771E+03,-0.6903560174003E+01, 0.3760000000000E+01
 0.10035E+03, 0.2987852929547E+02, 0.1000000000000E+02, 0.8783384684382E+02, 0.1000000000000E+01, 0.1661105435942E+01, 0.3120000000000E+01, 0.1418062532149E+01, 0.3120000000000E+01, 0.2739690526134E+03,-0.6901940649574E+01, 0.3760000000000E+01
 0.10043E+03, 0.2987857739653E+02, 0.1000000000000E+02, 0.8783430073955E+02, 0.1000000000000E+01, 0.1661181114129E+01, 0.3120000000000E+01, 0.1417956340467E+01, 0.3120000000000E+01, 0.2739704687224E+03,-0.6900321185996E+01, 0.3760000000000E+01
 0.10050E+03, 0.2987862549818E+02, 0.1000000000000E+02, 0.8783475458595E+02, 0.1000000000000E+01, 0.1661256792430E+01, 0.3120000000000E+01, 0.1417850148741E+01, 0.3120000000000E+01, 0.2739718846776E+03,-0.6898701975632E+01, 0.3760000000000E+01
 0.10058E+03, 0.2987867360116E+02, 0.1000000000000E+02, 0.8783520842094E+02, 0.1000000000000E+01, 0.1661332470832E+01, 0.3120000000000E+01, 0.1417743956943E+01, 0.3120000000000E+01, 0.2739733005986E+03,-0.6897082828582E+01, 0.3760000000000E+01
 0.10065E+03, 0.2987872170473E+02, 0.1000000000000E+02, 0.8783566220746E+02, 0.1000000000000E+01, 0.1661408149349E+01, 0.3120000000000E+01, 0.1417637765101E+01, 0.3120000000000E+01, 0.2739747163683E+03,-0.6895463934749E+01, 0.3760000000000E+01
 0.10073E+03, 0.2987876980962E+02, 0.1000000000000E+02, 0.8783611598156E+02, 0.1000000000000E+01, 0.1661483827966E+01, 0.3120000000000E+01, 0.1417531573187E+01, 0.3120000000000E+01, 0.2739761321008E+03,-0.6893845105074E+01, 0.3760000000000E+01
 0.10080E+03, 0.2987881791511E+02, 0.1000000000000E+02, 0.8783656970699E+02, 0.1000000000000E+01, 0.1661559506698E+01, 0.3120000000000E+01, 0.1417425381228E+01, 0.3120000000000E+01, 0.2739775476815E+03,-0.6892226527004E+01, 0.3760000000000E+01
 0.10088E+03, 0.2987886602193E+02, 0.1000000000000E+02, 0.8783702342168E+02, 0.1000000000000E+01, 0.1661635185530E+01, 0.3120000000000E+01, 0.1417319189198E+01, 0.3120000000000E+01, 0.2739789632299E+03,-0.6890608011434E+01, 0.3760000000000E+01
 0.10095E+03, 0.2987891412933E+02, 0.1000000000000E+02, 0.8783747708811E+02, 0.1000000000000E+01, 0.1661710864478E+01, 0.3120000000000E+01, 0.1417212997124E+01, 0.3120000000000E+01, 0.2739803786280E+03,-0.6888989751142E+01, 0.3760000000000E+01
 0.10103E+03, 0.2987896223807E+02, 0.1000000000000E+02, 0.8783793074334E+02, 0.1000000000000E+01, 0.1661786543526E+01, 0.3120000000000E+01, 0.1417106804977E+01, 0.3120000000000E+01, 0.2739817939923E+03,-0.6887371548695E+01, 0.3760000000000E+01
 0.10110E+03, 0.2987901034739E+02, 0.1000000000000E+02, 0.8783838434951E+02, 0.1000000000000E+01, 0.1661862222689E+01, 0.3120000000000E+01, 0.1417000612786E+01, 0.3120000000000E+01, 0.2739832092038E+03,-0.6885753600372E+01, 0.3760000000000E+01
 0.10118E+03, 0.2987905845805E+02, 0.1000000000000E+02, 0.8783883794319E+02, 0.1000000000000E+01, 0.1661937901952E+01, 0.3120000000000E+01, 0.1416894420523E+01, 0.3120000000000E+01, 0.2739846243777E+03,-0.6884135718676E+01, 0.3760000000000E+01
 0.10125E+03, 0.2987910656930E+02, 0.1000000000000E+02, 0.8783929148800E+02, 0.1000000000000E+01, 0.1662013581330E+01, 0.3120000000000E+01, 0.1416788228215E+01, 0.3120000000000E+01, 0.2739860393991E+03,-0.6882518088598E+01, 0.3760000000000E+01
 0.10133E+03, 0.2987915468187E+02, 0.1000000000000E+02, 0.8783974502232E+02, 0.1000000000000E+01, 0.1662089260809E+01, 0.3120000000000E+01, 0.1416682035836E+01, 0.3120000000000E+01, 0.2739874543891E+03,-0.6880900522729E+01, 0.3760000000000E+01
 0.10140E+03, 0.2987920279504E+02, 0.1000000000000E+02, 0.8784019851030E+02, 0.1000000000000E+01, 0.1662164940402E+01, 0.3120000000000E+01, 0.1416575843412E+01, 0.3120000000000E+01, 0.2739888692348E+03,-0.6879283203302E+01, 0.3760000000000E+01
 0.10148E+03, 0.2987925090953E+02, 0.1000000000000E+02, 0.8784065198457E+02, 0.1000000000000E+01, 0.1662240620096E+01, 0.3120000000000E+01, 0.1416469650915E+01, 0.3120000000000E+01, 0.2739902840389E+03,-0.6877665949780E+01, 0.3760000000000E+01
 0.10155E+03, 0.2987929902462E+02, 0.1000000000000E+02, 0.8784110540931E+02, 0.1000000000000E+01, 0.1662316299905E+01, 0.3120000000000E+01, 0.1416363458375E+01, 0.3120000000000E+01, 0.2739916986886E+03,-0.6876048951710E+01, 0.3760000000000E+01
 0.10163E+03, 0.2987934714103E+02, 0.1000000000000E+02, 0.8784155882475E+02, 0.1000000000000E+01, 0.1662391979815E+01, 0.3120000000000E+01, 0.1416257265762E+01, 0.3120000000000E+01, 0.2739931133107E+03,-0.6874432011804E+01, 0.3760000000000E+01
 0.10170E+03, 0.2987939525804E+02, 0.1000000000000E+02, 0.8784201219090E+02, 0.1000000000000E+01, 0.1662467659839E+01, 0.3120000000000E+01, 0.1416151073104E+01, 0.3120000000000E+01, 0.2739945277791E+03,-0.6872815327541E+01, 0.3760000000000E+01
 0.10178E+03, 0.2987944337638E+02, 0.1000000000000E+02, 0.8784246554830E+02, 0.1000000000000E+01, 0.1662543339964E+01, 0.3120000000000E+01, 0.1416044880375E+01, 0.3120000000000E+01, 0.2739959422214E+03,-0.6871198702138E+01, 0.3760000000000E+01
 0.10185E+03, 0.2987949149530E+02, 0.1000000000000E+02, 0.8784291885537E+02, 0.1000000000000E+01, 0.1662619020203E+01, 0.3120000000000E+01, 0.1415938687600E+01, 0.3120000000000E+01, 0.2739973565070E+03,-0.6869582329562E+01, 0.3760000000000E+01
 0.10193E+03, 0.2987953961556E+02, 0.1000000000000E+02, 0.8784337215021E+02, 0.1000000000000E+01, 0.1662694700543E+01, 0.3120000000000E+01, 0.1415832494754E+01, 0.3120000000000E+01, 0.2739987707556E+03,-0.6867966022594E+01, 0.3760000000000E+01
 0.10200E+03, 0.2987958773641E+02, 0.1000000000000E+02, 0.8784382540043E+02, 0.1000000000000E+01, 0.1662770380998E+01, 0.3120000000000E+01, 0.1415726301862E+01, 0.3120000000000E+01, 0.2740001848651E+03,-0.6866349963806E+01, 0.3760000000000E+01
 0.10208E+03, 0.2987963585858E+02, 0.1000000000000E+02, 0.8784427863707E+02, 0.1000000000000E+01, 0.1662846061554E+01, 0.3120000000000E+01, 0.1415620108899E+01, 0.3120000000000E+01, 0.2740015989336E+03,-0.6864733967942E+01, 0.3760000000000E+01
 0.10215E+03, 0.2987968398135E+02, 0.1000000000000E+02, 0.8784473182634E+02, 0.1000000000000E+01, 0.1662921742224E+01, 0.3120000000000E+01, 0.1415513915890E+01, 0.3120000000000E+01, 0.2740030128545E+03,-0.6863118225081E+01, 0.3760000000000E+01
 0.10223E+03, 0.2987973210545E+02, 0.1000000000000E+02, 0.8784518500268E+02, 0.1000000000000E+01, 0.1662997422995E+01, 0.3120000000000E+01, 0.1415407722809E+01, 0.3120000000000E+01, 0.2740044267362E+03,-0.6861502545397E+01, 0.3760000000000E+01
 0.10230E+03, 0.2987978023014E+02, 0.1000000000000E+02, 0.8784563813307E+02, 0.1000000000000E+01, 0.1663073103881E+01, 0.3120000000000E+01, 0.1415301529684E+01, 0.3120000000000E+01, 0.2740058404747E+03,-0.6859887114898E+01, 0.3760000000000E+01
 0.10238E+03, 0.2987982835616E+02, 0.1000000000000E+02, 0.8784609125349E+02, 0.1000000000000E+01, 0.1663148784867E+01, 0.3120000000000E+01, 0.1415195336486E+01, 0.3120000000000E+01, 0.2740072541836E+03,-0.6858271748006E+01, 0.3760000000000E+01
 0.10245E+03, 0.2987987648277E+02, 0.1000000000000E+02, 0.8784654432377E+02, 0.1000000000000E+01, 0.1663224465968E+01, 0.3120000000000E+01, 0.1415089143243E+01, 0.3120000000000E+01, 0.2740086677360E+03,-0.6856656631703E+01, 0.3760000000000E+01
 0.10253E+03, 0.2987992461071E+02, 0.1000000000000E+02, 0.8784699738553E+02, 0.1000000000000E+01, 0.1663300147170E+01, 0.3120000000000E+01, 0.1414982949927E+01, 0.3120000000000E+01, 0.2740100812631E+03,-0.6855041576659E+01, 0.3760000000000E+01
 0.10260E+03, 0.2987997273924E+02, 0.1000000000000E+02, 0.8784745039725E+02, 0.1000000000000E+01, 0.1663375828487E+01, 0.3120000000000E+01, 0.1414876756567E+01, 0.3120000000000E+01, 0.2740114946344E+03,-0.6853426775691E+01, 0.3760000000000E+01
 0.10268E+03, 0.2988002086910E+02, 0.1000000000000E+02, 0.8784790339824E+02, 0.1000000000000E+01, 0.1663451509904E+01, 0.3120000000000E+01, 0.1414770563134E+01, 0.3120000000000E+01, 0.2740129079733E+03,-0.6851812033719E+01, 0.3760000000000E+01
 0.10275E+03, 0.2988006899956E+02, 0.1000000000000E+02, 0.8784835635091E+02, 0.1000000000000E+01, 0.1663527191436E+01, 0.3120000000000E+01, 0.1414664369656E+01, 0.3120000000000E+01, 0.2740143211617E+03,-0.6850197548283E+01, 0.3760000000000E+01
 0.10283E+03, 0.2988011713134E+02, 0.1000000000000E+02, 0.8784880929573E+02, 0.1000000000000E+01, 0.1663602873068E+01, 0.3120000000000E+01, 0.1414558176105E+01, 0.3120000000000E+01, 0.2740157343270E+03,-0.6848583116062E+01, 0.3760000000000E+01
 0.10290E+03, 0.2988016526371E+02, 0.1000000000000E+02, 0.8784926218959E+02, 0.1000000000000E+01, 0.1663678554816E+01, 0.3120000000000E+01, 0.1414451982509E+01, 0.3120000000000E+01, 0.2740171473332E+03,-0.6846968943242E+01, 0.3760000000000E+01
 0.10298E+03, 0.2988021339741E+02, 0.1000000000000E+02, 0.8784971507464E+02, 0.1000000000000E+01, 0.1663754236664E+01, 0.3120000000000E+01, 0.1414345788841E+01, 0.3120000000000E+01, 0.2740185603134E+03,-0.6845354828759E+01, 0.3760000000000E+01
 0.10305E+03, 0.2988026153171E+02, 0.1000000000000E+02, 0.8785016791151E+02, 0.1000000000000E+01, 0.1663829918627E+01, 0.3120000000000E+01, 0.1414239595127E+01, 0.3120000000000E+01, 0.2740199731433E+03,-0.6843740964953E+01, 0.3760000000000E+01
 0.10313E+03, 0.2988030966734E+02, 0.1000000000000E+02, 0.8785062073541E+02, 0.1000000000000E+01, 0.1663905600690E+01, 0.3120000000000E+01, 0.1414133401341E+01, 0.3120000000000E+01, 0.2740213859341E+03,-0.6842127164526E+01, 0.3760000000000E+01
 0.10320E+03, 0.2988035780356E+02, 0.1000000000000E+02, 0.8785107351457E+02, 0.1000000000000E+01, 0.1663981282868E+01, 0.3120000000000E+01, 0.1414027207510E+01, 0.3120000000000E+01, 0.2740227985854E+03,-0.6840513614386E+01, 0.3760000000000E+01
 0.10328E+03, 0.2988040594110E+02, 0.1000000000000E+02, 0.8785152628204E+02, 0.1000000000000E+01, 0.1664056965147E+01, 0.3120000000000E+01, 0.1413921013606E+01, 0.3120000000000E+01, 0.2740242112016E+03,-0.6838900125538E+01, 0.3760000000000E+01
 0.10335E+03, 0.2988045407925E+02, 0.1000000000000E+02, 0.8785197900127E+02, 0.1000000000000E+01, 0.1664132647541E+01, 0.3120000000000E+01, 0.1413814819656E+01, 0.3120000000000E+01, 0.2740256236673E+03,-0.6837286888168E+01, 0.3760000000000E+01
 0.10343E+03, 0.2988050221871E+02, 0.1000000000000E+02, 0.8785243171174E+02, 0.1000000000000E+01, 0.1664208330035E+01, 0.3120000000000E+01, 0.1413708625635E+01, 0.3120000000000E+01, 0.2740270361071E+03,-0.6835673711574E+01, 0.3760000000000E+01
 0.10350E+03, 0.2988055035878E+02, 0.1000000000000E+02, 0.8785288437485E+02, 0.1000000000000E+01, 0.1664284012644E+01, 0.3120000000000E+01, 0.1413602431567E+01, 0.3120000000000E+01, 0.2740284483992E+03,-0.6834060783684E+01, 0.3760000000000E+01
 0.10358E+03, 0.2988059850017E+02, 0.1000000000000E+02, 0.8785333702398E+02, 0.1000000000000E+01, 0.1664359695354E+01, 0.3120000000000E+01, 0.1413496237427E+01, 0.3120000000000E+01, 0.2740298606489E+03,-0.6832447921354E+01, 0.3760000000000E+01
 0.10365E+03, 0.2988064664216E+02, 0.1000000000000E+02, 0.8785378962842E+02, 0.1000000000000E+01, 0.1664435378178E+01, 0.3120000000000E+01, 0.1413390043241E+01, 0.3120000000000E+01, 0.2740312727594E+03,-0.6830835310074E+01, 0.3760000000000E+01
 0.10373E+03, 0.2988069478546E+02, 0.1000000000000E+02, 0.8785424222192E+02, 0.1000000000000E+01, 0.1664511061103E+01, 0.3120000000000E+01, 0.1413283848983E+01, 0.3120000000000E+01, 0.2740326848371E+03,-0.6829222756729E+01, 0.3760000000000E+01
 0.10380E+03, 0.2988074292938E+02, 0.1000000000000E+02, 0.8785469476692E+02, 0.1000000000000E+01, 0.1664586744143E+01, 0.3120000000000E+01, 0.1413177654679E+01, 0.3120000000000E+01, 0.2740340967635E+03,-0.6827610454942E+01, 0.3760000000000E+01
 0.10388E+03, 0.2988079107461E+02, 0.1000000000000E+02, 0.8785514730421E+02, 0.1000000000000E+01, 0.1664662427283E+01, 0.3120000000000E+01, 0.1413071460302E+01, 0.3120000000000E+01, 0.2740355086673E+03,-0.6825998213176E+01, 0.3760000000000E+01
 0.10395E+03, 0.2988083922044E+02, 0.1000000000000E+02, 0.8785559979277E+02, 0.1000000000000E+01, 0.1664738110539E+01, 0.3120000000000E+01, 0.1412965265879E+01, 0.3120000000000E+01, 0.2740369204191E+03,-0.6824386221608E+01, 0.3760000000000E+01
 0.10403E+03, 0.2988088736760E+02, 0.1000000000000E+02, 0.8785605227026E+02, 0.1000000000000E+01, 0.1664813793895E+01, 0.3120000000000E+01, 0.1412859071384E+01, 0.3120000000000E+01, 0.2740383321376E+03,-0.6822774295724E+01, 0.3760000000000E+01
 0.10410E+03, 0.2988093551535E+02, 0.1000000000000E+02, 0.8785650470281E+02, 0.1000000000000E+01, 0.1664889477365E+01, 0.3120000000000E+01, 0.1412752876843E+01, 0.3120000000000E+01, 0.2740397437161E+03,-0.6821162613281E+01, 0.3760000000000E+01
 0.10418E+03, 0.2988098366443E+02, 0.1000000000000E+02, 0.8785695712377E+02, 0.1000000000000E+01, 0.1664965160937E+01, 0.3120000000000E+01, 0.1412646682229E+01, 0.3120000000000E+01, 0.2740411552596E+03,-0.6819550996552E+01, 0.3760000000000E+01
 0.10425E+03, 0.2988103181411E+02, 0.1000000000000E+02, 0.8785740949317E+02, 0.1000000000000E+01, 0.1665040844623E+01, 0.3120000000000E+01, 0.1412540487569E+01, 0.3120000000000E+01, 0.2740425666425E+03,-0.6817939632439E+01, 0.3760000000000E+01
 0.10433E+03, 0.2988107996511E+02, 0.1000000000000E+02, 0.8785786185756E+02, 0.1000000000000E+01, 0.1665116528409E+01, 0.3120000000000E+01, 0.1412434292837E+01, 0.3120000000000E+01, 0.2740439780111E+03,-0.6816328325679E+01, 0.3760000000000E+01
 0.10440E+03, 0.2988112811671E+02, 0.1000000000000E+02, 0.8785831417158E+02, 0.1000000000000E+01, 0.1665192212311E+01, 0.3120000000000E+01, 0.1412328098058E+01, 0.3120000000000E+01, 0.2740453892226E+03,-0.6814717269467E+01, 0.3760000000000E+01
 0.10448E+03, 0.2988117626963E+02, 0.1000000000000E+02, 0.8785876647837E+02, 0.1000000000000E+01, 0.1665267896313E+01, 0.3120000000000E+01, 0.1412221903207E+01, 0.3120000000000E+01, 0.2740468004128E+03,-0.6813106274331E+01, 0.3760000000000E+01
 0.10455E+03, 0.2988122442316E+02, 0.1000000000000E+02, 0.8785921873719E+02, 0.1000000000000E+01, 0.1665343580430E+01, 0.3120000000000E+01, 0.1412115708310E+01, 0.3120000000000E+01, 0.2740482114535E+03,-0.6811495527770E+01, 0.3760000000000E+01
 0.10463E+03, 0.2988127257800E+02, 0.1000000000000E+02, 0.8785967098554E+02, 0.1000000000000E+01, 0.1665419264647E+01, 0.3120000000000E+01, 0.1412009513340E+01, 0.3120000000000E+01, 0.2740496224628E+03,-0.6809884843771E+01, 0.3760000000000E+01
 0.10470E+03, 0.2988132073346E+02, 0.1000000000000E+02, 0.8786012318675E+02, 0.1000000000000E+01, 0.1665494948979E+01, 0.3120000000000E+01, 0.1411903318323E+01, 0.3120000000000E+01, 0.2740510333252E+03,-0.6808274406938E+01, 0.3760000000000E+01
 0.10478E+03, 0.2988136889022E+02, 0.1000000000000E+02, 0.8786057537951E+02, 0.1000000000000E+01, 0.1665570633412E+01, 0.3120000000000E+01, 0.1411797123234E+01, 0.3120000000000E+01, 0.2740524441625E+03,-0.6806664034263E+01, 0.3760000000000E+01
 0.10485E+03, 0.2988141704760E+02, 0.1000000000000E+02, 0.8786102752232E+02, 0.1000000000000E+01, 0.1665646317960E+01, 0.3120000000000E+01, 0.1411690928098E+01, 0.3120000000000E+01, 0.2740538548441E+03,-0.6805053909558E+01, 0.3760000000000E+01
 0.10493E+03, 0.2988146520629E+02, 0.1000000000000E+02, 0.8786147965300E+02, 0.1000000000000E+01, 0.1665722002608E+01, 0.3120000000000E+01, 0.1411584732890E+01, 0.3120000000000E+01, 0.2740552654891E+03,-0.6803443851251E+01, 0.3760000000000E+01
 0.10500E+03, 0.2988151336558E+02, 0.1000000000000E+02, 0.8786193174275E+02, 0.1000000000000E+01, 0.1665797687371E+01, 0.3120000000000E+01, 0.1411478537635E+01, 0.3120000000000E+01, 0.2740566760066E+03,-0.6801834035334E+01, 0.3760000000000E+01
 0.10508E+03, 0.2988156152620E+02, 0.1000000000000E+02, 0.8786238381940E+02, 0.1000000000000E+01, 0.1665873372234E+01, 0.3120000000000E+01, 0.1411372342308E+01, 0.3120000000000E+01, 0.2740580864845E+03,-0.6800224281794E+01, 0.3760000000000E+01
 0.10515E+03, 0.2988160968742E+02, 0.1000000000000E+02, 0.8786283585159E+02, 0.1000000000000E+01, 0.1665949057212E+01, 0.3120000000000E+01, 0.1411266146934E+01, 0.3120000000000E+01, 0.2740594968237E+03,-0.6798614775117E+01, 0.3760000000000E+01
 0.10523E+03, 0.2988165784995E+02, 0.1000000000000E+02, 0.8786328787045E+02, 0.1000000000000E+01, 0.1666024742291E+01, 0.3120000000000E+01, 0.1411159951487E+01, 0.3120000000000E+01, 0.2740609071227E+03,-0.6797005332991E+01, 0.3760000000000E+01
 0.10530E+03, 0.2988170601310E+02, 0.1000000000000E+02, 0.8786373984291E+02, 0.1000000000000E+01, 0.1666100427485E+01, 0.3120000000000E+01, 0.1411053755993E+01, 0.3120000000000E+01, 0.2740623172771E+03,-0.6795396141023E+01, 0.3760000000000E+01
 0.10538E+03, 0.2988175417756E+02, 0.1000000000000E+02, 0.8786419180622E+02, 0.1000000000000E+01, 0.1666176112779E+01, 0.3120000000000E+01, 0.1410947560427E+01, 0.3120000000000E+01, 0.2740637274042E+03,-0.6793787007613E+01, 0.3760000000000E+01
 0.10545E+03, 0.2988180234263E+02, 0.1000000000000E+02, 0.8786464372335E+02, 0.1000000000000E+01, 0.1666251798188E+01, 0.3120000000000E+01, 0.1410841364814E+01, 0.3120000000000E+01, 0.2740651373874E+03,-0.6792178124327E+01, 0.3760000000000E+01
 0.10553E+03, 0.2988185050901E+02, 0.1000000000000E+02, 0.8786509563191E+02, 0.1000000000000E+01, 0.1666327483697E+01, 0.3120000000000E+01, 0.1410735169128E+01, 0.3120000000000E+01, 0.2740665473450E+03,-0.6790569297871E+01, 0.3760000000000E+01
 0.10560E+03, 0.2988189867600E+02, 0.1000000000000E+02, 0.8786554749272E+02, 0.1000000000000E+01, 0.1666403169322E+01, 0.3120000000000E+01, 0.1410628973396E+01, 0.3120000000000E+01, 0.2740679571539E+03,-0.6788960722504E+01, 0.3760000000000E+01
 0.10568E+03, 0.2988194684431E+02, 0.1000000000000E+02, 0.8786599934161E+02, 0.1000000000000E+01, 0.1666478855047E+01, 0.3120000000000E+01, 0.1410522777590E+01, 0.3120000000000E+01, 0.2740693669268E+03,-0.6787352209763E+01, 0.3760000000000E+01
 0.10575E+03, 0.2988199501323E+02, 0.1000000000000E+02, 0.8786645114384E+02, 0.1000000000000E+01, 0.1666554540886E+01, 0.3120000000000E+01, 0.1410416581738E+01, 0.3120000000000E+01, 0.2740707765542E+03,-0.6785743945398E+01, 0.3760000000000E+01
 0.10583E+03, 0.2988204318345E+02, 0.1000000000000E+02, 0.8786690293891E+02, 0.1000000000000E+01, 0.1666630226826E+01, 0.3120000000000E+01, 0.1410310385812E+01, 0.3120000000000E+01, 0.2740721861606E+03,-0.6784135740892E+01, 0.3760000000000E+01
 0.10590E+03, 0.2988209135430E+02, 0.1000000000000E+02, 0.8786735468921E+02, 0.1000000000000E+01, 0.1666705912881E+01, 0.3120000000000E+01, 0.1410204189840E+01, 0.3120000000000E+01, 0.2740735956275E+03,-0.6782527778939E+01, 0.3760000000000E+01
 0.10598E+03, 0.2988213952645E+02, 0.1000000000000E+02, 0.8786780642561E+02, 0.1000000000000E+01, 0.1666781599036E+01, 0.3120000000000E+01, 0.1410097993795E+01, 0.3120000000000E+01, 0.2740750050523E+03,-0.6780919885896E+01, 0.3760000000000E+01
 0.10605E+03, 0.2988218769922E+02, 0.1000000000000E+02, 0.8786825811756E+02, 0.1000000000000E+01, 0.1666857285306E+01, 0.3120000000000E+01, 0.1409991797702E+01, 0.3120000000000E+01, 0.2740764143385E+03,-0.6779312237255E+01, 0.3760000000000E+01
 0.10613E+03, 0.2988223587329E+02, 0.1000000000000E+02, 0.8786870979913E+02, 0.1000000000000E+01, 0.1666932971677E+01, 0.3120000000000E+01, 0.1409885601537E+01, 0.3120000000000E+01, 0.2740778235937E+03,-0.6777704649778E+01, 0.3760000000000E+01
 0.10620E+03, 0.2988228404799E+02, 0.1000000000000E+02, 0.8786916143409E+02, 0.1000000000000E+01, 0.1667008658163E+01, 0.3120000000000E+01, 0.1409779405325E+01, 0.3120000000000E+01, 0.2740792327036E+03,-0.6776097311263E+01, 0.3760000000000E+01
 0.10628E+03, 0.2988233222398E+02, 0.1000000000000E+02, 0.8786961306045E+02, 0.1000000000000E+01, 0.1667084344749E+01, 0.3120000000000E+01, 0.1409673209039E+01, 0.3120000000000E+01, 0.2740806417879E+03,-0.6774490033181E+01, 0.3760000000000E+01
 0.10635E+03, 0.2988238040060E+02, 0.1000000000000E+02, 0.8787006463972E+02, 0.1000000000000E+01, 0.1667160031449E+01, 0.3120000000000E+01, 0.1409567012706E+01, 0.3120000000000E+01, 0.2740820507254E+03,-0.6772883000671E+01, 0.3760000000000E+01
 0.10643E+03, 0.2988242857853E+02, 0.1000000000000E+02, 0.8787051620616E+02, 0.1000000000000E+01, 0.1667235718250E+01, 0.3120000000000E+01, 0.1409460816301E+01, 0.3120000000000E+01, 0.2740834596240E+03,-0.6771276036076E+01, 0.3760000000000E+01
 0.10650E+03, 0.2988247675707E+02, 0.1000000000000E+02, 0.8787096773046E+02, 0.1000000000000E+01, 0.1667311405166E+01, 0.3120000000000E+01, 0.1409354619848E+01, 0.3120000000000E+01, 0.2740848683915E+03,-0.6769669312516E+01, 0.3760000000000E+01
 0.10658E+03, 0.2988252493691E+02, 0.1000000000000E+02, 0.8787141924536E+02, 0.1000000000000E+01, 0.1667387092182E+01, 0.3120000000000E+01, 0.1409248423322E+01, 0.3120000000000E+01, 0.2740862771308E+03,-0.6768062647771E+01, 0.3760000000000E+01
 0.10665E+03, 0.2988257311738E+02, 0.1000000000000E+02, 0.8787187071454E+02, 0.1000000000000E+01, 0.1667462779313E+01, 0.3120000000000E+01, 0.1409142226749E+01, 0.3120000000000E+01, 0.2740876857276E+03,-0.6766456233764E+01, 0.3760000000000E+01
 0.10673E+03, 0.2988262129915E+02, 0.1000000000000E+02, 0.8787232217290E+02, 0.1000000000000E+01, 0.1667538466545E+01, 0.3120000000000E+01, 0.1409036030102E+01, 0.3120000000000E+01, 0.2740890942920E+03,-0.6764849879597E+01, 0.3760000000000E+01
 0.10680E+03, 0.2988266948154E+02, 0.1000000000000E+02, 0.8787277358258E+02, 0.1000000000000E+01, 0.1667614153891E+01, 0.3120000000000E+01, 0.1408929833408E+01, 0.3120000000000E+01, 0.2740905027045E+03,-0.6763243774417E+01, 0.3760000000000E+01
 0.10688E+03, 0.2988271766524E+02, 0.1000000000000E+02, 0.8787322498594E+02, 0.1000000000000E+01, 0.1667689841338E+01, 0.3120000000000E+01, 0.1408823636641E+01, 0.3120000000000E+01, 0.2740919110987E+03,-0.6761637730240E+01, 0.3760000000000E+01
 0.10695E+03, 0.2988276584956E+02, 0.1000000000000E+02, 0.8787367634328E+02, 0.1000000000000E+01, 0.1667765528900E+01, 0.3120000000000E+01, 0.1408717439827E+01, 0.3120000000000E+01, 0.2740933193494E+03,-0.6760031928076E+01, 0.3760000000000E+01
 0.10703E+03, 0.2988281403518E+02, 0.1000000000000E+02, 0.8787412768868E+02, 0.1000000000000E+01, 0.1667841216562E+01, 0.3120000000000E+01, 0.1408611242939E+01, 0.3120000000000E+01, 0.2740947275641E+03,-0.6758426192371E+01, 0.3760000000000E+01
 0.10710E+03, 0.2988286222142E+02, 0.1000000000000E+02, 0.8787457898903E+02, 0.1000000000000E+01, 0.1667916904338E+01, 0.3120000000000E+01, 0.1408505046004E+01, 0.3120000000000E+01, 0.2740961356384E+03,-0.6756820701374E+01, 0.3760000000000E+01
 0.10718E+03, 0.2988291040896E+02, 0.1000000000000E+02, 0.8787503028046E+02, 0.1000000000000E+01, 0.1667992592216E+01, 0.3120000000000E+01, 0.1408398848995E+01, 0.3120000000000E+01, 0.2740975436861E+03,-0.6755215271419E+01, 0.3760000000000E+01
 0.10725E+03, 0.2988295859713E+02, 0.1000000000000E+02, 0.8787548152839E+02, 0.1000000000000E+01, 0.1668068280207E+01, 0.3120000000000E+01, 0.1408292651939E+01, 0.3120000000000E+01, 0.2740989515983E+03,-0.6753610087696E+01, 0.3760000000000E+01
 0.10733E+03, 0.2988300678660E+02, 0.1000000000000E+02, 0.8787593276337E+02, 0.1000000000000E+01, 0.1668143968300E+01, 0.3120000000000E+01, 0.1408186454809E+01, 0.3120000000000E+01, 0.2741003594713E+03,-0.6752004962085E+01, 0.3760000000000E+01
 0.10740E+03, 0.2988305497669E+02, 0.1000000000000E+02, 0.8787638395532E+02, 0.1000000000000E+01, 0.1668219656506E+01, 0.3120000000000E+01, 0.1408080257633E+01, 0.3120000000000E+01, 0.2741017672102E+03,-0.6750400084936E+01, 0.3760000000000E+01
 0.10748E+03, 0.2988310316808E+02, 0.1000000000000E+02, 0.8787683513506E+02, 0.1000000000000E+01, 0.1668295344814E+01, 0.3120000000000E+01, 0.1407974060382E+01, 0.3120000000000E+01, 0.2741031749122E+03,-0.6748795270135E+01, 0.3760000000000E+01
 0.10755E+03, 0.2988315136010E+02, 0.1000000000000E+02, 0.8787728627102E+02, 0.1000000000000E+01, 0.1668371033236E+01, 0.3120000000000E+01, 0.1407867863084E+01, 0.3120000000000E+01, 0.2741045824778E+03,-0.6747190700439E+01, 0.3760000000000E+01
 0.10763E+03, 0.2988319955342E+02, 0.1000000000000E+02, 0.8787773739575E+02, 0.1000000000000E+01, 0.1668446721759E+01, 0.3120000000000E+01, 0.1407761665712E+01, 0.3120000000000E+01, 0.2741059900096E+03,-0.6745586192849E+01, 0.3760000000000E+01
 0.10770E+03, 0.2988324774736E+02, 0.1000000000000E+02, 0.8787818847323E+02, 0.1000000000000E+01, 0.1668522410395E+01, 0.3120000000000E+01, 0.1407655468293E+01, 0.3120000000000E+01, 0.2741073973941E+03,-0.6743981932483E+01, 0.3760000000000E+01
 0.10778E+03, 0.2988329594260E+02, 0.1000000000000E+02, 0.8787863954394E+02, 0.1000000000000E+01, 0.1668598099133E+01, 0.3120000000000E+01, 0.1407549270800E+01, 0.3120000000000E+01, 0.2741088047590E+03,-0.6742377729094E+01, 0.3760000000000E+01
 0.10785E+03, 0.2988334413847E+02, 0.1000000000000E+02, 0.8787909057351E+02, 0.1000000000000E+01, 0.1668673787985E+01, 0.3120000000000E+01, 0.1407443073260E+01, 0.3120000000000E+01, 0.2741102119954E+03,-0.6740773768034E+01, 0.3760000000000E+01
 0.10793E+03, 0.2988339233564E+02, 0.1000000000000E+02, 0.8787954158606E+02, 0.1000000000000E+01, 0.1668749476938E+01, 0.3120000000000E+01, 0.1407336875645E+01, 0.3120000000000E+01, 0.2741116191800E+03,-0.6739169872081E+01, 0.3760000000000E+01
 0.10800E+03, 0.2988344053343E+02, 0.1000000000000E+02, 0.8787999256062E+02, 0.1000000000000E+01, 0.1668825166005E+01, 0.3120000000000E+01, 0.1407230677983E+01, 0.3120000000000E+01, 0.2741130262463E+03,-0.6737566222761E+01, 0.3760000000000E+01
 0.10808E+03, 0.2988348873253E+02, 0.1000000000000E+02, 0.8788044351976E+02, 0.1000000000000E+01, 0.1668900855173E+01, 0.3120000000000E+01, 0.1407124480247E+01, 0.3120000000000E+01, 0.2741144332656E+03,-0.6735962632111E+01, 0.3760000000000E+01
 0.10815E+03, 0.2988353693225E+02, 0.1000000000000E+02, 0.8788089443469E+02, 0.1000000000000E+01, 0.1668976544455E+01, 0.3120000000000E+01, 0.1407018282464E+01, 0.3120000000000E+01, 0.2741158401472E+03,-0.6734359290975E+01, 0.3760000000000E+01
 0.10823E+03, 0.2988358513326E+02, 0.1000000000000E+02, 0.8788134534032E+02, 0.1000000000000E+01, 0.1669052233837E+01, 0.3120000000000E+01, 0.1406912084606E+01, 0.3120000000000E+01, 0.2741172470010E+03,-0.6732756008074E+01, 0.3760000000000E+01
 0.10830E+03, 0.2988363333491E+02, 0.1000000000000E+02, 0.8788179620346E+02, 0.1000000000000E+01, 0.1669127923335E+01, 0.3120000000000E+01, 0.1406805886701E+01, 0.3120000000000E+01, 0.2741186537224E+03,-0.6731152966878E+01, 0.3760000000000E+01
 0.10838E+03, 0.2988368153785E+02, 0.1000000000000E+02, 0.8788224705546E+02, 0.1000000000000E+01, 0.1669203612932E+01, 0.3120000000000E+01, 0.1406699688722E+01, 0.3120000000000E+01, 0.2741200604103E+03,-0.6729549988555E+01, 0.3760000000000E+01
 0.10845E+03, 0.2988372974142E+02, 0.1000000000000E+02, 0.8788269786229E+02, 0.1000000000000E+01, 0.1669279302645E+01, 0.3120000000000E+01, 0.1406593490695E+01, 0.3120000000000E+01, 0.2741214669574E+03,-0.6727947254934E+01, 0.3760000000000E+01
 0.10853E+03, 0.2988377794629E+02, 0.1000000000000E+02, 0.8788314865851E+02, 0.1000000000000E+01, 0.1669354992457E+01, 0.3120000000000E+01, 0.1406487292594E+01, 0.3120000000000E+01, 0.2741228734727E+03,-0.6726344587385E+01, 0.3760000000000E+01
 0.10860E+03, 0.2988382615179E+02, 0.1000000000000E+02, 0.8788359941074E+02, 0.1000000000000E+01, 0.1669430682384E+01, 0.3120000000000E+01, 0.1406381094445E+01, 0.3120000000000E+01, 0.2741242798508E+03,-0.6724742157853E+01, 0.3760000000000E+01
 0.10868E+03, 0.2988387435858E+02, 0.1000000000000E+02, 0.8788405015271E+02, 0.1000000000000E+01, 0.1669506372412E+01, 0.3120000000000E+01, 0.1406274896222E+01, 0.3120000000000E+01, 0.2741256861982E+03,-0.6723139796249E+01, 0.3760000000000E+01
 0.10875E+03, 0.2988392256600E+02, 0.1000000000000E+02, 0.8788450085003E+02, 0.1000000000000E+01, 0.1669582062554E+01, 0.3120000000000E+01, 0.1406168697951E+01, 0.3120000000000E+01, 0.2741270924063E+03,-0.6721537675348E+01, 0.3760000000000E+01
 0.10883E+03, 0.2988397077472E+02, 0.1000000000000E+02, 0.8788495153895E+02, 0.1000000000000E+01, 0.1669657752797E+01, 0.3120000000000E+01, 0.1406062499606E+01, 0.3120000000000E+01, 0.2741284985897E+03,-0.6719935614050E+01, 0.3760000000000E+01
 0.10890E+03, 0.2988401898407E+02, 0.1000000000000E+02, 0.8788540218322E+02, 0.1000000000000E+01, 0.1669733443153E+01, 0.3120000000000E+01, 0.1405956301213E+01, 0.3120000000000E+01, 0.2741299046338E+03,-0.6718333796955E+01, 0.3760000000000E+01
 0.10898E+03, 0.2988406719471E+02, 0.1000000000000E+02, 0.8788585281629E+02, 0.1000000000000E+01, 0.1669809133611E+01, 0.3120000000000E+01, 0.1405850102746E+01, 0.3120000000000E+01, 0.2741313106442E+03,-0.6716732043562E+01, 0.3760000000000E+01
 0.10905E+03, 0.2988411540599E+02, 0.1000000000000E+02, 0.8788630340743E+02, 0.1000000000000E+01, 0.1669884824182E+01, 0.3120000000000E+01, 0.1405743904231E+01, 0.3120000000000E+01, 0.2741327165239E+03,-0.6715130529166E+01, 0.3760000000000E+01
 0.10913E+03, 0.2988416361856E+02, 0.1000000000000E+02, 0.8788675398550E+02, 0.1000000000000E+01, 0.1669960514855E+01, 0.3120000000000E+01, 0.1405637705642E+01, 0.3120000000000E+01, 0.2741341223642E+03,-0.6713529080699E+01, 0.3760000000000E+01
 0.10920E+03, 0.2988421183176E+02, 0.1000000000000E+02, 0.8788720452252E+02, 0.1000000000000E+01, 0.1670036205641E+01, 0.3120000000000E+01, 0.1405531507005E+01, 0.3120000000000E+01, 0.2741355280764E+03,-0.6711927874658E+01, 0.3760000000000E+01
 0.10928E+03, 0.2988426004625E+02, 0.1000000000000E+02, 0.8788765504951E+02, 0.1000000000000E+01, 0.1670111896528E+01, 0.3120000000000E+01, 0.1405425308293E+01, 0.3120000000000E+01, 0.2741369337585E+03,-0.6710326726618E+01, 0.3760000000000E+01
 0.10935E+03, 0.2988430826138E+02, 0.1000000000000E+02, 0.8788810553028E+02, 0.1000000000000E+01, 0.1670187587530E+01, 0.3120000000000E+01, 0.1405319109533E+01, 0.3120000000000E+01, 0.2741383392967E+03,-0.6708725826225E+01, 0.3760000000000E+01
 0.10943E+03, 0.2988435647780E+02, 0.1000000000000E+02, 0.8788855600170E+02, 0.1000000000000E+01, 0.1670263278632E+01, 0.3120000000000E+01, 0.1405212910699E+01, 0.3120000000000E+01, 0.2741397448069E+03,-0.6707124985683E+01, 0.3760000000000E+01
 0.10950E+03, 0.2988440469485E+02, 0.1000000000000E+02, 0.8788900643073E+02, 0.1000000000000E+01, 0.1670338969848E+01, 0.3120000000000E+01, 0.1405106711816E+01, 0.3120000000000E+01, 0.2741411501850E+03,-0.6705524388230E+01, 0.3760000000000E+01
 0.10958E+03, 0.2988445291320E+02, 0.1000000000000E+02, 0.8788945684702E+02, 0.1000000000000E+01, 0.1670414661165E+01, 0.3120000000000E+01, 0.1405000512860E+01, 0.3120000000000E+01, 0.2741425555246E+03,-0.6703923855422E+01, 0.3760000000000E+01
 0.10965E+03, 0.2988450113218E+02, 0.1000000000000E+02, 0.8788990722210E+02, 0.1000000000000E+01, 0.1670490352595E+01, 0.3120000000000E+01, 0.1404894313855E+01, 0.3120000000000E+01, 0.2741439607357E+03,-0.6702323561124E+01, 0.3760000000000E+01
 0.10973E+03, 0.2988454935245E+02, 0.1000000000000E+02, 0.8789035758532E+02, 0.1000000000000E+01, 0.1670566044127E+01, 0.3120000000000E+01, 0.1404788114775E+01, 0.3120000000000E+01, 0.2741453659112E+03,-0.6700723331493E+01, 0.3760000000000E+01
 0.10980E+03, 0.2988459757336E+02, 0.1000000000000E+02, 0.8789080790752E+02, 0.1000000000000E+01, 0.1670641735772E+01, 0.3120000000000E+01, 0.1404681915647E+01, 0.3120000000000E+01, 0.2741467709587E+03,-0.6699123337620E+01, 0.3760000000000E+01
 0.10988E+03, 0.2988464579555E+02, 0.1000000000000E+02, 0.8789125821692E+02, 0.1000000000000E+01, 0.1670717427519E+01, 0.3120000000000E+01, 0.1404575716445E+01, 0.3120000000000E+01, 0.2741481759676E+03,-0.6697523412468E+01, 0.3760000000000E+01
 0.10995E+03, 0.2988469401838E+02, 0.1000000000000E+02, 0.8789170848485E+02, 0.1000000000000E+01, 0.1670793119379E+01, 0.3120000000000E+01, 0.1404469517195E+01, 0.3120000000000E+01, 0.2741495808472E+03,-0.6695923727230E+01, 0.3760000000000E+01
 0.11003E+03, 0.2988474224251E+02, 0.1000000000000E+02, 0.8789215873998E+02, 0.1000000000000E+01, 0.1670868811340E+01, 0.3120000000000E+01, 0.1404363317869E+01, 0.3120000000000E+01, 0.2741509856882E+03,-0.6694324105926E+01, 0.3760000000000E+01
 0.11010E+03, 0.2988479046727E+02, 0.1000000000000E+02, 0.8789260895516E+02, 0.1000000000000E+01, 0.1670944503414E+01, 0.3120000000000E+01, 0.1404257118496E+01, 0.3120000000000E+01, 0.2741523904045E+03,-0.6692724724136E+01, 0.3760000000000E+01
 0.11018E+03, 0.2988483869332E+02, 0.1000000000000E+02, 0.8789305915848E+02, 0.1000000000000E+01, 0.1671020195590E+01, 0.3120000000000E+01, 0.1404150919048E+01, 0.3120000000000E+01, 0.2741537950852E+03,-0.6691125403468E+01, 0.3760000000000E+01
 0.11025E+03, 0.2988488692000E+02, 0.1000000000000E+02, 0.8789350931964E+02, 0.1000000000000E+01, 0.1671095887879E+01, 0.3120000000000E+01, 0.1404044719551E+01, 0.3120000000000E+01, 0.2741551996345E+03,-0.6689526326157E+01, 0.3760000000000E+01
 0.11033E+03, 0.2988493514798E+02, 0.1000000000000E+02, 0.8789395947130E+02, 0.1000000000000E+01, 0.1671171580269E+01, 0.3120000000000E+01, 0.1403938519980E+01, 0.3120000000000E+01, 0.2741566041554E+03,-0.6687927308127E+01, 0.3760000000000E+01
 0.11040E+03, 0.2988498337659E+02, 0.1000000000000E+02, 0.8789440957680E+02, 0.1000000000000E+01, 0.1671247272773E+01, 0.3120000000000E+01, 0.1403832320360E+01, 0.3120000000000E+01, 0.2741580085323E+03,-0.6686328532458E+01, 0.3760000000000E+01
 0.11048E+03, 0.2988503160649E+02, 0.1000000000000E+02, 0.8789485967393E+02, 0.1000000000000E+01, 0.1671322965378E+01, 0.3120000000000E+01, 0.1403726120665E+01, 0.3120000000000E+01, 0.2741594128844E+03,-0.6684729822888E+01, 0.3760000000000E+01
 0.11055E+03, 0.2988507983702E+02, 0.1000000000000E+02, 0.8789530972752E+02, 0.1000000000000E+01, 0.1671398658097E+01, 0.3120000000000E+01, 0.1403619920922E+01, 0.3120000000000E+01, 0.2741608171008E+03,-0.6683131348600E+01, 0.3760000000000E+01
 0.11063E+03, 0.2988512806885E+02, 0.1000000000000E+02, 0.8789575977065E+02, 0.1000000000000E+01, 0.1671474350916E+01, 0.3120000000000E+01, 0.1403513721104E+01, 0.3120000000000E+01, 0.2741622212858E+03,-0.6681532942663E+01, 0.3760000000000E+01
 0.11070E+03, 0.2988517630132E+02, 0.1000000000000E+02, 0.8789620977269E+02, 0.1000000000000E+01, 0.1671550043849E+01, 0.3120000000000E+01, 0.1403407521238E+01, 0.3120000000000E+01, 0.2741636253427E+03,-0.6679934772194E+01, 0.3760000000000E+01
 0.11078E+03, 0.2988522453507E+02, 0.1000000000000E+02, 0.8789665976493E+02, 0.1000000000000E+01, 0.1671625736883E+01, 0.3120000000000E+01, 0.1403301321296E+01, 0.3120000000000E+01, 0.2741650293704E+03,-0.6678336663460E+01, 0.3760000000000E+01
 0.11085E+03, 0.2988527276946E+02, 0.1000000000000E+02, 0.8789710971253E+02, 0.1000000000000E+01, 0.1671701430030E+01, 0.3120000000000E+01, 0.1403195121306E+01, 0.3120000000000E+01, 0.2741664332588E+03,-0.6676738796827E+01, 0.3760000000000E+01
 0.11093E+03, 0.2988532100514E+02, 0.1000000000000E+02, 0.8789755965156E+02, 0.1000000000000E+01, 0.1671777123279E+01, 0.3120000000000E+01, 0.1403088921241E+01, 0.3120000000000E+01, 0.2741678371218E+03,-0.6675140994159E+01, 0.3760000000000E+01
 0.11100E+03, 0.2988536924146E+02, 0.1000000000000E+02, 0.8789800954756E+02, 0.1000000000000E+01, 0.1671852816641E+01, 0.3120000000000E+01, 0.1402982721126E+01, 0.3120000000000E+01, 0.2741692408506E+03,-0.6673543427485E+01, 0.3760000000000E+01
 0.11108E+03, 0.2988541747906E+02, 0.1000000000000E+02, 0.8789845943051E+02, 0.1000000000000E+01, 0.1671928510104E+01, 0.3120000000000E+01, 0.1402876520937E+01, 0.3120000000000E+01, 0.2741706445400E+03,-0.6671945931657E+01, 0.3760000000000E+01
 0.11115E+03, 0.2988546571731E+02, 0.1000000000000E+02, 0.8789890927399E+02, 0.1000000000000E+01, 0.1672004203680E+01, 0.3120000000000E+01, 0.1402770320700E+01, 0.3120000000000E+01, 0.2741720481063E+03,-0.6670348669479E+01, 0.3760000000000E+01
 0.11123E+03, 0.2988551395684E+02, 0.1000000000000E+02, 0.8789935910685E+02, 0.1000000000000E+01, 0.1672079897357E+01, 0.3120000000000E+01, 0.1402664120387E+01, 0.3120000000000E+01, 0.2741734516408E+03,-0.6668751469399E+01, 0.3760000000000E+01
 0.11130E+03, 0.2988556219701E+02, 0.1000000000000E+02, 0.8789980889404E+02, 0.1000000000000E+01, 0.1672155591148E+01, 0.3120000000000E+01, 0.1402557920025E+01, 0.3120000000000E+01, 0.2741748550328E+03,-0.6667154513160E+01, 0.3760000000000E+01
 0.11138E+03, 0.2988561043847E+02, 0.1000000000000E+02, 0.8790025867624E+02, 0.1000000000000E+01, 0.1672231285040E+01, 0.3120000000000E+01, 0.1402451719589E+01, 0.3120000000000E+01, 0.2741762584107E+03,-0.6665557615704E+01, 0.3760000000000E+01
 0.11145E+03, 0.2988565868056E+02, 0.1000000000000E+02, 0.8790070841185E+02, 0.1000000000000E+01, 0.1672306979045E+01, 0.3120000000000E+01, 0.1402345519103E+01, 0.3120000000000E+01, 0.2741776616432E+03,-0.6663960957948E+01, 0.3760000000000E+01
 0.11153E+03, 0.2988570692395E+02, 0.1000000000000E+02, 0.8790115813702E+02, 0.1000000000000E+01, 0.1672382673151E+01, 0.3120000000000E+01, 0.1402239318542E+01, 0.3120000000000E+01, 0.2741790648444E+03,-0.6662364367965E+01, 0.3760000000000E+01
 0.11160E+03, 0.2988575516797E+02, 0.1000000000000E+02, 0.8790160782595E+02, 0.1000000000000E+01, 0.1672458367370E+01, 0.3120000000000E+01, 0.1402133117932E+01, 0.3120000000000E+01, 0.2741804679327E+03,-0.6660768006873E+01, 0.3760000000000E+01
 0.11168E+03, 0.2988580341329E+02, 0.1000000000000E+02, 0.8790205749916E+02, 0.1000000000000E+01, 0.1672534061691E+01, 0.3120000000000E+01, 0.1402026917247E+01, 0.3120000000000E+01, 0.2741818709732E+03,-0.6659171715969E+01, 0.3760000000000E+01
 0.11175E+03, 0.2988585165924E+02, 0.1000000000000E+02, 0.8790250713173E+02, 0.1000000000000E+01, 0.1672609756125E+01, 0.3120000000000E+01, 0.1401920716513E+01, 0.3120000000000E+01, 0.2741832738869E+03,-0.6657575663779E+01, 0.3760000000000E+01
 0.11183E+03, 0.2988589990647E+02, 0.1000000000000E+02, 0.8790295675346E+02, 0.1000000000000E+01, 0.1672685450659E+01, 0.3120000000000E+01, 0.1401814515704E+01, 0.3120000000000E+01, 0.2741846767682E+03,-0.6655979670615E+01, 0.3760000000000E+01
 0.11190E+03, 0.2988594815435E+02, 0.1000000000000E+02, 0.8790340633346E+02, 0.1000000000000E+01, 0.1672761145307E+01, 0.3120000000000E+01, 0.1401708314846E+01, 0.3120000000000E+01, 0.2741860795193E+03,-0.6654383924000E+01, 0.3760000000000E+01
 0.11198E+03, 0.2988599640352E+02, 0.1000000000000E+02, 0.8790385590286E+02, 0.1000000000000E+01, 0.1672836840056E+01, 0.3120000000000E+01, 0.1401602113912E+01, 0.3120000000000E+01, 0.2741874822386E+03,-0.6652788231098E+01, 0.3760000000000E+01
 0.11205E+03, 0.2988604465332E+02, 0.1000000000000E+02, 0.8790430543117E+02, 0.1000000000000E+01, 0.1672912534918E+01, 0.3120000000000E+01, 0.1401495912929E+01, 0.3120000000000E+01, 0.2741888848298E+03,-0.6651192782960E+01, 0.3760000000000E+01
 0.11213E+03, 0.2988609290441E+02, 0.1000000000000E+02, 0.8790475494573E+02, 0.1000000000000E+01, 0.1672988229881E+01, 0.3120000000000E+01, 0.1401389711871E+01, 0.3120000000000E+01, 0.2741902873794E+03,-0.6649597398361E+01, 0.3760000000000E+01
 0.11220E+03, 0.2988614115614E+02, 0.1000000000000E+02, 0.8790520442571E+02, 0.1000000000000E+01, 0.1673063924957E+01, 0.3120000000000E+01, 0.1401283510764E+01, 0.3120000000000E+01, 0.2741916898213E+03,-0.6648002246542E+01, 0.3760000000000E+01
 0.11228E+03, 0.2988618940916E+02, 0.1000000000000E+02, 0.8790565388976E+02, 0.1000000000000E+01, 0.1673139620134E+01, 0.3120000000000E+01, 0.1401177309581E+01, 0.3120000000000E+01, 0.2741930922146E+03,-0.6646407157039E+01, 0.3760000000000E+01
 0.11235E+03, 0.2988623766282E+02, 0.1000000000000E+02, 0.8790610331475E+02, 0.1000000000000E+01, 0.1673215315425E+01, 0.3120000000000E+01, 0.1401071108348E+01, 0.3120000000000E+01, 0.2741944944862E+03,-0.6644812308047E+01, 0.3760000000000E+01
 0.11243E+03, 0.2988628591776E+02, 0.1000000000000E+02, 0.8790655272676E+02, 0.1000000000000E+01, 0.1673291010816E+01, 0.3120000000000E+01, 0.1400964907041E+01, 0.3120000000000E+01, 0.2741958967186E+03,-0.6643217524500E+01, 0.3760000000000E+01
 0.11250E+03, 0.2988633417335E+02, 0.1000000000000E+02, 0.8790700209929E+02, 0.1000000000000E+01, 0.1673366706321E+01, 0.3120000000000E+01, 0.1400858705684E+01, 0.3120000000000E+01, 0.2741972988278E+03,-0.6641622978206E+01, 0.3760000000000E+01
 0.11258E+03, 0.2988638243022E+02, 0.1000000000000E+02, 0.8790745146105E+02, 0.1000000000000E+01, 0.1673442401926E+01, 0.3120000000000E+01, 0.1400752504251E+01, 0.3120000000000E+01, 0.2741987009048E+03,-0.6640028490784E+01, 0.3760000000000E+01
 0.11265E+03, 0.2988643068773E+02, 0.1000000000000E+02, 0.8790790078061E+02, 0.1000000000000E+01, 0.1673518097645E+01, 0.3120000000000E+01, 0.1400646302769E+01, 0.3120000000000E+01, 0.2742001028502E+03,-0.6638434246142E+01, 0.3760000000000E+01
 0.11273E+03, 0.2988647894652E+02, 0.1000000000000E+02, 0.8790835008944E+02, 0.1000000000000E+01, 0.1673593793464E+01, 0.3120000000000E+01, 0.1400540101212E+01, 0.3120000000000E+01, 0.2742015047633E+03,-0.6636840061593E+01, 0.3760000000000E+01
 0.11280E+03, 0.2988652720596E+02, 0.1000000000000E+02, 0.8790879935575E+02, 0.1000000000000E+01, 0.1673669489396E+01, 0.3120000000000E+01, 0.1400433899605E+01, 0.3120000000000E+01, 0.2742029065439E+03,-0.6635246118473E+01, 0.3760000000000E+01
 0.11288E+03, 0.2988657546669E+02, 0.1000000000000E+02, 0.8790924861473E+02, 0.1000000000000E+01, 0.1673745185429E+01, 0.3120000000000E+01, 0.1400327697923E+01, 0.3120000000000E+01, 0.2742043083030E+03,-0.6633652234682E+01, 0.3760000000000E+01
 0.11295E+03, 0.2988662372805E+02, 0.1000000000000E+02, 0.8790969783283E+02, 0.1000000000000E+01, 0.1673820881576E+01, 0.3120000000000E+01, 0.1400221496191E+01, 0.3120000000000E+01, 0.2742057099345E+03,-0.6632058585714E+01, 0.3760000000000E+01
 0.11303E+03, 0.2988667199070E+02, 0.1000000000000E+02, 0.8791014703889E+02, 0.1000000000000E+01, 0.1673896577823E+01, 0.3120000000000E+01, 0.1400115294383E+01, 0.3120000000000E+01, 0.2742071115297E+03,-0.6630464999452E+01, 0.3760000000000E+01
 0.11310E+03, 0.2988672025400E+02, 0.1000000000000E+02, 0.8791059620461E+02, 0.1000000000000E+01, 0.1673972274184E+01, 0.3120000000000E+01, 0.1400009092525E+01, 0.3120000000000E+01, 0.2742085129992E+03,-0.6628871654360E+01, 0.3760000000000E+01
 0.11318E+03, 0.2988676851857E+02, 0.1000000000000E+02, 0.8791104535686E+02, 0.1000000000000E+01, 0.1674047970645E+01, 0.3120000000000E+01, 0.1399902890592E+01, 0.3120000000000E+01, 0.2742099144278E+03,-0.6627278374036E+01, 0.3760000000000E+01
 0.11325E+03, 0.2988681678379E+02, 0.1000000000000E+02, 0.8791149447171E+02, 0.1000000000000E+01, 0.1674123667219E+01, 0.3120000000000E+01, 0.1399796688610E+01, 0.3120000000000E+01, 0.2742113157400E+03,-0.6625685327612E+01, 0.3760000000000E+01
 0.11333E+03, 0.2988686505030E+02, 0.1000000000000E+02, 0.8791194357838E+02, 0.1000000000000E+01, 0.1674199363894E+01, 0.3120000000000E+01, 0.1399690486551E+01, 0.3120000000000E+01, 0.2742127170279E+03,-0.6624092338350E+01, 0.3760000000000E+01
 0.11340E+03, 0.2988691331745E+02, 0.1000000000000E+02, 0.8791239263876E+02, 0.1000000000000E+01, 0.1674275060682E+01, 0.3120000000000E+01, 0.1399584284443E+01, 0.3120000000000E+01, 0.2742141181714E+03,-0.6622499593369E+01, 0.3760000000000E+01
 0.11348E+03, 0.2988696158588E+02, 0.1000000000000E+02, 0.8791284169134E+02, 0.1000000000000E+01, 0.1674350757571E+01, 0.3120000000000E+01, 0.1399478082258E+01, 0.3120000000000E+01, 0.2742155192919E+03,-0.6620906909214E+01, 0.3760000000000E+01
 0.11355E+03, 0.2988700985495E+02, 0.1000000000000E+02, 0.8791329070288E+02, 0.1000000000000E+01, 0.1674426454573E+01, 0.3120000000000E+01, 0.1399371880024E+01, 0.3120000000000E+01, 0.2742169202843E+03,-0.6619314459480E+01, 0.3760000000000E+01
 0.11363E+03, 0.2988705812531E+02, 0.1000000000000E+02, 0.8791373970190E+02, 0.1000000000000E+01, 0.1674502151676E+01, 0.3120000000000E+01, 0.1399265677714E+01, 0.3120000000000E+01, 0.2742183212391E+03,-0.6617722076851E+01, 0.3760000000000E+01
 0.11370E+03, 0.2988710639631E+02, 0.1000000000000E+02, 0.8791418866165E+02, 0.1000000000000E+01, 0.1674577848892E+01, 0.3120000000000E+01, 0.1399159475354E+01, 0.3120000000000E+01, 0.2742197220713E+03,-0.6616129931504E+01, 0.3760000000000E+01
 0.11378E+03, 0.2988715466859E+02, 0.1000000000000E+02, 0.8791463761113E+02, 0.1000000000000E+01, 0.1674653546208E+01, 0.3120000000000E+01, 0.1399053272918E+01, 0.3120000000000E+01, 0.2742211228728E+03,-0.6614537846130E+01, 0.3760000000000E+01
 0.11385E+03, 0.2988720294152E+02, 0.1000000000000E+02, 0.8791508651969E+02, 0.1000000000000E+01, 0.1674729243637E+01, 0.3120000000000E+01, 0.1398947070433E+01, 0.3120000000000E+01, 0.2742225235467E+03,-0.6612945997592E+01, 0.3760000000000E+01
 0.11393E+03, 0.2988725121573E+02, 0.1000000000000E+02, 0.8791553541533E+02, 0.1000000000000E+01, 0.1674804941167E+01, 0.3120000000000E+01, 0.1398840867871E+01, 0.3120000000000E+01, 0.2742239241816E+03,-0.6611354215053E+01, 0.3760000000000E+01
 0.11400E+03, 0.2988729949059E+02, 0.1000000000000E+02, 0.8791598427452E+02, 0.1000000000000E+01, 0.1674880638810E+01, 0.3120000000000E+01, 0.1398734665260E+01, 0.3120000000000E+01, 0.2742253247028E+03,-0.6609762663702E+01, 0.3760000000000E+01
 0.11408E+03, 0.2988734776673E+02, 0.1000000000000E+02, 0.8791643312155E+02, 0.1000000000000E+01, 0.1674956336554E+01, 0.3120000000000E+01, 0.1398628462572E+01, 0.3120000000000E+01, 0.2742267251873E+03,-0.6608171176382E+01, 0.3760000000000E+01
 0.11415E+03, 0.2988739604351E+02, 0.1000000000000E+02, 0.8791688192715E+02, 0.1000000000000E+01, 0.1675032034410E+01, 0.3120000000000E+01, 0.1398522259834E+01, 0.3120000000000E+01, 0.2742281255427E+03,-0.6606579928357E+01, 0.3760000000000E+01
 0.11423E+03, 0.2988744432157E+02, 0.1000000000000E+02, 0.8791733072338E+02, 0.1000000000000E+01, 0.1675107732367E+01, 0.3120000000000E+01, 0.1398416057021E+01, 0.3120000000000E+01, 0.2742295258701E+03,-0.6604988740101E+01, 0.3760000000000E+01
 0.11430E+03, 0.2988749260028E+02, 0.1000000000000E+02, 0.8791777948012E+02, 0.1000000000000E+01, 0.1675183430438E+01, 0.3120000000000E+01, 0.1398309854157E+01, 0.3120000000000E+01, 0.2742309260743E+03,-0.6603397786286E+01, 0.3760000000000E+01
 0.11438E+03, 0.2988754088027E+02, 0.1000000000000E+02, 0.8791822822404E+02, 0.1000000000000E+01, 0.1675259128608E+01, 0.3120000000000E+01, 0.1398203651217E+01, 0.3120000000000E+01, 0.2742323262398E+03,-0.6601806897613E+01, 0.3760000000000E+01
 0.11445E+03, 0.2988758916091E+02, 0.1000000000000E+02, 0.8791867692778E+02, 0.1000000000000E+01, 0.1675334826892E+01, 0.3120000000000E+01, 0.1398097448227E+01, 0.3120000000000E+01, 0.2742337262801E+03,-0.6600216247074E+01, 0.3760000000000E+01
 0.11453E+03, 0.2988763744283E+02, 0.1000000000000E+02, 0.8791912562146E+02, 0.1000000000000E+01, 0.1675410525275E+01, 0.3120000000000E+01, 0.1397991245161E+01, 0.3120000000000E+01, 0.2742351262903E+03,-0.6598625655627E+01, 0.3760000000000E+01
 0.11460E+03, 0.2988768572540E+02, 0.1000000000000E+02, 0.8791957427732E+02, 0.1000000000000E+01, 0.1675486223773E+01, 0.3120000000000E+01, 0.1397885042044E+01, 0.3120000000000E+01, 0.2742365261825E+03,-0.6597035299045E+01, 0.3760000000000E+01
 0.11468E+03, 0.2988773400924E+02, 0.1000000000000E+02, 0.8792002292170E+02, 0.1000000000000E+01, 0.1675561922370E+01, 0.3120000000000E+01, 0.1397778838852E+01, 0.3120000000000E+01, 0.2742379260402E+03,-0.6595445004186E+01, 0.3760000000000E+01
 0.11475E+03, 0.2988778229373E+02, 0.1000000000000E+02, 0.8792047152632E+02, 0.1000000000000E+01, 0.1675637621081E+01, 0.3120000000000E+01, 0.1397672635608E+01, 0.3120000000000E+01, 0.2742393257738E+03,-0.6593854946564E+01, 0.3760000000000E+01
 0.11483E+03, 0.2988783057950E+02, 0.1000000000000E+02, 0.8792092011806E+02, 0.1000000000000E+01, 0.1675713319891E+01, 0.3120000000000E+01, 0.1397566432289E+01, 0.3120000000000E+01, 0.2742407254686E+03,-0.6592264952478E+01, 0.3760000000000E+01
 0.11490E+03, 0.2988787886592E+02, 0.1000000000000E+02, 0.8792136867102E+02, 0.1000000000000E+01, 0.1675789018815E+01, 0.3120000000000E+01, 0.1397460228919E+01, 0.3120000000000E+01, 0.2742421250425E+03,-0.6590675193883E+01, 0.3760000000000E+01
 0.11498E+03, 0.2988792715362E+02, 0.1000000000000E+02, 0.8792181721480E+02, 0.1000000000000E+01, 0.1675864717840E+01, 0.3120000000000E+01, 0.1397354025473E+01, 0.3120000000000E+01, 0.2742435245889E+03,-0.6589085496845E+01, 0.3760000000000E+01
 0.11505E+03, 0.2988797544197E+02, 0.1000000000000E+02, 0.8792226571662E+02, 0.1000000000000E+01, 0.1675940416977E+01, 0.3120000000000E+01, 0.1397247821976E+01, 0.3120000000000E+01, 0.2742449240045E+03,-0.6587496035423E+01, 0.3760000000000E+01
 0.11513E+03, 0.2988802373159E+02, 0.1000000000000E+02, 0.8792271420723E+02, 0.1000000000000E+01, 0.1676016116214E+01, 0.3120000000000E+01, 0.1397141618403E+01, 0.3120000000000E+01, 0.2742463233865E+03,-0.6585906639187E+01, 0.3760000000000E+01
 0.11520E+03, 0.2988807202187E+02, 0.1000000000000E+02, 0.8792316265951E+02, 0.1000000000000E+01, 0.1676091815565E+01, 0.3120000000000E+01, 0.1397035414780E+01, 0.3120000000000E+01, 0.2742477226489E+03,-0.6584317474423E+01, 0.3760000000000E+01
 0.11528E+03, 0.2988812031342E+02, 0.1000000000000E+02, 0.8792361110472E+02, 0.1000000000000E+01, 0.1676167515015E+01, 0.3120000000000E+01, 0.1396929211080E+01, 0.3120000000000E+01, 0.2742491218905E+03,-0.6582728370788E+01, 0.3760000000000E+01
 0.11535E+03, 0.2988816860562E+02, 0.1000000000000E+02, 0.8792405950620E+02, 0.1000000000000E+01, 0.1676243214579E+01, 0.3120000000000E+01, 0.1396823007329E+01, 0.3120000000000E+01, 0.2742505209958E+03,-0.6581139503352E+01, 0.3760000000000E+01
 0.11543E+03, 0.2988821689910E+02, 0.1000000000000E+02, 0.8792450789582E+02, 0.1000000000000E+01, 0.1676318914243E+01, 0.3120000000000E+01, 0.1396716803502E+01, 0.3120000000000E+01, 0.2742519200653E+03,-0.6579550702990E+01, 0.3760000000000E+01
 0.11550E+03, 0.2988826519323E+02, 0.1000000000000E+02, 0.8792495624562E+02, 0.1000000000000E+01, 0.1676394614020E+01, 0.3120000000000E+01, 0.1396610599624E+01, 0.3120000000000E+01, 0.2742533190107E+03,-0.6577962136136E+01, 0.3760000000000E+01
 0.11558E+03, 0.2988831348863E+02, 0.1000000000000E+02, 0.8792540458871E+02, 0.1000000000000E+01, 0.1676470313897E+01, 0.3120000000000E+01, 0.1396504395670E+01, 0.3120000000000E+01, 0.2742547179364E+03,-0.6576373628424E+01, 0.3760000000000E+01
 0.11565E+03, 0.2988836178469E+02, 0.1000000000000E+02, 0.8792585289006E+02, 0.1000000000000E+01, 0.1676546013887E+01, 0.3120000000000E+01, 0.1396398191665E+01, 0.3120000000000E+01, 0.2742561167319E+03,-0.6574785355264E+01, 0.3760000000000E+01
 0.11573E+03, 0.2988841008202E+02, 0.1000000000000E+02, 0.8792630118074E+02, 0.1000000000000E+01, 0.1676621713976E+01, 0.3120000000000E+01, 0.1396291987584E+01, 0.3120000000000E+01, 0.2742575154954E+03,-0.6573197147068E+01, 0.3760000000000E+01
 0.11580E+03, 0.2988845838000E+02, 0.1000000000000E+02, 0.8792674943469E+02, 0.1000000000000E+01, 0.1676697414179E+01, 0.3120000000000E+01, 0.1396185783451E+01, 0.3120000000000E+01, 0.2742589141444E+03,-0.6571609169239E+01, 0.3760000000000E+01
 0.11588E+03, 0.2988850667926E+02, 0.1000000000000E+02, 0.8792719767467E+02, 0.1000000000000E+01, 0.1676773114482E+01, 0.3120000000000E+01, 0.1396079579242E+01, 0.3120000000000E+01, 0.2742603127510E+03,-0.6570021256856E+01, 0.3760000000000E+01
 0.11595E+03, 0.2988855497917E+02, 0.1000000000000E+02, 0.8792764587530E+02, 0.1000000000000E+01, 0.1676848814898E+01, 0.3120000000000E+01, 0.1395973374982E+01, 0.3120000000000E+01, 0.2742617112349E+03,-0.6568433580301E+01, 0.3760000000000E+01
 0.11603E+03, 0.2988860328036E+02, 0.1000000000000E+02, 0.8792809406939E+02, 0.1000000000000E+01, 0.1676924515414E+01, 0.3120000000000E+01, 0.1395867170646E+01, 0.3120000000000E+01, 0.2742631096997E+03,-0.6566845960513E+01, 0.3760000000000E+01
 0.11610E+03, 0.2988865158220E+02, 0.1000000000000E+02, 0.8792854222038E+02, 0.1000000000000E+01, 0.1677000216044E+01, 0.3120000000000E+01, 0.1395760966258E+01, 0.3120000000000E+01, 0.2742645080301E+03,-0.6565258577398E+01, 0.3760000000000E+01
 0.11618E+03, 0.2988869988531E+02, 0.1000000000000E+02, 0.8792899036010E+02, 0.1000000000000E+01, 0.1677075916773E+01, 0.3120000000000E+01, 0.1395654761794E+01, 0.3120000000000E+01, 0.2742659063266E+03,-0.6563671263419E+01, 0.3760000000000E+01
 0.11625E+03, 0.2988874818907E+02, 0.1000000000000E+02, 0.8792943846136E+02, 0.1000000000000E+01, 0.1677151617614E+01, 0.3120000000000E+01, 0.1395548557278E+01, 0.3120000000000E+01, 0.2742673045031E+03,-0.6562084177992E+01, 0.3760000000000E+01
 0.11633E+03, 0.2988879649411E+02, 0.1000000000000E+02, 0.8792988655354E+02, 0.1000000000000E+01, 0.1677227318556E+01, 0.3120000000000E+01, 0.1395442352687E+01, 0.3120000000000E+01, 0.2742687026527E+03,-0.6560497154699E+01, 0.3760000000000E+01
 0.11640E+03, 0.2988884479980E+02, 0.1000000000000E+02, 0.8793033460606E+02, 0.1000000000000E+01, 0.1677303019610E+01, 0.3120000000000E+01, 0.1395336148044E+01, 0.3120000000000E+01, 0.2742701006785E+03,-0.6558910363863E+01, 0.3760000000000E+01
 0.11648E+03, 0.2988889310677E+02, 0.1000000000000E+02, 0.8793078264801E+02, 0.1000000000000E+01, 0.1677378720765E+01, 0.3120000000000E+01, 0.1395229943324E+01, 0.3120000000000E+01, 0.2742714986727E+03,-0.6557323637193E+01, 0.3760000000000E+01
 0.11655E+03, 0.2988894141439E+02, 0.1000000000000E+02, 0.8793123065170E+02, 0.1000000000000E+01, 0.1677454422032E+01, 0.3120000000000E+01, 0.1395123738552E+01, 0.3120000000000E+01, 0.2742728965474E+03,-0.6555737140868E+01, 0.3760000000000E+01
 0.11663E+03, 0.2988898972328E+02, 0.1000000000000E+02, 0.8793167864472E+02, 0.1000000000000E+01, 0.1677530123400E+01, 0.3120000000000E+01, 0.1395017533705E+01, 0.3120000000000E+01, 0.2742742943903E+03,-0.6554150710660E+01, 0.3760000000000E+01
 0.11670E+03, 0.2988903803283E+02, 0.1000000000000E+02, 0.8793212659723E+02, 0.1000000000000E+01, 0.1677605824880E+01, 0.3120000000000E+01, 0.1394911328805E+01, 0.3120000000000E+01, 0.2742756921068E+03,-0.6552564515071E+01, 0.3760000000000E+01
 0.11678E+03, 0.2988908634365E+02, 0.1000000000000E+02, 0.8793257454031E+02, 0.1000000000000E+01, 0.1677681526460E+01, 0.3120000000000E+01, 0.1394805123829E+01, 0.3120000000000E+01, 0.2742770897950E+03,-0.6550978378869E+01, 0.3760000000000E+01
 0.11685E+03, 0.2988913465512E+02, 0.1000000000000E+02, 0.8793302244244E+02, 0.1000000000000E+01, 0.1677757228153E+01, 0.3120000000000E+01, 0.1394698918802E+01, 0.3120000000000E+01, 0.2742784873557E+03,-0.6549392478423E+01, 0.3760000000000E+01
 0.11693E+03, 0.2988918296787E+02, 0.1000000000000E+02, 0.8793347033626E+02, 0.1000000000000E+01, 0.1677832929946E+01, 0.3120000000000E+01, 0.1394592713697E+01, 0.3120000000000E+01, 0.2742798848915E+03,-0.6547806640192E+01, 0.3760000000000E+01
 0.11700E+03, 0.2988923128127E+02, 0.1000000000000E+02, 0.8793391819071E+02, 0.1000000000000E+01, 0.1677908631851E+01, 0.3120000000000E+01, 0.1394486508542E+01, 0.3120000000000E+01, 0.2742812823047E+03,-0.6546221032264E+01, 0.3760000000000E+01
 0.11708E+03, 0.2988927959594E+02, 0.1000000000000E+02, 0.8793436603546E+02, 0.1000000000000E+01, 0.1677984333856E+01, 0.3120000000000E+01, 0.1394380303309E+01, 0.3120000000000E+01, 0.2742826796889E+03,-0.6544635486103E+01, 0.3760000000000E+01
 0.11715E+03, 0.2988932791127E+02, 0.1000000000000E+02, 0.8793481384006E+02, 0.1000000000000E+01, 0.1678060035974E+01, 0.3120000000000E+01, 0.1394274098024E+01, 0.3120000000000E+01, 0.2742840769479E+03,-0.6543050175982E+01, 0.3760000000000E+01
 0.11723E+03, 0.2988937622787E+02, 0.1000000000000E+02, 0.8793526163368E+02, 0.1000000000000E+01, 0.1678135738192E+01, 0.3120000000000E+01, 0.1394167892663E+01, 0.3120000000000E+01, 0.2742854741737E+03,-0.6541464931484E+01, 0.3760000000000E+01
 0.11730E+03, 0.2988942454513E+02, 0.1000000000000E+02, 0.8793570938971E+02, 0.1000000000000E+01, 0.1678211440522E+01, 0.3120000000000E+01, 0.1394061687251E+01, 0.3120000000000E+01, 0.2742868712825E+03,-0.6539879913689E+01, 0.3760000000000E+01
 0.11738E+03, 0.2988947286366E+02, 0.1000000000000E+02, 0.8793615713480E+02, 0.1000000000000E+01, 0.1678287142953E+01, 0.3120000000000E+01, 0.1393955481761E+01, 0.3120000000000E+01, 0.2742882683584E+03,-0.6538294961598E+01, 0.3760000000000E+01
 0.11745E+03, 0.2988952118284E+02, 0.1000000000000E+02, 0.8793660484247E+02, 0.1000000000000E+01, 0.1678362845496E+01, 0.3120000000000E+01, 0.1393849276219E+01, 0.3120000000000E+01, 0.2742896653176E+03,-0.6536710239171E+01, 0.3760000000000E+01
 0.11753E+03, 0.2988956950329E+02, 0.1000000000000E+02, 0.8793705253862E+02, 0.1000000000000E+01, 0.1678438548138E+01, 0.3120000000000E+01, 0.1393743070601E+01, 0.3120000000000E+01, 0.2742910622420E+03,-0.6535125581402E+01, 0.3760000000000E+01
 0.11760E+03, 0.2988961782440E+02, 0.1000000000000E+02, 0.8793750019703E+02, 0.1000000000000E+01, 0.1678514250893E+01, 0.3120000000000E+01, 0.1393636864931E+01, 0.3120000000000E+01, 0.2742924590489E+03,-0.6533541153620E+01, 0.3760000000000E+01
 0.11768E+03, 0.2988966614678E+02, 0.1000000000000E+02, 0.8793794784140E+02, 0.1000000000000E+01, 0.1678589953748E+01, 0.3120000000000E+01, 0.1393530659183E+01, 0.3120000000000E+01, 0.2742938558131E+03,-0.6531956793221E+01, 0.3760000000000E+01
 0.11775E+03, 0.2988971446982E+02, 0.1000000000000E+02, 0.8793839544995E+02, 0.1000000000000E+01, 0.1678665656716E+01, 0.3120000000000E+01, 0.1393424453384E+01, 0.3120000000000E+01, 0.2742952524657E+03,-0.6530372662509E+01, 0.3760000000000E+01
 0.11783E+03, 0.2988976279413E+02, 0.1000000000000E+02, 0.8793884304834E+02, 0.1000000000000E+01, 0.1678741359783E+01, 0.3120000000000E+01, 0.1393318247508E+01, 0.3120000000000E+01, 0.2742966490878E+03,-0.6528788594712E+01, 0.3760000000000E+01
 0.11790E+03, 0.2988981111909E+02, 0.1000000000000E+02, 0.8793929061056E+02, 0.1000000000000E+01, 0.1678817062963E+01, 0.3120000000000E+01, 0.1393212041580E+01, 0.3120000000000E+01, 0.2742980455971E+03,-0.6527204754190E+01, 0.3760000000000E+01
 0.11798E+03, 0.2988985944532E+02, 0.1000000000000E+02, 0.8793973815773E+02, 0.1000000000000E+01, 0.1678892766242E+01, 0.3120000000000E+01, 0.1393105835574E+01, 0.3120000000000E+01, 0.2742994420607E+03,-0.6525620981388E+01, 0.3760000000000E+01
 0.11805E+03, 0.2988990777222E+02, 0.1000000000000E+02, 0.8794018566995E+02, 0.1000000000000E+01, 0.1678968469634E+01, 0.3120000000000E+01, 0.1392999629517E+01, 0.3120000000000E+01, 0.2743008384154E+03,-0.6524037439719E+01, 0.3760000000000E+01
 0.11813E+03, 0.2988995610038E+02, 0.1000000000000E+02, 0.8794063316932E+02, 0.1000000000000E+01, 0.1679044173125E+01, 0.3120000000000E+01, 0.1392893423382E+01, 0.3120000000000E+01, 0.2743022347313E+03,-0.6522453959193E+01, 0.3760000000000E+01
 0.11820E+03, 0.2989000442919E+02, 0.1000000000000E+02, 0.8794108063057E+02, 0.1000000000000E+01, 0.1679119876729E+01, 0.3120000000000E+01, 0.1392787217196E+01, 0.3120000000000E+01, 0.2743036309281E+03,-0.6520870713275E+01, 0.3760000000000E+01
 0.11828E+03, 0.2989005275928E+02, 0.1000000000000E+02, 0.8794152808360E+02, 0.1000000000000E+01, 0.1679195580433E+01, 0.3120000000000E+01, 0.1392681010932E+01, 0.3120000000000E+01, 0.2743050271006E+03,-0.6519287523887E+01, 0.3760000000000E+01
 0.11835E+03, 0.2989010109003E+02, 0.1000000000000E+02, 0.8794197549853E+02, 0.1000000000000E+01, 0.1679271284249E+01, 0.3120000000000E+01, 0.1392574804616E+01, 0.3120000000000E+01, 0.2743064231545E+03,-0.6517704569881E+01, 0.3760000000000E+01
 0.11843E+03, 0.2989014942204E+02, 0.1000000000000E+02, 0.8794242289882E+02, 0.1000000000000E+01, 0.1679346988165E+01, 0.3120000000000E+01, 0.1392468598222E+01, 0.3120000000000E+01, 0.2743078191636E+03,-0.6516121680607E+01, 0.3760000000000E+01
 0.11850E+03, 0.2989019775471E+02, 0.1000000000000E+02, 0.8794287026394E+02, 0.1000000000000E+01, 0.1679422692193E+01, 0.3120000000000E+01, 0.1392362391777E+01, 0.3120000000000E+01, 0.2743092150633E+03,-0.6514539020485E+01, 0.3760000000000E+01
 0.11858E+03, 0.2989024608865E+02, 0.1000000000000E+02, 0.8794331761783E+02, 0.1000000000000E+01, 0.1679498396320E+01, 0.3120000000000E+01, 0.1392256185254E+01, 0.3120000000000E+01, 0.2743106109291E+03,-0.6512956422899E+01, 0.3760000000000E+01
 0.11865E+03, 0.2989029442325E+02, 0.1000000000000E+02, 0.8794376493775E+02, 0.1000000000000E+01, 0.1679574100560E+01, 0.3120000000000E+01, 0.1392149978679E+01, 0.3120000000000E+01, 0.2743120066890E+03,-0.6511374052840E+01, 0.3760000000000E+01
 0.11873E+03, 0.2989034275912E+02, 0.1000000000000E+02, 0.8794421224194E+02, 0.1000000000000E+01, 0.1679649804900E+01, 0.3120000000000E+01, 0.1392043772026E+01, 0.3120000000000E+01, 0.2743134024011E+03,-0.6509791747953E+01, 0.3760000000000E+01
 0.11880E+03, 0.2989039109565E+02, 0.1000000000000E+02, 0.8794465951186E+02, 0.1000000000000E+01, 0.1679725509352E+01, 0.3120000000000E+01, 0.1391937565321E+01, 0.3120000000000E+01, 0.2743147980063E+03,-0.6508209673612E+01, 0.3760000000000E+01
 0.11888E+03, 0.2989043943344E+02, 0.1000000000000E+02, 0.8794510676864E+02, 0.1000000000000E+01, 0.1679801213904E+01, 0.3120000000000E+01, 0.1391831358539E+01, 0.3120000000000E+01, 0.2743161935718E+03,-0.6506627663146E+01, 0.3760000000000E+01
 0.11895E+03, 0.2989048777189E+02, 0.1000000000000E+02, 0.8794555398785E+02, 0.1000000000000E+01, 0.1679876918567E+01, 0.3120000000000E+01, 0.1391725151704E+01, 0.3120000000000E+01, 0.2743175890201E+03,-0.6505045883061E+01, 0.3760000000000E+01
 0.11903E+03, 0.2989053611161E+02, 0.1000000000000E+02, 0.8794600119428E+02, 0.1000000000000E+01, 0.1679952623331E+01, 0.3120000000000E+01, 0.1391618944792E+01, 0.3120000000000E+01, 0.2743189844298E+03,-0.6503464169776E+01, 0.3760000000000E+01
 0.11910E+03, 0.2989058445199E+02, 0.1000000000000E+02, 0.8794644836637E+02, 0.1000000000000E+01, 0.1680028328206E+01, 0.3120000000000E+01, 0.1391512737827E+01, 0.3120000000000E+01, 0.2743203797324E+03,-0.6501882683478E+01, 0.3760000000000E+01
 0.11918E+03, 0.2989063279364E+02, 0.1000000000000E+02, 0.8794689552776E+02, 0.1000000000000E+01, 0.1680104033181E+01, 0.3120000000000E+01, 0.1391406530785E+01, 0.3120000000000E+01, 0.2743217750029E+03,-0.6500301257626E+01, 0.3760000000000E+01
 0.11925E+03, 0.2989068113595E+02, 0.1000000000000E+02, 0.8794734265148E+02, 0.1000000000000E+01, 0.1680179738268E+01, 0.3120000000000E+01, 0.1391300323690E+01, 0.3120000000000E+01, 0.2743231701559E+03,-0.6498720060218E+01, 0.3760000000000E+01
 0.11933E+03, 0.2989072947952E+02, 0.1000000000000E+02, 0.8794778976394E+02, 0.1000000000000E+01, 0.1680255443454E+01, 0.3120000000000E+01, 0.1391194116517E+01, 0.3120000000000E+01, 0.2743245652750E+03,-0.6497138929910E+01, 0.3760000000000E+01
 0.11940E+03, 0.2989077782375E+02, 0.1000000000000E+02, 0.8794823683991E+02, 0.1000000000000E+01, 0.1680331148753E+01, 0.3120000000000E+01, 0.1391087909292E+01, 0.3120000000000E+01, 0.2743259602803E+03,-0.6495558027739E+01, 0.3760000000000E+01
 0.11948E+03, 0.2989082616925E+02, 0.1000000000000E+02, 0.8794868390384E+02, 0.1000000000000E+01, 0.1680406854151E+01, 0.3120000000000E+01, 0.1390981701989E+01, 0.3120000000000E+01, 0.2743273552493E+03,-0.6493977189533E+01, 0.3760000000000E+01
 0.11955E+03, 0.2989087451541E+02, 0.1000000000000E+02, 0.8794913092915E+02, 0.1000000000000E+01, 0.1680482559662E+01, 0.3120000000000E+01, 0.1390875494634E+01, 0.3120000000000E+01, 0.2743287500978E+03,-0.6492396582469E+01, 0.3760000000000E+01
 0.11963E+03, 0.2989092286284E+02, 0.1000000000000E+02, 0.8794957794640E+02, 0.1000000000000E+01, 0.1680558265271E+01, 0.3120000000000E+01, 0.1390769287200E+01, 0.3120000000000E+01, 0.2743301449225E+03,-0.6490816037226E+01, 0.3760000000000E+01
 0.11970E+03, 0.2989097121093E+02, 0.1000000000000E+02, 0.8795002492443E+02, 0.1000000000000E+01, 0.1680633970993E+01, 0.3120000000000E+01, 0.1390663079714E+01, 0.3120000000000E+01, 0.2743315396250E+03,-0.6489235721067E+01, 0.3760000000000E+01
 0.11978E+03, 0.2989101956028E+02, 0.1000000000000E+02, 0.8795047189221E+02, 0.1000000000000E+01, 0.1680709676814E+01, 0.3120000000000E+01, 0.1390556872151E+01, 0.3120000000000E+01, 0.2743329342965E+03,-0.6487655468970E+01, 0.3760000000000E+01
 0.11985E+03, 0.2989106791029E+02, 0.1000000000000E+02, 0.8795091882348E+02, 0.1000000000000E+01, 0.1680785382747E+01, 0.3120000000000E+01, 0.1390450664534E+01, 0.3120000000000E+01, 0.2743343288543E+03,-0.6486075444905E+01, 0.3760000000000E+01
 0.11993E+03, 0.2989111626157E+02, 0.1000000000000E+02, 0.8795136574608E+02, 0.1000000000000E+01, 0.1680861088779E+01, 0.3120000000000E+01, 0.1390344456840E+01, 0.3120000000000E+01, 0.2743357233862E+03,-0.6484495481231E+01, 0.3760000000000E+01
 0.12000E+03, 0.2989116461351E+02, 0.1000000000000E+02, 0.8795181262852E+02, 0.1000000000000E+01, 0.1680936794924E+01, 0.3120000000000E+01, 0.1390238249093E+01, 0.3120000000000E+01, 0.2743371177929E+03,-0.6482915746924E+01, 0.3760000000000E+01
 0.12008E+03, 0.2989121296672E+02, 0.1000000000000E+02, 0.8795225950018E+02, 0.1000000000000E+01, 0.1681012501168E+01, 0.3120000000000E+01, 0.1390132041267E+01, 0.3120000000000E+01, 0.2743385121672E+03,-0.6481336080813E+01, 0.3760000000000E+01
 0.12015E+03, 0.2989126132059E+02, 0.1000000000000E+02, 0.8795270633568E+02, 0.1000000000000E+01, 0.1681088207524E+01, 0.3120000000000E+01, 0.1390025833389E+01, 0.3120000000000E+01, 0.2743399064288E+03,-0.6479756641204E+01, 0.3760000000000E+01
 0.12023E+03, 0.2989130967572E+02, 0.1000000000000E+02, 0.8795315316058E+02, 0.1000000000000E+01, 0.1681163913979E+01, 0.3120000000000E+01, 0.1389919625433E+01, 0.3120000000000E+01, 0.2743413006585E+03,-0.6478177263947E+01, 0.3760000000000E+01
 0.12030E+03, 0.2989135803151E+02, 0.1000000000000E+02, 0.8795359994965E+02, 0.1000000000000E+01, 0.1681239620546E+01, 0.3120000000000E+01, 0.1389813417424E+01, 0.3120000000000E+01, 0.2743426947765E+03,-0.6476598114810E+01, 0.3760000000000E+01
 0.12038E+03, 0.2989140638857E+02, 0.1000000000000E+02, 0.8795404672817E+02, 0.1000000000000E+01, 0.1681315327212E+01, 0.3120000000000E+01, 0.1389707209337E+01, 0.3120000000000E+01, 0.2743440888628E+03,-0.6475019029480E+01, 0.3760000000000E+01
 0.12045E+03, 0.2989145474629E+02, 0.1000000000000E+02, 0.8795449346754E+02, 0.1000000000000E+01, 0.1681391033990E+01, 0.3120000000000E+01, 0.1389601001197E+01, 0.3120000000000E+01, 0.2743454828270E+03,-0.6473440172677E+01, 0.3760000000000E+01
 0.12053E+03, 0.2989150310527E+02, 0.1000000000000E+02, 0.8795494019741E+02, 0.1000000000000E+01, 0.1681466740867E+01, 0.3120000000000E+01, 0.1389494792978E+01, 0.3120000000000E+01, 0.2743468767628E+03,-0.6471861379651E+01, 0.3760000000000E+01
 0.12060E+03, 0.2989155146492E+02, 0.1000000000000E+02, 0.8795538688843E+02, 0.1000000000000E+01, 0.1681542447857E+01, 0.3120000000000E+01, 0.1389388584707E+01, 0.3120000000000E+01, 0.2743482705775E+03,-0.6470282815526E+01, 0.3760000000000E+01
 0.12068E+03, 0.2989159982583E+02, 0.1000000000000E+02, 0.8795583356975E+02, 0.1000000000000E+01, 0.1681618154945E+01, 0.3120000000000E+01, 0.1389282376357E+01, 0.3120000000000E+01, 0.2743496643631E+03,-0.6468704313743E+01, 0.3760000000000E+01
 0.12075E+03, 0.2989164818741E+02, 0.1000000000000E+02, 0.8795628021645E+02, 0.1000000000000E+01, 0.1681693862145E+01, 0.3120000000000E+01, 0.1389176167955E+01, 0.3120000000000E+01, 0.2743510580408E+03,-0.6467126038206E+01, 0.3760000000000E+01
 0.12083E+03, 0.2989169655024E+02, 0.1000000000000E+02, 0.8795672684997E+02, 0.1000000000000E+01, 0.1681769569445E+01, 0.3120000000000E+01, 0.1389069959474E+01, 0.3120000000000E+01, 0.2743524516785E+03,-0.6465547827243E+01, 0.3760000000000E+01
 0.12090E+03, 0.2989174491374E+02, 0.1000000000000E+02, 0.8795717344947E+02, 0.1000000000000E+01, 0.1681845276856E+01, 0.3120000000000E+01, 0.1388963750940E+01, 0.3120000000000E+01, 0.2743538452103E+03,-0.6463969845491E+01, 0.3760000000000E+01
 0.12098E+03, 0.2989179327850E+02, 0.1000000000000E+02, 0.8795762003471E+02, 0.1000000000000E+01, 0.1681920984366E+01, 0.3120000000000E+01, 0.1388857542327E+01, 0.3120000000000E+01, 0.2743552386988E+03,-0.6462391925416E+01, 0.3760000000000E+01
 0.12105E+03, 0.2989184164393E+02, 0.1000000000000E+02, 0.8795806658553E+02, 0.1000000000000E+01, 0.1681996691988E+01, 0.3120000000000E+01, 0.1388751333661E+01, 0.3120000000000E+01, 0.2743566320799E+03,-0.6460814235355E+01, 0.3760000000000E+01
 0.12113E+03, 0.2989189001062E+02, 0.1000000000000E+02, 0.8795851312573E+02, 0.1000000000000E+01, 0.1682072399709E+01, 0.3120000000000E+01, 0.1388645124917E+01, 0.3120000000000E+01, 0.2743580254290E+03,-0.6459236605352E+01, 0.3760000000000E+01
 0.12120E+03, 0.2989193837797E+02, 0.1000000000000E+02, 0.8795895962706E+02, 0.1000000000000E+01, 0.1682148107542E+01, 0.3120000000000E+01, 0.1388538916120E+01, 0.3120000000000E+01, 0.2743594186569E+03,-0.6457659206640E+01, 0.3760000000000E+01
 0.12128E+03, 0.2989198674659E+02, 0.1000000000000E+02, 0.8795940612040E+02, 0.1000000000000E+01, 0.1682223815474E+01, 0.3120000000000E+01, 0.1388432707244E+01, 0.3120000000000E+01, 0.2743608118613E+03,-0.6456081866984E+01, 0.3760000000000E+01
 0.12135E+03, 0.2989203511587E+02, 0.1000000000000E+02, 0.8795985257817E+02, 0.1000000000000E+01, 0.1682299523517E+01, 0.3120000000000E+01, 0.1388326498315E+01, 0.3120000000000E+01, 0.2743622049547E+03,-0.6454504753973E+01, 0.3760000000000E+01
 0.12143E+03, 0.2989208348641E+02, 0.1000000000000E+02, 0.8796029902293E+02, 0.1000000000000E+01, 0.1682375231660E+01, 0.3120000000000E+01, 0.1388220289307E+01, 0.3120000000000E+01, 0.2743635980086E+03,-0.6452927707217E+01, 0.3760000000000E+01
 0.12150E+03, 0.2989213185762E+02, 0.1000000000000E+02, 0.8796074543273E+02, 0.1000000000000E+01, 0.1682450939914E+01, 0.3120000000000E+01, 0.1388114080246E+01, 0.3120000000000E+01, 0.2743649909535E+03,-0.6451350889776E+01, 0.3760000000000E+01
 0.12158E+03, 0.2989218023008E+02, 0.1000000000000E+02, 0.8796119183026E+02, 0.1000000000000E+01, 0.1682526648267E+01, 0.3120000000000E+01, 0.1388007871106E+01, 0.3120000000000E+01, 0.2743663838615E+03,-0.6449774132934E+01, 0.3760000000000E+01
 0.12165E+03, 0.2989222860322E+02, 0.1000000000000E+02, 0.8796163819219E+02, 0.1000000000000E+01, 0.1682602356732E+01, 0.3120000000000E+01, 0.1387901661913E+01, 0.3120000000000E+01, 0.2743677766585E+03,-0.6448197604100E+01, 0.3760000000000E+01
 0.12173E+03, 0.2989227697761E+02, 0.1000000000000E+02, 0.8796208454389E+02, 0.1000000000000E+01, 0.1682678065296E+01, 0.3120000000000E+01, 0.1387795452641E+01, 0.3120000000000E+01, 0.2743691694246E+03,-0.6446621136356E+01, 0.3760000000000E+01
 0.12180E+03, 0.2989232535267E+02, 0.1000000000000E+02, 0.8796253085680E+02, 0.1000000000000E+01, 0.1682753773971E+01, 0.3120000000000E+01, 0.1387689243315E+01, 0.3120000000000E+01, 0.2743705620698E+03,-0.6445044897456E+01, 0.3760000000000E+01
 0.12188E+03, 0.2989237372898E+02, 0.1000000000000E+02, 0.8796297716413E+02, 0.1000000000000E+01, 0.1682829482746E+01, 0.3120000000000E+01, 0.1387583033911E+01, 0.3120000000000E+01, 0.2743719546990E+03,-0.6443468720992E+01, 0.3760000000000E+01
 0.12195E+03, 0.2989242210597E+02, 0.1000000000000E+02, 0.8796342343151E+02, 0.1000000000000E+01, 0.1682905191631E+01, 0.3120000000000E+01, 0.1387476824453E+01, 0.3120000000000E+01, 0.2743733472034E+03,-0.6441892769142E+01, 0.3760000000000E+01
 0.12203E+03, 0.2989247048421E+02, 0.1000000000000E+02, 0.8796386968817E+02, 0.1000000000000E+01, 0.1682980900616E+01, 0.3120000000000E+01, 0.1387370614917E+01, 0.3120000000000E+01, 0.2743747396756E+03,-0.6440316886534E+01, 0.3760000000000E+01
 0.12210E+03, 0.2989251886313E+02, 0.1000000000000E+02, 0.8796431590880E+02, 0.1000000000000E+01, 0.1683056609712E+01, 0.3120000000000E+01, 0.1387264405326E+01, 0.3120000000000E+01, 0.2743761320356E+03,-0.6438741226204E+01, 0.3760000000000E+01
 0.12218E+03, 0.2989256724329E+02, 0.1000000000000E+02, 0.8796476212108E+02, 0.1000000000000E+01, 0.1683132318907E+01, 0.3120000000000E+01, 0.1387158195657E+01, 0.3120000000000E+01, 0.2743775243706E+03,-0.6437165627942E+01, 0.3760000000000E+01
 0.12225E+03, 0.2989261562413E+02, 0.1000000000000E+02, 0.8796520829398E+02, 0.1000000000000E+01, 0.1683208028214E+01, 0.3120000000000E+01, 0.1387051985934E+01, 0.3120000000000E+01, 0.2743789165829E+03,-0.6435590258276E+01, 0.3760000000000E+01
 0.12233E+03, 0.2989266400623E+02, 0.1000000000000E+02, 0.8796565445581E+02, 0.1000000000000E+01, 0.1683283737619E+01, 0.3120000000000E+01, 0.1386945776133E+01, 0.3120000000000E+01, 0.2743803087618E+03,-0.6434014957728E+01, 0.3760000000000E+01
 0.12240E+03, 0.2989271238899E+02, 0.1000000000000E+02, 0.8796610058444E+02, 0.1000000000000E+01, 0.1683359447135E+01, 0.3120000000000E+01, 0.1386839566277E+01, 0.3120000000000E+01, 0.2743817008372E+03,-0.6432439875545E+01, 0.3760000000000E+01
 0.12248E+03, 0.2989276077301E+02, 0.1000000000000E+02, 0.8796654670300E+02, 0.1000000000000E+01, 0.1683435156751E+01, 0.3120000000000E+01, 0.1386733356343E+01, 0.3120000000000E+01, 0.2743830928824E+03,-0.6430864854664E+01, 0.3760000000000E+01
 0.12255E+03, 0.2989280915770E+02, 0.1000000000000E+02, 0.8796699278347E+02, 0.1000000000000E+01, 0.1683510866478E+01, 0.3120000000000E+01, 0.1386627146355E+01, 0.3120000000000E+01, 0.2743844848089E+03,-0.6429290064183E+01, 0.3760000000000E+01
 0.12263E+03, 0.2989285754365E+02, 0.1000000000000E+02, 0.8796743885196E+02, 0.1000000000000E+01, 0.1683586576303E+01, 0.3120000000000E+01, 0.1386520936287E+01, 0.3120000000000E+01, 0.2743858766991E+03,-0.6427715339605E+01, 0.3760000000000E+01
 0.12270E+03, 0.2989290593027E+02, 0.1000000000000E+02, 0.8796788488733E+02, 0.1000000000000E+01, 0.1683662286240E+01, 0.3120000000000E+01, 0.1386414726166E+01, 0.3120000000000E+01, 0.2743872684861E+03,-0.6426140837136E+01, 0.3760000000000E+01
 0.12278E+03, 0.2989295431814E+02, 0.1000000000000E+02, 0.8796833091293E+02, 0.1000000000000E+01, 0.1683737996275E+01, 0.3120000000000E+01, 0.1386308515966E+01, 0.3120000000000E+01, 0.2743886602438E+03,-0.6424566395589E+01, 0.3760000000000E+01
 0.12285E+03, 0.2989300270668E+02, 0.1000000000000E+02, 0.8796877690175E+02, 0.1000000000000E+01, 0.1683813706422E+01, 0.3120000000000E+01, 0.1386202305712E+01, 0.3120000000000E+01, 0.2743900518868E+03,-0.6422992182071E+01, 0.3760000000000E+01
 0.12293E+03, 0.2989305109648E+02, 0.1000000000000E+02, 0.8796922287839E+02, 0.1000000000000E+01, 0.1683889416668E+01, 0.3120000000000E+01, 0.1386096095378E+01, 0.3120000000000E+01, 0.2743914434931E+03,-0.6421418032936E+01, 0.3760000000000E+01
 0.12300E+03, 0.2989309948695E+02, 0.1000000000000E+02, 0.8796966881800E+02, 0.1000000000000E+01, 0.1683965127025E+01, 0.3120000000000E+01, 0.1385989884991E+01, 0.3120000000000E+01, 0.2743928349837E+03,-0.6419844112212E+01, 0.3760000000000E+01
 0.12308E+03, 0.2989314787867E+02, 0.1000000000000E+02, 0.8797011474982E+02, 0.1000000000000E+01, 0.1684040837480E+01, 0.3120000000000E+01, 0.1385883674524E+01, 0.3120000000000E+01, 0.2743942264515E+03,-0.6418270249641E+01, 0.3760000000000E+01
 0.12315E+03, 0.2989319627106E+02, 0.1000000000000E+02, 0.8797056064330E+02, 0.1000000000000E+01, 0.1684116548047E+01, 0.3120000000000E+01, 0.1385777464004E+01, 0.3120000000000E+01, 0.2743956177995E+03,-0.6416696618265E+01, 0.3760000000000E+01
 0.12323E+03, 0.2989324466471E+02, 0.1000000000000E+02, 0.8797100653056E+02, 0.1000000000000E+01, 0.1684192258712E+01, 0.3120000000000E+01, 0.1385671253404E+01, 0.3120000000000E+01, 0.2743970091294E+03,-0.6415123041887E+01, 0.3760000000000E+01
 0.12330E+03, 0.2989329305903E+02, 0.1000000000000E+02, 0.8797145237825E+02, 0.1000000000000E+01, 0.1684267969488E+01, 0.3120000000000E+01, 0.1385565042749E+01, 0.3120000000000E+01, 0.2743984003360E+03,-0.6413549695834E+01, 0.3760000000000E+01
 0.12338E+03, 0.2989334145461E+02, 0.1000000000000E+02, 0.8797189821502E+02, 0.1000000000000E+01, 0.1684343680363E+01, 0.3120000000000E+01, 0.1385458832016E+01, 0.3120000000000E+01, 0.2743997915095E+03,-0.6411976416433E+01, 0.3760000000000E+01
 0.12345E+03, 0.2989338985085E+02, 0.1000000000000E+02, 0.8797234401993E+02, 0.1000000000000E+01, 0.1684419391349E+01, 0.3120000000000E+01, 0.1385352621229E+01, 0.3120000000000E+01, 0.2744011825839E+03,-0.6410403356569E+01, 0.3760000000000E+01
 0.12353E+03, 0.2989343824835E+02, 0.1000000000000E+02, 0.8797278981283E+02, 0.1000000000000E+01, 0.1684495102433E+01, 0.3120000000000E+01, 0.1385246410361E+01, 0.3120000000000E+01, 0.2744025736219E+03,-0.6408830357529E+01, 0.3760000000000E+01
 0.12360E+03, 0.2989348664652E+02, 0.1000000000000E+02, 0.8797323557097E+02, 0.1000000000000E+01, 0.1684570813629E+01, 0.3120000000000E+01, 0.1385140199440E+01, 0.3120000000000E+01, 0.2744039645515E+03,-0.6407257586020E+01, 0.3760000000000E+01
 0.12368E+03, 0.2989353504595E+02, 0.1000000000000E+02, 0.8797368131568E+02, 0.1000000000000E+01, 0.1684646524923E+01, 0.3120000000000E+01, 0.1385033988439E+01, 0.3120000000000E+01, 0.2744053554405E+03,-0.6405684881291E+01, 0.3760000000000E+01
 0.12375E+03, 0.2989358344604E+02, 0.1000000000000E+02, 0.8797412702604E+02, 0.1000000000000E+01, 0.1684722236328E+01, 0.3120000000000E+01, 0.1384927777383E+01, 0.3120000000000E+01, 0.2744067462223E+03,-0.6404112399968E+01, 0.3760000000000E+01
 0.12383E+03, 0.2989363184739E+02, 0.1000000000000E+02, 0.8797457272348E+02, 0.1000000000000E+01, 0.1684797947832E+01, 0.3120000000000E+01, 0.1384821566249E+01, 0.3120000000000E+01, 0.2744081369650E+03,-0.6402539984112E+01, 0.3760000000000E+01
 0.12390E+03, 0.2989368024942E+02, 0.1000000000000E+02, 0.8797501838962E+02, 0.1000000000000E+01, 0.1684873659446E+01, 0.3120000000000E+01, 0.1384715355060E+01, 0.3120000000000E+01, 0.2744095276101E+03,-0.6400967787733E+01, 0.3760000000000E+01
 0.12398E+03, 0.2989372865269E+02, 0.1000000000000E+02, 0.8797546404281E+02, 0.1000000000000E+01, 0.1684949371159E+01, 0.3120000000000E+01, 0.1384609143791E+01, 0.3120000000000E+01, 0.2744109182161E+03,-0.6399395657295E+01, 0.3760000000000E+01
 0.12405E+03, 0.2989377705664E+02, 0.1000000000000E+02, 0.8797590965995E+02, 0.1000000000000E+01, 0.1685025082983E+01, 0.3120000000000E+01, 0.1384502932468E+01, 0.3120000000000E+01, 0.2744123087096E+03,-0.6397823753849E+01, 0.3760000000000E+01
 0.12413E+03, 0.2989382546184E+02, 0.1000000000000E+02, 0.8797635526769E+02, 0.1000000000000E+01, 0.1685100794905E+01, 0.3120000000000E+01, 0.1384396721065E+01, 0.3120000000000E+01, 0.2744136991750E+03,-0.6396251909814E+01, 0.3760000000000E+01
 0.12420E+03, 0.2989387386771E+02, 0.1000000000000E+02, 0.8797680084279E+02, 0.1000000000000E+01, 0.1685176506939E+01, 0.3120000000000E+01, 0.1384290509608E+01, 0.3120000000000E+01, 0.2744150895385E+03,-0.6394680289069E+01, 0.3760000000000E+01
 0.12428E+03, 0.2989392227484E+02, 0.1000000000000E+02, 0.8797724640414E+02, 0.1000000000000E+01, 0.1685252219070E+01, 0.3120000000000E+01, 0.1384184298071E+01, 0.3120000000000E+01, 0.2744164798604E+03,-0.6393108733340E+01, 0.3760000000000E+01
 0.12435E+03, 0.2989397068264E+02, 0.1000000000000E+02, 0.8797769193128E+02, 0.1000000000000E+01, 0.1685327931313E+01, 0.3120000000000E+01, 0.1384078086479E+01, 0.3120000000000E+01, 0.2744178700756E+03,-0.6391537402465E+01, 0.3760000000000E+01
 0.12443E+03, 0.2989401909169E+02, 0.1000000000000E+02, 0.8797813744573E+02, 0.1000000000000E+01, 0.1685403643653E+01, 0.3120000000000E+01, 0.1383971874808E+01, 0.3120000000000E+01, 0.2744192602524E+03,-0.6389966136004E+01, 0.3760000000000E+01
 0.12450E+03, 0.2989406750141E+02, 0.1000000000000E+02, 0.8797858292935E+02, 0.1000000000000E+01, 0.1685479356105E+01, 0.3120000000000E+01, 0.1383865663082E+01, 0.3120000000000E+01, 0.2744206503332E+03,-0.6388395090524E+01, 0.3760000000000E+01
 0.12458E+03, 0.2989411591239E+02, 0.1000000000000E+02, 0.8797902839807E+02, 0.1000000000000E+01, 0.1685555068655E+01, 0.3120000000000E+01, 0.1383759451276E+01, 0.3120000000000E+01, 0.2744220403685E+03,-0.6386824108501E+01, 0.3760000000000E+01
 0.12465E+03, 0.2989416432404E+02, 0.1000000000000E+02, 0.8797947383384E+02, 0.1000000000000E+01, 0.1685630781315E+01, 0.3120000000000E+01, 0.1383653239415E+01, 0.3120000000000E+01, 0.2744234303012E+03,-0.6385253354307E+01, 0.3760000000000E+01
 0.12473E+03, 0.2989421273693E+02, 0.1000000000000E+02, 0.8797991925816E+02, 0.1000000000000E+01, 0.1685706494074E+01, 0.3120000000000E+01, 0.1383547027475E+01, 0.3120000000000E+01, 0.2744248201994E+03,-0.6383682658899E+01, 0.3760000000000E+01
 0.12480E+03, 0.2989426115051E+02, 0.1000000000000E+02, 0.8798036464735E+02, 0.1000000000000E+01, 0.1685782206943E+01, 0.3120000000000E+01, 0.1383440815480E+01, 0.3120000000000E+01, 0.2744262099879E+03,-0.6382112191421E+01, 0.3760000000000E+01
 0.12488E+03, 0.2989430956533E+02, 0.1000000000000E+02, 0.8798081002582E+02, 0.1000000000000E+01, 0.1685857919911E+01, 0.3120000000000E+01, 0.1383334603405E+01, 0.3120000000000E+01, 0.2744275997442E+03,-0.6380541784684E+01, 0.3760000000000E+01
 0.12495E+03, 0.2989435798083E+02, 0.1000000000000E+02, 0.8798125537173E+02, 0.1000000000000E+01, 0.1685933632989E+01, 0.3120000000000E+01, 0.1383228391274E+01, 0.3120000000000E+01, 0.2744289893991E+03,-0.6378971599689E+01, 0.3760000000000E+01
 0.12503E+03, 0.2989440639758E+02, 0.1000000000000E+02, 0.8798170070567E+02, 0.1000000000000E+01, 0.1686009346166E+01, 0.3120000000000E+01, 0.1383122179064E+01, 0.3120000000000E+01, 0.2744303790176E+03,-0.6377401477865E+01, 0.3760000000000E+01
 0.12510E+03, 0.2989445481501E+02, 0.1000000000000E+02, 0.8798214600715E+02, 0.1000000000000E+01, 0.1686085059453E+01, 0.3120000000000E+01, 0.1383015966799E+01, 0.3120000000000E+01, 0.2744317685351E+03,-0.6375831578401E+01, 0.3760000000000E+01
 0.12518E+03, 0.2989450323368E+02, 0.1000000000000E+02, 0.8798259129362E+02, 0.1000000000000E+01, 0.1686160772839E+01, 0.3120000000000E+01, 0.1382909754454E+01, 0.3120000000000E+01, 0.2744331580069E+03,-0.6374261745164E+01, 0.3760000000000E+01
 0.12525E+03, 0.2989455165303E+02, 0.1000000000000E+02, 0.8798303654665E+02, 0.1000000000000E+01, 0.1686236486335E+01, 0.3120000000000E+01, 0.1382803542053E+01, 0.3120000000000E+01, 0.2744345473743E+03,-0.6372692137548E+01, 0.3760000000000E+01
 0.12533E+03, 0.2989460007363E+02, 0.1000000000000E+02, 0.8798348178918E+02, 0.1000000000000E+01, 0.1686312199929E+01, 0.3120000000000E+01, 0.1382697329573E+01, 0.3120000000000E+01, 0.2744359367104E+03,-0.6371122592157E+01, 0.3760000000000E+01
 0.12540E+03, 0.2989464849491E+02, 0.1000000000000E+02, 0.8798392699676E+02, 0.1000000000000E+01, 0.1686387913634E+01, 0.3120000000000E+01, 0.1382591117037E+01, 0.3120000000000E+01, 0.2744373259373E+03,-0.6369553267500E+01, 0.3760000000000E+01
 0.12548E+03, 0.2989469691743E+02, 0.1000000000000E+02, 0.8798437219343E+02, 0.1000000000000E+01, 0.1686463627436E+01, 0.3120000000000E+01, 0.1382484904422E+01, 0.3120000000000E+01, 0.2744387151314E+03,-0.6367984008128E+01, 0.3760000000000E+01
 0.12555E+03, 0.2989474534063E+02, 0.1000000000000E+02, 0.8798481735473E+02, 0.1000000000000E+01, 0.1686539341349E+01, 0.3120000000000E+01, 0.1382378691751E+01, 0.3120000000000E+01, 0.2744401042152E+03,-0.6366414971251E+01, 0.3760000000000E+01
 0.12563E+03, 0.2989479376508E+02, 0.1000000000000E+02, 0.8798526250992E+02, 0.1000000000000E+01, 0.1686615055361E+01, 0.3120000000000E+01, 0.1382272479000E+01, 0.3120000000000E+01, 0.2744414932811E+03,-0.6364845993649E+01, 0.3760000000000E+01
 0.12570E+03, 0.2989484219020E+02, 0.1000000000000E+02, 0.8798570762506E+02, 0.1000000000000E+01, 0.1686690769482E+01, 0.3120000000000E+01, 0.1382166266194E+01, 0.3120000000000E+01, 0.2744428822221E+03,-0.6363277243192E+01, 0.3760000000000E+01
 0.12578E+03, 0.2989489061658E+02, 0.1000000000000E+02, 0.8798615273204E+02, 0.1000000000000E+01, 0.1686766483702E+01, 0.3120000000000E+01, 0.1382060053308E+01, 0.3120000000000E+01, 0.2744442711389E+03,-0.6361708557173E+01, 0.3760000000000E+01
 0.12585E+03, 0.2989493904363E+02, 0.1000000000000E+02, 0.8798659780428E+02, 0.1000000000000E+01, 0.1686842198032E+01, 0.3120000000000E+01, 0.1381953840366E+01, 0.3120000000000E+01, 0.2744456599474E+03,-0.6360140090845E+01, 0.3760000000000E+01
 0.12593E+03, 0.2989498747192E+02, 0.1000000000000E+02, 0.8798704286536E+02, 0.1000000000000E+01, 0.1686917912460E+01, 0.3120000000000E+01, 0.1381847627344E+01, 0.3120000000000E+01, 0.2744470487221E+03,-0.6358571688633E+01, 0.3760000000000E+01
 0.12600E+03, 0.2989503590090E+02, 0.1000000000000E+02, 0.8798748789166E+02, 0.1000000000000E+01, 0.1686993626998E+01, 0.3120000000000E+01, 0.1381741414267E+01, 0.3120000000000E+01, 0.2744484373884E+03,-0.6357003508859E+01, 0.3760000000000E+01
 0.12608E+03, 0.2989508433112E+02, 0.1000000000000E+02, 0.8798793290857E+02, 0.1000000000000E+01, 0.1687069341634E+01, 0.3120000000000E+01, 0.1381635201109E+01, 0.3120000000000E+01, 0.2744498260267E+03,-0.6355435392031E+01, 0.3760000000000E+01
 0.12615E+03, 0.2989513276202E+02, 0.1000000000000E+02, 0.8798837789155E+02, 0.1000000000000E+01, 0.1687145056381E+01, 0.3120000000000E+01, 0.1381528987896E+01, 0.3120000000000E+01, 0.2744512145591E+03,-0.6353867496701E+01, 0.3760000000000E+01
 0.12623E+03, 0.2989518119416E+02, 0.1000000000000E+02, 0.8798882286160E+02, 0.1000000000000E+01, 0.1687220771225E+01, 0.3120000000000E+01, 0.1381422774602E+01, 0.3120000000000E+01, 0.2744526030523E+03,-0.6352299666876E+01, 0.3760000000000E+01
 0.12630E+03, 0.2989522962699E+02, 0.1000000000000E+02, 0.8798926780058E+02, 0.1000000000000E+01, 0.1687296486180E+01, 0.3120000000000E+01, 0.1381316561253E+01, 0.3120000000000E+01, 0.2744539914488E+03,-0.6350732058691E+01, 0.3760000000000E+01
 0.12638E+03, 0.2989527806105E+02, 0.1000000000000E+02, 0.8798971272625E+02, 0.1000000000000E+01, 0.1687372201232E+01, 0.3120000000000E+01, 0.1381210347823E+01, 0.3120000000000E+01, 0.2744553798048E+03,-0.6349164508012E+01, 0.3760000000000E+01
 0.12645E+03, 0.2989532649580E+02, 0.1000000000000E+02, 0.8799015761817E+02, 0.1000000000000E+01, 0.1687447916395E+01, 0.3120000000000E+01, 0.1381104134338E+01, 0.3120000000000E+01, 0.2744567680556E+03,-0.6347597187743E+01, 0.3760000000000E+01
 0.12653E+03, 0.2989537493180E+02, 0.1000000000000E+02, 0.8799060249780E+02, 0.1000000000000E+01, 0.1687523631655E+01, 0.3120000000000E+01, 0.1380997920772E+01, 0.3120000000000E+01, 0.2744581562692E+03,-0.6346029928736E+01, 0.3760000000000E+01
 0.12660E+03, 0.2989542336847E+02, 0.1000000000000E+02, 0.8799104734752E+02, 0.1000000000000E+01, 0.1687599347026E+01, 0.3120000000000E+01, 0.1380891707150E+01, 0.3120000000000E+01, 0.2744595443896E+03,-0.6344462888171E+01, 0.3760000000000E+01
 0.12668E+03, 0.2989547180639E+02, 0.1000000000000E+02, 0.8799149218252E+02, 0.1000000000000E+01, 0.1687675062494E+01, 0.3120000000000E+01, 0.1380785493448E+01, 0.3120000000000E+01, 0.2744609324653E+03,-0.6342895913200E+01, 0.3760000000000E+01
 0.12675E+03, 0.2989552024498E+02, 0.1000000000000E+02, 0.8799193698469E+02, 0.1000000000000E+01, 0.1687750778072E+01, 0.3120000000000E+01, 0.1380679279691E+01, 0.3120000000000E+01, 0.2744623204384E+03,-0.6341329160364E+01, 0.3760000000000E+01
 0.12683E+03, 0.2989556868482E+02, 0.1000000000000E+02, 0.8799238177656E+02, 0.1000000000000E+01, 0.1687826493748E+01, 0.3120000000000E+01, 0.1380573065852E+01, 0.3120000000000E+01, 0.2744637083807E+03,-0.6339762469631E+01, 0.3760000000000E+01
 0.12690E+03, 0.2989561712535E+02, 0.1000000000000E+02, 0.8799282653451E+02, 0.1000000000000E+01, 0.1687902209535E+01, 0.3120000000000E+01, 0.1380466851958E+01, 0.3120000000000E+01, 0.2744650962172E+03,-0.6338196000050E+01, 0.3760000000000E+01
 0.12698E+03, 0.2989566556711E+02, 0.1000000000000E+02, 0.8799327128159E+02, 0.1000000000000E+01, 0.1687977925419E+01, 0.3120000000000E+01, 0.1380360637983E+01, 0.3120000000000E+01, 0.2744664840210E+03,-0.6336629593381E+01, 0.3760000000000E+01
 0.12705E+03, 0.2989571400956E+02, 0.1000000000000E+02, 0.8799371599243E+02, 0.1000000000000E+01, 0.1688053641412E+01, 0.3120000000000E+01, 0.1380254423952E+01, 0.3120000000000E+01, 0.2744678717118E+03,-0.6335063412810E+01, 0.3760000000000E+01
 0.12713E+03, 0.2989576245325E+02, 0.1000000000000E+02, 0.8799416069754E+02, 0.1000000000000E+01, 0.1688129357504E+01, 0.3120000000000E+01, 0.1380148209841E+01, 0.3120000000000E+01, 0.2744692593858E+03,-0.6333497288150E+01, 0.3760000000000E+01
 0.12720E+03, 0.2989581089762E+02, 0.1000000000000E+02, 0.8799460536435E+02, 0.1000000000000E+01, 0.1688205073705E+01, 0.3120000000000E+01, 0.1380041995673E+01, 0.3120000000000E+01, 0.2744706469404E+03,-0.6331931387284E+01, 0.3760000000000E+01
 0.12728E+03, 0.2989585934323E+02, 0.1000000000000E+02, 0.8799505002316E+02, 0.1000000000000E+01, 0.1688280790004E+01, 0.3120000000000E+01, 0.1379935781425E+01, 0.3120000000000E+01, 0.2744720344712E+03,-0.6330365552056E+01, 0.3760000000000E+01
 0.12735E+03, 0.2989590778952E+02, 0.1000000000000E+02, 0.8799549464441E+02, 0.1000000000000E+01, 0.1688356506413E+01, 0.3120000000000E+01, 0.1379829567120E+01, 0.3120000000000E+01, 0.2744734218849E+03,-0.6328799938516E+01, 0.3760000000000E+01
 0.12743E+03, 0.2989595623706E+02, 0.1000000000000E+02, 0.8799593926066E+02, 0.1000000000000E+01, 0.1688432222920E+01, 0.3120000000000E+01, 0.1379723352735E+01, 0.3120000000000E+01, 0.2744748092841E+03,-0.6327234382575E+01, 0.3760000000000E+01
 0.12750E+03, 0.2989600468528E+02, 0.1000000000000E+02, 0.8799638383908E+02, 0.1000000000000E+01, 0.1688507939537E+01, 0.3120000000000E+01, 0.1379617138293E+01, 0.3120000000000E+01, 0.2744761965655E+03,-0.6325669051789E+01, 0.3760000000000E+01
 0.12758E+03, 0.2989605313474E+02, 0.1000000000000E+02, 0.8799682840863E+02, 0.1000000000000E+01, 0.1688583656251E+01, 0.3120000000000E+01, 0.1379510923771E+01, 0.3120000000000E+01, 0.2744775838202E+03,-0.6324103784524E+01, 0.3760000000000E+01
 0.12765E+03, 0.2989610158488E+02, 0.1000000000000E+02, 0.8799727294445E+02, 0.1000000000000E+01, 0.1688659373074E+01, 0.3120000000000E+01, 0.1379404709192E+01, 0.3120000000000E+01, 0.2744789709698E+03,-0.6322538733814E+01, 0.3760000000000E+01
 0.12773E+03, 0.2989615003626E+02, 0.1000000000000E+02, 0.8799771746479E+02, 0.1000000000000E+01, 0.1688735089996E+01, 0.3120000000000E+01, 0.1379298494533E+01, 0.3120000000000E+01, 0.2744803580723E+03,-0.6320973752828E+01, 0.3760000000000E+01
 0.12780E+03, 0.2989619848833E+02, 0.1000000000000E+02, 0.8799816195802E+02, 0.1000000000000E+01, 0.1688810807027E+01, 0.3120000000000E+01, 0.1379192279817E+01, 0.3120000000000E+01, 0.2744817450902E+03,-0.6319408988868E+01, 0.3760000000000E+01
 0.12788E+03, 0.2989624694164E+02, 0.1000000000000E+02, 0.8799860643772E+02, 0.1000000000000E+01, 0.1688886524155E+01, 0.3120000000000E+01, 0.1379086065020E+01, 0.3120000000000E+01, 0.2744831320672E+03,-0.6317844286638E+01, 0.3760000000000E+01
 0.12795E+03, 0.2989629539563E+02, 0.1000000000000E+02, 0.8799905088236E+02, 0.1000000000000E+01, 0.1688962241394E+01, 0.3120000000000E+01, 0.1378979850167E+01, 0.3120000000000E+01, 0.2744845189348E+03,-0.6316279809730E+01, 0.3760000000000E+01
 0.12803E+03, 0.2989634385086E+02, 0.1000000000000E+02, 0.8799949531955E+02, 0.1000000000000E+01, 0.1689037958729E+01, 0.3120000000000E+01, 0.1378873635232E+01, 0.3120000000000E+01, 0.2744859057802E+03,-0.6314715390674E+01, 0.3760000000000E+01
 0.12810E+03, 0.2989639230677E+02, 0.1000000000000E+02, 0.8799993972064E+02, 0.1000000000000E+01, 0.1689113676175E+01, 0.3120000000000E+01, 0.1378767420242E+01, 0.3120000000000E+01, 0.2744872925132E+03,-0.6313151195998E+01, 0.3760000000000E+01
 0.12818E+03, 0.2989644076392E+02, 0.1000000000000E+02, 0.8800038411233E+02, 0.1000000000000E+01, 0.1689189393717E+01, 0.3120000000000E+01, 0.1378661205170E+01, 0.3120000000000E+01, 0.2744886792179E+03,-0.6311587060664E+01, 0.3760000000000E+01
 0.12825E+03, 0.2989648922176E+02, 0.1000000000000E+02, 0.8800082847117E+02, 0.1000000000000E+01, 0.1689265111370E+01, 0.3120000000000E+01, 0.1378554990041E+01, 0.3120000000000E+01, 0.2744900658202E+03,-0.6310023146781E+01, 0.3760000000000E+01
 0.12833E+03, 0.2989653768084E+02, 0.1000000000000E+02, 0.8800127281719E+02, 0.1000000000000E+01, 0.1689340829119E+01, 0.3120000000000E+01, 0.1378448774832E+01, 0.3120000000000E+01, 0.2744914523837E+03,-0.6308459298068E+01, 0.3760000000000E+01
 0.12840E+03, 0.2989658614060E+02, 0.1000000000000E+02, 0.8800171712915E+02, 0.1000000000000E+01, 0.1689416546979E+01, 0.3120000000000E+01, 0.1378342559565E+01, 0.3120000000000E+01, 0.2744928388410E+03,-0.6306895670220E+01, 0.3760000000000E+01
 0.12848E+03, 0.2989663460160E+02, 0.1000000000000E+02, 0.8800216143279E+02, 0.1000000000000E+01, 0.1689492264935E+01, 0.3120000000000E+01, 0.1378236344218E+01, 0.3120000000000E+01, 0.2744942252735E+03,-0.6305332104083E+01, 0.3760000000000E+01
 0.12855E+03, 0.2989668306328E+02, 0.1000000000000E+02, 0.8800260569970E+02, 0.1000000000000E+01, 0.1689567983001E+01, 0.3120000000000E+01, 0.1378130128814E+01, 0.3120000000000E+01, 0.2744956115914E+03,-0.6303768759041E+01, 0.3760000000000E+01
 0.12863E+03, 0.2989673152621E+02, 0.1000000000000E+02, 0.8800304995914E+02, 0.1000000000000E+01, 0.1689643701164E+01, 0.3120000000000E+01, 0.1378023913329E+01, 0.3120000000000E+01, 0.2744969978872E+03,-0.6302205474318E+01, 0.3760000000000E+01
 0.12870E+03, 0.2989677998981E+02, 0.1000000000000E+02, 0.8800349418651E+02, 0.1000000000000E+01, 0.1689719419437E+01, 0.3120000000000E+01, 0.1377917697787E+01, 0.3120000000000E+01, 0.2744983840830E+03,-0.6300642410366E+01, 0.3760000000000E+01
 0.12878E+03, 0.2989682845466E+02, 0.1000000000000E+02, 0.8800393840089E+02, 0.1000000000000E+01, 0.1689795137806E+01, 0.3120000000000E+01, 0.1377811482163E+01, 0.3120000000000E+01, 0.2744997702393E+03,-0.6299079406247E+01, 0.3760000000000E+01
 0.12885E+03, 0.2989687692019E+02, 0.1000000000000E+02, 0.8800438258144E+02, 0.1000000000000E+01, 0.1689870856286E+01, 0.3120000000000E+01, 0.1377705266483E+01, 0.3120000000000E+01, 0.2745011562903E+03,-0.6297516628430E+01, 0.3760000000000E+01
 0.12893E+03, 0.2989692538696E+02, 0.1000000000000E+02, 0.8800482675268E+02, 0.1000000000000E+01, 0.1689946574862E+01, 0.3120000000000E+01, 0.1377599050722E+01, 0.3120000000000E+01, 0.2745025423132E+03,-0.6295953910021E+01, 0.3760000000000E+01
 0.12900E+03, 0.2989697385442E+02, 0.1000000000000E+02, 0.8800527088938E+02, 0.1000000000000E+01, 0.1690022293548E+01, 0.3120000000000E+01, 0.1377492834903E+01, 0.3120000000000E+01, 0.2745039282286E+03,-0.6294391412696E+01, 0.3760000000000E+01
 0.12908E+03, 0.2989702232311E+02, 0.1000000000000E+02, 0.8800571501626E+02, 0.1000000000000E+01, 0.1690098012331E+01, 0.3120000000000E+01, 0.1377386619004E+01, 0.3120000000000E+01, 0.2745053141144E+03,-0.6292828978349E+01, 0.3760000000000E+01
 0.12915E+03, 0.2989707079249E+02, 0.1000000000000E+02, 0.8800615911149E+02, 0.1000000000000E+01, 0.1690173731223E+01, 0.3120000000000E+01, 0.1377280403047E+01, 0.3120000000000E+01, 0.2745066999016E+03,-0.6291266760709E+01, 0.3760000000000E+01
 0.12923E+03, 0.2989711926310E+02, 0.1000000000000E+02, 0.8800660319124E+02, 0.1000000000000E+01, 0.1690249450213E+01, 0.3120000000000E+01, 0.1377174187008E+01, 0.3120000000000E+01, 0.2745080856416E+03,-0.6289704609569E+01, 0.3760000000000E+01
 0.12930E+03, 0.2989716773440E+02, 0.1000000000000E+02, 0.8800704724214E+02, 0.1000000000000E+01, 0.1690325169311E+01, 0.3120000000000E+01, 0.1377067970913E+01, 0.3120000000000E+01, 0.2745094712916E+03,-0.6288142679377E+01, 0.3760000000000E+01
 0.12938E+03, 0.2989721620694E+02, 0.1000000000000E+02, 0.8800749128244E+02, 0.1000000000000E+01, 0.1690400888507E+01, 0.3120000000000E+01, 0.1376961754736E+01, 0.3120000000000E+01, 0.2745108569097E+03,-0.6286580802216E+01, 0.3760000000000E+01
 0.12945E+03, 0.2989726468016E+02, 0.1000000000000E+02, 0.8800793528907E+02, 0.1000000000000E+01, 0.1690476607812E+01, 0.3120000000000E+01, 0.1376855538502E+01, 0.3120000000000E+01, 0.2745122424228E+03,-0.6285019151822E+01, 0.3760000000000E+01
 0.12953E+03, 0.2989731315462E+02, 0.1000000000000E+02, 0.8800837928285E+02, 0.1000000000000E+01, 0.1690552327213E+01, 0.3120000000000E+01, 0.1376749322186E+01, 0.3120000000000E+01, 0.2745136278971E+03,-0.6283457564916E+01, 0.3760000000000E+01
 0.12960E+03, 0.2989736162977E+02, 0.1000000000000E+02, 0.8800882324594E+02, 0.1000000000000E+01, 0.1690628046724E+01, 0.3120000000000E+01, 0.1376643105813E+01, 0.3120000000000E+01, 0.2745150132755E+03,-0.6281896196311E+01, 0.3760000000000E+01
 0.12968E+03, 0.2989741010615E+02, 0.1000000000000E+02, 0.8800926719709E+02, 0.1000000000000E+01, 0.1690703766332E+01, 0.3120000000000E+01, 0.1376536889358E+01, 0.3120000000000E+01, 0.2745163986179E+03,-0.6280334889685E+01, 0.3760000000000E+01
 0.12975E+03, 0.2989745858322E+02, 0.1000000000000E+02, 0.8800971111598E+02, 0.1000000000000E+01, 0.1690779486049E+01, 0.3120000000000E+01, 0.1376430672846E+01, 0.3120000000000E+01, 0.2745177838597E+03,-0.6278773802827E+01, 0.3760000000000E+01
 0.12983E+03, 0.2989750706153E+02, 0.1000000000000E+02, 0.8801015502410E+02, 0.1000000000000E+01, 0.1690855205863E+01, 0.3120000000000E+01, 0.1376324456253E+01, 0.3120000000000E+01, 0.2745191690691E+03,-0.6277212779075E+01, 0.3760000000000E+01
 0.12990E+03, 0.2989755554052E+02, 0.1000000000000E+02, 0.8801059889944E+02, 0.1000000000000E+01, 0.1690930925786E+01, 0.3120000000000E+01, 0.1376218239602E+01, 0.3120000000000E+01, 0.2745205541762E+03,-0.6275651972334E+01, 0.3760000000000E+01
 0.12998E+03, 0.2989760402075E+02, 0.1000000000000E+02, 0.8801104276545E+02, 0.1000000000000E+01, 0.1691006645806E+01, 0.3120000000000E+01, 0.1376112022869E+01, 0.3120000000000E+01, 0.2745219392553E+03,-0.6274091230184E+01, 0.3760000000000E+01
 0.13005E+03, 0.2989765250166E+02, 0.1000000000000E+02, 0.8801148659560E+02, 0.1000000000000E+01, 0.1691082365935E+01, 0.3120000000000E+01, 0.1376005806079E+01, 0.3120000000000E+01, 0.2745233242226E+03,-0.6272530706191E+01, 0.3760000000000E+01
 0.13013E+03, 0.2989770098381E+02, 0.1000000000000E+02, 0.8801193041811E+02, 0.1000000000000E+01, 0.1691158086161E+01, 0.3120000000000E+01, 0.1375899589207E+01, 0.3120000000000E+01, 0.2745247091673E+03,-0.6270970243785E+01, 0.3760000000000E+01
 0.13020E+03, 0.2989774946665E+02, 0.1000000000000E+02, 0.8801237420573E+02, 0.1000000000000E+01, 0.1691233806496E+01, 0.3120000000000E+01, 0.1375793372277E+01, 0.3120000000000E+01, 0.2745260940031E+03,-0.6269410000504E+01, 0.3760000000000E+01
 0.13028E+03, 0.2989779795072E+02, 0.1000000000000E+02, 0.8801281798354E+02, 0.1000000000000E+01, 0.1691309526927E+01, 0.3120000000000E+01, 0.1375687155265E+01, 0.3120000000000E+01, 0.2745274788095E+03,-0.6267849821507E+01, 0.3760000000000E+01
 0.13035E+03, 0.2989784643548E+02, 0.1000000000000E+02, 0.8801326172691E+02, 0.1000000000000E+01, 0.1691385247468E+01, 0.3120000000000E+01, 0.1375580938196E+01, 0.3120000000000E+01, 0.2745288635083E+03,-0.6266289861347E+01, 0.3760000000000E+01
 0.13043E+03, 0.2989789492148E+02, 0.1000000000000E+02, 0.8801370546071E+02, 0.1000000000000E+01, 0.1691460968105E+01, 0.3120000000000E+01, 0.1375474721045E+01, 0.3120000000000E+01, 0.2745302481787E+03,-0.6264729963817E+01, 0.3760000000000E+01
 0.13050E+03, 0.2989794340816E+02, 0.1000000000000E+02, 0.8801414916303E+02, 0.1000000000000E+01, 0.1691536688851E+01, 0.3120000000000E+01, 0.1375368503837E+01, 0.3120000000000E+01, 0.2745316327508E+03,-0.6263170282987E+01, 0.3760000000000E+01
 0.13058E+03, 0.2989799189608E+02, 0.1000000000000E+02, 0.8801459285241E+02, 0.1000000000000E+01, 0.1691612409693E+01, 0.3120000000000E+01, 0.1375262286546E+01, 0.3120000000000E+01, 0.2745330172837E+03,-0.6261610666907E+01, 0.3760000000000E+01
 0.13065E+03, 0.2989804038468E+02, 0.1000000000000E+02, 0.8801503650970E+02, 0.1000000000000E+01, 0.1691688130645E+01, 0.3120000000000E+01, 0.1375156069198E+01, 0.3120000000000E+01, 0.2745344017166E+03,-0.6260051268550E+01, 0.3760000000000E+01
 0.13073E+03, 0.2989808887452E+02, 0.1000000000000E+02, 0.8801548015835E+02, 0.1000000000000E+01, 0.1691763851693E+01, 0.3120000000000E+01, 0.1375049851767E+01, 0.3120000000000E+01, 0.2745357861235E+03,-0.6258491933502E+01, 0.3760000000000E+01
 0.13080E+03, 0.2989813736505E+02, 0.1000000000000E+02, 0.8801592377360E+02, 0.1000000000000E+01, 0.1691839572849E+01, 0.3120000000000E+01, 0.1374943634279E+01, 0.3120000000000E+01, 0.2745371704263E+03,-0.6256932812479E+01, 0.3760000000000E+01
 0.13088E+03, 0.2989818585681E+02, 0.1000000000000E+02, 0.8801636737766E+02, 0.1000000000000E+01, 0.1691915294103E+01, 0.3120000000000E+01, 0.1374837416709E+01, 0.3120000000000E+01, 0.2745385546953E+03,-0.6255373757765E+01, 0.3760000000000E+01
 0.13095E+03, 0.2989823434926E+02, 0.1000000000000E+02, 0.8801681095002E+02, 0.1000000000000E+01, 0.1691991015465E+01, 0.3120000000000E+01, 0.1374731199080E+01, 0.3120000000000E+01, 0.2745399388655E+03,-0.6253814919947E+01, 0.3760000000000E+01
 0.13103E+03, 0.2989828284294E+02, 0.1000000000000E+02, 0.8801725450726E+02, 0.1000000000000E+01, 0.1692066736924E+01, 0.3120000000000E+01, 0.1374624981370E+01, 0.3120000000000E+01, 0.2745413229897E+03,-0.6252256147074E+01, 0.3760000000000E+01
 0.13110E+03, 0.2989833133731E+02, 0.1000000000000E+02, 0.8801769803709E+02, 0.1000000000000E+01, 0.1692142458491E+01, 0.3120000000000E+01, 0.1374518763602E+01, 0.3120000000000E+01, 0.2745427070284E+03,-0.6250697592377E+01, 0.3760000000000E+01
 0.13118E+03, 0.2989837983292E+02, 0.1000000000000E+02, 0.8801814155470E+02, 0.1000000000000E+01, 0.1692218180154E+01, 0.3120000000000E+01, 0.1374412545751E+01, 0.3120000000000E+01, 0.2745440910301E+03,-0.6249139097056E+01, 0.3760000000000E+01
 0.13125E+03, 0.2989842832921E+02, 0.1000000000000E+02, 0.8801858503967E+02, 0.1000000000000E+01, 0.1692293901927E+01, 0.3120000000000E+01, 0.1374306327843E+01, 0.3120000000000E+01, 0.2745454749301E+03,-0.6247580821461E+01, 0.3760000000000E+01
 0.13133E+03, 0.2989847682673E+02, 0.1000000000000E+02, 0.8801902851495E+02, 0.1000000000000E+01, 0.1692369623795E+01, 0.3120000000000E+01, 0.1374200109852E+01, 0.3120000000000E+01, 0.2745468588009E+03,-0.6246022607741E+01, 0.3760000000000E+01
 0.13140E+03, 0.2989852532495E+02, 0.1000000000000E+02, 0.8801947195691E+02, 0.1000000000000E+01, 0.1692445345773E+01, 0.3120000000000E+01, 0.1374093891803E+01, 0.3120000000000E+01, 0.2745482425678E+03,-0.6244464610832E+01, 0.3760000000000E+01
 0.13148E+03, 0.2989857382440E+02, 0.1000000000000E+02, 0.8801991538779E+02, 0.1000000000000E+01, 0.1692521067846E+01, 0.3120000000000E+01, 0.1373987673672E+01, 0.3120000000000E+01, 0.2745496263013E+03,-0.6242906678643E+01, 0.3760000000000E+01
 0.13155E+03, 0.2989862232453E+02, 0.1000000000000E+02, 0.8802035878779E+02, 0.1000000000000E+01, 0.1692596790029E+01, 0.3120000000000E+01, 0.1373881455483E+01, 0.3120000000000E+01, 0.2745510099385E+03,-0.6241348960721E+01, 0.3760000000000E+01
 0.13163E+03, 0.2989867082590E+02, 0.1000000000000E+02, 0.8802080217767E+02, 0.1000000000000E+01, 0.1692672512307E+01, 0.3120000000000E+01, 0.1373775237211E+01, 0.3120000000000E+01, 0.2745523935453E+03,-0.6239791307434E+01, 0.3760000000000E+01
 0.13170E+03, 0.2989871932796E+02, 0.1000000000000E+02, 0.8802124553289E+02, 0.1000000000000E+01, 0.1692748234694E+01, 0.3120000000000E+01, 0.1373669018881E+01, 0.3120000000000E+01, 0.2745537770440E+03,-0.6238233871564E+01, 0.3760000000000E+01
 0.13178E+03, 0.2989876783125E+02, 0.1000000000000E+02, 0.8802168887960E+02, 0.1000000000000E+01, 0.1692823957177E+01, 0.3120000000000E+01, 0.1373562800468E+01, 0.3120000000000E+01, 0.2745551605172E+03,-0.6236676497918E+01, 0.3760000000000E+01
 0.13185E+03, 0.2989881633523E+02, 0.1000000000000E+02, 0.8802213219226E+02, 0.1000000000000E+01, 0.1692899679769E+01, 0.3120000000000E+01, 0.1373456581997E+01, 0.3120000000000E+01, 0.2745565438843E+03,-0.6235119342316E+01, 0.3760000000000E+01
 0.13193E+03, 0.2989886484044E+02, 0.1000000000000E+02, 0.8802257549440E+02, 0.1000000000000E+01, 0.1692975402457E+01, 0.3120000000000E+01, 0.1373350363444E+01, 0.3120000000000E+01, 0.2745579272197E+03,-0.6233562248735E+01, 0.3760000000000E+01
 0.13200E+03, 0.2989891334635E+02, 0.1000000000000E+02, 0.8802301876779E+02, 0.1000000000000E+01, 0.1693051125253E+01, 0.3120000000000E+01, 0.1373244144832E+01, 0.3120000000000E+01, 0.2745593104654E+03,-0.6232005368379E+01, 0.3760000000000E+01
 0.13208E+03, 0.2989896185348E+02, 0.1000000000000E+02, 0.8802346202838E+02, 0.1000000000000E+01, 0.1693126848146E+01, 0.3120000000000E+01, 0.1373137926138E+01, 0.3120000000000E+01, 0.2745606936723E+03,-0.6230448554514E+01, 0.3760000000000E+01
 0.13215E+03, 0.2989901036130E+02, 0.1000000000000E+02, 0.8802390525506E+02, 0.1000000000000E+01, 0.1693202571147E+01, 0.3120000000000E+01, 0.1373031707384E+01, 0.3120000000000E+01, 0.2745620767735E+03,-0.6228891958132E+01, 0.3760000000000E+01
 0.13223E+03, 0.2989905887036E+02, 0.1000000000000E+02, 0.8802434847163E+02, 0.1000000000000E+01, 0.1693278294244E+01, 0.3120000000000E+01, 0.1372925488549E+01, 0.3120000000000E+01, 0.2745634598443E+03,-0.6227335426267E+01, 0.3760000000000E+01
 0.13230E+03, 0.2989910738010E+02, 0.1000000000000E+02, 0.8802479165608E+02, 0.1000000000000E+01, 0.1693354017449E+01, 0.3120000000000E+01, 0.1372819269655E+01, 0.3120000000000E+01, 0.2745648428148E+03,-0.6225779108360E+01, 0.3760000000000E+01
 0.13238E+03, 0.2989915589108E+02, 0.1000000000000E+02, 0.8802523483244E+02, 0.1000000000000E+01, 0.1693429740751E+01, 0.3120000000000E+01, 0.1372713050678E+01, 0.3120000000000E+01, 0.2745662257612E+03,-0.6224222852930E+01, 0.3760000000000E+01
 0.13245E+03, 0.2989920440274E+02, 0.1000000000000E+02, 0.8802567797422E+02, 0.1000000000000E+01, 0.1693505464160E+01, 0.3120000000000E+01, 0.1372606831642E+01, 0.3120000000000E+01, 0.2745676086000E+03,-0.6222666813009E+01, 0.3760000000000E+01
 0.13253E+03, 0.2989925291564E+02, 0.1000000000000E+02, 0.8802612110729E+02, 0.1000000000000E+01, 0.1693581187666E+01, 0.3120000000000E+01, 0.1372500612524E+01, 0.3120000000000E+01, 0.2745689914125E+03,-0.6221110836482E+01, 0.3760000000000E+01
 0.13260E+03, 0.2989930142923E+02, 0.1000000000000E+02, 0.8802656420852E+02, 0.1000000000000E+01, 0.1693656911280E+01, 0.3120000000000E+01, 0.1372394393347E+01, 0.3120000000000E+01, 0.2745703741259E+03,-0.6219555074839E+01, 0.3760000000000E+01
 0.13268E+03, 0.2989934994404E+02, 0.1000000000000E+02, 0.8802700729530E+02, 0.1000000000000E+01, 0.1693732634990E+01, 0.3120000000000E+01, 0.1372288174087E+01, 0.3120000000000E+01, 0.2745717567952E+03,-0.6217999381347E+01, 0.3760000000000E+01
 0.13275E+03, 0.2989939845955E+02, 0.1000000000000E+02, 0.8802745035362E+02, 0.1000000000000E+01, 0.1693808358808E+01, 0.3120000000000E+01, 0.1372181954768E+01, 0.3120000000000E+01, 0.2745731393758E+03,-0.6216443901359E+01, 0.3760000000000E+01
 0.13283E+03, 0.2989944697629E+02, 0.1000000000000E+02, 0.8802789339976E+02, 0.1000000000000E+01, 0.1693884082722E+01, 0.3120000000000E+01, 0.1372075735367E+01, 0.3120000000000E+01, 0.2745745219195E+03,-0.6214888481963E+01, 0.3760000000000E+01
 0.13290E+03, 0.2989949549372E+02, 0.1000000000000E+02, 0.8802833641618E+02, 0.1000000000000E+01, 0.1693959806744E+01, 0.3120000000000E+01, 0.1371969515906E+01, 0.3120000000000E+01, 0.2745759043705E+03,-0.6213333280693E+01, 0.3760000000000E+01
 0.13298E+03, 0.2989954401238E+02, 0.1000000000000E+02, 0.8802877941742E+02, 0.1000000000000E+01, 0.1694035530861E+01, 0.3120000000000E+01, 0.1371863296363E+01, 0.3120000000000E+01, 0.2745772867754E+03,-0.6211778144415E+01, 0.3760000000000E+01
 0.13305E+03, 0.2989959253173E+02, 0.1000000000000E+02, 0.8802922239187E+02, 0.1000000000000E+01, 0.1694111255087E+01, 0.3120000000000E+01, 0.1371757076761E+01, 0.3120000000000E+01, 0.2745786690966E+03,-0.6210223218496E+01, 0.3760000000000E+01
 0.13313E+03, 0.2989964105231E+02, 0.1000000000000E+02, 0.8802966535303E+02, 0.1000000000000E+01, 0.1694186979409E+01, 0.3120000000000E+01, 0.1371650857076E+01, 0.3120000000000E+01, 0.2745800513775E+03,-0.6208668358116E+01, 0.3760000000000E+01
 0.13320E+03, 0.2989968957358E+02, 0.1000000000000E+02, 0.8803010828340E+02, 0.1000000000000E+01, 0.1694262703838E+01, 0.3120000000000E+01, 0.1371544637331E+01, 0.3120000000000E+01, 0.2745814335625E+03,-0.6207113713576E+01, 0.3760000000000E+01
 0.13328E+03, 0.2989973809608E+02, 0.1000000000000E+02, 0.8803055120286E+02, 0.1000000000000E+01, 0.1694338428364E+01, 0.3120000000000E+01, 0.1371438417504E+01, 0.3120000000000E+01, 0.2745828157144E+03,-0.6205559131228E+01, 0.3760000000000E+01
 0.13335E+03, 0.2989978661927E+02, 0.1000000000000E+02, 0.8803099408991E+02, 0.1000000000000E+01, 0.1694414152997E+01, 0.3120000000000E+01, 0.1371332197617E+01, 0.3120000000000E+01, 0.2745841977654E+03,-0.6204004765634E+01, 0.3760000000000E+01
 0.13343E+03, 0.2989983514369E+02, 0.1000000000000E+02, 0.8803143696636E+02, 0.1000000000000E+01, 0.1694489877726E+01, 0.3120000000000E+01, 0.1371225977648E+01, 0.3120000000000E+01, 0.2745855797843E+03,-0.6202450464462E+01, 0.3760000000000E+01
 0.13350E+03, 0.2989988366881E+02, 0.1000000000000E+02, 0.8803187981346E+02, 0.1000000000000E+01, 0.1694565602563E+01, 0.3120000000000E+01, 0.1371119757619E+01, 0.3120000000000E+01, 0.2745869617119E+03,-0.6200896374379E+01, 0.3760000000000E+01
 0.13358E+03, 0.2989993219515E+02, 0.1000000000000E+02, 0.8803232264735E+02, 0.1000000000000E+01, 0.1694641327496E+01, 0.3120000000000E+01, 0.1371013537507E+01, 0.3120000000000E+01, 0.2745883435990E+03,-0.6199342349311E+01, 0.3760000000000E+01
 0.13365E+03, 0.2989998072218E+02, 0.1000000000000E+02, 0.8803276545029E+02, 0.1000000000000E+01, 0.1694717052536E+01, 0.3120000000000E+01, 0.1370907317336E+01, 0.3120000000000E+01, 0.2745897253901E+03,-0.6197788540047E+01, 0.3760000000000E+01
 0.13373E+03, 0.2990002925044E+02, 0.1000000000000E+02, 0.8803320824237E+02, 0.1000000000000E+01, 0.1694792777672E+01, 0.3120000000000E+01, 0.1370801097082E+01, 0.3120000000000E+01, 0.2745911071480E+03,-0.6196234792348E+01, 0.3760000000000E+01
 0.13380E+03, 0.2990007777940E+02, 0.1000000000000E+02, 0.8803365100318E+02, 0.1000000000000E+01, 0.1694868502916E+01, 0.3120000000000E+01, 0.1370694876768E+01, 0.3120000000000E+01, 0.2745924888086E+03,-0.6194681261076E+01, 0.3760000000000E+01
 0.13388E+03, 0.2990012630958E+02, 0.1000000000000E+02, 0.8803409375436E+02, 0.1000000000000E+01, 0.1694944228255E+01, 0.3120000000000E+01, 0.1370588656371E+01, 0.3120000000000E+01, 0.2745938704403E+03,-0.6193127788962E+01, 0.3760000000000E+01
 0.13395E+03, 0.2990017484045E+02, 0.1000000000000E+02, 0.8803453647276E+02, 0.1000000000000E+01, 0.1695019953702E+01, 0.3120000000000E+01, 0.1370482435915E+01, 0.3120000000000E+01, 0.2745952519696E+03,-0.6191574538828E+01, 0.3760000000000E+01
 0.13403E+03, 0.2990022337255E+02, 0.1000000000000E+02, 0.8803497918045E+02, 0.1000000000000E+01, 0.1695095679245E+01, 0.3120000000000E+01, 0.1370376215375E+01, 0.3120000000000E+01, 0.2745966334667E+03,-0.6190021345393E+01, 0.3760000000000E+01
 0.13410E+03, 0.2990027190535E+02, 0.1000000000000E+02, 0.8803542185709E+02, 0.1000000000000E+01, 0.1695171404895E+01, 0.3120000000000E+01, 0.1370269994776E+01, 0.3120000000000E+01, 0.2745980148671E+03,-0.6188468369638E+01, 0.3760000000000E+01
 0.13418E+03, 0.2990032043937E+02, 0.1000000000000E+02, 0.8803586452355E+02, 0.1000000000000E+01, 0.1695247130641E+01, 0.3120000000000E+01, 0.1370163774093E+01, 0.3120000000000E+01, 0.2745993962365E+03,-0.6186915453021E+01, 0.3760000000000E+01
 0.13425E+03, 0.2990036897408E+02, 0.1000000000000E+02, 0.8803630715900E+02, 0.1000000000000E+01, 0.1695322856494E+01, 0.3120000000000E+01, 0.1370057553351E+01, 0.3120000000000E+01, 0.2746007775095E+03,-0.6185362755432E+01, 0.3760000000000E+01
 0.13433E+03, 0.2990041751002E+02, 0.1000000000000E+02, 0.8803674977984E+02, 0.1000000000000E+01, 0.1695398582443E+01, 0.3120000000000E+01, 0.1369951332526E+01, 0.3120000000000E+01, 0.2746021587379E+03,-0.6183810119202E+01, 0.3760000000000E+01
 0.13440E+03, 0.2990046604666E+02, 0.1000000000000E+02, 0.8803719237470E+02, 0.1000000000000E+01, 0.1695474308499E+01, 0.3120000000000E+01, 0.1369845111640E+01, 0.3120000000000E+01, 0.2746035398854E+03,-0.6182257697755E+01, 0.3760000000000E+01
 0.13448E+03, 0.2990051458452E+02, 0.1000000000000E+02, 0.8803763495681E+02, 0.1000000000000E+01, 0.1695550034651E+01, 0.3120000000000E+01, 0.1369738890672E+01, 0.3120000000000E+01, 0.2746049209941E+03,-0.6180705337627E+01, 0.3760000000000E+01
 0.13455E+03, 0.2990056312308E+02, 0.1000000000000E+02, 0.8803807750889E+02, 0.1000000000000E+01, 0.1695625760910E+01, 0.3120000000000E+01, 0.1369632669643E+01, 0.3120000000000E+01, 0.2746063020092E+03,-0.6179153190166E+01, 0.3760000000000E+01
 0.13463E+03, 0.2990061166286E+02, 0.1000000000000E+02, 0.8803852004973E+02, 0.1000000000000E+01, 0.1695701487265E+01, 0.3120000000000E+01, 0.1369526448530E+01, 0.3120000000000E+01, 0.2746076829904E+03,-0.6177601106535E+01, 0.3760000000000E+01
 0.13470E+03, 0.2990066020333E+02, 0.1000000000000E+02, 0.8803896255463E+02, 0.1000000000000E+01, 0.1695777213727E+01, 0.3120000000000E+01, 0.1369420227358E+01, 0.3120000000000E+01, 0.2746090638595E+03,-0.6176049242443E+01, 0.3760000000000E+01
 0.13478E+03, 0.2990070874503E+02, 0.1000000000000E+02, 0.8803940505291E+02, 0.1000000000000E+01, 0.1695852940285E+01, 0.3120000000000E+01, 0.1369314006103E+01, 0.3120000000000E+01, 0.2746104447090E+03,-0.6174497440372E+01, 0.3760000000000E+01
 0.13485E+03, 0.2990075728743E+02, 0.1000000000000E+02, 0.8803984752041E+02, 0.1000000000000E+01, 0.1695928666949E+01, 0.3120000000000E+01, 0.1369207784787E+01, 0.3120000000000E+01, 0.2746118254625E+03,-0.6172945849462E+01, 0.3760000000000E+01
 0.13493E+03, 0.2990080583105E+02, 0.1000000000000E+02, 0.8804028997878E+02, 0.1000000000000E+01, 0.1696004393709E+01, 0.3120000000000E+01, 0.1369101563388E+01, 0.3120000000000E+01, 0.2746132061887E+03,-0.6171394317665E+01, 0.3760000000000E+01
 0.13500E+03, 0.2990085437536E+02, 0.1000000000000E+02, 0.8804073240206E+02, 0.1000000000000E+01, 0.1696080120576E+01, 0.3120000000000E+01, 0.1368995341929E+01, 0.3120000000000E+01, 0.2746145868054E+03,-0.6169843005349E+01, 0.3760000000000E+01
 0.13508E+03, 0.2990090292090E+02, 0.1000000000000E+02, 0.8804117481575E+02, 0.1000000000000E+01, 0.1696155847539E+01, 0.3120000000000E+01, 0.1368889120386E+01, 0.3120000000000E+01, 0.2746159673932E+03,-0.6168291756556E+01, 0.3760000000000E+01
 0.13515E+03, 0.2990095146713E+02, 0.1000000000000E+02, 0.8804161719919E+02, 0.1000000000000E+01, 0.1696231574608E+01, 0.3120000000000E+01, 0.1368782898783E+01, 0.3120000000000E+01, 0.2746173478869E+03,-0.6166740718458E+01, 0.3760000000000E+01
 0.13523E+03, 0.2990100001459E+02, 0.1000000000000E+02, 0.8804205957333E+02, 0.1000000000000E+01, 0.1696307301773E+01, 0.3120000000000E+01, 0.1368676677096E+01, 0.3120000000000E+01, 0.2746187283525E+03,-0.6165189742538E+01, 0.3760000000000E+01
 0.13530E+03, 0.2990104856275E+02, 0.1000000000000E+02, 0.8804250191447E+02, 0.1000000000000E+01, 0.1696383029045E+01, 0.3120000000000E+01, 0.1368570455349E+01, 0.3120000000000E+01, 0.2746201087152E+03,-0.6163638981782E+01, 0.3760000000000E+01
 0.13538E+03, 0.2990109711212E+02, 0.1000000000000E+02, 0.8804294424587E+02, 0.1000000000000E+01, 0.1696458756412E+01, 0.3120000000000E+01, 0.1368464233518E+01, 0.3120000000000E+01, 0.2746214890487E+03,-0.6162088283113E+01, 0.3760000000000E+01
 0.13545E+03, 0.2990114566220E+02, 0.1000000000000E+02, 0.8804338654546E+02, 0.1000000000000E+01, 0.1696534483887E+01, 0.3120000000000E+01, 0.1368358011627E+01, 0.3120000000000E+01, 0.2746228692830E+03,-0.6160537798836E+01, 0.3760000000000E+01
 0.13553E+03, 0.2990119421349E+02, 0.1000000000000E+02, 0.8804382883530E+02, 0.1000000000000E+01, 0.1696610211456E+01, 0.3120000000000E+01, 0.1368251789652E+01, 0.3120000000000E+01, 0.2746242494880E+03,-0.6158987376109E+01, 0.3760000000000E+01
 0.13560E+03, 0.2990124276549E+02, 0.1000000000000E+02, 0.8804427109190E+02, 0.1000000000000E+01, 0.1696685939132E+01, 0.3120000000000E+01, 0.1368145567617E+01, 0.3120000000000E+01, 0.2746256295893E+03,-0.6157437169385E+01, 0.3760000000000E+01
 0.13568E+03, 0.2990129131870E+02, 0.1000000000000E+02, 0.8804471333966E+02, 0.1000000000000E+01, 0.1696761666904E+01, 0.3120000000000E+01, 0.1368039345498E+01, 0.3120000000000E+01, 0.2746270096639E+03,-0.6155887025116E+01, 0.3760000000000E+01
 0.13575E+03, 0.2990133987262E+02, 0.1000000000000E+02, 0.8804515555738E+02, 0.1000000000000E+01, 0.1696837394782E+01, 0.3120000000000E+01, 0.1367933123318E+01, 0.3120000000000E+01, 0.2746283896451E+03,-0.6154337091853E+01, 0.3760000000000E+01
 0.13583E+03, 0.2990138842775E+02, 0.1000000000000E+02, 0.8804559776281E+02, 0.1000000000000E+01, 0.1696913122756E+01, 0.3120000000000E+01, 0.1367826901054E+01, 0.3120000000000E+01, 0.2746297695889E+03,-0.6152787223415E+01, 0.3760000000000E+01
 0.13590E+03, 0.2990143698358E+02, 0.1000000000000E+02, 0.8804603993694E+02, 0.1000000000000E+01, 0.1696988850836E+01, 0.3120000000000E+01, 0.1367720678730E+01, 0.3120000000000E+01, 0.2746311494352E+03,-0.6151237567620E+01, 0.3760000000000E+01
 0.13598E+03, 0.2990148554064E+02, 0.1000000000000E+02, 0.8804648210103E+02, 0.1000000000000E+01, 0.1697064579011E+01, 0.3120000000000E+01, 0.1367614456322E+01, 0.3120000000000E+01, 0.2746325292512E+03,-0.6149687975761E+01, 0.3760000000000E+01
 0.13605E+03, 0.2990153409839E+02, 0.1000000000000E+02, 0.8804692423641E+02, 0.1000000000000E+01, 0.1697140307293E+01, 0.3120000000000E+01, 0.1367508233854E+01, 0.3120000000000E+01, 0.2746339089778E+03,-0.6148138592027E+01, 0.3760000000000E+01
 0.13613E+03, 0.2990158265736E+02, 0.1000000000000E+02, 0.8804736635884E+02, 0.1000000000000E+01, 0.1697216035670E+01, 0.3120000000000E+01, 0.1367402011301E+01, 0.3120000000000E+01, 0.2746352886649E+03,-0.6146589276405E+01, 0.3760000000000E+01
 0.13620E+03, 0.2990163121703E+02, 0.1000000000000E+02, 0.8804780845008E+02, 0.1000000000000E+01, 0.1697291764154E+01, 0.3120000000000E+01, 0.1367295788687E+01, 0.3120000000000E+01, 0.2746366682548E+03,-0.6145040171873E+01, 0.3760000000000E+01
 0.13628E+03, 0.2990167977792E+02, 0.1000000000000E+02, 0.8804825053170E+02, 0.1000000000000E+01, 0.1697367492733E+01, 0.3120000000000E+01, 0.1367189565990E+01, 0.3120000000000E+01, 0.2746380478158E+03,-0.6143491130293E+01, 0.3760000000000E+01
 0.13635E+03, 0.2990172833951E+02, 0.1000000000000E+02, 0.8804869258347E+02, 0.1000000000000E+01, 0.1697443221418E+01, 0.3120000000000E+01, 0.1367083343231E+01, 0.3120000000000E+01, 0.2746394272837E+03,-0.6141942300831E+01, 0.3760000000000E+01
 0.13643E+03, 0.2990177690232E+02, 0.1000000000000E+02, 0.8804913462442E+02, 0.1000000000000E+01, 0.1697518950198E+01, 0.3120000000000E+01, 0.1366977120389E+01, 0.3120000000000E+01, 0.2746408067189E+03,-0.6140393530955E+01, 0.3760000000000E+01
 0.13650E+03, 0.2990182546583E+02, 0.1000000000000E+02, 0.8804957663485E+02, 0.1000000000000E+01, 0.1697594679085E+01, 0.3120000000000E+01, 0.1366870897485E+01, 0.3120000000000E+01, 0.2746421860590E+03,-0.6138844976413E+01, 0.3760000000000E+01
 0.13658E+03, 0.2990187403055E+02, 0.1000000000000E+02, 0.8805001863253E+02, 0.1000000000000E+01, 0.1697670408067E+01, 0.3120000000000E+01, 0.1366764674497E+01, 0.3120000000000E+01, 0.2746435653604E+03,-0.6137296488876E+01, 0.3760000000000E+01
 0.13665E+03, 0.2990192259598E+02, 0.1000000000000E+02, 0.8805046060106E+02, 0.1000000000000E+01, 0.1697746137155E+01, 0.3120000000000E+01, 0.1366658451448E+01, 0.3120000000000E+01, 0.2746449445709E+03,-0.6135748208667E+01, 0.3760000000000E+01
 0.13673E+03, 0.2990197116263E+02, 0.1000000000000E+02, 0.8805090255872E+02, 0.1000000000000E+01, 0.1697821866338E+01, 0.3120000000000E+01, 0.1366552228315E+01, 0.3120000000000E+01, 0.2746463237485E+03,-0.6134199993545E+01, 0.3760000000000E+01
 0.13680E+03, 0.2990201972997E+02, 0.1000000000000E+02, 0.8805134448623E+02, 0.1000000000000E+01, 0.1697897595628E+01, 0.3120000000000E+01, 0.1366446005121E+01, 0.3120000000000E+01, 0.2746477028322E+03,-0.6132651988197E+01, 0.3760000000000E+01
 0.13688E+03, 0.2990206829854E+02, 0.1000000000000E+02, 0.8805178640213E+02, 0.1000000000000E+01, 0.1697973325012E+01, 0.3120000000000E+01, 0.1366339781843E+01, 0.3120000000000E+01, 0.2746490818806E+03,-0.6131104047320E+01, 0.3760000000000E+01
 0.13695E+03, 0.2990211686780E+02, 0.1000000000000E+02, 0.8805222828793E+02, 0.1000000000000E+01, 0.1698049054503E+01, 0.3120000000000E+01, 0.1366233558503E+01, 0.3120000000000E+01, 0.2746504608353E+03,-0.6129556318971E+01, 0.3760000000000E+01
 0.13703E+03, 0.2990216543828E+02, 0.1000000000000E+02, 0.8805267016025E+02, 0.1000000000000E+01, 0.1698124784088E+01, 0.3120000000000E+01, 0.1366127335079E+01, 0.3120000000000E+01, 0.2746518397489E+03,-0.6128008657514E+01, 0.3760000000000E+01
 0.13710E+03, 0.2990221400946E+02, 0.1000000000000E+02, 0.8805311200638E+02, 0.1000000000000E+01, 0.1698200513780E+01, 0.3120000000000E+01, 0.1366021111594E+01, 0.3120000000000E+01, 0.2746532185809E+03,-0.6126461202752E+01, 0.3760000000000E+01
 0.13718E+03, 0.2990226258186E+02, 0.1000000000000E+02, 0.8805355384161E+02, 0.1000000000000E+01, 0.1698276243566E+01, 0.3120000000000E+01, 0.1365914888025E+01, 0.3120000000000E+01, 0.2746545973800E+03,-0.6124913809320E+01, 0.3760000000000E+01
 0.13725E+03, 0.2990231115496E+02, 0.1000000000000E+02, 0.8805399564677E+02, 0.1000000000000E+01, 0.1698351973459E+01, 0.3120000000000E+01, 0.1365808664394E+01, 0.3120000000000E+01, 0.2746559760852E+03,-0.6123366627061E+01, 0.3760000000000E+01
 0.13733E+03, 0.2990235972928E+02, 0.1000000000000E+02, 0.8805443743726E+02, 0.1000000000000E+01, 0.1698427703446E+01, 0.3120000000000E+01, 0.1365702440678E+01, 0.3120000000000E+01, 0.2746573547458E+03,-0.6121819512347E+01, 0.3760000000000E+01
 0.13740E+03, 0.2990240830430E+02, 0.1000000000000E+02, 0.8805487919903E+02, 0.1000000000000E+01, 0.1698503433540E+01, 0.3120000000000E+01, 0.1365596216901E+01, 0.3120000000000E+01, 0.2746587333168E+03,-0.6120272611914E+01, 0.3760000000000E+01
 0.13748E+03, 0.2990245688054E+02, 0.1000000000000E+02, 0.8805532095229E+02, 0.1000000000000E+01, 0.1698579163728E+01, 0.3120000000000E+01, 0.1365489993040E+01, 0.3120000000000E+01, 0.2746601118624E+03,-0.6118725767568E+01, 0.3760000000000E+01
 0.13755E+03, 0.2990250545748E+02, 0.1000000000000E+02, 0.8805576267293E+02, 0.1000000000000E+01, 0.1698654894022E+01, 0.3120000000000E+01, 0.1365383769117E+01, 0.3120000000000E+01, 0.2746614903062E+03,-0.6117179136618E+01, 0.3760000000000E+01
 0.13763E+03, 0.2990255403563E+02, 0.1000000000000E+02, 0.8805620438366E+02, 0.1000000000000E+01, 0.1698730624411E+01, 0.3120000000000E+01, 0.1365277545109E+01, 0.3120000000000E+01, 0.2746628687202E+03,-0.6115632570299E+01, 0.3760000000000E+01
 0.13770E+03, 0.2990260261448E+02, 0.1000000000000E+02, 0.8805664606294E+02, 0.1000000000000E+01, 0.1698806354906E+01, 0.3120000000000E+01, 0.1365171321040E+01, 0.3120000000000E+01, 0.2746642470361E+03,-0.6114086214051E+01, 0.3760000000000E+01
 0.13778E+03, 0.2990265119456E+02, 0.1000000000000E+02, 0.8805708773333E+02, 0.1000000000000E+01, 0.1698882085495E+01, 0.3120000000000E+01, 0.1365065096887E+01, 0.3120000000000E+01, 0.2746656253254E+03,-0.6112539922622E+01, 0.3760000000000E+01
 0.13785E+03, 0.2990269977533E+02, 0.1000000000000E+02, 0.8805752937289E+02, 0.1000000000000E+01, 0.1698957816191E+01, 0.3120000000000E+01, 0.1364958872671E+01, 0.3120000000000E+01, 0.2746670035186E+03,-0.6110993837479E+01, 0.3760000000000E+01
 0.13793E+03, 0.2990274835732E+02, 0.1000000000000E+02, 0.8805797100296E+02, 0.1000000000000E+01, 0.1699033546980E+01, 0.3120000000000E+01, 0.1364852648371E+01, 0.3120000000000E+01, 0.2746683816832E+03,-0.6109447818126E+01, 0.3760000000000E+01
 0.13800E+03, 0.2990279694001E+02, 0.1000000000000E+02, 0.8805841260207E+02, 0.1000000000000E+01, 0.1699109277876E+01, 0.3120000000000E+01, 0.1364746424009E+01, 0.3120000000000E+01, 0.2746697597512E+03,-0.6107902010575E+01, 0.3760000000000E+01
 0.13808E+03, 0.2990284552392E+02, 0.1000000000000E+02, 0.8805885418902E+02, 0.1000000000000E+01, 0.1699185008866E+01, 0.3120000000000E+01, 0.1364640199562E+01, 0.3120000000000E+01, 0.2746711377823E+03,-0.6106356264630E+01, 0.3760000000000E+01
 0.13815E+03, 0.2990289410853E+02, 0.1000000000000E+02, 0.8805929574334E+02, 0.1000000000000E+01, 0.1699260739962E+01, 0.3120000000000E+01, 0.1364533975054E+01, 0.3120000000000E+01, 0.2746725157117E+03,-0.6104810735918E+01, 0.3760000000000E+01
 0.13823E+03, 0.2990294269435E+02, 0.1000000000000E+02, 0.8805973729342E+02, 0.1000000000000E+01, 0.1699336471152E+01, 0.3120000000000E+01, 0.1364427750461E+01, 0.3120000000000E+01, 0.2746738936290E+03,-0.6103265262178E+01, 0.3760000000000E+01
 0.13830E+03, 0.2990299128088E+02, 0.1000000000000E+02, 0.8806017880901E+02, 0.1000000000000E+01, 0.1699412202449E+01, 0.3120000000000E+01, 0.1364321525806E+01, 0.3120000000000E+01, 0.2746752714387E+03,-0.6101720002471E+01, 0.3760000000000E+01
 0.13838E+03, 0.2990303986862E+02, 0.1000000000000E+02, 0.8806062031542E+02, 0.1000000000000E+01, 0.1699487933839E+01, 0.3120000000000E+01, 0.1364215301066E+01, 0.3120000000000E+01, 0.2746766492208E+03,-0.6100174805768E+01, 0.3760000000000E+01
 0.13845E+03, 0.2990308845706E+02, 0.1000000000000E+02, 0.8806106179124E+02, 0.1000000000000E+01, 0.1699563665335E+01, 0.3120000000000E+01, 0.1364109076264E+01, 0.3120000000000E+01, 0.2746780269075E+03,-0.6098629820829E+01, 0.3760000000000E+01
 0.13853E+03, 0.2990313704672E+02, 0.1000000000000E+02, 0.8806150325652E+02, 0.1000000000000E+01, 0.1699639396925E+01, 0.3120000000000E+01, 0.1364002851377E+01, 0.3120000000000E+01, 0.2746794045625E+03,-0.6097084895621E+01, 0.3760000000000E+01
 0.13860E+03, 0.2990318563708E+02, 0.1000000000000E+02, 0.8806194469501E+02, 0.1000000000000E+01, 0.1699715128622E+01, 0.3120000000000E+01, 0.1363896626428E+01, 0.3120000000000E+01, 0.2746807821337E+03,-0.6095540177728E+01, 0.3760000000000E+01
 0.13868E+03, 0.2990323422866E+02, 0.1000000000000E+02, 0.8806238611905E+02, 0.1000000000000E+01, 0.1699790860412E+01, 0.3120000000000E+01, 0.1363790401394E+01, 0.3120000000000E+01, 0.2746821596612E+03,-0.6093995528581E+01, 0.3760000000000E+01
 0.13875E+03, 0.2990328282094E+02, 0.1000000000000E+02, 0.8806282751254E+02, 0.1000000000000E+01, 0.1699866592308E+01, 0.3120000000000E+01, 0.1363684176298E+01, 0.3120000000000E+01, 0.2746835370932E+03,-0.6092451090841E+01, 0.3760000000000E+01
 0.13883E+03, 0.2990333141443E+02, 0.1000000000000E+02, 0.8806326889843E+02, 0.1000000000000E+01, 0.1699942324298E+01, 0.3120000000000E+01, 0.1363577951116E+01, 0.3120000000000E+01, 0.2746849145027E+03,-0.6090906710474E+01, 0.3760000000000E+01
 0.13890E+03, 0.2990338000862E+02, 0.1000000000000E+02, 0.8806371025265E+02, 0.1000000000000E+01, 0.1700018056394E+01, 0.3120000000000E+01, 0.1363471725873E+01, 0.3120000000000E+01, 0.2746862918134E+03,-0.6089362543996E+01, 0.3760000000000E+01
 0.13898E+03, 0.2990342860403E+02, 0.1000000000000E+02, 0.8806415159489E+02, 0.1000000000000E+01, 0.1700093788584E+01, 0.3120000000000E+01, 0.1363365500544E+01, 0.3120000000000E+01, 0.2746876690877E+03,-0.6087818441224E+01, 0.3760000000000E+01
 0.13905E+03, 0.2990347720015E+02, 0.1000000000000E+02, 0.8806459290846E+02, 0.1000000000000E+01, 0.1700169520879E+01, 0.3120000000000E+01, 0.1363259275153E+01, 0.3120000000000E+01, 0.2746890462727E+03,-0.6086274548055E+01, 0.3760000000000E+01
 0.13913E+03, 0.2990352579747E+02, 0.1000000000000E+02, 0.8806503421201E+02, 0.1000000000000E+01, 0.1700245253268E+01, 0.3120000000000E+01, 0.1363153049677E+01, 0.3120000000000E+01, 0.2746904234274E+03,-0.6084730715082E+01, 0.3760000000000E+01
 0.13920E+03, 0.2990357439550E+02, 0.1000000000000E+02, 0.8806547548353E+02, 0.1000000000000E+01, 0.1700320985763E+01, 0.3120000000000E+01, 0.1363046824138E+01, 0.3120000000000E+01, 0.2746918004822E+03,-0.6083187095954E+01, 0.3760000000000E+01
 0.13928E+03, 0.2990362299475E+02, 0.1000000000000E+02, 0.8806591674514E+02, 0.1000000000000E+01, 0.1700396718352E+01, 0.3120000000000E+01, 0.1362940598514E+01, 0.3120000000000E+01, 0.2746931775073E+03,-0.6081643540905E+01, 0.3760000000000E+01
 0.13935E+03, 0.2990367159469E+02, 0.1000000000000E+02, 0.8806635797816E+02, 0.1000000000000E+01, 0.1700472451046E+01, 0.3120000000000E+01, 0.1362834372828E+01, 0.3120000000000E+01, 0.2746945544431E+03,-0.6080100189644E+01, 0.3760000000000E+01
 0.13943E+03, 0.2990372019585E+02, 0.1000000000000E+02, 0.8806679920142E+02, 0.1000000000000E+01, 0.1700548183834E+01, 0.3120000000000E+01, 0.1362728147056E+01, 0.3120000000000E+01, 0.2746959313495E+03,-0.6078556904040E+01, 0.3760000000000E+01
 0.13950E+03, 0.2990376879772E+02, 0.1000000000000E+02, 0.8806724039585E+02, 0.1000000000000E+01, 0.1700623916727E+01, 0.3120000000000E+01, 0.1362621921222E+01, 0.3120000000000E+01, 0.2746973081662E+03,-0.6077013824805E+01, 0.3760000000000E+01
 0.13958E+03, 0.2990381740079E+02, 0.1000000000000E+02, 0.8806768157573E+02, 0.1000000000000E+01, 0.1700699649715E+01, 0.3120000000000E+01, 0.1362515695302E+01, 0.3120000000000E+01, 0.2746986849384E+03,-0.6075470811810E+01, 0.3760000000000E+01
 0.13965E+03, 0.2990386600458E+02, 0.1000000000000E+02, 0.8806812272691E+02, 0.1000000000000E+01, 0.1700775382807E+01, 0.3120000000000E+01, 0.1362409469320E+01, 0.3120000000000E+01, 0.2747000616211E+03,-0.6073928012020E+01, 0.3760000000000E+01
 0.13973E+03, 0.2990391460957E+02, 0.1000000000000E+02, 0.8806856386704E+02, 0.1000000000000E+01, 0.1700851115994E+01, 0.3120000000000E+01, 0.1362303243252E+01, 0.3120000000000E+01, 0.2747014382705E+03,-0.6072385270964E+01, 0.3760000000000E+01
 0.13980E+03, 0.2990396321527E+02, 0.1000000000000E+02, 0.8806900497907E+02, 0.1000000000000E+01, 0.1700926849285E+01, 0.3120000000000E+01, 0.1362197017122E+01, 0.3120000000000E+01, 0.2747028148321E+03,-0.6070842740551E+01, 0.3760000000000E+01
 0.13988E+03, 0.2990401182218E+02, 0.1000000000000E+02, 0.8806944607960E+02, 0.1000000000000E+01, 0.1701002582671E+01, 0.3120000000000E+01, 0.1362090790906E+01, 0.3120000000000E+01, 0.2747041913590E+03,-0.6069300273080E+01, 0.3760000000000E+01
 0.13995E+03, 0.2990406042979E+02, 0.1000000000000E+02, 0.8806988715081E+02, 0.1000000000000E+01, 0.1701078316161E+01, 0.3120000000000E+01, 0.1361984564627E+01, 0.3120000000000E+01, 0.2747055677944E+03,-0.6067758013397E+01, 0.3760000000000E+01
 0.14003E+03, 0.2990410903861E+02, 0.1000000000000E+02, 0.8807032820843E+02, 0.1000000000000E+01, 0.1701154049745E+01, 0.3120000000000E+01, 0.1361878338262E+01, 0.3120000000000E+01, 0.2747069441884E+03,-0.6066215820555E+01, 0.3760000000000E+01
 0.14010E+03, 0.2990415764814E+02, 0.1000000000000E+02, 0.8807076924073E+02, 0.1000000000000E+01, 0.1701229783435E+01, 0.3120000000000E+01, 0.1361772111836E+01, 0.3120000000000E+01, 0.2747083205036E+03,-0.6064673834841E+01, 0.3760000000000E+01
 0.14018E+03, 0.2990420625889E+02, 0.1000000000000E+02, 0.8807121025939E+02, 0.1000000000000E+01, 0.1701305517218E+01, 0.3120000000000E+01, 0.1361665885322E+01, 0.3120000000000E+01, 0.2747096967772E+03,-0.6063131906745E+01, 0.3760000000000E+01
 0.14025E+03, 0.2990425487033E+02, 0.1000000000000E+02, 0.8807165125206E+02, 0.1000000000000E+01, 0.1701381251106E+01, 0.3120000000000E+01, 0.1361559658747E+01, 0.3120000000000E+01, 0.2747110729699E+03,-0.6061590195016E+01, 0.3760000000000E+01
 0.14033E+03, 0.2990430348299E+02, 0.1000000000000E+02, 0.8807209223286E+02, 0.1000000000000E+01, 0.1701456985087E+01, 0.3120000000000E+01, 0.1361453432085E+01, 0.3120000000000E+01, 0.2747124491264E+03,-0.6060048538747E+01, 0.3760000000000E+01
 0.14040E+03, 0.2990435209635E+02, 0.1000000000000E+02, 0.8807253318114E+02, 0.1000000000000E+01, 0.1701532719174E+01, 0.3120000000000E+01, 0.1361347205361E+01, 0.3120000000000E+01, 0.2747138251816E+03,-0.6058507098995E+01, 0.3760000000000E+01
 0.14048E+03, 0.2990440071093E+02, 0.1000000000000E+02, 0.8807297412174E+02, 0.1000000000000E+01, 0.1701608453354E+01, 0.3120000000000E+01, 0.1361240978550E+01, 0.3120000000000E+01, 0.2747152012138E+03,-0.6056965718496E+01, 0.3760000000000E+01
 0.14055E+03, 0.2990444932621E+02, 0.1000000000000E+02, 0.8807341503146E+02, 0.1000000000000E+01, 0.1701684187639E+01, 0.3120000000000E+01, 0.1361134751677E+01, 0.3120000000000E+01, 0.2747165771498E+03,-0.6055424545994E+01, 0.3760000000000E+01
 0.14063E+03, 0.2990449794269E+02, 0.1000000000000E+02, 0.8807385592861E+02, 0.1000000000000E+01, 0.1701759922018E+01, 0.3120000000000E+01, 0.1361028524717E+01, 0.3120000000000E+01, 0.2747179530476E+03,-0.6053883441230E+01, 0.3760000000000E+01
 0.14070E+03, 0.2990454655989E+02, 0.1000000000000E+02, 0.8807429679848E+02, 0.1000000000000E+01, 0.1701835656501E+01, 0.3120000000000E+01, 0.1360922297695E+01, 0.3120000000000E+01, 0.2747193288604E+03,-0.6052342542793E+01, 0.3760000000000E+01
 0.14078E+03, 0.2990459517829E+02, 0.1000000000000E+02, 0.8807473765965E+02, 0.1000000000000E+01, 0.1701911391078E+01, 0.3120000000000E+01, 0.1360816070587E+01, 0.3120000000000E+01, 0.2747207046469E+03,-0.6050801702565E+01, 0.3760000000000E+01
 0.14085E+03, 0.2990464379741E+02, 0.1000000000000E+02, 0.8807517848981E+02, 0.1000000000000E+01, 0.1701987125760E+01, 0.3120000000000E+01, 0.1360709843415E+01, 0.3120000000000E+01, 0.2747220803369E+03,-0.6049261072584E+01, 0.3760000000000E+01
 0.14093E+03, 0.2990469241773E+02, 0.1000000000000E+02, 0.8807561930753E+02, 0.1000000000000E+01, 0.1702062860535E+01, 0.3120000000000E+01, 0.1360603616157E+01, 0.3120000000000E+01, 0.2747234559891E+03,-0.6047720507709E+01, 0.3760000000000E+01
 0.14100E+03, 0.2990474103875E+02, 0.1000000000000E+02, 0.8807606009811E+02, 0.1000000000000E+01, 0.1702138595414E+01, 0.3120000000000E+01, 0.1360497388836E+01, 0.3120000000000E+01, 0.2747248315566E+03,-0.6046180152940E+01, 0.3760000000000E+01
 0.14108E+03, 0.2990478966099E+02, 0.1000000000000E+02, 0.8807650087534E+02, 0.1000000000000E+01, 0.1702214330387E+01, 0.3120000000000E+01, 0.1360391161429E+01, 0.3120000000000E+01, 0.2747262070834E+03,-0.6044639859503E+01, 0.3760000000000E+01
 0.14115E+03, 0.2990483828393E+02, 0.1000000000000E+02, 0.8807694162523E+02, 0.1000000000000E+01, 0.1702290065465E+01, 0.3120000000000E+01, 0.1360284933959E+01, 0.3120000000000E+01, 0.2747275825251E+03,-0.6043099776360E+01, 0.3760000000000E+01
 0.14123E+03, 0.2990488690808E+02, 0.1000000000000E+02, 0.8807738236449E+02, 0.1000000000000E+01, 0.1702365800636E+01, 0.3120000000000E+01, 0.1360178706402E+01, 0.3120000000000E+01, 0.2747289579347E+03,-0.6041559749863E+01, 0.3760000000000E+01
 0.14130E+03, 0.2990493553294E+02, 0.1000000000000E+02, 0.8807782307662E+02, 0.1000000000000E+01, 0.1702441535911E+01, 0.3120000000000E+01, 0.1360072478782E+01, 0.3120000000000E+01, 0.2747303332597E+03,-0.6040019933159E+01, 0.3760000000000E+01
 0.14138E+03, 0.2990498415901E+02, 0.1000000000000E+02, 0.8807826377544E+02, 0.1000000000000E+01, 0.1702517271280E+01, 0.3120000000000E+01, 0.1359966251076E+01, 0.3120000000000E+01, 0.2747317085441E+03,-0.6038480180720E+01, 0.3760000000000E+01
 0.14145E+03, 0.2990503278578E+02, 0.1000000000000E+02, 0.8807870444523E+02, 0.1000000000000E+01, 0.1702593006754E+01, 0.3120000000000E+01, 0.1359860023306E+01, 0.3120000000000E+01, 0.2747330837380E+03,-0.6036940638753E+01, 0.3760000000000E+01
 0.14153E+03, 0.2990508141376E+02, 0.1000000000000E+02, 0.8807914510277E+02, 0.1000000000000E+01, 0.1702668742320E+01, 0.3120000000000E+01, 0.1359753795450E+01, 0.3120000000000E+01, 0.2747344588947E+03,-0.6035401155541E+01, 0.3760000000000E+01
 0.14160E+03, 0.2990513004245E+02, 0.1000000000000E+02, 0.8807958573417E+02, 0.1000000000000E+01, 0.1702744477991E+01, 0.3120000000000E+01, 0.1359647567530E+01, 0.3120000000000E+01, 0.2747358339700E+03,-0.6033861884608E+01, 0.3760000000000E+01
 0.14168E+03, 0.2990517867235E+02, 0.1000000000000E+02, 0.8808002635372E+02, 0.1000000000000E+01, 0.1702820213755E+01, 0.3120000000000E+01, 0.1359541339524E+01, 0.3120000000000E+01, 0.2747372090093E+03,-0.6032322671434E+01, 0.3760000000000E+01
 0.14175E+03, 0.2990522730296E+02, 0.1000000000000E+02, 0.8808046694218E+02, 0.1000000000000E+01, 0.1702895949624E+01, 0.3120000000000E+01, 0.1359435111454E+01, 0.3120000000000E+01, 0.2747385839516E+03,-0.6030783671759E+01, 0.3760000000000E+01
 0.14183E+03, 0.2990527593477E+02, 0.1000000000000E+02, 0.8808090752166E+02, 0.1000000000000E+01, 0.1702971685586E+01, 0.3120000000000E+01, 0.1359328883298E+01, 0.3120000000000E+01, 0.2747399588670E+03,-0.6029244730477E+01, 0.3760000000000E+01
 0.14190E+03, 0.2990532456729E+02, 0.1000000000000E+02, 0.8808134807260E+02, 0.1000000000000E+01, 0.1703047421652E+01, 0.3120000000000E+01, 0.1359222655078E+01, 0.3120000000000E+01, 0.2747413336933E+03,-0.6027705999045E+01, 0.3760000000000E+01
 0.14198E+03, 0.2990537320101E+02, 0.1000000000000E+02, 0.8808178861148E+02, 0.1000000000000E+01, 0.1703123157810E+01, 0.3120000000000E+01, 0.1359116426771E+01, 0.3120000000000E+01, 0.2747427084831E+03,-0.6026167329300E+01, 0.3760000000000E+01
 0.14205E+03, 0.2990542183545E+02, 0.1000000000000E+02, 0.8808222912281E+02, 0.1000000000000E+01, 0.1703198894074E+01, 0.3120000000000E+01, 0.1359010198401E+01, 0.3120000000000E+01, 0.2747440831869E+03,-0.6024628866712E+01, 0.3760000000000E+01
 0.14213E+03, 0.2990547047109E+02, 0.1000000000000E+02, 0.8808266961939E+02, 0.1000000000000E+01, 0.1703274630430E+01, 0.3120000000000E+01, 0.1358903969944E+01, 0.3120000000000E+01, 0.2747454578459E+03,-0.6023090471575E+01, 0.3760000000000E+01
 0.14220E+03, 0.2990551910744E+02, 0.1000000000000E+02, 0.8808311009415E+02, 0.1000000000000E+01, 0.1703350366890E+01, 0.3120000000000E+01, 0.1358797741424E+01, 0.3120000000000E+01, 0.2747468324366E+03,-0.6021552277092E+01, 0.3760000000000E+01
 0.14228E+03, 0.2990556774500E+02, 0.1000000000000E+02, 0.8808355055179E+02, 0.1000000000000E+01, 0.1703426103443E+01, 0.3120000000000E+01, 0.1358691512816E+01, 0.3120000000000E+01, 0.2747482069751E+03,-0.6020014148659E+01, 0.3760000000000E+01
 0.14235E+03, 0.2990561638326E+02, 0.1000000000000E+02, 0.8808399098692E+02, 0.1000000000000E+01, 0.1703501840101E+01, 0.3120000000000E+01, 0.1358585284145E+01, 0.3120000000000E+01, 0.2747495814434E+03,-0.6018476225829E+01, 0.3760000000000E+01
 0.14243E+03, 0.2990566502273E+02, 0.1000000000000E+02, 0.8808443140602E+02, 0.1000000000000E+01, 0.1703577576851E+01, 0.3120000000000E+01, 0.1358479055386E+01, 0.3120000000000E+01, 0.2747509558627E+03,-0.6016938362819E+01, 0.3760000000000E+01
 0.14250E+03, 0.2990571366291E+02, 0.1000000000000E+02, 0.8808487179845E+02, 0.1000000000000E+01, 0.1703653313706E+01, 0.3120000000000E+01, 0.1358372826564E+01, 0.3120000000000E+01, 0.2747523301988E+03,-0.6015400713949E+01, 0.3760000000000E+01
 0.14258E+03, 0.2990576230430E+02, 0.1000000000000E+02, 0.8808531217752E+02, 0.1000000000000E+01, 0.1703729050653E+01, 0.3120000000000E+01, 0.1358266597654E+01, 0.3120000000000E+01, 0.2747537044943E+03,-0.6013863124120E+01, 0.3760000000000E+01
 0.14265E+03, 0.2990581094639E+02, 0.1000000000000E+02, 0.8808575253264E+02, 0.1000000000000E+01, 0.1703804787705E+01, 0.3120000000000E+01, 0.1358160368681E+01, 0.3120000000000E+01, 0.2747550787150E+03,-0.6012325742204E+01, 0.3760000000000E+01
 0.14273E+03, 0.2990585958970E+02, 0.1000000000000E+02, 0.8808619287162E+02, 0.1000000000000E+01, 0.1703880524849E+01, 0.3120000000000E+01, 0.1358054139621E+01, 0.3120000000000E+01, 0.2747564528865E+03,-0.6010788421848E+01, 0.3760000000000E+01
 0.14280E+03, 0.2990590823370E+02, 0.1000000000000E+02, 0.8808663318519E+02, 0.1000000000000E+01, 0.1703956262097E+01, 0.3120000000000E+01, 0.1357947910496E+01, 0.3120000000000E+01, 0.2747578269787E+03,-0.6009251309811E+01, 0.3760000000000E+01
 0.14288E+03, 0.2990595687892E+02, 0.1000000000000E+02, 0.8808707348429E+02, 0.1000000000000E+01, 0.1704031999437E+01, 0.3120000000000E+01, 0.1357841681285E+01, 0.3120000000000E+01, 0.2747592010268E+03,-0.6007714262326E+01, 0.3760000000000E+01
 0.14295E+03, 0.2990600552484E+02, 0.1000000000000E+02, 0.8808751375841E+02, 0.1000000000000E+01, 0.1704107736882E+01, 0.3120000000000E+01, 0.1357735452009E+01, 0.3120000000000E+01, 0.2747605749970E+03,-0.6006177420678E+01, 0.3760000000000E+01
 0.14303E+03, 0.2990605417197E+02, 0.1000000000000E+02, 0.8808795402002E+02, 0.1000000000000E+01, 0.1704183474419E+01, 0.3120000000000E+01, 0.1357629222647E+01, 0.3120000000000E+01, 0.2747619489291E+03,-0.6004640639396E+01, 0.3760000000000E+01
 0.14310E+03, 0.2990610281981E+02, 0.1000000000000E+02, 0.8808839425412E+02, 0.1000000000000E+01, 0.1704259212060E+01, 0.3120000000000E+01, 0.1357522993220E+01, 0.3120000000000E+01, 0.2747633227756E+03,-0.6003104066182E+01, 0.3760000000000E+01
 0.14318E+03, 0.2990615146885E+02, 0.1000000000000E+02, 0.8808883447761E+02, 0.1000000000000E+01, 0.1704334949794E+01, 0.3120000000000E+01, 0.1357416763705E+01, 0.3120000000000E+01, 0.2747646965899E+03,-0.6001567552803E+01, 0.3760000000000E+01
 0.14325E+03, 0.2990620011861E+02, 0.1000000000000E+02, 0.8808927466882E+02, 0.1000000000000E+01, 0.1704410687631E+01, 0.3120000000000E+01, 0.1357310534127E+01, 0.3120000000000E+01, 0.2747660703036E+03,-0.6000031250694E+01, 0.3760000000000E+01
 0.14333E+03, 0.2990624876956E+02, 0.1000000000000E+02, 0.8808971485198E+02, 0.1000000000000E+01, 0.1704486425561E+01, 0.3120000000000E+01, 0.1357204304461E+01, 0.3120000000000E+01, 0.2747674439931E+03,-0.5998495012148E+01, 0.3760000000000E+01
 0.14340E+03, 0.2990629742123E+02, 0.1000000000000E+02, 0.8809015500601E+02, 0.1000000000000E+01, 0.1704562163595E+01, 0.3120000000000E+01, 0.1357098074731E+01, 0.3120000000000E+01, 0.2747688175919E+03,-0.5996958976608E+01, 0.3760000000000E+01
 0.14348E+03, 0.2990634607410E+02, 0.1000000000000E+02, 0.8809059514983E+02, 0.1000000000000E+01, 0.1704637901721E+01, 0.3120000000000E+01, 0.1356991844914E+01, 0.3120000000000E+01, 0.2747701911597E+03,-0.5995423004066E+01, 0.3760000000000E+01
 0.14355E+03, 0.2990639472768E+02, 0.1000000000000E+02, 0.8809103526580E+02, 0.1000000000000E+01, 0.1704713639951E+01, 0.3120000000000E+01, 0.1356885615032E+01, 0.3120000000000E+01, 0.2747715646408E+03,-0.5993887238884E+01, 0.3760000000000E+01
 0.14363E+03, 0.2990644338247E+02, 0.1000000000000E+02, 0.8809147537117E+02, 0.1000000000000E+01, 0.1704789378273E+01, 0.3120000000000E+01, 0.1356779385062E+01, 0.3120000000000E+01, 0.2747729380897E+03,-0.5992351531372E+01, 0.3760000000000E+01
 0.14370E+03, 0.2990649203796E+02, 0.1000000000000E+02, 0.8809191544827E+02, 0.1000000000000E+01, 0.1704865116699E+01, 0.3120000000000E+01, 0.1356673155028E+01, 0.3120000000000E+01, 0.2747743114505E+03,-0.5990816034236E+01, 0.3760000000000E+01
 0.14378E+03, 0.2990654069466E+02, 0.1000000000000E+02, 0.8809235551177E+02, 0.1000000000000E+01, 0.1704940855217E+01, 0.3120000000000E+01, 0.1356566924906E+01, 0.3120000000000E+01, 0.2747756847700E+03,-0.5989280601268E+01, 0.3760000000000E+01
 0.14385E+03, 0.2990658935207E+02, 0.1000000000000E+02, 0.8809279554568E+02, 0.1000000000000E+01, 0.1705016593838E+01, 0.3120000000000E+01, 0.1356460694720E+01, 0.3120000000000E+01, 0.2747770579971E+03,-0.5987745376274E+01, 0.3760000000000E+01
 0.14393E+03, 0.2990663801068E+02, 0.1000000000000E+02, 0.8809323557539E+02, 0.1000000000000E+01, 0.1705092332552E+01, 0.3120000000000E+01, 0.1356354464446E+01, 0.3120000000000E+01, 0.2747784312122E+03,-0.5986210206323E+01, 0.3760000000000E+01
 0.14400E+03, 0.2990668667000E+02, 0.1000000000000E+02, 0.8809367557126E+02, 0.1000000000000E+01, 0.1705168071370E+01, 0.3120000000000E+01, 0.1356248234108E+01, 0.3120000000000E+01, 0.2747798043217E+03,-0.5984675246769E+01, 0.3760000000000E+01
 0.14408E+03, 0.2990673533053E+02, 0.1000000000000E+02, 0.8809411555467E+02, 0.1000000000000E+01, 0.1705243810279E+01, 0.3120000000000E+01, 0.1356142003682E+01, 0.3120000000000E+01, 0.2747811773933E+03,-0.5983140352451E+01, 0.3760000000000E+01
 0.14415E+03, 0.2990678399177E+02, 0.1000000000000E+02, 0.8809455551471E+02, 0.1000000000000E+01, 0.1705319549292E+01, 0.3120000000000E+01, 0.1356035773191E+01, 0.3120000000000E+01, 0.2747825503921E+03,-0.5981605658974E+01, 0.3760000000000E+01
 0.14423E+03, 0.2990683265421E+02, 0.1000000000000E+02, 0.8809499546205E+02, 0.1000000000000E+01, 0.1705395288397E+01, 0.3120000000000E+01, 0.1355929542612E+01, 0.3120000000000E+01, 0.2747839233524E+03,-0.5980071029248E+01, 0.3760000000000E+01
 0.14430E+03, 0.2990688131736E+02, 0.1000000000000E+02, 0.8809543537909E+02, 0.1000000000000E+01, 0.1705471027606E+01, 0.3120000000000E+01, 0.1355823311969E+01, 0.3120000000000E+01, 0.2747852962180E+03,-0.5978536611120E+01, 0.3760000000000E+01
 0.14438E+03, 0.2990692998171E+02, 0.1000000000000E+02, 0.8809587528769E+02, 0.1000000000000E+01, 0.1705546766906E+01, 0.3120000000000E+01, 0.1355717081237E+01, 0.3120000000000E+01, 0.2747866690584E+03,-0.5977002248810E+01, 0.3760000000000E+01
 0.14445E+03, 0.2990697864677E+02, 0.1000000000000E+02, 0.8809631516737E+02, 0.1000000000000E+01, 0.1705622506310E+01, 0.3120000000000E+01, 0.1355610850441E+01, 0.3120000000000E+01, 0.2747880418085E+03,-0.5975468093492E+01, 0.3760000000000E+01
 0.14453E+03, 0.2990702731304E+02, 0.1000000000000E+02, 0.8809675503303E+02, 0.1000000000000E+01, 0.1705698245806E+01, 0.3120000000000E+01, 0.1355504619557E+01, 0.3120000000000E+01, 0.2747894145159E+03,-0.5973934005579E+01, 0.3760000000000E+01
 0.14460E+03, 0.2990707598001E+02, 0.1000000000000E+02, 0.8809719487582E+02, 0.1000000000000E+01, 0.1705773985405E+01, 0.3120000000000E+01, 0.1355398388609E+01, 0.3120000000000E+01, 0.2747907871521E+03,-0.5972400120212E+01, 0.3760000000000E+01
 0.14468E+03, 0.2990712464819E+02, 0.1000000000000E+02, 0.8809763470477E+02, 0.1000000000000E+01, 0.1705849725096E+01, 0.3120000000000E+01, 0.1355292157572E+01, 0.3120000000000E+01, 0.2747921597460E+03,-0.5970866293263E+01, 0.3760000000000E+01
 0.14475E+03, 0.2990717331708E+02, 0.1000000000000E+02, 0.8809807450720E+02, 0.1000000000000E+01, 0.1705925464890E+01, 0.3120000000000E+01, 0.1355185926470E+01, 0.3120000000000E+01, 0.2747935322572E+03,-0.5969332674929E+01, 0.3760000000000E+01
 0.14483E+03, 0.2990722198718E+02, 0.1000000000000E+02, 0.8809851429621E+02, 0.1000000000000E+01, 0.1706001204776E+01, 0.3120000000000E+01, 0.1355079695280E+01, 0.3120000000000E+01, 0.2747949047276E+03,-0.5967799120716E+01, 0.3760000000000E+01
 0.14490E+03, 0.2990727065798E+02, 0.1000000000000E+02, 0.8809895405903E+02, 0.1000000000000E+01, 0.1706076944765E+01, 0.3120000000000E+01, 0.1354973464025E+01, 0.3120000000000E+01, 0.2747962771163E+03,-0.5966265769235E+01, 0.3760000000000E+01
 0.14498E+03, 0.2990731932998E+02, 0.1000000000000E+02, 0.8809939380933E+02, 0.1000000000000E+01, 0.1706152684846E+01, 0.3120000000000E+01, 0.1354867232681E+01, 0.3120000000000E+01, 0.2747976494670E+03,-0.5964732481415E+01, 0.3760000000000E+01
 0.14505E+03, 0.2990736800270E+02, 0.1000000000000E+02, 0.8809983353516E+02, 0.1000000000000E+01, 0.1706228425031E+01, 0.3120000000000E+01, 0.1354761001273E+01, 0.3120000000000E+01, 0.2747990217414E+03,-0.5963199396376E+01, 0.3760000000000E+01
 0.14513E+03, 0.2990741667662E+02, 0.1000000000000E+02, 0.8810027324708E+02, 0.1000000000000E+01, 0.1706304165306E+01, 0.3120000000000E+01, 0.1354654769776E+01, 0.3120000000000E+01, 0.2748003939733E+03,-0.5961666373178E+01, 0.3760000000000E+01
 0.14520E+03, 0.2990746535125E+02, 0.1000000000000E+02, 0.8810071293001E+02, 0.1000000000000E+01, 0.1706379905686E+01, 0.3120000000000E+01, 0.1354548538214E+01, 0.3120000000000E+01, 0.2748017661149E+03,-0.5960133562595E+01, 0.3760000000000E+01
 0.14528E+03, 0.2990751402708E+02, 0.1000000000000E+02, 0.8810115260136E+02, 0.1000000000000E+01, 0.1706455646156E+01, 0.3120000000000E+01, 0.1354442306564E+01, 0.3120000000000E+01, 0.2748031382214E+03,-0.5958600811174E+01, 0.3760000000000E+01
 0.14535E+03, 0.2990756270362E+02, 0.1000000000000E+02, 0.8810159224828E+02, 0.1000000000000E+01, 0.1706531386730E+01, 0.3120000000000E+01, 0.1354336074849E+01, 0.3120000000000E+01, 0.2748045102515E+03,-0.5957068262750E+01, 0.3760000000000E+01
 0.14543E+03, 0.2990761138136E+02, 0.1000000000000E+02, 0.8810203188488E+02, 0.1000000000000E+01, 0.1706607127395E+01, 0.3120000000000E+01, 0.1354229843045E+01, 0.3120000000000E+01, 0.2748058822507E+03,-0.5955535772465E+01, 0.3760000000000E+01
 0.14550E+03, 0.2990766005982E+02, 0.1000000000000E+02, 0.8810247149133E+02, 0.1000000000000E+01, 0.1706682868163E+01, 0.3120000000000E+01, 0.1354123611175E+01, 0.3120000000000E+01, 0.2748072541557E+03,-0.5954003491161E+01, 0.3760000000000E+01
 0.14558E+03, 0.2990770873947E+02, 0.1000000000000E+02, 0.8810291108777E+02, 0.1000000000000E+01, 0.1706758609023E+01, 0.3120000000000E+01, 0.1354017379217E+01, 0.3120000000000E+01, 0.2748086260305E+03,-0.5952471273629E+01, 0.3760000000000E+01
 0.14565E+03, 0.2990775741984E+02, 0.1000000000000E+02, 0.8810335065491E+02, 0.1000000000000E+01, 0.1706834349986E+01, 0.3120000000000E+01, 0.1353911147193E+01, 0.3120000000000E+01, 0.2748099978139E+03,-0.5950939260391E+01, 0.3760000000000E+01
 0.14573E+03, 0.2990780610141E+02, 0.1000000000000E+02, 0.8810379021136E+02, 0.1000000000000E+01, 0.1706910091040E+01, 0.3120000000000E+01, 0.1353804915081E+01, 0.3120000000000E+01, 0.2748113695650E+03,-0.5949407310245E+01, 0.3760000000000E+01
 0.14580E+03, 0.2990785478369E+02, 0.1000000000000E+02, 0.8810422973948E+02, 0.1000000000000E+01, 0.1706985832197E+01, 0.3120000000000E+01, 0.1353698682904E+01, 0.3120000000000E+01, 0.2748127412277E+03,-0.5947875563196E+01, 0.3760000000000E+01
 0.14588E+03, 0.2990790346717E+02, 0.1000000000000E+02, 0.8810466925681E+02, 0.1000000000000E+01, 0.1707061573445E+01, 0.3120000000000E+01, 0.1353592450637E+01, 0.3120000000000E+01, 0.2748141128578E+03,-0.5946343879411E+01, 0.3760000000000E+01
 0.14595E+03, 0.2990795215137E+02, 0.1000000000000E+02, 0.8810510874542E+02, 0.1000000000000E+01, 0.1707137314796E+01, 0.3120000000000E+01, 0.1353486218306E+01, 0.3120000000000E+01, 0.2748154843982E+03,-0.5944812403635E+01, 0.3760000000000E+01
 0.14603E+03, 0.2990800083676E+02, 0.1000000000000E+02, 0.8810554822425E+02, 0.1000000000000E+01, 0.1707213056238E+01, 0.3120000000000E+01, 0.1353379985885E+01, 0.3120000000000E+01, 0.2748168559091E+03,-0.5943280986275E+01, 0.3760000000000E+01
 0.14610E+03, 0.2990804952286E+02, 0.1000000000000E+02, 0.8810598767738E+02, 0.1000000000000E+01, 0.1707288797783E+01, 0.3120000000000E+01, 0.1353273753399E+01, 0.3120000000000E+01, 0.2748182273399E+03,-0.5941749769716E+01, 0.3760000000000E+01
 0.14618E+03, 0.2990809821017E+02, 0.1000000000000E+02, 0.8810642711711E+02, 0.1000000000000E+01, 0.1707364539420E+01, 0.3120000000000E+01, 0.1353167520824E+01, 0.3120000000000E+01, 0.2748195987300E+03,-0.5940218622610E+01, 0.3760000000000E+01
 0.14625E+03, 0.2990814689819E+02, 0.1000000000000E+02, 0.8810686652809E+02, 0.1000000000000E+01, 0.1707440281159E+01, 0.3120000000000E+01, 0.1353061288184E+01, 0.3120000000000E+01, 0.2748209700303E+03,-0.5938687679323E+01, 0.3760000000000E+01
 0.14633E+03, 0.2990819558740E+02, 0.1000000000000E+02, 0.8810730593196E+02, 0.1000000000000E+01, 0.1707516022989E+01, 0.3120000000000E+01, 0.1352955055454E+01, 0.3120000000000E+01, 0.2748223413095E+03,-0.5937156790934E+01, 0.3760000000000E+01
 0.14640E+03, 0.2990824427733E+02, 0.1000000000000E+02, 0.8810774530461E+02, 0.1000000000000E+01, 0.1707591764922E+01, 0.3120000000000E+01, 0.1352848822659E+01, 0.3120000000000E+01, 0.2748237124914E+03,-0.5935626113131E+01, 0.3760000000000E+01
 0.14648E+03, 0.2990829296846E+02, 0.1000000000000E+02, 0.8810818466511E+02, 0.1000000000000E+01, 0.1707667506946E+01, 0.3120000000000E+01, 0.1352742589775E+01, 0.3120000000000E+01, 0.2748250836362E+03,-0.5934095499459E+01, 0.3760000000000E+01
 0.14655E+03, 0.2990834166031E+02, 0.1000000000000E+02, 0.8810862400164E+02, 0.1000000000000E+01, 0.1707743249072E+01, 0.3120000000000E+01, 0.1352636356825E+01, 0.3120000000000E+01, 0.2748264547063E+03,-0.5932565085606E+01, 0.3760000000000E+01
 0.14663E+03, 0.2990839035335E+02, 0.1000000000000E+02, 0.8810906332630E+02, 0.1000000000000E+01, 0.1707818991289E+01, 0.3120000000000E+01, 0.1352530123785E+01, 0.3120000000000E+01, 0.2748278257404E+03,-0.5931034733079E+01, 0.3760000000000E+01
 0.14670E+03, 0.2990843904710E+02, 0.1000000000000E+02, 0.8810950262127E+02, 0.1000000000000E+01, 0.1707894733609E+01, 0.3120000000000E+01, 0.1352423890680E+01, 0.3120000000000E+01, 0.2748291966819E+03,-0.5929504588702E+01, 0.3760000000000E+01
 0.14678E+03, 0.2990848774205E+02, 0.1000000000000E+02, 0.8810994190837E+02, 0.1000000000000E+01, 0.1707970476020E+01, 0.3120000000000E+01, 0.1352317657486E+01, 0.3120000000000E+01, 0.2748305675999E+03,-0.5927974501154E+01, 0.3760000000000E+01
 0.14685E+03, 0.2990853643772E+02, 0.1000000000000E+02, 0.8811038116572E+02, 0.1000000000000E+01, 0.1708046218534E+01, 0.3120000000000E+01, 0.1352211424225E+01, 0.3120000000000E+01, 0.2748319384249E+03,-0.5926444621770E+01, 0.3760000000000E+01
 0.14693E+03, 0.2990858513458E+02, 0.1000000000000E+02, 0.8811082041176E+02, 0.1000000000000E+01, 0.1708121961138E+01, 0.3120000000000E+01, 0.1352105190876E+01, 0.3120000000000E+01, 0.2748333092159E+03,-0.5924914804258E+01, 0.3760000000000E+01
 0.14700E+03, 0.2990863383216E+02, 0.1000000000000E+02, 0.8811125963158E+02, 0.1000000000000E+01, 0.1708197703845E+01, 0.3120000000000E+01, 0.1351998957460E+01, 0.3120000000000E+01, 0.2748346799249E+03,-0.5923385191136E+01, 0.3760000000000E+01
 0.14708E+03, 0.2990868253094E+02, 0.1000000000000E+02, 0.8811169884061E+02, 0.1000000000000E+01, 0.1708273446643E+01, 0.3120000000000E+01, 0.1351892723955E+01, 0.3120000000000E+01, 0.2748360506013E+03,-0.5921855636775E+01, 0.3760000000000E+01
 0.14715E+03, 0.2990873123043E+02, 0.1000000000000E+02, 0.8811213802036E+02, 0.1000000000000E+01, 0.1708349189543E+01, 0.3120000000000E+01, 0.1351786490384E+01, 0.3120000000000E+01, 0.2748374211864E+03,-0.5920326290440E+01, 0.3760000000000E+01
 0.14723E+03, 0.2990877993112E+02, 0.1000000000000E+02, 0.8811257719047E+02, 0.1000000000000E+01, 0.1708424932533E+01, 0.3120000000000E+01, 0.1351680256724E+01, 0.3120000000000E+01, 0.2748387917424E+03,-0.5918797002182E+01, 0.3760000000000E+01
 0.14730E+03, 0.2990882863252E+02, 0.1000000000000E+02, 0.8811301633151E+02, 0.1000000000000E+01, 0.1708500675626E+01, 0.3120000000000E+01, 0.1351574022997E+01, 0.3120000000000E+01, 0.2748401622078E+03,-0.5917267923160E+01, 0.3760000000000E+01
 0.14738E+03, 0.2990887733512E+02, 0.1000000000000E+02, 0.8811345546256E+02, 0.1000000000000E+01, 0.1708576418810E+01, 0.3120000000000E+01, 0.1351467789181E+01, 0.3120000000000E+01, 0.2748415326429E+03,-0.5915738901249E+01, 0.3760000000000E+01
 0.14745E+03, 0.2990892603843E+02, 0.1000000000000E+02, 0.8811389456672E+02, 0.1000000000000E+01, 0.1708652162096E+01, 0.3120000000000E+01, 0.1351361555298E+01, 0.3120000000000E+01, 0.2748429029942E+03,-0.5914210086072E+01, 0.3760000000000E+01
 0.14753E+03, 0.2990897474294E+02, 0.1000000000000E+02, 0.8811433366114E+02, 0.1000000000000E+01, 0.1708727905472E+01, 0.3120000000000E+01, 0.1351255321326E+01, 0.3120000000000E+01, 0.2748442733162E+03,-0.5912681326468E+01, 0.3760000000000E+01
 0.14760E+03, 0.2990902344816E+02, 0.1000000000000E+02, 0.8811477272559E+02, 0.1000000000000E+01, 0.1708803648951E+01, 0.3120000000000E+01, 0.1351149087288E+01, 0.3120000000000E+01, 0.2748456435445E+03,-0.5911152779069E+01, 0.3760000000000E+01
 0.14768E+03, 0.2990907215458E+02, 0.1000000000000E+02, 0.8811521177950E+02, 0.1000000000000E+01, 0.1708879392520E+01, 0.3120000000000E+01, 0.1351042853160E+01, 0.3120000000000E+01, 0.2748470137411E+03,-0.5909624287963E+01, 0.3760000000000E+01
 0.14775E+03, 0.2990912086172E+02, 0.1000000000000E+02, 0.8811565080583E+02, 0.1000000000000E+01, 0.1708955136192E+01, 0.3120000000000E+01, 0.1350936618965E+01, 0.3120000000000E+01, 0.2748483838516E+03,-0.5908096002355E+01, 0.3760000000000E+01
 0.14783E+03, 0.2990916957005E+02, 0.1000000000000E+02, 0.8811608982432E+02, 0.1000000000000E+01, 0.1709030879954E+01, 0.3120000000000E+01, 0.1350830384681E+01, 0.3120000000000E+01, 0.2748497539387E+03,-0.5906567777121E+01, 0.3760000000000E+01
 0.14790E+03, 0.2990921827910E+02, 0.1000000000000E+02, 0.8811652881053E+02, 0.1000000000000E+01, 0.1709106623818E+01, 0.3120000000000E+01, 0.1350724150330E+01, 0.3120000000000E+01, 0.2748511239250E+03,-0.5905039757253E+01, 0.3760000000000E+01
 0.14798E+03, 0.2990926698934E+02, 0.1000000000000E+02, 0.8811696778825E+02, 0.1000000000000E+01, 0.1709182367772E+01, 0.3120000000000E+01, 0.1350617915889E+01, 0.3120000000000E+01, 0.2748524938858E+03,-0.5903511799727E+01, 0.3760000000000E+01
 0.14805E+03, 0.2990931570030E+02, 0.1000000000000E+02, 0.8811740673619E+02, 0.1000000000000E+01, 0.1709258111828E+01, 0.3120000000000E+01, 0.1350511681382E+01, 0.3120000000000E+01, 0.2748538637538E+03,-0.5901984046776E+01, 0.3760000000000E+01
 0.14813E+03, 0.2990936441246E+02, 0.1000000000000E+02, 0.8811784567661E+02, 0.1000000000000E+01, 0.1709333855975E+01, 0.3120000000000E+01, 0.1350405446785E+01, 0.3120000000000E+01, 0.2748552335993E+03,-0.5900456352393E+01, 0.3760000000000E+01
 0.14820E+03, 0.2990941312532E+02, 0.1000000000000E+02, 0.8811828458804E+02, 0.1000000000000E+01, 0.1709409600223E+01, 0.3120000000000E+01, 0.1350299212122E+01, 0.3120000000000E+01, 0.2748566033543E+03,-0.5898928861413E+01, 0.3760000000000E+01
 0.14828E+03, 0.2990946183939E+02, 0.1000000000000E+02, 0.8811872348905E+02, 0.1000000000000E+01, 0.1709485344562E+01, 0.3120000000000E+01, 0.1350192977368E+01, 0.3120000000000E+01, 0.2748579730780E+03,-0.5897401433778E+01, 0.3760000000000E+01
 0.14835E+03, 0.2990951055417E+02, 0.1000000000000E+02, 0.8811916236378E+02, 0.1000000000000E+01, 0.1709561089003E+01, 0.3120000000000E+01, 0.1350086742548E+01, 0.3120000000000E+01, 0.2748593427195E+03,-0.5895874207907E+01, 0.3760000000000E+01
 0.14843E+03, 0.2990955927015E+02, 0.1000000000000E+02, 0.8811960122452E+02, 0.1000000000000E+01, 0.1709636833534E+01, 0.3120000000000E+01, 0.1349980507637E+01, 0.3120000000000E+01, 0.2748607123184E+03,-0.5894347044918E+01, 0.3760000000000E+01
 0.14850E+03, 0.2990960798684E+02, 0.1000000000000E+02, 0.8812004006061E+02, 0.1000000000000E+01, 0.1709712578167E+01, 0.3120000000000E+01, 0.1349874272660E+01, 0.3120000000000E+01, 0.2748620818405E+03,-0.5892820085429E+01, 0.3760000000000E+01
 0.14858E+03, 0.2990965670472E+02, 0.1000000000000E+02, 0.8812047888651E+02, 0.1000000000000E+01, 0.1709788322890E+01, 0.3120000000000E+01, 0.1349768037593E+01, 0.3120000000000E+01, 0.2748634513317E+03,-0.5891293183485E+01, 0.3760000000000E+01
 0.14865E+03, 0.2990970542332E+02, 0.1000000000000E+02, 0.8812091768273E+02, 0.1000000000000E+01, 0.1709864067715E+01, 0.3120000000000E+01, 0.1349661802459E+01, 0.3120000000000E+01, 0.2748648207303E+03,-0.5889766487804E+01, 0.3760000000000E+01
 0.14873E+03, 0.2990975414312E+02, 0.1000000000000E+02, 0.8812135646906E+02, 0.1000000000000E+01, 0.1709939812630E+01, 0.3120000000000E+01, 0.1349555567234E+01, 0.3120000000000E+01, 0.2748661900991E+03,-0.5888239852763E+01, 0.3760000000000E+01
 0.14880E+03, 0.2990980286363E+02, 0.1000000000000E+02, 0.8812179522635E+02, 0.1000000000000E+01, 0.1710015557646E+01, 0.3120000000000E+01, 0.1349449331943E+01, 0.3120000000000E+01, 0.2748675593773E+03,-0.5886713425503E+01, 0.3760000000000E+01
 0.14888E+03, 0.2990985158534E+02, 0.1000000000000E+02, 0.8812223397346E+02, 0.1000000000000E+01, 0.1710091302753E+01, 0.3120000000000E+01, 0.1349343096561E+01, 0.3120000000000E+01, 0.2748689286248E+03,-0.5885187055770E+01, 0.3760000000000E+01
 0.14895E+03, 0.2990990030776E+02, 0.1000000000000E+02, 0.8812267269501E+02, 0.1000000000000E+01, 0.1710167047961E+01, 0.3120000000000E+01, 0.1349236861112E+01, 0.3120000000000E+01, 0.2748702977925E+03,-0.5883660887204E+01, 0.3760000000000E+01
 0.14903E+03, 0.2990994903138E+02, 0.1000000000000E+02, 0.8812311140523E+02, 0.1000000000000E+01, 0.1710242793259E+01, 0.3120000000000E+01, 0.1349130625574E+01, 0.3120000000000E+01, 0.2748716669258E+03,-0.5882134781906E+01, 0.3760000000000E+01
 0.14910E+03, 0.2990999775571E+02, 0.1000000000000E+02, 0.8812355008847E+02, 0.1000000000000E+01, 0.1710318538658E+01, 0.3120000000000E+01, 0.1349024389967E+01, 0.3120000000000E+01, 0.2748730359749E+03,-0.5880608879413E+01, 0.3760000000000E+01
 0.14918E+03, 0.2991004648124E+02, 0.1000000000000E+02, 0.8812398875848E+02, 0.1000000000000E+01, 0.1710394284148E+01, 0.3120000000000E+01, 0.1348918154271E+01, 0.3120000000000E+01, 0.2748744049839E+03,-0.5879083038799E+01, 0.3760000000000E+01
 0.14925E+03, 0.2991009520749E+02, 0.1000000000000E+02, 0.8812442740422E+02, 0.1000000000000E+01, 0.1710470029739E+01, 0.3120000000000E+01, 0.1348811918507E+01, 0.3120000000000E+01, 0.2748757739170E+03,-0.5877557399967E+01, 0.3760000000000E+01
 0.14933E+03, 0.2991014393492E+02, 0.1000000000000E+02, 0.8812486603702E+02, 0.1000000000000E+01, 0.1710545775420E+01, 0.3120000000000E+01, 0.1348705682653E+01, 0.3120000000000E+01, 0.2748771428108E+03,-0.5876031822244E+01, 0.3760000000000E+01
 0.14940E+03, 0.2991019266308E+02, 0.1000000000000E+02, 0.8812530464417E+02, 0.1000000000000E+01, 0.1710621521202E+01, 0.3120000000000E+01, 0.1348599446731E+01, 0.3120000000000E+01, 0.2748785116246E+03,-0.5874506447909E+01, 0.3760000000000E+01
 0.14948E+03, 0.2991024139243E+02, 0.1000000000000E+02, 0.8812574324103E+02, 0.1000000000000E+01, 0.1710697267075E+01, 0.3120000000000E+01, 0.1348493210719E+01, 0.3120000000000E+01, 0.2748798804072E+03,-0.5872981135835E+01, 0.3760000000000E+01
 0.14955E+03, 0.2991029012249E+02, 0.1000000000000E+02, 0.8812618180804E+02, 0.1000000000000E+01, 0.1710773013048E+01, 0.3120000000000E+01, 0.1348386974639E+01, 0.3120000000000E+01, 0.2748812490967E+03,-0.5871456023768E+01, 0.3760000000000E+01
 0.14963E+03, 0.2991033885375E+02, 0.1000000000000E+02, 0.8812662036627E+02, 0.1000000000000E+01, 0.1710848759112E+01, 0.3120000000000E+01, 0.1348280738469E+01, 0.3120000000000E+01, 0.2748826177599E+03,-0.5869930976100E+01, 0.3760000000000E+01
 0.14970E+03, 0.2991038758572E+02, 0.1000000000000E+02, 0.8812705889641E+02, 0.1000000000000E+01, 0.1710924505276E+01, 0.3120000000000E+01, 0.1348174502231E+01, 0.3120000000000E+01, 0.2748839863354E+03,-0.5868406129845E+01, 0.3760000000000E+01
 0.14978E+03, 0.2991043631889E+02, 0.1000000000000E+02, 0.8812749741637E+02, 0.1000000000000E+01, 0.1711000251530E+01, 0.3120000000000E+01, 0.1348068265903E+01, 0.3120000000000E+01, 0.2748853548801E+03,-0.5866881345310E+01, 0.3760000000000E+01
 0.14985E+03, 0.2991048505278E+02, 0.1000000000000E+02, 0.8812793590840E+02, 0.1000000000000E+01, 0.1711075997886E+01, 0.3120000000000E+01, 0.1347962029506E+01, 0.3120000000000E+01, 0.2748867233377E+03,-0.5865356761028E+01, 0.3760000000000E+01
 0.14993E+03, 0.2991053378785E+02, 0.1000000000000E+02, 0.8812837438883E+02, 0.1000000000000E+01, 0.1711151744331E+01, 0.3120000000000E+01, 0.1347855793020E+01, 0.3120000000000E+01, 0.2748880917601E+03,-0.5863832244621E+01, 0.3760000000000E+01
 0.15000E+03, 0.2991058252365E+02, 0.1000000000000E+02, 0.8812881284580E+02, 0.1000000000000E+01, 0.1711227490877E+01, 0.3120000000000E+01, 0.1347749556465E+01, 0.3120000000000E+01, 0.2748894601094E+03,-0.5862307918729E+01, 0.3760000000000E+01
 0.15008E+03, 0.2991063126063E+02, 0.1000000000000E+02, 0.8812925129002E+02, 0.1000000000000E+01, 0.1711303237513E+01, 0.3120000000000E+01, 0.1347643319820E+01, 0.3120000000000E+01, 0.2748908284198E+03,-0.5860783659965E+01, 0.3760000000000E+01
 0.15015E+03, 0.2991067999834E+02, 0.1000000000000E+02, 0.8812968970447E+02, 0.1000000000000E+01, 0.1711378984250E+01, 0.3120000000000E+01, 0.1347537083107E+01, 0.3120000000000E+01, 0.2748921966373E+03,-0.5859259607608E+01, 0.3760000000000E+01
 0.15023E+03, 0.2991072873723E+02, 0.1000000000000E+02, 0.8813012811130E+02, 0.1000000000000E+01, 0.1711454731077E+01, 0.3120000000000E+01, 0.1347430846303E+01, 0.3120000000000E+01, 0.2748935648320E+03,-0.5857735610771E+01, 0.3760000000000E+01
 0.15030E+03, 0.2991077747685E+02, 0.1000000000000E+02, 0.8813056649062E+02, 0.1000000000000E+01, 0.1711530478004E+01, 0.3120000000000E+01, 0.1347324609431E+01, 0.3120000000000E+01, 0.2748949329410E+03,-0.5856211818895E+01, 0.3760000000000E+01
 0.15038E+03, 0.2991082621765E+02, 0.1000000000000E+02, 0.8813100485881E+02, 0.1000000000000E+01, 0.1711606225021E+01, 0.3120000000000E+01, 0.1347218372468E+01, 0.3120000000000E+01, 0.2748963010161E+03,-0.5854688085507E+01, 0.3760000000000E+01
 0.15045E+03, 0.2991087495918E+02, 0.1000000000000E+02, 0.8813144319993E+02, 0.1000000000000E+01, 0.1711681972139E+01, 0.3120000000000E+01, 0.1347112135437E+01, 0.3120000000000E+01, 0.2748976690068E+03,-0.5853164556444E+01, 0.3760000000000E+01
 0.15052E+03, 0.2991092370189E+02, 0.1000000000000E+02, 0.8813188152974E+02, 0.1000000000000E+01, 0.1711757719346E+01, 0.3120000000000E+01, 0.1347005898315E+01, 0.3120000000000E+01, 0.2748990369632E+03,-0.5851641090612E+01, 0.3760000000000E+01
 0.15060E+03, 0.2991097244533E+02, 0.1000000000000E+02, 0.8813231983196E+02, 0.1000000000000E+01, 0.1711833466654E+01, 0.3120000000000E+01, 0.1346899661125E+01, 0.3120000000000E+01, 0.2749004048336E+03,-0.5850117825051E+01, 0.3760000000000E+01
 0.15067E+03, 0.2991102118995E+02, 0.1000000000000E+02, 0.8813275812268E+02, 0.1000000000000E+01, 0.1711909214052E+01, 0.3120000000000E+01, 0.1346793423844E+01, 0.3120000000000E+01, 0.2749017726691E+03,-0.5848594619976E+01, 0.3760000000000E+01
 0.15075E+03, 0.2991106993529E+02, 0.1000000000000E+02, 0.8813319638819E+02, 0.1000000000000E+01, 0.1711984961550E+01, 0.3120000000000E+01, 0.1346687186495E+01, 0.3120000000000E+01, 0.2749031404259E+03,-0.5847071616791E+01, 0.3760000000000E+01
 0.15082E+03, 0.2991111868183E+02, 0.1000000000000E+02, 0.8813363464336E+02, 0.1000000000000E+01, 0.1712060709137E+01, 0.3120000000000E+01, 0.1346580949055E+01, 0.3120000000000E+01, 0.2749045081514E+03,-0.5845548673438E+01, 0.3760000000000E+01
 0.15090E+03, 0.2991116742908E+02, 0.1000000000000E+02, 0.8813407287032E+02, 0.1000000000000E+01, 0.1712136456825E+01, 0.3120000000000E+01, 0.1346474711547E+01, 0.3120000000000E+01, 0.2749058757890E+03,-0.5844025934523E+01, 0.3760000000000E+01
 0.15097E+03, 0.2991121617752E+02, 0.1000000000000E+02, 0.8813451108858E+02, 0.1000000000000E+01, 0.1712212204603E+01, 0.3120000000000E+01, 0.1346368473947E+01, 0.3120000000000E+01, 0.2749072434004E+03,-0.5842503252230E+01, 0.3760000000000E+01
 0.15105E+03, 0.2991126492668E+02, 0.1000000000000E+02, 0.8813494927782E+02, 0.1000000000000E+01, 0.1712287952481E+01, 0.3120000000000E+01, 0.1346262236279E+01, 0.3120000000000E+01, 0.2749086109211E+03,-0.5840980777193E+01, 0.3760000000000E+01
 0.15112E+03, 0.2991131367704E+02, 0.1000000000000E+02, 0.8813538745464E+02, 0.1000000000000E+01, 0.1712363700448E+01, 0.3120000000000E+01, 0.1346155998520E+01, 0.3120000000000E+01, 0.2749099784042E+03,-0.5839458361905E+01, 0.3760000000000E+01
 0.15120E+03, 0.2991136242811E+02, 0.1000000000000E+02, 0.8813582560723E+02, 0.1000000000000E+01, 0.1712439448516E+01, 0.3120000000000E+01, 0.1346049760693E+01, 0.3120000000000E+01, 0.2749113458116E+03,-0.5837936147447E+01, 0.3760000000000E+01
 0.15127E+03, 0.2991141118037E+02, 0.1000000000000E+02, 0.8813626374815E+02, 0.1000000000000E+01, 0.1712515196672E+01, 0.3120000000000E+01, 0.1345943522774E+01, 0.3120000000000E+01, 0.2749127131837E+03,-0.5836413992370E+01, 0.3760000000000E+01
 0.15135E+03, 0.2991145993335E+02, 0.1000000000000E+02, 0.8813670186499E+02, 0.1000000000000E+01, 0.1712590944930E+01, 0.3120000000000E+01, 0.1345837284786E+01, 0.3120000000000E+01, 0.2749140804806E+03,-0.5834892036282E+01, 0.3760000000000E+01
 0.15142E+03, 0.2991150868752E+02, 0.1000000000000E+02, 0.8813713996778E+02, 0.1000000000000E+01, 0.1712666693276E+01, 0.3120000000000E+01, 0.1345731046707E+01, 0.3120000000000E+01, 0.2749154477345E+03,-0.5833370145630E+01, 0.3760000000000E+01
 0.15150E+03, 0.2991155744240E+02, 0.1000000000000E+02, 0.8813757804665E+02, 0.1000000000000E+01, 0.1712742441723E+01, 0.3120000000000E+01, 0.1345624808560E+01, 0.3120000000000E+01, 0.2749168149140E+03,-0.5831848454155E+01, 0.3760000000000E+01
 0.15157E+03, 0.2991160619848E+02, 0.1000000000000E+02, 0.8813801610995E+02, 0.1000000000000E+01, 0.1712818190259E+01, 0.3120000000000E+01, 0.1345518570321E+01, 0.3120000000000E+01, 0.2749181820458E+03,-0.5830326825673E+01, 0.3760000000000E+01
 0.15165E+03, 0.2991165495528E+02, 0.1000000000000E+02, 0.8813845414979E+02, 0.1000000000000E+01, 0.1712893938895E+01, 0.3120000000000E+01, 0.1345412332013E+01, 0.3120000000000E+01, 0.2749195491045E+03,-0.5828805398671E+01, 0.3760000000000E+01
 0.15172E+03, 0.2991170371327E+02, 0.1000000000000E+02, 0.8813889217801E+02, 0.1000000000000E+01, 0.1712969687620E+01, 0.3120000000000E+01, 0.1345306093614E+01, 0.3120000000000E+01, 0.2749209161278E+03,-0.5827284030210E+01, 0.3760000000000E+01
 0.15180E+03, 0.2991175247197E+02, 0.1000000000000E+02, 0.8813933017844E+02, 0.1000000000000E+01, 0.1713045436446E+01, 0.3120000000000E+01, 0.1345199855146E+01, 0.3120000000000E+01, 0.2749222830644E+03,-0.5825762865544E+01, 0.3760000000000E+01
 0.15187E+03, 0.2991180123187E+02, 0.1000000000000E+02, 0.8813976816985E+02, 0.1000000000000E+01, 0.1713121185360E+01, 0.3120000000000E+01, 0.1345093616587E+01, 0.3120000000000E+01, 0.2749236499739E+03,-0.5824241761002E+01, 0.3760000000000E+01
 0.15195E+03, 0.2991184999248E+02, 0.1000000000000E+02, 0.8814020613499E+02, 0.1000000000000E+01, 0.1713196934374E+01, 0.3120000000000E+01, 0.1344987377958E+01, 0.3120000000000E+01, 0.2749250168013E+03,-0.5822720855946E+01, 0.3760000000000E+01
 0.15202E+03, 0.2991189875429E+02, 0.1000000000000E+02, 0.8814064408699E+02, 0.1000000000000E+01, 0.1713272683477E+01, 0.3120000000000E+01, 0.1344881139238E+01, 0.3120000000000E+01, 0.2749263835889E+03,-0.5821200013011E+01, 0.3760000000000E+01
 0.15210E+03, 0.2991194751681E+02, 0.1000000000000E+02, 0.8814108201549E+02, 0.1000000000000E+01, 0.1713348432681E+01, 0.3120000000000E+01, 0.1344774900449E+01, 0.3120000000000E+01, 0.2749277503030E+03,-0.5819679368749E+01, 0.3760000000000E+01
 0.15217E+03, 0.2991199628052E+02, 0.1000000000000E+02, 0.8814151993096E+02, 0.1000000000000E+01, 0.1713424181973E+01, 0.3120000000000E+01, 0.1344668661568E+01, 0.3120000000000E+01, 0.2749291169775E+03,-0.5818158787681E+01, 0.3760000000000E+01
 0.15225E+03, 0.2991204504495E+02, 0.1000000000000E+02, 0.8814195781908E+02, 0.1000000000000E+01, 0.1713499931366E+01, 0.3120000000000E+01, 0.1344562422618E+01, 0.3120000000000E+01, 0.2749304835666E+03,-0.5816638408438E+01, 0.3760000000000E+01
 0.15232E+03, 0.2991209381057E+02, 0.1000000000000E+02, 0.8814239569766E+02, 0.1000000000000E+01, 0.1713575680846E+01, 0.3120000000000E+01, 0.1344456183576E+01, 0.3120000000000E+01, 0.2749318501270E+03,-0.5815118088577E+01, 0.3760000000000E+01
 0.15240E+03, 0.2991214257692E+02, 0.1000000000000E+02, 0.8814283354714E+02, 0.1000000000000E+01, 0.1713651430427E+01, 0.3120000000000E+01, 0.1344349944465E+01, 0.3120000000000E+01, 0.2749332165966E+03,-0.5813597972652E+01, 0.3760000000000E+01
 0.15247E+03, 0.2991219134444E+02, 0.1000000000000E+02, 0.8814327138935E+02, 0.1000000000000E+01, 0.1713727180097E+01, 0.3120000000000E+01, 0.1344243705262E+01, 0.3120000000000E+01, 0.2749345830444E+03,-0.5812077912610E+01, 0.3760000000000E+01
 0.15255E+03, 0.2991224011269E+02, 0.1000000000000E+02, 0.8814370920422E+02, 0.1000000000000E+01, 0.1713802929866E+01, 0.3120000000000E+01, 0.1344137465990E+01, 0.3120000000000E+01, 0.2749359494069E+03,-0.5810558055078E+01, 0.3760000000000E+01
 0.15262E+03, 0.2991228888213E+02, 0.1000000000000E+02, 0.8814414700715E+02, 0.1000000000000E+01, 0.1713878679724E+01, 0.3120000000000E+01, 0.1344031226626E+01, 0.3120000000000E+01, 0.2749373157333E+03,-0.5809038256630E+01, 0.3760000000000E+01
 0.15270E+03, 0.2991233765229E+02, 0.1000000000000E+02, 0.8814458478426E+02, 0.1000000000000E+01, 0.1713954429682E+01, 0.3120000000000E+01, 0.1343924987193E+01, 0.3120000000000E+01, 0.2749386819789E+03,-0.5807518661786E+01, 0.3760000000000E+01
 0.15277E+03, 0.2991238642363E+02, 0.1000000000000E+02, 0.8814502254971E+02, 0.1000000000000E+01, 0.1714030179729E+01, 0.3120000000000E+01, 0.1343818747668E+01, 0.3120000000000E+01, 0.2749400481892E+03,-0.5805999127184E+01, 0.3760000000000E+01
 0.15285E+03, 0.2991243519570E+02, 0.1000000000000E+02, 0.8814546028802E+02, 0.1000000000000E+01, 0.1714105929875E+01, 0.3120000000000E+01, 0.1343712508073E+01, 0.3120000000000E+01, 0.2749414143148E+03,-0.5804479792895E+01, 0.3760000000000E+01
 0.15292E+03, 0.2991248396895E+02, 0.1000000000000E+02, 0.8814589801910E+02, 0.1000000000000E+01, 0.1714181680110E+01, 0.3120000000000E+01, 0.1343606268386E+01, 0.3120000000000E+01, 0.2749427804188E+03,-0.5802960517172E+01, 0.3760000000000E+01
 0.15300E+03, 0.2991253274292E+02, 0.1000000000000E+02, 0.8814633571909E+02, 0.1000000000000E+01, 0.1714257430444E+01, 0.3120000000000E+01, 0.1343500028629E+01, 0.3120000000000E+01, 0.2749441464259E+03,-0.5801441442479E+01, 0.3760000000000E+01
 0.15307E+03, 0.2991258151808E+02, 0.1000000000000E+02, 0.8814677341156E+02, 0.1000000000000E+01, 0.1714333180867E+01, 0.3120000000000E+01, 0.1343393788781E+01, 0.3120000000000E+01, 0.2749455124104E+03,-0.5799922430928E+01, 0.3760000000000E+01
 0.15315E+03, 0.2991263029396E+02, 0.1000000000000E+02, 0.8814721107657E+02, 0.1000000000000E+01, 0.1714408931390E+01, 0.3120000000000E+01, 0.1343287548863E+01, 0.3120000000000E+01, 0.2749468783093E+03,-0.5798403616997E+01, 0.3760000000000E+01
 0.15322E+03, 0.2991267907103E+02, 0.1000000000000E+02, 0.8814764872881E+02, 0.1000000000000E+01, 0.1714484682000E+01, 0.3120000000000E+01, 0.1343181308852E+01, 0.3120000000000E+01, 0.2749482441691E+03,-0.5796884866612E+01, 0.3760000000000E+01
 0.15330E+03, 0.2991272784882E+02, 0.1000000000000E+02, 0.8814808635587E+02, 0.1000000000000E+01, 0.1714560432711E+01, 0.3120000000000E+01, 0.1343075068772E+01, 0.3120000000000E+01, 0.2749496099507E+03,-0.5795366315983E+01, 0.3760000000000E+01
 0.15337E+03, 0.2991277662780E+02, 0.1000000000000E+02, 0.8814852397149E+02, 0.1000000000000E+01, 0.1714636183509E+01, 0.3120000000000E+01, 0.1342968828600E+01, 0.3120000000000E+01, 0.2749509756973E+03,-0.5793847824633E+01, 0.3760000000000E+01
 0.15345E+03, 0.2991282540749E+02, 0.1000000000000E+02, 0.8814896156235E+02, 0.1000000000000E+01, 0.1714711934407E+01, 0.3120000000000E+01, 0.1342862588358E+01, 0.3120000000000E+01, 0.2749523413668E+03,-0.5792329534218E+01, 0.3760000000000E+01
 0.15352E+03, 0.2991287418838E+02, 0.1000000000000E+02, 0.8814939914356E+02, 0.1000000000000E+01, 0.1714787685394E+01, 0.3120000000000E+01, 0.1342756348023E+01, 0.3120000000000E+01, 0.2749537070069E+03,-0.5790811300770E+01, 0.3760000000000E+01
 0.15360E+03, 0.2991292296998E+02, 0.1000000000000E+02, 0.8814983669509E+02, 0.1000000000000E+01, 0.1714863436479E+01, 0.3120000000000E+01, 0.1342650107619E+01, 0.3120000000000E+01, 0.2749550725547E+03,-0.5789293270936E+01, 0.3760000000000E+01
 0.15367E+03, 0.2991297175277E+02, 0.1000000000000E+02, 0.8815027423779E+02, 0.1000000000000E+01, 0.1714939187653E+01, 0.3120000000000E+01, 0.1342543867122E+01, 0.3120000000000E+01, 0.2749564380757E+03,-0.5787775303014E+01, 0.3760000000000E+01
 0.15375E+03, 0.2991302053628E+02, 0.1000000000000E+02, 0.8815071175365E+02, 0.1000000000000E+01, 0.1715014938927E+01, 0.3120000000000E+01, 0.1342437626555E+01, 0.3120000000000E+01, 0.2749578035131E+03,-0.5786257532143E+01, 0.3760000000000E+01
 0.15382E+03, 0.2991306932098E+02, 0.1000000000000E+02, 0.8815114925918E+02, 0.1000000000000E+01, 0.1715090690288E+01, 0.3120000000000E+01, 0.1342331385896E+01, 0.3120000000000E+01, 0.2749591689191E+03,-0.5784739821288E+01, 0.3760000000000E+01
 0.15390E+03, 0.2991311810640E+02, 0.1000000000000E+02, 0.8815158673704E+02, 0.1000000000000E+01, 0.1715166441749E+01, 0.3120000000000E+01, 0.1342225145166E+01, 0.3120000000000E+01, 0.2749605342389E+03,-0.5783222312823E+01, 0.3760000000000E+01
 0.15397E+03, 0.2991316689301E+02, 0.1000000000000E+02, 0.8815202420251E+02, 0.1000000000000E+01, 0.1715242193297E+01, 0.3120000000000E+01, 0.1342118904344E+01, 0.3120000000000E+01, 0.2749618995209E+03,-0.5781704867117E+01, 0.3760000000000E+01
 0.15405E+03, 0.2991321568033E+02, 0.1000000000000E+02, 0.8815246164615E+02, 0.1000000000000E+01, 0.1715317944945E+01, 0.3120000000000E+01, 0.1342012663452E+01, 0.3120000000000E+01, 0.2749632647348E+03,-0.5780187617512E+01, 0.3760000000000E+01
 0.15412E+03, 0.2991326446885E+02, 0.1000000000000E+02, 0.8815289907856E+02, 0.1000000000000E+01, 0.1715393696681E+01, 0.3120000000000E+01, 0.1341906422467E+01, 0.3120000000000E+01, 0.2749646299147E+03,-0.5778670422928E+01, 0.3760000000000E+01
 0.15420E+03, 0.2991331325808E+02, 0.1000000000000E+02, 0.8815333648011E+02, 0.1000000000000E+01, 0.1715469448516E+01, 0.3120000000000E+01, 0.1341800181412E+01, 0.3120000000000E+01, 0.2749659949982E+03,-0.5777153436413E+01, 0.3760000000000E+01
 0.15427E+03, 0.2991336204850E+02, 0.1000000000000E+02, 0.8815377387563E+02, 0.1000000000000E+01, 0.1715545200439E+01, 0.3120000000000E+01, 0.1341693940264E+01, 0.3120000000000E+01, 0.2749673600639E+03,-0.5775636508960E+01, 0.3760000000000E+01
 0.15435E+03, 0.2991341083964E+02, 0.1000000000000E+02, 0.8815421124267E+02, 0.1000000000000E+01, 0.1715620952461E+01, 0.3120000000000E+01, 0.1341587699045E+01, 0.3120000000000E+01, 0.2749687250407E+03,-0.5774119777770E+01, 0.3760000000000E+01
 0.15442E+03, 0.2991345963197E+02, 0.1000000000000E+02, 0.8815464859872E+02, 0.1000000000000E+01, 0.1715696704571E+01, 0.3120000000000E+01, 0.1341481457734E+01, 0.3120000000000E+01, 0.2749700899842E+03,-0.5772603109827E+01, 0.3760000000000E+01
 0.15450E+03, 0.2991350842502E+02, 0.1000000000000E+02, 0.8815508592880E+02, 0.1000000000000E+01, 0.1715772456780E+01, 0.3120000000000E+01, 0.1341375216352E+01, 0.3120000000000E+01, 0.2749714548467E+03,-0.5771086641437E+01, 0.3760000000000E+01
 0.15457E+03, 0.2991355721925E+02, 0.1000000000000E+02, 0.8815552324939E+02, 0.1000000000000E+01, 0.1715848209077E+01, 0.3120000000000E+01, 0.1341268974878E+01, 0.3120000000000E+01, 0.2749728196805E+03,-0.5769570230961E+01, 0.3760000000000E+01
 0.15465E+03, 0.2991360601421E+02, 0.1000000000000E+02, 0.8815596053901E+02, 0.1000000000000E+01, 0.1715923961473E+01, 0.3120000000000E+01, 0.1341162733333E+01, 0.3120000000000E+01, 0.2749741844177E+03,-0.5768054025106E+01, 0.3760000000000E+01
 0.15472E+03, 0.2991365481035E+02, 0.1000000000000E+02, 0.8815639782230E+02, 0.1000000000000E+01, 0.1715999713956E+01, 0.3120000000000E+01, 0.1341056491695E+01, 0.3120000000000E+01, 0.2749755491361E+03,-0.5766537876702E+01, 0.3760000000000E+01
 0.15480E+03, 0.2991370360721E+02, 0.1000000000000E+02, 0.8815683507894E+02, 0.1000000000000E+01, 0.1716075466539E+01, 0.3120000000000E+01, 0.1340950249986E+01, 0.3120000000000E+01, 0.2749769137713E+03,-0.5765021924449E+01, 0.3760000000000E+01
 0.15487E+03, 0.2991375240526E+02, 0.1000000000000E+02, 0.8815727232333E+02, 0.1000000000000E+01, 0.1716151219209E+01, 0.3120000000000E+01, 0.1340844008185E+01, 0.3120000000000E+01, 0.2749782783692E+03,-0.5763506037633E+01, 0.3760000000000E+01
 0.15495E+03, 0.2991380120403E+02, 0.1000000000000E+02, 0.8815770954360E+02, 0.1000000000000E+01, 0.1716226971977E+01, 0.3120000000000E+01, 0.1340737766313E+01, 0.3120000000000E+01, 0.2749796428920E+03,-0.5761990346336E+01, 0.3760000000000E+01
 0.15502E+03, 0.2991385000398E+02, 0.1000000000000E+02, 0.8815814674985E+02, 0.1000000000000E+01, 0.1716302724834E+01, 0.3120000000000E+01, 0.1340631524347E+01, 0.3120000000000E+01, 0.2749810073718E+03,-0.5760474718763E+01, 0.3760000000000E+01
 0.15510E+03, 0.2991389880466E+02, 0.1000000000000E+02, 0.8815858393288E+02, 0.1000000000000E+01, 0.1716378477789E+01, 0.3120000000000E+01, 0.1340525282311E+01, 0.3120000000000E+01, 0.2749823717793E+03,-0.5758959287919E+01, 0.3760000000000E+01
 0.15517E+03, 0.2991394760652E+02, 0.1000000000000E+02, 0.8815902110338E+02, 0.1000000000000E+01, 0.1716454230831E+01, 0.3120000000000E+01, 0.1340419040182E+01, 0.3120000000000E+01, 0.2749837361486E+03,-0.5757443916296E+01, 0.3760000000000E+01
 0.15525E+03, 0.2991399640911E+02, 0.1000000000000E+02, 0.8815945824930E+02, 0.1000000000000E+01, 0.1716529983972E+01, 0.3120000000000E+01, 0.1340312797981E+01, 0.3120000000000E+01, 0.2749851004412E+03,-0.5755928745691E+01, 0.3760000000000E+01
 0.15532E+03, 0.2991404521287E+02, 0.1000000000000E+02, 0.8815989538175E+02, 0.1000000000000E+01, 0.1716605737201E+01, 0.3120000000000E+01, 0.1340206555688E+01, 0.3120000000000E+01, 0.2749864646927E+03,-0.5754413634708E+01, 0.3760000000000E+01
 0.15540E+03, 0.2991409401736E+02, 0.1000000000000E+02, 0.8816033249188E+02, 0.1000000000000E+01, 0.1716681490528E+01, 0.3120000000000E+01, 0.1340100313323E+01, 0.3120000000000E+01, 0.2749878288747E+03,-0.5752898722580E+01, 0.3760000000000E+01
 0.15547E+03, 0.2991414282304E+02, 0.1000000000000E+02, 0.8816076958766E+02, 0.1000000000000E+01, 0.1716757243943E+01, 0.3120000000000E+01, 0.1339994070865E+01, 0.3120000000000E+01, 0.2749891930127E+03,-0.5751383870970E+01, 0.3760000000000E+01
 0.15555E+03, 0.2991419162943E+02, 0.1000000000000E+02, 0.8816120665807E+02, 0.1000000000000E+01, 0.1716832997456E+01, 0.3120000000000E+01, 0.1339887828337E+01, 0.3120000000000E+01, 0.2749905570716E+03,-0.5749869220661E+01, 0.3760000000000E+01
 0.15562E+03, 0.2991424043701E+02, 0.1000000000000E+02, 0.8816164372049E+02, 0.1000000000000E+01, 0.1716908751057E+01, 0.3120000000000E+01, 0.1339781585714E+01, 0.3120000000000E+01, 0.2749919211064E+03,-0.5748354624987E+01, 0.3760000000000E+01
 0.15570E+03, 0.2991428924532E+02, 0.1000000000000E+02, 0.8816208075616E+02, 0.1000000000000E+01, 0.1716984504756E+01, 0.3120000000000E+01, 0.1339675343021E+01, 0.3120000000000E+01, 0.2749932850579E+03,-0.5746840228492E+01, 0.3760000000000E+01
 0.15577E+03, 0.2991433805480E+02, 0.1000000000000E+02, 0.8816251777633E+02, 0.1000000000000E+01, 0.1717060258542E+01, 0.3120000000000E+01, 0.1339569100234E+01, 0.3120000000000E+01, 0.2749946489620E+03,-0.5745325898276E+01, 0.3760000000000E+01
 0.15585E+03, 0.2991438686501E+02, 0.1000000000000E+02, 0.8816295477656E+02, 0.1000000000000E+01, 0.1717136012427E+01, 0.3120000000000E+01, 0.1339462857376E+01, 0.3120000000000E+01, 0.2749960128038E+03,-0.5743811763183E+01, 0.3760000000000E+01
 0.15592E+03, 0.2991443567641E+02, 0.1000000000000E+02, 0.8816339176130E+02, 0.1000000000000E+01, 0.1717211766399E+01, 0.3120000000000E+01, 0.1339356614424E+01, 0.3120000000000E+01, 0.2749973765981E+03,-0.5742297688935E+01, 0.3760000000000E+01
 0.15600E+03, 0.2991448448852E+02, 0.1000000000000E+02, 0.8816382872111E+02, 0.1000000000000E+01, 0.1717287520469E+01, 0.3120000000000E+01, 0.1339250371401E+01, 0.3120000000000E+01, 0.2749987403148E+03,-0.5740783814475E+01, 0.3760000000000E+01
 0.15607E+03, 0.2991453330182E+02, 0.1000000000000E+02, 0.8816426567053E+02, 0.1000000000000E+01, 0.1717363274626E+01, 0.3120000000000E+01, 0.1339144128284E+01, 0.3120000000000E+01, 0.2750001039999E+03,-0.5739270000360E+01, 0.3760000000000E+01
 0.15615E+03, 0.2991458211584E+02, 0.1000000000000E+02, 0.8816470259570E+02, 0.1000000000000E+01, 0.1717439028882E+01, 0.3120000000000E+01, 0.1339037885096E+01, 0.3120000000000E+01, 0.2750014676094E+03,-0.5737756380704E+01, 0.3760000000000E+01
 0.15622E+03, 0.2991463093105E+02, 0.1000000000000E+02, 0.8816513950827E+02, 0.1000000000000E+01, 0.1717514783225E+01, 0.3120000000000E+01, 0.1338931641815E+01, 0.3120000000000E+01, 0.2750028311805E+03,-0.5736242822901E+01, 0.3760000000000E+01
 0.15630E+03, 0.2991467974698E+02, 0.1000000000000E+02, 0.8816557639530E+02, 0.1000000000000E+01, 0.1717590537665E+01, 0.3120000000000E+01, 0.1338825398461E+01, 0.3120000000000E+01, 0.2750041946719E+03,-0.5734729464881E+01, 0.3760000000000E+01
 0.15637E+03, 0.2991472856409E+02, 0.1000000000000E+02, 0.8816601327206E+02, 0.1000000000000E+01, 0.1717666292193E+01, 0.3120000000000E+01, 0.1338719155014E+01, 0.3120000000000E+01, 0.2750055581322E+03,-0.5733216165715E+01, 0.3760000000000E+01
 0.15645E+03, 0.2991477738192E+02, 0.1000000000000E+02, 0.8816645012272E+02, 0.1000000000000E+01, 0.1717742046819E+01, 0.3120000000000E+01, 0.1338612911496E+01, 0.3120000000000E+01, 0.2750069215111E+03,-0.5731703064994E+01, 0.3760000000000E+01
 0.15652E+03, 0.2991482620094E+02, 0.1000000000000E+02, 0.8816688696093E+02, 0.1000000000000E+01, 0.1717817801532E+01, 0.3120000000000E+01, 0.1338506667883E+01, 0.3120000000000E+01, 0.2750082848521E+03,-0.5730190024692E+01, 0.3760000000000E+01
 0.15660E+03, 0.2991487502068E+02, 0.1000000000000E+02, 0.8816732377572E+02, 0.1000000000000E+01, 0.1717893556343E+01, 0.3120000000000E+01, 0.1338400424199E+01, 0.3120000000000E+01, 0.2750096481200E+03,-0.5728677183315E+01, 0.3760000000000E+01
 0.15667E+03, 0.2991492384160E+02, 0.1000000000000E+02, 0.8816776057852E+02, 0.1000000000000E+01, 0.1717969311241E+01, 0.3120000000000E+01, 0.1338294180421E+01, 0.3120000000000E+01, 0.2750110113514E+03,-0.5727164398861E+01, 0.3760000000000E+01
 0.15675E+03, 0.2991497266325E+02, 0.1000000000000E+02, 0.8816819735541E+02, 0.1000000000000E+01, 0.1718045066237E+01, 0.3120000000000E+01, 0.1338187936571E+01, 0.3120000000000E+01, 0.2750123745019E+03,-0.5725651813921E+01, 0.3760000000000E+01
 0.15682E+03, 0.2991502148608E+02, 0.1000000000000E+02, 0.8816863411944E+02, 0.1000000000000E+01, 0.1718120821319E+01, 0.3120000000000E+01, 0.1338081692627E+01, 0.3120000000000E+01, 0.2750137376133E+03,-0.5724139292875E+01, 0.3760000000000E+01
 0.15690E+03, 0.2991507030963E+02, 0.1000000000000E+02, 0.8816907086073E+02, 0.1000000000000E+01, 0.1718196576500E+01, 0.3120000000000E+01, 0.1337975448611E+01, 0.3120000000000E+01, 0.2750151006537E+03,-0.5722626967504E+01, 0.3760000000000E+01
 0.15697E+03, 0.2991511913436E+02, 0.1000000000000E+02, 0.8816950759154E+02, 0.1000000000000E+01, 0.1718272331767E+01, 0.3120000000000E+01, 0.1337869204501E+01, 0.3120000000000E+01, 0.2750164636624E+03,-0.5721114699915E+01, 0.3760000000000E+01
 0.15705E+03, 0.2991516795982E+02, 0.1000000000000E+02, 0.8816994429369E+02, 0.1000000000000E+01, 0.1718348087132E+01, 0.3120000000000E+01, 0.1337762960319E+01, 0.3120000000000E+01, 0.2750178265816E+03,-0.5719602630762E+01, 0.3760000000000E+01
 0.15712E+03, 0.2991521678646E+02, 0.1000000000000E+02, 0.8817038098762E+02, 0.1000000000000E+01, 0.1718423842584E+01, 0.3120000000000E+01, 0.1337656716043E+01, 0.3120000000000E+01, 0.2750191894760E+03,-0.5718090623525E+01, 0.3760000000000E+01
 0.15720E+03, 0.2991526561382E+02, 0.1000000000000E+02, 0.8817081765447E+02, 0.1000000000000E+01, 0.1718499598133E+01, 0.3120000000000E+01, 0.1337550471695E+01, 0.3120000000000E+01, 0.2750205522861E+03,-0.5716578812960E+01, 0.3760000000000E+01
 0.15727E+03, 0.2991531444237E+02, 0.1000000000000E+02, 0.8817125430991E+02, 0.1000000000000E+01, 0.1718575353770E+01, 0.3120000000000E+01, 0.1337444227253E+01, 0.3120000000000E+01, 0.2750219150615E+03,-0.5715067063719E+01, 0.3760000000000E+01
 0.15735E+03, 0.2991536327164E+02, 0.1000000000000E+02, 0.8817169094185E+02, 0.1000000000000E+01, 0.1718651109504E+01, 0.3120000000000E+01, 0.1337337982738E+01, 0.3120000000000E+01, 0.2750232777634E+03,-0.5713555508242E+01, 0.3760000000000E+01
 0.15742E+03, 0.2991541210209E+02, 0.1000000000000E+02, 0.8817212756282E+02, 0.1000000000000E+01, 0.1718726865324E+01, 0.3120000000000E+01, 0.1337231738129E+01, 0.3120000000000E+01, 0.2750246404321E+03,-0.5712044014718E+01, 0.3760000000000E+01
 0.15750E+03, 0.2991546093326E+02, 0.1000000000000E+02, 0.8817256415513E+02, 0.1000000000000E+01, 0.1718802621242E+01, 0.3120000000000E+01, 0.1337125493448E+01, 0.3120000000000E+01, 0.2750260030114E+03,-0.5710532721103E+01, 0.3760000000000E+01
 0.15757E+03, 0.2991550976562E+02, 0.1000000000000E+02, 0.8817300073765E+02, 0.1000000000000E+01, 0.1718878377247E+01, 0.3120000000000E+01, 0.1337019248672E+01, 0.3120000000000E+01, 0.2750273655611E+03,-0.5709021488153E+01, 0.3760000000000E+01
 0.15765E+03, 0.2991555859870E+02, 0.1000000000000E+02, 0.8817343729395E+02, 0.1000000000000E+01, 0.1718954133349E+01, 0.3120000000000E+01, 0.1336913003824E+01, 0.3120000000000E+01, 0.2750287280289E+03,-0.5707510449362E+01, 0.3760000000000E+01
 0.15772E+03, 0.2991560743296E+02, 0.1000000000000E+02, 0.8817387384070E+02, 0.1000000000000E+01, 0.1719029889538E+01, 0.3120000000000E+01, 0.1336806758882E+01, 0.3120000000000E+01, 0.2750300904678E+03,-0.5705999472097E+01, 0.3760000000000E+01
 0.15780E+03, 0.2991565626795E+02, 0.1000000000000E+02, 0.8817431036120E+02, 0.1000000000000E+01, 0.1719105645824E+01, 0.3120000000000E+01, 0.1336700513867E+01, 0.3120000000000E+01, 0.2750314528250E+03,-0.5704488693081E+01, 0.3760000000000E+01
 0.15787E+03, 0.2991570510411E+02, 0.1000000000000E+02, 0.8817474687110E+02, 0.1000000000000E+01, 0.1719181402196E+01, 0.3120000000000E+01, 0.1336594268758E+01, 0.3120000000000E+01, 0.2750328151498E+03,-0.5702977972689E+01, 0.3760000000000E+01
 0.15795E+03, 0.2991575394100E+02, 0.1000000000000E+02, 0.8817518335559E+02, 0.1000000000000E+01, 0.1719257158666E+01, 0.3120000000000E+01, 0.1336488023576E+01, 0.3120000000000E+01, 0.2750341773955E+03,-0.5701467449506E+01, 0.3760000000000E+01
 0.15802E+03, 0.2991580277907E+02, 0.1000000000000E+02, 0.8817561983061E+02, 0.1000000000000E+01, 0.1719332915222E+01, 0.3120000000000E+01, 0.1336381778300E+01, 0.3120000000000E+01, 0.2750355396125E+03,-0.5699956985560E+01, 0.3760000000000E+01
 0.15810E+03, 0.2991585161787E+02, 0.1000000000000E+02, 0.8817605627572E+02, 0.1000000000000E+01, 0.1719408671876E+01, 0.3120000000000E+01, 0.1336275532951E+01, 0.3120000000000E+01, 0.2750369017361E+03,-0.5698446720762E+01, 0.3760000000000E+01
 0.15817E+03, 0.2991590045785E+02, 0.1000000000000E+02, 0.8817649271384E+02, 0.1000000000000E+01, 0.1719484428615E+01, 0.3120000000000E+01, 0.1336169287507E+01, 0.3120000000000E+01, 0.2750382638389E+03,-0.5696936514110E+01, 0.3760000000000E+01
 0.15825E+03, 0.2991594929855E+02, 0.1000000000000E+02, 0.8817692912485E+02, 0.1000000000000E+01, 0.1719560185452E+01, 0.3120000000000E+01, 0.1336063041990E+01, 0.3120000000000E+01, 0.2750396258571E+03,-0.5695426504955E+01, 0.3760000000000E+01
 0.15832E+03, 0.2991599814043E+02, 0.1000000000000E+02, 0.8817736552476E+02, 0.1000000000000E+01, 0.1719635942376E+01, 0.3120000000000E+01, 0.1335956796379E+01, 0.3120000000000E+01, 0.2750409878415E+03,-0.5693916557684E+01, 0.3760000000000E+01
 0.15840E+03, 0.2991604698304E+02, 0.1000000000000E+02, 0.8817780189892E+02, 0.1000000000000E+01, 0.1719711699396E+01, 0.3120000000000E+01, 0.1335850550695E+01, 0.3120000000000E+01, 0.2750423497457E+03,-0.5692406805978E+01, 0.3760000000000E+01
 0.15847E+03, 0.2991609582682E+02, 0.1000000000000E+02, 0.8817823826499E+02, 0.1000000000000E+01, 0.1719787456502E+01, 0.3120000000000E+01, 0.1335744304917E+01, 0.3120000000000E+01, 0.2750437116255E+03,-0.5690897112570E+01, 0.3760000000000E+01
 0.15855E+03, 0.2991614467133E+02, 0.1000000000000E+02, 0.8817867460158E+02, 0.1000000000000E+01, 0.1719863213706E+01, 0.3120000000000E+01, 0.1335638059065E+01, 0.3120000000000E+01, 0.2750450734133E+03,-0.5689387617918E+01, 0.3760000000000E+01
 0.15862E+03, 0.2991619351702E+02, 0.1000000000000E+02, 0.8817911093058E+02, 0.1000000000000E+01, 0.1719938970996E+01, 0.3120000000000E+01, 0.1335531813118E+01, 0.3120000000000E+01, 0.2750464351784E+03,-0.5687878183424E+01, 0.3760000000000E+01
 0.15870E+03, 0.2991624236344E+02, 0.1000000000000E+02, 0.8817954723253E+02, 0.1000000000000E+01, 0.1720014728383E+01, 0.3120000000000E+01, 0.1335425567098E+01, 0.3120000000000E+01, 0.2750477968589E+03,-0.5686368945292E+01, 0.3760000000000E+01
 0.15877E+03, 0.2991629121104E+02, 0.1000000000000E+02, 0.8817998352253E+02, 0.1000000000000E+01, 0.1720090485855E+01, 0.3120000000000E+01, 0.1335319320984E+01, 0.3120000000000E+01, 0.2750491585033E+03,-0.5684859767703E+01, 0.3760000000000E+01
 0.15885E+03, 0.2991634005936E+02, 0.1000000000000E+02, 0.8818041978921E+02, 0.1000000000000E+01, 0.1720166243425E+01, 0.3120000000000E+01, 0.1335213074796E+01, 0.3120000000000E+01, 0.2750505200747E+03,-0.5683350784871E+01, 0.3760000000000E+01
 0.15892E+03, 0.2991638890886E+02, 0.1000000000000E+02, 0.8818085604392E+02, 0.1000000000000E+01, 0.1720242001080E+01, 0.3120000000000E+01, 0.1335106828513E+01, 0.3120000000000E+01, 0.2750518816098E+03,-0.5681841862334E+01, 0.3760000000000E+01
 0.15900E+03, 0.2991643775908E+02, 0.1000000000000E+02, 0.8818129227134E+02, 0.1000000000000E+01, 0.1720317758833E+01, 0.3120000000000E+01, 0.1335000582157E+01, 0.3120000000000E+01, 0.2750532430597E+03,-0.5680333138624E+01, 0.3760000000000E+01
 0.15907E+03, 0.2991648661049E+02, 0.1000000000000E+02, 0.8818172849136E+02, 0.1000000000000E+01, 0.1720393516671E+01, 0.3120000000000E+01, 0.1334894335706E+01, 0.3120000000000E+01, 0.2750546044875E+03,-0.5678824472901E+01, 0.3760000000000E+01
 0.15915E+03, 0.2991653546262E+02, 0.1000000000000E+02, 0.8818216468294E+02, 0.1000000000000E+01, 0.1720469274606E+01, 0.3120000000000E+01, 0.1334788089182E+01, 0.3120000000000E+01, 0.2750559658265E+03,-0.5677316003710E+01, 0.3760000000000E+01
 0.15922E+03, 0.2991658431593E+02, 0.1000000000000E+02, 0.8818260086705E+02, 0.1000000000000E+01, 0.1720545032627E+01, 0.3120000000000E+01, 0.1334681842562E+01, 0.3120000000000E+01, 0.2750573271431E+03,-0.5675807592677E+01, 0.3760000000000E+01
 0.15930E+03, 0.2991663316996E+02, 0.1000000000000E+02, 0.8818303702249E+02, 0.1000000000000E+01, 0.1720620790745E+01, 0.3120000000000E+01, 0.1334575595869E+01, 0.3120000000000E+01, 0.2750586883702E+03,-0.5674299378759E+01, 0.3760000000000E+01
 0.15937E+03, 0.2991668202518E+02, 0.1000000000000E+02, 0.8818347316624E+02, 0.1000000000000E+01, 0.1720696548949E+01, 0.3120000000000E+01, 0.1334469349081E+01, 0.3120000000000E+01, 0.2750600495617E+03,-0.5672791231803E+01, 0.3760000000000E+01
 0.15945E+03, 0.2991673088112E+02, 0.1000000000000E+02, 0.8818390928776E+02, 0.1000000000000E+01, 0.1720772307249E+01, 0.3120000000000E+01, 0.1334363102219E+01, 0.3120000000000E+01, 0.2750614106840E+03,-0.5671283272449E+01, 0.3760000000000E+01
 0.15952E+03, 0.2991677973823E+02, 0.1000000000000E+02, 0.8818434539750E+02, 0.1000000000000E+01, 0.1720848065634E+01, 0.3120000000000E+01, 0.1334256855263E+01, 0.3120000000000E+01, 0.2750627717703E+03,-0.5669775376742E+01, 0.3760000000000E+01
 0.15960E+03, 0.2991682859608E+02, 0.1000000000000E+02, 0.8818478148108E+02, 0.1000000000000E+01, 0.1720923824117E+01, 0.3120000000000E+01, 0.1334150608232E+01, 0.3120000000000E+01, 0.2750641327750E+03,-0.5668267675875E+01, 0.3760000000000E+01
 0.15967E+03, 0.2991687745510E+02, 0.1000000000000E+02, 0.8818521755293E+02, 0.1000000000000E+01, 0.1720999582685E+01, 0.3120000000000E+01, 0.1334044361106E+01, 0.3120000000000E+01, 0.2750654937441E+03,-0.5666760037391E+01, 0.3760000000000E+01
 0.15975E+03, 0.2991692631485E+02, 0.1000000000000E+02, 0.8818565360157E+02, 0.1000000000000E+01, 0.1721075341349E+01, 0.3120000000000E+01, 0.1333938113907E+01, 0.3120000000000E+01, 0.2750668546407E+03,-0.5665252591095E+01, 0.3760000000000E+01
 0.15982E+03, 0.2991697517578E+02, 0.1000000000000E+02, 0.8818608964040E+02, 0.1000000000000E+01, 0.1721151100099E+01, 0.3120000000000E+01, 0.1333831866612E+01, 0.3120000000000E+01, 0.2750682155077E+03,-0.5663745203459E+01, 0.3760000000000E+01
 0.15990E+03, 0.2991702403743E+02, 0.1000000000000E+02, 0.8818652565379E+02, 0.1000000000000E+01, 0.1721226858946E+01, 0.3120000000000E+01, 0.1333725619242E+01, 0.3120000000000E+01, 0.2750695762951E+03,-0.5662238011896E+01, 0.3760000000000E+01
 0.15997E+03, 0.2991707290026E+02, 0.1000000000000E+02, 0.8818696165408E+02, 0.1000000000000E+01, 0.1721302617878E+01, 0.3120000000000E+01, 0.1333619371778E+01, 0.3120000000000E+01, 0.2750709370427E+03,-0.5660730882982E+01, 0.3760000000000E+01
 0.16005E+03, 0.2991712176382E+02, 0.1000000000000E+02, 0.8818739762786E+02, 0.1000000000000E+01, 0.1721378376907E+01, 0.3120000000000E+01, 0.1333513124239E+01, 0.3120000000000E+01, 0.2750722977075E+03,-0.5659223953098E+01, 0.3760000000000E+01
 0.16012E+03, 0.2991717062855E+02, 0.1000000000000E+02, 0.8818783359166E+02, 0.1000000000000E+01, 0.1721454136020E+01, 0.3120000000000E+01, 0.1333406876605E+01, 0.3120000000000E+01, 0.2750736583421E+03,-0.5657717079720E+01, 0.3760000000000E+01
 0.16020E+03, 0.2991721949401E+02, 0.1000000000000E+02, 0.8818826953169E+02, 0.1000000000000E+01, 0.1721529895231E+01, 0.3120000000000E+01, 0.1333300628897E+01, 0.3120000000000E+01, 0.2750750189025E+03,-0.5656210401993E+01, 0.3760000000000E+01
 0.16027E+03, 0.2991726836065E+02, 0.1000000000000E+02, 0.8818870546305E+02, 0.1000000000000E+01, 0.1721605654526E+01, 0.3120000000000E+01, 0.1333194381094E+01, 0.3120000000000E+01, 0.2750763794368E+03,-0.5654703780024E+01, 0.3760000000000E+01
 0.16035E+03, 0.2991731722802E+02, 0.1000000000000E+02, 0.8818914136443E+02, 0.1000000000000E+01, 0.1721681413918E+01, 0.3120000000000E+01, 0.1333088133215E+01, 0.3120000000000E+01, 0.2750777398776E+03,-0.5653197358894E+01, 0.3760000000000E+01
 0.16042E+03, 0.2991736609656E+02, 0.1000000000000E+02, 0.8818957725585E+02, 0.1000000000000E+01, 0.1721757173395E+01, 0.3120000000000E+01, 0.1332981885242E+01, 0.3120000000000E+01, 0.2750791002882E+03,-0.5651690999588E+01, 0.3760000000000E+01
 0.16050E+03, 0.2991741496583E+02, 0.1000000000000E+02, 0.8819001312338E+02, 0.1000000000000E+01, 0.1721832932968E+01, 0.3120000000000E+01, 0.1332875637194E+01, 0.3120000000000E+01, 0.2750804606241E+03,-0.5650184831832E+01, 0.3760000000000E+01
 0.16057E+03, 0.2991746383628E+02, 0.1000000000000E+02, 0.8819044898259E+02, 0.1000000000000E+01, 0.1721908692627E+01, 0.3120000000000E+01, 0.1332769389050E+01, 0.3120000000000E+01, 0.2750818209351E+03,-0.5648678719554E+01, 0.3760000000000E+01
 0.16065E+03, 0.2991751270745E+02, 0.1000000000000E+02, 0.8819088481028E+02, 0.1000000000000E+01, 0.1721984452382E+01, 0.3120000000000E+01, 0.1332663140832E+01, 0.3120000000000E+01, 0.2750831811476E+03,-0.5647172810084E+01, 0.3760000000000E+01
 0.16072E+03, 0.2991756157980E+02, 0.1000000000000E+02, 0.8819132063115E+02, 0.1000000000000E+01, 0.1722060212221E+01, 0.3120000000000E+01, 0.1332556892518E+01, 0.3120000000000E+01, 0.2750845413398E+03,-0.5645666957648E+01, 0.3760000000000E+01
 0.16080E+03, 0.2991761045288E+02, 0.1000000000000E+02, 0.8819175642602E+02, 0.1000000000000E+01, 0.1722135972157E+01, 0.3120000000000E+01, 0.1332450644130E+01, 0.3120000000000E+01, 0.2750859014508E+03,-0.5644161300204E+01, 0.3760000000000E+01
 0.16087E+03, 0.2991765932713E+02, 0.1000000000000E+02, 0.8819219221110E+02, 0.1000000000000E+01, 0.1722211732178E+01, 0.3120000000000E+01, 0.1332344395646E+01, 0.3120000000000E+01, 0.2750872615322E+03,-0.5642655701635E+01, 0.3760000000000E+01
 0.16095E+03, 0.2991770820212E+02, 0.1000000000000E+02, 0.8819262797114E+02, 0.1000000000000E+01, 0.1722287492295E+01, 0.3120000000000E+01, 0.1332238147087E+01, 0.3120000000000E+01, 0.2750886215355E+03,-0.5641150297607E+01, 0.3760000000000E+01
 0.16102E+03, 0.2991775707827E+02, 0.1000000000000E+02, 0.8819306371502E+02, 0.1000000000000E+01, 0.1722363252497E+01, 0.3120000000000E+01, 0.1332131898432E+01, 0.3120000000000E+01, 0.2750899814894E+03,-0.5639644961358E+01, 0.3760000000000E+01
 0.16110E+03, 0.2991780595516E+02, 0.1000000000000E+02, 0.8819349944025E+02, 0.1000000000000E+01, 0.1722439012795E+01, 0.3120000000000E+01, 0.1332025649703E+01, 0.3120000000000E+01, 0.2750913413849E+03,-0.5638139813291E+01, 0.3760000000000E+01
 0.16117E+03, 0.2991785483322E+02, 0.1000000000000E+02, 0.8819393515059E+02, 0.1000000000000E+01, 0.1722514773178E+01, 0.3120000000000E+01, 0.1331919400877E+01, 0.3120000000000E+01, 0.2750927012348E+03,-0.5636634727205E+01, 0.3760000000000E+01
 0.16125E+03, 0.2991790371201E+02, 0.1000000000000E+02, 0.8819437083704E+02, 0.1000000000000E+01, 0.1722590533657E+01, 0.3120000000000E+01, 0.1331813151977E+01, 0.3120000000000E+01, 0.2750940610103E+03,-0.5635129835888E+01, 0.3760000000000E+01
 0.16132E+03, 0.2991795259197E+02, 0.1000000000000E+02, 0.8819480651170E+02, 0.1000000000000E+01, 0.1722666294220E+01, 0.3120000000000E+01, 0.1331706902981E+01, 0.3120000000000E+01, 0.2750954207499E+03,-0.5633625005183E+01, 0.3760000000000E+01
 0.16140E+03, 0.2991800147267E+02, 0.1000000000000E+02, 0.8819524216451E+02, 0.1000000000000E+01, 0.1722742054879E+01, 0.3120000000000E+01, 0.1331600653910E+01, 0.3120000000000E+01, 0.2750967804212E+03,-0.5632120364691E+01, 0.3760000000000E+01
 0.16147E+03, 0.2991805035453E+02, 0.1000000000000E+02, 0.8819567780637E+02, 0.1000000000000E+01, 0.1722817815623E+01, 0.3120000000000E+01, 0.1331494404742E+01, 0.3120000000000E+01, 0.2750981400593E+03,-0.5630615782875E+01, 0.3760000000000E+01
 0.16155E+03, 0.2991809923713E+02, 0.1000000000000E+02, 0.8819611342011E+02, 0.1000000000000E+01, 0.1722893576463E+01, 0.3120000000000E+01, 0.1331388155500E+01, 0.3120000000000E+01, 0.2750994996095E+03,-0.5629111401949E+01, 0.3760000000000E+01
 0.16162E+03, 0.2991814812090E+02, 0.1000000000000E+02, 0.8819654902195E+02, 0.1000000000000E+01, 0.1722969337387E+01, 0.3120000000000E+01, 0.1331281906161E+01, 0.3120000000000E+01, 0.2751008591237E+03,-0.5627607079679E+01, 0.3760000000000E+01
 0.16170E+03, 0.2991819700540E+02, 0.1000000000000E+02, 0.8819698460300E+02, 0.1000000000000E+01, 0.1723045098408E+01, 0.3120000000000E+01, 0.1331175656747E+01, 0.3120000000000E+01, 0.2751022185729E+03,-0.5626102949848E+01, 0.3760000000000E+01
 0.16177E+03, 0.2991824589107E+02, 0.1000000000000E+02, 0.8819742017071E+02, 0.1000000000000E+01, 0.1723120859512E+01, 0.3120000000000E+01, 0.1331069407237E+01, 0.3120000000000E+01, 0.2751035779814E+03,-0.5624598879884E+01, 0.3760000000000E+01
 0.16185E+03, 0.2991829477748E+02, 0.1000000000000E+02, 0.8819785571482E+02, 0.1000000000000E+01, 0.1723196620713E+01, 0.3120000000000E+01, 0.1330963157652E+01, 0.3120000000000E+01, 0.2751049373162E+03,-0.5623095005648E+01, 0.3760000000000E+01
 0.16192E+03, 0.2991834366506E+02, 0.1000000000000E+02, 0.8819829124565E+02, 0.1000000000000E+01, 0.1723272381998E+01, 0.3120000000000E+01, 0.1330856907970E+01, 0.3120000000000E+01, 0.2751062966106E+03,-0.5621591190890E+01, 0.3760000000000E+01
 0.16200E+03, 0.2991839255336E+02, 0.1000000000000E+02, 0.8819872674967E+02, 0.1000000000000E+01, 0.1723348143379E+01, 0.3120000000000E+01, 0.1330750658213E+01, 0.3120000000000E+01, 0.2751076558212E+03,-0.5620087575671E+01, 0.3760000000000E+01
 0.16207E+03, 0.2991844144284E+02, 0.1000000000000E+02, 0.8819916224906E+02, 0.1000000000000E+01, 0.1723423904843E+01, 0.3120000000000E+01, 0.1330644408359E+01, 0.3120000000000E+01, 0.2751090150182E+03,-0.5618584012659E+01, 0.3760000000000E+01
 0.16215E+03, 0.2991849033306E+02, 0.1000000000000E+02, 0.8819959771993E+02, 0.1000000000000E+01, 0.1723499666404E+01, 0.3120000000000E+01, 0.1330538158431E+01, 0.3120000000000E+01, 0.2751103741263E+03,-0.5617080645485E+01, 0.3760000000000E+01
 0.16222E+03, 0.2991853922444E+02, 0.1000000000000E+02, 0.8820003317908E+02, 0.1000000000000E+01, 0.1723575428049E+01, 0.3120000000000E+01, 0.1330431908405E+01, 0.3120000000000E+01, 0.2751117331986E+03,-0.5615577339672E+01, 0.3760000000000E+01
 0.16230E+03, 0.2991858811655E+02, 0.1000000000000E+02, 0.8820046861605E+02, 0.1000000000000E+01, 0.1723651189789E+01, 0.3120000000000E+01, 0.1330325658304E+01, 0.3120000000000E+01, 0.2751130922018E+03,-0.5614074225110E+01, 0.3760000000000E+01
 0.16237E+03, 0.2991863700984E+02, 0.1000000000000E+02, 0.8820090404024E+02, 0.1000000000000E+01, 0.1723726951614E+01, 0.3120000000000E+01, 0.1330219408107E+01, 0.3120000000000E+01, 0.2751144511660E+03,-0.5612571172514E+01, 0.3760000000000E+01
 0.16245E+03, 0.2991868590386E+02, 0.1000000000000E+02, 0.8820133943958E+02, 0.1000000000000E+01, 0.1723802713534E+01, 0.3120000000000E+01, 0.1330113157833E+01, 0.3120000000000E+01, 0.2751158100526E+03,-0.5611068314104E+01, 0.3760000000000E+01
 0.16252E+03, 0.2991873479905E+02, 0.1000000000000E+02, 0.8820177482678E+02, 0.1000000000000E+01, 0.1723878475538E+01, 0.3120000000000E+01, 0.1330006907463E+01, 0.3120000000000E+01, 0.2751171689023E+03,-0.5609565517157E+01, 0.3760000000000E+01
 0.16260E+03, 0.2991878369497E+02, 0.1000000000000E+02, 0.8820221018988E+02, 0.1000000000000E+01, 0.1723954237638E+01, 0.3120000000000E+01, 0.1329900657018E+01, 0.3120000000000E+01, 0.2751185276767E+03,-0.5608062913193E+01, 0.3760000000000E+01
 0.16267E+03, 0.2991883259206E+02, 0.1000000000000E+02, 0.8820264554369E+02, 0.1000000000000E+01, 0.1724029999822E+01, 0.3120000000000E+01, 0.1329794406476E+01, 0.3120000000000E+01, 0.2751198864231E+03,-0.5606560369266E+01, 0.3760000000000E+01
 0.16275E+03, 0.2991888148988E+02, 0.1000000000000E+02, 0.8820308086848E+02, 0.1000000000000E+01, 0.1724105762101E+01, 0.3120000000000E+01, 0.1329688155858E+01, 0.3120000000000E+01, 0.2751212450788E+03,-0.5605058020353E+01, 0.3760000000000E+01
 0.16282E+03, 0.2991893038888E+02, 0.1000000000000E+02, 0.8820351618573E+02, 0.1000000000000E+01, 0.1724181524464E+01, 0.3120000000000E+01, 0.1329581905143E+01, 0.3120000000000E+01, 0.2751226037119E+03,-0.5603555729636E+01, 0.3760000000000E+01
 0.16290E+03, 0.2991897928860E+02, 0.1000000000000E+02, 0.8820395147976E+02, 0.1000000000000E+01, 0.1724257286922E+01, 0.3120000000000E+01, 0.1329475654353E+01, 0.3120000000000E+01, 0.2751239622726E+03,-0.5602053628887E+01, 0.3760000000000E+01
 0.16297E+03, 0.2991902818950E+02, 0.1000000000000E+02, 0.8820438676021E+02, 0.1000000000000E+01, 0.1724333049464E+01, 0.3120000000000E+01, 0.1329369403465E+01, 0.3120000000000E+01, 0.2751253207918E+03,-0.5600551591231E+01, 0.3760000000000E+01
 0.16305E+03, 0.2991907709113E+02, 0.1000000000000E+02, 0.8820482201637E+02, 0.1000000000000E+01, 0.1724408812101E+01, 0.3120000000000E+01, 0.1329263152501E+01, 0.3120000000000E+01, 0.2751266792352E+03,-0.5599049748472E+01, 0.3760000000000E+01
 0.16312E+03, 0.2991912599393E+02, 0.1000000000000E+02, 0.8820525726192E+02, 0.1000000000000E+01, 0.1724484574823E+01, 0.3120000000000E+01, 0.1329156901441E+01, 0.3120000000000E+01, 0.2751280376462E+03,-0.5597547963344E+01, 0.3760000000000E+01
 0.16320E+03, 0.2991917489747E+02, 0.1000000000000E+02, 0.8820569248260E+02, 0.1000000000000E+01, 0.1724560337639E+01, 0.3120000000000E+01, 0.1329050650304E+01, 0.3120000000000E+01, 0.2751293959797E+03,-0.5596046373873E+01, 0.3760000000000E+01
 0.16327E+03, 0.2991922380217E+02, 0.1000000000000E+02, 0.8820612769121E+02, 0.1000000000000E+01, 0.1724636100539E+01, 0.3120000000000E+01, 0.1328944399070E+01, 0.3120000000000E+01, 0.2751307542765E+03,-0.5594544844007E+01, 0.3760000000000E+01
 0.16335E+03, 0.2991927270760E+02, 0.1000000000000E+02, 0.8820656287638E+02, 0.1000000000000E+01, 0.1724711863535E+01, 0.3120000000000E+01, 0.1328838147760E+01, 0.3120000000000E+01, 0.2751321125001E+03,-0.5593043505410E+01, 0.3760000000000E+01
 0.16342E+03, 0.2991932161421E+02, 0.1000000000000E+02, 0.8820699805142E+02, 0.1000000000000E+01, 0.1724787626614E+01, 0.3120000000000E+01, 0.1328731896353E+01, 0.3120000000000E+01, 0.2751334706930E+03,-0.5591542226838E+01, 0.3760000000000E+01
 0.16350E+03, 0.2991937052155E+02, 0.1000000000000E+02, 0.8820743320010E+02, 0.1000000000000E+01, 0.1724863389788E+01, 0.3120000000000E+01, 0.1328625644870E+01, 0.3120000000000E+01, 0.2751348288035E+03,-0.5590041142105E+01, 0.3760000000000E+01
 0.16357E+03, 0.2991941943006E+02, 0.1000000000000E+02, 0.8820786833718E+02, 0.1000000000000E+01, 0.1724939153046E+01, 0.3120000000000E+01, 0.1328519393289E+01, 0.3120000000000E+01, 0.2751361868788E+03,-0.5588540118962E+01, 0.3760000000000E+01
 0.16365E+03, 0.2991946833930E+02, 0.1000000000000E+02, 0.8820830345157E+02, 0.1000000000000E+01, 0.1725014916398E+01, 0.3120000000000E+01, 0.1328413141632E+01, 0.3120000000000E+01, 0.2751375448833E+03,-0.5587039285573E+01, 0.3760000000000E+01
 0.16372E+03, 0.2991951724971E+02, 0.1000000000000E+02, 0.8820873855390E+02, 0.1000000000000E+01, 0.1725090679834E+01, 0.3120000000000E+01, 0.1328306889877E+01, 0.3120000000000E+01, 0.2751389028510E+03,-0.5585538514657E+01, 0.3760000000000E+01
 0.16380E+03, 0.2991956616085E+02, 0.1000000000000E+02, 0.8820917363053E+02, 0.1000000000000E+01, 0.1725166443365E+01, 0.3120000000000E+01, 0.1328200638047E+01, 0.3120000000000E+01, 0.2751402607386E+03,-0.5584037939900E+01, 0.3760000000000E+01
 0.16387E+03, 0.2991961507317E+02, 0.1000000000000E+02, 0.8820960869806E+02, 0.1000000000000E+01, 0.1725242206980E+01, 0.3120000000000E+01, 0.1328094386118E+01, 0.3120000000000E+01, 0.2751416185985E+03,-0.5582537418536E+01, 0.3760000000000E+01
 0.16395E+03, 0.2991966398621E+02, 0.1000000000000E+02, 0.8821004374023E+02, 0.1000000000000E+01, 0.1725317970689E+01, 0.3120000000000E+01, 0.1327988134113E+01, 0.3120000000000E+01, 0.2751429763793E+03,-0.5581037091501E+01, 0.3760000000000E+01
 0.16402E+03, 0.2991971290043E+02, 0.1000000000000E+02, 0.8821047877054E+02, 0.1000000000000E+01, 0.1725393734482E+01, 0.3120000000000E+01, 0.1327881882011E+01, 0.3120000000000E+01, 0.2751443341240E+03,-0.5579536827031E+01, 0.3760000000000E+01
 0.16410E+03, 0.2991976181538E+02, 0.1000000000000E+02, 0.8821091377427E+02, 0.1000000000000E+01, 0.1725469498370E+01, 0.3120000000000E+01, 0.1327775629832E+01, 0.3120000000000E+01, 0.2751456917858E+03,-0.5578036756222E+01, 0.3760000000000E+01
 0.16417E+03, 0.2991981073149E+02, 0.1000000000000E+02, 0.8821134876968E+02, 0.1000000000000E+01, 0.1725545262340E+01, 0.3120000000000E+01, 0.1327669377556E+01, 0.3120000000000E+01, 0.2751470494224E+03,-0.5576536745494E+01, 0.3760000000000E+01
 0.16425E+03, 0.2991985964835E+02, 0.1000000000000E+02, 0.8821178374114E+02, 0.1000000000000E+01, 0.1725621026406E+01, 0.3120000000000E+01, 0.1327563125203E+01, 0.3120000000000E+01, 0.2751484069844E+03,-0.5575036922612E+01, 0.3760000000000E+01
 0.16432E+03, 0.2991990856637E+02, 0.1000000000000E+02, 0.8821221870189E+02, 0.1000000000000E+01, 0.1725696790555E+01, 0.3120000000000E+01, 0.1327456872752E+01, 0.3120000000000E+01, 0.2751497645138E+03,-0.5573537161146E+01, 0.3760000000000E+01
 0.16440E+03, 0.2991995748512E+02, 0.1000000000000E+02, 0.8821265363821E+02, 0.1000000000000E+01, 0.1725772554798E+01, 0.3120000000000E+01, 0.1327350620225E+01, 0.3120000000000E+01, 0.2751511219669E+03,-0.5572037590130E+01, 0.3760000000000E+01
 0.16447E+03, 0.2992000640504E+02, 0.1000000000000E+02, 0.8821308855980E+02, 0.1000000000000E+01, 0.1725848319125E+01, 0.3120000000000E+01, 0.1327244367599E+01, 0.3120000000000E+01, 0.2751524793749E+03,-0.5570538086031E+01, 0.3760000000000E+01
 0.16455E+03, 0.2992005532570E+02, 0.1000000000000E+02, 0.8821352346075E+02, 0.1000000000000E+01, 0.1725924083546E+01, 0.3120000000000E+01, 0.1327138114897E+01, 0.3120000000000E+01, 0.2751538367186E+03,-0.5569038768980E+01, 0.3760000000000E+01
 0.16462E+03, 0.2992010424752E+02, 0.1000000000000E+02, 0.8821395834830E+02, 0.1000000000000E+01, 0.1725999848050E+01, 0.3120000000000E+01, 0.1327031862097E+01, 0.3120000000000E+01, 0.2751551940213E+03,-0.5567539512453E+01, 0.3760000000000E+01
 0.16470E+03, 0.2992015317008E+02, 0.1000000000000E+02, 0.8821439321393E+02, 0.1000000000000E+01, 0.1726075612649E+01, 0.3120000000000E+01, 0.1326925609220E+01, 0.3120000000000E+01, 0.2751565512555E+03,-0.5566040450013E+01, 0.3760000000000E+01
 0.16477E+03, 0.2992020209381E+02, 0.1000000000000E+02, 0.8821482806589E+02, 0.1000000000000E+01, 0.1726151377330E+01, 0.3120000000000E+01, 0.1326819356244E+01, 0.3120000000000E+01, 0.2751579084480E+03,-0.5564541444762E+01, 0.3760000000000E+01
 0.16485E+03, 0.2992025101827E+02, 0.1000000000000E+02, 0.8821526289363E+02, 0.1000000000000E+01, 0.1726227142107E+01, 0.3120000000000E+01, 0.1326713103192E+01, 0.3120000000000E+01, 0.2751592655649E+03,-0.5563042635169E+01, 0.3760000000000E+01
 0.16492E+03, 0.2992029994390E+02, 0.1000000000000E+02, 0.8821569771266E+02, 0.1000000000000E+01, 0.1726302906966E+01, 0.3120000000000E+01, 0.1326606850042E+01, 0.3120000000000E+01, 0.2751606226554E+03,-0.5561543882162E+01, 0.3760000000000E+01
 0.16500E+03, 0.2992034887026E+02, 0.1000000000000E+02, 0.8821613250508E+02, 0.1000000000000E+01, 0.1726378671919E+01, 0.3120000000000E+01, 0.1326500596815E+01, 0.3120000000000E+01, 0.2751619796630E+03,-0.5560045321787E+01, 0.3760000000000E+01
 0.16507E+03, 0.2992039779779E+02, 0.1000000000000E+02, 0.8821656728654E+02, 0.1000000000000E+01, 0.1726454436956E+01, 0.3120000000000E+01, 0.1326394343489E+01, 0.3120000000000E+01, 0.2751633366373E+03,-0.5558546823725E+01, 0.3760000000000E+01
 0.16515E+03, 0.2992044672606E+02, 0.1000000000000E+02, 0.8821700204449E+02, 0.1000000000000E+01, 0.1726530202087E+01, 0.3120000000000E+01, 0.1326288090086E+01, 0.3120000000000E+01, 0.2751646935381E+03,-0.5557048515748E+01, 0.3760000000000E+01
 0.16522E+03, 0.2992049565549E+02, 0.1000000000000E+02, 0.8821743679151E+02, 0.1000000000000E+01, 0.1726605967300E+01, 0.3120000000000E+01, 0.1326181836585E+01, 0.3120000000000E+01, 0.2751660504056E+03,-0.5555550266600E+01, 0.3760000000000E+01
 0.16530E+03, 0.2992054458566E+02, 0.1000000000000E+02, 0.8821787151285E+02, 0.1000000000000E+01, 0.1726681732608E+01, 0.3120000000000E+01, 0.1326075583007E+01, 0.3120000000000E+01, 0.2751674071931E+03,-0.5554052212152E+01, 0.3760000000000E+01
 0.16537E+03, 0.2992059351699E+02, 0.1000000000000E+02, 0.8821830622326E+02, 0.1000000000000E+01, 0.1726757497999E+01, 0.3120000000000E+01, 0.1325969329330E+01, 0.3120000000000E+01, 0.2751687639473E+03,-0.5552554218066E+01, 0.3760000000000E+01
 0.16545E+03, 0.2992064244906E+02, 0.1000000000000E+02, 0.8821874091153E+02, 0.1000000000000E+01, 0.1726833263484E+01, 0.3120000000000E+01, 0.1325863075576E+01, 0.3120000000000E+01, 0.2751701206324E+03,-0.5551056410733E+01, 0.3760000000000E+01
 0.16552E+03, 0.2992069138230E+02, 0.1000000000000E+02, 0.8821917558612E+02, 0.1000000000000E+01, 0.1726909029051E+01, 0.3120000000000E+01, 0.1325756821723E+01, 0.3120000000000E+01, 0.2751714772756E+03,-0.5549558666502E+01, 0.3760000000000E+01
 0.16560E+03, 0.2992074031627E+02, 0.1000000000000E+02, 0.8821961023681E+02, 0.1000000000000E+01, 0.1726984794713E+01, 0.3120000000000E+01, 0.1325650567794E+01, 0.3120000000000E+01, 0.2751728338444E+03,-0.5548061116766E+01, 0.3760000000000E+01
 0.16567E+03, 0.2992078925141E+02, 0.1000000000000E+02, 0.8822004487743E+02, 0.1000000000000E+01, 0.1727060560457E+01, 0.3120000000000E+01, 0.1325544313765E+01, 0.3120000000000E+01, 0.2751741903824E+03,-0.5546563620964E+01, 0.3760000000000E+01
 0.16575E+03, 0.2992083818728E+02, 0.1000000000000E+02, 0.8822047949217E+02, 0.1000000000000E+01, 0.1727136326295E+01, 0.3120000000000E+01, 0.1325438059659E+01, 0.3120000000000E+01, 0.2751755468399E+03,-0.5545066322376E+01, 0.3760000000000E+01
 0.16582E+03, 0.2992088712432E+02, 0.1000000000000E+02, 0.8822091409508E+02, 0.1000000000000E+01, 0.1727212092216E+01, 0.3120000000000E+01, 0.1325331805454E+01, 0.3120000000000E+01, 0.2751769032611E+03,-0.5543569082388E+01, 0.3760000000000E+01
 0.16590E+03, 0.2992093606209E+02, 0.1000000000000E+02, 0.8822134867628E+02, 0.1000000000000E+01, 0.1727287858230E+01, 0.3120000000000E+01, 0.1325225551172E+01, 0.3120000000000E+01, 0.2751782596147E+03,-0.5542072033689E+01, 0.3760000000000E+01
 0.16597E+03, 0.2992098500104E+02, 0.1000000000000E+02, 0.8822178324138E+02, 0.1000000000000E+01, 0.1727363624327E+01, 0.3120000000000E+01, 0.1325119296791E+01, 0.3120000000000E+01, 0.2751796159188E+03,-0.5540575046268E+01, 0.3760000000000E+01
 0.16605E+03, 0.2992103394071E+02, 0.1000000000000E+02, 0.8822221778799E+02, 0.1000000000000E+01, 0.1727439390518E+01, 0.3120000000000E+01, 0.1325013042333E+01, 0.3120000000000E+01, 0.2751809721653E+03,-0.5539078249009E+01, 0.3760000000000E+01
 0.16612E+03, 0.2992108288156E+02, 0.1000000000000E+02, 0.8822265232427E+02, 0.1000000000000E+01, 0.1727515156792E+01, 0.3120000000000E+01, 0.1324906787775E+01, 0.3120000000000E+01, 0.2751823283804E+03,-0.5537581505464E+01, 0.3760000000000E+01
 0.16620E+03, 0.2992113182313E+02, 0.1000000000000E+02, 0.8822308683324E+02, 0.1000000000000E+01, 0.1727590923159E+01, 0.3120000000000E+01, 0.1324800533140E+01, 0.3120000000000E+01, 0.2751836845102E+03,-0.5536084957122E+01, 0.3760000000000E+01
 0.16627E+03, 0.2992118076588E+02, 0.1000000000000E+02, 0.8822352133204E+02, 0.1000000000000E+01, 0.1727666689608E+01, 0.3120000000000E+01, 0.1324694278406E+01, 0.3120000000000E+01, 0.2751850406092E+03,-0.5534588471220E+01, 0.3760000000000E+01
 0.16635E+03, 0.2992122970936E+02, 0.1000000000000E+02, 0.8822395580538E+02, 0.1000000000000E+01, 0.1727742456152E+01, 0.3120000000000E+01, 0.1324588023593E+01, 0.3120000000000E+01, 0.2751863966287E+03,-0.5533092173865E+01, 0.3760000000000E+01
 0.16642E+03, 0.2992127865401E+02, 0.1000000000000E+02, 0.8822439026779E+02, 0.1000000000000E+01, 0.1727818222777E+01, 0.3120000000000E+01, 0.1324481768682E+01, 0.3120000000000E+01, 0.2751877526149E+03,-0.5531595938566E+01, 0.3760000000000E+01
 0.16650E+03, 0.2992132759939E+02, 0.1000000000000E+02, 0.8822482470938E+02, 0.1000000000000E+01, 0.1727893989496E+01, 0.3120000000000E+01, 0.1324375513693E+01, 0.3120000000000E+01, 0.2751891085363E+03,-0.5530099890730E+01, 0.3760000000000E+01
 0.16657E+03, 0.2992137654594E+02, 0.1000000000000E+02, 0.8822525913528E+02, 0.1000000000000E+01, 0.1727969756298E+01, 0.3120000000000E+01, 0.1324269258604E+01, 0.3120000000000E+01, 0.2751904644094E+03,-0.5528603904528E+01, 0.3760000000000E+01
 0.16665E+03, 0.2992142549322E+02, 0.1000000000000E+02, 0.8822569354020E+02, 0.1000000000000E+01, 0.1728045523193E+01, 0.3120000000000E+01, 0.1324163003438E+01, 0.3120000000000E+01, 0.2751918202171E+03,-0.5527108110257E+01, 0.3760000000000E+01
 0.16672E+03, 0.2992147444167E+02, 0.1000000000000E+02, 0.8822612792924E+02, 0.1000000000000E+01, 0.1728121290171E+01, 0.3120000000000E+01, 0.1324056748172E+01, 0.3120000000000E+01, 0.2751931759761E+03,-0.5525612377075E+01, 0.3760000000000E+01
 0.16680E+03, 0.2992152339086E+02, 0.1000000000000E+02, 0.8822656229733E+02, 0.1000000000000E+01, 0.1728197057241E+01, 0.3120000000000E+01, 0.1323950492829E+01, 0.3120000000000E+01, 0.2751945316696E+03,-0.5524116837373E+01, 0.3760000000000E+01
 0.16687E+03, 0.2992157234121E+02, 0.1000000000000E+02, 0.8822699665727E+02, 0.1000000000000E+01, 0.1728272824394E+01, 0.3120000000000E+01, 0.1323844237386E+01, 0.3120000000000E+01, 0.2751958873386E+03,-0.5522621348862E+01, 0.3760000000000E+01
 0.16695E+03, 0.2992162129229E+02, 0.1000000000000E+02, 0.8822743098730E+02, 0.1000000000000E+01, 0.1728348591640E+01, 0.3120000000000E+01, 0.1323737981865E+01, 0.3120000000000E+01, 0.2751972429144E+03,-0.5521126059499E+01, 0.3760000000000E+01
 0.16702E+03, 0.2992167024455E+02, 0.1000000000000E+02, 0.8822786531137E+02, 0.1000000000000E+01, 0.1728424358969E+01, 0.3120000000000E+01, 0.1323631726244E+01, 0.3120000000000E+01, 0.2751985984723E+03,-0.5519630822782E+01, 0.3760000000000E+01
 0.16710E+03, 0.2992171919753E+02, 0.1000000000000E+02, 0.8822829960611E+02, 0.1000000000000E+01, 0.1728500126390E+01, 0.3120000000000E+01, 0.1323525470545E+01, 0.3120000000000E+01, 0.2751999539386E+03,-0.5518135782426E+01, 0.3760000000000E+01
 0.16717E+03, 0.2992176815169E+02, 0.1000000000000E+02, 0.8822873389292E+02, 0.1000000000000E+01, 0.1728575893894E+01, 0.3120000000000E+01, 0.1323419214747E+01, 0.3120000000000E+01, 0.2752013093811E+03,-0.5516640800489E+01, 0.3760000000000E+01
 0.16725E+03, 0.2992181710658E+02, 0.1000000000000E+02, 0.8822916815586E+02, 0.1000000000000E+01, 0.1728651661491E+01, 0.3120000000000E+01, 0.1323312958870E+01, 0.3120000000000E+01, 0.2752026647491E+03,-0.5515146005870E+01, 0.3760000000000E+01
 0.16732E+03, 0.2992186606263E+02, 0.1000000000000E+02, 0.8822960240722E+02, 0.1000000000000E+01, 0.1728727429169E+01, 0.3120000000000E+01, 0.1323206702894E+01, 0.3120000000000E+01, 0.2752040200819E+03,-0.5513651275110E+01, 0.3760000000000E+01
 0.16740E+03, 0.2992191501942E+02, 0.1000000000000E+02, 0.8823003663391E+02, 0.1000000000000E+01, 0.1728803196941E+01, 0.3120000000000E+01, 0.1323100446839E+01, 0.3120000000000E+01, 0.2752053753375E+03,-0.5512156732744E+01, 0.3760000000000E+01
 0.16747E+03, 0.2992196397738E+02, 0.1000000000000E+02, 0.8823047085242E+02, 0.1000000000000E+01, 0.1728878964795E+01, 0.3120000000000E+01, 0.1322994190684E+01, 0.3120000000000E+01, 0.2752067305685E+03,-0.5510662246292E+01, 0.3760000000000E+01
 0.16755E+03, 0.2992201293607E+02, 0.1000000000000E+02, 0.8823090504295E+02, 0.1000000000000E+01, 0.1728954732742E+01, 0.3120000000000E+01, 0.1322887934451E+01, 0.3120000000000E+01, 0.2752080857122E+03,-0.5509167956146E+01, 0.3760000000000E+01
 0.16762E+03, 0.2992206189593E+02, 0.1000000000000E+02, 0.8823133922211E+02, 0.1000000000000E+01, 0.1729030500771E+01, 0.3120000000000E+01, 0.1322781678118E+01, 0.3120000000000E+01, 0.2752094408213E+03,-0.5507673726232E+01, 0.3760000000000E+01
 0.16770E+03, 0.2992211085652E+02, 0.1000000000000E+02, 0.8823177337642E+02, 0.1000000000000E+01, 0.1729106268893E+01, 0.3120000000000E+01, 0.1322675421706E+01, 0.3120000000000E+01, 0.2752107958528E+03,-0.5506179689096E+01, 0.3760000000000E+01
 0.16777E+03, 0.2992215981828E+02, 0.1000000000000E+02, 0.8823220752334E+02, 0.1000000000000E+01, 0.1729182037096E+01, 0.3120000000000E+01, 0.1322569165195E+01, 0.3120000000000E+01, 0.2752121508622E+03,-0.5504685703636E+01, 0.3760000000000E+01
 0.16785E+03, 0.2992220878078E+02, 0.1000000000000E+02, 0.8823264164493E+02, 0.1000000000000E+01, 0.1729257805392E+01, 0.3120000000000E+01, 0.1322462908605E+01, 0.3120000000000E+01, 0.2752135057924E+03,-0.5503191912835E+01, 0.3760000000000E+01
 0.16792E+03, 0.2992225774444E+02, 0.1000000000000E+02, 0.8823307575631E+02, 0.1000000000000E+01, 0.1729333573771E+01, 0.3120000000000E+01, 0.1322356651915E+01, 0.3120000000000E+01, 0.2752148606916E+03,-0.5501698179128E+01, 0.3760000000000E+01
 0.16800E+03, 0.2992230670883E+02, 0.1000000000000E+02, 0.8823350984190E+02, 0.1000000000000E+01, 0.1729409342241E+01, 0.3120000000000E+01, 0.1322250395146E+01, 0.3120000000000E+01, 0.2752162155103E+03,-0.5500204636518E+01, 0.3760000000000E+01
 0.16807E+03, 0.2992235567439E+02, 0.1000000000000E+02, 0.8823394391602E+02, 0.1000000000000E+01, 0.1729485110794E+01, 0.3120000000000E+01, 0.1322144138277E+01, 0.3120000000000E+01, 0.2752175702940E+03,-0.5498711156765E+01, 0.3760000000000E+01
 0.16815E+03, 0.2992240464069E+02, 0.1000000000000E+02, 0.8823437796732E+02, 0.1000000000000E+01, 0.1729560879439E+01, 0.3120000000000E+01, 0.1322037881329E+01, 0.3120000000000E+01, 0.2752189250066E+03,-0.5497217864308E+01, 0.3760000000000E+01
 0.16822E+03, 0.2992245360815E+02, 0.1000000000000E+02, 0.8823481200832E+02, 0.1000000000000E+01, 0.1729636648166E+01, 0.3120000000000E+01, 0.1321931624281E+01, 0.3120000000000E+01, 0.2752202796879E+03,-0.5495724630959E+01, 0.3760000000000E+01
 0.16830E+03, 0.2992250257635E+02, 0.1000000000000E+02, 0.8823524602474E+02, 0.1000000000000E+01, 0.1729712416986E+01, 0.3120000000000E+01, 0.1321825367153E+01, 0.3120000000000E+01, 0.2752216342923E+03,-0.5494231587682E+01, 0.3760000000000E+01
 0.16837E+03, 0.2992255154571E+02, 0.1000000000000E+02, 0.8823568002876E+02, 0.1000000000000E+01, 0.1729788185887E+01, 0.3120000000000E+01, 0.1321719109926E+01, 0.3120000000000E+01, 0.2752229888590E+03,-0.5492738605932E+01, 0.3760000000000E+01
 0.16845E+03, 0.2992260051581E+02, 0.1000000000000E+02, 0.8823611400796E+02, 0.1000000000000E+01, 0.1729863954881E+01, 0.3120000000000E+01, 0.1321612852619E+01, 0.3120000000000E+01, 0.2752243433483E+03,-0.5491245815882E+01, 0.3760000000000E+01
 0.16852E+03, 0.2992264948708E+02, 0.1000000000000E+02, 0.8823654797993E+02, 0.1000000000000E+01, 0.1729939723956E+01, 0.3120000000000E+01, 0.1321506595213E+01, 0.3120000000000E+01, 0.2752256978157E+03,-0.5489753081213E+01, 0.3760000000000E+01
 0.16860E+03, 0.2992269845908E+02, 0.1000000000000E+02, 0.8823698192376E+02, 0.1000000000000E+01, 0.1730015493124E+01, 0.3120000000000E+01, 0.1321400337727E+01, 0.3120000000000E+01, 0.2752270521954E+03,-0.5488260540007E+01, 0.3760000000000E+01
 0.16867E+03, 0.2992274743224E+02, 0.1000000000000E+02, 0.8823741585914E+02, 0.1000000000000E+01, 0.1730091262373E+01, 0.3120000000000E+01, 0.1321294080140E+01, 0.3120000000000E+01, 0.2752284065495E+03,-0.5486768053966E+01, 0.3760000000000E+01
 0.16875E+03, 0.2992279640614E+02, 0.1000000000000E+02, 0.8823784976903E+02, 0.1000000000000E+01, 0.1730167031714E+01, 0.3120000000000E+01, 0.1321187822474E+01, 0.3120000000000E+01, 0.2752297608241E+03,-0.5485275761433E+01, 0.3760000000000E+01
 0.16882E+03, 0.2992284538121E+02, 0.1000000000000E+02, 0.8823828366527E+02, 0.1000000000000E+01, 0.1730242801137E+01, 0.3120000000000E+01, 0.1321081564708E+01, 0.3120000000000E+01, 0.2752311150569E+03,-0.5483783530558E+01, 0.3760000000000E+01
 0.16890E+03, 0.2992289435701E+02, 0.1000000000000E+02, 0.8823871754159E+02, 0.1000000000000E+01, 0.1730318570652E+01, 0.3120000000000E+01, 0.1320975306863E+01, 0.3120000000000E+01, 0.2752324692274E+03,-0.5482291485789E+01, 0.3760000000000E+01
 0.16897E+03, 0.2992294333398E+02, 0.1000000000000E+02, 0.8823915140644E+02, 0.1000000000000E+01, 0.1730394340248E+01, 0.3120000000000E+01, 0.1320869048917E+01, 0.3120000000000E+01, 0.2752338233632E+03,-0.5480799499413E+01, 0.3760000000000E+01
 0.16905E+03, 0.2992299231168E+02, 0.1000000000000E+02, 0.8823958524783E+02, 0.1000000000000E+01, 0.1730470109937E+01, 0.3120000000000E+01, 0.1320762790891E+01, 0.3120000000000E+01, 0.2752351774256E+03,-0.5479307702574E+01, 0.3760000000000E+01
 0.16912E+03, 0.2992304129055E+02, 0.1000000000000E+02, 0.8824001907684E+02, 0.1000000000000E+01, 0.1730545879707E+01, 0.3120000000000E+01, 0.1320656532765E+01, 0.3120000000000E+01, 0.2752365314503E+03,-0.5477815967547E+01, 0.3760000000000E+01
 0.16920E+03, 0.2992309027015E+02, 0.1000000000000E+02, 0.8824045288250E+02, 0.1000000000000E+01, 0.1730621649569E+01, 0.3120000000000E+01, 0.1320550274559E+01, 0.3120000000000E+01, 0.2752378854020E+03,-0.5476324419699E+01, 0.3760000000000E+01
 0.16927E+03, 0.2992313925092E+02, 0.1000000000000E+02, 0.8824088667786E+02, 0.1000000000000E+01, 0.1730697419512E+01, 0.3120000000000E+01, 0.1320444016252E+01, 0.3120000000000E+01, 0.2752392393224E+03,-0.5474832930946E+01, 0.3760000000000E+01
 0.16935E+03, 0.2992318823243E+02, 0.1000000000000E+02, 0.8824132044756E+02, 0.1000000000000E+01, 0.1730773189548E+01, 0.3120000000000E+01, 0.1320337757866E+01, 0.3120000000000E+01, 0.2752405931629E+03,-0.5473341633908E+01, 0.3760000000000E+01
 0.16942E+03, 0.2992323721509E+02, 0.1000000000000E+02, 0.8824175420923E+02, 0.1000000000000E+01, 0.1730848959664E+01, 0.3120000000000E+01, 0.1320231499379E+01, 0.3120000000000E+01, 0.2752419469791E+03,-0.5471850394640E+01, 0.3760000000000E+01
 0.16950E+03, 0.2992328619850E+02, 0.1000000000000E+02, 0.8824218794186E+02, 0.1000000000000E+01, 0.1730924729873E+01, 0.3120000000000E+01, 0.1320125240811E+01, 0.3120000000000E+01, 0.2752433007045E+03,-0.5470359345934E+01, 0.3760000000000E+01
 0.16957E+03, 0.2992333518307E+02, 0.1000000000000E+02, 0.8824262166509E+02, 0.1000000000000E+01, 0.1731000500163E+01, 0.3120000000000E+01, 0.1320018982143E+01, 0.3120000000000E+01, 0.2752446544016E+03,-0.5468868360960E+01, 0.3760000000000E+01
 0.16965E+03, 0.2992338416838E+02, 0.1000000000000E+02, 0.8824305536588E+02, 0.1000000000000E+01, 0.1731076270544E+01, 0.3120000000000E+01, 0.1319912723396E+01, 0.3120000000000E+01, 0.2752460080285E+03,-0.5467377559319E+01, 0.3760000000000E+01
 0.16972E+03, 0.2992343315485E+02, 0.1000000000000E+02, 0.8824348905638E+02, 0.1000000000000E+01, 0.1731152041007E+01, 0.3120000000000E+01, 0.1319806464547E+01, 0.3120000000000E+01, 0.2752473616241E+03,-0.5465886817731E+01, 0.3760000000000E+01
 0.16980E+03, 0.2992348214206E+02, 0.1000000000000E+02, 0.8824392272112E+02, 0.1000000000000E+01, 0.1731227811561E+01, 0.3120000000000E+01, 0.1319700205618E+01, 0.3120000000000E+01, 0.2752487151394E+03,-0.5464396265092E+01, 0.3760000000000E+01
 0.16987E+03, 0.2992353113043E+02, 0.1000000000000E+02, 0.8824435637482E+02, 0.1000000000000E+01, 0.1731303582197E+01, 0.3120000000000E+01, 0.1319593946588E+01, 0.3120000000000E+01, 0.2752500686210E+03,-0.5462905776010E+01, 0.3760000000000E+01
 0.16995E+03, 0.2992358011954E+02, 0.1000000000000E+02, 0.8824479000736E+02, 0.1000000000000E+01, 0.1731379352924E+01, 0.3120000000000E+01, 0.1319487687478E+01, 0.3120000000000E+01, 0.2752514220366E+03,-0.5461415469471E+01, 0.3760000000000E+01
 0.17002E+03, 0.2992362910981E+02, 0.1000000000000E+02, 0.8824522362412E+02, 0.1000000000000E+01, 0.1731455123732E+01, 0.3120000000000E+01, 0.1319381428266E+01, 0.3120000000000E+01, 0.2752527754039E+03,-0.5459925228090E+01, 0.3760000000000E+01
 0.17010E+03, 0.2992367810082E+02, 0.1000000000000E+02, 0.8824565722115E+02, 0.1000000000000E+01, 0.1731530894632E+01, 0.3120000000000E+01, 0.1319275168975E+01, 0.3120000000000E+01, 0.2752541287095E+03,-0.5458435172694E+01, 0.3760000000000E+01
 0.17017E+03, 0.2992372709299E+02, 0.1000000000000E+02, 0.8824609080494E+02, 0.1000000000000E+01, 0.1731606665612E+01, 0.3120000000000E+01, 0.1319168909582E+01, 0.3120000000000E+01, 0.2752554819746E+03,-0.5456945177949E+01, 0.3760000000000E+01
 0.17025E+03, 0.2992377608590E+02, 0.1000000000000E+02, 0.8824652436521E+02, 0.1000000000000E+01, 0.1731682436685E+01, 0.3120000000000E+01, 0.1319062650109E+01, 0.3120000000000E+01, 0.2752568351662E+03,-0.5455455373110E+01, 0.3760000000000E+01
 0.17032E+03, 0.2992382507997E+02, 0.1000000000000E+02, 0.8824695791332E+02, 0.1000000000000E+01, 0.1731758207838E+01, 0.3120000000000E+01, 0.1318956390534E+01, 0.3120000000000E+01, 0.2752581883209E+03,-0.5453965627392E+01, 0.3760000000000E+01
 0.17040E+03, 0.2992387407478E+02, 0.1000000000000E+02, 0.8824739143708E+02, 0.1000000000000E+01, 0.1731833979082E+01, 0.3120000000000E+01, 0.1318850130880E+01, 0.3120000000000E+01, 0.2752595413995E+03,-0.5452476072195E+01, 0.3760000000000E+01
 0.17047E+03, 0.2992392307075E+02, 0.1000000000000E+02, 0.8824782495256E+02, 0.1000000000000E+01, 0.1731909750407E+01, 0.3120000000000E+01, 0.1318743871124E+01, 0.3120000000000E+01, 0.2752608944529E+03,-0.5450986572934E+01, 0.3760000000000E+01
 0.17055E+03, 0.2992397206746E+02, 0.1000000000000E+02, 0.8824825844360E+02, 0.1000000000000E+01, 0.1731985521823E+01, 0.3120000000000E+01, 0.1318637611287E+01, 0.3120000000000E+01, 0.2752622474301E+03,-0.5449497261461E+01, 0.3760000000000E+01
 0.17062E+03, 0.2992402106533E+02, 0.1000000000000E+02, 0.8824869192361E+02, 0.1000000000000E+01, 0.1732061293321E+01, 0.3120000000000E+01, 0.1318531351349E+01, 0.3120000000000E+01, 0.2752636003738E+03,-0.5448008011267E+01, 0.3760000000000E+01
 0.17070E+03, 0.2992407006395E+02, 0.1000000000000E+02, 0.8824912537882E+02, 0.1000000000000E+01, 0.1732137064909E+01, 0.3120000000000E+01, 0.1318425091330E+01, 0.3120000000000E+01, 0.2752649532401E+03,-0.5446518948015E+01, 0.3760000000000E+01
 0.17077E+03, 0.2992411906372E+02, 0.1000000000000E+02, 0.8824955882465E+02, 0.1000000000000E+01, 0.1732212836578E+01, 0.3120000000000E+01, 0.1318318831210E+01, 0.3120000000000E+01, 0.2752663060781E+03,-0.5445029946431E+01, 0.3760000000000E+01
 0.17085E+03, 0.2992416806423E+02, 0.1000000000000E+02, 0.8824999224490E+02, 0.1000000000000E+01, 0.1732288608339E+01, 0.3120000000000E+01, 0.1318212571008E+01, 0.3120000000000E+01, 0.2752676588359E+03,-0.5443541132051E+01, 0.3760000000000E+01
 0.17092E+03, 0.2992421706591E+02, 0.1000000000000E+02, 0.8825042565445E+02, 0.1000000000000E+01, 0.1732364380180E+01, 0.3120000000000E+01, 0.1318106310706E+01, 0.3120000000000E+01, 0.2752690115613E+03,-0.5442052378091E+01, 0.3760000000000E+01
 0.17100E+03, 0.2992426606832E+02, 0.1000000000000E+02, 0.8825085904075E+02, 0.1000000000000E+01, 0.1732440152112E+01, 0.3120000000000E+01, 0.1318000050322E+01, 0.3120000000000E+01, 0.2752703642142E+03,-0.5440563810781E+01, 0.3760000000000E+01
 0.17107E+03, 0.2992431507189E+02, 0.1000000000000E+02, 0.8825129241597E+02, 0.1000000000000E+01, 0.1732515924125E+01, 0.3120000000000E+01, 0.1317893789836E+01, 0.3120000000000E+01, 0.2752717168332E+03,-0.5439075303154E+01, 0.3760000000000E+01
 0.17115E+03, 0.2992436407621E+02, 0.1000000000000E+02, 0.8825172576805E+02, 0.1000000000000E+01, 0.1732591696229E+01, 0.3120000000000E+01, 0.1317787529270E+01, 0.3120000000000E+01, 0.2752730693800E+03,-0.5437586984531E+01, 0.3760000000000E+01
 0.17122E+03, 0.2992441308168E+02, 0.1000000000000E+02, 0.8825215910448E+02, 0.1000000000000E+01, 0.1732667468413E+01, 0.3120000000000E+01, 0.1317681268602E+01, 0.3120000000000E+01, 0.2752744218789E+03,-0.5436098729536E+01, 0.3760000000000E+01
 0.17130E+03, 0.2992446208790E+02, 0.1000000000000E+02, 0.8825259242330E+02, 0.1000000000000E+01, 0.1732743240688E+01, 0.3120000000000E+01, 0.1317575007853E+01, 0.3120000000000E+01, 0.2752757743227E+03,-0.5434610656826E+01, 0.3760000000000E+01
 0.17137E+03, 0.2992451109527E+02, 0.1000000000000E+02, 0.8825302572981E+02, 0.1000000000000E+01, 0.1732819013044E+01, 0.3120000000000E+01, 0.1317468747001E+01, 0.3120000000000E+01, 0.2752771267291E+03,-0.5433122640990E+01, 0.3760000000000E+01
 0.17145E+03, 0.2992456010338E+02, 0.1000000000000E+02, 0.8825345901045E+02, 0.1000000000000E+01, 0.1732894785491E+01, 0.3120000000000E+01, 0.1317362486069E+01, 0.3120000000000E+01, 0.2752784790545E+03,-0.5431634820674E+01, 0.3760000000000E+01
 0.17152E+03, 0.2992460911266E+02, 0.1000000000000E+02, 0.8825389227966E+02, 0.1000000000000E+01, 0.1732970558018E+01, 0.3120000000000E+01, 0.1317256225035E+01, 0.3120000000000E+01, 0.2752798313452E+03,-0.5430147056707E+01, 0.3760000000000E+01
 0.17160E+03, 0.2992465812267E+02, 0.1000000000000E+02, 0.8825432552685E+02, 0.1000000000000E+01, 0.1733046330635E+01, 0.3120000000000E+01, 0.1317149963919E+01, 0.3120000000000E+01, 0.2752811835670E+03,-0.5428659481958E+01, 0.3760000000000E+01
 0.17167E+03, 0.2992470713385E+02, 0.1000000000000E+02, 0.8825475876186E+02, 0.1000000000000E+01, 0.1733122103333E+01, 0.3120000000000E+01, 0.1317043702701E+01, 0.3120000000000E+01, 0.2752825357518E+03,-0.5427171962436E+01, 0.3760000000000E+01
 0.17175E+03, 0.2992475614576E+02, 0.1000000000000E+02, 0.8825519197265E+02, 0.1000000000000E+01, 0.1733197876122E+01, 0.3120000000000E+01, 0.1316937441403E+01, 0.3120000000000E+01, 0.2752838878609E+03,-0.5425684638848E+01, 0.3760000000000E+01
 0.17182E+03, 0.2992480515884E+02, 0.1000000000000E+02, 0.8825562517533E+02, 0.1000000000000E+01, 0.1733273648991E+01, 0.3120000000000E+01, 0.1316831180002E+01, 0.3120000000000E+01, 0.2752852399455E+03,-0.5424197366374E+01, 0.3760000000000E+01
 0.17190E+03, 0.2992485417266E+02, 0.1000000000000E+02, 0.8825605835243E+02, 0.1000000000000E+01, 0.1733349421951E+01, 0.3120000000000E+01, 0.1316724918519E+01, 0.3120000000000E+01, 0.2752865919503E+03,-0.5422710283408E+01, 0.3760000000000E+01
 0.17197E+03, 0.2992490318763E+02, 0.1000000000000E+02, 0.8825649151682E+02, 0.1000000000000E+01, 0.1733425194991E+01, 0.3120000000000E+01, 0.1316618656934E+01, 0.3120000000000E+01, 0.2752879439162E+03,-0.5421223264399E+01, 0.3760000000000E+01
 0.17205E+03, 0.2992495220335E+02, 0.1000000000000E+02, 0.8825692466090E+02, 0.1000000000000E+01, 0.1733500968121E+01, 0.3120000000000E+01, 0.1316512395268E+01, 0.3120000000000E+01, 0.2752892958187E+03,-0.5419736429026E+01, 0.3760000000000E+01
 0.17212E+03, 0.2992500122022E+02, 0.1000000000000E+02, 0.8825735779015E+02, 0.1000000000000E+01, 0.1733576741331E+01, 0.3120000000000E+01, 0.1316406133499E+01, 0.3120000000000E+01, 0.2752906476757E+03,-0.5418249653857E+01, 0.3760000000000E+01
 0.17220E+03, 0.2992505023784E+02, 0.1000000000000E+02, 0.8825779090035E+02, 0.1000000000000E+01, 0.1733652514633E+01, 0.3120000000000E+01, 0.1316299871649E+01, 0.3120000000000E+01, 0.2752919994733E+03,-0.5416763064022E+01, 0.3760000000000E+01
 0.17227E+03, 0.2992509925661E+02, 0.1000000000000E+02, 0.8825822399681E+02, 0.1000000000000E+01, 0.1733728288014E+01, 0.3120000000000E+01, 0.1316193609695E+01, 0.3120000000000E+01, 0.2752933512289E+03,-0.5415276534401E+01, 0.3760000000000E+01
 0.17235E+03, 0.2992514827613E+02, 0.1000000000000E+02, 0.8825865706800E+02, 0.1000000000000E+01, 0.1733804061485E+01, 0.3120000000000E+01, 0.1316087347661E+01, 0.3120000000000E+01, 0.2752947029055E+03,-0.5413790197736E+01, 0.3760000000000E+01
 0.17242E+03, 0.2992519729681E+02, 0.1000000000000E+02, 0.8825909012904E+02, 0.1000000000000E+01, 0.1733879835037E+01, 0.3120000000000E+01, 0.1315981085524E+01, 0.3120000000000E+01, 0.2752960545513E+03,-0.5412303916397E+01, 0.3760000000000E+01
 0.17250E+03, 0.2992524631822E+02, 0.1000000000000E+02, 0.8825952316801E+02, 0.1000000000000E+01, 0.1733955608679E+01, 0.3120000000000E+01, 0.1315874823305E+01, 0.3120000000000E+01, 0.2752974061281E+03,-0.5410817822674E+01, 0.3760000000000E+01
 0.17257E+03, 0.2992529534080E+02, 0.1000000000000E+02, 0.8825995619279E+02, 0.1000000000000E+01, 0.1734031382400E+01, 0.3120000000000E+01, 0.1315768560983E+01, 0.3120000000000E+01, 0.2752987576614E+03,-0.5409331789397E+01, 0.3760000000000E+01
 0.17265E+03, 0.2992534436412E+02, 0.1000000000000E+02, 0.8826038919657E+02, 0.1000000000000E+01, 0.1734107156212E+01, 0.3120000000000E+01, 0.1315662298580E+01, 0.3120000000000E+01, 0.2753001091294E+03,-0.5407845944131E+01, 0.3760000000000E+01
 0.17272E+03, 0.2992539338859E+02, 0.1000000000000E+02, 0.8826082219079E+02, 0.1000000000000E+01, 0.1734182930104E+01, 0.3120000000000E+01, 0.1315556036074E+01, 0.3120000000000E+01, 0.2753014605682E+03,-0.5406360153463E+01, 0.3760000000000E+01
 0.17280E+03, 0.2992544241381E+02, 0.1000000000000E+02, 0.8826125515957E+02, 0.1000000000000E+01, 0.1734258704086E+01, 0.3120000000000E+01, 0.1315449773486E+01, 0.3120000000000E+01, 0.2753028119275E+03,-0.5404874551601E+01, 0.3760000000000E+01
 0.17287E+03, 0.2992549144018E+02, 0.1000000000000E+02, 0.8826168811627E+02, 0.1000000000000E+01, 0.1734334478148E+01, 0.3120000000000E+01, 0.1315343510795E+01, 0.3120000000000E+01, 0.2753041632501E+03,-0.5403389011521E+01, 0.3760000000000E+01
 0.17295E+03, 0.2992554046730E+02, 0.1000000000000E+02, 0.8826212105097E+02, 0.1000000000000E+01, 0.1734410252300E+01, 0.3120000000000E+01, 0.1315237248022E+01, 0.3120000000000E+01, 0.2753055145039E+03,-0.5401903656878E+01, 0.3760000000000E+01
 0.17302E+03, 0.2992558949558E+02, 0.1000000000000E+02, 0.8826255397315E+02, 0.1000000000000E+01, 0.1734486026531E+01, 0.3120000000000E+01, 0.1315130985146E+01, 0.3120000000000E+01, 0.2753068657195E+03,-0.5400418362692E+01, 0.3760000000000E+01
 0.17310E+03, 0.2992563852460E+02, 0.1000000000000E+02, 0.8826298687134E+02, 0.1000000000000E+01, 0.1734561800853E+01, 0.3120000000000E+01, 0.1315024722188E+01, 0.3120000000000E+01, 0.2753082168602E+03,-0.5398933256673E+01, 0.3760000000000E+01
 0.17317E+03, 0.2992568755477E+02, 0.1000000000000E+02, 0.8826341975989E+02, 0.1000000000000E+01, 0.1734637575254E+01, 0.3120000000000E+01, 0.1314918459127E+01, 0.3120000000000E+01, 0.2753095679717E+03,-0.5397448209417E+01, 0.3760000000000E+01
 0.17325E+03, 0.2992573658569E+02, 0.1000000000000E+02, 0.8826385262487E+02, 0.1000000000000E+01, 0.1734713349745E+01, 0.3120000000000E+01, 0.1314812195983E+01, 0.3120000000000E+01, 0.2753109190095E+03,-0.5395963346752E+01, 0.3760000000000E+01
 0.17332E+03, 0.2992578561776E+02, 0.1000000000000E+02, 0.8826428548162E+02, 0.1000000000000E+01, 0.1734789124316E+01, 0.3120000000000E+01, 0.1314705932736E+01, 0.3120000000000E+01, 0.2753122700223E+03,-0.5394478540190E+01, 0.3760000000000E+01
 0.17340E+03, 0.2992583465058E+02, 0.1000000000000E+02, 0.8826471830894E+02, 0.1000000000000E+01, 0.1734864898977E+01, 0.3120000000000E+01, 0.1314599669407E+01, 0.3120000000000E+01, 0.2753136209435E+03,-0.5392993926574E+01, 0.3760000000000E+01
 0.17347E+03, 0.2992588368456E+02, 0.1000000000000E+02, 0.8826515112925E+02, 0.1000000000000E+01, 0.1734940673718E+01, 0.3120000000000E+01, 0.1314493405975E+01, 0.3120000000000E+01, 0.2753149718435E+03,-0.5391509371458E+01, 0.3760000000000E+01
 0.17355E+03, 0.2992593271928E+02, 0.1000000000000E+02, 0.8826558392429E+02, 0.1000000000000E+01, 0.1735016448548E+01, 0.3120000000000E+01, 0.1314387142460E+01, 0.3120000000000E+01, 0.2753163226646E+03,-0.5390025001295E+01, 0.3760000000000E+01
 0.17362E+03, 0.2992598175515E+02, 0.1000000000000E+02, 0.8826601670823E+02, 0.1000000000000E+01, 0.1735092223457E+01, 0.3120000000000E+01, 0.1314280878842E+01, 0.3120000000000E+01, 0.2753176734519E+03,-0.5388540693320E+01, 0.3760000000000E+01
 0.17370E+03, 0.2992603079177E+02, 0.1000000000000E+02, 0.8826644946827E+02, 0.1000000000000E+01, 0.1735167998457E+01, 0.3120000000000E+01, 0.1314174615142E+01, 0.3120000000000E+01, 0.2753190241645E+03,-0.5387056569066E+01, 0.3760000000000E+01
 0.17377E+03, 0.2992607982955E+02, 0.1000000000000E+02, 0.8826688221948E+02, 0.1000000000000E+01, 0.1735243773535E+01, 0.3120000000000E+01, 0.1314068351338E+01, 0.3120000000000E+01, 0.2753203748505E+03,-0.5385572504127E+01, 0.3760000000000E+01
 0.17385E+03, 0.2992612886807E+02, 0.1000000000000E+02, 0.8826731494537E+02, 0.1000000000000E+01, 0.1735319548704E+01, 0.3120000000000E+01, 0.1313962087451E+01, 0.3120000000000E+01, 0.2753217254574E+03,-0.5384088626877E+01, 0.3760000000000E+01
 0.17392E+03, 0.2992617790774E+02, 0.1000000000000E+02, 0.8826774765995E+02, 0.1000000000000E+01, 0.1735395323952E+01, 0.3120000000000E+01, 0.1313855823461E+01, 0.3120000000000E+01, 0.2753230760298E+03,-0.5382604807683E+01, 0.3760000000000E+01
 0.17400E+03, 0.2992622694816E+02, 0.1000000000000E+02, 0.8826818035073E+02, 0.1000000000000E+01, 0.1735471099289E+01, 0.3120000000000E+01, 0.1313749559388E+01, 0.3120000000000E+01, 0.2753244265278E+03,-0.5381121178398E+01, 0.3760000000000E+01
 0.17407E+03, 0.2992627598973E+02, 0.1000000000000E+02, 0.8826861302951E+02, 0.1000000000000E+01, 0.1735546874705E+01, 0.3120000000000E+01, 0.1313643295212E+01, 0.3120000000000E+01, 0.2753257769893E+03,-0.5379637609276E+01, 0.3760000000000E+01
 0.17415E+03, 0.2992632503205E+02, 0.1000000000000E+02, 0.8826904568985E+02, 0.1000000000000E+01, 0.1735622650211E+01, 0.3120000000000E+01, 0.1313537030952E+01, 0.3120000000000E+01, 0.2753271273932E+03,-0.5378154217040E+01, 0.3760000000000E+01
 0.17422E+03, 0.2992637407553E+02, 0.1000000000000E+02, 0.8826947833669E+02, 0.1000000000000E+01, 0.1735698425797E+01, 0.3120000000000E+01, 0.1313430766589E+01, 0.3120000000000E+01, 0.2753284777557E+03,-0.5376670887298E+01, 0.3760000000000E+01
 0.17430E+03, 0.2992642311975E+02, 0.1000000000000E+02, 0.8826991095713E+02, 0.1000000000000E+01, 0.1735774201472E+01, 0.3120000000000E+01, 0.1313324502143E+01, 0.3120000000000E+01, 0.2753298280359E+03,-0.5375187751638E+01, 0.3760000000000E+01
 0.17437E+03, 0.2992647216512E+02, 0.1000000000000E+02, 0.8827034356702E+02, 0.1000000000000E+01, 0.1735849977225E+01, 0.3120000000000E+01, 0.1313218237593E+01, 0.3120000000000E+01, 0.2753311782839E+03,-0.5373704673820E+01, 0.3760000000000E+01
 0.17445E+03, 0.2992652121124E+02, 0.1000000000000E+02, 0.8827077615726E+02, 0.1000000000000E+01, 0.1735925753069E+01, 0.3120000000000E+01, 0.1313111972960E+01, 0.3120000000000E+01, 0.2753325284705E+03,-0.5372221776417E+01, 0.3760000000000E+01
 0.17452E+03, 0.2992657025851E+02, 0.1000000000000E+02, 0.8827120873519E+02, 0.1000000000000E+01, 0.1736001528991E+01, 0.3120000000000E+01, 0.1313005708224E+01, 0.3120000000000E+01, 0.2753338786195E+03,-0.5370738939049E+01, 0.3760000000000E+01
 0.17460E+03, 0.2992661930653E+02, 0.1000000000000E+02, 0.8827164128512E+02, 0.1000000000000E+01, 0.1736077305002E+01, 0.3120000000000E+01, 0.1312899443404E+01, 0.3120000000000E+01, 0.2753352286812E+03,-0.5369256293164E+01, 0.3760000000000E+01
 0.17467E+03, 0.2992666835571E+02, 0.1000000000000E+02, 0.8827207382917E+02, 0.1000000000000E+01, 0.1736153081093E+01, 0.3120000000000E+01, 0.1312793178480E+01, 0.3120000000000E+01, 0.2753365787253E+03,-0.5367773700882E+01, 0.3760000000000E+01
 0.17475E+03, 0.2992671740563E+02, 0.1000000000000E+02, 0.8827250634890E+02, 0.1000000000000E+01, 0.1736228857273E+01, 0.3120000000000E+01, 0.1312686913473E+01, 0.3120000000000E+01, 0.2753379286934E+03,-0.5366291294810E+01, 0.3760000000000E+01
 0.17482E+03, 0.2992676645670E+02, 0.1000000000000E+02, 0.8827293885730E+02, 0.1000000000000E+01, 0.1736304633531E+01, 0.3120000000000E+01, 0.1312580648362E+01, 0.3120000000000E+01, 0.2753392786270E+03,-0.5364808947883E+01, 0.3760000000000E+01
 0.17490E+03, 0.2992681550852E+02, 0.1000000000000E+02, 0.8827337133938E+02, 0.1000000000000E+01, 0.1736380409879E+01, 0.3120000000000E+01, 0.1312474383167E+01, 0.3120000000000E+01, 0.2753406284784E+03,-0.5363326792990E+01, 0.3760000000000E+01
 0.17497E+03, 0.2992686456149E+02, 0.1000000000000E+02, 0.8827380381458E+02, 0.1000000000000E+01, 0.1736456186306E+01, 0.3120000000000E+01, 0.1312368117869E+01, 0.3120000000000E+01, 0.2753419783092E+03,-0.5361844690075E+01, 0.3760000000000E+01
 0.17505E+03, 0.2992691361521E+02, 0.1000000000000E+02, 0.8827423626224E+02, 0.1000000000000E+01, 0.1736531962822E+01, 0.3120000000000E+01, 0.1312261852487E+01, 0.3120000000000E+01, 0.2753433280539E+03,-0.5360362779263E+01, 0.3760000000000E+01
 0.17512E+03, 0.2992696267009E+02, 0.1000000000000E+02, 0.8827466870096E+02, 0.1000000000000E+01, 0.1736607739416E+01, 0.3120000000000E+01, 0.1312155587001E+01, 0.3120000000000E+01, 0.2753446777716E+03,-0.5358880924461E+01, 0.3760000000000E+01
 0.17520E+03, 0.2992701172571E+02, 0.1000000000000E+02, 0.8827510111769E+02, 0.1000000000000E+01, 0.1736683516100E+01, 0.3120000000000E+01, 0.1312049321431E+01, 0.3120000000000E+01, 0.2753460274206E+03,-0.5357399255275E+01, 0.3760000000000E+01
 0.17527E+03, 0.2992706078248E+02, 0.1000000000000E+02, 0.8827553352233E+02, 0.1000000000000E+01, 0.1736759292862E+01, 0.3120000000000E+01, 0.1311943055757E+01, 0.3120000000000E+01, 0.2753473770326E+03,-0.5355917641698E+01, 0.3760000000000E+01
 0.17535E+03, 0.2992710984000E+02, 0.1000000000000E+02, 0.8827596590116E+02, 0.1000000000000E+01, 0.1736835069713E+01, 0.3120000000000E+01, 0.1311836789999E+01, 0.3120000000000E+01, 0.2753487265641E+03,-0.5354436220540E+01, 0.3760000000000E+01
 0.17542E+03, 0.2992715889867E+02, 0.1000000000000E+02, 0.8827639827174E+02, 0.1000000000000E+01, 0.1736910846643E+01, 0.3120000000000E+01, 0.1311730524137E+01, 0.3120000000000E+01, 0.2753500760708E+03,-0.5352954855028E+01, 0.3760000000000E+01
 0.17550E+03, 0.2992720795809E+02, 0.1000000000000E+02, 0.8827683061963E+02, 0.1000000000000E+01, 0.1736986623662E+01, 0.3120000000000E+01, 0.1311624258191E+01, 0.3120000000000E+01, 0.2753514255064E+03,-0.5351473673039E+01, 0.3760000000000E+01
 0.17557E+03, 0.2992725701866E+02, 0.1000000000000E+02, 0.8827726295622E+02, 0.1000000000000E+01, 0.1737062400759E+01, 0.3120000000000E+01, 0.1311517992140E+01, 0.3120000000000E+01, 0.2753527749076E+03,-0.5349992550812E+01, 0.3760000000000E+01
 0.17565E+03, 0.2992730607998E+02, 0.1000000000000E+02, 0.8827769526555E+02, 0.1000000000000E+01, 0.1737138177946E+01, 0.3120000000000E+01, 0.1311411726005E+01, 0.3120000000000E+01, 0.2753541242237E+03,-0.5348511620124E+01, 0.3760000000000E+01
 0.17572E+03, 0.2992735514245E+02, 0.1000000000000E+02, 0.8827812756848E+02, 0.1000000000000E+01, 0.1737213955210E+01, 0.3120000000000E+01, 0.1311305459767E+01, 0.3120000000000E+01, 0.2753554735207E+03,-0.5347030742301E+01, 0.3760000000000E+01
 0.17580E+03, 0.2992740420567E+02, 0.1000000000000E+02, 0.8827855984711E+02, 0.1000000000000E+01, 0.1737289732564E+01, 0.3120000000000E+01, 0.1311199193444E+01, 0.3120000000000E+01, 0.2753568227417E+03,-0.5345550052536E+01, 0.3760000000000E+01
 0.17587E+03, 0.2992745327005E+02, 0.1000000000000E+02, 0.8827899211088E+02, 0.1000000000000E+01, 0.1737365509995E+01, 0.3120000000000E+01, 0.1311092927016E+01, 0.3120000000000E+01, 0.2753581719172E+03,-0.5344069422570E+01, 0.3760000000000E+01
 0.17595E+03, 0.2992750233517E+02, 0.1000000000000E+02, 0.8827942435366E+02, 0.1000000000000E+01, 0.1737441287516E+01, 0.3120000000000E+01, 0.1310986660504E+01, 0.3120000000000E+01, 0.2753595210271E+03,-0.5342588977637E+01, 0.3760000000000E+01
 0.17602E+03, 0.2992755140144E+02, 0.1000000000000E+02, 0.8827985658630E+02, 0.1000000000000E+01, 0.1737517065114E+01, 0.3120000000000E+01, 0.1310880393888E+01, 0.3120000000000E+01, 0.2753608701063E+03,-0.5341108590750E+01, 0.3760000000000E+01
 0.17610E+03, 0.2992760046846E+02, 0.1000000000000E+02, 0.8828028879349E+02, 0.1000000000000E+01, 0.1737592842802E+01, 0.3120000000000E+01, 0.1310774127187E+01, 0.3120000000000E+01, 0.2753622191060E+03,-0.5339628391464E+01, 0.3760000000000E+01
 0.17617E+03, 0.2992764953663E+02, 0.1000000000000E+02, 0.8828072099456E+02, 0.1000000000000E+01, 0.1737668620567E+01, 0.3120000000000E+01, 0.1310667860382E+01, 0.3120000000000E+01, 0.2753635680873E+03,-0.5338148246005E+01, 0.3760000000000E+01
 0.17625E+03, 0.2992769860555E+02, 0.1000000000000E+02, 0.8828115316736E+02, 0.1000000000000E+01, 0.1737744398422E+01, 0.3120000000000E+01, 0.1310561593492E+01, 0.3120000000000E+01, 0.2753649169803E+03,-0.5336668288543E+01, 0.3760000000000E+01
 0.17632E+03, 0.2992774767562E+02, 0.1000000000000E+02, 0.8828158533282E+02, 0.1000000000000E+01, 0.1737820176354E+01, 0.3120000000000E+01, 0.1310455326497E+01, 0.3120000000000E+01, 0.2753662658512E+03,-0.5335188388354E+01, 0.3760000000000E+01
 0.17640E+03, 0.2992779674644E+02, 0.1000000000000E+02, 0.8828201747020E+02, 0.1000000000000E+01, 0.1737895954375E+01, 0.3120000000000E+01, 0.1310349059418E+01, 0.3120000000000E+01, 0.2753676146345E+03,-0.5333708676409E+01, 0.3760000000000E+01
 0.17647E+03, 0.2992784581841E+02, 0.1000000000000E+02, 0.8828244960071E+02, 0.1000000000000E+01, 0.1737971732474E+01, 0.3120000000000E+01, 0.1310242792234E+01, 0.3120000000000E+01, 0.2753689633972E+03,-0.5332229023600E+01, 0.3760000000000E+01
 0.17655E+03, 0.2992789489113E+02, 0.1000000000000E+02, 0.8828288170520E+02, 0.1000000000000E+01, 0.1738047510661E+01, 0.3120000000000E+01, 0.1310136524965E+01, 0.3120000000000E+01, 0.2753703120786E+03,-0.5330749555792E+01, 0.3760000000000E+01
 0.17662E+03, 0.2992794396500E+02, 0.1000000000000E+02, 0.8828331379755E+02, 0.1000000000000E+01, 0.1738123288926E+01, 0.3120000000000E+01, 0.1310030257591E+01, 0.3120000000000E+01, 0.2753716607229E+03,-0.5329270147927E+01, 0.3760000000000E+01
 0.17670E+03, 0.2992799303962E+02, 0.1000000000000E+02, 0.8828374586902E+02, 0.1000000000000E+01, 0.1738199067280E+01, 0.3120000000000E+01, 0.1309923990133E+01, 0.3120000000000E+01, 0.2753730093019E+03,-0.5327790924770E+01, 0.3760000000000E+01
 0.17677E+03, 0.2992804211539E+02, 0.1000000000000E+02, 0.8828417793057E+02, 0.1000000000000E+01, 0.1738274845712E+01, 0.3120000000000E+01, 0.1309817722570E+01, 0.3120000000000E+01, 0.2753743578509E+03,-0.5326311755228E+01, 0.3760000000000E+01
 0.17685E+03, 0.2992809119190E+02, 0.1000000000000E+02, 0.8828460996799E+02, 0.1000000000000E+01, 0.1738350624232E+01, 0.3120000000000E+01, 0.1309711454921E+01, 0.3120000000000E+01, 0.2753757063246E+03,-0.5324832772591E+01, 0.3760000000000E+01
 0.17692E+03, 0.2992814026957E+02, 0.1000000000000E+02, 0.8828504199308E+02, 0.1000000000000E+01, 0.1738426402829E+01, 0.3120000000000E+01, 0.1309605187168E+01, 0.3120000000000E+01, 0.2753770547604E+03,-0.5323353851631E+01, 0.3760000000000E+01
 0.17700E+03, 0.2992818934799E+02, 0.1000000000000E+02, 0.8828547399484E+02, 0.1000000000000E+01, 0.1738502181515E+01, 0.3120000000000E+01, 0.1309498919329E+01, 0.3120000000000E+01, 0.2753784031235E+03,-0.5321875115602E+01, 0.3760000000000E+01
 0.17707E+03, 0.2992823842756E+02, 0.1000000000000E+02, 0.8828590598787E+02, 0.1000000000000E+01, 0.1738577960279E+01, 0.3120000000000E+01, 0.1309392651386E+01, 0.3120000000000E+01, 0.2753797514600E+03,-0.5320396435919E+01, 0.3760000000000E+01
 0.17715E+03, 0.2992828750788E+02, 0.1000000000000E+02, 0.8828633795541E+02, 0.1000000000000E+01, 0.1738653739131E+01, 0.3120000000000E+01, 0.1309286383357E+01, 0.3120000000000E+01, 0.2753810997171E+03,-0.5318917943213E+01, 0.3760000000000E+01
 0.17722E+03, 0.2992833658935E+02, 0.1000000000000E+02, 0.8828676991264E+02, 0.1000000000000E+01, 0.1738729518061E+01, 0.3120000000000E+01, 0.1309180115223E+01, 0.3120000000000E+01, 0.2753824479426E+03,-0.5317439507670E+01, 0.3760000000000E+01
 0.17730E+03, 0.2992838567157E+02, 0.1000000000000E+02, 0.8828720184750E+02, 0.1000000000000E+01, 0.1738805297079E+01, 0.3120000000000E+01, 0.1309073847004E+01, 0.3120000000000E+01, 0.2753837960984E+03,-0.5315961256918E+01, 0.3760000000000E+01
 0.17737E+03, 0.2992843475494E+02, 0.1000000000000E+02, 0.8828763377000E+02, 0.1000000000000E+01, 0.1738881076174E+01, 0.3120000000000E+01, 0.1308967578679E+01, 0.3120000000000E+01, 0.2753851442164E+03,-0.5314483067430E+01, 0.3760000000000E+01
 0.17745E+03, 0.2992848383906E+02, 0.1000000000000E+02, 0.8828806566949E+02, 0.1000000000000E+01, 0.1738956855358E+01, 0.3120000000000E+01, 0.1308861310269E+01, 0.3120000000000E+01, 0.2753864922625E+03,-0.5313005060805E+01, 0.3760000000000E+01
 0.17752E+03, 0.2992853292432E+02, 0.1000000000000E+02, 0.8828849755727E+02, 0.1000000000000E+01, 0.1739032634619E+01, 0.3120000000000E+01, 0.1308755041753E+01, 0.3120000000000E+01, 0.2753878402729E+03,-0.5311527112204E+01, 0.3760000000000E+01
 0.17760E+03, 0.2992858201034E+02, 0.1000000000000E+02, 0.8828892942152E+02, 0.1000000000000E+01, 0.1739108413968E+01, 0.3120000000000E+01, 0.1308648773153E+01, 0.3120000000000E+01, 0.2753891882097E+03,-0.5310049352549E+01, 0.3760000000000E+01
 0.17767E+03, 0.2992863109751E+02, 0.1000000000000E+02, 0.8828936127769E+02, 0.1000000000000E+01, 0.1739184193394E+01, 0.3120000000000E+01, 0.1308542504446E+01, 0.3120000000000E+01, 0.2753905361223E+03,-0.5308571644651E+01, 0.3760000000000E+01
 0.17775E+03, 0.2992868018543E+02, 0.1000000000000E+02, 0.8828979310843E+02, 0.1000000000000E+01, 0.1739259972909E+01, 0.3120000000000E+01, 0.1308436235654E+01, 0.3120000000000E+01, 0.2753918839552E+03,-0.5307094123815E+01, 0.3760000000000E+01
 0.17782E+03, 0.2992872927450E+02, 0.1000000000000E+02, 0.8829022492827E+02, 0.1000000000000E+01, 0.1739335752501E+01, 0.3120000000000E+01, 0.1308329966756E+01, 0.3120000000000E+01, 0.2753932317551E+03,-0.5305616665793E+01, 0.3760000000000E+01
 0.17790E+03, 0.2992877836432E+02, 0.1000000000000E+02, 0.8829065672520E+02, 0.1000000000000E+01, 0.1739411532181E+01, 0.3120000000000E+01, 0.1308223697773E+01, 0.3120000000000E+01, 0.2753945794834E+03,-0.5304139387747E+01, 0.3760000000000E+01
 0.17797E+03, 0.2992882745528E+02, 0.1000000000000E+02, 0.8829108851251E+02, 0.1000000000000E+01, 0.1739487311938E+01, 0.3120000000000E+01, 0.1308117428684E+01, 0.3120000000000E+01, 0.2753959271824E+03,-0.5302662167924E+01, 0.3760000000000E+01
 0.17805E+03, 0.2992887654700E+02, 0.1000000000000E+02, 0.8829152027381E+02, 0.1000000000000E+01, 0.1739563091783E+01, 0.3120000000000E+01, 0.1308011159509E+01, 0.3120000000000E+01, 0.2753972748002E+03,-0.5301185136038E+01, 0.3760000000000E+01
 0.17812E+03, 0.2992892563987E+02, 0.1000000000000E+02, 0.8829195202206E+02, 0.1000000000000E+01, 0.1739638871705E+01, 0.3120000000000E+01, 0.1307904890229E+01, 0.3120000000000E+01, 0.2753986223781E+03,-0.5299708165201E+01, 0.3760000000000E+01
 0.17820E+03, 0.2992897473349E+02, 0.1000000000000E+02, 0.8829238375154E+02, 0.1000000000000E+01, 0.1739714651714E+01, 0.3120000000000E+01, 0.1307798620863E+01, 0.3120000000000E+01, 0.2753999698973E+03,-0.5298231375900E+01, 0.3760000000000E+01
 0.17827E+03, 0.2992902382825E+02, 0.1000000000000E+02, 0.8829281546926E+02, 0.1000000000000E+01, 0.1739790431801E+01, 0.3120000000000E+01, 0.1307692351390E+01, 0.3120000000000E+01, 0.2754013173807E+03,-0.5296754640212E+01, 0.3760000000000E+01
 0.17835E+03, 0.2992907292377E+02, 0.1000000000000E+02, 0.8829324716310E+02, 0.1000000000000E+01, 0.1739866211976E+01, 0.3120000000000E+01, 0.1307586081832E+01, 0.3120000000000E+01, 0.2754026647894E+03,-0.5295278095123E+01, 0.3760000000000E+01
 0.17842E+03, 0.2992912202044E+02, 0.1000000000000E+02, 0.8829367884671E+02, 0.1000000000000E+01, 0.1739941992227E+01, 0.3120000000000E+01, 0.1307479812168E+01, 0.3120000000000E+01, 0.2754040121672E+03,-0.5293801604133E+01, 0.3760000000000E+01
 0.17850E+03, 0.2992917111786E+02, 0.1000000000000E+02, 0.8829411050701E+02, 0.1000000000000E+01, 0.1740017772567E+01, 0.3120000000000E+01, 0.1307373542418E+01, 0.3120000000000E+01, 0.2754053594719E+03,-0.5292325298878E+01, 0.3760000000000E+01
 0.17857E+03, 0.2992922021642E+02, 0.1000000000000E+02, 0.8829454215406E+02, 0.1000000000000E+01, 0.1740093552983E+01, 0.3120000000000E+01, 0.1307267272561E+01, 0.3120000000000E+01, 0.2754067067361E+03,-0.5290849054257E+01, 0.3760000000000E+01
 0.17865E+03, 0.2992926931574E+02, 0.1000000000000E+02, 0.8829497378017E+02, 0.1000000000000E+01, 0.1740169333487E+01, 0.3120000000000E+01, 0.1307161002619E+01, 0.3120000000000E+01, 0.2754080539350E+03,-0.5289372992363E+01, 0.3760000000000E+01
 0.17872E+03, 0.2992931841621E+02, 0.1000000000000E+02, 0.8829540539506E+02, 0.1000000000000E+01, 0.1740245114068E+01, 0.3120000000000E+01, 0.1307054732570E+01, 0.3120000000000E+01, 0.2754094010996E+03,-0.5287896988362E+01, 0.3760000000000E+01
 0.17880E+03, 0.2992936751742E+02, 0.1000000000000E+02, 0.8829583698659E+02, 0.1000000000000E+01, 0.1740320894736E+01, 0.3120000000000E+01, 0.1306948462435E+01, 0.3120000000000E+01, 0.2754107481913E+03,-0.5286421167964E+01, 0.3760000000000E+01
 0.17887E+03, 0.2992941661979E+02, 0.1000000000000E+02, 0.8829626856522E+02, 0.1000000000000E+01, 0.1740396675481E+01, 0.3120000000000E+01, 0.1306842192193E+01, 0.3120000000000E+01, 0.2754120952434E+03,-0.5284945410399E+01, 0.3760000000000E+01
 0.17895E+03, 0.2992946572291E+02, 0.1000000000000E+02, 0.8829670012256E+02, 0.1000000000000E+01, 0.1740472456313E+01, 0.3120000000000E+01, 0.1306735921866E+01, 0.3120000000000E+01, 0.2754134422291E+03,-0.5283469834025E+01, 0.3760000000000E+01
 0.17902E+03, 0.2992951482717E+02, 0.1000000000000E+02, 0.8829713166876E+02, 0.1000000000000E+01, 0.1740548237223E+01, 0.3120000000000E+01, 0.1306629651432E+01, 0.3120000000000E+01, 0.2754147891808E+03,-0.5281994315948E+01, 0.3760000000000E+01
 0.17910E+03, 0.2992956393219E+02, 0.1000000000000E+02, 0.8829756318887E+02, 0.1000000000000E+01, 0.1740624018219E+01, 0.3120000000000E+01, 0.1306523380912E+01, 0.3120000000000E+01, 0.2754161360510E+03,-0.5280518983194E+01, 0.3760000000000E+01
 0.17917E+03, 0.2992961303836E+02, 0.1000000000000E+02, 0.8829799470250E+02, 0.1000000000000E+01, 0.1740699799292E+01, 0.3120000000000E+01, 0.1306417110285E+01, 0.3120000000000E+01, 0.2754174829018E+03,-0.5279043707598E+01, 0.3760000000000E+01
 0.17925E+03, 0.2992966214527E+02, 0.1000000000000E+02, 0.8829842619191E+02, 0.1000000000000E+01, 0.1740775580452E+01, 0.3120000000000E+01, 0.1306310839572E+01, 0.3120000000000E+01, 0.2754188296771E+03,-0.5277568613162E+01, 0.3760000000000E+01
 0.17932E+03, 0.2992971125334E+02, 0.1000000000000E+02, 0.8829885766778E+02, 0.1000000000000E+01, 0.1740851361690E+01, 0.3120000000000E+01, 0.1306204568752E+01, 0.3120000000000E+01, 0.2754201764107E+03,-0.5276093581861E+01, 0.3760000000000E+01
 0.17940E+03, 0.2992976036216E+02, 0.1000000000000E+02, 0.8829928912524E+02, 0.1000000000000E+01, 0.1740927143014E+01, 0.3120000000000E+01, 0.1306098297845E+01, 0.3120000000000E+01, 0.2754215230869E+03,-0.5274618730362E+01, 0.3760000000000E+01
 0.17947E+03, 0.2992980947212E+02, 0.1000000000000E+02, 0.8829972056611E+02, 0.1000000000000E+01, 0.1741002924415E+01, 0.3120000000000E+01, 0.1305992026832E+01, 0.3120000000000E+01, 0.2754228697121E+03,-0.5273143938753E+01, 0.3760000000000E+01
 0.17955E+03, 0.2992985858284E+02, 0.1000000000000E+02, 0.8830015198792E+02, 0.1000000000000E+01, 0.1741078705903E+01, 0.3120000000000E+01, 0.1305885755732E+01, 0.3120000000000E+01, 0.2754242162777E+03,-0.5271669333568E+01, 0.3760000000000E+01
 0.17962E+03, 0.2992990769470E+02, 0.1000000000000E+02, 0.8830058339865E+02, 0.1000000000000E+01, 0.1741154487467E+01, 0.3120000000000E+01, 0.1305779484525E+01, 0.3120000000000E+01, 0.2754255628096E+03,-0.5270194779947E+01, 0.3760000000000E+01
 0.17970E+03, 0.2992995680732E+02, 0.1000000000000E+02, 0.8830101478410E+02, 0.1000000000000E+01, 0.1741230269119E+01, 0.3120000000000E+01, 0.1305673213231E+01, 0.3120000000000E+01, 0.2754269092624E+03,-0.5268720416115E+01, 0.3760000000000E+01
 0.17977E+03, 0.2993000592108E+02, 0.1000000000000E+02, 0.8830144615874E+02, 0.1000000000000E+01, 0.1741306050847E+01, 0.3120000000000E+01, 0.1305566941830E+01, 0.3120000000000E+01, 0.2754282556824E+03,-0.5267246110399E+01, 0.3760000000000E+01
 0.17985E+03, 0.2993005503560E+02, 0.1000000000000E+02, 0.8830187751087E+02, 0.1000000000000E+01, 0.1741381832662E+01, 0.3120000000000E+01, 0.1305460670343E+01, 0.3120000000000E+01, 0.2754296020320E+03,-0.5265771986648E+01, 0.3760000000000E+01
 0.17992E+03, 0.2993010415127E+02, 0.1000000000000E+02, 0.8830230885295E+02, 0.1000000000000E+01, 0.1741457614553E+01, 0.3120000000000E+01, 0.1305354398748E+01, 0.3120000000000E+01, 0.2754309483511E+03,-0.5264297919781E+01, 0.3760000000000E+01
 0.18000E+03, 0.2993015326768E+02, 0.1000000000000E+02, 0.8830274016916E+02, 0.1000000000000E+01, 0.1741533396531E+01, 0.3120000000000E+01, 0.1305248127067E+01, 0.3120000000000E+01, 0.2754322945893E+03,-0.5262824040623E+01, 0.3760000000000E+01
 0.18007E+03, 0.2993020238525E+02, 0.1000000000000E+02, 0.8830317147615E+02, 0.1000000000000E+01, 0.1741609178586E+01, 0.3120000000000E+01, 0.1305141855278E+01, 0.3120000000000E+01, 0.2754336407996E+03,-0.5261350218813E+01, 0.3760000000000E+01
 0.18015E+03, 0.2993025150356E+02, 0.1000000000000E+02, 0.8830360275975E+02, 0.1000000000000E+01, 0.1741684960727E+01, 0.3120000000000E+01, 0.1305035583403E+01, 0.3120000000000E+01, 0.2754349869368E+03,-0.5259876577037E+01, 0.3760000000000E+01
 0.18022E+03, 0.2993030062303E+02, 0.1000000000000E+02, 0.8830403403368E+02, 0.1000000000000E+01, 0.1741760742944E+01, 0.3120000000000E+01, 0.1304929311420E+01, 0.3120000000000E+01, 0.2754363330446E+03,-0.5258402995608E+01, 0.3760000000000E+01
 0.18030E+03, 0.2993034974324E+02, 0.1000000000000E+02, 0.8830446528388E+02, 0.1000000000000E+01, 0.1741836525249E+01, 0.3120000000000E+01, 0.1304823039349E+01, 0.3120000000000E+01, 0.2754376790782E+03,-0.5256929594055E+01, 0.3760000000000E+01
 0.18037E+03, 0.2993039886461E+02, 0.1000000000000E+02, 0.8830489652279E+02, 0.1000000000000E+01, 0.1741912307629E+01, 0.3120000000000E+01, 0.1304716767172E+01, 0.3120000000000E+01, 0.2754390250774E+03,-0.5255456256945E+01, 0.3760000000000E+01
 0.18045E+03, 0.2993044798673E+02, 0.1000000000000E+02, 0.8830532773618E+02, 0.1000000000000E+01, 0.1741988090096E+01, 0.3120000000000E+01, 0.1304610494907E+01, 0.3120000000000E+01, 0.2754403709970E+03,-0.5253983100646E+01, 0.3760000000000E+01
 0.18052E+03, 0.2993049710999E+02, 0.1000000000000E+02, 0.8830575894245E+02, 0.1000000000000E+01, 0.1742063872639E+01, 0.3120000000000E+01, 0.1304504222535E+01, 0.3120000000000E+01, 0.2754417168950E+03,-0.5252510003542E+01, 0.3760000000000E+01
 0.18060E+03, 0.2993054623401E+02, 0.1000000000000E+02, 0.8830619012462E+02, 0.1000000000000E+01, 0.1742139655269E+01, 0.3120000000000E+01, 0.1304397950076E+01, 0.3120000000000E+01, 0.2754430627178E+03,-0.5251037086332E+01, 0.3760000000000E+01
 0.18067E+03, 0.2993059535917E+02, 0.1000000000000E+02, 0.8830662129645E+02, 0.1000000000000E+01, 0.1742215437975E+01, 0.3120000000000E+01, 0.1304291677508E+01, 0.3120000000000E+01, 0.2754444085091E+03,-0.5249564228284E+01, 0.3760000000000E+01
 0.18075E+03, 0.2993064448509E+02, 0.1000000000000E+02, 0.8830705244345E+02, 0.1000000000000E+01, 0.1742291220767E+01, 0.3120000000000E+01, 0.1304185404854E+01, 0.3120000000000E+01, 0.2754457542229E+03,-0.5248091553663E+01, 0.3760000000000E+01
 0.18082E+03, 0.2993069361215E+02, 0.1000000000000E+02, 0.8830748358089E+02, 0.1000000000000E+01, 0.1742367003636E+01, 0.3120000000000E+01, 0.1304079132091E+01, 0.3120000000000E+01, 0.2754470999075E+03,-0.5246618936871E+01, 0.3760000000000E+01
 0.18090E+03, 0.2993074273997E+02, 0.1000000000000E+02, 0.8830791469345E+02, 0.1000000000000E+01, 0.1742442786591E+01, 0.3120000000000E+01, 0.1303972859241E+01, 0.3120000000000E+01, 0.2754484455145E+03,-0.5245146505769E+01, 0.3760000000000E+01
 0.18097E+03, 0.2993079186893E+02, 0.1000000000000E+02, 0.8830834579652E+02, 0.1000000000000E+01, 0.1742518569622E+01, 0.3120000000000E+01, 0.1303866586283E+01, 0.3120000000000E+01, 0.2754497910927E+03,-0.5243674130099E+01, 0.3760000000000E+01
 0.18105E+03, 0.2993084099865E+02, 0.1000000000000E+02, 0.8830877687622E+02, 0.1000000000000E+01, 0.1742594352739E+01, 0.3120000000000E+01, 0.1303760313238E+01, 0.3120000000000E+01, 0.2754511365978E+03,-0.5242201938105E+01, 0.3760000000000E+01
 0.18112E+03, 0.2993089012951E+02, 0.1000000000000E+02, 0.8830920794337E+02, 0.1000000000000E+01, 0.1742670135932E+01, 0.3120000000000E+01, 0.1303654040085E+01, 0.3120000000000E+01, 0.2754524820646E+03,-0.5240729808024E+01, 0.3760000000000E+01
 0.18120E+03, 0.2993093926113E+02, 0.1000000000000E+02, 0.8830963898816E+02, 0.1000000000000E+01, 0.1742745919211E+01, 0.3120000000000E+01, 0.1303547766844E+01, 0.3120000000000E+01, 0.2754538274615E+03,-0.5239257857448E+01, 0.3760000000000E+01
 0.18127E+03, 0.2993098839389E+02, 0.1000000000000E+02, 0.8831007002400E+02, 0.1000000000000E+01, 0.1742821702566E+01, 0.3120000000000E+01, 0.1303441493495E+01, 0.3120000000000E+01, 0.2754551728311E+03,-0.5237785964394E+01, 0.3760000000000E+01
 0.18135E+03, 0.2993103752741E+02, 0.1000000000000E+02, 0.8831050103463E+02, 0.1000000000000E+01, 0.1742897486007E+01, 0.3120000000000E+01, 0.1303335220058E+01, 0.3120000000000E+01, 0.2754565181222E+03,-0.5236314256250E+01, 0.3760000000000E+01
 0.18142E+03, 0.2993108666208E+02, 0.1000000000000E+02, 0.8831093203349E+02, 0.1000000000000E+01, 0.1742973269524E+01, 0.3120000000000E+01, 0.1303228946513E+01, 0.3120000000000E+01, 0.2754578633773E+03,-0.5234842607773E+01, 0.3760000000000E+01
 0.18150E+03, 0.2993113579749E+02, 0.1000000000000E+02, 0.8831136301223E+02, 0.1000000000000E+01, 0.1743049053127E+01, 0.3120000000000E+01, 0.1303122672881E+01, 0.3120000000000E+01, 0.2754592085694E+03,-0.5233371136487E+01, 0.3760000000000E+01
 0.18157E+03, 0.2993118493406E+02, 0.1000000000000E+02, 0.8831179397952E+02, 0.1000000000000E+01, 0.1743124836806E+01, 0.3120000000000E+01, 0.1303016399140E+01, 0.3120000000000E+01, 0.2754605537266E+03,-0.5231899724102E+01, 0.3760000000000E+01
 0.18165E+03, 0.2993123407137E+02, 0.1000000000000E+02, 0.8831222492296E+02, 0.1000000000000E+01, 0.1743200620570E+01, 0.3120000000000E+01, 0.1302910125310E+01, 0.3120000000000E+01, 0.2754618988094E+03,-0.5230428496547E+01, 0.3760000000000E+01
 0.18172E+03, 0.2993128320984E+02, 0.1000000000000E+02, 0.8831265585429E+02, 0.1000000000000E+01, 0.1743276404411E+01, 0.3120000000000E+01, 0.1302803851373E+01, 0.3120000000000E+01, 0.2754632438550E+03,-0.5228957328917E+01, 0.3760000000000E+01
 0.18180E+03, 0.2993133234906E+02, 0.1000000000000E+02, 0.8831308676497E+02, 0.1000000000000E+01, 0.1743352188337E+01, 0.3120000000000E+01, 0.1302697577348E+01, 0.3120000000000E+01, 0.2754645888363E+03,-0.5227486341554E+01, 0.3760000000000E+01
 0.18187E+03, 0.2993138148942E+02, 0.1000000000000E+02, 0.8831351766294E+02, 0.1000000000000E+01, 0.1743427972339E+01, 0.3120000000000E+01, 0.1302591303214E+01, 0.3120000000000E+01, 0.2754659337786E+03,-0.5226015411125E+01, 0.3760000000000E+01
 0.18195E+03, 0.2993143063054E+02, 0.1000000000000E+02, 0.8831394853882E+02, 0.1000000000000E+01, 0.1743503756427E+01, 0.3120000000000E+01, 0.1302485028992E+01, 0.3120000000000E+01, 0.2754672786518E+03,-0.5224544663975E+01, 0.3760000000000E+01
 0.18202E+03, 0.2993147977280E+02, 0.1000000000000E+02, 0.8831437940264E+02, 0.1000000000000E+01, 0.1743579540590E+01, 0.3120000000000E+01, 0.1302378754661E+01, 0.3120000000000E+01, 0.2754686234883E+03,-0.5223073975913E+01, 0.3760000000000E+01
 0.18210E+03, 0.2993152891582E+02, 0.1000000000000E+02, 0.8831481024572E+02, 0.1000000000000E+01, 0.1743655324840E+01, 0.3120000000000E+01, 0.1302272480242E+01, 0.3120000000000E+01, 0.2754699682599E+03,-0.5221603468364E+01, 0.3760000000000E+01
 0.18217E+03, 0.2993157805999E+02, 0.1000000000000E+02, 0.8831524107517E+02, 0.1000000000000E+01, 0.1743731109164E+01, 0.3120000000000E+01, 0.1302166205714E+01, 0.3120000000000E+01, 0.2754713129897E+03,-0.5220133021940E+01, 0.3760000000000E+01
 0.18225E+03, 0.2993162720490E+02, 0.1000000000000E+02, 0.8831567188368E+02, 0.1000000000000E+01, 0.1743806893575E+01, 0.3120000000000E+01, 0.1302059931098E+01, 0.3120000000000E+01, 0.2754726576542E+03,-0.5218662755762E+01, 0.3760000000000E+01
 0.18232E+03, 0.2993167635097E+02, 0.1000000000000E+02, 0.8831610267839E+02, 0.1000000000000E+01, 0.1743882678060E+01, 0.3120000000000E+01, 0.1301953656373E+01, 0.3120000000000E+01, 0.2754740022763E+03,-0.5217192550235E+01, 0.3760000000000E+01
 0.18240E+03, 0.2993172549779E+02, 0.1000000000000E+02, 0.8831653345222E+02, 0.1000000000000E+01, 0.1743958462632E+01, 0.3120000000000E+01, 0.1301847381560E+01, 0.3120000000000E+01, 0.2754753468332E+03,-0.5215722526198E+01, 0.3760000000000E+01
 0.18247E+03, 0.2993177464575E+02, 0.1000000000000E+02, 0.8831696421415E+02, 0.1000000000000E+01, 0.1744034247278E+01, 0.3120000000000E+01, 0.1301741106638E+01, 0.3120000000000E+01, 0.2754766913538E+03,-0.5214252558672E+01, 0.3760000000000E+01
 0.18255E+03, 0.2993182379447E+02, 0.1000000000000E+02, 0.8831739495293E+02, 0.1000000000000E+01, 0.1744110032010E+01, 0.3120000000000E+01, 0.1301634831627E+01, 0.3120000000000E+01, 0.2754780358020E+03,-0.5212782774079E+01, 0.3760000000000E+01
 0.18262E+03, 0.2993187294434E+02, 0.1000000000000E+02, 0.8831782568257E+02, 0.1000000000000E+01, 0.1744185816818E+01, 0.3120000000000E+01, 0.1301528556507E+01, 0.3120000000000E+01, 0.2754793802224E+03,-0.5211313046594E+01, 0.3760000000000E+01
 0.18270E+03, 0.2993192209496E+02, 0.1000000000000E+02, 0.8831825638803E+02, 0.1000000000000E+01, 0.1744261601710E+01, 0.3120000000000E+01, 0.1301422281299E+01, 0.3120000000000E+01, 0.2754807245674E+03,-0.5209843500717E+01, 0.3760000000000E+01
 0.18277E+03, 0.2993197124672E+02, 0.1000000000000E+02, 0.8831868708139E+02, 0.1000000000000E+01, 0.1744337386678E+01, 0.3120000000000E+01, 0.1301316005982E+01, 0.3120000000000E+01, 0.2754820688752E+03,-0.5208374016536E+01, 0.3760000000000E+01
 0.18285E+03, 0.2993202039924E+02, 0.1000000000000E+02, 0.8831911775313E+02, 0.1000000000000E+01, 0.1744413171732E+01, 0.3120000000000E+01, 0.1301209730576E+01, 0.3120000000000E+01, 0.2754834131156E+03,-0.5206904712933E+01, 0.3760000000000E+01
 0.18292E+03, 0.2993206955291E+02, 0.1000000000000E+02, 0.8831954841373E+02, 0.1000000000000E+01, 0.1744488956860E+01, 0.3120000000000E+01, 0.1301103455060E+01, 0.3120000000000E+01, 0.2754847573220E+03,-0.5205435464643E+01, 0.3760000000000E+01
 0.18300E+03, 0.2993211870733E+02, 0.1000000000000E+02, 0.8831997905350E+02, 0.1000000000000E+01, 0.1744564742074E+01, 0.3120000000000E+01, 0.1300997179456E+01, 0.3120000000000E+01, 0.2754861014633E+03,-0.5203966398810E+01, 0.3760000000000E+01
 0.18307E+03, 0.2993216786289E+02, 0.1000000000000E+02, 0.8832040967969E+02, 0.1000000000000E+01, 0.1744640527363E+01, 0.3120000000000E+01, 0.1300890903743E+01, 0.3120000000000E+01, 0.2754874455630E+03,-0.5202497391496E+01, 0.3760000000000E+01
 0.18315E+03, 0.2993221701921E+02, 0.1000000000000E+02, 0.8832084028244E+02, 0.1000000000000E+01, 0.1744716312737E+01, 0.3120000000000E+01, 0.1300784627940E+01, 0.3120000000000E+01, 0.2754887895894E+03,-0.5201028569116E+01, 0.3760000000000E+01
 0.18322E+03, 0.2993226617668E+02, 0.1000000000000E+02, 0.8832127087469E+02, 0.1000000000000E+01, 0.1744792098187E+01, 0.3120000000000E+01, 0.1300678352029E+01, 0.3120000000000E+01, 0.2754901335839E+03,-0.5199559801771E+01, 0.3760000000000E+01
 0.18330E+03, 0.2993231533490E+02, 0.1000000000000E+02, 0.8832170144552E+02, 0.1000000000000E+01, 0.1744867883721E+01, 0.3120000000000E+01, 0.1300572076028E+01, 0.3120000000000E+01, 0.2754914775114E+03,-0.5198091216825E+01, 0.3760000000000E+01
 0.18337E+03, 0.2993236449426E+02, 0.1000000000000E+02, 0.8832213200329E+02, 0.1000000000000E+01, 0.1744943669330E+01, 0.3120000000000E+01, 0.1300465799917E+01, 0.3120000000000E+01, 0.2754928213990E+03,-0.5196622691019E+01, 0.3760000000000E+01
 0.18345E+03, 0.2993241365439E+02, 0.1000000000000E+02, 0.8832256253957E+02, 0.1000000000000E+01, 0.1745019455025E+01, 0.3120000000000E+01, 0.1300359523718E+01, 0.3120000000000E+01, 0.2754941652194E+03,-0.5195154345609E+01, 0.3760000000000E+01
 0.18352E+03, 0.2993246281565E+02, 0.1000000000000E+02, 0.8832299306659E+02, 0.1000000000000E+01, 0.1745095240794E+01, 0.3120000000000E+01, 0.1300253247409E+01, 0.3120000000000E+01, 0.2754955090117E+03,-0.5193686054007E+01, 0.3760000000000E+01
 0.18360E+03, 0.2993251197768E+02, 0.1000000000000E+02, 0.8832342356669E+02, 0.1000000000000E+01, 0.1745171026648E+01, 0.3120000000000E+01, 0.1300146971010E+01, 0.3120000000000E+01, 0.2754968527198E+03,-0.5192217951131E+01, 0.3760000000000E+01
 0.18367E+03, 0.2993256114084E+02, 0.1000000000000E+02, 0.8832385405882E+02, 0.1000000000000E+01, 0.1745246812577E+01, 0.3120000000000E+01, 0.1300040694502E+01, 0.3120000000000E+01, 0.2754981964039E+03,-0.5190749904339E+01, 0.3760000000000E+01
 0.18375E+03, 0.2993261030476E+02, 0.1000000000000E+02, 0.8832428452578E+02, 0.1000000000000E+01, 0.1745322598591E+01, 0.3120000000000E+01, 0.1299934417905E+01, 0.3120000000000E+01, 0.2754995400093E+03,-0.5189282037554E+01, 0.3760000000000E+01
 0.18382E+03, 0.2993265946983E+02, 0.1000000000000E+02, 0.8832471498223E+02, 0.1000000000000E+01, 0.1745398384680E+01, 0.3120000000000E+01, 0.1299828141198E+01, 0.3120000000000E+01, 0.2755008835827E+03,-0.5187814229889E+01, 0.3760000000000E+01
 0.18390E+03, 0.2993270863566E+02, 0.1000000000000E+02, 0.8832514541756E+02, 0.1000000000000E+01, 0.1745474170853E+01, 0.3120000000000E+01, 0.1299721864401E+01, 0.3120000000000E+01, 0.2755022270901E+03,-0.5186346601429E+01, 0.3760000000000E+01
 0.18397E+03, 0.2993275780262E+02, 0.1000000000000E+02, 0.8832557584180E+02, 0.1000000000000E+01, 0.1745549957102E+01, 0.3120000000000E+01, 0.1299615587495E+01, 0.3120000000000E+01, 0.2755035705636E+03,-0.5184879032229E+01, 0.3760000000000E+01
 0.18405E+03, 0.2993280697035E+02, 0.1000000000000E+02, 0.8832600624252E+02, 0.1000000000000E+01, 0.1745625743435E+01, 0.3120000000000E+01, 0.1299509310498E+01, 0.3120000000000E+01, 0.2755049139636E+03,-0.5183411642452E+01, 0.3760000000000E+01
 0.18412E+03, 0.2993285613922E+02, 0.1000000000000E+02, 0.8832643663274E+02, 0.1000000000000E+01, 0.1745701529843E+01, 0.3120000000000E+01, 0.1299403033392E+01, 0.3120000000000E+01, 0.2755062573318E+03,-0.5181944315317E+01, 0.3760000000000E+01
 0.18420E+03, 0.2993290530884E+02, 0.1000000000000E+02, 0.8832686699873E+02, 0.1000000000000E+01, 0.1745777316335E+01, 0.3120000000000E+01, 0.1299296756196E+01, 0.3120000000000E+01, 0.2755076006242E+03,-0.5180477165988E+01, 0.3760000000000E+01
 0.18427E+03, 0.2993295447961E+02, 0.1000000000000E+02, 0.8832729735166E+02, 0.1000000000000E+01, 0.1745853102902E+01, 0.3120000000000E+01, 0.1299190478890E+01, 0.3120000000000E+01, 0.2755089438765E+03,-0.5179010078860E+01, 0.3760000000000E+01
 0.18435E+03, 0.2993300365113E+02, 0.1000000000000E+02, 0.8832772768669E+02, 0.1000000000000E+01, 0.1745928889553E+01, 0.3120000000000E+01, 0.1299084201495E+01, 0.3120000000000E+01, 0.2755102870729E+03,-0.5177543167674E+01, 0.3760000000000E+01
 0.18442E+03, 0.2993305282380E+02, 0.1000000000000E+02, 0.8832815800753E+02, 0.1000000000000E+01, 0.1746004676279E+01, 0.3120000000000E+01, 0.1298977923989E+01, 0.3120000000000E+01, 0.2755116302257E+03,-0.5176076316725E+01, 0.3760000000000E+01
 0.18450E+03, 0.2993310199723E+02, 0.1000000000000E+02, 0.8832858830602E+02, 0.1000000000000E+01, 0.1746080463090E+01, 0.3120000000000E+01, 0.1298871646393E+01, 0.3120000000000E+01, 0.2755129733090E+03,-0.5174609647183E+01, 0.3760000000000E+01
 0.18457E+03, 0.2993315117180E+02, 0.1000000000000E+02, 0.8832901859419E+02, 0.1000000000000E+01, 0.1746156249975E+01, 0.3120000000000E+01, 0.1298765368687E+01, 0.3120000000000E+01, 0.2755143163606E+03,-0.5173143035506E+01, 0.3760000000000E+01
 0.18465E+03, 0.2993320034713E+02, 0.1000000000000E+02, 0.8832944886000E+02, 0.1000000000000E+01, 0.1746232036944E+01, 0.3120000000000E+01, 0.1298659090891E+01, 0.3120000000000E+01, 0.2755156593423E+03,-0.5171676601039E+01, 0.3760000000000E+01
 0.18472E+03, 0.2993324952360E+02, 0.1000000000000E+02, 0.8832987911421E+02, 0.1000000000000E+01, 0.1746307823988E+01, 0.3120000000000E+01, 0.1298552812984E+01, 0.3120000000000E+01, 0.2755170022887E+03,-0.5170210227799E+01, 0.3760000000000E+01
 0.18480E+03, 0.2993329870082E+02, 0.1000000000000E+02, 0.8833030934603E+02, 0.1000000000000E+01, 0.1746383611116E+01, 0.3120000000000E+01, 0.1298446534987E+01, 0.3120000000000E+01, 0.2755183451650E+03,-0.5168744034614E+01, 0.3760000000000E+01
 0.18487E+03, 0.2993334787919E+02, 0.1000000000000E+02, 0.8833073956650E+02, 0.1000000000000E+01, 0.1746459398319E+01, 0.3120000000000E+01, 0.1298340256880E+01, 0.3120000000000E+01, 0.2755196880067E+03,-0.5167277900417E+01, 0.3760000000000E+01
 0.18495E+03, 0.2993339705832E+02, 0.1000000000000E+02, 0.8833116976261E+02, 0.1000000000000E+01, 0.1746535185606E+01, 0.3120000000000E+01, 0.1298233978683E+01, 0.3120000000000E+01, 0.2755210307723E+03,-0.5165811948603E+01, 0.3760000000000E+01
 0.18502E+03, 0.2993344623860E+02, 0.1000000000000E+02, 0.8833159994829E+02, 0.1000000000000E+01, 0.1746610972967E+01, 0.3120000000000E+01, 0.1298127700375E+01, 0.3120000000000E+01, 0.2755223735061E+03,-0.5164346052924E+01, 0.3760000000000E+01
 0.18510E+03, 0.2993349541962E+02, 0.1000000000000E+02, 0.8833203011264E+02, 0.1000000000000E+01, 0.1746686760412E+01, 0.3120000000000E+01, 0.1298021421977E+01, 0.3120000000000E+01, 0.2755237161732E+03,-0.5162880339391E+01, 0.3760000000000E+01
 0.18517E+03, 0.2993354460180E+02, 0.1000000000000E+02, 0.8833246026553E+02, 0.1000000000000E+01, 0.1746762547932E+01, 0.3120000000000E+01, 0.1297915143468E+01, 0.3120000000000E+01, 0.2755250588054E+03,-0.5161414679547E+01, 0.3760000000000E+01
 0.18525E+03, 0.2993359378473E+02, 0.1000000000000E+02, 0.8833289039406E+02, 0.1000000000000E+01, 0.1746838335535E+01, 0.3120000000000E+01, 0.1297808864869E+01, 0.3120000000000E+01, 0.2755264013613E+03,-0.5159949203730E+01, 0.3760000000000E+01
 0.18532E+03, 0.2993364296880E+02, 0.1000000000000E+02, 0.8833332051187E+02, 0.1000000000000E+01, 0.1746914123213E+01, 0.3120000000000E+01, 0.1297702586159E+01, 0.3120000000000E+01, 0.2755277438847E+03,-0.5158483788507E+01, 0.3760000000000E+01
 0.18540E+03, 0.2993369215363E+02, 0.1000000000000E+02, 0.8833375060957E+02, 0.1000000000000E+01, 0.1746989910975E+01, 0.3120000000000E+01, 0.1297596307359E+01, 0.3120000000000E+01, 0.2755290863451E+03,-0.5157018549657E+01, 0.3760000000000E+01
 0.18547E+03, 0.2993374133961E+02, 0.1000000000000E+02, 0.8833418069560E+02, 0.1000000000000E+01, 0.1747065698811E+01, 0.3120000000000E+01, 0.1297490028447E+01, 0.3120000000000E+01, 0.2755304287700E+03,-0.5155553368272E+01, 0.3760000000000E+01
 0.18555E+03, 0.2993379052634E+02, 0.1000000000000E+02, 0.8833461075492E+02, 0.1000000000000E+01, 0.1747141486731E+01, 0.3120000000000E+01, 0.1297383749445E+01, 0.3120000000000E+01, 0.2755317711114E+03,-0.5154088369058E+01, 0.3760000000000E+01
 0.18562E+03, 0.2993383971421E+02, 0.1000000000000E+02, 0.8833504080761E+02, 0.1000000000000E+01, 0.1747217274724E+01, 0.3120000000000E+01, 0.1297277470332E+01, 0.3120000000000E+01, 0.2755331134328E+03,-0.5152623429596E+01, 0.3760000000000E+01
 0.18570E+03, 0.2993388890285E+02, 0.1000000000000E+02, 0.8833547083586E+02, 0.1000000000000E+01, 0.1747293062802E+01, 0.3120000000000E+01, 0.1297171191128E+01, 0.3120000000000E+01, 0.2755344556779E+03,-0.5151158666017E+01, 0.3760000000000E+01
 0.18577E+03, 0.2993393809262E+02, 0.1000000000000E+02, 0.8833590085165E+02, 0.1000000000000E+01, 0.1747368850954E+01, 0.3120000000000E+01, 0.1297064911814E+01, 0.3120000000000E+01, 0.2755357978847E+03,-0.5149693965355E+01, 0.3760000000000E+01
 0.18585E+03, 0.2993398728316E+02, 0.1000000000000E+02, 0.8833633084769E+02, 0.1000000000000E+01, 0.1747444639189E+01, 0.3120000000000E+01, 0.1296958632408E+01, 0.3120000000000E+01, 0.2755371400300E+03,-0.5148229441062E+01, 0.3760000000000E+01
 0.18592E+03, 0.2993403647483E+02, 0.1000000000000E+02, 0.8833676083138E+02, 0.1000000000000E+01, 0.1747520427498E+01, 0.3120000000000E+01, 0.1296852352892E+01, 0.3120000000000E+01, 0.2755384821374E+03,-0.5146764976032E+01, 0.3760000000000E+01
 0.18600E+03, 0.2993408566727E+02, 0.1000000000000E+02, 0.8833719079177E+02, 0.1000000000000E+01, 0.1747596215892E+01, 0.3120000000000E+01, 0.1296746073284E+01, 0.3120000000000E+01, 0.2755398241720E+03,-0.5145300692296E+01, 0.3760000000000E+01
 0.18607E+03, 0.2993413486085E+02, 0.1000000000000E+02, 0.8833762074346E+02, 0.1000000000000E+01, 0.1747672004358E+01, 0.3120000000000E+01, 0.1296639793565E+01, 0.3120000000000E+01, 0.2755411661802E+03,-0.5143836462752E+01, 0.3760000000000E+01
 0.18615E+03, 0.2993418405518E+02, 0.1000000000000E+02, 0.8833805066757E+02, 0.1000000000000E+01, 0.1747747792909E+01, 0.3120000000000E+01, 0.1296533513755E+01, 0.3120000000000E+01, 0.2755425081023E+03,-0.5142372417952E+01, 0.3760000000000E+01
 0.18622E+03, 0.2993423325066E+02, 0.1000000000000E+02, 0.8833848058533E+02, 0.1000000000000E+01, 0.1747823581533E+01, 0.3120000000000E+01, 0.1296427233834E+01, 0.3120000000000E+01, 0.2755438500052E+03,-0.5140908429234E+01, 0.3760000000000E+01
 0.18630E+03, 0.2993428244690E+02, 0.1000000000000E+02, 0.8833891047833E+02, 0.1000000000000E+01, 0.1747899370241E+01, 0.3120000000000E+01, 0.1296320953821E+01, 0.3120000000000E+01, 0.2755451918309E+03,-0.5139444619603E+01, 0.3760000000000E+01
 0.18637E+03, 0.2993433164428E+02, 0.1000000000000E+02, 0.8833934036218E+02, 0.1000000000000E+01, 0.1747975159023E+01, 0.3120000000000E+01, 0.1296214673697E+01, 0.3120000000000E+01, 0.2755465336287E+03,-0.5137980867677E+01, 0.3760000000000E+01
 0.18645E+03, 0.2993438084242E+02, 0.1000000000000E+02, 0.8833977022246E+02, 0.1000000000000E+01, 0.1748050947888E+01, 0.3120000000000E+01, 0.1296108393482E+01, 0.3120000000000E+01, 0.2755478753528E+03,-0.5136517294509E+01, 0.3760000000000E+01
 0.18652E+03, 0.2993443004170E+02, 0.1000000000000E+02, 0.8834020006901E+02, 0.1000000000000E+01, 0.1748126736827E+01, 0.3120000000000E+01, 0.1296002113155E+01, 0.3120000000000E+01, 0.2755492170349E+03,-0.5135053784632E+01, 0.3760000000000E+01
 0.18660E+03, 0.2993447924174E+02, 0.1000000000000E+02, 0.8834062989481E+02, 0.1000000000000E+01, 0.1748202525849E+01, 0.3120000000000E+01, 0.1295895832736E+01, 0.3120000000000E+01, 0.2755505586522E+03,-0.5133590451218E+01, 0.3760000000000E+01
 0.18667E+03, 0.2993452844292E+02, 0.1000000000000E+02, 0.8834105971056E+02, 0.1000000000000E+01, 0.1748278314944E+01, 0.3120000000000E+01, 0.1295789552207E+01, 0.3120000000000E+01, 0.2755519002388E+03,-0.5132127174877E+01, 0.3760000000000E+01
 0.18675E+03, 0.2993457764486E+02, 0.1000000000000E+02, 0.8834148950020E+02, 0.1000000000000E+01, 0.1748354104123E+01, 0.3120000000000E+01, 0.1295683271585E+01, 0.3120000000000E+01, 0.2755532417438E+03,-0.5130664082624E+01, 0.3760000000000E+01
 0.18682E+03, 0.2993462684795E+02, 0.1000000000000E+02, 0.8834191928185E+02, 0.1000000000000E+01, 0.1748429893376E+01, 0.3120000000000E+01, 0.1295576990852E+01, 0.3120000000000E+01, 0.2755545832247E+03,-0.5129201043478E+01, 0.3760000000000E+01
 0.18690E+03, 0.2993467605179E+02, 0.1000000000000E+02, 0.8834234904286E+02, 0.1000000000000E+01, 0.1748505682712E+01, 0.3120000000000E+01, 0.1295470710027E+01, 0.3120000000000E+01, 0.2755559246412E+03,-0.5127738182114E+01, 0.3760000000000E+01
 0.18697E+03, 0.2993472525677E+02, 0.1000000000000E+02, 0.8834277879114E+02, 0.1000000000000E+01, 0.1748581472121E+01, 0.3120000000000E+01, 0.1295364429091E+01, 0.3120000000000E+01, 0.2755572660185E+03,-0.5126275379562E+01, 0.3760000000000E+01
 0.18705E+03, 0.2993477446252E+02, 0.1000000000000E+02, 0.8834320851536E+02, 0.1000000000000E+01, 0.1748657261614E+01, 0.3120000000000E+01, 0.1295258148062E+01, 0.3120000000000E+01, 0.2755586073206E+03,-0.5124812761128E+01, 0.3760000000000E+01
 0.18712E+03, 0.2993482366940E+02, 0.1000000000000E+02, 0.8834363822840E+02, 0.1000000000000E+01, 0.1748733051180E+01, 0.3120000000000E+01, 0.1295151866922E+01, 0.3120000000000E+01, 0.2755599485888E+03,-0.5123350198219E+01, 0.3760000000000E+01
 0.18720E+03, 0.2993487287705E+02, 0.1000000000000E+02, 0.8834406791934E+02, 0.1000000000000E+01, 0.1748808840829E+01, 0.3120000000000E+01, 0.1295045585690E+01, 0.3120000000000E+01, 0.2755612897876E+03,-0.5121887817016E+01, 0.3760000000000E+01
 0.18727E+03, 0.2993492208584E+02, 0.1000000000000E+02, 0.8834449760101E+02, 0.1000000000000E+01, 0.1748884630551E+01, 0.3120000000000E+01, 0.1294939304346E+01, 0.3120000000000E+01, 0.2755626309584E+03,-0.5120425489259E+01, 0.3760000000000E+01
 0.18735E+03, 0.2993497129539E+02, 0.1000000000000E+02, 0.8834492725645E+02, 0.1000000000000E+01, 0.1748960420356E+01, 0.3120000000000E+01, 0.1294833022909E+01, 0.3120000000000E+01, 0.2755639720472E+03,-0.5118963343969E+01, 0.3760000000000E+01
 0.18742E+03, 0.2993502050607E+02, 0.1000000000000E+02, 0.8834535690240E+02, 0.1000000000000E+01, 0.1749036210235E+01, 0.3120000000000E+01, 0.1294726741361E+01, 0.3120000000000E+01, 0.2755653131072E+03,-0.5117501257652E+01, 0.3760000000000E+01
 0.18750E+03, 0.2993506971752E+02, 0.1000000000000E+02, 0.8834578652683E+02, 0.1000000000000E+01, 0.1749112000197E+01, 0.3120000000000E+01, 0.1294620459721E+01, 0.3120000000000E+01, 0.2755666541000E+03,-0.5116039347261E+01, 0.3760000000000E+01
 0.18757E+03, 0.2993511893011E+02, 0.1000000000000E+02, 0.8834621613932E+02, 0.1000000000000E+01, 0.1749187790231E+01, 0.3120000000000E+01, 0.1294514177968E+01, 0.3120000000000E+01, 0.2755679950561E+03,-0.5114577496958E+01, 0.3760000000000E+01
 0.18765E+03, 0.2993516814346E+02, 0.1000000000000E+02, 0.8834664572913E+02, 0.1000000000000E+01, 0.1749263580349E+01, 0.3120000000000E+01, 0.1294407896124E+01, 0.3120000000000E+01, 0.2755693359414E+03,-0.5113115826261E+01, 0.3760000000000E+01
 0.18772E+03, 0.2993521735796E+02, 0.1000000000000E+02, 0.8834707530745E+02, 0.1000000000000E+01, 0.1749339370540E+01, 0.3120000000000E+01, 0.1294301614167E+01, 0.3120000000000E+01, 0.2755706767917E+03,-0.5111654212593E+01, 0.3760000000000E+01
 0.18780E+03, 0.2993526657321E+02, 0.1000000000000E+02, 0.8834750486400E+02, 0.1000000000000E+01, 0.1749415160813E+01, 0.3120000000000E+01, 0.1294195332117E+01, 0.3120000000000E+01, 0.2755720175739E+03,-0.5110192777424E+01, 0.3760000000000E+01
 0.18787E+03, 0.2993531578960E+02, 0.1000000000000E+02, 0.8834793441012E+02, 0.1000000000000E+01, 0.1749490951160E+01, 0.3120000000000E+01, 0.1294089049956E+01, 0.3120000000000E+01, 0.2755733583242E+03,-0.5108731400845E+01, 0.3760000000000E+01
 0.18795E+03, 0.2993536500676E+02, 0.1000000000000E+02, 0.8834836393306E+02, 0.1000000000000E+01, 0.1749566741589E+01, 0.3120000000000E+01, 0.1293982767702E+01, 0.3120000000000E+01, 0.2755746990021E+03,-0.5107270203377E+01, 0.3760000000000E+01
 0.18802E+03, 0.2993541422505E+02, 0.1000000000000E+02, 0.8834879344633E+02, 0.1000000000000E+01, 0.1749642532092E+01, 0.3120000000000E+01, 0.1293876485335E+01, 0.3120000000000E+01, 0.2755760396506E+03,-0.5105809059311E+01, 0.3760000000000E+01
 0.18810E+03, 0.2993546344411E+02, 0.1000000000000E+02, 0.8834922293313E+02, 0.1000000000000E+01, 0.1749718322677E+01, 0.3120000000000E+01, 0.1293770202876E+01, 0.3120000000000E+01, 0.2755773802164E+03,-0.5104348101570E+01, 0.3760000000000E+01
 0.18817E+03, 0.2993551266430E+02, 0.1000000000000E+02, 0.8834965241353E+02, 0.1000000000000E+01, 0.1749794113335E+01, 0.3120000000000E+01, 0.1293663920304E+01, 0.3120000000000E+01, 0.2755787207629E+03,-0.5102887196887E+01, 0.3760000000000E+01
 0.18825E+03, 0.2993556188526E+02, 0.1000000000000E+02, 0.8835008186706E+02, 0.1000000000000E+01, 0.1749869904076E+01, 0.3120000000000E+01, 0.1293557637639E+01, 0.3120000000000E+01, 0.2755800612255E+03,-0.5101426471934E+01, 0.3760000000000E+01
 0.18832E+03, 0.2993561110736E+02, 0.1000000000000E+02, 0.8835051131172E+02, 0.1000000000000E+01, 0.1749945694889E+01, 0.3120000000000E+01, 0.1293451354862E+01, 0.3120000000000E+01, 0.2755814016612E+03,-0.5099965807637E+01, 0.3760000000000E+01
 0.18840E+03, 0.2993566033022E+02, 0.1000000000000E+02, 0.8835094073385E+02, 0.1000000000000E+01, 0.1750021485785E+01, 0.3120000000000E+01, 0.1293345071992E+01, 0.3120000000000E+01, 0.2755827420264E+03,-0.5098505319010E+01, 0.3760000000000E+01
 0.18847E+03, 0.2993570955422E+02, 0.1000000000000E+02, 0.8835137014852E+02, 0.1000000000000E+01, 0.1750097276754E+01, 0.3120000000000E+01, 0.1293238789009E+01, 0.3120000000000E+01, 0.2755840823691E+03,-0.5097044883908E+01, 0.3760000000000E+01
 0.18855E+03, 0.2993575877898E+02, 0.1000000000000E+02, 0.8835179953332E+02, 0.1000000000000E+01, 0.1750173067805E+01, 0.3120000000000E+01, 0.1293132505933E+01, 0.3120000000000E+01, 0.2755854226185E+03,-0.5095584636374E+01, 0.3760000000000E+01
 0.18862E+03, 0.2993580800489E+02, 0.1000000000000E+02, 0.8835222891030E+02, 0.1000000000000E+01, 0.1750248858929E+01, 0.3120000000000E+01, 0.1293026222745E+01, 0.3120000000000E+01, 0.2755867628442E+03,-0.5094124446732E+01, 0.3760000000000E+01
 0.18870E+03, 0.2993585723155E+02, 0.1000000000000E+02, 0.8835265826326E+02, 0.1000000000000E+01, 0.1750324650136E+01, 0.3120000000000E+01, 0.1292919939463E+01, 0.3120000000000E+01, 0.2755881029949E+03,-0.5092664432754E+01, 0.3760000000000E+01
 0.18877E+03, 0.2993590645935E+02, 0.1000000000000E+02, 0.8835308760778E+02, 0.1000000000000E+01, 0.1750400441415E+01, 0.3120000000000E+01, 0.1292813656069E+01, 0.3120000000000E+01, 0.2755894431199E+03,-0.5091204474852E+01, 0.3760000000000E+01
 0.18885E+03, 0.2993595568792E+02, 0.1000000000000E+02, 0.8835351692775E+02, 0.1000000000000E+01, 0.1750476232776E+01, 0.3120000000000E+01, 0.1292707372581E+01, 0.3120000000000E+01, 0.2755907831682E+03,-0.5089744697435E+01, 0.3760000000000E+01
 0.18892E+03, 0.2993600491763E+02, 0.1000000000000E+02, 0.8835394623789E+02, 0.1000000000000E+01, 0.1750552024210E+01, 0.3120000000000E+01, 0.1292601088981E+01, 0.3120000000000E+01, 0.2755921231866E+03,-0.5088284978641E+01, 0.3760000000000E+01
 0.18900E+03, 0.2993605414810E+02, 0.1000000000000E+02, 0.8835437552458E+02, 0.1000000000000E+01, 0.1750627815726E+01, 0.3120000000000E+01, 0.1292494805287E+01, 0.3120000000000E+01, 0.2755934631317E+03,-0.5086825437063E+01, 0.3760000000000E+01
 0.18907E+03, 0.2993610337970E+02, 0.1000000000000E+02, 0.8835480480147E+02, 0.1000000000000E+01, 0.1750703607314E+01, 0.3120000000000E+01, 0.1292388521480E+01, 0.3120000000000E+01, 0.2755948030470E+03,-0.5085365952434E+01, 0.3760000000000E+01
 0.18915E+03, 0.2993615261207E+02, 0.1000000000000E+02, 0.8835523405523E+02, 0.1000000000000E+01, 0.1750779398985E+01, 0.3120000000000E+01, 0.1292282237580E+01, 0.3120000000000E+01, 0.2755961428900E+03,-0.5083906645797E+01, 0.3760000000000E+01
 0.18922E+03, 0.2993620184558E+02, 0.1000000000000E+02, 0.8835566329874E+02, 0.1000000000000E+01, 0.1750855190729E+01, 0.3120000000000E+01, 0.1292175953566E+01, 0.3120000000000E+01, 0.2755974827017E+03,-0.5082447396194E+01, 0.3760000000000E+01
 0.18930E+03, 0.2993625107986E+02, 0.1000000000000E+02, 0.8835609251824E+02, 0.1000000000000E+01, 0.1750930982554E+01, 0.3120000000000E+01, 0.1292069669460E+01, 0.3120000000000E+01, 0.2755988224384E+03,-0.5080988330030E+01, 0.3760000000000E+01
 0.18937E+03, 0.2993630031527E+02, 0.1000000000000E+02, 0.8835652172712E+02, 0.1000000000000E+01, 0.1751006774452E+01, 0.3120000000000E+01, 0.1291963385239E+01, 0.3120000000000E+01, 0.2756001621427E+03,-0.5079529317410E+01, 0.3760000000000E+01
 0.18945E+03, 0.2993634955144E+02, 0.1000000000000E+02, 0.8835695091348E+02, 0.1000000000000E+01, 0.1751082566432E+01, 0.3120000000000E+01, 0.1291857100925E+01, 0.3120000000000E+01, 0.2756015017765E+03,-0.5078070484629E+01, 0.3760000000000E+01
 0.18952E+03, 0.2993639878876E+02, 0.1000000000000E+02, 0.8835738008931E+02, 0.1000000000000E+01, 0.1751158358484E+01, 0.3120000000000E+01, 0.1291750816498E+01, 0.3120000000000E+01, 0.2756028413783E+03,-0.5076611708043E+01, 0.3760000000000E+01
 0.18960E+03, 0.2993644802684E+02, 0.1000000000000E+02, 0.8835780924199E+02, 0.1000000000000E+01, 0.1751234150618E+01, 0.3120000000000E+01, 0.1291644531977E+01, 0.3120000000000E+01, 0.2756041809077E+03,-0.5075153111244E+01, 0.3760000000000E+01
 0.18967E+03, 0.2993649726605E+02, 0.1000000000000E+02, 0.8835823838639E+02, 0.1000000000000E+01, 0.1751309942824E+01, 0.3120000000000E+01, 0.1291538247342E+01, 0.3120000000000E+01, 0.2756055204121E+03,-0.5073694568125E+01, 0.3760000000000E+01
 0.18975E+03, 0.2993654650603E+02, 0.1000000000000E+02, 0.8835866750260E+02, 0.1000000000000E+01, 0.1751385735112E+01, 0.3120000000000E+01, 0.1291431962613E+01, 0.3120000000000E+01, 0.2756068598284E+03,-0.5072236209411E+01, 0.3760000000000E+01
 0.18982E+03, 0.2993659574715E+02, 0.1000000000000E+02, 0.8835909661333E+02, 0.1000000000000E+01, 0.1751461527473E+01, 0.3120000000000E+01, 0.1291325677771E+01, 0.3120000000000E+01, 0.2756081992282E+03,-0.5070777904135E+01, 0.3760000000000E+01
 0.18990E+03, 0.2993664498904E+02, 0.1000000000000E+02, 0.8835952569926E+02, 0.1000000000000E+01, 0.1751537319915E+01, 0.3120000000000E+01, 0.1291219392835E+01, 0.3120000000000E+01, 0.2756095385505E+03,-0.5069319776958E+01, 0.3760000000000E+01
 0.18997E+03, 0.2993669423206E+02, 0.1000000000000E+02, 0.8835995477224E+02, 0.1000000000000E+01, 0.1751613112429E+01, 0.3120000000000E+01, 0.1291113107785E+01, 0.3120000000000E+01, 0.2756108778332E+03,-0.5067861712138E+01, 0.3760000000000E+01
 0.19005E+03, 0.2993674347584E+02, 0.1000000000000E+02, 0.8836038382416E+02, 0.1000000000000E+01, 0.1751688905025E+01, 0.3120000000000E+01, 0.1291006822642E+01, 0.3120000000000E+01, 0.2756122170501E+03,-0.5066403822918E+01, 0.3760000000000E+01
 0.19012E+03, 0.2993679272077E+02, 0.1000000000000E+02, 0.8836081286524E+02, 0.1000000000000E+01, 0.1751764697693E+01, 0.3120000000000E+01, 0.1290900537384E+01, 0.3120000000000E+01, 0.2756135562339E+03,-0.5064945990272E+01, 0.3760000000000E+01
 0.19020E+03, 0.2993684196646E+02, 0.1000000000000E+02, 0.8836124188582E+02, 0.1000000000000E+01, 0.1751840490443E+01, 0.3120000000000E+01, 0.1290794252032E+01, 0.3120000000000E+01, 0.2756148953536E+03,-0.5063488333478E+01, 0.3760000000000E+01
 0.19027E+03, 0.2993689121328E+02, 0.1000000000000E+02, 0.8836167089164E+02, 0.1000000000000E+01, 0.1751916283265E+01, 0.3120000000000E+01, 0.1290687966566E+01, 0.3120000000000E+01, 0.2756162344279E+03,-0.5062030737295E+01, 0.3760000000000E+01
 0.19035E+03, 0.2993694046088E+02, 0.1000000000000E+02, 0.8836209987697E+02, 0.1000000000000E+01, 0.1751992076168E+01, 0.3120000000000E+01, 0.1290581681007E+01, 0.3120000000000E+01, 0.2756175734382E+03,-0.5060573320782E+01, 0.3760000000000E+01
 0.19042E+03, 0.2993698970960E+02, 0.1000000000000E+02, 0.8836252885087E+02, 0.1000000000000E+01, 0.1752067869143E+01, 0.3120000000000E+01, 0.1290475395333E+01, 0.3120000000000E+01, 0.2756189124135E+03,-0.5059115957873E+01, 0.3760000000000E+01
 0.19050E+03, 0.2993703895910E+02, 0.1000000000000E+02, 0.8836295780370E+02, 0.1000000000000E+01, 0.1752143662200E+01, 0.3120000000000E+01, 0.1290369109564E+01, 0.3120000000000E+01, 0.2756202513231E+03,-0.5057658774348E+01, 0.3760000000000E+01
 0.19057E+03, 0.2993708820973E+02, 0.1000000000000E+02, 0.8836338674293E+02, 0.1000000000000E+01, 0.1752219455329E+01, 0.3120000000000E+01, 0.1290262823682E+01, 0.3120000000000E+01, 0.2756215901908E+03,-0.5056201649080E+01, 0.3760000000000E+01
 0.19065E+03, 0.2993713746113E+02, 0.1000000000000E+02, 0.8836381566061E+02, 0.1000000000000E+01, 0.1752295248539E+01, 0.3120000000000E+01, 0.1290156537705E+01, 0.3120000000000E+01, 0.2756229289912E+03,-0.5054744701324E+01, 0.3760000000000E+01
 0.19072E+03, 0.2993718671366E+02, 0.1000000000000E+02, 0.8836424456703E+02, 0.1000000000000E+01, 0.1752371041820E+01, 0.3120000000000E+01, 0.1290050251614E+01, 0.3120000000000E+01, 0.2756242677572E+03,-0.5053287809871E+01, 0.3760000000000E+01
 0.19080E+03, 0.2993723596696E+02, 0.1000000000000E+02, 0.8836467345349E+02, 0.1000000000000E+01, 0.1752446835184E+01, 0.3120000000000E+01, 0.1289943965428E+01, 0.3120000000000E+01, 0.2756256064609E+03,-0.5051831096609E+01, 0.3760000000000E+01
 0.19087E+03, 0.2993728522140E+02, 0.1000000000000E+02, 0.8836510232642E+02, 0.1000000000000E+01, 0.1752522628619E+01, 0.3120000000000E+01, 0.1289837679128E+01, 0.3120000000000E+01, 0.2756269451228E+03,-0.5050374442007E+01, 0.3760000000000E+01
 0.19095E+03, 0.2993733447660E+02, 0.1000000000000E+02, 0.8836553117641E+02, 0.1000000000000E+01, 0.1752598422135E+01, 0.3120000000000E+01, 0.1289731392733E+01, 0.3120000000000E+01, 0.2756282837133E+03,-0.5048917965369E+01, 0.3760000000000E+01
 0.19102E+03, 0.2993738373294E+02, 0.1000000000000E+02, 0.8836596001733E+02, 0.1000000000000E+01, 0.1752674215723E+01, 0.3120000000000E+01, 0.1289625106224E+01, 0.3120000000000E+01, 0.2756296222761E+03,-0.5047461545594E+01, 0.3760000000000E+01
 0.19110E+03, 0.2993743299005E+02, 0.1000000000000E+02, 0.8836638883327E+02, 0.1000000000000E+01, 0.1752750009392E+01, 0.3120000000000E+01, 0.1289518819620E+01, 0.3120000000000E+01, 0.2756309607608E+03,-0.5046005302938E+01, 0.3760000000000E+01
 0.19117E+03, 0.2993748224829E+02, 0.1000000000000E+02, 0.8836681764233E+02, 0.1000000000000E+01, 0.1752825803132E+01, 0.3120000000000E+01, 0.1289412532901E+01, 0.3120000000000E+01, 0.2756322992249E+03,-0.5044549116025E+01, 0.3760000000000E+01
 0.19125E+03, 0.2993753150730E+02, 0.1000000000000E+02, 0.8836724642503E+02, 0.1000000000000E+01, 0.1752901596954E+01, 0.3120000000000E+01, 0.1289306246087E+01, 0.3120000000000E+01, 0.2756336376065E+03,-0.5043093108181E+01, 0.3760000000000E+01
 0.19132E+03, 0.2993758076745E+02, 0.1000000000000E+02, 0.8836767519712E+02, 0.1000000000000E+01, 0.1752977390847E+01, 0.3120000000000E+01, 0.1289199959159E+01, 0.3120000000000E+01, 0.2756349759558E+03,-0.5041637158982E+01, 0.3760000000000E+01
 0.19140E+03, 0.2993763002836E+02, 0.1000000000000E+02, 0.8836810394761E+02, 0.1000000000000E+01, 0.1753053184822E+01, 0.3120000000000E+01, 0.1289093672136E+01, 0.3120000000000E+01, 0.2756363142374E+03,-0.5040181386957E+01, 0.3760000000000E+01
 0.19147E+03, 0.2993767929041E+02, 0.1000000000000E+02, 0.8836853268706E+02, 0.1000000000000E+01, 0.1753128978868E+01, 0.3120000000000E+01, 0.1288987384998E+01, 0.3120000000000E+01, 0.2756376524856E+03,-0.5038725670450E+01, 0.3760000000000E+01
 0.19155E+03, 0.2993772855323E+02, 0.1000000000000E+02, 0.8836896140285E+02, 0.1000000000000E+01, 0.1753204772995E+01, 0.3120000000000E+01, 0.1288881097765E+01, 0.3120000000000E+01, 0.2756389906595E+03,-0.5037270134591E+01, 0.3760000000000E+01
 0.19162E+03, 0.2993777781718E+02, 0.1000000000000E+02, 0.8836939010849E+02, 0.1000000000000E+01, 0.1753280567193E+01, 0.3120000000000E+01, 0.1288774810417E+01, 0.3120000000000E+01, 0.2756403288026E+03,-0.5035814653913E+01, 0.3760000000000E+01
 0.19170E+03, 0.2993782708190E+02, 0.1000000000000E+02, 0.8836981879360E+02, 0.1000000000000E+01, 0.1753356361472E+01, 0.3120000000000E+01, 0.1288668522974E+01, 0.3120000000000E+01, 0.2756416668816E+03,-0.5034359347280E+01, 0.3760000000000E+01
 0.19177E+03, 0.2993787634776E+02, 0.1000000000000E+02, 0.8837024746501E+02, 0.1000000000000E+01, 0.1753432155822E+01, 0.3120000000000E+01, 0.1288562235416E+01, 0.3120000000000E+01, 0.2756430049185E+03,-0.5032904103261E+01, 0.3760000000000E+01
 0.19185E+03, 0.2993792561438E+02, 0.1000000000000E+02, 0.8837067611521E+02, 0.1000000000000E+01, 0.1753507950254E+01, 0.3120000000000E+01, 0.1288455947762E+01, 0.3120000000000E+01, 0.2756443428891E+03,-0.5031449034539E+01, 0.3760000000000E+01
 0.19192E+03, 0.2993797488214E+02, 0.1000000000000E+02, 0.8837110475449E+02, 0.1000000000000E+01, 0.1753583744756E+01, 0.3120000000000E+01, 0.1288349659994E+01, 0.3120000000000E+01, 0.2756456808263E+03,-0.5029994023039E+01, 0.3760000000000E+01
 0.19200E+03, 0.2993802415066E+02, 0.1000000000000E+02, 0.8837153336996E+02, 0.1000000000000E+01, 0.1753659539340E+01, 0.3120000000000E+01, 0.1288243372129E+01, 0.3120000000000E+01, 0.2756470186891E+03,-0.5028539189157E+01, 0.3760000000000E+01
 0.19207E+03, 0.2993807342033E+02, 0.1000000000000E+02, 0.8837196197457E+02, 0.1000000000000E+01, 0.1753735333994E+01, 0.3120000000000E+01, 0.1288137084150E+01, 0.3120000000000E+01, 0.2756483565187E+03,-0.5027084415360E+01, 0.3760000000000E+01
 0.19215E+03, 0.2993812269076E+02, 0.1000000000000E+02, 0.8837239055855E+02, 0.1000000000000E+01, 0.1753811128730E+01, 0.3120000000000E+01, 0.1288030796076E+01, 0.3120000000000E+01, 0.2756496942838E+03,-0.5025629815764E+01, 0.3760000000000E+01
 0.19222E+03, 0.2993817196233E+02, 0.1000000000000E+02, 0.8837281912902E+02, 0.1000000000000E+01, 0.1753886923536E+01, 0.3120000000000E+01, 0.1287924507886E+01, 0.3120000000000E+01, 0.2756510320075E+03,-0.5024175272184E+01, 0.3760000000000E+01
 0.19230E+03, 0.2993822123466E+02, 0.1000000000000E+02, 0.8837324767826E+02, 0.1000000000000E+01, 0.1753962718423E+01, 0.3120000000000E+01, 0.1287818219600E+01, 0.3120000000000E+01, 0.2756523696648E+03,-0.5022720908254E+01, 0.3760000000000E+01
 0.19237E+03, 0.2993827050813E+02, 0.1000000000000E+02, 0.8837367621814E+02, 0.1000000000000E+01, 0.1754038513381E+01, 0.3120000000000E+01, 0.1287711931199E+01, 0.3120000000000E+01, 0.2756537072937E+03,-0.5021266598708E+01, 0.3760000000000E+01
 0.19245E+03, 0.2993831978237E+02, 0.1000000000000E+02, 0.8837410473208E+02, 0.1000000000000E+01, 0.1754114308420E+01, 0.3120000000000E+01, 0.1287605642702E+01, 0.3120000000000E+01, 0.2756550448415E+03,-0.5019812469117E+01, 0.3760000000000E+01
 0.19252E+03, 0.2993836905774E+02, 0.1000000000000E+02, 0.8837453323908E+02, 0.1000000000000E+01, 0.1754190103529E+01, 0.3120000000000E+01, 0.1287499354090E+01, 0.3120000000000E+01, 0.2756563823683E+03,-0.5018358394419E+01, 0.3760000000000E+01
 0.19260E+03, 0.2993841833388E+02, 0.1000000000000E+02, 0.8837496172384E+02, 0.1000000000000E+01, 0.1754265898719E+01, 0.3120000000000E+01, 0.1287393065382E+01, 0.3120000000000E+01, 0.2756577198256E+03,-0.5016904494494E+01, 0.3760000000000E+01
 0.19267E+03, 0.2993846761116E+02, 0.1000000000000E+02, 0.8837539019484E+02, 0.1000000000000E+01, 0.1754341693981E+01, 0.3120000000000E+01, 0.1287286776558E+01, 0.3120000000000E+01, 0.2756590572406E+03,-0.5015450656010E+01, 0.3760000000000E+01
 0.19275E+03, 0.2993851688920E+02, 0.1000000000000E+02, 0.8837581864179E+02, 0.1000000000000E+01, 0.1754417489322E+01, 0.3120000000000E+01, 0.1287180487638E+01, 0.3120000000000E+01, 0.2756603945805E+03,-0.5013996995703E+01, 0.3760000000000E+01
 0.19282E+03, 0.2993856616839E+02, 0.1000000000000E+02, 0.8837624707905E+02, 0.1000000000000E+01, 0.1754493284734E+01, 0.3120000000000E+01, 0.1287074198602E+01, 0.3120000000000E+01, 0.2756617318910E+03,-0.5012543392078E+01, 0.3760000000000E+01
 0.19290E+03, 0.2993861544834E+02, 0.1000000000000E+02, 0.8837667549629E+02, 0.1000000000000E+01, 0.1754569080227E+01, 0.3120000000000E+01, 0.1286967909470E+01, 0.3120000000000E+01, 0.2756630691387E+03,-0.5011089961677E+01, 0.3760000000000E+01
 0.19297E+03, 0.2993866472942E+02, 0.1000000000000E+02, 0.8837710390204E+02, 0.1000000000000E+01, 0.1754644875791E+01, 0.3120000000000E+01, 0.1286861620223E+01, 0.3120000000000E+01, 0.2756644063515E+03,-0.5009636587856E+01, 0.3760000000000E+01
 0.19305E+03, 0.2993871401128E+02, 0.1000000000000E+02, 0.8837753228286E+02, 0.1000000000000E+01, 0.1754720671435E+01, 0.3120000000000E+01, 0.1286755330879E+01, 0.3120000000000E+01, 0.2756657434861E+03,-0.5008183394862E+01, 0.3760000000000E+01
 0.19312E+03, 0.2993876329427E+02, 0.1000000000000E+02, 0.8837796065522E+02, 0.1000000000000E+01, 0.1754796467149E+01, 0.3120000000000E+01, 0.1286649041419E+01, 0.3120000000000E+01, 0.2756670805951E+03,-0.5006730256801E+01, 0.3760000000000E+01
 0.19320E+03, 0.2993881257802E+02, 0.1000000000000E+02, 0.8837838900401E+02, 0.1000000000000E+01, 0.1754872262944E+01, 0.3120000000000E+01, 0.1286542751863E+01, 0.3120000000000E+01, 0.2756684176305E+03,-0.5005277295569E+01, 0.3760000000000E+01
 0.19327E+03, 0.2993886186292E+02, 0.1000000000000E+02, 0.8837881734032E+02, 0.1000000000000E+01, 0.1754948058810E+01, 0.3120000000000E+01, 0.1286436462191E+01, 0.3120000000000E+01, 0.2756697546277E+03,-0.5003824393689E+01, 0.3760000000000E+01
 0.19335E+03, 0.2993891114858E+02, 0.1000000000000E+02, 0.8837924565545E+02, 0.1000000000000E+01, 0.1755023854755E+01, 0.3120000000000E+01, 0.1286330172422E+01, 0.3120000000000E+01, 0.2756710915586E+03,-0.5002371667036E+01, 0.3760000000000E+01
 0.19342E+03, 0.2993896043538E+02, 0.1000000000000E+02, 0.8837967395952E+02, 0.1000000000000E+01, 0.1755099650771E+01, 0.3120000000000E+01, 0.1286223882538E+01, 0.3120000000000E+01, 0.2756724284557E+03,-0.5000918995804E+01, 0.3760000000000E+01
 0.19350E+03, 0.2993900972294E+02, 0.1000000000000E+02, 0.8838010224177E+02, 0.1000000000000E+01, 0.1755175446868E+01, 0.3120000000000E+01, 0.1286117592556E+01, 0.3120000000000E+01, 0.2756737652846E+03,-0.4999466503529E+01, 0.3760000000000E+01
 0.19357E+03, 0.2993905901165E+02, 0.1000000000000E+02, 0.8838053051218E+02, 0.1000000000000E+01, 0.1755251243034E+01, 0.3120000000000E+01, 0.1286011302459E+01, 0.3120000000000E+01, 0.2756751020773E+03,-0.4998014067225E+01, 0.3760000000000E+01
 0.19365E+03, 0.2993910830112E+02, 0.1000000000000E+02, 0.8838095876126E+02, 0.1000000000000E+01, 0.1755327039281E+01, 0.3120000000000E+01, 0.1285905012265E+01, 0.3120000000000E+01, 0.2756764388033E+03,-0.4996561807337E+01, 0.3760000000000E+01
 0.19372E+03, 0.2993915759172E+02, 0.1000000000000E+02, 0.8838138699762E+02, 0.1000000000000E+01, 0.1755402835598E+01, 0.3120000000000E+01, 0.1285798721954E+01, 0.3120000000000E+01, 0.2756777754903E+03,-0.4995109604654E+01, 0.3760000000000E+01
 0.19380E+03, 0.2993920688310E+02, 0.1000000000000E+02, 0.8838181521379E+02, 0.1000000000000E+01, 0.1755478631995E+01, 0.3120000000000E+01, 0.1285692431547E+01, 0.3120000000000E+01, 0.2756791121142E+03,-0.4993657578412E+01, 0.3760000000000E+01
 0.19387E+03, 0.2993925617561E+02, 0.1000000000000E+02, 0.8838224341732E+02, 0.1000000000000E+01, 0.1755554428463E+01, 0.3120000000000E+01, 0.1285586141024E+01, 0.3120000000000E+01, 0.2756804486993E+03,-0.4992205609505E+01, 0.3760000000000E+01
 0.19395E+03, 0.2993930546889E+02, 0.1000000000000E+02, 0.8838267159857E+02, 0.1000000000000E+01, 0.1755630225010E+01, 0.3120000000000E+01, 0.1285479850403E+01, 0.3120000000000E+01, 0.2756817852147E+03,-0.4990753818684E+01, 0.3760000000000E+01
 0.19402E+03, 0.2993935476331E+02, 0.1000000000000E+02, 0.8838309976786E+02, 0.1000000000000E+01, 0.1755706021628E+01, 0.3120000000000E+01, 0.1285373559666E+01, 0.3120000000000E+01, 0.2756831216936E+03,-0.4989302084059E+01, 0.3760000000000E+01
 0.19410E+03, 0.2993940405849E+02, 0.1000000000000E+02, 0.8838352791839E+02, 0.1000000000000E+01, 0.1755781818325E+01, 0.3120000000000E+01, 0.1285267268832E+01, 0.3120000000000E+01, 0.2756844581138E+03,-0.4987850520968E+01, 0.3760000000000E+01
 0.19417E+03, 0.2993945335481E+02, 0.1000000000000E+02, 0.8838395605553E+02, 0.1000000000000E+01, 0.1755857615093E+01, 0.3120000000000E+01, 0.1285160977881E+01, 0.3120000000000E+01, 0.2756857944930E+03,-0.4986399018858E+01, 0.3760000000000E+01
 0.19425E+03, 0.2993950265190E+02, 0.1000000000000E+02, 0.8838438416998E+02, 0.1000000000000E+01, 0.1755933411941E+01, 0.3120000000000E+01, 0.1285054686833E+01, 0.3120000000000E+01, 0.2756871308012E+03,-0.4984947692273E+01, 0.3760000000000E+01
 0.19432E+03, 0.2993955195013E+02, 0.1000000000000E+02, 0.8838481227393E+02, 0.1000000000000E+01, 0.1756009208858E+01, 0.3120000000000E+01, 0.1284948395669E+01, 0.3120000000000E+01, 0.2756884670773E+03,-0.4983496423935E+01, 0.3760000000000E+01
 0.19440E+03, 0.2993960124912E+02, 0.1000000000000E+02, 0.8838524035404E+02, 0.1000000000000E+01, 0.1756085005856E+01, 0.3120000000000E+01, 0.1284842104407E+01, 0.3120000000000E+01, 0.2756898032790E+03,-0.4982045332652E+01, 0.3760000000000E+01
 0.19447E+03, 0.2993965054925E+02, 0.1000000000000E+02, 0.8838566842367E+02, 0.1000000000000E+01, 0.1756160802923E+01, 0.3120000000000E+01, 0.1284735813028E+01, 0.3120000000000E+01, 0.2756911394485E+03,-0.4980594297432E+01, 0.3760000000000E+01
 0.19455E+03, 0.2993969985015E+02, 0.1000000000000E+02, 0.8838609647191E+02, 0.1000000000000E+01, 0.1756236600070E+01, 0.3120000000000E+01, 0.1284629521552E+01, 0.3120000000000E+01, 0.2756924755512E+03,-0.4979143436967E+01, 0.3760000000000E+01
 0.19462E+03, 0.2993974915219E+02, 0.1000000000000E+02, 0.8838652450945E+02, 0.1000000000000E+01, 0.1756312397287E+01, 0.3120000000000E+01, 0.1284523229959E+01, 0.3120000000000E+01, 0.2756938116213E+03,-0.4977692634190E+01, 0.3760000000000E+01
 0.19470E+03, 0.2993979845499E+02, 0.1000000000000E+02, 0.8838695252208E+02, 0.1000000000000E+01, 0.1756388194583E+01, 0.3120000000000E+01, 0.1284416938269E+01, 0.3120000000000E+01, 0.2756951476135E+03,-0.4976242008246E+01, 0.3760000000000E+01
 0.19477E+03, 0.2993984775893E+02, 0.1000000000000E+02, 0.8838738052523E+02, 0.1000000000000E+01, 0.1756463991950E+01, 0.3120000000000E+01, 0.1284310646462E+01, 0.3120000000000E+01, 0.2756964835768E+03,-0.4974791440798E+01, 0.3760000000000E+01
 0.19485E+03, 0.2993989706364E+02, 0.1000000000000E+02, 0.8838780850898E+02, 0.1000000000000E+01, 0.1756539789395E+01, 0.3120000000000E+01, 0.1284204354557E+01, 0.3120000000000E+01, 0.2756978194795E+03,-0.4973341042529E+01, 0.3760000000000E+01
 0.19492E+03, 0.2993994636949E+02, 0.1000000000000E+02, 0.8838823647885E+02, 0.1000000000000E+01, 0.1756615586911E+01, 0.3120000000000E+01, 0.1284098062535E+01, 0.3120000000000E+01, 0.2756991553396E+03,-0.4971890706089E+01, 0.3760000000000E+01
 0.19500E+03, 0.2993999567610E+02, 0.1000000000000E+02, 0.8838866442685E+02, 0.1000000000000E+01, 0.1756691384507E+01, 0.3120000000000E+01, 0.1283991770415E+01, 0.3120000000000E+01, 0.2757004911312E+03,-0.4970440544779E+01, 0.3760000000000E+01
 0.19507E+03, 0.2994004498385E+02, 0.1000000000000E+02, 0.8838909236303E+02, 0.1000000000000E+01, 0.1756767182171E+01, 0.3120000000000E+01, 0.1283885478178E+01, 0.3120000000000E+01, 0.2757018268867E+03,-0.4968990441410E+01, 0.3760000000000E+01
 0.19515E+03, 0.2994009429237E+02, 0.1000000000000E+02, 0.8838952027898E+02, 0.1000000000000E+01, 0.1756842979916E+01, 0.3120000000000E+01, 0.1283779185843E+01, 0.3120000000000E+01, 0.2757031625789E+03,-0.4967540510229E+01, 0.3760000000000E+01
 0.19522E+03, 0.2994014360203E+02, 0.1000000000000E+02, 0.8838994818224E+02, 0.1000000000000E+01, 0.1756918777730E+01, 0.3120000000000E+01, 0.1283672893390E+01, 0.3120000000000E+01, 0.2757044982321E+03,-0.4966090638706E+01, 0.3760000000000E+01
 0.19530E+03, 0.2994019291245E+02, 0.1000000000000E+02, 0.8839037606209E+02, 0.1000000000000E+01, 0.1756994575624E+01, 0.3120000000000E+01, 0.1283566600840E+01, 0.3120000000000E+01, 0.2757058338124E+03,-0.4964640945389E+01, 0.3760000000000E+01
 0.19537E+03, 0.2994024222402E+02, 0.1000000000000E+02, 0.8839080393278E+02, 0.1000000000000E+01, 0.1757070373586E+01, 0.3120000000000E+01, 0.1283460308172E+01, 0.3120000000000E+01, 0.2757071693646E+03,-0.4963191305363E+01, 0.3760000000000E+01
 0.19545E+03, 0.2994029153635E+02, 0.1000000000000E+02, 0.8839123177805E+02, 0.1000000000000E+01, 0.1757146171629E+01, 0.3120000000000E+01, 0.1283354015407E+01, 0.3120000000000E+01, 0.2757085048375E+03,-0.4961741844765E+01, 0.3760000000000E+01
 0.19552E+03, 0.2994034084981E+02, 0.1000000000000E+02, 0.8839165961610E+02, 0.1000000000000E+01, 0.1757221969740E+01, 0.3120000000000E+01, 0.1283247722523E+01, 0.3120000000000E+01, 0.2757098402884E+03,-0.4960292438069E+01, 0.3760000000000E+01
 0.19560E+03, 0.2994039016405E+02, 0.1000000000000E+02, 0.8839208743085E+02, 0.1000000000000E+01, 0.1757297767931E+01, 0.3120000000000E+01, 0.1283141429542E+01, 0.3120000000000E+01, 0.2757111756665E+03,-0.4958843206264E+01, 0.3760000000000E+01
 0.19567E+03, 0.2994043947942E+02, 0.1000000000000E+02, 0.8839251523240E+02, 0.1000000000000E+01, 0.1757373566192E+01, 0.3120000000000E+01, 0.1283035136443E+01, 0.3120000000000E+01, 0.2757125110042E+03,-0.4957394035293E+01, 0.3760000000000E+01
 0.19575E+03, 0.2994048879557E+02, 0.1000000000000E+02, 0.8839294301350E+02, 0.1000000000000E+01, 0.1757449364531E+01, 0.3120000000000E+01, 0.1282928843246E+01, 0.3120000000000E+01, 0.2757138462779E+03,-0.4955945037359E+01, 0.3760000000000E+01
 0.19582E+03, 0.2994053811284E+02, 0.1000000000000E+02, 0.8839337078317E+02, 0.1000000000000E+01, 0.1757525162940E+01, 0.3120000000000E+01, 0.1282822549931E+01, 0.3120000000000E+01, 0.2757151815167E+03,-0.4954496094861E+01, 0.3760000000000E+01
 0.19590E+03, 0.2994058743089E+02, 0.1000000000000E+02, 0.8839379853450E+02, 0.1000000000000E+01, 0.1757600961428E+01, 0.3120000000000E+01, 0.1282716256517E+01, 0.3120000000000E+01, 0.2757165166980E+03,-0.4953047323692E+01, 0.3760000000000E+01
 0.19597E+03, 0.2994063675008E+02, 0.1000000000000E+02, 0.8839422627074E+02, 0.1000000000000E+01, 0.1757676759986E+01, 0.3120000000000E+01, 0.1282609962986E+01, 0.3120000000000E+01, 0.2757178518331E+03,-0.4951598614789E+01, 0.3760000000000E+01
 0.19605E+03, 0.2994068607003E+02, 0.1000000000000E+02, 0.8839465398276E+02, 0.1000000000000E+01, 0.1757752558622E+01, 0.3120000000000E+01, 0.1282503669356E+01, 0.3120000000000E+01, 0.2757191868922E+03,-0.4950150085048E+01, 0.3760000000000E+01
 0.19612E+03, 0.2994073539112E+02, 0.1000000000000E+02, 0.8839508168571E+02, 0.1000000000000E+01, 0.1757828357328E+01, 0.3120000000000E+01, 0.1282397375608E+01, 0.3120000000000E+01, 0.2757205219239E+03,-0.4948701609244E+01, 0.3760000000000E+01
 0.19620E+03, 0.2994078471298E+02, 0.1000000000000E+02, 0.8839550936838E+02, 0.1000000000000E+01, 0.1757904156112E+01, 0.3120000000000E+01, 0.1282291081762E+01, 0.3120000000000E+01, 0.2757218568921E+03,-0.4947253305951E+01, 0.3760000000000E+01
 0.19627E+03, 0.2994083403598E+02, 0.1000000000000E+02, 0.8839593703600E+02, 0.1000000000000E+01, 0.1757979954966E+01, 0.3120000000000E+01, 0.1282184787797E+01, 0.3120000000000E+01, 0.2757231918141E+03,-0.4945805061713E+01, 0.3760000000000E+01
 0.19635E+03, 0.2994088335974E+02, 0.1000000000000E+02, 0.8839636468545E+02, 0.1000000000000E+01, 0.1758055753898E+01, 0.3120000000000E+01, 0.1282078493734E+01, 0.3120000000000E+01, 0.2757245266792E+03,-0.4944356993699E+01, 0.3760000000000E+01
 0.19642E+03, 0.2994093268465E+02, 0.1000000000000E+02, 0.8839679232026E+02, 0.1000000000000E+01, 0.1758131552900E+01, 0.3120000000000E+01, 0.1281972199552E+01, 0.3120000000000E+01, 0.2757258614994E+03,-0.4942908979555E+01, 0.3760000000000E+01
 0.19650E+03, 0.2994098201032E+02, 0.1000000000000E+02, 0.8839721993501E+02, 0.1000000000000E+01, 0.1758207351980E+01, 0.3120000000000E+01, 0.1281865905272E+01, 0.3120000000000E+01, 0.2757271962568E+03,-0.4941461143455E+01, 0.3760000000000E+01
 0.19657E+03, 0.2994103133713E+02, 0.1000000000000E+02, 0.8839764753769E+02, 0.1000000000000E+01, 0.1758283151130E+01, 0.3120000000000E+01, 0.1281759610874E+01, 0.3120000000000E+01, 0.2757285309772E+03,-0.4940013363724E+01, 0.3760000000000E+01
 0.19665E+03, 0.2994108066471E+02, 0.1000000000000E+02, 0.8839807512029E+02, 0.1000000000000E+01, 0.1758358950358E+01, 0.3120000000000E+01, 0.1281653316376E+01, 0.3120000000000E+01, 0.2757298656349E+03,-0.4938565754902E+01, 0.3760000000000E+01
 0.19672E+03, 0.2994112999342E+02, 0.1000000000000E+02, 0.8839850269008E+02, 0.1000000000000E+01, 0.1758434749655E+01, 0.3120000000000E+01, 0.1281547021760E+01, 0.3120000000000E+01, 0.2757312002532E+03,-0.4937118205907E+01, 0.3760000000000E+01
 0.19680E+03, 0.2994117932291E+02, 0.1000000000000E+02, 0.8839893023891E+02, 0.1000000000000E+01, 0.1758510549031E+01, 0.3120000000000E+01, 0.1281440727045E+01, 0.3120000000000E+01, 0.2757325348061E+03,-0.4935670831311E+01, 0.3760000000000E+01
 0.19687E+03, 0.2994122865353E+02, 0.1000000000000E+02, 0.8839935777253E+02, 0.1000000000000E+01, 0.1758586348476E+01, 0.3120000000000E+01, 0.1281334432211E+01, 0.3120000000000E+01, 0.2757338693121E+03,-0.4934223516302E+01, 0.3760000000000E+01
 0.19695E+03, 0.2994127798492E+02, 0.1000000000000E+02, 0.8839978528809E+02, 0.1000000000000E+01, 0.1758662147999E+01, 0.3120000000000E+01, 0.1281228137279E+01, 0.3120000000000E+01, 0.2757352037618E+03,-0.4932776374753E+01, 0.3760000000000E+01
 0.19702E+03, 0.2994132731745E+02, 0.1000000000000E+02, 0.8840021279217E+02, 0.1000000000000E+01, 0.1758737947591E+01, 0.3120000000000E+01, 0.1281121842227E+01, 0.3120000000000E+01, 0.2757365381761E+03,-0.4931329287758E+01, 0.3760000000000E+01
 0.19710E+03, 0.2994137665075E+02, 0.1000000000000E+02, 0.8840064027455E+02, 0.1000000000000E+01, 0.1758813747262E+01, 0.3120000000000E+01, 0.1281015547077E+01, 0.3120000000000E+01, 0.2757378725227E+03,-0.4929882375770E+01, 0.3760000000000E+01
 0.19717E+03, 0.2994142598518E+02, 0.1000000000000E+02, 0.8840106774371E+02, 0.1000000000000E+01, 0.1758889547001E+01, 0.3120000000000E+01, 0.1280909251807E+01, 0.3120000000000E+01, 0.2757392068288E+03,-0.4928435523058E+01, 0.3760000000000E+01
 0.19725E+03, 0.2994147532039E+02, 0.1000000000000E+02, 0.8840149519086E+02, 0.1000000000000E+01, 0.1758965346819E+01, 0.3120000000000E+01, 0.1280802956438E+01, 0.3120000000000E+01, 0.2757405410659E+03,-0.4926988844784E+01, 0.3760000000000E+01
 0.19732E+03, 0.2994152465673E+02, 0.1000000000000E+02, 0.8840192262653E+02, 0.1000000000000E+01, 0.1759041146706E+01, 0.3120000000000E+01, 0.1280696660951E+01, 0.3120000000000E+01, 0.2757418752680E+03,-0.4925542224662E+01, 0.3760000000000E+01
 0.19740E+03, 0.2994157399384E+02, 0.1000000000000E+02, 0.8840235004164E+02, 0.1000000000000E+01, 0.1759116946671E+01, 0.3120000000000E+01, 0.1280590365364E+01, 0.3120000000000E+01, 0.2757432094057E+03,-0.4924095776008E+01, 0.3760000000000E+01
 0.19747E+03, 0.2994162333209E+02, 0.1000000000000E+02, 0.8840277744475E+02, 0.1000000000000E+01, 0.1759192746705E+01, 0.3120000000000E+01, 0.1280484069657E+01, 0.3120000000000E+01, 0.2757445435067E+03,-0.4922649384633E+01, 0.3760000000000E+01
 0.19755E+03, 0.2994167267111E+02, 0.1000000000000E+02, 0.8840320482574E+02, 0.1000000000000E+01, 0.1759268546817E+01, 0.3120000000000E+01, 0.1280377773852E+01, 0.3120000000000E+01, 0.2757458775387E+03,-0.4921203169472E+01, 0.3760000000000E+01
 0.19762E+03, 0.2994172201126E+02, 0.1000000000000E+02, 0.8840363219543E+02, 0.1000000000000E+01, 0.1759344346997E+01, 0.3120000000000E+01, 0.1280271477927E+01, 0.3120000000000E+01, 0.2757472115359E+03,-0.4919757009788E+01, 0.3760000000000E+01
 0.19770E+03, 0.2994177135219E+02, 0.1000000000000E+02, 0.8840405954531E+02, 0.1000000000000E+01, 0.1759420147256E+01, 0.3120000000000E+01, 0.1280165181902E+01, 0.3120000000000E+01, 0.2757485454712E+03,-0.4918311022653E+01, 0.3760000000000E+01
 0.19777E+03, 0.2994182069425E+02, 0.1000000000000E+02, 0.8840448688044E+02, 0.1000000000000E+01, 0.1759495947583E+01, 0.3120000000000E+01, 0.1280058885759E+01, 0.3120000000000E+01, 0.2757498793612E+03,-0.4916865094381E+01, 0.3760000000000E+01
 0.19785E+03, 0.2994187003709E+02, 0.1000000000000E+02, 0.8840491419408E+02, 0.1000000000000E+01, 0.1759571747989E+01, 0.3120000000000E+01, 0.1279952589515E+01, 0.3120000000000E+01, 0.2757512131840E+03,-0.4915419345338E+01, 0.3760000000000E+01
 0.19792E+03, 0.2994191938106E+02, 0.1000000000000E+02, 0.8840534149650E+02, 0.1000000000000E+01, 0.1759647548463E+01, 0.3120000000000E+01, 0.1279846293153E+01, 0.3120000000000E+01, 0.2757525469724E+03,-0.4913973649504E+01, 0.3760000000000E+01
 0.19800E+03, 0.2994196872580E+02, 0.1000000000000E+02, 0.8840576878043E+02, 0.1000000000000E+01, 0.1759723349014E+01, 0.3120000000000E+01, 0.1279739996690E+01, 0.3120000000000E+01, 0.2757538807031E+03,-0.4912528123785E+01, 0.3760000000000E+01
 0.19807E+03, 0.2994201807168E+02, 0.1000000000000E+02, 0.8840619604767E+02, 0.1000000000000E+01, 0.1759799149635E+01, 0.3120000000000E+01, 0.1279633700108E+01, 0.3120000000000E+01, 0.2757552143822E+03,-0.4911082660789E+01, 0.3760000000000E+01
 0.19815E+03, 0.2994206741833E+02, 0.1000000000000E+02, 0.8840662329704E+02, 0.1000000000000E+01, 0.1759874950333E+01, 0.3120000000000E+01, 0.1279527403426E+01, 0.3120000000000E+01, 0.2757565480056E+03,-0.4909637367398E+01, 0.3760000000000E+01
 0.19822E+03, 0.2994211676611E+02, 0.1000000000000E+02, 0.8840705053624E+02, 0.1000000000000E+01, 0.1759950751100E+01, 0.3120000000000E+01, 0.1279421106624E+01, 0.3120000000000E+01, 0.2757578815979E+03,-0.4908192130039E+01, 0.3760000000000E+01
 0.19830E+03, 0.2994216611467E+02, 0.1000000000000E+02, 0.8840747774943E+02, 0.1000000000000E+01, 0.1760026551944E+01, 0.3120000000000E+01, 0.1279314809722E+01, 0.3120000000000E+01, 0.2757592151089E+03,-0.4906747069965E+01, 0.3760000000000E+01
 0.19837E+03, 0.2994221546436E+02, 0.1000000000000E+02, 0.8840790495319E+02, 0.1000000000000E+01, 0.1760102352857E+01, 0.3120000000000E+01, 0.1279208512700E+01, 0.3120000000000E+01, 0.2757605485910E+03,-0.4905302067410E+01, 0.3760000000000E+01
 0.19845E+03, 0.2994226481482E+02, 0.1000000000000E+02, 0.8840833213332E+02, 0.1000000000000E+01, 0.1760178153848E+01, 0.3120000000000E+01, 0.1279102215578E+01, 0.3120000000000E+01, 0.2757618819994E+03,-0.4903857238732E+01, 0.3760000000000E+01
 0.19852E+03, 0.2994231416642E+02, 0.1000000000000E+02, 0.8840875930484E+02, 0.1000000000000E+01, 0.1760253954907E+01, 0.3120000000000E+01, 0.1278995918337E+01, 0.3120000000000E+01, 0.2757632153816E+03,-0.4902412465796E+01, 0.3760000000000E+01
 0.19860E+03, 0.2994236351879E+02, 0.1000000000000E+02, 0.8840918645265E+02, 0.1000000000000E+01, 0.1760329756044E+01, 0.3120000000000E+01, 0.1278889620995E+01, 0.3120000000000E+01, 0.2757645486896E+03,-0.4900967865717E+01, 0.3760000000000E+01
 0.19867E+03, 0.2994241287230E+02, 0.1000000000000E+02, 0.8840961359134E+02, 0.1000000000000E+01, 0.1760405557249E+01, 0.3120000000000E+01, 0.1278783323533E+01, 0.3120000000000E+01, 0.2757658819699E+03,-0.4899523323554E+01, 0.3760000000000E+01
 0.19875E+03, 0.2994246222658E+02, 0.1000000000000E+02, 0.8841004070384E+02, 0.1000000000000E+01, 0.1760481358531E+01, 0.3120000000000E+01, 0.1278677025971E+01, 0.3120000000000E+01, 0.2757672151683E+03,-0.4898078956717E+01, 0.3760000000000E+01
 0.19882E+03, 0.2994251158200E+02, 0.1000000000000E+02, 0.8841046780686E+02, 0.1000000000000E+01, 0.1760557159882E+01, 0.3120000000000E+01, 0.1278570728289E+01, 0.3120000000000E+01, 0.2757685483377E+03,-0.4896634648750E+01, 0.3760000000000E+01
 0.19890E+03, 0.2994256093818E+02, 0.1000000000000E+02, 0.8841089488966E+02, 0.1000000000000E+01, 0.1760632961310E+01, 0.3120000000000E+01, 0.1278464430506E+01, 0.3120000000000E+01, 0.2757698814440E+03,-0.4895190507771E+01, 0.3760000000000E+01
 0.19897E+03, 0.2994261029551E+02, 0.1000000000000E+02, 0.8841132195941E+02, 0.1000000000000E+01, 0.1760708762807E+01, 0.3120000000000E+01, 0.1278358132603E+01, 0.3120000000000E+01, 0.2757712145102E+03,-0.4893746428505E+01, 0.3760000000000E+01
 0.19905E+03, 0.2994265965360E+02, 0.1000000000000E+02, 0.8841174900775E+02, 0.1000000000000E+01, 0.1760784564381E+01, 0.3120000000000E+01, 0.1278251834599E+01, 0.3120000000000E+01, 0.2757725475095E+03,-0.4892302520694E+01, 0.3760000000000E+01
 0.19912E+03, 0.2994270901283E+02, 0.1000000000000E+02, 0.8841217604437E+02, 0.1000000000000E+01, 0.1760860366022E+01, 0.3120000000000E+01, 0.1278145536476E+01, 0.3120000000000E+01, 0.2757738804728E+03,-0.4890858673197E+01, 0.3760000000000E+01
 0.19920E+03, 0.2994275837284E+02, 0.1000000000000E+02, 0.8841260305863E+02, 0.1000000000000E+01, 0.1760936167742E+01, 0.3120000000000E+01, 0.1278039238251E+01, 0.3120000000000E+01, 0.2757752133663E+03,-0.4889414997068E+01, 0.3760000000000E+01
 0.19927E+03, 0.2994280773398E+02, 0.1000000000000E+02, 0.8841303006269E+02, 0.1000000000000E+01, 0.1761011969529E+01, 0.3120000000000E+01, 0.1277932939907E+01, 0.3120000000000E+01, 0.2757765462286E+03,-0.4887971379176E+01, 0.3760000000000E+01
 0.19935E+03, 0.2994285709589E+02, 0.1000000000000E+02, 0.8841345704400E+02, 0.1000000000000E+01, 0.1761087771393E+01, 0.3120000000000E+01, 0.1277826641461E+01, 0.3120000000000E+01, 0.2757778790197E+03,-0.4886527933043E+01, 0.3760000000000E+01
 0.19942E+03, 0.2994290645894E+02, 0.1000000000000E+02, 0.8841388401776E+02, 0.1000000000000E+01, 0.1761163573325E+01, 0.3120000000000E+01, 0.1277720342895E+01, 0.3120000000000E+01, 0.2757792117880E+03,-0.4885084539879E+01, 0.3760000000000E+01
 0.19950E+03, 0.2994295582276E+02, 0.1000000000000E+02, 0.8841431096657E+02, 0.1000000000000E+01, 0.1761239375335E+01, 0.3120000000000E+01, 0.1277614044227E+01, 0.3120000000000E+01, 0.2757805444783E+03,-0.4883641323322E+01, 0.3760000000000E+01
 0.19957E+03, 0.2994300518772E+02, 0.1000000000000E+02, 0.8841473790410E+02, 0.1000000000000E+01, 0.1761315177413E+01, 0.3120000000000E+01, 0.1277507745440E+01, 0.3120000000000E+01, 0.2757818771340E+03,-0.4882198163692E+01, 0.3760000000000E+01
 0.19965E+03, 0.2994305455345E+02, 0.1000000000000E+02, 0.8841516481762E+02, 0.1000000000000E+01, 0.1761390979568E+01, 0.3120000000000E+01, 0.1277401446550E+01, 0.3120000000000E+01, 0.2757832097147E+03,-0.4880755180075E+01, 0.3760000000000E+01
 0.19972E+03, 0.2994310392031E+02, 0.1000000000000E+02, 0.8841559172354E+02, 0.1000000000000E+01, 0.1761466781791E+01, 0.3120000000000E+01, 0.1277295147541E+01, 0.3120000000000E+01, 0.2757845422724E+03,-0.4879312252112E+01, 0.3760000000000E+01
 0.19980E+03, 0.2994315328795E+02, 0.1000000000000E+02, 0.8841601860626E+02, 0.1000000000000E+01, 0.1761542584090E+01, 0.3120000000000E+01, 0.1277188848430E+01, 0.3120000000000E+01, 0.2757858747575E+03,-0.4877869493539E+01, 0.3760000000000E+01
 0.19987E+03, 0.2994320265672E+02, 0.1000000000000E+02, 0.8841644547702E+02, 0.1000000000000E+01, 0.1761618386458E+01, 0.3120000000000E+01, 0.1277082549198E+01, 0.3120000000000E+01, 0.2757872072059E+03,-0.4876426796834E+01, 0.3760000000000E+01
 0.19995E+03, 0.2994325202627E+02, 0.1000000000000E+02, 0.8841687232590E+02, 0.1000000000000E+01, 0.1761694188902E+01, 0.3120000000000E+01, 0.1276976249865E+01, 0.3120000000000E+01, 0.2757885395860E+03,-0.4874984271214E+01, 0.3760000000000E+01
 0.20002E+03, 0.2994330139695E+02, 0.1000000000000E+02, 0.8841729916264E+02, 0.1000000000000E+01, 0.1761769991415E+01, 0.3120000000000E+01, 0.1276869950411E+01, 0.3120000000000E+01, 0.2757898719288E+03,-0.4873541802916E+01, 0.3760000000000E+01
 0.20010E+03, 0.2994335076841E+02, 0.1000000000000E+02, 0.8841772597799E+02, 0.1000000000000E+01, 0.1761845794004E+01, 0.3120000000000E+01, 0.1276763650856E+01, 0.3120000000000E+01, 0.2757912042047E+03,-0.4872099509262E+01, 0.3760000000000E+01
 0.20017E+03, 0.2994340014100E+02, 0.1000000000000E+02, 0.8841815277953E+02, 0.1000000000000E+01, 0.1761921596660E+01, 0.3120000000000E+01, 0.1276657351179E+01, 0.3120000000000E+01, 0.2757925364383E+03,-0.4870657274122E+01, 0.3760000000000E+01
 0.20025E+03, 0.2994344951437E+02, 0.1000000000000E+02, 0.8841857956605E+02, 0.1000000000000E+01, 0.1761997399394E+01, 0.3120000000000E+01, 0.1276551051402E+01, 0.3120000000000E+01, 0.2757938686248E+03,-0.4869215205918E+01, 0.3760000000000E+01
 0.20032E+03, 0.2994349888887E+02, 0.1000000000000E+02, 0.8841900633591E+02, 0.1000000000000E+01, 0.1762073202195E+01, 0.3120000000000E+01, 0.1276444751503E+01, 0.3120000000000E+01, 0.2757952007600E+03,-0.4867773195434E+01, 0.3760000000000E+01
 0.20040E+03, 0.2994354826415E+02, 0.1000000000000E+02, 0.8841943308648E+02, 0.1000000000000E+01, 0.1762149005073E+01, 0.3120000000000E+01, 0.1276338451502E+01, 0.3120000000000E+01, 0.2757965328349E+03,-0.4866331361055E+01, 0.3760000000000E+01
 0.20047E+03, 0.2994359764055E+02, 0.1000000000000E+02, 0.8841985982328E+02, 0.1000000000000E+01, 0.1762224808018E+01, 0.3120000000000E+01, 0.1276232151380E+01, 0.3120000000000E+01, 0.2757978648674E+03,-0.4864889582614E+01, 0.3760000000000E+01
 0.20055E+03, 0.2994364701774E+02, 0.1000000000000E+02, 0.8842028653837E+02, 0.1000000000000E+01, 0.1762300611041E+01, 0.3120000000000E+01, 0.1276125851156E+01, 0.3120000000000E+01, 0.2757991968320E+03,-0.4863447977484E+01, 0.3760000000000E+01
 0.20062E+03, 0.2994369639606E+02, 0.1000000000000E+02, 0.8842071324391E+02, 0.1000000000000E+01, 0.1762376414130E+01, 0.3120000000000E+01, 0.1276019550811E+01, 0.3120000000000E+01, 0.2758005287677E+03,-0.4862006428016E+01, 0.3760000000000E+01
 0.20070E+03, 0.2994374577515E+02, 0.1000000000000E+02, 0.8842113992697E+02, 0.1000000000000E+01, 0.1762452217297E+01, 0.3120000000000E+01, 0.1275913250364E+01, 0.3120000000000E+01, 0.2758018606328E+03,-0.4860565050249E+01, 0.3760000000000E+01
 0.20077E+03, 0.2994379515538E+02, 0.1000000000000E+02, 0.8842156659796E+02, 0.1000000000000E+01, 0.1762528020530E+01, 0.3120000000000E+01, 0.1275806949796E+01, 0.3120000000000E+01, 0.2758031924611E+03,-0.4859123733041E+01, 0.3760000000000E+01
 0.20085E+03, 0.2994384453639E+02, 0.1000000000000E+02, 0.8842199324582E+02, 0.1000000000000E+01, 0.1762603823840E+01, 0.3120000000000E+01, 0.1275700649125E+01, 0.3120000000000E+01, 0.2758045242170E+03,-0.4857682586858E+01, 0.3760000000000E+01
 0.20092E+03, 0.2994389391852E+02, 0.1000000000000E+02, 0.8842241988635E+02, 0.1000000000000E+01, 0.1762679627218E+01, 0.3120000000000E+01, 0.1275594348334E+01, 0.3120000000000E+01, 0.2758058559508E+03,-0.4856241495773E+01, 0.3760000000000E+01
 0.20100E+03, 0.2994394330144E+02, 0.1000000000000E+02, 0.8842284650077E+02, 0.1000000000000E+01, 0.1762755430672E+01, 0.3120000000000E+01, 0.1275488047439E+01, 0.3120000000000E+01, 0.2758071876028E+03,-0.4854800580088E+01, 0.3760000000000E+01
 0.20107E+03, 0.2994399268549E+02, 0.1000000000000E+02, 0.8842327310971E+02, 0.1000000000000E+01, 0.1762831234193E+01, 0.3120000000000E+01, 0.1275381746424E+01, 0.3120000000000E+01, 0.2758085192384E+03,-0.4853359715477E+01, 0.3760000000000E+01
 0.20115E+03, 0.2994404207031E+02, 0.1000000000000E+02, 0.8842369969035E+02, 0.1000000000000E+01, 0.1762907037791E+01, 0.3120000000000E+01, 0.1275275445305E+01, 0.3120000000000E+01, 0.2758098507856E+03,-0.4851919028942E+01, 0.3760000000000E+01
 0.20122E+03, 0.2994409145627E+02, 0.1000000000000E+02, 0.8842412626359E+02, 0.1000000000000E+01, 0.1762982841456E+01, 0.3120000000000E+01, 0.1275169144065E+01, 0.3120000000000E+01, 0.2758111823104E+03,-0.4850478397459E+01, 0.3760000000000E+01
 0.20130E+03, 0.2994414084300E+02, 0.1000000000000E+02, 0.8842455281388E+02, 0.1000000000000E+01, 0.1763058645197E+01, 0.3120000000000E+01, 0.1275062842723E+01, 0.3120000000000E+01, 0.2758125137634E+03,-0.4849037938554E+01, 0.3760000000000E+01
 0.20137E+03, 0.2994419023087E+02, 0.1000000000000E+02, 0.8842497935157E+02, 0.1000000000000E+01, 0.1763134449005E+01, 0.3120000000000E+01, 0.1274956541259E+01, 0.3120000000000E+01, 0.2758138451777E+03,-0.4847597538403E+01, 0.3760000000000E+01
 0.20145E+03, 0.2994423961951E+02, 0.1000000000000E+02, 0.8842540586699E+02, 0.1000000000000E+01, 0.1763210252890E+01, 0.3120000000000E+01, 0.1274850239692E+01, 0.3120000000000E+01, 0.2758151765226E+03,-0.4846157310658E+01, 0.3760000000000E+01
 0.20152E+03, 0.2994428900929E+02, 0.1000000000000E+02, 0.8842583237351E+02, 0.1000000000000E+01, 0.1763286056842E+01, 0.3120000000000E+01, 0.1274743938004E+01, 0.3120000000000E+01, 0.2758165078401E+03,-0.4844717137693E+01, 0.3760000000000E+01
 0.20160E+03, 0.2994433839985E+02, 0.1000000000000E+02, 0.8842625885687E+02, 0.1000000000000E+01, 0.1763361860870E+01, 0.3120000000000E+01, 0.1274637636212E+01, 0.3120000000000E+01, 0.2758178390853E+03,-0.4843277137159E+01, 0.3760000000000E+01
 0.20167E+03, 0.2994438779153E+02, 0.1000000000000E+02, 0.8842668532905E+02, 0.1000000000000E+01, 0.1763437664965E+01, 0.3120000000000E+01, 0.1274531334299E+01, 0.3120000000000E+01, 0.2758191702963E+03,-0.4841837195146E+01, 0.3760000000000E+01
 0.20175E+03, 0.2994443718400E+02, 0.1000000000000E+02, 0.8842711178031E+02, 0.1000000000000E+01, 0.1763513469136E+01, 0.3120000000000E+01, 0.1274425032283E+01, 0.3120000000000E+01, 0.2758205014418E+03,-0.4840397423576E+01, 0.3760000000000E+01
 0.20182E+03, 0.2994448657760E+02, 0.1000000000000E+02, 0.8842753822086E+02, 0.1000000000000E+01, 0.1763589273374E+01, 0.3120000000000E+01, 0.1274318730145E+01, 0.3120000000000E+01, 0.2758218325546E+03,-0.4838957706256E+01, 0.3760000000000E+01
 0.20190E+03, 0.2994453597198E+02, 0.1000000000000E+02, 0.8842796463721E+02, 0.1000000000000E+01, 0.1763665077688E+01, 0.3120000000000E+01, 0.1274212427903E+01, 0.3120000000000E+01, 0.2758231635918E+03,-0.4837518165180E+01, 0.3760000000000E+01
 0.20197E+03, 0.2994458536748E+02, 0.1000000000000E+02, 0.8842839104173E+02, 0.1000000000000E+01, 0.1763740882069E+01, 0.3120000000000E+01, 0.1274106125540E+01, 0.3120000000000E+01, 0.2758244945926E+03,-0.4836078681435E+01, 0.3760000000000E+01
 0.20205E+03, 0.2994463476377E+02, 0.1000000000000E+02, 0.8842881742522E+02, 0.1000000000000E+01, 0.1763816686526E+01, 0.3120000000000E+01, 0.1273999823073E+01, 0.3120000000000E+01, 0.2758258255278E+03,-0.4834639368399E+01, 0.3760000000000E+01
 0.20212E+03, 0.2994468416119E+02, 0.1000000000000E+02, 0.8842924379924E+02, 0.1000000000000E+01, 0.1763892491050E+01, 0.3120000000000E+01, 0.1273893520485E+01, 0.3120000000000E+01, 0.2758271564339E+03,-0.4833200112306E+01, 0.3760000000000E+01
 0.20220E+03, 0.2994473355939E+02, 0.1000000000000E+02, 0.8842967015090E+02, 0.1000000000000E+01, 0.1763968295650E+01, 0.3120000000000E+01, 0.1273787217792E+01, 0.3120000000000E+01, 0.2758284872702E+03,-0.4831761025748E+01, 0.3760000000000E+01
 0.20227E+03, 0.2994478295872E+02, 0.1000000000000E+02, 0.8843009649095E+02, 0.1000000000000E+01, 0.1764044100317E+01, 0.3120000000000E+01, 0.1273680914978E+01, 0.3120000000000E+01, 0.2758298180710E+03,-0.4830321997329E+01, 0.3760000000000E+01
 0.20235E+03, 0.2994483235883E+02, 0.1000000000000E+02, 0.8843052280616E+02, 0.1000000000000E+01, 0.1764119905059E+01, 0.3120000000000E+01, 0.1273574612060E+01, 0.3120000000000E+01, 0.2758311487940E+03,-0.4828883143750E+01, 0.3760000000000E+01
 0.20242E+03, 0.2994488176007E+02, 0.1000000000000E+02, 0.8843094911131E+02, 0.1000000000000E+01, 0.1764195709868E+01, 0.3120000000000E+01, 0.1273468309020E+01, 0.3120000000000E+01, 0.2758324794863E+03,-0.4827444348891E+01, 0.3760000000000E+01
 0.20250E+03, 0.2994493116209E+02, 0.1000000000000E+02, 0.8843137539907E+02, 0.1000000000000E+01, 0.1764271514753E+01, 0.3120000000000E+01, 0.1273362005876E+01, 0.3120000000000E+01, 0.2758338101242E+03,-0.4826005717761E+01, 0.3760000000000E+01
 0.20257E+03, 0.2994498056524E+02, 0.1000000000000E+02, 0.8843180167186E+02, 0.1000000000000E+01, 0.1764347319704E+01, 0.3120000000000E+01, 0.1273255702610E+01, 0.3120000000000E+01, 0.2758351407160E+03,-0.4824567147893E+01, 0.3760000000000E+01
 0.20265E+03, 0.2994502996917E+02, 0.1000000000000E+02, 0.8843222792089E+02, 0.1000000000000E+01, 0.1764423124732E+01, 0.3120000000000E+01, 0.1273149399240E+01, 0.3120000000000E+01, 0.2758364712335E+03,-0.4823128752133E+01, 0.3760000000000E+01
 0.20272E+03, 0.2994507937424E+02, 0.1000000000000E+02, 0.8843265416071E+02, 0.1000000000000E+01, 0.1764498929825E+01, 0.3120000000000E+01, 0.1273043095747E+01, 0.3120000000000E+01, 0.2758378017231E+03,-0.4821690412240E+01, 0.3760000000000E+01
 0.20280E+03, 0.2994512878008E+02, 0.1000000000000E+02, 0.8843308037843E+02, 0.1000000000000E+01, 0.1764574734995E+01, 0.3120000000000E+01, 0.1272936792151E+01, 0.3120000000000E+01, 0.2758391321434E+03,-0.4820252243612E+01, 0.3760000000000E+01
 0.20287E+03, 0.2994517818705E+02, 0.1000000000000E+02, 0.8843350658704E+02, 0.1000000000000E+01, 0.1764650540230E+01, 0.3120000000000E+01, 0.1272830488432E+01, 0.3120000000000E+01, 0.2758404625361E+03,-0.4818814127378E+01, 0.3760000000000E+01
 0.20295E+03, 0.2994522759481E+02, 0.1000000000000E+02, 0.8843393277014E+02, 0.1000000000000E+01, 0.1764726345542E+01, 0.3120000000000E+01, 0.1272724184609E+01, 0.3120000000000E+01, 0.2758417928488E+03,-0.4817376187611E+01, 0.3760000000000E+01
 0.20302E+03, 0.2994527700369E+02, 0.1000000000000E+02, 0.8843435894639E+02, 0.1000000000000E+01, 0.1764802150920E+01, 0.3120000000000E+01, 0.1272617880663E+01, 0.3120000000000E+01, 0.2758431231410E+03,-0.4815938300974E+01, 0.3760000000000E+01
 0.20310E+03, 0.2994532641336E+02, 0.1000000000000E+02, 0.8843478509765E+02, 0.1000000000000E+01, 0.1764877956373E+01, 0.3120000000000E+01, 0.1272511576614E+01, 0.3120000000000E+01, 0.2758444533549E+03,-0.4814500587794E+01, 0.3760000000000E+01
 0.20317E+03, 0.2994537582416E+02, 0.1000000000000E+02, 0.8843521123635E+02, 0.1000000000000E+01, 0.1764953761893E+01, 0.3120000000000E+01, 0.1272405272441E+01, 0.3120000000000E+01, 0.2758457835304E+03,-0.4813062933557E+01, 0.3760000000000E+01
 0.20325E+03, 0.2994542523574E+02, 0.1000000000000E+02, 0.8843563735557E+02, 0.1000000000000E+01, 0.1765029567488E+01, 0.3120000000000E+01, 0.1272298968164E+01, 0.3120000000000E+01, 0.2758471136449E+03,-0.4811625448824E+01, 0.3760000000000E+01
 0.20332E+03, 0.2994547464845E+02, 0.1000000000000E+02, 0.8843606346342E+02, 0.1000000000000E+01, 0.1765105373150E+01, 0.3120000000000E+01, 0.1272192663764E+01, 0.3120000000000E+01, 0.2758484437246E+03,-0.4810188020201E+01, 0.3760000000000E+01
 0.20340E+03, 0.2994552406194E+02, 0.1000000000000E+02, 0.8843648954840E+02, 0.1000000000000E+01, 0.1765181178887E+01, 0.3120000000000E+01, 0.1272086359260E+01, 0.3120000000000E+01, 0.2758497737327E+03,-0.4808750763776E+01, 0.3760000000000E+01
 0.20347E+03, 0.2994557347656E+02, 0.1000000000000E+02, 0.8843691562348E+02, 0.1000000000000E+01, 0.1765256984690E+01, 0.3120000000000E+01, 0.1271980054632E+01, 0.3120000000000E+01, 0.2758511037106E+03,-0.4807313563117E+01, 0.3760000000000E+01
 0.20355E+03, 0.2994562289196E+02, 0.1000000000000E+02, 0.8843734167468E+02, 0.1000000000000E+01, 0.1765332790568E+01, 0.3120000000000E+01, 0.1271873749900E+01, 0.3120000000000E+01, 0.2758524336139E+03,-0.4805876534595E+01, 0.3760000000000E+01
 0.20362E+03, 0.2994567230850E+02, 0.1000000000000E+02, 0.8843776771426E+02, 0.1000000000000E+01, 0.1765408596513E+01, 0.3120000000000E+01, 0.1271767445045E+01, 0.3120000000000E+01, 0.2758537634815E+03,-0.4804439567588E+01, 0.3760000000000E+01
 0.20370E+03, 0.2994572172581E+02, 0.1000000000000E+02, 0.8843819373537E+02, 0.1000000000000E+01, 0.1765484402532E+01, 0.3120000000000E+01, 0.1271661140086E+01, 0.3120000000000E+01, 0.2758550932915E+03,-0.4803002765573E+01, 0.3760000000000E+01
 0.20377E+03, 0.2994577114426E+02, 0.1000000000000E+02, 0.8843861974305E+02, 0.1000000000000E+01, 0.1765560208618E+01, 0.3120000000000E+01, 0.1271554835003E+01, 0.3120000000000E+01, 0.2758564230599E+03,-0.4801566019591E+01, 0.3760000000000E+01
 0.20385E+03, 0.2994582056348E+02, 0.1000000000000E+02, 0.8843904573040E+02, 0.1000000000000E+01, 0.1765636014779E+01, 0.3120000000000E+01, 0.1271448529815E+01, 0.3120000000000E+01, 0.2758577527650E+03,-0.4800129446107E+01, 0.3760000000000E+01
 0.20392E+03, 0.2994586998384E+02, 0.1000000000000E+02, 0.8843947170516E+02, 0.1000000000000E+01, 0.1765711821007E+01, 0.3120000000000E+01, 0.1271342224504E+01, 0.3120000000000E+01, 0.2758590824314E+03,-0.4798692929591E+01, 0.3760000000000E+01
 0.20400E+03, 0.2994591940498E+02, 0.1000000000000E+02, 0.8843989765767E+02, 0.1000000000000E+01, 0.1765787627309E+01, 0.3120000000000E+01, 0.1271235919088E+01, 0.3120000000000E+01, 0.2758604120281E+03,-0.4797256585534E+01, 0.3760000000000E+01
 0.20407E+03, 0.2994596882725E+02, 0.1000000000000E+02, 0.8844032359869E+02, 0.1000000000000E+01, 0.1765863433677E+01, 0.3120000000000E+01, 0.1271129613548E+01, 0.3120000000000E+01, 0.2758617415897E+03,-0.4795820299429E+01, 0.3760000000000E+01
 0.20415E+03, 0.2994601825031E+02, 0.1000000000000E+02, 0.8844074951498E+02, 0.1000000000000E+01, 0.1765939240120E+01, 0.3120000000000E+01, 0.1271023307904E+01, 0.3120000000000E+01, 0.2758630710741E+03,-0.4794384186740E+01, 0.3760000000000E+01
 0.20422E+03, 0.2994606767449E+02, 0.1000000000000E+02, 0.8844117542515E+02, 0.1000000000000E+01, 0.1766015046629E+01, 0.3120000000000E+01, 0.1270917002136E+01, 0.3120000000000E+01, 0.2758644005398E+03,-0.4792948127339E+01, 0.3760000000000E+01
 0.20430E+03, 0.2994611709946E+02, 0.1000000000000E+02, 0.8844160131265E+02, 0.1000000000000E+01, 0.1766090853213E+01, 0.3120000000000E+01, 0.1270810696263E+01, 0.3120000000000E+01, 0.2758657299347E+03,-0.4791512235006E+01, 0.3760000000000E+01
 0.20437E+03, 0.2994616652555E+02, 0.1000000000000E+02, 0.8844202718776E+02, 0.1000000000000E+01, 0.1766166659863E+01, 0.3120000000000E+01, 0.1270704390266E+01, 0.3120000000000E+01, 0.2758670592916E+03,-0.4790076401635E+01, 0.3760000000000E+01
 0.20445E+03, 0.2994621595243E+02, 0.1000000000000E+02, 0.8844245304037E+02, 0.1000000000000E+01, 0.1766242466588E+01, 0.3120000000000E+01, 0.1270598084164E+01, 0.3120000000000E+01, 0.2758683885782E+03,-0.4788640742576E+01, 0.3760000000000E+01
 0.20452E+03, 0.2994626538044E+02, 0.1000000000000E+02, 0.8844287888398E+02, 0.1000000000000E+01, 0.1766318273379E+01, 0.3120000000000E+01, 0.1270491777938E+01, 0.3120000000000E+01, 0.2758697178373E+03,-0.4787205135999E+01, 0.3760000000000E+01
 0.20460E+03, 0.2994631480923E+02, 0.1000000000000E+02, 0.8844330470455E+02, 0.1000000000000E+01, 0.1766394080244E+01, 0.3120000000000E+01, 0.1270385471607E+01, 0.3120000000000E+01, 0.2758710470243E+03,-0.4785769701097E+01, 0.3760000000000E+01
 0.20467E+03, 0.2994636423916E+02, 0.1000000000000E+02, 0.8844373051334E+02, 0.1000000000000E+01, 0.1766469887175E+01, 0.3120000000000E+01, 0.1270279165152E+01, 0.3120000000000E+01, 0.2758723761752E+03,-0.4784334324676E+01, 0.3760000000000E+01
 0.20475E+03, 0.2994641366986E+02, 0.1000000000000E+02, 0.8844415630113E+02, 0.1000000000000E+01, 0.1766545694182E+01, 0.3120000000000E+01, 0.1270172858591E+01, 0.3120000000000E+01, 0.2758737052605E+03,-0.4782899117483E+01, 0.3760000000000E+01
 0.20482E+03, 0.2994646310170E+02, 0.1000000000000E+02, 0.8844458207470E+02, 0.1000000000000E+01, 0.1766621501253E+01, 0.3120000000000E+01, 0.1270066551906E+01, 0.3120000000000E+01, 0.2758750343020E+03,-0.4781463970486E+01, 0.3760000000000E+01
 0.20490E+03, 0.2994651253432E+02, 0.1000000000000E+02, 0.8844500782890E+02, 0.1000000000000E+01, 0.1766697308399E+01, 0.3120000000000E+01, 0.1269960245116E+01, 0.3120000000000E+01, 0.2758763632829E+03,-0.4780028992546E+01, 0.3760000000000E+01
 0.20497E+03, 0.2994656196807E+02, 0.1000000000000E+02, 0.8844543357065E+02, 0.1000000000000E+01, 0.1766773115611E+01, 0.3120000000000E+01, 0.1269853938202E+01, 0.3120000000000E+01, 0.2758776922257E+03,-0.4778594070693E+01, 0.3760000000000E+01
 0.20505E+03, 0.2994661140260E+02, 0.1000000000000E+02, 0.8844585928930E+02, 0.1000000000000E+01, 0.1766848922897E+01, 0.3120000000000E+01, 0.1269747631182E+01, 0.3120000000000E+01, 0.2758790210962E+03,-0.4777159321406E+01, 0.3760000000000E+01
 0.20512E+03, 0.2994666083826E+02, 0.1000000000000E+02, 0.8844628500132E+02, 0.1000000000000E+01, 0.1766924730249E+01, 0.3120000000000E+01, 0.1269641324038E+01, 0.3120000000000E+01, 0.2758803499466E+03,-0.4775724624597E+01, 0.3760000000000E+01
 0.20520E+03, 0.2994671027471E+02, 0.1000000000000E+02, 0.8844671069057E+02, 0.1000000000000E+01, 0.1767000537676E+01, 0.3120000000000E+01, 0.1269535016788E+01, 0.3120000000000E+01, 0.2758816787258E+03,-0.4774290096450E+01, 0.3760000000000E+01
 0.20527E+03, 0.2994675971228E+02, 0.1000000000000E+02, 0.8844713636444E+02, 0.1000000000000E+01, 0.1767076345168E+01, 0.3120000000000E+01, 0.1269428709414E+01, 0.3120000000000E+01, 0.2758830074576E+03,-0.4772855632035E+01, 0.3760000000000E+01
 0.20535E+03, 0.2994680915065E+02, 0.1000000000000E+02, 0.8844756202097E+02, 0.1000000000000E+01, 0.1767152152734E+01, 0.3120000000000E+01, 0.1269322401934E+01, 0.3120000000000E+01, 0.2758843361353E+03,-0.4771421334529E+01, 0.3760000000000E+01
 0.20542E+03, 0.2994685859014E+02, 0.1000000000000E+02, 0.8844798766456E+02, 0.1000000000000E+01, 0.1767227960366E+01, 0.3120000000000E+01, 0.1269216094329E+01, 0.3120000000000E+01, 0.2758856647731E+03,-0.4769987091383E+01, 0.3760000000000E+01
 0.20550E+03, 0.2994690803041E+02, 0.1000000000000E+02, 0.8844841328583E+02, 0.1000000000000E+01, 0.1767303768072E+01, 0.3120000000000E+01, 0.1269109786618E+01, 0.3120000000000E+01, 0.2758869933412E+03,-0.4768553022360E+01, 0.3760000000000E+01
 0.20557E+03, 0.2994695747182E+02, 0.1000000000000E+02, 0.8844883889682E+02, 0.1000000000000E+01, 0.1767379575844E+01, 0.3120000000000E+01, 0.1269003478782E+01, 0.3120000000000E+01, 0.2758883218778E+03,-0.4767119007147E+01, 0.3760000000000E+01
 0.20565E+03, 0.2994700691400E+02, 0.1000000000000E+02, 0.8844926448543E+02, 0.1000000000000E+01, 0.1767455383690E+01, 0.3120000000000E+01, 0.1268897170840E+01, 0.3120000000000E+01, 0.2758896503444E+03,-0.4765685162755E+01, 0.3760000000000E+01
 0.20572E+03, 0.2994705635732E+02, 0.1000000000000E+02, 0.8844969006009E+02, 0.1000000000000E+01, 0.1767531191601E+01, 0.3120000000000E+01, 0.1268790862774E+01, 0.3120000000000E+01, 0.2758909787682E+03,-0.4764251380560E+01, 0.3760000000000E+01
 0.20580E+03, 0.2994710580143E+02, 0.1000000000000E+02, 0.8845011561568E+02, 0.1000000000000E+01, 0.1767606999586E+01, 0.3120000000000E+01, 0.1268684554601E+01, 0.3120000000000E+01, 0.2758923071323E+03,-0.4762817765056E+01, 0.3760000000000E+01
 0.20587E+03, 0.2994715524666E+02, 0.1000000000000E+02, 0.8845054115888E+02, 0.1000000000000E+01, 0.1767682807637E+01, 0.3120000000000E+01, 0.1268578246304E+01, 0.3120000000000E+01, 0.2758936354583E+03,-0.4761384205572E+01, 0.3760000000000E+01
 0.20595E+03, 0.2994720469268E+02, 0.1000000000000E+02, 0.8845096668173E+02, 0.1000000000000E+01, 0.1767758615762E+01, 0.3120000000000E+01, 0.1268471937900E+01, 0.3120000000000E+01, 0.2758949637207E+03,-0.4759950816100E+01, 0.3760000000000E+01
 0.20602E+03, 0.2994725413983E+02, 0.1000000000000E+02, 0.8845139219359E+02, 0.1000000000000E+01, 0.1767834423952E+01, 0.3120000000000E+01, 0.1268365629371E+01, 0.3120000000000E+01, 0.2758962919494E+03,-0.4758517480936E+01, 0.3760000000000E+01
 0.20610E+03, 0.2994730358776E+02, 0.1000000000000E+02, 0.8845181768093E+02, 0.1000000000000E+01, 0.1767910232216E+01, 0.3120000000000E+01, 0.1268259320736E+01, 0.3120000000000E+01, 0.2758976201015E+03,-0.4757084321587E+01, 0.3760000000000E+01
 0.20617E+03, 0.2994735303682E+02, 0.1000000000000E+02, 0.8845224315982E+02, 0.1000000000000E+01, 0.1767986040545E+01, 0.3120000000000E+01, 0.1268153011976E+01, 0.3120000000000E+01, 0.2758989482279E+03,-0.4755651214229E+01, 0.3760000000000E+01
 0.20625E+03, 0.2994740248667E+02, 0.1000000000000E+02, 0.8845266861679E+02, 0.1000000000000E+01, 0.1768061848948E+01, 0.3120000000000E+01, 0.1268046703109E+01, 0.3120000000000E+01, 0.2759002762856E+03,-0.4754218275619E+01, 0.3760000000000E+01
 0.20632E+03, 0.2994745193765E+02, 0.1000000000000E+02, 0.8845309405947E+02, 0.1000000000000E+01, 0.1768137657417E+01, 0.3120000000000E+01, 0.1267940394116E+01, 0.3120000000000E+01, 0.2759016042995E+03,-0.4752785397969E+01, 0.3760000000000E+01
 0.20640E+03, 0.2994750138941E+02, 0.1000000000000E+02, 0.8845351948269E+02, 0.1000000000000E+01, 0.1768213465959E+01, 0.3120000000000E+01, 0.1267834085017E+01, 0.3120000000000E+01, 0.2759029322524E+03,-0.4751352689821E+01, 0.3760000000000E+01
 0.20647E+03, 0.2994755084230E+02, 0.1000000000000E+02, 0.8845394489428E+02, 0.1000000000000E+01, 0.1768289274566E+01, 0.3120000000000E+01, 0.1267727775793E+01, 0.3120000000000E+01, 0.2759042601696E+03,-0.4749920037018E+01, 0.3760000000000E+01
 0.20655E+03, 0.2994760029598E+02, 0.1000000000000E+02, 0.8845437028338E+02, 0.1000000000000E+01, 0.1768365083247E+01, 0.3120000000000E+01, 0.1267621466462E+01, 0.3120000000000E+01, 0.2759055880165E+03,-0.4748487555394E+01, 0.3760000000000E+01
 0.20662E+03, 0.2994764975079E+02, 0.1000000000000E+02, 0.8845479566140E+02, 0.1000000000000E+01, 0.1768440891993E+01, 0.3120000000000E+01, 0.1267515157006E+01, 0.3120000000000E+01, 0.2759069158296E+03,-0.4747055128372E+01, 0.3760000000000E+01
 0.20670E+03, 0.2994769920638E+02, 0.1000000000000E+02, 0.8845522101883E+02, 0.1000000000000E+01, 0.1768516700813E+01, 0.3120000000000E+01, 0.1267408847442E+01, 0.3120000000000E+01, 0.2759082435782E+03,-0.4745622871348E+01, 0.3760000000000E+01
 0.20677E+03, 0.2994774866311E+02, 0.1000000000000E+02, 0.8845564636614E+02, 0.1000000000000E+01, 0.1768592509698E+01, 0.3120000000000E+01, 0.1267302537753E+01, 0.3120000000000E+01, 0.2759095712959E+03,-0.4744190668829E+01, 0.3760000000000E+01
 0.20685E+03, 0.2994779812062E+02, 0.1000000000000E+02, 0.8845607168739E+02, 0.1000000000000E+01, 0.1768668318657E+01, 0.3120000000000E+01, 0.1267196227957E+01, 0.3120000000000E+01, 0.2759108989320E+03,-0.4742758642759E+01, 0.3760000000000E+01
 0.20692E+03, 0.2994784757926E+02, 0.1000000000000E+02, 0.8845649699777E+02, 0.1000000000000E+01, 0.1768744127680E+01, 0.3120000000000E+01, 0.1267089918035E+01, 0.3120000000000E+01, 0.2759122265348E+03,-0.4741326670551E+01, 0.3760000000000E+01
 0.20700E+03, 0.2994789703868E+02, 0.1000000000000E+02, 0.8845692228852E+02, 0.1000000000000E+01, 0.1768819936777E+01, 0.3120000000000E+01, 0.1266983608007E+01, 0.3120000000000E+01, 0.2759135540763E+03,-0.4739894866644E+01, 0.3760000000000E+01
 0.20707E+03, 0.2994794649924E+02, 0.1000000000000E+02, 0.8845734756746E+02, 0.1000000000000E+01, 0.1768895745938E+01, 0.3120000000000E+01, 0.1266877297852E+01, 0.3120000000000E+01, 0.2759148815816E+03,-0.4738463120552E+01, 0.3760000000000E+01
 0.20715E+03, 0.2994799596058E+02, 0.1000000000000E+02, 0.8845777282466E+02, 0.1000000000000E+01, 0.1768971555173E+01, 0.3120000000000E+01, 0.1266770987590E+01, 0.3120000000000E+01, 0.2759162090188E+03,-0.4737031542858E+01, 0.3760000000000E+01
 0.20722E+03, 0.2994804542305E+02, 0.1000000000000E+02, 0.8845819807293E+02, 0.1000000000000E+01, 0.1769047364473E+01, 0.3120000000000E+01, 0.1266664677203E+01, 0.3120000000000E+01, 0.2759175364289E+03,-0.4735600019486E+01, 0.3760000000000E+01
 0.20730E+03, 0.2994809488631E+02, 0.1000000000000E+02, 0.8845862329611E+02, 0.1000000000000E+01, 0.1769123173847E+01, 0.3120000000000E+01, 0.1266558366707E+01, 0.3120000000000E+01, 0.2759188637604E+03,-0.4734168667284E+01, 0.3760000000000E+01
 0.20737E+03, 0.2994814435069E+02, 0.1000000000000E+02, 0.8845904850953E+02, 0.1000000000000E+01, 0.1769198983285E+01, 0.3120000000000E+01, 0.1266452056086E+01, 0.3120000000000E+01, 0.2759201910621E+03,-0.4732737373851E+01, 0.3760000000000E+01
 0.20745E+03, 0.2994819381587E+02, 0.1000000000000E+02, 0.8845947369949E+02, 0.1000000000000E+01, 0.1769274792797E+01, 0.3120000000000E+01, 0.1266345745357E+01, 0.3120000000000E+01, 0.2759215182905E+03,-0.4731306248704E+01, 0.3760000000000E+01
 0.20752E+03, 0.2994824328217E+02, 0.1000000000000E+02, 0.8845989887962E+02, 0.1000000000000E+01, 0.1769350602373E+01, 0.3120000000000E+01, 0.1266239434502E+01, 0.3120000000000E+01, 0.2759228454888E+03,-0.4729875180707E+01, 0.3760000000000E+01
 0.20760E+03, 0.2994829274926E+02, 0.1000000000000E+02, 0.8846032403803E+02, 0.1000000000000E+01, 0.1769426412022E+01, 0.3120000000000E+01, 0.1266133123540E+01, 0.3120000000000E+01, 0.2759241726192E+03,-0.4728444278857E+01, 0.3760000000000E+01
 0.20767E+03, 0.2994834221748E+02, 0.1000000000000E+02, 0.8846074918488E+02, 0.1000000000000E+01, 0.1769502221736E+01, 0.3120000000000E+01, 0.1266026812451E+01, 0.3120000000000E+01, 0.2759254997141E+03,-0.4727013437278E+01, 0.3760000000000E+01
 0.20775E+03, 0.2994839168648E+02, 0.1000000000000E+02, 0.8846117431108E+02, 0.1000000000000E+01, 0.1769578031524E+01, 0.3120000000000E+01, 0.1265920501254E+01, 0.3120000000000E+01, 0.2759268267445E+03,-0.4725582762396E+01, 0.3760000000000E+01
 0.20782E+03, 0.2994844115662E+02, 0.1000000000000E+02, 0.8846159942091E+02, 0.1000000000000E+01, 0.1769653841376E+01, 0.3120000000000E+01, 0.1265814189931E+01, 0.3120000000000E+01, 0.2759281537244E+03,-0.4724152150296E+01, 0.3760000000000E+01
 0.20790E+03, 0.2994849062754E+02, 0.1000000000000E+02, 0.8846202451341E+02, 0.1000000000000E+01, 0.1769729651301E+01, 0.3120000000000E+01, 0.1265707878500E+01, 0.3120000000000E+01, 0.2759294806500E+03,-0.4722721702639E+01, 0.3760000000000E+01
 0.20797E+03, 0.2994854009960E+02, 0.1000000000000E+02, 0.8846244959804E+02, 0.1000000000000E+01, 0.1769805461290E+01, 0.3120000000000E+01, 0.1265601566943E+01, 0.3120000000000E+01, 0.2759308075518E+03,-0.4721291304040E+01, 0.3760000000000E+01
 0.20805E+03, 0.2994858957244E+02, 0.1000000000000E+02, 0.8846287465403E+02, 0.1000000000000E+01, 0.1769881271353E+01, 0.3120000000000E+01, 0.1265495255277E+01, 0.3120000000000E+01, 0.2759321343639E+03,-0.4719861086318E+01, 0.3760000000000E+01
 0.20812E+03, 0.2994863904641E+02, 0.1000000000000E+02, 0.8846329970338E+02, 0.1000000000000E+01, 0.1769957081480E+01, 0.3120000000000E+01, 0.1265388943485E+01, 0.3120000000000E+01, 0.2759334611560E+03,-0.4718430919998E+01, 0.3760000000000E+01
 0.20820E+03, 0.2994868852117E+02, 0.1000000000000E+02, 0.8846372472721E+02, 0.1000000000000E+01, 0.1770032891680E+01, 0.3120000000000E+01, 0.1265282631585E+01, 0.3120000000000E+01, 0.2759347878683E+03,-0.4717000925161E+01, 0.3760000000000E+01
 0.20827E+03, 0.2994873799705E+02, 0.1000000000000E+02, 0.8846414973980E+02, 0.1000000000000E+01, 0.1770108701945E+01, 0.3120000000000E+01, 0.1265176319559E+01, 0.3120000000000E+01, 0.2759361145461E+03,-0.4715570989214E+01, 0.3760000000000E+01
 0.20835E+03, 0.2994878747373E+02, 0.1000000000000E+02, 0.8846457473285E+02, 0.1000000000000E+01, 0.1770184512282E+01, 0.3120000000000E+01, 0.1265070007424E+01, 0.3120000000000E+01, 0.2759374411629E+03,-0.4714141216337E+01, 0.3760000000000E+01
 0.20842E+03, 0.2994883695153E+02, 0.1000000000000E+02, 0.8846499971460E+02, 0.1000000000000E+01, 0.1770260322683E+01, 0.3120000000000E+01, 0.1264963695162E+01, 0.3120000000000E+01, 0.2759387677450E+03,-0.4712711501718E+01, 0.3760000000000E+01
 0.20850E+03, 0.2994888643012E+02, 0.1000000000000E+02, 0.8846542467363E+02, 0.1000000000000E+01, 0.1770336133158E+01, 0.3120000000000E+01, 0.1264857382792E+01, 0.3120000000000E+01, 0.2759400942560E+03,-0.4711281957535E+01, 0.3760000000000E+01
 0.20857E+03, 0.2994893590984E+02, 0.1000000000000E+02, 0.8846584962121E+02, 0.1000000000000E+01, 0.1770411943697E+01, 0.3120000000000E+01, 0.1264751070295E+01, 0.3120000000000E+01, 0.2759414207318E+03,-0.4709852471219E+01, 0.3760000000000E+01
 0.20865E+03, 0.2994898539035E+02, 0.1000000000000E+02, 0.8846627454822E+02, 0.1000000000000E+01, 0.1770487754308E+01, 0.3120000000000E+01, 0.1264644757690E+01, 0.3120000000000E+01, 0.2759427471434E+03,-0.4708423150884E+01, 0.3760000000000E+01
 0.20872E+03, 0.2994903487199E+02, 0.1000000000000E+02, 0.8846669946448E+02, 0.1000000000000E+01, 0.1770563564984E+01, 0.3120000000000E+01, 0.1264538444957E+01, 0.3120000000000E+01, 0.2759440735220E+03,-0.4706993885241E+01, 0.3760000000000E+01
 0.20880E+03, 0.2994908435442E+02, 0.1000000000000E+02, 0.8846712435915E+02, 0.1000000000000E+01, 0.1770639375732E+01, 0.3120000000000E+01, 0.1264432132116E+01, 0.3120000000000E+01, 0.2759453998331E+03,-0.4705564789163E+01, 0.3760000000000E+01
 0.20887E+03, 0.2994913383798E+02, 0.1000000000000E+02, 0.8846754923885E+02, 0.1000000000000E+01, 0.1770715186545E+01, 0.3120000000000E+01, 0.1264325819147E+01, 0.3120000000000E+01, 0.2759467260981E+03,-0.4704135753185E+01, 0.3760000000000E+01
 0.20895E+03, 0.2994918332232E+02, 0.1000000000000E+02, 0.8846797409634E+02, 0.1000000000000E+01, 0.1770790997430E+01, 0.3120000000000E+01, 0.1264219506070E+01, 0.3120000000000E+01, 0.2759480522937E+03,-0.4702706890172E+01, 0.3760000000000E+01
 0.20902E+03, 0.2994923280780E+02, 0.1000000000000E+02, 0.8846839894725E+02, 0.1000000000000E+01, 0.1770866808379E+01, 0.3120000000000E+01, 0.1264113192866E+01, 0.3120000000000E+01, 0.2759493784693E+03,-0.4701278074507E+01, 0.3760000000000E+01
 0.20910E+03, 0.2994928229406E+02, 0.1000000000000E+02, 0.8846882377516E+02, 0.1000000000000E+01, 0.1770942619401E+01, 0.3120000000000E+01, 0.1264006879553E+01, 0.3120000000000E+01, 0.2759507045729E+03,-0.4699849430515E+01, 0.3760000000000E+01
 0.20917E+03, 0.2994933178146E+02, 0.1000000000000E+02, 0.8846924859083E+02, 0.1000000000000E+01, 0.1771018430486E+01, 0.3120000000000E+01, 0.1263900566113E+01, 0.3120000000000E+01, 0.2759520306391E+03,-0.4698420842241E+01, 0.3760000000000E+01
 0.20925E+03, 0.2994938126964E+02, 0.1000000000000E+02, 0.8846967338575E+02, 0.1000000000000E+01, 0.1771094241645E+01, 0.3120000000000E+01, 0.1263794252563E+01, 0.3120000000000E+01, 0.2759533566402E+03,-0.4696992421962E+01, 0.3760000000000E+01
 0.20932E+03, 0.2994943075895E+02, 0.1000000000000E+02, 0.8847009816893E+02, 0.1000000000000E+01, 0.1771170052867E+01, 0.3120000000000E+01, 0.1263687938886E+01, 0.3120000000000E+01, 0.2759546826054E+03,-0.4695564061476E+01, 0.3760000000000E+01
 0.20940E+03, 0.2994948024905E+02, 0.1000000000000E+02, 0.8847052292799E+02, 0.1000000000000E+01, 0.1771245864162E+01, 0.3120000000000E+01, 0.1263581625100E+01, 0.3120000000000E+01, 0.2759560084951E+03,-0.4694135869440E+01, 0.3760000000000E+01
 0.20947E+03, 0.2994952974028E+02, 0.1000000000000E+02, 0.8847094767721E+02, 0.1000000000000E+01, 0.1771321675520E+01, 0.3120000000000E+01, 0.1263475311187E+01, 0.3120000000000E+01, 0.2759573343548E+03,-0.4692707734471E+01, 0.3760000000000E+01
 0.20955E+03, 0.2994957923230E+02, 0.1000000000000E+02, 0.8847137240544E+02, 0.1000000000000E+01, 0.1771397486951E+01, 0.3120000000000E+01, 0.1263368997164E+01, 0.3120000000000E+01, 0.2759586601489E+03,-0.4691279763739E+01, 0.3760000000000E+01
 0.20962E+03, 0.2994962872545E+02, 0.1000000000000E+02, 0.8847179712352E+02, 0.1000000000000E+01, 0.1771473298446E+01, 0.3120000000000E+01, 0.1263262683013E+01, 0.3120000000000E+01, 0.2759599859118E+03,-0.4689851850079E+01, 0.3760000000000E+01
 0.20970E+03, 0.2994967821939E+02, 0.1000000000000E+02, 0.8847222181908E+02, 0.1000000000000E+01, 0.1771549110013E+01, 0.3120000000000E+01, 0.1263156368753E+01, 0.3120000000000E+01, 0.2759613116044E+03,-0.4688424105607E+01, 0.3760000000000E+01
 0.20977E+03, 0.2994972771446E+02, 0.1000000000000E+02, 0.8847264650054E+02, 0.1000000000000E+01, 0.1771624921644E+01, 0.3120000000000E+01, 0.1263050054365E+01, 0.3120000000000E+01, 0.2759626372534E+03,-0.4686996420844E+01, 0.3760000000000E+01
 0.20985E+03, 0.2994977721032E+02, 0.1000000000000E+02, 0.8847307116316E+02, 0.1000000000000E+01, 0.1771700733347E+01, 0.3120000000000E+01, 0.1262943739868E+01, 0.3120000000000E+01, 0.2759639628435E+03,-0.4685568903232E+01, 0.3760000000000E+01
 0.20992E+03, 0.2994982670730E+02, 0.1000000000000E+02, 0.8847349581567E+02, 0.1000000000000E+01, 0.1771776545114E+01, 0.3120000000000E+01, 0.1262837425243E+01, 0.3120000000000E+01, 0.2759652884028E+03,-0.4684141435569E+01, 0.3760000000000E+01
 0.21000E+03, 0.2994987620508E+02, 0.1000000000000E+02, 0.8847392044242E+02, 0.1000000000000E+01, 0.1771852356953E+01, 0.3120000000000E+01, 0.1262731110508E+01, 0.3120000000000E+01, 0.2759666138815E+03,-0.4682714144968E+01, 0.3760000000000E+01
 0.21007E+03, 0.2994992570399E+02, 0.1000000000000E+02, 0.8847434506173E+02, 0.1000000000000E+01, 0.1771928168855E+01, 0.3120000000000E+01, 0.1262624795645E+01, 0.3120000000000E+01, 0.2759679393376E+03,-0.4681286905715E+01, 0.3760000000000E+01
 0.21015E+03, 0.2994997520368E+02, 0.1000000000000E+02, 0.8847476965906E+02, 0.1000000000000E+01, 0.1772003980830E+01, 0.3120000000000E+01, 0.1262518480673E+01, 0.3120000000000E+01, 0.2759692647249E+03,-0.4679859834037E+01, 0.3760000000000E+01
 0.21022E+03, 0.2995002470451E+02, 0.1000000000000E+02, 0.8847519424093E+02, 0.1000000000000E+01, 0.1772079792868E+01, 0.3120000000000E+01, 0.1262412165572E+01, 0.3120000000000E+01, 0.2759705900646E+03,-0.4678432823377E+01, 0.3760000000000E+01
 0.21030E+03, 0.2995007420613E+02, 0.1000000000000E+02, 0.8847561880212E+02, 0.1000000000000E+01, 0.1772155604979E+01, 0.3120000000000E+01, 0.1262305850361E+01, 0.3120000000000E+01, 0.2759719153396E+03,-0.4677005981909E+01, 0.3760000000000E+01
 0.21037E+03, 0.2995012370887E+02, 0.1000000000000E+02, 0.8847604335541E+02, 0.1000000000000E+01, 0.1772231417152E+01, 0.3120000000000E+01, 0.1262199535022E+01, 0.3120000000000E+01, 0.2759732405906E+03,-0.4675579189544E+01, 0.3760000000000E+01
 0.21045E+03, 0.2995017321241E+02, 0.1000000000000E+02, 0.8847646788288E+02, 0.1000000000000E+01, 0.1772307229398E+01, 0.3120000000000E+01, 0.1262093219573E+01, 0.3120000000000E+01, 0.2759745657608E+03,-0.4674152571272E+01, 0.3760000000000E+01
 0.21052E+03, 0.2995022271707E+02, 0.1000000000000E+02, 0.8847689240055E+02, 0.1000000000000E+01, 0.1772383041707E+01, 0.3120000000000E+01, 0.1261986903996E+01, 0.3120000000000E+01, 0.2759758909010E+03,-0.4672726009631E+01, 0.3760000000000E+01
 0.21060E+03, 0.2995027222253E+02, 0.1000000000000E+02, 0.8847731689976E+02, 0.1000000000000E+01, 0.1772458854089E+01, 0.3120000000000E+01, 0.1261880588309E+01, 0.3120000000000E+01, 0.2759772159835E+03,-0.4671299611142E+01, 0.3760000000000E+01
 0.21067E+03, 0.2995032172911E+02, 0.1000000000000E+02, 0.8847774138348E+02, 0.1000000000000E+01, 0.1772534666533E+01, 0.3120000000000E+01, 0.1261774272493E+01, 0.3120000000000E+01, 0.2759785410183E+03,-0.4669873270805E+01, 0.3760000000000E+01
 0.21075E+03, 0.2995037123649E+02, 0.1000000000000E+02, 0.8847816584772E+02, 0.1000000000000E+01, 0.1772610479049E+01, 0.3120000000000E+01, 0.1261667956568E+01, 0.3120000000000E+01, 0.2759798659922E+03,-0.4668447101152E+01, 0.3760000000000E+01
 0.21082E+03, 0.2995042074500E+02, 0.1000000000000E+02, 0.8847859030091E+02, 0.1000000000000E+01, 0.1772686291629E+01, 0.3120000000000E+01, 0.1261561640513E+01, 0.3120000000000E+01, 0.2759811909321E+03,-0.4667020983429E+01, 0.3760000000000E+01
 0.21090E+03, 0.2995047025429E+02, 0.1000000000000E+02, 0.8847901473076E+02, 0.1000000000000E+01, 0.1772762104280E+01, 0.3120000000000E+01, 0.1261455324348E+01, 0.3120000000000E+01, 0.2759825157991E+03,-0.4665595035356E+01, 0.3760000000000E+01
 0.21097E+03, 0.2995051976472E+02, 0.1000000000000E+02, 0.8847943914996E+02, 0.1000000000000E+01, 0.1772837916995E+01, 0.3120000000000E+01, 0.1261349008054E+01, 0.3120000000000E+01, 0.2759838406333E+03,-0.4664169146627E+01, 0.3760000000000E+01
 0.21105E+03, 0.2995056927594E+02, 0.1000000000000E+02, 0.8847986354754E+02, 0.1000000000000E+01, 0.1772913729782E+01, 0.3120000000000E+01, 0.1261242691650E+01, 0.3120000000000E+01, 0.2759851654000E+03,-0.4662743422967E+01, 0.3760000000000E+01
 0.21112E+03, 0.2995061878828E+02, 0.1000000000000E+02, 0.8848028793479E+02, 0.1000000000000E+01, 0.1772989542631E+01, 0.3120000000000E+01, 0.1261136375117E+01, 0.3120000000000E+01, 0.2759864901351E+03,-0.4661317754315E+01, 0.3760000000000E+01
 0.21120E+03, 0.2995066830142E+02, 0.1000000000000E+02, 0.8848071229853E+02, 0.1000000000000E+01, 0.1773065355553E+01, 0.3120000000000E+01, 0.1261030058473E+01, 0.3120000000000E+01, 0.2759878147966E+03,-0.4659892256496E+01, 0.3760000000000E+01
 0.21127E+03, 0.2995071781569E+02, 0.1000000000000E+02, 0.8848113664994E+02, 0.1000000000000E+01, 0.1773141168537E+01, 0.3120000000000E+01, 0.1260923741701E+01, 0.3120000000000E+01, 0.2759891394203E+03,-0.4658466815646E+01, 0.3760000000000E+01
 0.21135E+03, 0.2995076733075E+02, 0.1000000000000E+02, 0.8848156098022E+02, 0.1000000000000E+01, 0.1773216981593E+01, 0.3120000000000E+01, 0.1260817424818E+01, 0.3120000000000E+01, 0.2759904639778E+03,-0.4657041543168E+01, 0.3760000000000E+01
 0.21142E+03, 0.2995081684694E+02, 0.1000000000000E+02, 0.8848198530063E+02, 0.1000000000000E+01, 0.1773292794711E+01, 0.3120000000000E+01, 0.1260711107806E+01, 0.3120000000000E+01, 0.2759917885051E+03,-0.4655616324539E+01, 0.3760000000000E+01
 0.21150E+03, 0.2995086636392E+02, 0.1000000000000E+02, 0.8848240959853E+02, 0.1000000000000E+01, 0.1773368607902E+01, 0.3120000000000E+01, 0.1260604790683E+01, 0.3120000000000E+01, 0.2759931129621E+03,-0.4654191272571E+01, 0.3760000000000E+01
 0.21157E+03, 0.2995091588203E+02, 0.1000000000000E+02, 0.8848283388795E+02, 0.1000000000000E+01, 0.1773444421155E+01, 0.3120000000000E+01, 0.1260498473430E+01, 0.3120000000000E+01, 0.2759944373932E+03,-0.4652766275809E+01, 0.3760000000000E+01
 0.21165E+03, 0.2995096540093E+02, 0.1000000000000E+02, 0.8848325815273E+02, 0.1000000000000E+01, 0.1773520234480E+01, 0.3120000000000E+01, 0.1260392156067E+01, 0.3120000000000E+01, 0.2759957617473E+03,-0.4651341447393E+01, 0.3760000000000E+01
 0.21172E+03, 0.2995101492096E+02, 0.1000000000000E+02, 0.8848368240633E+02, 0.1000000000000E+01, 0.1773596047868E+01, 0.3120000000000E+01, 0.1260285838574E+01, 0.3120000000000E+01, 0.2759970860670E+03,-0.4649916679557E+01, 0.3760000000000E+01
 0.21180E+03, 0.2995106444179E+02, 0.1000000000000E+02, 0.8848410663674E+02, 0.1000000000000E+01, 0.1773671861327E+01, 0.3120000000000E+01, 0.1260179520971E+01, 0.3120000000000E+01, 0.2759984103142E+03,-0.4648492077642E+01, 0.3760000000000E+01
 0.21187E+03, 0.2995111396374E+02, 0.1000000000000E+02, 0.8848453085884E+02, 0.1000000000000E+01, 0.1773747674849E+01, 0.3120000000000E+01, 0.1260073203238E+01, 0.3120000000000E+01, 0.2759997345361E+03,-0.4647067531461E+01, 0.3760000000000E+01
 0.21195E+03, 0.2995116348648E+02, 0.1000000000000E+02, 0.8848495505776E+02, 0.1000000000000E+01, 0.1773823488443E+01, 0.3120000000000E+01, 0.1259966885394E+01, 0.3120000000000E+01, 0.2760010586856E+03,-0.4645643150259E+01, 0.3760000000000E+01
 0.21202E+03, 0.2995121301036E+02, 0.1000000000000E+02, 0.8848537924316E+02, 0.1000000000000E+01, 0.1773899302099E+01, 0.3120000000000E+01, 0.1259860567420E+01, 0.3120000000000E+01, 0.2760023827933E+03,-0.4644218830574E+01, 0.3760000000000E+01
 0.21210E+03, 0.2995126253503E+02, 0.1000000000000E+02, 0.8848580340759E+02, 0.1000000000000E+01, 0.1773975115826E+01, 0.3120000000000E+01, 0.1259754249336E+01, 0.3120000000000E+01, 0.2760037068356E+03,-0.4642794678087E+01, 0.3760000000000E+01
 0.21217E+03, 0.2995131206082E+02, 0.1000000000000E+02, 0.8848622756491E+02, 0.1000000000000E+01, 0.1774050929616E+01, 0.3120000000000E+01, 0.1259647931121E+01, 0.3120000000000E+01, 0.2760050308562E+03,-0.4641370575530E+01, 0.3760000000000E+01
 0.21225E+03, 0.2995136158741E+02, 0.1000000000000E+02, 0.8848665169768E+02, 0.1000000000000E+01, 0.1774126743477E+01, 0.3120000000000E+01, 0.1259541612795E+01, 0.3120000000000E+01, 0.2760063548001E+03,-0.4639946642039E+01, 0.3760000000000E+01
 0.21232E+03, 0.2995141111513E+02, 0.1000000000000E+02, 0.8848707582066E+02, 0.1000000000000E+01, 0.1774202557401E+01, 0.3120000000000E+01, 0.1259435294340E+01, 0.3120000000000E+01, 0.2760076787139E+03,-0.4638522766440E+01, 0.3760000000000E+01
 0.21240E+03, 0.2995146064364E+02, 0.1000000000000E+02, 0.8848749992053E+02, 0.1000000000000E+01, 0.1774278371396E+01, 0.3120000000000E+01, 0.1259328975772E+01, 0.3120000000000E+01, 0.2760090025556E+03,-0.4637099055468E+01, 0.3760000000000E+01
 0.21247E+03, 0.2995151017328E+02, 0.1000000000000E+02, 0.8848792401122E+02, 0.1000000000000E+01, 0.1774354185454E+01, 0.3120000000000E+01, 0.1259222657075E+01, 0.3120000000000E+01, 0.2760103263692E+03,-0.4635675403078E+01, 0.3760000000000E+01
 0.21255E+03, 0.2995155970372E+02, 0.1000000000000E+02, 0.8848834807626E+02, 0.1000000000000E+01, 0.1774429999583E+01, 0.3120000000000E+01, 0.1259116338266E+01, 0.3120000000000E+01, 0.2760116501024E+03,-0.4634251919341E+01, 0.3760000000000E+01
 0.21262E+03, 0.2995160923528E+02, 0.1000000000000E+02, 0.8848877213190E+02, 0.1000000000000E+01, 0.1774505813774E+01, 0.3120000000000E+01, 0.1259010019327E+01, 0.3120000000000E+01, 0.2760129738070E+03,-0.4632828491905E+01, 0.3760000000000E+01
 0.21270E+03, 0.2995165876764E+02, 0.1000000000000E+02, 0.8848919616628E+02, 0.1000000000000E+01, 0.1774581628037E+01, 0.3120000000000E+01, 0.1258903700276E+01, 0.3120000000000E+01, 0.2760142974453E+03,-0.4631405229623E+01, 0.3760000000000E+01
 0.21277E+03, 0.2995170830113E+02, 0.1000000000000E+02, 0.8848962018866E+02, 0.1000000000000E+01, 0.1774657442361E+01, 0.3120000000000E+01, 0.1258797381096E+01, 0.3120000000000E+01, 0.2760156210465E+03,-0.4629982025008E+01, 0.3760000000000E+01
 0.21285E+03, 0.2995175783541E+02, 0.1000000000000E+02, 0.8849004419142E+02, 0.1000000000000E+01, 0.1774733256757E+01, 0.3120000000000E+01, 0.1258691061803E+01, 0.3120000000000E+01, 0.2760169445863E+03,-0.4628558983387E+01, 0.3760000000000E+01
 0.21292E+03, 0.2995180737082E+02, 0.1000000000000E+02, 0.8849046818146E+02, 0.1000000000000E+01, 0.1774809071216E+01, 0.3120000000000E+01, 0.1258584742379E+01, 0.3120000000000E+01, 0.2760182680871E+03,-0.4627135999398E+01, 0.3760000000000E+01
 0.21300E+03, 0.2995185690702E+02, 0.1000000000000E+02, 0.8849089214784E+02, 0.1000000000000E+01, 0.1774884885745E+01, 0.3120000000000E+01, 0.1258478422844E+01, 0.3120000000000E+01, 0.2760195915139E+03,-0.4625713185439E+01, 0.3760000000000E+01
 0.21307E+03, 0.2995190644435E+02, 0.1000000000000E+02, 0.8849131610440E+02, 0.1000000000000E+01, 0.1774960700336E+01, 0.3120000000000E+01, 0.1258372103179E+01, 0.3120000000000E+01, 0.2760209149106E+03,-0.4624290429948E+01, 0.3760000000000E+01
 0.21315E+03, 0.2995195598248E+02, 0.1000000000000E+02, 0.8849174003907E+02, 0.1000000000000E+01, 0.1775036514999E+01, 0.3120000000000E+01, 0.1258265783401E+01, 0.3120000000000E+01, 0.2760222382388E+03,-0.4622867835442E+01, 0.3760000000000E+01
 0.21322E+03, 0.2995200552174E+02, 0.1000000000000E+02, 0.8849216396303E+02, 0.1000000000000E+01, 0.1775112329723E+01, 0.3120000000000E+01, 0.1258159463493E+01, 0.3120000000000E+01, 0.2760235615343E+03,-0.4621445300276E+01, 0.3760000000000E+01
 0.21330E+03, 0.2995205506179E+02, 0.1000000000000E+02, 0.8849258786471E+02, 0.1000000000000E+01, 0.1775188144518E+01, 0.3120000000000E+01, 0.1258053143473E+01, 0.3120000000000E+01, 0.2760248847600E+03,-0.4620022931415E+01, 0.3760000000000E+01
 0.21337E+03, 0.2995210460297E+02, 0.1000000000000E+02, 0.8849301175583E+02, 0.1000000000000E+01, 0.1775263959376E+01, 0.3120000000000E+01, 0.1257946823321E+01, 0.3120000000000E+01, 0.2760262079534E+03,-0.4618600616817E+01, 0.3760000000000E+01
 0.21345E+03, 0.2995215414494E+02, 0.1000000000000E+02, 0.8849343562441E+02, 0.1000000000000E+01, 0.1775339774304E+01, 0.3120000000000E+01, 0.1257840503058E+01, 0.3120000000000E+01, 0.2760275310762E+03,-0.4617178471001E+01, 0.3760000000000E+01
 0.21352E+03, 0.2995220368805E+02, 0.1000000000000E+02, 0.8849385947961E+02, 0.1000000000000E+01, 0.1775415589294E+01, 0.3120000000000E+01, 0.1257734182664E+01, 0.3120000000000E+01, 0.2760288541579E+03,-0.4615756384643E+01, 0.3760000000000E+01
 0.21360E+03, 0.2995225323195E+02, 0.1000000000000E+02, 0.8849428331529E+02, 0.1000000000000E+01, 0.1775491404355E+01, 0.3120000000000E+01, 0.1257627862157E+01, 0.3120000000000E+01, 0.2760301771786E+03,-0.4614334462889E+01, 0.3760000000000E+01
 0.21367E+03, 0.2995230277697E+02, 0.1000000000000E+02, 0.8849470714040E+02, 0.1000000000000E+01, 0.1775567219478E+01, 0.3120000000000E+01, 0.1257521541520E+01, 0.3120000000000E+01, 0.2760315001669E+03,-0.4612912594773E+01, 0.3760000000000E+01
 0.21375E+03, 0.2995235232280E+02, 0.1000000000000E+02, 0.8849513094310E+02, 0.1000000000000E+01, 0.1775643034672E+01, 0.3120000000000E+01, 0.1257415220770E+01, 0.3120000000000E+01, 0.2760328230850E+03,-0.4611490894893E+01, 0.3760000000000E+01
 0.21382E+03, 0.2995240186975E+02, 0.1000000000000E+02, 0.8849555473605E+02, 0.1000000000000E+01, 0.1775718849927E+01, 0.3120000000000E+01, 0.1257308899889E+01, 0.3120000000000E+01, 0.2760341459733E+03,-0.4610069249762E+01, 0.3760000000000E+01
 0.21390E+03, 0.2995245141750E+02, 0.1000000000000E+02, 0.8849597850449E+02, 0.1000000000000E+01, 0.1775794665254E+01, 0.3120000000000E+01, 0.1257202578895E+01, 0.3120000000000E+01, 0.2760354687849E+03,-0.4608647772869E+01, 0.3760000000000E+01
 0.21397E+03, 0.2995250096637E+02, 0.1000000000000E+02, 0.8849640226510E+02, 0.1000000000000E+01, 0.1775870480642E+01, 0.3120000000000E+01, 0.1257096257770E+01, 0.3120000000000E+01, 0.2760367915728E+03,-0.4607226349585E+01, 0.3760000000000E+01
 0.21405E+03, 0.2995255051604E+02, 0.1000000000000E+02, 0.8849682599815E+02, 0.1000000000000E+01, 0.1775946296100E+01, 0.3120000000000E+01, 0.1256989936533E+01, 0.3120000000000E+01, 0.2760381142743E+03,-0.4605805097705E+01, 0.3760000000000E+01
 0.21412E+03, 0.2995260006685E+02, 0.1000000000000E+02, 0.8849724972516E+02, 0.1000000000000E+01, 0.1776022111620E+01, 0.3120000000000E+01, 0.1256883615164E+01, 0.3120000000000E+01, 0.2760394369577E+03,-0.4604383899345E+01, 0.3760000000000E+01
 0.21420E+03, 0.2995264961844E+02, 0.1000000000000E+02, 0.8849767342717E+02, 0.1000000000000E+01, 0.1776097927211E+01, 0.3120000000000E+01, 0.1256777293682E+01, 0.3120000000000E+01, 0.2760407595630E+03,-0.4602962865683E+01, 0.3760000000000E+01
 0.21427E+03, 0.2995269917117E+02, 0.1000000000000E+02, 0.8849809712100E+02, 0.1000000000000E+01, 0.1776173742864E+01, 0.3120000000000E+01, 0.1256670972069E+01, 0.3120000000000E+01, 0.2760420821432E+03,-0.4601541890923E+01, 0.3760000000000E+01
 0.21435E+03, 0.2995274872469E+02, 0.1000000000000E+02, 0.8849852079114E+02, 0.1000000000000E+01, 0.1776249558587E+01, 0.3120000000000E+01, 0.1256564650342E+01, 0.3120000000000E+01, 0.2760434046493E+03,-0.4600121081641E+01, 0.3760000000000E+01
 0.21442E+03, 0.2995279827934E+02, 0.1000000000000E+02, 0.8849894445061E+02, 0.1000000000000E+01, 0.1776325374371E+01, 0.3120000000000E+01, 0.1256458328485E+01, 0.3120000000000E+01, 0.2760447271228E+03,-0.4598700328991E+01, 0.3760000000000E+01
 0.21450E+03, 0.2995284783479E+02, 0.1000000000000E+02, 0.8849936808785E+02, 0.1000000000000E+01, 0.1776401190226E+01, 0.3120000000000E+01, 0.1256352006514E+01, 0.3120000000000E+01, 0.2760460495267E+03,-0.4597279741520E+01, 0.3760000000000E+01
 0.21457E+03, 0.2995289739137E+02, 0.1000000000000E+02, 0.8849979171664E+02, 0.1000000000000E+01, 0.1776477006143E+01, 0.3120000000000E+01, 0.1256245684411E+01, 0.3120000000000E+01, 0.2760473719049E+03,-0.4595859208942E+01, 0.3760000000000E+01
 0.21465E+03, 0.2995294694874E+02, 0.1000000000000E+02, 0.8850021531788E+02, 0.1000000000000E+01, 0.1776552822130E+01, 0.3120000000000E+01, 0.1256139362195E+01, 0.3120000000000E+01, 0.2760486941969E+03,-0.4594438845247E+01, 0.3760000000000E+01
 0.21472E+03, 0.2995299650724E+02, 0.1000000000000E+02, 0.8850063891288E+02, 0.1000000000000E+01, 0.1776628638178E+01, 0.3120000000000E+01, 0.1256033039847E+01, 0.3120000000000E+01, 0.2760500164700E+03,-0.4593018538095E+01, 0.3760000000000E+01
 0.21480E+03, 0.2995304606654E+02, 0.1000000000000E+02, 0.8850106248483E+02, 0.1000000000000E+01, 0.1776704454297E+01, 0.3120000000000E+01, 0.1255926717386E+01, 0.3120000000000E+01, 0.2760513386709E+03,-0.4591598393499E+01, 0.3760000000000E+01
 0.21487E+03, 0.2995309562697E+02, 0.1000000000000E+02, 0.8850148604457E+02, 0.1000000000000E+01, 0.1776780270477E+01, 0.3120000000000E+01, 0.1255820394793E+01, 0.3120000000000E+01, 0.2760526608344E+03,-0.4590178309625E+01, 0.3760000000000E+01
 0.21495E+03, 0.2995314518819E+02, 0.1000000000000E+02, 0.8850190958049E+02, 0.1000000000000E+01, 0.1776856086727E+01, 0.3120000000000E+01, 0.1255714072087E+01, 0.3120000000000E+01, 0.2760539829235E+03,-0.4588758393140E+01, 0.3760000000000E+01
 0.21502E+03, 0.2995319475055E+02, 0.1000000000000E+02, 0.8850233311127E+02, 0.1000000000000E+01, 0.1776931903038E+01, 0.3120000000000E+01, 0.1255607749249E+01, 0.3120000000000E+01, 0.2760553049970E+03,-0.4587338524404E+01, 0.3760000000000E+01
 0.21510E+03, 0.2995324431370E+02, 0.1000000000000E+02, 0.8850275661605E+02, 0.1000000000000E+01, 0.1777007719420E+01, 0.3120000000000E+01, 0.1255501426296E+01, 0.3120000000000E+01, 0.2760566269892E+03,-0.4585918827309E+01, 0.3760000000000E+01
 0.21517E+03, 0.2995329387798E+02, 0.1000000000000E+02, 0.8850318010945E+02, 0.1000000000000E+01, 0.1777083535863E+01, 0.3120000000000E+01, 0.1255395103212E+01, 0.3120000000000E+01, 0.2760579489466E+03,-0.4584499186417E+01, 0.3760000000000E+01
 0.21525E+03, 0.2995334344305E+02, 0.1000000000000E+02, 0.8850360358308E+02, 0.1000000000000E+01, 0.1777159352376E+01, 0.3120000000000E+01, 0.1255288780014E+01, 0.3120000000000E+01, 0.2760592708419E+03,-0.4583079709585E+01, 0.3760000000000E+01
 0.21532E+03, 0.2995339300926E+02, 0.1000000000000E+02, 0.8850402704427E+02, 0.1000000000000E+01, 0.1777235168951E+01, 0.3120000000000E+01, 0.1255182456684E+01, 0.3120000000000E+01, 0.2760605926991E+03,-0.4581660289850E+01, 0.3760000000000E+01
 0.21540E+03, 0.2995344257627E+02, 0.1000000000000E+02, 0.8850445048359E+02, 0.1000000000000E+01, 0.1777310985595E+01, 0.3120000000000E+01, 0.1255076133240E+01, 0.3120000000000E+01, 0.2760619144880E+03,-0.4580241036930E+01, 0.3760000000000E+01
 0.21547E+03, 0.2995349214440E+02, 0.1000000000000E+02, 0.8850487391073E+02, 0.1000000000000E+01, 0.1777386802300E+01, 0.3120000000000E+01, 0.1254969809663E+01, 0.3120000000000E+01, 0.2760632362393E+03,-0.4578821840464E+01, 0.3760000000000E+01
 0.21555E+03, 0.2995354171333E+02, 0.1000000000000E+02, 0.8850529731793E+02, 0.1000000000000E+01, 0.1777462619076E+01, 0.3120000000000E+01, 0.1254863485973E+01, 0.3120000000000E+01, 0.2760645579283E+03,-0.4577402808681E+01, 0.3760000000000E+01
 0.21562E+03, 0.2995359128339E+02, 0.1000000000000E+02, 0.8850572071363E+02, 0.1000000000000E+01, 0.1777538435912E+01, 0.3120000000000E+01, 0.1254757162150E+01, 0.3120000000000E+01, 0.2760658795820E+03,-0.4575983832077E+01, 0.3760000000000E+01
 0.21570E+03, 0.2995364085425E+02, 0.1000000000000E+02, 0.8850614408618E+02, 0.1000000000000E+01, 0.1777614252819E+01, 0.3120000000000E+01, 0.1254650838213E+01, 0.3120000000000E+01, 0.2760672011632E+03,-0.4574565023508E+01, 0.3760000000000E+01
 0.21577E+03, 0.2995369042623E+02, 0.1000000000000E+02, 0.8850656744774E+02, 0.1000000000000E+01, 0.1777690069786E+01, 0.3120000000000E+01, 0.1254544514143E+01, 0.3120000000000E+01, 0.2760685227107E+03,-0.4573146270801E+01, 0.3760000000000E+01
 0.21585E+03, 0.2995373999902E+02, 0.1000000000000E+02, 0.8850699078756E+02, 0.1000000000000E+01, 0.1777765886824E+01, 0.3120000000000E+01, 0.1254438189959E+01, 0.3120000000000E+01, 0.2760698441902E+03,-0.4571727684060E+01, 0.3760000000000E+01
 0.21592E+03, 0.2995378957293E+02, 0.1000000000000E+02, 0.8850741411733E+02, 0.1000000000000E+01, 0.1777841703922E+01, 0.3120000000000E+01, 0.1254331865643E+01, 0.3120000000000E+01, 0.2760711656390E+03,-0.4570309152080E+01, 0.3760000000000E+01
 0.21600E+03, 0.2995383914765E+02, 0.1000000000000E+02, 0.8850783742376E+02, 0.1000000000000E+01, 0.1777917521090E+01, 0.3120000000000E+01, 0.1254225541212E+01, 0.3120000000000E+01, 0.2760724870147E+03,-0.4568890787007E+01, 0.3760000000000E+01
 0.21607E+03, 0.2995388872349E+02, 0.1000000000000E+02, 0.8850826071971E+02, 0.1000000000000E+01, 0.1777993338319E+01, 0.3120000000000E+01, 0.1254119216648E+01, 0.3120000000000E+01, 0.2760738083584E+03,-0.4567472476411E+01, 0.3760000000000E+01
 0.21615E+03, 0.2995393830013E+02, 0.1000000000000E+02, 0.8850868399721E+02, 0.1000000000000E+01, 0.1778069155617E+01, 0.3120000000000E+01, 0.1254012891970E+01, 0.3120000000000E+01, 0.2760751296442E+03,-0.4566054327656E+01, 0.3760000000000E+01
 0.21622E+03, 0.2995398787790E+02, 0.1000000000000E+02, 0.8850910725511E+02, 0.1000000000000E+01, 0.1778144972977E+01, 0.3120000000000E+01, 0.1253906567159E+01, 0.3120000000000E+01, 0.2760764508695E+03,-0.4564636244559E+01, 0.3760000000000E+01
 0.21630E+03, 0.2995403745646E+02, 0.1000000000000E+02, 0.8850953050000E+02, 0.1000000000000E+01, 0.1778220790406E+01, 0.3120000000000E+01, 0.1253800242233E+01, 0.3120000000000E+01, 0.2760777720541E+03,-0.4563218320870E+01, 0.3760000000000E+01
 0.21637E+03, 0.2995408703616E+02, 0.1000000000000E+02, 0.8850995373073E+02, 0.1000000000000E+01, 0.1778296607896E+01, 0.3120000000000E+01, 0.1253693917174E+01, 0.3120000000000E+01, 0.2760790931949E+03,-0.4561800449925E+01, 0.3760000000000E+01
 0.21645E+03, 0.2995413661666E+02, 0.1000000000000E+02, 0.8851037693834E+02, 0.1000000000000E+01, 0.1778372425455E+01, 0.3120000000000E+01, 0.1253587592000E+01, 0.3120000000000E+01, 0.2760804142635E+03,-0.4560382749786E+01, 0.3760000000000E+01
 0.21652E+03, 0.2995418619828E+02, 0.1000000000000E+02, 0.8851080013577E+02, 0.1000000000000E+01, 0.1778448243075E+01, 0.3120000000000E+01, 0.1253481266693E+01, 0.3120000000000E+01, 0.2760817353008E+03,-0.4558965105183E+01, 0.3760000000000E+01
 0.21660E+03, 0.2995423578071E+02, 0.1000000000000E+02, 0.8851122330962E+02, 0.1000000000000E+01, 0.1778524060765E+01, 0.3120000000000E+01, 0.1253374941271E+01, 0.3120000000000E+01, 0.2760830562645E+03,-0.4557547626401E+01, 0.3760000000000E+01
 0.21667E+03, 0.2995428536426E+02, 0.1000000000000E+02, 0.8851164647310E+02, 0.1000000000000E+01, 0.1778599878515E+01, 0.3120000000000E+01, 0.1253268615717E+01, 0.3120000000000E+01, 0.2760843771962E+03,-0.4556130204692E+01, 0.3760000000000E+01
 0.21675E+03, 0.2995433494862E+02, 0.1000000000000E+02, 0.8851206961677E+02, 0.1000000000000E+01, 0.1778675696335E+01, 0.3120000000000E+01, 0.1253162290047E+01, 0.3120000000000E+01, 0.2760856980662E+03,-0.4554712944198E+01, 0.3760000000000E+01
 0.21682E+03, 0.2995438453410E+02, 0.1000000000000E+02, 0.8851249274914E+02, 0.1000000000000E+01, 0.1778751514215E+01, 0.3120000000000E+01, 0.1253055964243E+01, 0.3120000000000E+01, 0.2760870189013E+03,-0.4553295738470E+01, 0.3760000000000E+01
 0.21690E+03, 0.2995443412038E+02, 0.1000000000000E+02, 0.8851291585664E+02, 0.1000000000000E+01, 0.1778827332165E+01, 0.3120000000000E+01, 0.1252949638324E+01, 0.3120000000000E+01, 0.2760883396587E+03,-0.4551878703686E+01, 0.3760000000000E+01
 0.21697E+03, 0.2995448370779E+02, 0.1000000000000E+02, 0.8851333895456E+02, 0.1000000000000E+01, 0.1778903150176E+01, 0.3120000000000E+01, 0.1252843312272E+01, 0.3120000000000E+01, 0.2760896603868E+03,-0.4550461724530E+01, 0.3760000000000E+01
 0.21705E+03, 0.2995453329600E+02, 0.1000000000000E+02, 0.8851376203151E+02, 0.1000000000000E+01, 0.1778978968255E+01, 0.3120000000000E+01, 0.1252736986105E+01, 0.3120000000000E+01, 0.2760909810492E+03,-0.4549044906418E+01, 0.3760000000000E+01
 0.21712E+03, 0.2995458288534E+02, 0.1000000000000E+02, 0.8851418509788E+02, 0.1000000000000E+01, 0.1779054786395E+01, 0.3120000000000E+01, 0.1252630659804E+01, 0.3120000000000E+01, 0.2760923016792E+03,-0.4547628145345E+01, 0.3760000000000E+01
 0.21720E+03, 0.2995463247549E+02, 0.1000000000000E+02, 0.8851460814034E+02, 0.1000000000000E+01, 0.1779130604605E+01, 0.3120000000000E+01, 0.1252524333387E+01, 0.3120000000000E+01, 0.2760936222345E+03,-0.4546211550375E+01, 0.3760000000000E+01
 0.21727E+03, 0.2995468206676E+02, 0.1000000000000E+02, 0.8851503117277E+02, 0.1000000000000E+01, 0.1779206422875E+01, 0.3120000000000E+01, 0.1252418006837E+01, 0.3120000000000E+01, 0.2760949427589E+03,-0.4544795010650E+01, 0.3760000000000E+01
 0.21735E+03, 0.2995473165883E+02, 0.1000000000000E+02, 0.8851545418204E+02, 0.1000000000000E+01, 0.1779282241214E+01, 0.3120000000000E+01, 0.1252311680171E+01, 0.3120000000000E+01, 0.2760962632110E+03,-0.4543378638978E+01, 0.3760000000000E+01
 0.21742E+03, 0.2995478125202E+02, 0.1000000000000E+02, 0.8851587718021E+02, 0.1000000000000E+01, 0.1779358059613E+01, 0.3120000000000E+01, 0.1252205353372E+01, 0.3120000000000E+01, 0.2760975836290E+03,-0.4541962322852E+01, 0.3760000000000E+01
 0.21750E+03, 0.2995483084603E+02, 0.1000000000000E+02, 0.8851630015860E+02, 0.1000000000000E+01, 0.1779433878081E+01, 0.3120000000000E+01, 0.1252099026457E+01, 0.3120000000000E+01, 0.2760989039851E+03,-0.4540546169185E+01, 0.3760000000000E+01
 0.21757E+03, 0.2995488044115E+02, 0.1000000000000E+02, 0.8851672312408E+02, 0.1000000000000E+01, 0.1779509696610E+01, 0.3120000000000E+01, 0.1251992699407E+01, 0.3120000000000E+01, 0.2761002243014E+03,-0.4539130073428E+01, 0.3760000000000E+01
 0.21765E+03, 0.2995493003709E+02, 0.1000000000000E+02, 0.8851714606942E+02, 0.1000000000000E+01, 0.1779585515208E+01, 0.3120000000000E+01, 0.1251886372242E+01, 0.3120000000000E+01, 0.2761015445548E+03,-0.4537714140023E+01, 0.3760000000000E+01
 0.21772E+03, 0.2995497963414E+02, 0.1000000000000E+02, 0.8851756900100E+02, 0.1000000000000E+01, 0.1779661333866E+01, 0.3120000000000E+01, 0.1251780044943E+01, 0.3120000000000E+01, 0.2761028647658E+03,-0.4536298264267E+01, 0.3760000000000E+01
 0.21780E+03, 0.2995502923200E+02, 0.1000000000000E+02, 0.8851799191076E+02, 0.1000000000000E+01, 0.1779737152593E+01, 0.3120000000000E+01, 0.1251673717528E+01, 0.3120000000000E+01, 0.2761041849084E+03,-0.4534882557613E+01, 0.3760000000000E+01
 0.21787E+03, 0.2995507883099E+02, 0.1000000000000E+02, 0.8851841481332E+02, 0.1000000000000E+01, 0.1779812971380E+01, 0.3120000000000E+01, 0.1251567389979E+01, 0.3120000000000E+01, 0.2761055050293E+03,-0.4533466897422E+01, 0.3760000000000E+01
 0.21795E+03, 0.2995512843079E+02, 0.1000000000000E+02, 0.8851883768965E+02, 0.1000000000000E+01, 0.1779888790236E+01, 0.3120000000000E+01, 0.1251461062314E+01, 0.3120000000000E+01, 0.2761068250681E+03,-0.4532051410111E+01, 0.3760000000000E+01
 0.21802E+03, 0.2995517803170E+02, 0.1000000000000E+02, 0.8851926055743E+02, 0.1000000000000E+01, 0.1779964609152E+01, 0.3120000000000E+01, 0.1251354734515E+01, 0.3120000000000E+01, 0.2761081450808E+03,-0.4530635976806E+01, 0.3760000000000E+01
 0.21810E+03, 0.2995522763343E+02, 0.1000000000000E+02, 0.8851968340295E+02, 0.1000000000000E+01, 0.1780040428137E+01, 0.3120000000000E+01, 0.1251248406599E+01, 0.3120000000000E+01, 0.2761094650238E+03,-0.4529220706186E+01, 0.3760000000000E+01
 0.21817E+03, 0.2995527723628E+02, 0.1000000000000E+02, 0.8852010623855E+02, 0.1000000000000E+01, 0.1780116247182E+01, 0.3120000000000E+01, 0.1251142078549E+01, 0.3120000000000E+01, 0.2761107849364E+03,-0.4527805491060E+01, 0.3760000000000E+01
 0.21825E+03, 0.2995532683993E+02, 0.1000000000000E+02, 0.8852052905127E+02, 0.1000000000000E+01, 0.1780192066297E+01, 0.3120000000000E+01, 0.1251035750382E+01, 0.3120000000000E+01, 0.2761121047775E+03,-0.4526390440249E+01, 0.3760000000000E+01
 0.21832E+03, 0.2995537644471E+02, 0.1000000000000E+02, 0.8852095185200E+02, 0.1000000000000E+01, 0.1780267885471E+01, 0.3120000000000E+01, 0.1250929422081E+01, 0.3120000000000E+01, 0.2761134245818E+03,-0.4524975447909E+01, 0.3760000000000E+01
 0.21840E+03, 0.2995542605030E+02, 0.1000000000000E+02, 0.8852137463124E+02, 0.1000000000000E+01, 0.1780343704714E+01, 0.3120000000000E+01, 0.1250823093663E+01, 0.3120000000000E+01, 0.2761147443186E+03,-0.4523560620873E+01, 0.3760000000000E+01
 0.21847E+03, 0.2995547565701E+02, 0.1000000000000E+02, 0.8852179739886E+02, 0.1000000000000E+01, 0.1780419524016E+01, 0.3120000000000E+01, 0.1250716765111E+01, 0.3120000000000E+01, 0.2761160640200E+03,-0.4522145848129E+01, 0.3760000000000E+01
 0.21855E+03, 0.2995552526452E+02, 0.1000000000000E+02, 0.8852222014441E+02, 0.1000000000000E+01, 0.1780495343388E+01, 0.3120000000000E+01, 0.1250610436442E+01, 0.3120000000000E+01, 0.2761173836523E+03,-0.4520731240151E+01, 0.3760000000000E+01
 0.21862E+03, 0.2995557487317E+02, 0.1000000000000E+02, 0.8852264288058E+02, 0.1000000000000E+01, 0.1780571162819E+01, 0.3120000000000E+01, 0.1250504107638E+01, 0.3120000000000E+01, 0.2761187032557E+03,-0.4519316689558E+01, 0.3760000000000E+01
 0.21870E+03, 0.2995562448262E+02, 0.1000000000000E+02, 0.8852306559167E+02, 0.1000000000000E+01, 0.1780646982319E+01, 0.3120000000000E+01, 0.1250397778718E+01, 0.3120000000000E+01, 0.2761200227809E+03,-0.4517902303502E+01, 0.3760000000000E+01
 0.21877E+03, 0.2995567409319E+02, 0.1000000000000E+02, 0.8852348829747E+02, 0.1000000000000E+01, 0.1780722801878E+01, 0.3120000000000E+01, 0.1250291449662E+01, 0.3120000000000E+01, 0.2761213422901E+03,-0.4516487969012E+01, 0.3760000000000E+01
 0.21885E+03, 0.2995572370457E+02, 0.1000000000000E+02, 0.8852391097578E+02, 0.1000000000000E+01, 0.1780798621507E+01, 0.3120000000000E+01, 0.1250185120490E+01, 0.3120000000000E+01, 0.2761226617133E+03,-0.4515073803336E+01, 0.3760000000000E+01
 0.21892E+03, 0.2995577331708E+02, 0.1000000000000E+02, 0.8852433364392E+02, 0.1000000000000E+01, 0.1780874441194E+01, 0.3120000000000E+01, 0.1250078791183E+01, 0.3120000000000E+01, 0.2761239811053E+03,-0.4513659693391E+01, 0.3760000000000E+01
 0.21900E+03, 0.2995582293039E+02, 0.1000000000000E+02, 0.8852475628978E+02, 0.1000000000000E+01, 0.1780950260951E+01, 0.3120000000000E+01, 0.1249972461759E+01, 0.3120000000000E+01, 0.2761253004276E+03,-0.4512245749858E+01, 0.3760000000000E+01
 0.21907E+03, 0.2995587254483E+02, 0.1000000000000E+02, 0.8852517892716E+02, 0.1000000000000E+01, 0.1781026080767E+01, 0.3120000000000E+01, 0.1249866132200E+01, 0.3120000000000E+01, 0.2761266197241E+03,-0.4510831857288E+01, 0.3760000000000E+01
 0.21915E+03, 0.2995592216007E+02, 0.1000000000000E+02, 0.8852560153886E+02, 0.1000000000000E+01, 0.1781101900651E+01, 0.3120000000000E+01, 0.1249759802524E+01, 0.3120000000000E+01, 0.2761279389401E+03,-0.4509418131965E+01, 0.3760000000000E+01
 0.21922E+03, 0.2995597177645E+02, 0.1000000000000E+02, 0.8852602414408E+02, 0.1000000000000E+01, 0.1781177720595E+01, 0.3120000000000E+01, 0.1249653472713E+01, 0.3120000000000E+01, 0.2761292581365E+03,-0.4508004462377E+01, 0.3760000000000E+01
 0.21930E+03, 0.2995602139362E+02, 0.1000000000000E+02, 0.8852644672574E+02, 0.1000000000000E+01, 0.1781253540608E+01, 0.3120000000000E+01, 0.1249547142784E+01, 0.3120000000000E+01, 0.2761305772593E+03,-0.4506590951462E+01, 0.3760000000000E+01
 0.21937E+03, 0.2995607101193E+02, 0.1000000000000E+02, 0.8852686929558E+02, 0.1000000000000E+01, 0.1781329360680E+01, 0.3120000000000E+01, 0.1249440812720E+01, 0.3120000000000E+01, 0.2761318963457E+03,-0.4505177503978E+01, 0.3760000000000E+01
 0.21945E+03, 0.2995612063104E+02, 0.1000000000000E+02, 0.8852729184313E+02, 0.1000000000000E+01, 0.1781405180820E+01, 0.3120000000000E+01, 0.1249334482539E+01, 0.3120000000000E+01, 0.2761332153624E+03,-0.4503764219179E+01, 0.3760000000000E+01
 0.21952E+03, 0.2995617025127E+02, 0.1000000000000E+02, 0.8852771437854E+02, 0.1000000000000E+01, 0.1781481001020E+01, 0.3120000000000E+01, 0.1249228152222E+01, 0.3120000000000E+01, 0.2761345343418E+03,-0.4502350990609E+01, 0.3760000000000E+01
 0.21960E+03, 0.2995621987232E+02, 0.1000000000000E+02, 0.8852813689508E+02, 0.1000000000000E+01, 0.1781556821288E+01, 0.3120000000000E+01, 0.1249121821788E+01, 0.3120000000000E+01, 0.2761358532621E+03,-0.4500937923311E+01, 0.3760000000000E+01
 0.21967E+03, 0.2995626949449E+02, 0.1000000000000E+02, 0.8852855939918E+02, 0.1000000000000E+01, 0.1781632641615E+01, 0.3120000000000E+01, 0.1249015491218E+01, 0.3120000000000E+01, 0.2761371721441E+03,-0.4499524913104E+01, 0.3760000000000E+01
 0.21975E+03, 0.2995631911746E+02, 0.1000000000000E+02, 0.8852898188249E+02, 0.1000000000000E+01, 0.1781708462011E+01, 0.3120000000000E+01, 0.1248909160530E+01, 0.3120000000000E+01, 0.2761384909611E+03,-0.4498112065251E+01, 0.3760000000000E+01
 0.21982E+03, 0.2995636874157E+02, 0.1000000000000E+02, 0.8852940435277E+02, 0.1000000000000E+01, 0.1781784282466E+01, 0.3120000000000E+01, 0.1248802829707E+01, 0.3120000000000E+01, 0.2761398097380E+03,-0.4496699275555E+01, 0.3760000000000E+01
 0.21990E+03, 0.2995641836648E+02, 0.1000000000000E+02, 0.8852982680293E+02, 0.1000000000000E+01, 0.1781860102989E+01, 0.3120000000000E+01, 0.1248696498766E+01, 0.3120000000000E+01, 0.2761411284519E+03,-0.4495286649149E+01, 0.3760000000000E+01
 0.21997E+03, 0.2995646799252E+02, 0.1000000000000E+02, 0.8853024924086E+02, 0.1000000000000E+01, 0.1781935923572E+01, 0.3120000000000E+01, 0.1248590167689E+01, 0.3120000000000E+01, 0.2761424471282E+03,-0.4493874076780E+01, 0.3760000000000E+01
 0.22005E+03, 0.2995651761936E+02, 0.1000000000000E+02, 0.8853067165730E+02, 0.1000000000000E+01, 0.1782011744222E+01, 0.3120000000000E+01, 0.1248483836494E+01, 0.3120000000000E+01, 0.2761437657373E+03,-0.4492461670278E+01, 0.3760000000000E+01
 0.22012E+03, 0.2995656724733E+02, 0.1000000000000E+02, 0.8853109406097E+02, 0.1000000000000E+01, 0.1782087564932E+01, 0.3120000000000E+01, 0.1248377505163E+01, 0.3120000000000E+01, 0.2761450843071E+03,-0.4491049319861E+01, 0.3760000000000E+01
 0.22020E+03, 0.2995661687611E+02, 0.1000000000000E+02, 0.8853151644260E+02, 0.1000000000000E+01, 0.1782163385710E+01, 0.3120000000000E+01, 0.1248271173715E+01, 0.3120000000000E+01, 0.2761464028079E+03,-0.4489637137936E+01, 0.3760000000000E+01
 0.22027E+03, 0.2995666650602E+02, 0.1000000000000E+02, 0.8853193881594E+02, 0.1000000000000E+01, 0.1782239206547E+01, 0.3120000000000E+01, 0.1248164842130E+01, 0.3120000000000E+01, 0.2761477212834E+03,-0.4488225004376E+01, 0.3760000000000E+01
 0.22035E+03, 0.2995671613673E+02, 0.1000000000000E+02, 0.8853236116647E+02, 0.1000000000000E+01, 0.1782315027452E+01, 0.3120000000000E+01, 0.1248058510428E+01, 0.3120000000000E+01, 0.2761490396877E+03,-0.4486813037177E+01, 0.3760000000000E+01
 0.22042E+03, 0.2995676576857E+02, 0.1000000000000E+02, 0.8853278350553E+02, 0.1000000000000E+01, 0.1782390848415E+01, 0.3120000000000E+01, 0.1247952178589E+01, 0.3120000000000E+01, 0.2761503580566E+03,-0.4485401125173E+01, 0.3760000000000E+01
 0.22050E+03, 0.2995681540122E+02, 0.1000000000000E+02, 0.8853320582222E+02, 0.1000000000000E+01, 0.1782466669447E+01, 0.3120000000000E+01, 0.1247845846631E+01, 0.3120000000000E+01, 0.2761516763555E+03,-0.4483989378824E+01, 0.3760000000000E+01
 0.22057E+03, 0.2995686503499E+02, 0.1000000000000E+02, 0.8853362812956E+02, 0.1000000000000E+01, 0.1782542490538E+01, 0.3120000000000E+01, 0.1247739514538E+01, 0.3120000000000E+01, 0.2761529946258E+03,-0.4482577684656E+01, 0.3760000000000E+01
 0.22065E+03, 0.2995691466957E+02, 0.1000000000000E+02, 0.8853405041328E+02, 0.1000000000000E+01, 0.1782618311697E+01, 0.3120000000000E+01, 0.1247633182326E+01, 0.3120000000000E+01, 0.2761543128222E+03,-0.4481166156843E+01, 0.3760000000000E+01
 0.22072E+03, 0.2995696430528E+02, 0.1000000000000E+02, 0.8853447268687E+02, 0.1000000000000E+01, 0.1782694132915E+01, 0.3120000000000E+01, 0.1247526849977E+01, 0.3120000000000E+01, 0.2761556309876E+03,-0.4479754684003E+01, 0.3760000000000E+01
 0.22080E+03, 0.2995701394180E+02, 0.1000000000000E+02, 0.8853489493811E+02, 0.1000000000000E+01, 0.1782769954200E+01, 0.3120000000000E+01, 0.1247420517510E+01, 0.3120000000000E+01, 0.2761569490830E+03,-0.4478343373825E+01, 0.3760000000000E+01
 0.22087E+03, 0.2995706357944E+02, 0.1000000000000E+02, 0.8853531717947E+02, 0.1000000000000E+01, 0.1782845775545E+01, 0.3120000000000E+01, 0.1247314184906E+01, 0.3120000000000E+01, 0.2761582671482E+03,-0.4476932120578E+01, 0.3760000000000E+01
 0.22095E+03, 0.2995711321790E+02, 0.1000000000000E+02, 0.8853573939527E+02, 0.1000000000000E+01, 0.1782921596957E+01, 0.3120000000000E+01, 0.1247207852184E+01, 0.3120000000000E+01, 0.2761595851334E+03,-0.4475521034484E+01, 0.3760000000000E+01
 0.22102E+03, 0.2995716285748E+02, 0.1000000000000E+02, 0.8853616160318E+02, 0.1000000000000E+01, 0.1782997418428E+01, 0.3120000000000E+01, 0.1247101519326E+01, 0.3120000000000E+01, 0.2761609030945E+03,-0.4474110001834E+01, 0.3760000000000E+01
 0.22110E+03, 0.2995721249787E+02, 0.1000000000000E+02, 0.8853658378984E+02, 0.1000000000000E+01, 0.1783073239967E+01, 0.3120000000000E+01, 0.1246995186348E+01, 0.3120000000000E+01, 0.2761622209892E+03,-0.4472699128428E+01, 0.3760000000000E+01
 0.22117E+03, 0.2995726213938E+02, 0.1000000000000E+02, 0.8853700596194E+02, 0.1000000000000E+01, 0.1783149061564E+01, 0.3120000000000E+01, 0.1246888853233E+01, 0.3120000000000E+01, 0.2761635388390E+03,-0.4471288316591E+01, 0.3760000000000E+01
 0.22125E+03, 0.2995731178171E+02, 0.1000000000000E+02, 0.8853742811501E+02, 0.1000000000000E+01, 0.1783224883230E+01, 0.3120000000000E+01, 0.1246782520000E+01, 0.3120000000000E+01, 0.2761648566292E+03,-0.4469877664681E+01, 0.3760000000000E+01
 0.22132E+03, 0.2995736142516E+02, 0.1000000000000E+02, 0.8853785025464E+02, 0.1000000000000E+01, 0.1783300704953E+01, 0.3120000000000E+01, 0.1246676186630E+01, 0.3120000000000E+01, 0.2761661743780E+03,-0.4468467069702E+01, 0.3760000000000E+01
 0.22140E+03, 0.2995741106942E+02, 0.1000000000000E+02, 0.8853827237291E+02, 0.1000000000000E+01, 0.1783376526745E+01, 0.3120000000000E+01, 0.1246569853141E+01, 0.3120000000000E+01, 0.2761674920600E+03,-0.4467056643115E+01, 0.3760000000000E+01
 0.22147E+03, 0.2995746071481E+02, 0.1000000000000E+02, 0.8853869448429E+02, 0.1000000000000E+01, 0.1783452348594E+01, 0.3120000000000E+01, 0.1246463519515E+01, 0.3120000000000E+01, 0.2761688097211E+03,-0.4465646261826E+01, 0.3760000000000E+01
 0.22155E+03, 0.2995751036100E+02, 0.1000000000000E+02, 0.8853911656949E+02, 0.1000000000000E+01, 0.1783528170512E+01, 0.3120000000000E+01, 0.1246357185769E+01, 0.3120000000000E+01, 0.2761701273002E+03,-0.4464236048478E+01, 0.3760000000000E+01
 0.22162E+03, 0.2995756000833E+02, 0.1000000000000E+02, 0.8853953864361E+02, 0.1000000000000E+01, 0.1783603992488E+01, 0.3120000000000E+01, 0.1246250851887E+01, 0.3120000000000E+01, 0.2761714448453E+03,-0.4462825893809E+01, 0.3760000000000E+01
 0.22170E+03, 0.2995760965646E+02, 0.1000000000000E+02, 0.8853996069621E+02, 0.1000000000000E+01, 0.1783679814532E+01, 0.3120000000000E+01, 0.1246144517885E+01, 0.3120000000000E+01, 0.2761727623231E+03,-0.4461415902878E+01, 0.3760000000000E+01
 0.22177E+03, 0.2995765930572E+02, 0.1000000000000E+02, 0.8854038273788E+02, 0.1000000000000E+01, 0.1783755636633E+01, 0.3120000000000E+01, 0.1246038183746E+01, 0.3120000000000E+01, 0.2761740797674E+03,-0.4460005964643E+01, 0.3760000000000E+01
 0.22185E+03, 0.2995770895579E+02, 0.1000000000000E+02, 0.8854080475805E+02, 0.1000000000000E+01, 0.1783831458803E+01, 0.3120000000000E+01, 0.1245931849488E+01, 0.3120000000000E+01, 0.2761753971443E+03,-0.4458596190577E+01, 0.3760000000000E+01
 0.22192E+03, 0.2995775860699E+02, 0.1000000000000E+02, 0.8854122676861E+02, 0.1000000000000E+01, 0.1783907281030E+01, 0.3120000000000E+01, 0.1245825515092E+01, 0.3120000000000E+01, 0.2761767144919E+03,-0.4457186468721E+01, 0.3760000000000E+01
 0.22200E+03, 0.2995780825900E+02, 0.1000000000000E+02, 0.8854164875385E+02, 0.1000000000000E+01, 0.1783983103326E+01, 0.3120000000000E+01, 0.1245719180577E+01, 0.3120000000000E+01, 0.2761780317602E+03,-0.4455776915318E+01, 0.3760000000000E+01
 0.22207E+03, 0.2995785791213E+02, 0.1000000000000E+02, 0.8854207073197E+02, 0.1000000000000E+01, 0.1784058925679E+01, 0.3120000000000E+01, 0.1245612845924E+01, 0.3120000000000E+01, 0.2761793490069E+03,-0.4454367415326E+01, 0.3760000000000E+01
 0.22215E+03, 0.2995790756608E+02, 0.1000000000000E+02, 0.8854249268670E+02, 0.1000000000000E+01, 0.1784134748100E+01, 0.3120000000000E+01, 0.1245506511151E+01, 0.3120000000000E+01, 0.2761806661803E+03,-0.4452958074706E+01, 0.3760000000000E+01
 0.22222E+03, 0.2995795722115E+02, 0.1000000000000E+02, 0.8854291463121E+02, 0.1000000000000E+01, 0.1784210570579E+01, 0.3120000000000E+01, 0.1245400176241E+01, 0.3120000000000E+01, 0.2761819833225E+03,-0.4451548792013E+01, 0.3760000000000E+01
 0.22230E+03, 0.2995800687703E+02, 0.1000000000000E+02, 0.8854333654942E+02, 0.1000000000000E+01, 0.1784286393125E+01, 0.3120000000000E+01, 0.1245293841211E+01, 0.3120000000000E+01, 0.2761833003824E+03,-0.4450139677317E+01, 0.3760000000000E+01
 0.22237E+03, 0.2995805653405E+02, 0.1000000000000E+02, 0.8854375845956E+02, 0.1000000000000E+01, 0.1784362215730E+01, 0.3120000000000E+01, 0.1245187506043E+01, 0.3120000000000E+01, 0.2761846174176E+03,-0.4448730617747E+01, 0.3760000000000E+01
 0.22245E+03, 0.2995810619187E+02, 0.1000000000000E+02, 0.8854418034888E+02, 0.1000000000000E+01, 0.1784438038402E+01, 0.3120000000000E+01, 0.1245081170756E+01, 0.3120000000000E+01, 0.2761859343877E+03,-0.4447321714556E+01, 0.3760000000000E+01
 0.22252E+03, 0.2995815585081E+02, 0.1000000000000E+02, 0.8854460222554E+02, 0.1000000000000E+01, 0.1784513861131E+01, 0.3120000000000E+01, 0.1244974835330E+01, 0.3120000000000E+01, 0.2761872513189E+03,-0.4445912872269E+01, 0.3760000000000E+01
 0.22260E+03, 0.2995820551057E+02, 0.1000000000000E+02, 0.8854502408148E+02, 0.1000000000000E+01, 0.1784589683929E+01, 0.3120000000000E+01, 0.1244868499785E+01, 0.3120000000000E+01, 0.2761885681851E+03,-0.4444504190689E+01, 0.3760000000000E+01
 0.22267E+03, 0.2995825517146E+02, 0.1000000000000E+02, 0.8854544592417E+02, 0.1000000000000E+01, 0.1784665506784E+01, 0.3120000000000E+01, 0.1244762164101E+01, 0.3120000000000E+01, 0.2761898850107E+03,-0.4443095565563E+01, 0.3760000000000E+01
 0.22275E+03, 0.2995830483316E+02, 0.1000000000000E+02, 0.8854586774437E+02, 0.1000000000000E+01, 0.1784741329706E+01, 0.3120000000000E+01, 0.1244655828298E+01, 0.3120000000000E+01, 0.2761912017658E+03,-0.4441687106713E+01, 0.3760000000000E+01
 0.22282E+03, 0.2995835449598E+02, 0.1000000000000E+02, 0.8854628955790E+02, 0.1000000000000E+01, 0.1784817152686E+01, 0.3120000000000E+01, 0.1244549492356E+01, 0.3120000000000E+01, 0.2761925185007E+03,-0.4440278696207E+01, 0.3760000000000E+01
 0.22290E+03, 0.2995840415962E+02, 0.1000000000000E+02, 0.8854671134476E+02, 0.1000000000000E+01, 0.1784892975733E+01, 0.3120000000000E+01, 0.1244443156294E+01, 0.3120000000000E+01, 0.2761938351520E+03,-0.4438870455636E+01, 0.3760000000000E+01
 0.22297E+03, 0.2995845382438E+02, 0.1000000000000E+02, 0.8854713312234E+02, 0.1000000000000E+01, 0.1784968798838E+01, 0.3120000000000E+01, 0.1244336820094E+01, 0.3120000000000E+01, 0.2761951517751E+03,-0.4437462267436E+01, 0.3760000000000E+01
 0.22305E+03, 0.2995850348996E+02, 0.1000000000000E+02, 0.8854755488100E+02, 0.1000000000000E+01, 0.1785044622010E+01, 0.3120000000000E+01, 0.1244230483773E+01, 0.3120000000000E+01, 0.2761964683390E+03,-0.4436054239706E+01, 0.3760000000000E+01
 0.22312E+03, 0.2995855315666E+02, 0.1000000000000E+02, 0.8854797662625E+02, 0.1000000000000E+01, 0.1785120445240E+01, 0.3120000000000E+01, 0.1244124147314E+01, 0.3120000000000E+01, 0.2761977848614E+03,-0.4434646269303E+01, 0.3760000000000E+01
 0.22320E+03, 0.2995860282418E+02, 0.1000000000000E+02, 0.8854839834751E+02, 0.1000000000000E+01, 0.1785196268537E+01, 0.3120000000000E+01, 0.1244017810734E+01, 0.3120000000000E+01, 0.2761991013089E+03,-0.4433238464201E+01, 0.3760000000000E+01
 0.22327E+03, 0.2995865249282E+02, 0.1000000000000E+02, 0.8854882006098E+02, 0.1000000000000E+01, 0.1785272091891E+01, 0.3120000000000E+01, 0.1243911474016E+01, 0.3120000000000E+01, 0.2762004177325E+03,-0.4431830711008E+01, 0.3760000000000E+01
 0.22335E+03, 0.2995870216227E+02, 0.1000000000000E+02, 0.8854924175081E+02, 0.1000000000000E+01, 0.1785347915313E+01, 0.3120000000000E+01, 0.1243805137178E+01, 0.3120000000000E+01, 0.2762017340822E+03,-0.4430423122624E+01, 0.3760000000000E+01
 0.22342E+03, 0.2995875183286E+02, 0.1000000000000E+02, 0.8854966342957E+02, 0.1000000000000E+01, 0.1785423738792E+01, 0.3120000000000E+01, 0.1243698800200E+01, 0.3120000000000E+01, 0.2762030503981E+03,-0.4429015588254E+01, 0.3760000000000E+01
 0.22350E+03, 0.2995880150425E+02, 0.1000000000000E+02, 0.8855008508861E+02, 0.1000000000000E+01, 0.1785499562338E+01, 0.3120000000000E+01, 0.1243592463102E+01, 0.3120000000000E+01, 0.2762043666521E+03,-0.4427608216094E+01, 0.3760000000000E+01
 0.22357E+03, 0.2995885117677E+02, 0.1000000000000E+02, 0.8855050673401E+02, 0.1000000000000E+01, 0.1785575385942E+01, 0.3120000000000E+01, 0.1243486125865E+01, 0.3120000000000E+01, 0.2762056828641E+03,-0.4426200899799E+01, 0.3760000000000E+01
 0.22365E+03, 0.2995890085011E+02, 0.1000000000000E+02, 0.8855092835864E+02, 0.1000000000000E+01, 0.1785651209612E+01, 0.3120000000000E+01, 0.1243379788507E+01, 0.3120000000000E+01, 0.2762069990109E+03,-0.4424793748008E+01, 0.3760000000000E+01
 0.22372E+03, 0.2995895052457E+02, 0.1000000000000E+02, 0.8855134997177E+02, 0.1000000000000E+01, 0.1785727033341E+01, 0.3120000000000E+01, 0.1243273451010E+01, 0.3120000000000E+01, 0.2762083151226E+03,-0.4423386650227E+01, 0.3760000000000E+01
 0.22380E+03, 0.2995900019985E+02, 0.1000000000000E+02, 0.8855177156245E+02, 0.1000000000000E+01, 0.1785802857136E+01, 0.3120000000000E+01, 0.1243167113392E+01, 0.3120000000000E+01, 0.2762096311641E+03,-0.4421979716183E+01, 0.3760000000000E+01
 0.22387E+03, 0.2995904987625E+02, 0.1000000000000E+02, 0.8855219314269E+02, 0.1000000000000E+01, 0.1785878680988E+01, 0.3120000000000E+01, 0.1243060775635E+01, 0.3120000000000E+01, 0.2762109471734E+03,-0.4420572836500E+01, 0.3760000000000E+01
 0.22395E+03, 0.2995909955346E+02, 0.1000000000000E+02, 0.8855261470114E+02, 0.1000000000000E+01, 0.1785954504907E+01, 0.3120000000000E+01, 0.1242954437757E+01, 0.3120000000000E+01, 0.2762122631146E+03,-0.4419166119505E+01, 0.3760000000000E+01
 0.22402E+03, 0.2995914923181E+02, 0.1000000000000E+02, 0.8855303624759E+02, 0.1000000000000E+01, 0.1786030328884E+01, 0.3120000000000E+01, 0.1242848099740E+01, 0.3120000000000E+01, 0.2762135790188E+03,-0.4417759458875E+01, 0.3760000000000E+01
 0.22410E+03, 0.2995919891096E+02, 0.1000000000000E+02, 0.8855345777401E+02, 0.1000000000000E+01, 0.1786106152927E+01, 0.3120000000000E+01, 0.1242741761602E+01, 0.3120000000000E+01, 0.2762148948604E+03,-0.4416352959414E+01, 0.3760000000000E+01
 0.22417E+03, 0.2995924859125E+02, 0.1000000000000E+02, 0.8855387928564E+02, 0.1000000000000E+01, 0.1786181977027E+01, 0.3120000000000E+01, 0.1242635423324E+01, 0.3120000000000E+01, 0.2762162106564E+03,-0.4414946518420E+01, 0.3760000000000E+01
 0.22425E+03, 0.2995929827235E+02, 0.1000000000000E+02, 0.8855430077979E+02, 0.1000000000000E+01, 0.1786257801194E+01, 0.3120000000000E+01, 0.1242529084925E+01, 0.3120000000000E+01, 0.2762175263975E+03,-0.4413540237179E+01, 0.3760000000000E+01
 0.22432E+03, 0.2995934795457E+02, 0.1000000000000E+02, 0.8855472226113E+02, 0.1000000000000E+01, 0.1786333625419E+01, 0.3120000000000E+01, 0.1242422746386E+01, 0.3120000000000E+01, 0.2762188420994E+03,-0.4412134007092E+01, 0.3760000000000E+01
 0.22440E+03, 0.2995939763761E+02, 0.1000000000000E+02, 0.8855514371998E+02, 0.1000000000000E+01, 0.1786409449710E+01, 0.3120000000000E+01, 0.1242316407726E+01, 0.3120000000000E+01, 0.2762201577308E+03,-0.4410727946224E+01, 0.3760000000000E+01
 0.22447E+03, 0.2995944732178E+02, 0.1000000000000E+02, 0.8855556516648E+02, 0.1000000000000E+01, 0.1786485274058E+01, 0.3120000000000E+01, 0.1242210068927E+01, 0.3120000000000E+01, 0.2762214733242E+03,-0.4409321941402E+01, 0.3760000000000E+01
 0.22455E+03, 0.2995949700676E+02, 0.1000000000000E+02, 0.8855598659362E+02, 0.1000000000000E+01, 0.1786561098472E+01, 0.3120000000000E+01, 0.1242103730006E+01, 0.3120000000000E+01, 0.2762227888570E+03,-0.4407916094734E+01, 0.3760000000000E+01
 0.22462E+03, 0.2995954669287E+02, 0.1000000000000E+02, 0.8855640800703E+02, 0.1000000000000E+01, 0.1786636922944E+01, 0.3120000000000E+01, 0.1241997390945E+01, 0.3120000000000E+01, 0.2762241043475E+03,-0.4406510304708E+01, 0.3760000000000E+01
 0.22470E+03, 0.2995959637979E+02, 0.1000000000000E+02, 0.8855682940340E+02, 0.1000000000000E+01, 0.1786712747482E+01, 0.3120000000000E+01, 0.1241891051762E+01, 0.3120000000000E+01, 0.2762254197846E+03,-0.4405104674947E+01, 0.3760000000000E+01
 0.22477E+03, 0.2995964606784E+02, 0.1000000000000E+02, 0.8855725078481E+02, 0.1000000000000E+01, 0.1786788572078E+01, 0.3120000000000E+01, 0.1241784712440E+01, 0.3120000000000E+01, 0.2762267351756E+03,-0.4403699102145E+01, 0.3760000000000E+01
 0.22485E+03, 0.2995969575671E+02, 0.1000000000000E+02, 0.8855767214471E+02, 0.1000000000000E+01, 0.1786864396739E+01, 0.3120000000000E+01, 0.1241678372996E+01, 0.3120000000000E+01, 0.2762280504993E+03,-0.4402293691942E+01, 0.3760000000000E+01
 0.22492E+03, 0.2995974544670E+02, 0.1000000000000E+02, 0.8855809349193E+02, 0.1000000000000E+01, 0.1786940221458E+01, 0.3120000000000E+01, 0.1241572033411E+01, 0.3120000000000E+01, 0.2762293657840E+03,-0.4400888338548E+01, 0.3760000000000E+01
 0.22500E+03, 0.2995979513751E+02, 0.1000000000000E+02, 0.8855851482080E+02, 0.1000000000000E+01, 0.1787016046243E+01, 0.3120000000000E+01, 0.1241465693705E+01, 0.3120000000000E+01, 0.2762306810112E+03,-0.4399483144864E+01, 0.3760000000000E+01
 0.22507E+03, 0.2995984482945E+02, 0.1000000000000E+02, 0.8855893613669E+02, 0.1000000000000E+01, 0.1787091871085E+01, 0.3120000000000E+01, 0.1241359353859E+01, 0.3120000000000E+01, 0.2762319961984E+03,-0.4398078005742E+01, 0.3760000000000E+01
 0.22515E+03, 0.2995989452220E+02, 0.1000000000000E+02, 0.8855935743287E+02, 0.1000000000000E+01, 0.1787167695993E+01, 0.3120000000000E+01, 0.1241253013891E+01, 0.3120000000000E+01, 0.2762333113239E+03,-0.4396673028832E+01, 0.3760000000000E+01
 0.22522E+03, 0.2995994421608E+02, 0.1000000000000E+02, 0.8855977871530E+02, 0.1000000000000E+01, 0.1787243520958E+01, 0.3120000000000E+01, 0.1241146673782E+01, 0.3120000000000E+01, 0.2762346264070E+03,-0.4395268107310E+01, 0.3760000000000E+01
 0.22530E+03, 0.2995999391077E+02, 0.1000000000000E+02, 0.8856019997544E+02, 0.1000000000000E+01, 0.1787319345990E+01, 0.3120000000000E+01, 0.1241040333551E+01, 0.3120000000000E+01, 0.2762359414205E+03,-0.4393863352024E+01, 0.3760000000000E+01
 0.22537E+03, 0.2996004360659E+02, 0.1000000000000E+02, 0.8856062122622E+02, 0.1000000000000E+01, 0.1787395171078E+01, 0.3120000000000E+01, 0.1240933993180E+01, 0.3120000000000E+01, 0.2762372564052E+03,-0.4392458649101E+01, 0.3760000000000E+01
 0.22545E+03, 0.2996009330323E+02, 0.1000000000000E+02, 0.8856104245391E+02, 0.1000000000000E+01, 0.1787470996232E+01, 0.3120000000000E+01, 0.1240827652686E+01, 0.3120000000000E+01, 0.2762385713177E+03,-0.4391054107916E+01, 0.3760000000000E+01
 0.22552E+03, 0.2996014300100E+02, 0.1000000000000E+02, 0.8856146367083E+02, 0.1000000000000E+01, 0.1787546821444E+01, 0.3120000000000E+01, 0.1240721312052E+01, 0.3120000000000E+01, 0.2762398861971E+03,-0.4389649623720E+01, 0.3760000000000E+01
 0.22560E+03, 0.2996019269958E+02, 0.1000000000000E+02, 0.8856188486602E+02, 0.1000000000000E+01, 0.1787622646721E+01, 0.3120000000000E+01, 0.1240614971296E+01, 0.3120000000000E+01, 0.2762412010085E+03,-0.4388245299118E+01, 0.3760000000000E+01
 0.22567E+03, 0.2996024239929E+02, 0.1000000000000E+02, 0.8856230605053E+02, 0.1000000000000E+01, 0.1787698472055E+01, 0.3120000000000E+01, 0.1240508630399E+01, 0.3120000000000E+01, 0.2762425157872E+03,-0.4386841028867E+01, 0.3760000000000E+01
 0.22575E+03, 0.2996029209981E+02, 0.1000000000000E+02, 0.8856272721477E+02, 0.1000000000000E+01, 0.1787774297455E+01, 0.3120000000000E+01, 0.1240402289379E+01, 0.3120000000000E+01, 0.2762438305023E+03,-0.4385436920975E+01, 0.3760000000000E+01
 0.22582E+03, 0.2996034180147E+02, 0.1000000000000E+02, 0.8856314836219E+02, 0.1000000000000E+01, 0.1787850122911E+01, 0.3120000000000E+01, 0.1240295948219E+01, 0.3120000000000E+01, 0.2762451451655E+03,-0.4384032871814E+01, 0.3760000000000E+01
 0.22590E+03, 0.2996039150394E+02, 0.1000000000000E+02, 0.8856356949590E+02, 0.1000000000000E+01, 0.1787925948434E+01, 0.3120000000000E+01, 0.1240189606935E+01, 0.3120000000000E+01, 0.2762464597858E+03,-0.4382628979927E+01, 0.3760000000000E+01
 0.22597E+03, 0.2996044120754E+02, 0.1000000000000E+02, 0.8856399061325E+02, 0.1000000000000E+01, 0.1788001774013E+01, 0.3120000000000E+01, 0.1240083265511E+01, 0.3120000000000E+01, 0.2762477743555E+03,-0.4381225144342E+01, 0.3760000000000E+01
 0.22605E+03, 0.2996049091195E+02, 0.1000000000000E+02, 0.8856441170918E+02, 0.1000000000000E+01, 0.1788077599658E+01, 0.3120000000000E+01, 0.1239976923964E+01, 0.3120000000000E+01, 0.2762490888582E+03,-0.4379821472048E+01, 0.3760000000000E+01
 0.22612E+03, 0.2996054061749E+02, 0.1000000000000E+02, 0.8856483279247E+02, 0.1000000000000E+01, 0.1788153425360E+01, 0.3120000000000E+01, 0.1239870582276E+01, 0.3120000000000E+01, 0.2762504033219E+03,-0.4378417856359E+01, 0.3760000000000E+01
 0.22620E+03, 0.2996059032385E+02, 0.1000000000000E+02, 0.8856525385795E+02, 0.1000000000000E+01, 0.1788229251128E+01, 0.3120000000000E+01, 0.1239764240465E+01, 0.3120000000000E+01, 0.2762517177299E+03,-0.4377014398959E+01, 0.3760000000000E+01
 0.22627E+03, 0.2996064003134E+02, 0.1000000000000E+02, 0.8856567490805E+02, 0.1000000000000E+01, 0.1788305076952E+01, 0.3120000000000E+01, 0.1239657898513E+01, 0.3120000000000E+01, 0.2762530320905E+03,-0.4375610999542E+01, 0.3760000000000E+01
 0.22635E+03, 0.2996068973965E+02, 0.1000000000000E+02, 0.8856609593933E+02, 0.1000000000000E+01, 0.1788380902842E+01, 0.3120000000000E+01, 0.1239551556438E+01, 0.3120000000000E+01, 0.2762543463921E+03,-0.4374207761332E+01, 0.3760000000000E+01
 0.22642E+03, 0.2996073944908E+02, 0.1000000000000E+02, 0.8856651695727E+02, 0.1000000000000E+01, 0.1788456728788E+01, 0.3120000000000E+01, 0.1239445214222E+01, 0.3120000000000E+01, 0.2762556606527E+03,-0.4372804577472E+01, 0.3760000000000E+01
 0.22650E+03, 0.2996078915933E+02, 0.1000000000000E+02, 0.8856693795439E+02, 0.1000000000000E+01, 0.1788532554800E+01, 0.3120000000000E+01, 0.1239338871882E+01, 0.3120000000000E+01, 0.2762569748479E+03,-0.4371401555655E+01, 0.3760000000000E+01
 0.22657E+03, 0.2996083887071E+02, 0.1000000000000E+02, 0.8856735894081E+02, 0.1000000000000E+01, 0.1788608380868E+01, 0.3120000000000E+01, 0.1239232529401E+01, 0.3120000000000E+01, 0.2762582890104E+03,-0.4369998587667E+01, 0.3760000000000E+01
 0.22665E+03, 0.2996088858290E+02, 0.1000000000000E+02, 0.8856777990558E+02, 0.1000000000000E+01, 0.1788684207002E+01, 0.3120000000000E+01, 0.1239126186797E+01, 0.3120000000000E+01, 0.2762596031051E+03,-0.4368595783408E+01, 0.3760000000000E+01
 0.22672E+03, 0.2996093829623E+02, 0.1000000000000E+02, 0.8856820085824E+02, 0.1000000000000E+01, 0.1788760033192E+01, 0.3120000000000E+01, 0.1239019844052E+01, 0.3120000000000E+01, 0.2762609171626E+03,-0.4367193033054E+01, 0.3760000000000E+01
 0.22680E+03, 0.2996098801037E+02, 0.1000000000000E+02, 0.8856862178777E+02, 0.1000000000000E+01, 0.1788835859448E+01, 0.3120000000000E+01, 0.1238913501182E+01, 0.3120000000000E+01, 0.2762622311477E+03,-0.4365790446305E+01, 0.3760000000000E+01
 0.22687E+03, 0.2996103772564E+02, 0.1000000000000E+02, 0.8856904271159E+02, 0.1000000000000E+01, 0.1788911685760E+01, 0.3120000000000E+01, 0.1238807158172E+01, 0.3120000000000E+01, 0.2762635451155E+03,-0.4364387910574E+01, 0.3760000000000E+01
 0.22695E+03, 0.2996108744173E+02, 0.1000000000000E+02, 0.8856946360563E+02, 0.1000000000000E+01, 0.1788987512138E+01, 0.3120000000000E+01, 0.1238700815037E+01, 0.3120000000000E+01, 0.2762648589902E+03,-0.4362985539346E+01, 0.3760000000000E+01
 0.22702E+03, 0.2996113715894E+02, 0.1000000000000E+02, 0.8856988449175E+02, 0.1000000000000E+01, 0.1789063338572E+01, 0.3120000000000E+01, 0.1238594471761E+01, 0.3120000000000E+01, 0.2762661728408E+03,-0.4361583227406E+01, 0.3760000000000E+01
 0.22710E+03, 0.2996118687698E+02, 0.1000000000000E+02, 0.8857030535798E+02, 0.1000000000000E+01, 0.1789139165071E+01, 0.3120000000000E+01, 0.1238488128362E+01, 0.3120000000000E+01, 0.2762674866290E+03,-0.4360181068681E+01, 0.3760000000000E+01
 0.22717E+03, 0.2996123659614E+02, 0.1000000000000E+02, 0.8857072621404E+02, 0.1000000000000E+01, 0.1789214991626E+01, 0.3120000000000E+01, 0.1238381784820E+01, 0.3120000000000E+01, 0.2762688003860E+03,-0.4358778965416E+01, 0.3760000000000E+01
 0.22725E+03, 0.2996128631612E+02, 0.1000000000000E+02, 0.8857114704495E+02, 0.1000000000000E+01, 0.1789290818247E+01, 0.3120000000000E+01, 0.1238275441154E+01, 0.3120000000000E+01, 0.2762701140644E+03,-0.4357377028129E+01, 0.3760000000000E+01
 0.22732E+03, 0.2996133603723E+02, 0.1000000000000E+02, 0.8857156786782E+02, 0.1000000000000E+01, 0.1789366644924E+01, 0.3120000000000E+01, 0.1238169097347E+01, 0.3120000000000E+01, 0.2762714277181E+03,-0.4355975142618E+01, 0.3760000000000E+01
 0.22740E+03, 0.2996138575916E+02, 0.1000000000000E+02, 0.8857198866536E+02, 0.1000000000000E+01, 0.1789442471666E+01, 0.3120000000000E+01, 0.1238062753415E+01, 0.3120000000000E+01, 0.2762727412927E+03,-0.4354573421126E+01, 0.3760000000000E+01
 0.22747E+03, 0.2996143548222E+02, 0.1000000000000E+02, 0.8857240945201E+02, 0.1000000000000E+01, 0.1789518298465E+01, 0.3120000000000E+01, 0.1237956409342E+01, 0.3120000000000E+01, 0.2762740548338E+03,-0.4353171754176E+01, 0.3760000000000E+01
 0.22755E+03, 0.2996148520610E+02, 0.1000000000000E+02, 0.8857283022073E+02, 0.1000000000000E+01, 0.1789594125328E+01, 0.3120000000000E+01, 0.1237850065144E+01, 0.3120000000000E+01, 0.2762753683187E+03,-0.4351770247072E+01, 0.3760000000000E+01
 0.22762E+03, 0.2996153493110E+02, 0.1000000000000E+02, 0.8857325097562E+02, 0.1000000000000E+01, 0.1789669952248E+01, 0.3120000000000E+01, 0.1237743720804E+01, 0.3120000000000E+01, 0.2762766817610E+03,-0.4350368792480E+01, 0.3760000000000E+01
 0.22770E+03, 0.2996158465693E+02, 0.1000000000000E+02, 0.8857367170975E+02, 0.1000000000000E+01, 0.1789745779233E+01, 0.3120000000000E+01, 0.1237637376340E+01, 0.3120000000000E+01, 0.2762779951383E+03,-0.4348967503399E+01, 0.3760000000000E+01
 0.22777E+03, 0.2996163438388E+02, 0.1000000000000E+02, 0.8857409243266E+02, 0.1000000000000E+01, 0.1789821606273E+01, 0.3120000000000E+01, 0.1237531031733E+01, 0.3120000000000E+01, 0.2762793084812E+03,-0.4347566265676E+01, 0.3760000000000E+01
 0.22785E+03, 0.2996168411165E+02, 0.1000000000000E+02, 0.8857451313212E+02, 0.1000000000000E+01, 0.1789897433379E+01, 0.3120000000000E+01, 0.1237424687002E+01, 0.3120000000000E+01, 0.2762806217506E+03,-0.4346165192265E+01, 0.3760000000000E+01
 0.22792E+03, 0.2996173384055E+02, 0.1000000000000E+02, 0.8857493382059E+02, 0.1000000000000E+01, 0.1789973260541E+01, 0.3120000000000E+01, 0.1237318342128E+01, 0.3120000000000E+01, 0.2762819349863E+03,-0.4344764173533E+01, 0.3760000000000E+01
 0.22800E+03, 0.2996178357028E+02, 0.1000000000000E+02, 0.8857535448914E+02, 0.1000000000000E+01, 0.1790049087768E+01, 0.3120000000000E+01, 0.1237211997130E+01, 0.3120000000000E+01, 0.2762832481596E+03,-0.4343363315136E+01, 0.3760000000000E+01
 0.22807E+03, 0.2996183330113E+02, 0.1000000000000E+02, 0.8857577514626E+02, 0.1000000000000E+01, 0.1790124915051E+01, 0.3120000000000E+01, 0.1237105651989E+01, 0.3120000000000E+01, 0.2762845612979E+03,-0.4341962510292E+01, 0.3760000000000E+01
 0.22815E+03, 0.2996188303279E+02, 0.1000000000000E+02, 0.8857619577700E+02, 0.1000000000000E+01, 0.1790200742399E+01, 0.3120000000000E+01, 0.1236999306723E+01, 0.3120000000000E+01, 0.2762858743535E+03,-0.4340561871087E+01, 0.3760000000000E+01
 0.22822E+03, 0.2996193276559E+02, 0.1000000000000E+02, 0.8857661640138E+02, 0.1000000000000E+01, 0.1790276569802E+01, 0.3120000000000E+01, 0.1236892961315E+01, 0.3120000000000E+01, 0.2762871873899E+03,-0.4339161284271E+01, 0.3760000000000E+01
 0.22830E+03, 0.2996198249921E+02, 0.1000000000000E+02, 0.8857703700273E+02, 0.1000000000000E+01, 0.1790352397271E+01, 0.3120000000000E+01, 0.1236786615782E+01, 0.3120000000000E+01, 0.2762885003542E+03,-0.4337760857111E+01, 0.3760000000000E+01
 0.22837E+03, 0.2996203223396E+02, 0.1000000000000E+02, 0.8857745759380E+02, 0.1000000000000E+01, 0.1790428224795E+01, 0.3120000000000E+01, 0.1236680270106E+01, 0.3120000000000E+01, 0.2762898132869E+03,-0.4336360486303E+01, 0.3760000000000E+01
 0.22845E+03, 0.2996208196953E+02, 0.1000000000000E+02, 0.8857787815950E+02, 0.1000000000000E+01, 0.1790504052384E+01, 0.3120000000000E+01, 0.1236573924306E+01, 0.3120000000000E+01, 0.2762911261403E+03,-0.4334960278374E+01, 0.3760000000000E+01
 0.22852E+03, 0.2996213170622E+02, 0.1000000000000E+02, 0.8857829871744E+02, 0.1000000000000E+01, 0.1790579880029E+01, 0.3120000000000E+01, 0.1236467578362E+01, 0.3120000000000E+01, 0.2762924389700E+03,-0.4333560123301E+01, 0.3760000000000E+01
 0.22860E+03, 0.2996218144374E+02, 0.1000000000000E+02, 0.8857871925271E+02, 0.1000000000000E+01, 0.1790655707738E+01, 0.3120000000000E+01, 0.1236361232293E+01, 0.3120000000000E+01, 0.2762937517287E+03,-0.4332160127511E+01, 0.3760000000000E+01
 0.22867E+03, 0.2996223118239E+02, 0.1000000000000E+02, 0.8857913977492E+02, 0.1000000000000E+01, 0.1790731535504E+01, 0.3120000000000E+01, 0.1236254886082E+01, 0.3120000000000E+01, 0.2762950644471E+03,-0.4330760189988E+01, 0.3760000000000E+01
 0.22875E+03, 0.2996228092186E+02, 0.1000000000000E+02, 0.8857956028008E+02, 0.1000000000000E+01, 0.1790807363333E+01, 0.3120000000000E+01, 0.1236148539745E+01, 0.3120000000000E+01, 0.2762963771123E+03,-0.4329360408262E+01, 0.3760000000000E+01
 0.22882E+03, 0.2996233066245E+02, 0.1000000000000E+02, 0.8857998077261E+02, 0.1000000000000E+01, 0.1790883191219E+01, 0.3120000000000E+01, 0.1236042193264E+01, 0.3120000000000E+01, 0.2762976897385E+03,-0.4327960680833E+01, 0.3760000000000E+01
 0.22890E+03, 0.2996238040387E+02, 0.1000000000000E+02, 0.8858040124035E+02, 0.1000000000000E+01, 0.1790959019169E+01, 0.3120000000000E+01, 0.1235935846658E+01, 0.3120000000000E+01, 0.2762990022871E+03,-0.4326561121591E+01, 0.3760000000000E+01
 0.22897E+03, 0.2996243014642E+02, 0.1000000000000E+02, 0.8858082169884E+02, 0.1000000000000E+01, 0.1791034847175E+01, 0.3120000000000E+01, 0.1235829499909E+01, 0.3120000000000E+01, 0.2763003148073E+03,-0.4325161614049E+01, 0.3760000000000E+01
 0.22905E+03, 0.2996247988979E+02, 0.1000000000000E+02, 0.8858124213537E+02, 0.1000000000000E+01, 0.1791110675246E+01, 0.3120000000000E+01, 0.1235723153035E+01, 0.3120000000000E+01, 0.2763016272589E+03,-0.4323762264663E+01, 0.3760000000000E+01
 0.22912E+03, 0.2996252963428E+02, 0.1000000000000E+02, 0.8858166255945E+02, 0.1000000000000E+01, 0.1791186503372E+01, 0.3120000000000E+01, 0.1235616806017E+01, 0.3120000000000E+01, 0.2763029396721E+03,-0.4322362973652E+01, 0.3760000000000E+01
 0.22920E+03, 0.2996257937960E+02, 0.1000000000000E+02, 0.8858208296038E+02, 0.1000000000000E+01, 0.1791262331562E+01, 0.3120000000000E+01, 0.1235510458873E+01, 0.3120000000000E+01, 0.2763042520129E+03,-0.4320963845396E+01, 0.3760000000000E+01
 0.22927E+03, 0.2996262912605E+02, 0.1000000000000E+02, 0.8858250335360E+02, 0.1000000000000E+01, 0.1791338159808E+01, 0.3120000000000E+01, 0.1235404111586E+01, 0.3120000000000E+01, 0.2763055643302E+03,-0.4319564768122E+01, 0.3760000000000E+01
 0.22935E+03, 0.2996267887332E+02, 0.1000000000000E+02, 0.8858292372299E+02, 0.1000000000000E+01, 0.1791413988118E+01, 0.3120000000000E+01, 0.1235297764173E+01, 0.3120000000000E+01, 0.2763068765729E+03,-0.4318165851721E+01, 0.3760000000000E+01
 0.22942E+03, 0.2996272862172E+02, 0.1000000000000E+02, 0.8858334408309E+02, 0.1000000000000E+01, 0.1791489816484E+01, 0.3120000000000E+01, 0.1235191416617E+01, 0.3120000000000E+01, 0.2763081887871E+03,-0.4316766989636E+01, 0.3760000000000E+01
 0.22950E+03, 0.2996277837094E+02, 0.1000000000000E+02, 0.8858376442233E+02, 0.1000000000000E+01, 0.1791565644914E+01, 0.3120000000000E+01, 0.1235085068934E+01, 0.3120000000000E+01, 0.2763095009360E+03,-0.4315368283789E+01, 0.3760000000000E+01
 0.22957E+03, 0.2996282812130E+02, 0.1000000000000E+02, 0.8858418474740E+02, 0.1000000000000E+01, 0.1791641473399E+01, 0.3120000000000E+01, 0.1234978721108E+01, 0.3120000000000E+01, 0.2763108130413E+03,-0.4313969640324E+01, 0.3760000000000E+01
 0.22965E+03, 0.2996287787247E+02, 0.1000000000000E+02, 0.8858460505153E+02, 0.1000000000000E+01, 0.1791717301949E+01, 0.3120000000000E+01, 0.1234872373156E+01, 0.3120000000000E+01, 0.2763121250810E+03,-0.4312571155900E+01, 0.3760000000000E+01
 0.22972E+03, 0.2996292762477E+02, 0.1000000000000E+02, 0.8858502534357E+02, 0.1000000000000E+01, 0.1791793130554E+01, 0.3120000000000E+01, 0.1234766025059E+01, 0.3120000000000E+01, 0.2763134370833E+03,-0.4311172725094E+01, 0.3760000000000E+01
 0.22980E+03, 0.2996297737790E+02, 0.1000000000000E+02, 0.8858544561338E+02, 0.1000000000000E+01, 0.1791868959224E+01, 0.3120000000000E+01, 0.1234659676837E+01, 0.3120000000000E+01, 0.2763147490162E+03,-0.4309774457602E+01, 0.3760000000000E+01
 0.22987E+03, 0.2996302713215E+02, 0.1000000000000E+02, 0.8858586587349E+02, 0.1000000000000E+01, 0.1791944787948E+01, 0.3120000000000E+01, 0.1234553328471E+01, 0.3120000000000E+01, 0.2763160609194E+03,-0.4308376241900E+01, 0.3760000000000E+01
 0.22995E+03, 0.2996307688723E+02, 0.1000000000000E+02, 0.8858628611359E+02, 0.1000000000000E+01, 0.1792020616737E+01, 0.3120000000000E+01, 0.1234446979978E+01, 0.3120000000000E+01, 0.2763173727598E+03,-0.4306978183325E+01, 0.3760000000000E+01
 0.23002E+03, 0.2996312664344E+02, 0.1000000000000E+02, 0.8858670633888E+02, 0.1000000000000E+01, 0.1792096445581E+01, 0.3120000000000E+01, 0.1234340631341E+01, 0.3120000000000E+01, 0.2763186845546E+03,-0.4305580186661E+01, 0.3760000000000E+01
 0.23010E+03, 0.2996317640047E+02, 0.1000000000000E+02, 0.8858712654104E+02, 0.1000000000000E+01, 0.1792172274489E+01, 0.3120000000000E+01, 0.1234234282578E+01, 0.3120000000000E+01, 0.2763199962770E+03,-0.4304182351279E+01, 0.3760000000000E+01
 0.23017E+03, 0.2996322615863E+02, 0.1000000000000E+02, 0.8858754673859E+02, 0.1000000000000E+01, 0.1792248103452E+01, 0.3120000000000E+01, 0.1234127933671E+01, 0.3120000000000E+01, 0.2763213079855E+03,-0.4302784562253E+01, 0.3760000000000E+01
 0.23025E+03, 0.2996327591761E+02, 0.1000000000000E+02, 0.8858796691192E+02, 0.1000000000000E+01, 0.1792323932479E+01, 0.3120000000000E+01, 0.1234021584636E+01, 0.3120000000000E+01, 0.2763226196183E+03,-0.4301386934460E+01, 0.3760000000000E+01
 0.23032E+03, 0.2996332567773E+02, 0.1000000000000E+02, 0.8858838707124E+02, 0.1000000000000E+01, 0.1792399761562E+01, 0.3120000000000E+01, 0.1233915235458E+01, 0.3120000000000E+01, 0.2763239312078E+03,-0.4299989366799E+01, 0.3760000000000E+01
 0.23040E+03, 0.2996337543866E+02, 0.1000000000000E+02, 0.8858880720944E+02, 0.1000000000000E+01, 0.1792475590708E+01, 0.3120000000000E+01, 0.1233808886153E+01, 0.3120000000000E+01, 0.2763252427312E+03,-0.4298591958471E+01, 0.3760000000000E+01
 0.23047E+03, 0.2996342520073E+02, 0.1000000000000E+02, 0.8858922733734E+02, 0.1000000000000E+01, 0.1792551419909E+01, 0.3120000000000E+01, 0.1233702536703E+01, 0.3120000000000E+01, 0.2763265542231E+03,-0.4297194603879E+01, 0.3760000000000E+01
 0.23055E+03, 0.2996347496362E+02, 0.1000000000000E+02, 0.8858964744477E+02, 0.1000000000000E+01, 0.1792627249174E+01, 0.3120000000000E+01, 0.1233596187126E+01, 0.3120000000000E+01, 0.2763278656508E+03,-0.4295797406946E+01, 0.3760000000000E+01
 0.23062E+03, 0.2996352472764E+02, 0.1000000000000E+02, 0.8859006753866E+02, 0.1000000000000E+01, 0.1792703078495E+01, 0.3120000000000E+01, 0.1233489837405E+01, 0.3120000000000E+01, 0.2763291770368E+03,-0.4294400269201E+01, 0.3760000000000E+01
 0.23070E+03, 0.2996357449249E+02, 0.1000000000000E+02, 0.8859048761089E+02, 0.1000000000000E+01, 0.1792778907879E+01, 0.3120000000000E+01, 0.1233383487557E+01, 0.3120000000000E+01, 0.2763304883551E+03,-0.4293003290282E+01, 0.3760000000000E+01
 0.23077E+03, 0.2996362425846E+02, 0.1000000000000E+02, 0.8859090767421E+02, 0.1000000000000E+01, 0.1792854737318E+01, 0.3120000000000E+01, 0.1233277137564E+01, 0.3120000000000E+01, 0.2763317996460E+03,-0.4291606363803E+01, 0.3760000000000E+01
 0.23085E+03, 0.2996367402526E+02, 0.1000000000000E+02, 0.8859132771422E+02, 0.1000000000000E+01, 0.1792930566821E+01, 0.3120000000000E+01, 0.1233170787444E+01, 0.3120000000000E+01, 0.2763331108639E+03,-0.4290209596723E+01, 0.3760000000000E+01
 0.23092E+03, 0.2996372379319E+02, 0.1000000000000E+02, 0.8859174774241E+02, 0.1000000000000E+01, 0.1793006396379E+01, 0.3120000000000E+01, 0.1233064437179E+01, 0.3120000000000E+01, 0.2763344220455E+03,-0.4288812888938E+01, 0.3760000000000E+01
 0.23100E+03, 0.2996377356194E+02, 0.1000000000000E+02, 0.8859216774986E+02, 0.1000000000000E+01, 0.1793082226000E+01, 0.3120000000000E+01, 0.1232958086786E+01, 0.3120000000000E+01, 0.2763357331621E+03,-0.4287416337362E+01, 0.3760000000000E+01
 0.23107E+03, 0.2996382333183E+02, 0.1000000000000E+02, 0.8859258774703E+02, 0.1000000000000E+01, 0.1793158055677E+01, 0.3120000000000E+01, 0.1232851736249E+01, 0.3120000000000E+01, 0.2763370442471E+03,-0.4286019839752E+01, 0.3760000000000E+01
 0.23115E+03, 0.2996387310254E+02, 0.1000000000000E+02, 0.8859300771985E+02, 0.1000000000000E+01, 0.1793233885417E+01, 0.3120000000000E+01, 0.1232745385584E+01, 0.3120000000000E+01, 0.2763383552561E+03,-0.4284623506292E+01, 0.3760000000000E+01
 0.23122E+03, 0.2996392287437E+02, 0.1000000000000E+02, 0.8859342768461E+02, 0.1000000000000E+01, 0.1793309715212E+01, 0.3120000000000E+01, 0.1232639034774E+01, 0.3120000000000E+01, 0.2763396662404E+03,-0.4283227223848E+01, 0.3760000000000E+01
 0.23130E+03, 0.2996397264704E+02, 0.1000000000000E+02, 0.8859384762240E+02, 0.1000000000000E+01, 0.1793385545070E+01, 0.3120000000000E+01, 0.1232532683837E+01, 0.3120000000000E+01, 0.2763409771403E+03,-0.4281831104566E+01, 0.3760000000000E+01
 0.23137E+03, 0.2996402242083E+02, 0.1000000000000E+02, 0.8859426755389E+02, 0.1000000000000E+01, 0.1793461374983E+01, 0.3120000000000E+01, 0.1232426332754E+01, 0.3120000000000E+01, 0.2763422880211E+03,-0.4280435038238E+01, 0.3760000000000E+01
 0.23145E+03, 0.2996407219545E+02, 0.1000000000000E+02, 0.8859468746088E+02, 0.1000000000000E+01, 0.1793537204960E+01, 0.3120000000000E+01, 0.1232319981544E+01, 0.3120000000000E+01, 0.2763435988251E+03,-0.4279039130543E+01, 0.3760000000000E+01
 0.23152E+03, 0.2996412197120E+02, 0.1000000000000E+02, 0.8859510735735E+02, 0.1000000000000E+01, 0.1793613034992E+01, 0.3120000000000E+01, 0.1232213630188E+01, 0.3120000000000E+01, 0.2763449095969E+03,-0.4277643281349E+01, 0.3760000000000E+01
 0.23160E+03, 0.2996417174778E+02, 0.1000000000000E+02, 0.8859552723352E+02, 0.1000000000000E+01, 0.1793688865087E+01, 0.3120000000000E+01, 0.1232107278705E+01, 0.3120000000000E+01, 0.2763462203051E+03,-0.4276247586316E+01, 0.3760000000000E+01
 0.23167E+03, 0.2996422152548E+02, 0.1000000000000E+02, 0.8859594709849E+02, 0.1000000000000E+01, 0.1793764695236E+01, 0.3120000000000E+01, 0.1232000927075E+01, 0.3120000000000E+01, 0.2763475309789E+03,-0.4274851948179E+01, 0.3760000000000E+01
 0.23175E+03, 0.2996427130401E+02, 0.1000000000000E+02, 0.8859636693950E+02, 0.1000000000000E+01, 0.1793840525449E+01, 0.3120000000000E+01, 0.1231894575318E+01, 0.3120000000000E+01, 0.2763488415777E+03,-0.4273456471929E+01, 0.3760000000000E+01
 0.23182E+03, 0.2996432108368E+02, 0.1000000000000E+02, 0.8859678676922E+02, 0.1000000000000E+01, 0.1793916355717E+01, 0.3120000000000E+01, 0.1231788223416E+01, 0.3120000000000E+01, 0.2763501521417E+03,-0.4272061051519E+01, 0.3760000000000E+01
 0.23190E+03, 0.2996437086416E+02, 0.1000000000000E+02, 0.8859720658003E+02, 0.1000000000000E+01, 0.1793992186048E+01, 0.3120000000000E+01, 0.1231681871385E+01, 0.3120000000000E+01, 0.2763514626466E+03,-0.4270665784336E+01, 0.3760000000000E+01
 0.23197E+03, 0.2996442064578E+02, 0.1000000000000E+02, 0.8859762637684E+02, 0.1000000000000E+01, 0.1794068016433E+01, 0.3120000000000E+01, 0.1231575519208E+01, 0.3120000000000E+01, 0.2763527731083E+03,-0.4269270577379E+01, 0.3760000000000E+01
 0.23205E+03, 0.2996447042823E+02, 0.1000000000000E+02, 0.8859804615113E+02, 0.1000000000000E+01, 0.1794143846882E+01, 0.3120000000000E+01, 0.1231469166904E+01, 0.3120000000000E+01, 0.2763540834994E+03,-0.4267875531403E+01, 0.3760000000000E+01
 0.23212E+03, 0.2996452021180E+02, 0.1000000000000E+02, 0.8859846591705E+02, 0.1000000000000E+01, 0.1794219677385E+01, 0.3120000000000E+01, 0.1231362814453E+01, 0.3120000000000E+01, 0.2763553938651E+03,-0.4266480535722E+01, 0.3760000000000E+01
 0.23220E+03, 0.2996456999620E+02, 0.1000000000000E+02, 0.8859888565872E+02, 0.1000000000000E+01, 0.1794295507952E+01, 0.3120000000000E+01, 0.1231256461874E+01, 0.3120000000000E+01, 0.2763567041548E+03,-0.4265085699828E+01, 0.3760000000000E+01
 0.23227E+03, 0.2996461978174E+02, 0.1000000000000E+02, 0.8859930539128E+02, 0.1000000000000E+01, 0.1794371338573E+01, 0.3120000000000E+01, 0.1231150109149E+01, 0.3120000000000E+01, 0.2763580144165E+03,-0.4263690920400E+01, 0.3760000000000E+01
 0.23235E+03, 0.2996466956810E+02, 0.1000000000000E+02, 0.8859972510152E+02, 0.1000000000000E+01, 0.1794447169257E+01, 0.3120000000000E+01, 0.1231043756296E+01, 0.3120000000000E+01, 0.2763593246085E+03,-0.4262296297785E+01, 0.3760000000000E+01
 0.23242E+03, 0.2996471935559E+02, 0.1000000000000E+02, 0.8860014480024E+02, 0.1000000000000E+01, 0.1794522999995E+01, 0.3120000000000E+01, 0.1230937403296E+01, 0.3120000000000E+01, 0.2763606347649E+03,-0.4260901732947E+01, 0.3760000000000E+01
 0.23250E+03, 0.2996476914390E+02, 0.1000000000000E+02, 0.8860056447730E+02, 0.1000000000000E+01, 0.1794598830797E+01, 0.3120000000000E+01, 0.1230831050168E+01, 0.3120000000000E+01, 0.2763619448536E+03,-0.4259507326718E+01, 0.3760000000000E+01
 0.23257E+03, 0.2996481893335E+02, 0.1000000000000E+02, 0.8860098414122E+02, 0.1000000000000E+01, 0.1794674661653E+01, 0.3120000000000E+01, 0.1230724696894E+01, 0.3120000000000E+01, 0.2763632549018E+03,-0.4258112978160E+01, 0.3760000000000E+01
 0.23265E+03, 0.2996486872363E+02, 0.1000000000000E+02, 0.8860140378890E+02, 0.1000000000000E+01, 0.1794750492572E+01, 0.3120000000000E+01, 0.1230618343491E+01, 0.3120000000000E+01, 0.2763645648992E+03,-0.4256718779783E+01, 0.3760000000000E+01
 0.23272E+03, 0.2996491851503E+02, 0.1000000000000E+02, 0.8860182342284E+02, 0.1000000000000E+01, 0.1794826323545E+01, 0.3120000000000E+01, 0.1230511989941E+01, 0.3120000000000E+01, 0.2763658748540E+03,-0.4255324639143E+01, 0.3760000000000E+01
 0.23280E+03, 0.2996496830727E+02, 0.1000000000000E+02, 0.8860224302848E+02, 0.1000000000000E+01, 0.1794902154582E+01, 0.3120000000000E+01, 0.1230405636262E+01, 0.3120000000000E+01, 0.2763671847205E+03,-0.4253930667812E+01, 0.3760000000000E+01
 0.23287E+03, 0.2996501810063E+02, 0.1000000000000E+02, 0.8860266263104E+02, 0.1000000000000E+01, 0.1794977985672E+01, 0.3120000000000E+01, 0.1230299282437E+01, 0.3120000000000E+01, 0.2763684945777E+03,-0.4252536742341E+01, 0.3760000000000E+01
 0.23295E+03, 0.2996506789483E+02, 0.1000000000000E+02, 0.8860308220684E+02, 0.1000000000000E+01, 0.1795053816825E+01, 0.3120000000000E+01, 0.1230192928483E+01, 0.3120000000000E+01, 0.2763698043513E+03,-0.4251142976845E+01, 0.3760000000000E+01
 0.23302E+03, 0.2996511769015E+02, 0.1000000000000E+02, 0.8860350177534E+02, 0.1000000000000E+01, 0.1795129648033E+01, 0.3120000000000E+01, 0.1230086574382E+01, 0.3120000000000E+01, 0.2763711141025E+03,-0.4249749266796E+01, 0.3760000000000E+01
 0.23310E+03, 0.2996516748630E+02, 0.1000000000000E+02, 0.8860392131774E+02, 0.1000000000000E+01, 0.1795205479303E+01, 0.3120000000000E+01, 0.1229980220152E+01, 0.3120000000000E+01, 0.2763724237722E+03,-0.4248355717521E+01, 0.3760000000000E+01
 0.23317E+03, 0.2996521728358E+02, 0.1000000000000E+02, 0.8860434085275E+02, 0.1000000000000E+01, 0.1795281310628E+01, 0.3120000000000E+01, 0.1229873865776E+01, 0.3120000000000E+01, 0.2763737334193E+03,-0.4246962220919E+01, 0.3760000000000E+01
 0.23325E+03, 0.2996526708170E+02, 0.1000000000000E+02, 0.8860476036424E+02, 0.1000000000000E+01, 0.1795357142015E+01, 0.3120000000000E+01, 0.1229767511270E+01, 0.3120000000000E+01, 0.2763750429928E+03,-0.4245568883741E+01, 0.3760000000000E+01
 0.23332E+03, 0.2996531688094E+02, 0.1000000000000E+02, 0.8860517986356E+02, 0.1000000000000E+01, 0.1795432973456E+01, 0.3120000000000E+01, 0.1229661156617E+01, 0.3120000000000E+01, 0.2763763525288E+03,-0.4244175601982E+01, 0.3760000000000E+01
 0.23340E+03, 0.2996536668101E+02, 0.1000000000000E+02, 0.8860559934373E+02, 0.1000000000000E+01, 0.1795508804961E+01, 0.3120000000000E+01, 0.1229554801835E+01, 0.3120000000000E+01, 0.2763776620050E+03,-0.4242782477042E+01, 0.3760000000000E+01
 0.23347E+03, 0.2996541648221E+02, 0.1000000000000E+02, 0.8860601881019E+02, 0.1000000000000E+01, 0.1795584636519E+01, 0.3120000000000E+01, 0.1229448446906E+01, 0.3120000000000E+01, 0.2763789714386E+03,-0.4241389410103E+01, 0.3760000000000E+01
 0.23355E+03, 0.2996546628424E+02, 0.1000000000000E+02, 0.8860643825674E+02, 0.1000000000000E+01, 0.1795660468140E+01, 0.3120000000000E+01, 0.1229342091847E+01, 0.3120000000000E+01, 0.2763802808101E+03,-0.4239996501087E+01, 0.3760000000000E+01
 0.23362E+03, 0.2996551608741E+02, 0.1000000000000E+02, 0.8860685769087E+02, 0.1000000000000E+01, 0.1795736299814E+01, 0.3120000000000E+01, 0.1229235736641E+01, 0.3120000000000E+01, 0.2763815901433E+03,-0.4238603644810E+01, 0.3760000000000E+01
 0.23370E+03, 0.2996556589140E+02, 0.1000000000000E+02, 0.8860727710298E+02, 0.1000000000000E+01, 0.1795812131552E+01, 0.3120000000000E+01, 0.1229129381306E+01, 0.3120000000000E+01, 0.2763828994076E+03,-0.4237210951302E+01, 0.3760000000000E+01
 0.23377E+03, 0.2996561569652E+02, 0.1000000000000E+02, 0.8860769650478E+02, 0.1000000000000E+01, 0.1795887963343E+01, 0.3120000000000E+01, 0.1229023025823E+01, 0.3120000000000E+01, 0.2763842086402E+03,-0.4235818308191E+01, 0.3760000000000E+01
 0.23385E+03, 0.2996566550247E+02, 0.1000000000000E+02, 0.8860811588524E+02, 0.1000000000000E+01, 0.1795963795197E+01, 0.3120000000000E+01, 0.1228916670210E+01, 0.3120000000000E+01, 0.2763855178059E+03,-0.4234425823235E+01, 0.3760000000000E+01
 0.23392E+03, 0.2996571530956E+02, 0.1000000000000E+02, 0.8860853525253E+02, 0.1000000000000E+01, 0.1796039627104E+01, 0.3120000000000E+01, 0.1228810314450E+01, 0.3120000000000E+01, 0.2763868269310E+03,-0.4233033395621E+01, 0.3760000000000E+01
 0.23400E+03, 0.2996576511747E+02, 0.1000000000000E+02, 0.8860895459792E+02, 0.1000000000000E+01, 0.1796115459074E+01, 0.3120000000000E+01, 0.1228703958560E+01, 0.3120000000000E+01, 0.2763881359877E+03,-0.4231641129231E+01, 0.3760000000000E+01
 0.23407E+03, 0.2996581492652E+02, 0.1000000000000E+02, 0.8860937393280E+02, 0.1000000000000E+01, 0.1796191291098E+01, 0.3120000000000E+01, 0.1228597602523E+01, 0.3120000000000E+01, 0.2763894450120E+03,-0.4230248916336E+01, 0.3760000000000E+01
 0.23415E+03, 0.2996586473639E+02, 0.1000000000000E+02, 0.8860979324692E+02, 0.1000000000000E+01, 0.1796267123185E+01, 0.3120000000000E+01, 0.1228491246355E+01, 0.3120000000000E+01, 0.2763907539714E+03,-0.4228856858818E+01, 0.3760000000000E+01
 0.23422E+03, 0.2996591454740E+02, 0.1000000000000E+02, 0.8861021255061E+02, 0.1000000000000E+01, 0.1796342955325E+01, 0.3120000000000E+01, 0.1228384890040E+01, 0.3120000000000E+01, 0.2763920628986E+03,-0.4227464854729E+01, 0.3760000000000E+01
 0.23430E+03, 0.2996596435924E+02, 0.1000000000000E+02, 0.8861063183102E+02, 0.1000000000000E+01, 0.1796418787527E+01, 0.3120000000000E+01, 0.1228278533595E+01, 0.3120000000000E+01, 0.2763933717530E+03,-0.4226073012639E+01, 0.3760000000000E+01
 0.23437E+03, 0.2996601417220E+02, 0.1000000000000E+02, 0.8861105109882E+02, 0.1000000000000E+01, 0.1796494619783E+01, 0.3120000000000E+01, 0.1228172177001E+01, 0.3120000000000E+01, 0.2763946805686E+03,-0.4224681226172E+01, 0.3760000000000E+01
 0.23445E+03, 0.2996606398600E+02, 0.1000000000000E+02, 0.8861147034675E+02, 0.1000000000000E+01, 0.1796570452102E+01, 0.3120000000000E+01, 0.1228065820278E+01, 0.3120000000000E+01, 0.2763959893219E+03,-0.4223289598226E+01, 0.3760000000000E+01
 0.23452E+03, 0.2996611380094E+02, 0.1000000000000E+02, 0.8861188958366E+02, 0.1000000000000E+01, 0.1796646284474E+01, 0.3120000000000E+01, 0.1227959463406E+01, 0.3120000000000E+01, 0.2763972980414E+03,-0.4221898021906E+01, 0.3760000000000E+01
 0.23460E+03, 0.2996616361670E+02, 0.1000000000000E+02, 0.8861230879939E+02, 0.1000000000000E+01, 0.1796722116908E+01, 0.3120000000000E+01, 0.1227853106404E+01, 0.3120000000000E+01, 0.2763986066945E+03,-0.4220506604467E+01, 0.3760000000000E+01
 0.23467E+03, 0.2996621343359E+02, 0.1000000000000E+02, 0.8861272799959E+02, 0.1000000000000E+01, 0.1796797949396E+01, 0.3120000000000E+01, 0.1227746749254E+01, 0.3120000000000E+01, 0.2763999152997E+03,-0.4219115246539E+01, 0.3760000000000E+01
 0.23475E+03, 0.2996626325132E+02, 0.1000000000000E+02, 0.8861314718353E+02, 0.1000000000000E+01, 0.1796873781946E+01, 0.3120000000000E+01, 0.1227640391974E+01, 0.3120000000000E+01, 0.2764012238540E+03,-0.4217724041330E+01, 0.3760000000000E+01
 0.23482E+03, 0.2996631307017E+02, 0.1000000000000E+02, 0.8861356635357E+02, 0.1000000000000E+01, 0.1796949614550E+01, 0.3120000000000E+01, 0.1227534034545E+01, 0.3120000000000E+01, 0.2764025323654E+03,-0.4216332892151E+01, 0.3760000000000E+01
 0.23490E+03, 0.2996636288986E+02, 0.1000000000000E+02, 0.8861398550138E+02, 0.1000000000000E+01, 0.1797025447216E+01, 0.3120000000000E+01, 0.1227427676985E+01, 0.3120000000000E+01, 0.2764038408071E+03,-0.4214941902237E+01, 0.3760000000000E+01
 0.23497E+03, 0.2996641271068E+02, 0.1000000000000E+02, 0.8861440463921E+02, 0.1000000000000E+01, 0.1797101279935E+01, 0.3120000000000E+01, 0.1227321319277E+01, 0.3120000000000E+01, 0.2764051492183E+03,-0.4213550965792E+01, 0.3760000000000E+01
 0.23505E+03, 0.2996646253233E+02, 0.1000000000000E+02, 0.8861482375475E+02, 0.1000000000000E+01, 0.1797177112717E+01, 0.3120000000000E+01, 0.1227214961438E+01, 0.3120000000000E+01, 0.2764064575596E+03,-0.4212160189070E+01, 0.3760000000000E+01
 0.23512E+03, 0.2996651235512E+02, 0.1000000000000E+02, 0.8861524285884E+02, 0.1000000000000E+01, 0.1797252945551E+01, 0.3120000000000E+01, 0.1227108603451E+01, 0.3120000000000E+01, 0.2764077658657E+03,-0.4210769465632E+01, 0.3760000000000E+01
 0.23520E+03, 0.2996656217873E+02, 0.1000000000000E+02, 0.8861566194131E+02, 0.1000000000000E+01, 0.1797328778448E+01, 0.3120000000000E+01, 0.1227002245333E+01, 0.3120000000000E+01, 0.2764090741041E+03,-0.4209378902446E+01, 0.3760000000000E+01
 0.23527E+03, 0.2996661200348E+02, 0.1000000000000E+02, 0.8861608101306E+02, 0.1000000000000E+01, 0.1797404611399E+01, 0.3120000000000E+01, 0.1226895887066E+01, 0.3120000000000E+01, 0.2764103823096E+03,-0.4207988391516E+01, 0.3760000000000E+01
 0.23535E+03, 0.2996666182906E+02, 0.1000000000000E+02, 0.8861650006281E+02, 0.1000000000000E+01, 0.1797480444411E+01, 0.3120000000000E+01, 0.1226789528667E+01, 0.3120000000000E+01, 0.2764116904463E+03,-0.4206598039396E+01, 0.3760000000000E+01
 0.23542E+03, 0.2996671165577E+02, 0.1000000000000E+02, 0.8861691910094E+02, 0.1000000000000E+01, 0.1797556277477E+01, 0.3120000000000E+01, 0.1226683170120E+01, 0.3120000000000E+01, 0.2764129985472E+03,-0.4205207741500E+01, 0.3760000000000E+01
 0.23550E+03, 0.2996676148331E+02, 0.1000000000000E+02, 0.8861733811752E+02, 0.1000000000000E+01, 0.1797632110604E+01, 0.3120000000000E+01, 0.1226576811442E+01, 0.3120000000000E+01, 0.2764143065805E+03,-0.4203817603799E+01, 0.3760000000000E+01
 0.23557E+03, 0.2996681131199E+02, 0.1000000000000E+02, 0.8861775712109E+02, 0.1000000000000E+01, 0.1797707943785E+01, 0.3120000000000E+01, 0.1226470452615E+01, 0.3120000000000E+01, 0.2764156145739E+03,-0.4202427520295E+01, 0.3760000000000E+01
 0.23565E+03, 0.2996686114150E+02, 0.1000000000000E+02, 0.8861817610341E+02, 0.1000000000000E+01, 0.1797783777028E+01, 0.3120000000000E+01, 0.1226364093657E+01, 0.3120000000000E+01, 0.2764169225005E+03,-0.4201037596634E+01, 0.3760000000000E+01
 0.23572E+03, 0.2996691097214E+02, 0.1000000000000E+02, 0.8861859507554E+02, 0.1000000000000E+01, 0.1797859610323E+01, 0.3120000000000E+01, 0.1226257734550E+01, 0.3120000000000E+01, 0.2764182303960E+03,-0.4199647725656E+01, 0.3760000000000E+01
 0.23580E+03, 0.2996696080362E+02, 0.1000000000000E+02, 0.8861901402531E+02, 0.1000000000000E+01, 0.1797935443681E+01, 0.3120000000000E+01, 0.1226151375311E+01, 0.3120000000000E+01, 0.2764195382214E+03,-0.4198258012373E+01, 0.3760000000000E+01
 0.23587E+03, 0.2996701063622E+02, 0.1000000000000E+02, 0.8861943296471E+02, 0.1000000000000E+01, 0.1798011277091E+01, 0.3120000000000E+01, 0.1226045015923E+01, 0.3120000000000E+01, 0.2764208460151E+03,-0.4196868353410E+01, 0.3760000000000E+01
 0.23595E+03, 0.2996706046966E+02, 0.1000000000000E+02, 0.8861985188139E+02, 0.1000000000000E+01, 0.1798087110564E+01, 0.3120000000000E+01, 0.1225938656403E+01, 0.3120000000000E+01, 0.2764221537376E+03,-0.4195478854167E+01, 0.3760000000000E+01
 0.23602E+03, 0.2996711030424E+02, 0.1000000000000E+02, 0.8862027078761E+02, 0.1000000000000E+01, 0.1798162944089E+01, 0.3120000000000E+01, 0.1225832296735E+01, 0.3120000000000E+01, 0.2764234614279E+03,-0.4194089406145E+01, 0.3760000000000E+01
 0.23610E+03, 0.2996716013964E+02, 0.1000000000000E+02, 0.8862068967440E+02, 0.1000000000000E+01, 0.1798238777677E+01, 0.3120000000000E+01, 0.1225725936934E+01, 0.3120000000000E+01, 0.2764247690573E+03,-0.4192700115012E+01, 0.3760000000000E+01
 0.23617E+03, 0.2996720997618E+02, 0.1000000000000E+02, 0.8862110854537E+02, 0.1000000000000E+01, 0.1798314611317E+01, 0.3120000000000E+01, 0.1225619576984E+01, 0.3120000000000E+01, 0.2764260766379E+03,-0.4191310883612E+01, 0.3760000000000E+01
 0.23625E+03, 0.2996725981355E+02, 0.1000000000000E+02, 0.8862152739708E+02, 0.1000000000000E+01, 0.1798390445019E+01, 0.3120000000000E+01, 0.1225513216902E+01, 0.3120000000000E+01, 0.2764273841583E+03,-0.4189921808447E+01, 0.3760000000000E+01
 0.23632E+03, 0.2996730965206E+02, 0.1000000000000E+02, 0.8862194623551E+02, 0.1000000000000E+01, 0.1798466278774E+01, 0.3120000000000E+01, 0.1225406856670E+01, 0.3120000000000E+01, 0.2764286916376E+03,-0.4188532787504E+01, 0.3760000000000E+01
 0.23640E+03, 0.2996735949140E+02, 0.1000000000000E+02, 0.8862236505395E+02, 0.1000000000000E+01, 0.1798542112590E+01, 0.3120000000000E+01, 0.1225300496307E+01, 0.3120000000000E+01, 0.2764299990543E+03,-0.4187143923799E+01, 0.3760000000000E+01
 0.23647E+03, 0.2996740933187E+02, 0.1000000000000E+02, 0.8862278386201E+02, 0.1000000000000E+01, 0.1798617946459E+01, 0.3120000000000E+01, 0.1225194135794E+01, 0.3120000000000E+01, 0.2764313064392E+03,-0.4185755112807E+01, 0.3760000000000E+01
 0.23655E+03, 0.2996745917318E+02, 0.1000000000000E+02, 0.8862320264787E+02, 0.1000000000000E+01, 0.1798693780391E+01, 0.3120000000000E+01, 0.1225087775148E+01, 0.3120000000000E+01, 0.2764326137546E+03,-0.4184366461330E+01, 0.3760000000000E+01
 0.23662E+03, 0.2996750901561E+02, 0.1000000000000E+02, 0.8862362142009E+02, 0.1000000000000E+01, 0.1798769614374E+01, 0.3120000000000E+01, 0.1224981414353E+01, 0.3120000000000E+01, 0.2764339210279E+03,-0.4182977865765E+01, 0.3760000000000E+01
 0.23670E+03, 0.2996755885889E+02, 0.1000000000000E+02, 0.8862404017053E+02, 0.1000000000000E+01, 0.1798845448420E+01, 0.3120000000000E+01, 0.1224875053425E+01, 0.3120000000000E+01, 0.2764352282329E+03,-0.4181589430072E+01, 0.3760000000000E+01
 0.23677E+03, 0.2996760870329E+02, 0.1000000000000E+02, 0.8862445891073E+02, 0.1000000000000E+01, 0.1798921282518E+01, 0.3120000000000E+01, 0.1224768692348E+01, 0.3120000000000E+01, 0.2764365354065E+03,-0.4180201045811E+01, 0.3760000000000E+01
 0.23685E+03, 0.2996765854854E+02, 0.1000000000000E+02, 0.8862487763028E+02, 0.1000000000000E+01, 0.1798997116677E+01, 0.3120000000000E+01, 0.1224662331138E+01, 0.3120000000000E+01, 0.2764378425155E+03,-0.4178812819336E+01, 0.3760000000000E+01
 0.23692E+03, 0.2996770839491E+02, 0.1000000000000E+02, 0.8862529633872E+02, 0.1000000000000E+01, 0.1799072950889E+01, 0.3120000000000E+01, 0.1224555969778E+01, 0.3120000000000E+01, 0.2764391495904E+03,-0.4177424646102E+01, 0.3760000000000E+01
 0.23700E+03, 0.2996775824212E+02, 0.1000000000000E+02, 0.8862571502453E+02, 0.1000000000000E+01, 0.1799148785163E+01, 0.3120000000000E+01, 0.1224449608286E+01, 0.3120000000000E+01, 0.2764404565942E+03,-0.4176036631790E+01, 0.3760000000000E+01
 0.23707E+03, 0.2996780809046E+02, 0.1000000000000E+02, 0.8862613369812E+02, 0.1000000000000E+01, 0.1799224619489E+01, 0.3120000000000E+01, 0.1224343246643E+01, 0.3120000000000E+01, 0.2764417635606E+03,-0.4174648674249E+01, 0.3760000000000E+01
 0.23715E+03, 0.2996785793964E+02, 0.1000000000000E+02, 0.8862655234988E+02, 0.1000000000000E+01, 0.1799300453876E+01, 0.3120000000000E+01, 0.1224236884868E+01, 0.3120000000000E+01, 0.2764430704585E+03,-0.4173260872444E+01, 0.3760000000000E+01
 0.23722E+03, 0.2996790778995E+02, 0.1000000000000E+02, 0.8862697099241E+02, 0.1000000000000E+01, 0.1799376288317E+01, 0.3120000000000E+01, 0.1224130522943E+01, 0.3120000000000E+01, 0.2764443773282E+03,-0.4171873123445E+01, 0.3760000000000E+01
 0.23730E+03, 0.2996795764110E+02, 0.1000000000000E+02, 0.8862738961425E+02, 0.1000000000000E+01, 0.1799452122818E+01, 0.3120000000000E+01, 0.1224024160884E+01, 0.3120000000000E+01, 0.2764456841331E+03,-0.4170485530262E+01, 0.3760000000000E+01
 0.23737E+03, 0.2996800749338E+02, 0.1000000000000E+02, 0.8862780822037E+02, 0.1000000000000E+01, 0.1799527957372E+01, 0.3120000000000E+01, 0.1223917798675E+01, 0.3120000000000E+01, 0.2764469908895E+03,-0.4169097997117E+01, 0.3760000000000E+01
 0.23745E+03, 0.2996805734649E+02, 0.1000000000000E+02, 0.8862822680909E+02, 0.1000000000000E+01, 0.1799603791987E+01, 0.3120000000000E+01, 0.1223811436333E+01, 0.3120000000000E+01, 0.2764482975911E+03,-0.4167710617380E+01, 0.3760000000000E+01
 0.23752E+03, 0.2996810720074E+02, 0.1000000000000E+02, 0.8862864538317E+02, 0.1000000000000E+01, 0.1799679626655E+01, 0.3120000000000E+01, 0.1223705073841E+01, 0.3120000000000E+01, 0.2764496042478E+03,-0.4166323293965E+01, 0.3760000000000E+01
 0.23760E+03, 0.2996815705583E+02, 0.1000000000000E+02, 0.8862906393753E+02, 0.1000000000000E+01, 0.1799755461384E+01, 0.3120000000000E+01, 0.1223598711215E+01, 0.3120000000000E+01, 0.2764509108426E+03,-0.4164936128020E+01, 0.3760000000000E+01
 0.23767E+03, 0.2996820691205E+02, 0.1000000000000E+02, 0.8862948247840E+02, 0.1000000000000E+01, 0.1799831296165E+01, 0.3120000000000E+01, 0.1223492348439E+01, 0.3120000000000E+01, 0.2764522173959E+03,-0.4163549015774E+01, 0.3760000000000E+01
 0.23775E+03, 0.2996825676910E+02, 0.1000000000000E+02, 0.8862990099979E+02, 0.1000000000000E+01, 0.1799907131008E+01, 0.3120000000000E+01, 0.1223385985529E+01, 0.3120000000000E+01, 0.2764535238880E+03,-0.4162162061091E+01, 0.3760000000000E+01
 0.23782E+03, 0.2996830662729E+02, 0.1000000000000E+02, 0.8863031950728E+02, 0.1000000000000E+01, 0.1799982965902E+01, 0.3120000000000E+01, 0.1223279622469E+01, 0.3120000000000E+01, 0.2764548303374E+03,-0.4160775162383E+01, 0.3760000000000E+01
 0.23790E+03, 0.2996835648632E+02, 0.1000000000000E+02, 0.8863073799588E+02, 0.1000000000000E+01, 0.1800058800858E+01, 0.3120000000000E+01, 0.1223173259275E+01, 0.3120000000000E+01, 0.2764561367276E+03,-0.4159388418493E+01, 0.3760000000000E+01
 0.23797E+03, 0.2996840634648E+02, 0.1000000000000E+02, 0.8863115647161E+02, 0.1000000000000E+01, 0.1800134635866E+01, 0.3120000000000E+01, 0.1223066895931E+01, 0.3120000000000E+01, 0.2764574430780E+03,-0.4158001729930E+01, 0.3760000000000E+01
 0.23805E+03, 0.2996845620747E+02, 0.1000000000000E+02, 0.8863157492821E+02, 0.1000000000000E+01, 0.1800210470936E+01, 0.3120000000000E+01, 0.1222960532453E+01, 0.3120000000000E+01, 0.2764587493687E+03,-0.4156615196791E+01, 0.3760000000000E+01
 0.23812E+03, 0.2996850606960E+02, 0.1000000000000E+02, 0.8863199337115E+02, 0.1000000000000E+01, 0.1800286306057E+01, 0.3120000000000E+01, 0.1222854168823E+01, 0.3120000000000E+01, 0.2764600556170E+03,-0.4155228719370E+01, 0.3760000000000E+01
 0.23820E+03, 0.2996855593257E+02, 0.1000000000000E+02, 0.8863241179265E+02, 0.1000000000000E+01, 0.1800362141240E+01, 0.3120000000000E+01, 0.1222747805060E+01, 0.3120000000000E+01, 0.2764613617983E+03,-0.4153842399935E+01, 0.3760000000000E+01
 0.23827E+03, 0.2996860579667E+02, 0.1000000000000E+02, 0.8863283020311E+02, 0.1000000000000E+01, 0.1800437976474E+01, 0.3120000000000E+01, 0.1222641441146E+01, 0.3120000000000E+01, 0.2764626679457E+03,-0.4152456133352E+01, 0.3760000000000E+01
 0.23835E+03, 0.2996865566161E+02, 0.1000000000000E+02, 0.8863324859212E+02, 0.1000000000000E+01, 0.1800513811770E+01, 0.3120000000000E+01, 0.1222535077098E+01, 0.3120000000000E+01, 0.2764639740259E+03,-0.4151070027289E+01, 0.3760000000000E+01
 0.23842E+03, 0.2996870552768E+02, 0.1000000000000E+02, 0.8863366696807E+02, 0.1000000000000E+01, 0.1800589647118E+01, 0.3120000000000E+01, 0.1222428712898E+01, 0.3120000000000E+01, 0.2764652800658E+03,-0.4149683974590E+01, 0.3760000000000E+01
 0.23850E+03, 0.2996875539459E+02, 0.1000000000000E+02, 0.8863408532215E+02, 0.1000000000000E+01, 0.1800665482527E+01, 0.3120000000000E+01, 0.1222322348565E+01, 0.3120000000000E+01, 0.2764665860373E+03,-0.4148298078715E+01, 0.3760000000000E+01
 0.23857E+03, 0.2996880526264E+02, 0.1000000000000E+02, 0.8863450366739E+02, 0.1000000000000E+01, 0.1800741317987E+01, 0.3120000000000E+01, 0.1222215984080E+01, 0.3120000000000E+01, 0.2764678919815E+03,-0.4146912235655E+01, 0.3760000000000E+01
 0.23865E+03, 0.2996885513152E+02, 0.1000000000000E+02, 0.8863492199042E+02, 0.1000000000000E+01, 0.1800817153509E+01, 0.3120000000000E+01, 0.1222109619461E+01, 0.3120000000000E+01, 0.2764691978564E+03,-0.4145526549672E+01, 0.3760000000000E+01
 0.23872E+03, 0.2996890500153E+02, 0.1000000000000E+02, 0.8863534029923E+02, 0.1000000000000E+01, 0.1800892989082E+01, 0.3120000000000E+01, 0.1222003254691E+01, 0.3120000000000E+01, 0.2764705036873E+03,-0.4144140919646E+01, 0.3760000000000E+01
 0.23880E+03, 0.2996895487239E+02, 0.1000000000000E+02, 0.8863575858983E+02, 0.1000000000000E+01, 0.1800968824717E+01, 0.3120000000000E+01, 0.1221896889786E+01, 0.3120000000000E+01, 0.2764718094611E+03,-0.4142755444836E+01, 0.3760000000000E+01
 0.23887E+03, 0.2996900474438E+02, 0.1000000000000E+02, 0.8863617686868E+02, 0.1000000000000E+01, 0.1801044660403E+01, 0.3120000000000E+01, 0.1221790524729E+01, 0.3120000000000E+01, 0.2764731151989E+03,-0.4141370023361E+01, 0.3760000000000E+01
 0.23895E+03, 0.2996905461721E+02, 0.1000000000000E+02, 0.8863659512159E+02, 0.1000000000000E+01, 0.1801120496150E+01, 0.3120000000000E+01, 0.1221684159538E+01, 0.3120000000000E+01, 0.2764744208554E+03,-0.4139984765721E+01, 0.3760000000000E+01
 0.23902E+03, 0.2996910449117E+02, 0.1000000000000E+02, 0.8863701336791E+02, 0.1000000000000E+01, 0.1801196331949E+01, 0.3120000000000E+01, 0.1221577794196E+01, 0.3120000000000E+01, 0.2764757264919E+03,-0.4138599557900E+01, 0.3760000000000E+01
 0.23910E+03, 0.2996915436597E+02, 0.1000000000000E+02, 0.8863743158960E+02, 0.1000000000000E+01, 0.1801272167808E+01, 0.3120000000000E+01, 0.1221471428719E+01, 0.3120000000000E+01, 0.2764770320511E+03,-0.4137214505067E+01, 0.3760000000000E+01
 0.23917E+03, 0.2996920424190E+02, 0.1000000000000E+02, 0.8863784980351E+02, 0.1000000000000E+01, 0.1801348003720E+01, 0.3120000000000E+01, 0.1221365063090E+01, 0.3120000000000E+01, 0.2764783375867E+03,-0.4135829507620E+01, 0.3760000000000E+01
 0.23925E+03, 0.2996925411868E+02, 0.1000000000000E+02, 0.8863826799318E+02, 0.1000000000000E+01, 0.1801423839692E+01, 0.3120000000000E+01, 0.1221258697326E+01, 0.3120000000000E+01, 0.2764796430465E+03,-0.4134444667538E+01, 0.3760000000000E+01
 0.23932E+03, 0.2996930399659E+02, 0.1000000000000E+02, 0.8863868617246E+02, 0.1000000000000E+01, 0.1801499675715E+01, 0.3120000000000E+01, 0.1221152331410E+01, 0.3120000000000E+01, 0.2764809484741E+03,-0.4133059882099E+01, 0.3760000000000E+01
 0.23940E+03, 0.2996935387534E+02, 0.1000000000000E+02, 0.8863910432896E+02, 0.1000000000000E+01, 0.1801575511800E+01, 0.3120000000000E+01, 0.1221045965359E+01, 0.3120000000000E+01, 0.2764822538306E+03,-0.4131675252068E+01, 0.3760000000000E+01
 0.23947E+03, 0.2996940375522E+02, 0.1000000000000E+02, 0.8863952247430E+02, 0.1000000000000E+01, 0.1801651347936E+01, 0.3120000000000E+01, 0.1220939599157E+01, 0.3120000000000E+01, 0.2764835591528E+03,-0.4130290679675E+01, 0.3760000000000E+01
 0.23955E+03, 0.2996945363594E+02, 0.1000000000000E+02, 0.8863994059771E+02, 0.1000000000000E+01, 0.1801727184132E+01, 0.3120000000000E+01, 0.1220833232819E+01, 0.3120000000000E+01, 0.2764848644062E+03,-0.4128906259688E+01, 0.3760000000000E+01
 0.23962E+03, 0.2996950351780E+02, 0.1000000000000E+02, 0.8864035871043E+02, 0.1000000000000E+01, 0.1801803020381E+01, 0.3120000000000E+01, 0.1220726866329E+01, 0.3120000000000E+01, 0.2764861696267E+03,-0.4127521897245E+01, 0.3760000000000E+01
 0.23970E+03, 0.2996955340050E+02, 0.1000000000000E+02, 0.8864077679894E+02, 0.1000000000000E+01, 0.1801878856689E+01, 0.3120000000000E+01, 0.1220620499704E+01, 0.3120000000000E+01, 0.2764874747715E+03,-0.4126137692875E+01, 0.3760000000000E+01
 0.23977E+03, 0.2996960328433E+02, 0.1000000000000E+02, 0.8864119488072E+02, 0.1000000000000E+01, 0.1801954693050E+01, 0.3120000000000E+01, 0.1220514132926E+01, 0.3120000000000E+01, 0.2764887798958E+03,-0.4124753538119E+01, 0.3760000000000E+01
 0.23985E+03, 0.2996965316900E+02, 0.1000000000000E+02, 0.8864161293800E+02, 0.1000000000000E+01, 0.1802030529470E+01, 0.3120000000000E+01, 0.1220407766013E+01, 0.3120000000000E+01, 0.2764900849434E+03,-0.4123369541767E+01, 0.3760000000000E+01
 0.23992E+03, 0.2996970305481E+02, 0.1000000000000E+02, 0.8864203098441E+02, 0.1000000000000E+01, 0.1802106365943E+01, 0.3120000000000E+01, 0.1220301398948E+01, 0.3120000000000E+01, 0.2764913899575E+03,-0.4121985600766E+01, 0.3760000000000E+01
 0.24000E+03, 0.2996975294145E+02, 0.1000000000000E+02, 0.8864244900758E+02, 0.1000000000000E+01, 0.1802182202475E+01, 0.3120000000000E+01, 0.1220195031747E+01, 0.3120000000000E+01, 0.2764926948989E+03,-0.4120601817118E+01, 0.3760000000000E+01


==> figures/sec4/b2dh2/mesh_data_1.csv <==
        1148
       56232
           0
  0.10000000000000001     
  0.20000000000000001     
           0
           0
   1.6666666666666701E-002
   1.0000000000000000E-002
   21.600000000000001     
   2.1600000000000000E-005
   3.5999999999999999E-007
   10000.000000000000     
   3.5999999999999999E-007
   1.0000000000000001E-009
   2.9815000000000000     
   86.147208577717194     
  0.50000000000000000     
  0.50000000000000000     
  -2.9058871261520300     
    1,1,3,3, 0.00000E+00, 0.00000E+00, 0.20000E+00, 0.00000E+00, 0.20000E+00, 0.10000E+00, 0.00000E+00, 0.10000E+00
    2,1,3,3, 0.20000E+00, 0.00000E+00, 0.40000E+00, 0.00000E+00, 0.40000E+00, 0.10000E+00, 0.20000E+00, 0.10000E+00
    3,1,3,3, 0.40000E+00, 0.00000E+00, 0.50000E+00, 0.00000E+00, 0.50000E+00, 0.10000E+00, 0.40000E+00, 0.10000E+00
    4,1,3,3, 0.50000E+00, 0.00000E+00, 0.55000E+00, 0.00000E+00, 0.55000E+00, 0.10000E+00, 0.50000E+00, 0.10000E+00
    5,1,4,3, 0.55000E+00, 0.00000E+00, 0.57500E+00, 0.00000E+00, 0.57500E+00, 0.10000E+00, 0.55000E+00, 0.10000E+00
    6,1,4,3, 0.57500E+00, 0.00000E+00, 0.60000E+00, 0.00000E+00, 0.60000E+00, 0.10000E+00, 0.57500E+00, 0.10000E+00
    7,1,3,3, 0.00000E+00, 0.10000E+00, 0.20000E+00, 0.10000E+00, 0.20000E+00, 0.20000E+00, 0.00000E+00, 0.20000E+00
    8,1,3,3, 0.20000E+00, 0.10000E+00, 0.40000E+00, 0.10000E+00, 0.40000E+00, 0.20000E+00, 0.20000E+00, 0.20000E+00
    9,1,3,3, 0.40000E+00, 0.10000E+00, 0.50000E+00, 0.10000E+00, 0.50000E+00, 0.20000E+00, 0.40000E+00, 0.20000E+00
   10,1,3,3, 0.50000E+00, 0.10000E+00, 0.55000E+00, 0.10000E+00, 0.55000E+00, 0.20000E+00, 0.50000E+00, 0.20000E+00
   11,1,4,3, 0.55000E+00, 0.10000E+00, 0.57500E+00, 0.10000E+00, 0.57500E+00, 0.20000E+00, 0.55000E+00, 0.20000E+00
   12,1,4,3, 0.57500E+00, 0.10000E+00, 0.60000E+00, 0.10000E+00, 0.60000E+00, 0.20000E+00, 0.57500E+00, 0.20000E+00
   13,1,3,3, 0.00000E+00, 0.20000E+00, 0.20000E+00, 0.20000E+00, 0.20000E+00, 0.30000E+00, 0.00000E+00, 0.30000E+00
   14,1,3,3, 0.20000E+00, 0.20000E+00, 0.40000E+00, 0.20000E+00, 0.40000E+00, 0.30000E+00, 0.20000E+00, 0.30000E+00
   15,1,3,3, 0.40000E+00, 0.20000E+00, 0.50000E+00, 0.20000E+00, 0.50000E+00, 0.30000E+00, 0.40000E+00, 0.30000E+00
   16,1,3,3, 0.50000E+00, 0.20000E+00, 0.55000E+00, 0.20000E+00, 0.55000E+00, 0.30000E+00, 0.50000E+00, 0.30000E+00
   17,1,4,3, 0.55000E+00, 0.20000E+00, 0.57500E+00, 0.20000E+00, 0.57500E+00, 0.30000E+00, 0.55000E+00, 0.30000E+00
   18,1,4,3, 0.57500E+00, 0.20000E+00, 0.60000E+00, 0.20000E+00, 0.60000E+00, 0.30000E+00, 0.57500E+00, 0.30000E+00
   19,2,4,3, 0.60000E+00, 0.00000E+00, 0.61667E+00, 0.00000E+00, 0.61667E+00, 0.10000E+00, 0.60000E+00, 0.10000E+00
   20,2,4,3, 0.61667E+00, 0.00000E+00, 0.63333E+00, 0.00000E+00, 0.63333E+00, 0.10000E+00, 0.61667E+00, 0.10000E+00
   21,2,3,3, 0.63333E+00, 0.00000E+00, 0.66667E+00, 0.00000E+00, 0.66667E+00, 0.10000E+00, 0.63333E+00, 0.10000E+00
   22,2,3,3, 0.66667E+00, 0.00000E+00, 0.73333E+00, 0.00000E+00, 0.73333E+00, 0.10000E+00, 0.66667E+00, 0.10000E+00
   23,2,3,3, 0.73333E+00, 0.00000E+00, 0.86667E+00, 0.00000E+00, 0.86667E+00, 0.10000E+00, 0.73333E+00, 0.10000E+00
   24,2,3,3, 0.86667E+00, 0.00000E+00, 0.93333E+00, 0.00000E+00, 0.93333E+00, 0.10000E+00, 0.86667E+00, 0.10000E+00
   25,2,3,3, 0.93333E+00, 0.00000E+00, 0.96667E+00, 0.00000E+00, 0.96667E+00, 0.10000E+00, 0.93333E+00, 0.10000E+00
   26,2,4,3, 0.96667E+00, 0.00000E+00, 0.98333E+00, 0.00000E+00, 0.98333E+00, 0.10000E+00, 0.96667E+00, 0.10000E+00
   27,2,4,3, 0.98333E+00, 0.00000E+00, 0.10000E+01, 0.00000E+00, 0.10000E+01, 0.10000E+00, 0.98333E+00, 0.10000E+00
   28,2,4,3, 0.60000E+00, 0.10000E+00, 0.61667E+00, 0.10000E+00, 0.61667E+00, 0.20000E+00, 0.60000E+00, 0.20000E+00
   29,2,4,3, 0.61667E+00, 0.10000E+00, 0.63333E+00, 0.10000E+00, 0.63333E+00, 0.20000E+00, 0.61667E+00, 0.20000E+00
   30,2,3,3, 0.63333E+00, 0.10000E+00, 0.66667E+00, 0.10000E+00, 0.66667E+00, 0.20000E+00, 0.63333E+00, 0.20000E+00
   31,2,3,3, 0.66667E+00, 0.10000E+00, 0.73333E+00, 0.10000E+00, 0.73333E+00, 0.20000E+00, 0.66667E+00, 0.20000E+00
   32,2,3,3, 0.73333E+00, 0.10000E+00, 0.86667E+00, 0.10000E+00, 0.86667E+00, 0.20000E+00, 0.73333E+00, 0.20000E+00
   33,2,3,3, 0.86667E+00, 0.10000E+00, 0.93333E+00, 0.10000E+00, 0.93333E+00, 0.20000E+00, 0.86667E+00, 0.20000E+00
   34,2,3,3, 0.93333E+00, 0.10000E+00, 0.96667E+00, 0.10000E+00, 0.96667E+00, 0.20000E+00, 0.93333E+00, 0.20000E+00
   35,2,4,3, 0.96667E+00, 0.10000E+00, 0.98333E+00, 0.10000E+00, 0.98333E+00, 0.20000E+00, 0.96667E+00, 0.20000E+00
   36,2,4,3, 0.98333E+00, 0.10000E+00, 0.10000E+01, 0.10000E+00, 0.10000E+01, 0.20000E+00, 0.98333E+00, 0.20000E+00
   37,2,4,3, 0.60000E+00, 0.20000E+00, 0.61667E+00, 0.20000E+00, 0.61667E+00, 0.30000E+00, 0.60000E+00, 0.30000E+00
   38,2,4,3, 0.61667E+00, 0.20000E+00, 0.63333E+00, 0.20000E+00, 0.63333E+00, 0.30000E+00, 0.61667E+00, 0.30000E+00
   39,2,3,3, 0.63333E+00, 0.20000E+00, 0.66667E+00, 0.20000E+00, 0.66667E+00, 0.30000E+00, 0.63333E+00, 0.30000E+00
   40,2,3,3, 0.66667E+00, 0.20000E+00, 0.73333E+00, 0.20000E+00, 0.73333E+00, 0.30000E+00, 0.66667E+00, 0.30000E+00
   41,2,3,3, 0.73333E+00, 0.20000E+00, 0.86667E+00, 0.20000E+00, 0.86667E+00, 0.30000E+00, 0.73333E+00, 0.30000E+00
   42,2,3,3, 0.86667E+00, 0.20000E+00, 0.93333E+00, 0.20000E+00, 0.93333E+00, 0.30000E+00, 0.86667E+00, 0.30000E+00
   43,2,3,3, 0.93333E+00, 0.20000E+00, 0.96667E+00, 0.20000E+00, 0.96667E+00, 0.30000E+00, 0.93333E+00, 0.30000E+00
   44,2,3,3, 0.96667E+00, 0.20000E+00, 0.98333E+00, 0.20000E+00, 0.98333E+00, 0.25000E+00, 0.96667E+00, 0.25000E+00
   45,2,4,3, 0.98333E+00, 0.20000E+00, 0.99167E+00, 0.20000E+00, 0.99167E+00, 0.25000E+00, 0.98333E+00, 0.25000E+00
   46,2,4,3, 0.99167E+00, 0.20000E+00, 0.10000E+01, 0.20000E+00, 0.10000E+01, 0.25000E+00, 0.99167E+00, 0.25000E+00
   47,2,4,3, 0.98333E+00, 0.25000E+00, 0.99167E+00, 0.25000E+00, 0.99167E+00, 0.30000E+00, 0.98333E+00, 0.30000E+00
   48,2,4,3, 0.99167E+00, 0.25000E+00, 0.99583E+00, 0.25000E+00, 0.99583E+00, 0.27500E+00, 0.99167E+00, 0.27500E+00
   49,2,4,3, 0.99583E+00, 0.25000E+00, 0.10000E+01, 0.25000E+00, 0.10000E+01, 0.27500E+00, 0.99583E+00, 0.27500E+00
   50,2,4,3, 0.99583E+00, 0.27500E+00, 0.10000E+01, 0.27500E+00, 0.10000E+01, 0.30000E+00, 0.99583E+00, 0.30000E+00
   51,2,4,3, 0.99167E+00, 0.27500E+00, 0.99583E+00, 0.27500E+00, 0.99583E+00, 0.30000E+00, 0.99167E+00, 0.30000E+00
   52,2,3,3, 0.96667E+00, 0.25000E+00, 0.98333E+00, 0.25000E+00, 0.98333E+00, 0.30000E+00, 0.96667E+00, 0.30000E+00
   53,3,4,3, 0.10000E+01, 0.00000E+00, 0.10278E+01, 0.00000E+00, 0.10278E+01, 0.10000E+00, 0.10000E+01, 0.10000E+00
   54,3,4,3, 0.10278E+01, 0.00000E+00, 0.10556E+01, 0.00000E+00, 0.10556E+01, 0.10000E+00, 0.10278E+01, 0.10000E+00
   55,3,3,3, 0.10556E+01, 0.00000E+00, 0.11111E+01, 0.00000E+00, 0.11111E+01, 0.10000E+00, 0.10556E+01, 0.10000E+00
   56,3,3,3, 0.11111E+01, 0.00000E+00, 0.12222E+01, 0.00000E+00, 0.12222E+01, 0.10000E+00, 0.11111E+01, 0.10000E+00
   57,3,3,3, 0.12222E+01, 0.00000E+00, 0.14444E+01, 0.00000E+00, 0.14444E+01, 0.10000E+00, 0.12222E+01, 0.10000E+00
   58,3,3,3, 0.14444E+01, 0.00000E+00, 0.16667E+01, 0.00000E+00, 0.16667E+01, 0.10000E+00, 0.14444E+01, 0.10000E+00
   59,3,3,3, 0.16667E+01, 0.00000E+00, 0.18889E+01, 0.00000E+00, 0.18889E+01, 0.10000E+00, 0.16667E+01, 0.10000E+00
   60,3,3,3, 0.18889E+01, 0.00000E+00, 0.21111E+01, 0.00000E+00, 0.21111E+01, 0.10000E+00, 0.18889E+01, 0.10000E+00
   61,3,3,3, 0.21111E+01, 0.00000E+00, 0.23333E+01, 0.00000E+00, 0.23333E+01, 0.10000E+00, 0.21111E+01, 0.10000E+00
   62,3,3,3, 0.23333E+01, 0.00000E+00, 0.25556E+01, 0.00000E+00, 0.25556E+01, 0.10000E+00, 0.23333E+01, 0.10000E+00
   63,3,3,3, 0.25556E+01, 0.00000E+00, 0.27778E+01, 0.00000E+00, 0.27778E+01, 0.10000E+00, 0.25556E+01, 0.10000E+00
   64,3,3,3, 0.27778E+01, 0.00000E+00, 0.30000E+01, 0.00000E+00, 0.30000E+01, 0.10000E+00, 0.27778E+01, 0.10000E+00
   65,3,3,3, 0.30000E+01, 0.00000E+00, 0.32222E+01, 0.00000E+00, 0.32222E+01, 0.10000E+00, 0.30000E+01, 0.10000E+00
   66,3,3,3, 0.32222E+01, 0.00000E+00, 0.34444E+01, 0.00000E+00, 0.34444E+01, 0.10000E+00, 0.32222E+01, 0.10000E+00
   67,3,3,3, 0.34444E+01, 0.00000E+00, 0.36667E+01, 0.00000E+00, 0.36667E+01, 0.10000E+00, 0.34444E+01, 0.10000E+00
   68,3,3,3, 0.36667E+01, 0.00000E+00, 0.38889E+01, 0.00000E+00, 0.38889E+01, 0.10000E+00, 0.36667E+01, 0.10000E+00
   69,3,3,3, 0.38889E+01, 0.00000E+00, 0.41111E+01, 0.00000E+00, 0.41111E+01, 0.10000E+00, 0.38889E+01, 0.10000E+00
   70,3,3,3, 0.41111E+01, 0.00000E+00, 0.43333E+01, 0.00000E+00, 0.43333E+01, 0.10000E+00, 0.41111E+01, 0.10000E+00
   71,3,3,3, 0.43333E+01, 0.00000E+00, 0.45556E+01, 0.00000E+00, 0.45556E+01, 0.10000E+00, 0.43333E+01, 0.10000E+00
   72,3,3,3, 0.45556E+01, 0.00000E+00, 0.47778E+01, 0.00000E+00, 0.47778E+01, 0.10000E+00, 0.45556E+01, 0.10000E+00
   73,3,3,3, 0.47778E+01, 0.00000E+00, 0.50000E+01, 0.00000E+00, 0.50000E+01, 0.10000E+00, 0.47778E+01, 0.10000E+00
   74,3,3,3, 0.50000E+01, 0.00000E+00, 0.52222E+01, 0.00000E+00, 0.52222E+01, 0.10000E+00, 0.50000E+01, 0.10000E+00
   75,3,3,3, 0.52222E+01, 0.00000E+00, 0.54444E+01, 0.00000E+00, 0.54444E+01, 0.10000E+00, 0.52222E+01, 0.10000E+00
   76,3,3,3, 0.54444E+01, 0.00000E+00, 0.56667E+01, 0.00000E+00, 0.56667E+01, 0.10000E+00, 0.54444E+01, 0.10000E+00
   77,3,3,3, 0.56667E+01, 0.00000E+00, 0.58889E+01, 0.00000E+00, 0.58889E+01, 0.10000E+00, 0.56667E+01, 0.10000E+00
   78,3,3,3, 0.58889E+01, 0.00000E+00, 0.61111E+01, 0.00000E+00, 0.61111E+01, 0.10000E+00, 0.58889E+01, 0.10000E+00
   79,3,3,3, 0.61111E+01, 0.00000E+00, 0.63333E+01, 0.00000E+00, 0.63333E+01, 0.10000E+00, 0.61111E+01, 0.10000E+00
   80,3,3,3, 0.63333E+01, 0.00000E+00, 0.65556E+01, 0.00000E+00, 0.65556E+01, 0.10000E+00, 0.63333E+01, 0.10000E+00
   81,3,3,3, 0.65556E+01, 0.00000E+00, 0.67778E+01, 0.00000E+00, 0.67778E+01, 0.10000E+00, 0.65556E+01, 0.10000E+00
   82,3,3,3, 0.67778E+01, 0.00000E+00, 0.70000E+01, 0.00000E+00, 0.70000E+01, 0.10000E+00, 0.67778E+01, 0.10000E+00
   83,3,3,3, 0.70000E+01, 0.00000E+00, 0.72222E+01, 0.00000E+00, 0.72222E+01, 0.10000E+00, 0.70000E+01, 0.10000E+00
   84,3,3,3, 0.72222E+01, 0.00000E+00, 0.74444E+01, 0.00000E+00, 0.74444E+01, 0.10000E+00, 0.72222E+01, 0.10000E+00
   85,3,3,3, 0.74444E+01, 0.00000E+00, 0.76667E+01, 0.00000E+00, 0.76667E+01, 0.10000E+00, 0.74444E+01, 0.10000E+00
   86,3,3,3, 0.76667E+01, 0.00000E+00, 0.78889E+01, 0.00000E+00, 0.78889E+01, 0.10000E+00, 0.76667E+01, 0.10000E+00
   87,3,3,3, 0.78889E+01, 0.00000E+00, 0.81111E+01, 0.00000E+00, 0.81111E+01, 0.10000E+00, 0.78889E+01, 0.10000E+00
   88,3,3,3, 0.81111E+01, 0.00000E+00, 0.83333E+01, 0.00000E+00, 0.83333E+01, 0.10000E+00, 0.81111E+01, 0.10000E+00
   89,3,3,3, 0.83333E+01, 0.00000E+00, 0.85556E+01, 0.00000E+00, 0.85556E+01, 0.10000E+00, 0.83333E+01, 0.10000E+00
   90,3,3,3, 0.85556E+01, 0.00000E+00, 0.87778E+01, 0.00000E+00, 0.87778E+01, 0.10000E+00, 0.85556E+01, 0.10000E+00
   91,3,3,3, 0.87778E+01, 0.00000E+00, 0.90000E+01, 0.00000E+00, 0.90000E+01, 0.10000E+00, 0.87778E+01, 0.10000E+00
   92,3,4,3, 0.10000E+01, 0.10000E+00, 0.10278E+01, 0.10000E+00, 0.10278E+01, 0.20000E+00, 0.10000E+01, 0.20000E+00
   93,3,4,3, 0.10278E+01, 0.10000E+00, 0.10556E+01, 0.10000E+00, 0.10556E+01, 0.20000E+00, 0.10278E+01, 0.20000E+00
   94,3,3,3, 0.10556E+01, 0.10000E+00, 0.11111E+01, 0.10000E+00, 0.11111E+01, 0.20000E+00, 0.10556E+01, 0.20000E+00
   95,3,3,3, 0.11111E+01, 0.10000E+00, 0.12222E+01, 0.10000E+00, 0.12222E+01, 0.20000E+00, 0.11111E+01, 0.20000E+00
   96,3,3,3, 0.12222E+01, 0.10000E+00, 0.14444E+01, 0.10000E+00, 0.14444E+01, 0.20000E+00, 0.12222E+01, 0.20000E+00
   97,3,3,3, 0.14444E+01, 0.10000E+00, 0.16667E+01, 0.10000E+00, 0.16667E+01, 0.20000E+00, 0.14444E+01, 0.20000E+00
   98,3,3,3, 0.16667E+01, 0.10000E+00, 0.18889E+01, 0.10000E+00, 0.18889E+01, 0.20000E+00, 0.16667E+01, 0.20000E+00
   99,3,3,3, 0.18889E+01, 0.10000E+00, 0.21111E+01, 0.10000E+00, 0.21111E+01, 0.20000E+00, 0.18889E+01, 0.20000E+00
  100,3,3,3, 0.21111E+01, 0.10000E+00, 0.23333E+01, 0.10000E+00, 0.23333E+01, 0.20000E+00, 0.21111E+01, 0.20000E+00
  101,3,3,3, 0.23333E+01, 0.10000E+00, 0.25556E+01, 0.10000E+00, 0.25556E+01, 0.20000E+00, 0.23333E+01, 0.20000E+00
  102,3,3,3, 0.25556E+01, 0.10000E+00, 0.27778E+01, 0.10000E+00, 0.27778E+01, 0.20000E+00, 0.25556E+01, 0.20000E+00
  103,3,3,3, 0.27778E+01, 0.10000E+00, 0.30000E+01, 0.10000E+00, 0.30000E+01, 0.20000E+00, 0.27778E+01, 0.20000E+00
  104,3,3,3, 0.30000E+01, 0.10000E+00, 0.32222E+01, 0.10000E+00, 0.32222E+01, 0.20000E+00, 0.30000E+01, 0.20000E+00
  105,3,3,3, 0.32222E+01, 0.10000E+00, 0.34444E+01, 0.10000E+00, 0.34444E+01, 0.20000E+00, 0.32222E+01, 0.20000E+00
  106,3,3,3, 0.34444E+01, 0.10000E+00, 0.36667E+01, 0.10000E+00, 0.36667E+01, 0.20000E+00, 0.34444E+01, 0.20000E+00
  107,3,3,3, 0.36667E+01, 0.10000E+00, 0.38889E+01, 0.10000E+00, 0.38889E+01, 0.20000E+00, 0.36667E+01, 0.20000E+00
  108,3,3,3, 0.38889E+01, 0.10000E+00, 0.41111E+01, 0.10000E+00, 0.41111E+01, 0.20000E+00, 0.38889E+01, 0.20000E+00
  109,3,3,3, 0.41111E+01, 0.10000E+00, 0.43333E+01, 0.10000E+00, 0.43333E+01, 0.20000E+00, 0.41111E+01, 0.20000E+00
  110,3,3,3, 0.43333E+01, 0.10000E+00, 0.45556E+01, 0.10000E+00, 0.45556E+01, 0.20000E+00, 0.43333E+01, 0.20000E+00
  111,3,3,3, 0.45556E+01, 0.10000E+00, 0.47778E+01, 0.10000E+00, 0.47778E+01, 0.20000E+00, 0.45556E+01, 0.20000E+00
  112,3,3,3, 0.47778E+01, 0.10000E+00, 0.50000E+01, 0.10000E+00, 0.50000E+01, 0.20000E+00, 0.47778E+01, 0.20000E+00
  113,3,3,3, 0.50000E+01, 0.10000E+00, 0.52222E+01, 0.10000E+00, 0.52222E+01, 0.20000E+00, 0.50000E+01, 0.20000E+00
  114,3,3,3, 0.52222E+01, 0.10000E+00, 0.54444E+01, 0.10000E+00, 0.54444E+01, 0.20000E+00, 0.52222E+01, 0.20000E+00
  115,3,3,3, 0.54444E+01, 0.10000E+00, 0.56667E+01, 0.10000E+00, 0.56667E+01, 0.20000E+00, 0.54444E+01, 0.20000E+00
  116,3,3,3, 0.56667E+01, 0.10000E+00, 0.58889E+01, 0.10000E+00, 0.58889E+01, 0.20000E+00, 0.56667E+01, 0.20000E+00
  117,3,3,3, 0.58889E+01, 0.10000E+00, 0.61111E+01, 0.10000E+00, 0.61111E+01, 0.20000E+00, 0.58889E+01, 0.20000E+00
  118,3,3,3, 0.61111E+01, 0.10000E+00, 0.63333E+01, 0.10000E+00, 0.63333E+01, 0.20000E+00, 0.61111E+01, 0.20000E+00
  119,3,3,3, 0.63333E+01, 0.10000E+00, 0.65556E+01, 0.10000E+00, 0.65556E+01, 0.20000E+00, 0.63333E+01, 0.20000E+00
  120,3,3,3, 0.65556E+01, 0.10000E+00, 0.67778E+01, 0.10000E+00, 0.67778E+01, 0.20000E+00, 0.65556E+01, 0.20000E+00
  121,3,3,3, 0.67778E+01, 0.10000E+00, 0.70000E+01, 0.10000E+00, 0.70000E+01, 0.20000E+00, 0.67778E+01, 0.20000E+00
  122,3,3,3, 0.70000E+01, 0.10000E+00, 0.72222E+01, 0.10000E+00, 0.72222E+01, 0.20000E+00, 0.70000E+01, 0.20000E+00
  123,3,3,3, 0.72222E+01, 0.10000E+00, 0.74444E+01, 0.10000E+00, 0.74444E+01, 0.20000E+00, 0.72222E+01, 0.20000E+00
  124,3,3,3, 0.74444E+01, 0.10000E+00, 0.76667E+01, 0.10000E+00, 0.76667E+01, 0.20000E+00, 0.74444E+01, 0.20000E+00
  125,3,3,3, 0.76667E+01, 0.10000E+00, 0.78889E+01, 0.10000E+00, 0.78889E+01, 0.20000E+00, 0.76667E+01, 0.20000E+00
  126,3,3,3, 0.78889E+01, 0.10000E+00, 0.81111E+01, 0.10000E+00, 0.81111E+01, 0.20000E+00, 0.78889E+01, 0.20000E+00
  127,3,3,3, 0.81111E+01, 0.10000E+00, 0.83333E+01, 0.10000E+00, 0.83333E+01, 0.20000E+00, 0.81111E+01, 0.20000E+00
  128,3,3,3, 0.83333E+01, 0.10000E+00, 0.85556E+01, 0.10000E+00, 0.85556E+01, 0.20000E+00, 0.83333E+01, 0.20000E+00
  129,3,3,3, 0.85556E+01, 0.10000E+00, 0.87778E+01, 0.10000E+00, 0.87778E+01, 0.20000E+00, 0.85556E+01, 0.20000E+00
  130,3,3,3, 0.87778E+01, 0.10000E+00, 0.90000E+01, 0.10000E+00, 0.90000E+01, 0.20000E+00, 0.87778E+01, 0.20000E+00
  131,3,4,3, 0.10000E+01, 0.20000E+00, 0.10278E+01, 0.20000E+00, 0.10278E+01, 0.25000E+00, 0.10000E+01, 0.25000E+00
  132,3,4,3, 0.10278E+01, 0.20000E+00, 0.10556E+01, 0.20000E+00, 0.10556E+01, 0.25000E+00, 0.10278E+01, 0.25000E+00
  133,3,3,3, 0.10556E+01, 0.20000E+00, 0.11111E+01, 0.20000E+00, 0.11111E+01, 0.25000E+00, 0.10556E+01, 0.25000E+00
  134,3,3,3, 0.11111E+01, 0.20000E+00, 0.12222E+01, 0.20000E+00, 0.12222E+01, 0.25000E+00, 0.11111E+01, 0.25000E+00
  135,3,3,3, 0.11111E+01, 0.25000E+00, 0.12222E+01, 0.25000E+00, 0.12222E+01, 0.27500E+00, 0.11111E+01, 0.27500E+00
  136,3,3,4, 0.11111E+01, 0.27500E+00, 0.12222E+01, 0.27500E+00, 0.12222E+01, 0.28750E+00, 0.11111E+01, 0.28750E+00
  137,3,3,4, 0.11111E+01, 0.28750E+00, 0.12222E+01, 0.28750E+00, 0.12222E+01, 0.30000E+00, 0.11111E+01, 0.30000E+00
  138,3,4,3, 0.10000E+01, 0.25000E+00, 0.10278E+01, 0.25000E+00, 0.10278E+01, 0.27500E+00, 0.10000E+01, 0.27500E+00
  139,3,4,3, 0.10278E+01, 0.25000E+00, 0.10556E+01, 0.25000E+00, 0.10556E+01, 0.27500E+00, 0.10278E+01, 0.27500E+00
  140,3,3,3, 0.10556E+01, 0.25000E+00, 0.11111E+01, 0.25000E+00, 0.11111E+01, 0.27500E+00, 0.10556E+01, 0.27500E+00
  141,3,3,4, 0.10556E+01, 0.27500E+00, 0.11111E+01, 0.27500E+00, 0.11111E+01, 0.28750E+00, 0.10556E+01, 0.28750E+00
  142,3,3,4, 0.10556E+01, 0.28750E+00, 0.11111E+01, 0.28750E+00, 0.11111E+01, 0.30000E+00, 0.10556E+01, 0.30000E+00
  143,3,4,4, 0.10000E+01, 0.27500E+00, 0.10278E+01, 0.27500E+00, 0.10278E+01, 0.28750E+00, 0.10000E+01, 0.28750E+00
  144,3,4,4, 0.10278E+01, 0.27500E+00, 0.10556E+01, 0.27500E+00, 0.10556E+01, 0.28750E+00, 0.10278E+01, 0.28750E+00
  145,3,4,4, 0.10278E+01, 0.28750E+00, 0.10556E+01, 0.28750E+00, 0.10556E+01, 0.30000E+00, 0.10278E+01, 0.30000E+00
  146,3,4,4, 0.10000E+01, 0.28750E+00, 0.10278E+01, 0.28750E+00, 0.10278E+01, 0.30000E+00, 0.10000E+01, 0.30000E+00
  147,3,3,3, 0.12222E+01, 0.20000E+00, 0.14444E+01, 0.20000E+00, 0.14444E+01, 0.25000E+00, 0.12222E+01, 0.25000E+00
  148,3,3,3, 0.12222E+01, 0.25000E+00, 0.14444E+01, 0.25000E+00, 0.14444E+01, 0.27500E+00, 0.12222E+01, 0.27500E+00
  149,3,3,4, 0.12222E+01, 0.27500E+00, 0.14444E+01, 0.27500E+00, 0.14444E+01, 0.28750E+00, 0.12222E+01, 0.28750E+00
  150,3,3,4, 0.12222E+01, 0.28750E+00, 0.14444E+01, 0.28750E+00, 0.14444E+01, 0.30000E+00, 0.12222E+01, 0.30000E+00
  151,3,3,3, 0.14444E+01, 0.20000E+00, 0.16667E+01, 0.20000E+00, 0.16667E+01, 0.25000E+00, 0.14444E+01, 0.25000E+00
  152,3,3,3, 0.14444E+01, 0.25000E+00, 0.16667E+01, 0.25000E+00, 0.16667E+01, 0.27500E+00, 0.14444E+01, 0.27500E+00
  153,3,3,4, 0.14444E+01, 0.27500E+00, 0.16667E+01, 0.27500E+00, 0.16667E+01, 0.28750E+00, 0.14444E+01, 0.28750E+00
  154,3,3,4, 0.14444E+01, 0.28750E+00, 0.16667E+01, 0.28750E+00, 0.16667E+01, 0.30000E+00, 0.14444E+01, 0.30000E+00
  155,3,3,3, 0.16667E+01, 0.20000E+00, 0.18889E+01, 0.20000E+00, 0.18889E+01, 0.25000E+00, 0.16667E+01, 0.25000E+00
  156,3,3,3, 0.16667E+01, 0.25000E+00, 0.18889E+01, 0.25000E+00, 0.18889E+01, 0.27500E+00, 0.16667E+01, 0.27500E+00
  157,3,3,4, 0.16667E+01, 0.27500E+00, 0.18889E+01, 0.27500E+00, 0.18889E+01, 0.28750E+00, 0.16667E+01, 0.28750E+00
  158,3,3,4, 0.16667E+01, 0.28750E+00, 0.18889E+01, 0.28750E+00, 0.18889E+01, 0.30000E+00, 0.16667E+01, 0.30000E+00
  159,3,3,3, 0.18889E+01, 0.20000E+00, 0.21111E+01, 0.20000E+00, 0.21111E+01, 0.25000E+00, 0.18889E+01, 0.25000E+00
  160,3,3,3, 0.18889E+01, 0.25000E+00, 0.21111E+01, 0.25000E+00, 0.21111E+01, 0.27500E+00, 0.18889E+01, 0.27500E+00
  161,3,3,4, 0.18889E+01, 0.27500E+00, 0.21111E+01, 0.27500E+00, 0.21111E+01, 0.28750E+00, 0.18889E+01, 0.28750E+00
  162,3,3,4, 0.18889E+01, 0.28750E+00, 0.21111E+01, 0.28750E+00, 0.21111E+01, 0.30000E+00, 0.18889E+01, 0.30000E+00
  163,3,3,3, 0.21111E+01, 0.20000E+00, 0.23333E+01, 0.20000E+00, 0.23333E+01, 0.25000E+00, 0.21111E+01, 0.25000E+00
  164,3,3,3, 0.21111E+01, 0.25000E+00, 0.23333E+01, 0.25000E+00, 0.23333E+01, 0.27500E+00, 0.21111E+01, 0.27500E+00
  165,3,3,4, 0.21111E+01, 0.27500E+00, 0.23333E+01, 0.27500E+00, 0.23333E+01, 0.28750E+00, 0.21111E+01, 0.28750E+00
  166,3,3,4, 0.21111E+01, 0.28750E+00, 0.23333E+01, 0.28750E+00, 0.23333E+01, 0.30000E+00, 0.21111E+01, 0.30000E+00
  167,3,3,3, 0.23333E+01, 0.20000E+00, 0.25556E+01, 0.20000E+00, 0.25556E+01, 0.25000E+00, 0.23333E+01, 0.25000E+00
  168,3,3,3, 0.23333E+01, 0.25000E+00, 0.25556E+01, 0.25000E+00, 0.25556E+01, 0.27500E+00, 0.23333E+01, 0.27500E+00
  169,3,3,4, 0.23333E+01, 0.27500E+00, 0.25556E+01, 0.27500E+00, 0.25556E+01, 0.28750E+00, 0.23333E+01, 0.28750E+00
  170,3,3,4, 0.23333E+01, 0.28750E+00, 0.25556E+01, 0.28750E+00, 0.25556E+01, 0.30000E+00, 0.23333E+01, 0.30000E+00
  171,3,3,3, 0.25556E+01, 0.20000E+00, 0.27778E+01, 0.20000E+00, 0.27778E+01, 0.25000E+00, 0.25556E+01, 0.25000E+00
  172,3,3,3, 0.25556E+01, 0.25000E+00, 0.27778E+01, 0.25000E+00, 0.27778E+01, 0.27500E+00, 0.25556E+01, 0.27500E+00
  173,3,3,4, 0.25556E+01, 0.27500E+00, 0.27778E+01, 0.27500E+00, 0.27778E+01, 0.28750E+00, 0.25556E+01, 0.28750E+00
  174,3,3,4, 0.25556E+01, 0.28750E+00, 0.27778E+01, 0.28750E+00, 0.27778E+01, 0.30000E+00, 0.25556E+01, 0.30000E+00
  175,3,3,3, 0.27778E+01, 0.20000E+00, 0.30000E+01, 0.20000E+00, 0.30000E+01, 0.25000E+00, 0.27778E+01, 0.25000E+00
  176,3,3,3, 0.27778E+01, 0.25000E+00, 0.30000E+01, 0.25000E+00, 0.30000E+01, 0.27500E+00, 0.27778E+01, 0.27500E+00
  177,3,3,4, 0.27778E+01, 0.27500E+00, 0.30000E+01, 0.27500E+00, 0.30000E+01, 0.28750E+00, 0.27778E+01, 0.28750E+00
  178,3,3,4, 0.27778E+01, 0.28750E+00, 0.30000E+01, 0.28750E+00, 0.30000E+01, 0.30000E+00, 0.27778E+01, 0.30000E+00
  179,3,3,3, 0.30000E+01, 0.20000E+00, 0.32222E+01, 0.20000E+00, 0.32222E+01, 0.25000E+00, 0.30000E+01, 0.25000E+00
  180,3,3,3, 0.30000E+01, 0.25000E+00, 0.32222E+01, 0.25000E+00, 0.32222E+01, 0.27500E+00, 0.30000E+01, 0.27500E+00
  181,3,3,4, 0.30000E+01, 0.27500E+00, 0.32222E+01, 0.27500E+00, 0.32222E+01, 0.28750E+00, 0.30000E+01, 0.28750E+00
  182,3,3,4, 0.30000E+01, 0.28750E+00, 0.32222E+01, 0.28750E+00, 0.32222E+01, 0.30000E+00, 0.30000E+01, 0.30000E+00
  183,3,3,3, 0.32222E+01, 0.20000E+00, 0.34444E+01, 0.20000E+00, 0.34444E+01, 0.25000E+00, 0.32222E+01, 0.25000E+00
  184,3,3,3, 0.32222E+01, 0.25000E+00, 0.34444E+01, 0.25000E+00, 0.34444E+01, 0.27500E+00, 0.32222E+01, 0.27500E+00
  185,3,3,4, 0.32222E+01, 0.27500E+00, 0.34444E+01, 0.27500E+00, 0.34444E+01, 0.28750E+00, 0.32222E+01, 0.28750E+00
  186,3,3,4, 0.32222E+01, 0.28750E+00, 0.34444E+01, 0.28750E+00, 0.34444E+01, 0.30000E+00, 0.32222E+01, 0.30000E+00
  187,3,3,3, 0.34444E+01, 0.20000E+00, 0.36667E+01, 0.20000E+00, 0.36667E+01, 0.25000E+00, 0.34444E+01, 0.25000E+00
  188,3,3,3, 0.34444E+01, 0.25000E+00, 0.36667E+01, 0.25000E+00, 0.36667E+01, 0.27500E+00, 0.34444E+01, 0.27500E+00
  189,3,3,4, 0.34444E+01, 0.27500E+00, 0.36667E+01, 0.27500E+00, 0.36667E+01, 0.28750E+00, 0.34444E+01, 0.28750E+00
  190,3,3,4, 0.34444E+01, 0.28750E+00, 0.36667E+01, 0.28750E+00, 0.36667E+01, 0.30000E+00, 0.34444E+01, 0.30000E+00
  191,3,3,3, 0.36667E+01, 0.20000E+00, 0.38889E+01, 0.20000E+00, 0.38889E+01, 0.25000E+00, 0.36667E+01, 0.25000E+00
  192,3,3,3, 0.36667E+01, 0.25000E+00, 0.38889E+01, 0.25000E+00, 0.38889E+01, 0.27500E+00, 0.36667E+01, 0.27500E+00
  193,3,3,4, 0.36667E+01, 0.27500E+00, 0.38889E+01, 0.27500E+00, 0.38889E+01, 0.28750E+00, 0.36667E+01, 0.28750E+00
  194,3,3,4, 0.36667E+01, 0.28750E+00, 0.38889E+01, 0.28750E+00, 0.38889E+01, 0.30000E+00, 0.36667E+01, 0.30000E+00
  195,3,3,3, 0.38889E+01, 0.20000E+00, 0.41111E+01, 0.20000E+00, 0.41111E+01, 0.25000E+00, 0.38889E+01, 0.25000E+00
  196,3,3,3, 0.38889E+01, 0.25000E+00, 0.41111E+01, 0.25000E+00, 0.41111E+01, 0.27500E+00, 0.38889E+01, 0.27500E+00
  197,3,3,4, 0.38889E+01, 0.27500E+00, 0.41111E+01, 0.27500E+00, 0.41111E+01, 0.28750E+00, 0.38889E+01, 0.28750E+00
  198,3,3,4, 0.38889E+01, 0.28750E+00, 0.41111E+01, 0.28750E+00, 0.41111E+01, 0.30000E+00, 0.38889E+01, 0.30000E+00
  199,3,3,3, 0.41111E+01, 0.20000E+00, 0.43333E+01, 0.20000E+00, 0.43333E+01, 0.25000E+00, 0.41111E+01, 0.25000E+00
  200,3,3,3, 0.41111E+01, 0.25000E+00, 0.43333E+01, 0.25000E+00, 0.43333E+01, 0.27500E+00, 0.41111E+01, 0.27500E+00
  201,3,3,4, 0.41111E+01, 0.27500E+00, 0.43333E+01, 0.27500E+00, 0.43333E+01, 0.28750E+00, 0.41111E+01, 0.28750E+00
  202,3,3,4, 0.41111E+01, 0.28750E+00, 0.43333E+01, 0.28750E+00, 0.43333E+01, 0.30000E+00, 0.41111E+01, 0.30000E+00
  203,3,3,3, 0.43333E+01, 0.20000E+00, 0.45556E+01, 0.20000E+00, 0.45556E+01, 0.25000E+00, 0.43333E+01, 0.25000E+00
  204,3,3,3, 0.43333E+01, 0.25000E+00, 0.45556E+01, 0.25000E+00, 0.45556E+01, 0.27500E+00, 0.43333E+01, 0.27500E+00
  205,3,3,4, 0.43333E+01, 0.27500E+00, 0.45556E+01, 0.27500E+00, 0.45556E+01, 0.28750E+00, 0.43333E+01, 0.28750E+00
  206,3,3,4, 0.43333E+01, 0.28750E+00, 0.45556E+01, 0.28750E+00, 0.45556E+01, 0.30000E+00, 0.43333E+01, 0.30000E+00
  207,3,3,3, 0.45556E+01, 0.20000E+00, 0.47778E+01, 0.20000E+00, 0.47778E+01, 0.25000E+00, 0.45556E+01, 0.25000E+00
  208,3,3,3, 0.45556E+01, 0.25000E+00, 0.47778E+01, 0.25000E+00, 0.47778E+01, 0.27500E+00, 0.45556E+01, 0.27500E+00
  209,3,3,4, 0.45556E+01, 0.27500E+00, 0.47778E+01, 0.27500E+00, 0.47778E+01, 0.28750E+00, 0.45556E+01, 0.28750E+00
  210,3,3,4, 0.45556E+01, 0.28750E+00, 0.47778E+01, 0.28750E+00, 0.47778E+01, 0.30000E+00, 0.45556E+01, 0.30000E+00
  211,3,3,3, 0.47778E+01, 0.20000E+00, 0.50000E+01, 0.20000E+00, 0.50000E+01, 0.25000E+00, 0.47778E+01, 0.25000E+00
  212,3,3,3, 0.47778E+01, 0.25000E+00, 0.50000E+01, 0.25000E+00, 0.50000E+01, 0.27500E+00, 0.47778E+01, 0.27500E+00
  213,3,3,4, 0.47778E+01, 0.27500E+00, 0.50000E+01, 0.27500E+00, 0.50000E+01, 0.28750E+00, 0.47778E+01, 0.28750E+00
  214,3,3,4, 0.47778E+01, 0.28750E+00, 0.50000E+01, 0.28750E+00, 0.50000E+01, 0.30000E+00, 0.47778E+01, 0.30000E+00
  215,3,3,3, 0.50000E+01, 0.20000E+00, 0.52222E+01, 0.20000E+00, 0.52222E+01, 0.25000E+00, 0.50000E+01, 0.25000E+00
  216,3,3,3, 0.50000E+01, 0.25000E+00, 0.52222E+01, 0.25000E+00, 0.52222E+01, 0.27500E+00, 0.50000E+01, 0.27500E+00
  217,3,3,4, 0.50000E+01, 0.27500E+00, 0.52222E+01, 0.27500E+00, 0.52222E+01, 0.28750E+00, 0.50000E+01, 0.28750E+00
  218,3,3,4, 0.50000E+01, 0.28750E+00, 0.52222E+01, 0.28750E+00, 0.52222E+01, 0.30000E+00, 0.50000E+01, 0.30000E+00
  219,3,3,3, 0.52222E+01, 0.20000E+00, 0.54444E+01, 0.20000E+00, 0.54444E+01, 0.25000E+00, 0.52222E+01, 0.25000E+00
  220,3,3,3, 0.52222E+01, 0.25000E+00, 0.54444E+01, 0.25000E+00, 0.54444E+01, 0.27500E+00, 0.52222E+01, 0.27500E+00
  221,3,3,4, 0.52222E+01, 0.27500E+00, 0.54444E+01, 0.27500E+00, 0.54444E+01, 0.28750E+00, 0.52222E+01, 0.28750E+00
  222,3,3,4, 0.52222E+01, 0.28750E+00, 0.54444E+01, 0.28750E+00, 0.54444E+01, 0.30000E+00, 0.52222E+01, 0.30000E+00
  223,3,3,3, 0.54444E+01, 0.20000E+00, 0.56667E+01, 0.20000E+00, 0.56667E+01, 0.25000E+00, 0.54444E+01, 0.25000E+00
  224,3,3,3, 0.54444E+01, 0.25000E+00, 0.56667E+01, 0.25000E+00, 0.56667E+01, 0.27500E+00, 0.54444E+01, 0.27500E+00
  225,3,3,4, 0.54444E+01, 0.27500E+00, 0.56667E+01, 0.27500E+00, 0.56667E+01, 0.28750E+00, 0.54444E+01, 0.28750E+00
  226,3,3,4, 0.54444E+01, 0.28750E+00, 0.56667E+01, 0.28750E+00, 0.56667E+01, 0.30000E+00, 0.54444E+01, 0.30000E+00
  227,3,3,3, 0.56667E+01, 0.20000E+00, 0.58889E+01, 0.20000E+00, 0.58889E+01, 0.25000E+00, 0.56667E+01, 0.25000E+00
  228,3,3,3, 0.56667E+01, 0.25000E+00, 0.58889E+01, 0.25000E+00, 0.58889E+01, 0.27500E+00, 0.56667E+01, 0.27500E+00
  229,3,3,4, 0.56667E+01, 0.27500E+00, 0.58889E+01, 0.27500E+00, 0.58889E+01, 0.28750E+00, 0.56667E+01, 0.28750E+00
  230,3,3,4, 0.56667E+01, 0.28750E+00, 0.58889E+01, 0.28750E+00, 0.58889E+01, 0.30000E+00, 0.56667E+01, 0.30000E+00
  231,3,3,3, 0.58889E+01, 0.20000E+00, 0.61111E+01, 0.20000E+00, 0.61111E+01, 0.25000E+00, 0.58889E+01, 0.25000E+00
  232,3,3,3, 0.58889E+01, 0.25000E+00, 0.61111E+01, 0.25000E+00, 0.61111E+01, 0.27500E+00, 0.58889E+01, 0.27500E+00
  233,3,3,4, 0.58889E+01, 0.27500E+00, 0.61111E+01, 0.27500E+00, 0.61111E+01, 0.28750E+00, 0.58889E+01, 0.28750E+00
  234,3,3,4, 0.58889E+01, 0.28750E+00, 0.61111E+01, 0.28750E+00, 0.61111E+01, 0.30000E+00, 0.58889E+01, 0.30000E+00
  235,3,3,3, 0.61111E+01, 0.20000E+00, 0.63333E+01, 0.20000E+00, 0.63333E+01, 0.25000E+00, 0.61111E+01, 0.25000E+00
  236,3,3,3, 0.61111E+01, 0.25000E+00, 0.63333E+01, 0.25000E+00, 0.63333E+01, 0.27500E+00, 0.61111E+01, 0.27500E+00
  237,3,3,4, 0.61111E+01, 0.27500E+00, 0.63333E+01, 0.27500E+00, 0.63333E+01, 0.28750E+00, 0.61111E+01, 0.28750E+00
  238,3,3,4, 0.61111E+01, 0.28750E+00, 0.63333E+01, 0.28750E+00, 0.63333E+01, 0.30000E+00, 0.61111E+01, 0.30000E+00
  239,3,3,3, 0.63333E+01, 0.20000E+00, 0.65556E+01, 0.20000E+00, 0.65556E+01, 0.25000E+00, 0.63333E+01, 0.25000E+00
  240,3,3,3, 0.63333E+01, 0.25000E+00, 0.65556E+01, 0.25000E+00, 0.65556E+01, 0.27500E+00, 0.63333E+01, 0.27500E+00
  241,3,3,4, 0.63333E+01, 0.27500E+00, 0.65556E+01, 0.27500E+00, 0.65556E+01, 0.28750E+00, 0.63333E+01, 0.28750E+00
  242,3,3,4, 0.63333E+01, 0.28750E+00, 0.65556E+01, 0.28750E+00, 0.65556E+01, 0.30000E+00, 0.63333E+01, 0.30000E+00
  243,3,3,3, 0.65556E+01, 0.20000E+00, 0.67778E+01, 0.20000E+00, 0.67778E+01, 0.25000E+00, 0.65556E+01, 0.25000E+00
  244,3,3,3, 0.65556E+01, 0.25000E+00, 0.67778E+01, 0.25000E+00, 0.67778E+01, 0.27500E+00, 0.65556E+01, 0.27500E+00
  245,3,3,4, 0.65556E+01, 0.27500E+00, 0.67778E+01, 0.27500E+00, 0.67778E+01, 0.28750E+00, 0.65556E+01, 0.28750E+00
  246,3,3,4, 0.65556E+01, 0.28750E+00, 0.67778E+01, 0.28750E+00, 0.67778E+01, 0.30000E+00, 0.65556E+01, 0.30000E+00
  247,3,3,3, 0.67778E+01, 0.20000E+00, 0.70000E+01, 0.20000E+00, 0.70000E+01, 0.25000E+00, 0.67778E+01, 0.25000E+00
  248,3,3,3, 0.67778E+01, 0.25000E+00, 0.70000E+01, 0.25000E+00, 0.70000E+01, 0.27500E+00, 0.67778E+01, 0.27500E+00
  249,3,3,4, 0.67778E+01, 0.27500E+00, 0.70000E+01, 0.27500E+00, 0.70000E+01, 0.28750E+00, 0.67778E+01, 0.28750E+00
  250,3,3,4, 0.67778E+01, 0.28750E+00, 0.70000E+01, 0.28750E+00, 0.70000E+01, 0.30000E+00, 0.67778E+01, 0.30000E+00
  251,3,3,3, 0.70000E+01, 0.20000E+00, 0.72222E+01, 0.20000E+00, 0.72222E+01, 0.25000E+00, 0.70000E+01, 0.25000E+00
  252,3,3,3, 0.70000E+01, 0.25000E+00, 0.72222E+01, 0.25000E+00, 0.72222E+01, 0.27500E+00, 0.70000E+01, 0.27500E+00
  253,3,3,4, 0.70000E+01, 0.27500E+00, 0.72222E+01, 0.27500E+00, 0.72222E+01, 0.28750E+00, 0.70000E+01, 0.28750E+00
  254,3,3,4, 0.70000E+01, 0.28750E+00, 0.72222E+01, 0.28750E+00, 0.72222E+01, 0.30000E+00, 0.70000E+01, 0.30000E+00
  255,3,3,3, 0.72222E+01, 0.20000E+00, 0.74444E+01, 0.20000E+00, 0.74444E+01, 0.25000E+00, 0.72222E+01, 0.25000E+00
  256,3,3,3, 0.72222E+01, 0.25000E+00, 0.74444E+01, 0.25000E+00, 0.74444E+01, 0.27500E+00, 0.72222E+01, 0.27500E+00
  257,3,3,4, 0.72222E+01, 0.27500E+00, 0.74444E+01, 0.27500E+00, 0.74444E+01, 0.28750E+00, 0.72222E+01, 0.28750E+00
  258,3,3,4, 0.72222E+01, 0.28750E+00, 0.74444E+01, 0.28750E+00, 0.74444E+01, 0.30000E+00, 0.72222E+01, 0.30000E+00
  259,3,3,3, 0.74444E+01, 0.20000E+00, 0.76667E+01, 0.20000E+00, 0.76667E+01, 0.25000E+00, 0.74444E+01, 0.25000E+00
  260,3,3,3, 0.74444E+01, 0.25000E+00, 0.76667E+01, 0.25000E+00, 0.76667E+01, 0.27500E+00, 0.74444E+01, 0.27500E+00
  261,3,3,4, 0.74444E+01, 0.27500E+00, 0.76667E+01, 0.27500E+00, 0.76667E+01, 0.28750E+00, 0.74444E+01, 0.28750E+00
  262,3,3,4, 0.74444E+01, 0.28750E+00, 0.76667E+01, 0.28750E+00, 0.76667E+01, 0.30000E+00, 0.74444E+01, 0.30000E+00
  263,3,3,3, 0.76667E+01, 0.20000E+00, 0.78889E+01, 0.20000E+00, 0.78889E+01, 0.25000E+00, 0.76667E+01, 0.25000E+00
  264,3,3,3, 0.76667E+01, 0.25000E+00, 0.78889E+01, 0.25000E+00, 0.78889E+01, 0.27500E+00, 0.76667E+01, 0.27500E+00
  265,3,3,4, 0.76667E+01, 0.27500E+00, 0.78889E+01, 0.27500E+00, 0.78889E+01, 0.28750E+00, 0.76667E+01, 0.28750E+00
  266,3,3,4, 0.76667E+01, 0.28750E+00, 0.78889E+01, 0.28750E+00, 0.78889E+01, 0.30000E+00, 0.76667E+01, 0.30000E+00
  267,3,3,3, 0.78889E+01, 0.20000E+00, 0.81111E+01, 0.20000E+00, 0.81111E+01, 0.25000E+00, 0.78889E+01, 0.25000E+00
  268,3,3,3, 0.78889E+01, 0.25000E+00, 0.81111E+01, 0.25000E+00, 0.81111E+01, 0.27500E+00, 0.78889E+01, 0.27500E+00
  269,3,3,4, 0.78889E+01, 0.27500E+00, 0.81111E+01, 0.27500E+00, 0.81111E+01, 0.28750E+00, 0.78889E+01, 0.28750E+00
  270,3,3,4, 0.78889E+01, 0.28750E+00, 0.81111E+01, 0.28750E+00, 0.81111E+01, 0.30000E+00, 0.78889E+01, 0.30000E+00
  271,3,3,3, 0.81111E+01, 0.20000E+00, 0.83333E+01, 0.20000E+00, 0.83333E+01, 0.25000E+00, 0.81111E+01, 0.25000E+00
  272,3,3,3, 0.81111E+01, 0.25000E+00, 0.83333E+01, 0.25000E+00, 0.83333E+01, 0.27500E+00, 0.81111E+01, 0.27500E+00
  273,3,3,4, 0.81111E+01, 0.27500E+00, 0.83333E+01, 0.27500E+00, 0.83333E+01, 0.28750E+00, 0.81111E+01, 0.28750E+00
  274,3,3,4, 0.81111E+01, 0.28750E+00, 0.83333E+01, 0.28750E+00, 0.83333E+01, 0.30000E+00, 0.81111E+01, 0.30000E+00
  275,3,3,3, 0.83333E+01, 0.20000E+00, 0.85556E+01, 0.20000E+00, 0.85556E+01, 0.25000E+00, 0.83333E+01, 0.25000E+00
  276,3,3,3, 0.83333E+01, 0.25000E+00, 0.85556E+01, 0.25000E+00, 0.85556E+01, 0.27500E+00, 0.83333E+01, 0.27500E+00
  277,3,3,4, 0.83333E+01, 0.27500E+00, 0.85556E+01, 0.27500E+00, 0.85556E+01, 0.28750E+00, 0.83333E+01, 0.28750E+00
  278,3,3,4, 0.83333E+01, 0.28750E+00, 0.85556E+01, 0.28750E+00, 0.85556E+01, 0.30000E+00, 0.83333E+01, 0.30000E+00
  279,3,3,3, 0.85556E+01, 0.20000E+00, 0.87778E+01, 0.20000E+00, 0.87778E+01, 0.25000E+00, 0.85556E+01, 0.25000E+00
  280,3,3,3, 0.85556E+01, 0.25000E+00, 0.87778E+01, 0.25000E+00, 0.87778E+01, 0.27500E+00, 0.85556E+01, 0.27500E+00
  281,3,3,4, 0.85556E+01, 0.27500E+00, 0.87778E+01, 0.27500E+00, 0.87778E+01, 0.28750E+00, 0.85556E+01, 0.28750E+00
  282,3,3,4, 0.85556E+01, 0.28750E+00, 0.87778E+01, 0.28750E+00, 0.87778E+01, 0.30000E+00, 0.85556E+01, 0.30000E+00
  283,3,3,3, 0.87778E+01, 0.20000E+00, 0.90000E+01, 0.20000E+00, 0.90000E+01, 0.25000E+00, 0.87778E+01, 0.25000E+00
  284,3,3,3, 0.87778E+01, 0.25000E+00, 0.90000E+01, 0.25000E+00, 0.90000E+01, 0.27500E+00, 0.87778E+01, 0.27500E+00
  285,3,3,4, 0.87778E+01, 0.27500E+00, 0.90000E+01, 0.27500E+00, 0.90000E+01, 0.28750E+00, 0.87778E+01, 0.28750E+00
  286,3,3,4, 0.87778E+01, 0.28750E+00, 0.90000E+01, 0.28750E+00, 0.90000E+01, 0.30000E+00, 0.87778E+01, 0.30000E+00
  287,3,3,3, 0.90000E+01, 0.00000E+00, 0.91333E+01, 0.00000E+00, 0.91333E+01, 0.10000E+00, 0.90000E+01, 0.10000E+00
  288,3,3,3, 0.91333E+01, 0.00000E+00, 0.92667E+01, 0.00000E+00, 0.92667E+01, 0.10000E+00, 0.91333E+01, 0.10000E+00
  289,3,3,3, 0.92667E+01, 0.00000E+00, 0.94000E+01, 0.00000E+00, 0.94000E+01, 0.10000E+00, 0.92667E+01, 0.10000E+00
  290,3,3,3, 0.90000E+01, 0.10000E+00, 0.91333E+01, 0.10000E+00, 0.91333E+01, 0.20000E+00, 0.90000E+01, 0.20000E+00
  291,3,3,3, 0.91333E+01, 0.10000E+00, 0.92667E+01, 0.10000E+00, 0.92667E+01, 0.20000E+00, 0.91333E+01, 0.20000E+00
  292,3,3,3, 0.92667E+01, 0.10000E+00, 0.94000E+01, 0.10000E+00, 0.94000E+01, 0.20000E+00, 0.92667E+01, 0.20000E+00
  293,3,3,3, 0.90000E+01, 0.20000E+00, 0.91333E+01, 0.20000E+00, 0.91333E+01, 0.25000E+00, 0.90000E+01, 0.25000E+00
  294,3,3,3, 0.90000E+01, 0.25000E+00, 0.91333E+01, 0.25000E+00, 0.91333E+01, 0.27500E+00, 0.90000E+01, 0.27500E+00
  295,3,3,4, 0.90000E+01, 0.27500E+00, 0.91333E+01, 0.27500E+00, 0.91333E+01, 0.28750E+00, 0.90000E+01, 0.28750E+00
  296,3,3,4, 0.90000E+01, 0.28750E+00, 0.91333E+01, 0.28750E+00, 0.91333E+01, 0.30000E+00, 0.90000E+01, 0.30000E+00
  297,3,3,3, 0.91333E+01, 0.20000E+00, 0.92667E+01, 0.20000E+00, 0.92667E+01, 0.25000E+00, 0.91333E+01, 0.25000E+00
  298,3,3,3, 0.91333E+01, 0.25000E+00, 0.92667E+01, 0.25000E+00, 0.92667E+01, 0.27500E+00, 0.91333E+01, 0.27500E+00
  299,3,3,4, 0.91333E+01, 0.27500E+00, 0.92667E+01, 0.27500E+00, 0.92667E+01, 0.28750E+00, 0.91333E+01, 0.28750E+00
  300,3,3,4, 0.91333E+01, 0.28750E+00, 0.92667E+01, 0.28750E+00, 0.92667E+01, 0.30000E+00, 0.91333E+01, 0.30000E+00
  301,3,3,3, 0.92667E+01, 0.20000E+00, 0.94000E+01, 0.20000E+00, 0.94000E+01, 0.25000E+00, 0.92667E+01, 0.25000E+00
  302,3,3,3, 0.92667E+01, 0.25000E+00, 0.94000E+01, 0.25000E+00, 0.94000E+01, 0.27500E+00, 0.92667E+01, 0.27500E+00
  303,3,3,3, 0.92667E+01, 0.27500E+00, 0.93333E+01, 0.27500E+00, 0.93333E+01, 0.28750E+00, 0.92667E+01, 0.28750E+00
  304,3,3,3, 0.93333E+01, 0.27500E+00, 0.94000E+01, 0.27500E+00, 0.94000E+01, 0.28750E+00, 0.93333E+01, 0.28750E+00
  305,3,3,4, 0.93333E+01, 0.28750E+00, 0.94000E+01, 0.28750E+00, 0.94000E+01, 0.29375E+00, 0.93333E+01, 0.29375E+00
  306,3,3,4, 0.93333E+01, 0.29375E+00, 0.93667E+01, 0.29375E+00, 0.93667E+01, 0.29687E+00, 0.93333E+01, 0.29688E+00
  307,3,3,4, 0.93667E+01, 0.29375E+00, 0.94000E+01, 0.29375E+00, 0.94000E+01, 0.29688E+00, 0.93667E+01, 0.29687E+00
  308,3,3,4, 0.93667E+01, 0.29687E+00, 0.94000E+01, 0.29688E+00, 0.94000E+01, 0.30000E+00, 0.93667E+01, 0.30000E+00
  309,3,3,4, 0.93333E+01, 0.29688E+00, 0.93667E+01, 0.29687E+00, 0.93667E+01, 0.30000E+00, 0.93333E+01, 0.30000E+00
  310,3,3,4, 0.92667E+01, 0.28750E+00, 0.93333E+01, 0.28750E+00, 0.93333E+01, 0.29375E+00, 0.92667E+01, 0.29375E+00
  311,3,3,4, 0.92667E+01, 0.29375E+00, 0.93333E+01, 0.29375E+00, 0.93333E+01, 0.30000E+00, 0.92667E+01, 0.30000E+00
  312,3,3,3, 0.94000E+01, 0.00000E+00, 0.96000E+01, 0.00000E+00, 0.96000E+01, 0.10000E+00, 0.94000E+01, 0.10000E+00
  313,3,3,3, 0.96000E+01, 0.00000E+00, 0.98000E+01, 0.00000E+00, 0.98000E+01, 0.10000E+00, 0.96000E+01, 0.10000E+00
  314,3,3,3, 0.98000E+01, 0.00000E+00, 0.10000E+02, 0.00000E+00, 0.10000E+02, 0.10000E+00, 0.98000E+01, 0.10000E+00
  315,3,3,3, 0.94000E+01, 0.10000E+00, 0.96000E+01, 0.10000E+00, 0.96000E+01, 0.20000E+00, 0.94000E+01, 0.20000E+00
  316,3,3,3, 0.96000E+01, 0.10000E+00, 0.98000E+01, 0.10000E+00, 0.98000E+01, 0.20000E+00, 0.96000E+01, 0.20000E+00
  317,3,3,3, 0.98000E+01, 0.10000E+00, 0.10000E+02, 0.10000E+00, 0.10000E+02, 0.20000E+00, 0.98000E+01, 0.20000E+00
  318,3,3,3, 0.94000E+01, 0.20000E+00, 0.95000E+01, 0.20000E+00, 0.95000E+01, 0.25000E+00, 0.94000E+01, 0.25000E+00
  319,3,3,3, 0.95000E+01, 0.20000E+00, 0.96000E+01, 0.20000E+00, 0.96000E+01, 0.25000E+00, 0.95000E+01, 0.25000E+00
  320,3,3,3, 0.95000E+01, 0.25000E+00, 0.96000E+01, 0.25000E+00, 0.96000E+01, 0.30000E+00, 0.95000E+01, 0.30000E+00
  321,3,3,3, 0.94000E+01, 0.25000E+00, 0.94500E+01, 0.25000E+00, 0.94500E+01, 0.27500E+00, 0.94000E+01, 0.27500E+00
  322,3,3,3, 0.94500E+01, 0.25000E+00, 0.95000E+01, 0.25000E+00, 0.95000E+01, 0.27500E+00, 0.94500E+01, 0.27500E+00
  323,3,3,3, 0.94500E+01, 0.27500E+00, 0.95000E+01, 0.27500E+00, 0.95000E+01, 0.30000E+00, 0.94500E+01, 0.30000E+00
  324,3,3,3, 0.94000E+01, 0.27500E+00, 0.94250E+01, 0.27500E+00, 0.94250E+01, 0.28750E+00, 0.94000E+01, 0.28750E+00
  325,3,3,3, 0.94250E+01, 0.27500E+00, 0.94500E+01, 0.27500E+00, 0.94500E+01, 0.28750E+00, 0.94250E+01, 0.28750E+00
  326,3,3,3, 0.94250E+01, 0.28750E+00, 0.94500E+01, 0.28750E+00, 0.94500E+01, 0.30000E+00, 0.94250E+01, 0.30000E+00
  327,3,3,3, 0.94000E+01, 0.28750E+00, 0.94125E+01, 0.28750E+00, 0.94125E+01, 0.29375E+00, 0.94000E+01, 0.29375E+00
  328,3,3,3, 0.94125E+01, 0.28750E+00, 0.94250E+01, 0.28750E+00, 0.94250E+01, 0.29375E+00, 0.94125E+01, 0.29375E+00
  329,3,3,3, 0.94125E+01, 0.29375E+00, 0.94250E+01, 0.29375E+00, 0.94250E+01, 0.30000E+00, 0.94125E+01, 0.30000E+00
  330,3,3,3, 0.94000E+01, 0.29375E+00, 0.94125E+01, 0.29375E+00, 0.94125E+01, 0.30000E+00, 0.94000E+01, 0.30000E+00
  331,3,3,3, 0.96000E+01, 0.20000E+00, 0.98000E+01, 0.20000E+00, 0.98000E+01, 0.30000E+00, 0.96000E+01, 0.30000E+00
  332,3,3,3, 0.98000E+01, 0.20000E+00, 0.10000E+02, 0.20000E+00, 0.10000E+02, 0.30000E+00, 0.98000E+01, 0.30000E+00
  333,1,3,3, 0.00000E+00, 0.30000E+00, 0.20000E+00, 0.30000E+00, 0.20000E+00, 0.43333E+00, 0.00000E+00, 0.43333E+00
  334,1,3,3, 0.20000E+00, 0.30000E+00, 0.40000E+00, 0.30000E+00, 0.40000E+00, 0.43333E+00, 0.20000E+00, 0.43333E+00
  335,1,3,3, 0.40000E+00, 0.30000E+00, 0.50000E+00, 0.30000E+00, 0.50000E+00, 0.43333E+00, 0.40000E+00, 0.43333E+00
  336,1,3,3, 0.50000E+00, 0.30000E+00, 0.55000E+00, 0.30000E+00, 0.55000E+00, 0.43333E+00, 0.50000E+00, 0.43333E+00
  337,1,4,3, 0.55000E+00, 0.30000E+00, 0.57500E+00, 0.30000E+00, 0.57500E+00, 0.43333E+00, 0.55000E+00, 0.43333E+00
  338,1,4,3, 0.57500E+00, 0.30000E+00, 0.60000E+00, 0.30000E+00, 0.60000E+00, 0.43333E+00, 0.57500E+00, 0.43333E+00
  339,1,3,3, 0.00000E+00, 0.43333E+00, 0.20000E+00, 0.43333E+00, 0.20000E+00, 0.56667E+00, 0.00000E+00, 0.56667E+00
  340,1,3,3, 0.20000E+00, 0.43333E+00, 0.40000E+00, 0.43333E+00, 0.40000E+00, 0.56667E+00, 0.20000E+00, 0.56667E+00
  341,1,3,3, 0.40000E+00, 0.43333E+00, 0.50000E+00, 0.43333E+00, 0.50000E+00, 0.56667E+00, 0.40000E+00, 0.56667E+00
  342,1,3,3, 0.50000E+00, 0.43333E+00, 0.55000E+00, 0.43333E+00, 0.55000E+00, 0.56667E+00, 0.50000E+00, 0.56667E+00
  343,1,4,3, 0.55000E+00, 0.43333E+00, 0.57500E+00, 0.43333E+00, 0.57500E+00, 0.56667E+00, 0.55000E+00, 0.56667E+00
  344,1,4,3, 0.57500E+00, 0.43333E+00, 0.60000E+00, 0.43333E+00, 0.60000E+00, 0.56667E+00, 0.57500E+00, 0.56667E+00
  345,1,3,3, 0.00000E+00, 0.56667E+00, 0.20000E+00, 0.56667E+00, 0.20000E+00, 0.70000E+00, 0.00000E+00, 0.70000E+00
  346,1,3,3, 0.20000E+00, 0.56667E+00, 0.40000E+00, 0.56667E+00, 0.40000E+00, 0.70000E+00, 0.20000E+00, 0.70000E+00
  347,1,3,3, 0.40000E+00, 0.56667E+00, 0.50000E+00, 0.56667E+00, 0.50000E+00, 0.70000E+00, 0.40000E+00, 0.70000E+00
  348,1,3,3, 0.50000E+00, 0.56667E+00, 0.55000E+00, 0.56667E+00, 0.55000E+00, 0.70000E+00, 0.50000E+00, 0.70000E+00
  349,1,3,3, 0.55000E+00, 0.56667E+00, 0.57500E+00, 0.56667E+00, 0.57500E+00, 0.63333E+00, 0.55000E+00, 0.63333E+00
  350,1,4,3, 0.57500E+00, 0.56667E+00, 0.58750E+00, 0.56667E+00, 0.58750E+00, 0.63333E+00, 0.57500E+00, 0.63333E+00
  351,1,4,3, 0.58750E+00, 0.56667E+00, 0.60000E+00, 0.56667E+00, 0.60000E+00, 0.63333E+00, 0.58750E+00, 0.63333E+00
  352,1,4,3, 0.57500E+00, 0.63333E+00, 0.58750E+00, 0.63333E+00, 0.58750E+00, 0.70000E+00, 0.57500E+00, 0.70000E+00
  353,1,4,3, 0.58750E+00, 0.63333E+00, 0.59375E+00, 0.63333E+00, 0.59375E+00, 0.66667E+00, 0.58750E+00, 0.66667E+00
  354,1,4,3, 0.59375E+00, 0.63333E+00, 0.60000E+00, 0.63333E+00, 0.60000E+00, 0.66667E+00, 0.59375E+00, 0.66667E+00
  355,1,4,3, 0.59375E+00, 0.66667E+00, 0.60000E+00, 0.66667E+00, 0.60000E+00, 0.70000E+00, 0.59375E+00, 0.70000E+00
  356,1,4,3, 0.58750E+00, 0.66667E+00, 0.59375E+00, 0.66667E+00, 0.59375E+00, 0.70000E+00, 0.58750E+00, 0.70000E+00
  357,1,3,3, 0.55000E+00, 0.63333E+00, 0.57500E+00, 0.63333E+00, 0.57500E+00, 0.70000E+00, 0.55000E+00, 0.70000E+00
  358,2,4,3, 0.60000E+00, 0.30000E+00, 0.61667E+00, 0.30000E+00, 0.61667E+00, 0.43333E+00, 0.60000E+00, 0.43333E+00
  359,2,4,3, 0.61667E+00, 0.30000E+00, 0.63333E+00, 0.30000E+00, 0.63333E+00, 0.43333E+00, 0.61667E+00, 0.43333E+00
  360,2,3,3, 0.63333E+00, 0.30000E+00, 0.66667E+00, 0.30000E+00, 0.66667E+00, 0.43333E+00, 0.63333E+00, 0.43333E+00
  361,2,3,3, 0.66667E+00, 0.30000E+00, 0.73333E+00, 0.30000E+00, 0.73333E+00, 0.43333E+00, 0.66667E+00, 0.43333E+00
  362,2,3,3, 0.73333E+00, 0.30000E+00, 0.86667E+00, 0.30000E+00, 0.86667E+00, 0.43333E+00, 0.73333E+00, 0.43333E+00
  363,2,3,3, 0.86667E+00, 0.30000E+00, 0.93333E+00, 0.30000E+00, 0.93333E+00, 0.36667E+00, 0.86667E+00, 0.36667E+00
  364,2,3,3, 0.93333E+00, 0.30000E+00, 0.96667E+00, 0.30000E+00, 0.96667E+00, 0.33333E+00, 0.93333E+00, 0.33333E+00
  365,2,3,3, 0.96667E+00, 0.30000E+00, 0.98333E+00, 0.30000E+00, 0.98333E+00, 0.31667E+00, 0.96667E+00, 0.31667E+00
  366,2,3,3, 0.98333E+00, 0.30000E+00, 0.99167E+00, 0.30000E+00, 0.99167E+00, 0.30833E+00, 0.98333E+00, 0.30833E+00
  367,2,3,3, 0.99167E+00, 0.30000E+00, 0.10000E+01, 0.30000E+00, 0.10000E+01, 0.30833E+00, 0.99167E+00, 0.30833E+00
  368,2,3,3, 0.99167E+00, 0.30833E+00, 0.10000E+01, 0.30833E+00, 0.10000E+01, 0.31667E+00, 0.99167E+00, 0.31667E+00
  369,2,3,3, 0.98333E+00, 0.30833E+00, 0.99167E+00, 0.30833E+00, 0.99167E+00, 0.31667E+00, 0.98333E+00, 0.31667E+00
  370,2,3,3, 0.98333E+00, 0.31667E+00, 0.10000E+01, 0.31667E+00, 0.10000E+01, 0.33333E+00, 0.98333E+00, 0.33333E+00
  371,2,3,3, 0.96667E+00, 0.31667E+00, 0.98333E+00, 0.31667E+00, 0.98333E+00, 0.33333E+00, 0.96667E+00, 0.33333E+00
  372,2,3,3, 0.96667E+00, 0.33333E+00, 0.10000E+01, 0.33333E+00, 0.10000E+01, 0.36667E+00, 0.96667E+00, 0.36667E+00
  373,2,3,3, 0.93333E+00, 0.33333E+00, 0.96667E+00, 0.33333E+00, 0.96667E+00, 0.36667E+00, 0.93333E+00, 0.36667E+00
  374,2,3,3, 0.93333E+00, 0.36667E+00, 0.10000E+01, 0.36667E+00, 0.10000E+01, 0.43333E+00, 0.93333E+00, 0.43333E+00
  375,2,3,3, 0.86667E+00, 0.36667E+00, 0.93333E+00, 0.36667E+00, 0.93333E+00, 0.43333E+00, 0.86667E+00, 0.43333E+00
  376,2,4,3, 0.60000E+00, 0.43333E+00, 0.61667E+00, 0.43333E+00, 0.61667E+00, 0.56667E+00, 0.60000E+00, 0.56667E+00
  377,2,4,3, 0.61667E+00, 0.43333E+00, 0.63333E+00, 0.43333E+00, 0.63333E+00, 0.56667E+00, 0.61667E+00, 0.56667E+00
  378,2,3,3, 0.63333E+00, 0.43333E+00, 0.66667E+00, 0.43333E+00, 0.66667E+00, 0.56667E+00, 0.63333E+00, 0.56667E+00
  379,2,3,3, 0.66667E+00, 0.43333E+00, 0.73333E+00, 0.43333E+00, 0.73333E+00, 0.56667E+00, 0.66667E+00, 0.56667E+00
  380,2,3,3, 0.73333E+00, 0.43333E+00, 0.86667E+00, 0.43333E+00, 0.86667E+00, 0.56667E+00, 0.73333E+00, 0.56667E+00
  381,2,3,3, 0.86667E+00, 0.43333E+00, 0.10000E+01, 0.43333E+00, 0.10000E+01, 0.56667E+00, 0.86667E+00, 0.56667E+00
  382,2,4,3, 0.60000E+00, 0.56667E+00, 0.61667E+00, 0.56667E+00, 0.61667E+00, 0.63333E+00, 0.60000E+00, 0.63333E+00
  383,2,4,3, 0.61667E+00, 0.56667E+00, 0.63333E+00, 0.56667E+00, 0.63333E+00, 0.63333E+00, 0.61667E+00, 0.63333E+00
  384,2,3,3, 0.63333E+00, 0.56667E+00, 0.66667E+00, 0.56667E+00, 0.66667E+00, 0.63333E+00, 0.63333E+00, 0.63333E+00
  385,2,3,3, 0.66667E+00, 0.56667E+00, 0.73333E+00, 0.56667E+00, 0.73333E+00, 0.63333E+00, 0.66667E+00, 0.63333E+00
  386,2,3,3, 0.66667E+00, 0.63333E+00, 0.73333E+00, 0.63333E+00, 0.73333E+00, 0.66667E+00, 0.66667E+00, 0.66667E+00
  387,2,3,4, 0.66667E+00, 0.66667E+00, 0.73333E+00, 0.66667E+00, 0.73333E+00, 0.68333E+00, 0.66667E+00, 0.68333E+00
  388,2,3,4, 0.66667E+00, 0.68333E+00, 0.73333E+00, 0.68333E+00, 0.73333E+00, 0.70000E+00, 0.66667E+00, 0.70000E+00
  389,2,4,3, 0.60000E+00, 0.63333E+00, 0.61667E+00, 0.63333E+00, 0.61667E+00, 0.66667E+00, 0.60000E+00, 0.66667E+00
  390,2,4,3, 0.61667E+00, 0.63333E+00, 0.63333E+00, 0.63333E+00, 0.63333E+00, 0.66667E+00, 0.61667E+00, 0.66667E+00
  391,2,3,3, 0.63333E+00, 0.63333E+00, 0.66667E+00, 0.63333E+00, 0.66667E+00, 0.66667E+00, 0.63333E+00, 0.66667E+00
  392,2,3,4, 0.63333E+00, 0.66667E+00, 0.66667E+00, 0.66667E+00, 0.66667E+00, 0.68333E+00, 0.63333E+00, 0.68333E+00
  393,2,3,4, 0.63333E+00, 0.68333E+00, 0.66667E+00, 0.68333E+00, 0.66667E+00, 0.70000E+00, 0.63333E+00, 0.70000E+00
  394,2,4,4, 0.60000E+00, 0.66667E+00, 0.61667E+00, 0.66667E+00, 0.61667E+00, 0.68333E+00, 0.60000E+00, 0.68333E+00
  395,2,4,4, 0.61667E+00, 0.66667E+00, 0.63333E+00, 0.66667E+00, 0.63333E+00, 0.68333E+00, 0.61667E+00, 0.68333E+00
  396,2,4,4, 0.61667E+00, 0.68333E+00, 0.63333E+00, 0.68333E+00, 0.63333E+00, 0.70000E+00, 0.61667E+00, 0.70000E+00
  397,2,4,4, 0.60000E+00, 0.68333E+00, 0.61667E+00, 0.68333E+00, 0.61667E+00, 0.70000E+00, 0.60000E+00, 0.70000E+00
  398,2,3,3, 0.73333E+00, 0.56667E+00, 0.86667E+00, 0.56667E+00, 0.86667E+00, 0.63333E+00, 0.73333E+00, 0.63333E+00
  399,2,3,3, 0.73333E+00, 0.63333E+00, 0.86667E+00, 0.63333E+00, 0.86667E+00, 0.66667E+00, 0.73333E+00, 0.66667E+00
  400,2,3,4, 0.73333E+00, 0.66667E+00, 0.86667E+00, 0.66667E+00, 0.86667E+00, 0.68333E+00, 0.73333E+00, 0.68333E+00
  401,2,3,4, 0.73333E+00, 0.68333E+00, 0.86667E+00, 0.68333E+00, 0.86667E+00, 0.70000E+00, 0.73333E+00, 0.70000E+00
  402,2,3,3, 0.86667E+00, 0.56667E+00, 0.10000E+01, 0.56667E+00, 0.10000E+01, 0.63333E+00, 0.86667E+00, 0.63333E+00
  403,2,3,3, 0.86667E+00, 0.63333E+00, 0.10000E+01, 0.63333E+00, 0.10000E+01, 0.66667E+00, 0.86667E+00, 0.66667E+00
  404,2,3,4, 0.86667E+00, 0.66667E+00, 0.10000E+01, 0.66667E+00, 0.10000E+01, 0.68333E+00, 0.86667E+00, 0.68333E+00
  405,2,3,4, 0.86667E+00, 0.68333E+00, 0.10000E+01, 0.68333E+00, 0.10000E+01, 0.70000E+00, 0.86667E+00, 0.70000E+00
  406,2,3,4, 0.10000E+01, 0.30000E+00, 0.10556E+01, 0.30000E+00, 0.10556E+01, 0.30417E+00, 0.10000E+01, 0.30417E+00
  407,2,3,4, 0.10556E+01, 0.30000E+00, 0.11111E+01, 0.30000E+00, 0.11111E+01, 0.30417E+00, 0.10556E+01, 0.30417E+00
  408,2,3,4, 0.10556E+01, 0.30417E+00, 0.11111E+01, 0.30417E+00, 0.11111E+01, 0.30833E+00, 0.10556E+01, 0.30833E+00
  409,2,3,4, 0.10000E+01, 0.30417E+00, 0.10556E+01, 0.30417E+00, 0.10556E+01, 0.30833E+00, 0.10000E+01, 0.30833E+00
  410,2,3,4, 0.10000E+01, 0.30833E+00, 0.11111E+01, 0.30833E+00, 0.11111E+01, 0.31667E+00, 0.10000E+01, 0.31667E+00
  411,2,3,4, 0.11111E+01, 0.30000E+00, 0.12222E+01, 0.30000E+00, 0.12222E+01, 0.30833E+00, 0.11111E+01, 0.30833E+00
  412,2,3,4, 0.11111E+01, 0.30833E+00, 0.12222E+01, 0.30833E+00, 0.12222E+01, 0.31667E+00, 0.11111E+01, 0.31667E+00
  413,2,3,3, 0.11111E+01, 0.31667E+00, 0.12222E+01, 0.31667E+00, 0.12222E+01, 0.33333E+00, 0.11111E+01, 0.33333E+00
  414,2,3,3, 0.10000E+01, 0.31667E+00, 0.11111E+01, 0.31667E+00, 0.11111E+01, 0.33333E+00, 0.10000E+01, 0.33333E+00
  415,2,3,3, 0.10000E+01, 0.33333E+00, 0.12222E+01, 0.33333E+00, 0.12222E+01, 0.36667E+00, 0.10000E+01, 0.36667E+00
  416,2,3,3, 0.10000E+01, 0.36667E+00, 0.12222E+01, 0.36667E+00, 0.12222E+01, 0.43333E+00, 0.10000E+01, 0.43333E+00
  417,2,3,4, 0.12222E+01, 0.30000E+00, 0.14444E+01, 0.30000E+00, 0.14444E+01, 0.31667E+00, 0.12222E+01, 0.31667E+00
  418,2,3,4, 0.12222E+01, 0.31667E+00, 0.14444E+01, 0.31667E+00, 0.14444E+01, 0.33333E+00, 0.12222E+01, 0.33333E+00
  419,2,3,3, 0.12222E+01, 0.33333E+00, 0.14444E+01, 0.33333E+00, 0.14444E+01, 0.36667E+00, 0.12222E+01, 0.36667E+00
  420,2,3,3, 0.12222E+01, 0.36667E+00, 0.14444E+01, 0.36667E+00, 0.14444E+01, 0.43333E+00, 0.12222E+01, 0.43333E+00
  421,2,3,4, 0.14444E+01, 0.30000E+00, 0.16667E+01, 0.30000E+00, 0.16667E+01, 0.31667E+00, 0.14444E+01, 0.31667E+00
  422,2,3,4, 0.14444E+01, 0.31667E+00, 0.16667E+01, 0.31667E+00, 0.16667E+01, 0.33333E+00, 0.14444E+01, 0.33333E+00
  423,2,3,3, 0.14444E+01, 0.33333E+00, 0.16667E+01, 0.33333E+00, 0.16667E+01, 0.36667E+00, 0.14444E+01, 0.36667E+00
  424,2,3,3, 0.14444E+01, 0.36667E+00, 0.16667E+01, 0.36667E+00, 0.16667E+01, 0.43333E+00, 0.14444E+01, 0.43333E+00
  425,2,3,4, 0.16667E+01, 0.30000E+00, 0.18889E+01, 0.30000E+00, 0.18889E+01, 0.31667E+00, 0.16667E+01, 0.31667E+00
  426,2,3,4, 0.16667E+01, 0.31667E+00, 0.18889E+01, 0.31667E+00, 0.18889E+01, 0.33333E+00, 0.16667E+01, 0.33333E+00
  427,2,3,3, 0.16667E+01, 0.33333E+00, 0.18889E+01, 0.33333E+00, 0.18889E+01, 0.36667E+00, 0.16667E+01, 0.36667E+00
  428,2,3,3, 0.16667E+01, 0.36667E+00, 0.18889E+01, 0.36667E+00, 0.18889E+01, 0.43333E+00, 0.16667E+01, 0.43333E+00
  429,2,3,4, 0.18889E+01, 0.30000E+00, 0.21111E+01, 0.30000E+00, 0.21111E+01, 0.31667E+00, 0.18889E+01, 0.31667E+00
  430,2,3,4, 0.18889E+01, 0.31667E+00, 0.21111E+01, 0.31667E+00, 0.21111E+01, 0.33333E+00, 0.18889E+01, 0.33333E+00
  431,2,3,3, 0.18889E+01, 0.33333E+00, 0.21111E+01, 0.33333E+00, 0.21111E+01, 0.36667E+00, 0.18889E+01, 0.36667E+00
  432,2,3,3, 0.18889E+01, 0.36667E+00, 0.21111E+01, 0.36667E+00, 0.21111E+01, 0.43333E+00, 0.18889E+01, 0.43333E+00
  433,2,3,4, 0.21111E+01, 0.30000E+00, 0.23333E+01, 0.30000E+00, 0.23333E+01, 0.31667E+00, 0.21111E+01, 0.31667E+00
  434,2,3,4, 0.21111E+01, 0.31667E+00, 0.23333E+01, 0.31667E+00, 0.23333E+01, 0.33333E+00, 0.21111E+01, 0.33333E+00
  435,2,3,3, 0.21111E+01, 0.33333E+00, 0.23333E+01, 0.33333E+00, 0.23333E+01, 0.36667E+00, 0.21111E+01, 0.36667E+00
  436,2,3,3, 0.21111E+01, 0.36667E+00, 0.23333E+01, 0.36667E+00, 0.23333E+01, 0.43333E+00, 0.21111E+01, 0.43333E+00
  437,2,3,4, 0.23333E+01, 0.30000E+00, 0.25556E+01, 0.30000E+00, 0.25556E+01, 0.31667E+00, 0.23333E+01, 0.31667E+00
  438,2,3,4, 0.23333E+01, 0.31667E+00, 0.25556E+01, 0.31667E+00, 0.25556E+01, 0.33333E+00, 0.23333E+01, 0.33333E+00
  439,2,3,3, 0.23333E+01, 0.33333E+00, 0.25556E+01, 0.33333E+00, 0.25556E+01, 0.36667E+00, 0.23333E+01, 0.36667E+00
  440,2,3,3, 0.23333E+01, 0.36667E+00, 0.25556E+01, 0.36667E+00, 0.25556E+01, 0.43333E+00, 0.23333E+01, 0.43333E+00
  441,2,3,4, 0.25556E+01, 0.30000E+00, 0.27778E+01, 0.30000E+00, 0.27778E+01, 0.31667E+00, 0.25556E+01, 0.31667E+00
  442,2,3,4, 0.25556E+01, 0.31667E+00, 0.27778E+01, 0.31667E+00, 0.27778E+01, 0.33333E+00, 0.25556E+01, 0.33333E+00
  443,2,3,3, 0.25556E+01, 0.33333E+00, 0.27778E+01, 0.33333E+00, 0.27778E+01, 0.36667E+00, 0.25556E+01, 0.36667E+00
  444,2,3,3, 0.25556E+01, 0.36667E+00, 0.27778E+01, 0.36667E+00, 0.27778E+01, 0.43333E+00, 0.25556E+01, 0.43333E+00
  445,2,3,4, 0.27778E+01, 0.30000E+00, 0.30000E+01, 0.30000E+00, 0.30000E+01, 0.31667E+00, 0.27778E+01, 0.31667E+00
  446,2,3,4, 0.27778E+01, 0.31667E+00, 0.30000E+01, 0.31667E+00, 0.30000E+01, 0.33333E+00, 0.27778E+01, 0.33333E+00
  447,2,3,3, 0.27778E+01, 0.33333E+00, 0.30000E+01, 0.33333E+00, 0.30000E+01, 0.36667E+00, 0.27778E+01, 0.36667E+00
  448,2,3,3, 0.27778E+01, 0.36667E+00, 0.30000E+01, 0.36667E+00, 0.30000E+01, 0.43333E+00, 0.27778E+01, 0.43333E+00
  449,2,3,4, 0.30000E+01, 0.30000E+00, 0.32222E+01, 0.30000E+00, 0.32222E+01, 0.31667E+00, 0.30000E+01, 0.31667E+00
  450,2,3,4, 0.30000E+01, 0.31667E+00, 0.32222E+01, 0.31667E+00, 0.32222E+01, 0.33333E+00, 0.30000E+01, 0.33333E+00
  451,2,3,3, 0.30000E+01, 0.33333E+00, 0.32222E+01, 0.33333E+00, 0.32222E+01, 0.36667E+00, 0.30000E+01, 0.36667E+00
  452,2,3,3, 0.30000E+01, 0.36667E+00, 0.32222E+01, 0.36667E+00, 0.32222E+01, 0.43333E+00, 0.30000E+01, 0.43333E+00
  453,2,3,4, 0.32222E+01, 0.30000E+00, 0.34444E+01, 0.30000E+00, 0.34444E+01, 0.31667E+00, 0.32222E+01, 0.31667E+00
  454,2,3,4, 0.32222E+01, 0.31667E+00, 0.34444E+01, 0.31667E+00, 0.34444E+01, 0.33333E+00, 0.32222E+01, 0.33333E+00
  455,2,3,3, 0.32222E+01, 0.33333E+00, 0.34444E+01, 0.33333E+00, 0.34444E+01, 0.36667E+00, 0.32222E+01, 0.36667E+00
  456,2,3,3, 0.32222E+01, 0.36667E+00, 0.34444E+01, 0.36667E+00, 0.34444E+01, 0.43333E+00, 0.32222E+01, 0.43333E+00
  457,2,3,4, 0.34444E+01, 0.30000E+00, 0.36667E+01, 0.30000E+00, 0.36667E+01, 0.31667E+00, 0.34444E+01, 0.31667E+00
  458,2,3,4, 0.34444E+01, 0.31667E+00, 0.36667E+01, 0.31667E+00, 0.36667E+01, 0.33333E+00, 0.34444E+01, 0.33333E+00
  459,2,3,3, 0.34444E+01, 0.33333E+00, 0.36667E+01, 0.33333E+00, 0.36667E+01, 0.36667E+00, 0.34444E+01, 0.36667E+00
  460,2,3,3, 0.34444E+01, 0.36667E+00, 0.36667E+01, 0.36667E+00, 0.36667E+01, 0.43333E+00, 0.34444E+01, 0.43333E+00
  461,2,3,4, 0.36667E+01, 0.30000E+00, 0.38889E+01, 0.30000E+00, 0.38889E+01, 0.31667E+00, 0.36667E+01, 0.31667E+00
  462,2,3,4, 0.36667E+01, 0.31667E+00, 0.38889E+01, 0.31667E+00, 0.38889E+01, 0.33333E+00, 0.36667E+01, 0.33333E+00
  463,2,3,3, 0.36667E+01, 0.33333E+00, 0.38889E+01, 0.33333E+00, 0.38889E+01, 0.36667E+00, 0.36667E+01, 0.36667E+00
  464,2,3,3, 0.36667E+01, 0.36667E+00, 0.38889E+01, 0.36667E+00, 0.38889E+01, 0.43333E+00, 0.36667E+01, 0.43333E+00
  465,2,3,4, 0.38889E+01, 0.30000E+00, 0.41111E+01, 0.30000E+00, 0.41111E+01, 0.31667E+00, 0.38889E+01, 0.31667E+00
  466,2,3,4, 0.38889E+01, 0.31667E+00, 0.41111E+01, 0.31667E+00, 0.41111E+01, 0.33333E+00, 0.38889E+01, 0.33333E+00
  467,2,3,3, 0.38889E+01, 0.33333E+00, 0.41111E+01, 0.33333E+00, 0.41111E+01, 0.36667E+00, 0.38889E+01, 0.36667E+00
  468,2,3,3, 0.38889E+01, 0.36667E+00, 0.41111E+01, 0.36667E+00, 0.41111E+01, 0.43333E+00, 0.38889E+01, 0.43333E+00
  469,2,3,4, 0.41111E+01, 0.30000E+00, 0.43333E+01, 0.30000E+00, 0.43333E+01, 0.31667E+00, 0.41111E+01, 0.31667E+00
  470,2,3,4, 0.41111E+01, 0.31667E+00, 0.43333E+01, 0.31667E+00, 0.43333E+01, 0.33333E+00, 0.41111E+01, 0.33333E+00
  471,2,3,3, 0.41111E+01, 0.33333E+00, 0.43333E+01, 0.33333E+00, 0.43333E+01, 0.36667E+00, 0.41111E+01, 0.36667E+00
  472,2,3,3, 0.41111E+01, 0.36667E+00, 0.43333E+01, 0.36667E+00, 0.43333E+01, 0.43333E+00, 0.41111E+01, 0.43333E+00
  473,2,3,4, 0.43333E+01, 0.30000E+00, 0.45556E+01, 0.30000E+00, 0.45556E+01, 0.31667E+00, 0.43333E+01, 0.31667E+00
  474,2,3,4, 0.43333E+01, 0.31667E+00, 0.45556E+01, 0.31667E+00, 0.45556E+01, 0.33333E+00, 0.43333E+01, 0.33333E+00
  475,2,3,3, 0.43333E+01, 0.33333E+00, 0.45556E+01, 0.33333E+00, 0.45556E+01, 0.36667E+00, 0.43333E+01, 0.36667E+00
  476,2,3,3, 0.43333E+01, 0.36667E+00, 0.45556E+01, 0.36667E+00, 0.45556E+01, 0.43333E+00, 0.43333E+01, 0.43333E+00
  477,2,3,4, 0.45556E+01, 0.30000E+00, 0.47778E+01, 0.30000E+00, 0.47778E+01, 0.31667E+00, 0.45556E+01, 0.31667E+00
  478,2,3,4, 0.45556E+01, 0.31667E+00, 0.47778E+01, 0.31667E+00, 0.47778E+01, 0.33333E+00, 0.45556E+01, 0.33333E+00
  479,2,3,3, 0.45556E+01, 0.33333E+00, 0.47778E+01, 0.33333E+00, 0.47778E+01, 0.36667E+00, 0.45556E+01, 0.36667E+00
  480,2,3,3, 0.45556E+01, 0.36667E+00, 0.47778E+01, 0.36667E+00, 0.47778E+01, 0.43333E+00, 0.45556E+01, 0.43333E+00
  481,2,3,4, 0.47778E+01, 0.30000E+00, 0.50000E+01, 0.30000E+00, 0.50000E+01, 0.31667E+00, 0.47778E+01, 0.31667E+00
  482,2,3,4, 0.47778E+01, 0.31667E+00, 0.50000E+01, 0.31667E+00, 0.50000E+01, 0.33333E+00, 0.47778E+01, 0.33333E+00
  483,2,3,3, 0.47778E+01, 0.33333E+00, 0.50000E+01, 0.33333E+00, 0.50000E+01, 0.36667E+00, 0.47778E+01, 0.36667E+00
  484,2,3,3, 0.47778E+01, 0.36667E+00, 0.50000E+01, 0.36667E+00, 0.50000E+01, 0.43333E+00, 0.47778E+01, 0.43333E+00
  485,2,3,4, 0.50000E+01, 0.30000E+00, 0.52222E+01, 0.30000E+00, 0.52222E+01, 0.31667E+00, 0.50000E+01, 0.31667E+00
  486,2,3,4, 0.50000E+01, 0.31667E+00, 0.52222E+01, 0.31667E+00, 0.52222E+01, 0.33333E+00, 0.50000E+01, 0.33333E+00
  487,2,3,3, 0.50000E+01, 0.33333E+00, 0.52222E+01, 0.33333E+00, 0.52222E+01, 0.36667E+00, 0.50000E+01, 0.36667E+00
  488,2,3,3, 0.50000E+01, 0.36667E+00, 0.52222E+01, 0.36667E+00, 0.52222E+01, 0.43333E+00, 0.50000E+01, 0.43333E+00
  489,2,3,4, 0.52222E+01, 0.30000E+00, 0.54444E+01, 0.30000E+00, 0.54444E+01, 0.31667E+00, 0.52222E+01, 0.31667E+00
  490,2,3,4, 0.52222E+01, 0.31667E+00, 0.54444E+01, 0.31667E+00, 0.54444E+01, 0.33333E+00, 0.52222E+01, 0.33333E+00
  491,2,3,3, 0.52222E+01, 0.33333E+00, 0.54444E+01, 0.33333E+00, 0.54444E+01, 0.36667E+00, 0.52222E+01, 0.36667E+00
  492,2,3,3, 0.52222E+01, 0.36667E+00, 0.54444E+01, 0.36667E+00, 0.54444E+01, 0.43333E+00, 0.52222E+01, 0.43333E+00
  493,2,3,4, 0.54444E+01, 0.30000E+00, 0.56667E+01, 0.30000E+00, 0.56667E+01, 0.31667E+00, 0.54444E+01, 0.31667E+00
  494,2,3,4, 0.54444E+01, 0.31667E+00, 0.56667E+01, 0.31667E+00, 0.56667E+01, 0.33333E+00, 0.54444E+01, 0.33333E+00
  495,2,3,3, 0.54444E+01, 0.33333E+00, 0.56667E+01, 0.33333E+00, 0.56667E+01, 0.36667E+00, 0.54444E+01, 0.36667E+00
  496,2,3,3, 0.54444E+01, 0.36667E+00, 0.56667E+01, 0.36667E+00, 0.56667E+01, 0.43333E+00, 0.54444E+01, 0.43333E+00
  497,2,3,4, 0.56667E+01, 0.30000E+00, 0.58889E+01, 0.30000E+00, 0.58889E+01, 0.31667E+00, 0.56667E+01, 0.31667E+00
  498,2,3,4, 0.56667E+01, 0.31667E+00, 0.58889E+01, 0.31667E+00, 0.58889E+01, 0.33333E+00, 0.56667E+01, 0.33333E+00
  499,2,3,3, 0.56667E+01, 0.33333E+00, 0.58889E+01, 0.33333E+00, 0.58889E+01, 0.36667E+00, 0.56667E+01, 0.36667E+00
  500,2,3,3, 0.56667E+01, 0.36667E+00, 0.58889E+01, 0.36667E+00, 0.58889E+01, 0.43333E+00, 0.56667E+01, 0.43333E+00
  501,2,3,4, 0.58889E+01, 0.30000E+00, 0.61111E+01, 0.30000E+00, 0.61111E+01, 0.31667E+00, 0.58889E+01, 0.31667E+00
  502,2,3,4, 0.58889E+01, 0.31667E+00, 0.61111E+01, 0.31667E+00, 0.61111E+01, 0.33333E+00, 0.58889E+01, 0.33333E+00
  503,2,3,3, 0.58889E+01, 0.33333E+00, 0.61111E+01, 0.33333E+00, 0.61111E+01, 0.36667E+00, 0.58889E+01, 0.36667E+00
  504,2,3,3, 0.58889E+01, 0.36667E+00, 0.61111E+01, 0.36667E+00, 0.61111E+01, 0.43333E+00, 0.58889E+01, 0.43333E+00
  505,2,3,4, 0.61111E+01, 0.30000E+00, 0.63333E+01, 0.30000E+00, 0.63333E+01, 0.31667E+00, 0.61111E+01, 0.31667E+00
  506,2,3,4, 0.61111E+01, 0.31667E+00, 0.63333E+01, 0.31667E+00, 0.63333E+01, 0.33333E+00, 0.61111E+01, 0.33333E+00
  507,2,3,3, 0.61111E+01, 0.33333E+00, 0.63333E+01, 0.33333E+00, 0.63333E+01, 0.36667E+00, 0.61111E+01, 0.36667E+00
  508,2,3,3, 0.61111E+01, 0.36667E+00, 0.63333E+01, 0.36667E+00, 0.63333E+01, 0.43333E+00, 0.61111E+01, 0.43333E+00
  509,2,3,4, 0.63333E+01, 0.30000E+00, 0.65556E+01, 0.30000E+00, 0.65556E+01, 0.31667E+00, 0.63333E+01, 0.31667E+00
  510,2,3,4, 0.63333E+01, 0.31667E+00, 0.65556E+01, 0.31667E+00, 0.65556E+01, 0.33333E+00, 0.63333E+01, 0.33333E+00
  511,2,3,3, 0.63333E+01, 0.33333E+00, 0.65556E+01, 0.33333E+00, 0.65556E+01, 0.36667E+00, 0.63333E+01, 0.36667E+00
  512,2,3,3, 0.63333E+01, 0.36667E+00, 0.65556E+01, 0.36667E+00, 0.65556E+01, 0.43333E+00, 0.63333E+01, 0.43333E+00
  513,2,3,4, 0.65556E+01, 0.30000E+00, 0.67778E+01, 0.30000E+00, 0.67778E+01, 0.31667E+00, 0.65556E+01, 0.31667E+00
  514,2,3,4, 0.65556E+01, 0.31667E+00, 0.67778E+01, 0.31667E+00, 0.67778E+01, 0.33333E+00, 0.65556E+01, 0.33333E+00
  515,2,3,3, 0.65556E+01, 0.33333E+00, 0.67778E+01, 0.33333E+00, 0.67778E+01, 0.36667E+00, 0.65556E+01, 0.36667E+00
  516,2,3,3, 0.65556E+01, 0.36667E+00, 0.67778E+01, 0.36667E+00, 0.67778E+01, 0.43333E+00, 0.65556E+01, 0.43333E+00
  517,2,3,4, 0.67778E+01, 0.30000E+00, 0.70000E+01, 0.30000E+00, 0.70000E+01, 0.31667E+00, 0.67778E+01, 0.31667E+00
  518,2,3,4, 0.67778E+01, 0.31667E+00, 0.70000E+01, 0.31667E+00, 0.70000E+01, 0.33333E+00, 0.67778E+01, 0.33333E+00
  519,2,3,3, 0.67778E+01, 0.33333E+00, 0.70000E+01, 0.33333E+00, 0.70000E+01, 0.36667E+00, 0.67778E+01, 0.36667E+00
  520,2,3,3, 0.67778E+01, 0.36667E+00, 0.70000E+01, 0.36667E+00, 0.70000E+01, 0.43333E+00, 0.67778E+01, 0.43333E+00
  521,2,3,4, 0.70000E+01, 0.30000E+00, 0.72222E+01, 0.30000E+00, 0.72222E+01, 0.31667E+00, 0.70000E+01, 0.31667E+00
  522,2,3,4, 0.70000E+01, 0.31667E+00, 0.72222E+01, 0.31667E+00, 0.72222E+01, 0.33333E+00, 0.70000E+01, 0.33333E+00
  523,2,3,3, 0.70000E+01, 0.33333E+00, 0.72222E+01, 0.33333E+00, 0.72222E+01, 0.36667E+00, 0.70000E+01, 0.36667E+00
  524,2,3,3, 0.70000E+01, 0.36667E+00, 0.72222E+01, 0.36667E+00, 0.72222E+01, 0.43333E+00, 0.70000E+01, 0.43333E+00
  525,2,3,4, 0.72222E+01, 0.30000E+00, 0.74444E+01, 0.30000E+00, 0.74444E+01, 0.31667E+00, 0.72222E+01, 0.31667E+00
  526,2,3,4, 0.72222E+01, 0.31667E+00, 0.74444E+01, 0.31667E+00, 0.74444E+01, 0.33333E+00, 0.72222E+01, 0.33333E+00
  527,2,3,3, 0.72222E+01, 0.33333E+00, 0.74444E+01, 0.33333E+00, 0.74444E+01, 0.36667E+00, 0.72222E+01, 0.36667E+00
  528,2,3,3, 0.72222E+01, 0.36667E+00, 0.74444E+01, 0.36667E+00, 0.74444E+01, 0.43333E+00, 0.72222E+01, 0.43333E+00
  529,2,3,4, 0.74444E+01, 0.30000E+00, 0.76667E+01, 0.30000E+00, 0.76667E+01, 0.31667E+00, 0.74444E+01, 0.31667E+00
  530,2,3,4, 0.74444E+01, 0.31667E+00, 0.76667E+01, 0.31667E+00, 0.76667E+01, 0.33333E+00, 0.74444E+01, 0.33333E+00
  531,2,3,3, 0.74444E+01, 0.33333E+00, 0.76667E+01, 0.33333E+00, 0.76667E+01, 0.36667E+00, 0.74444E+01, 0.36667E+00
  532,2,3,3, 0.74444E+01, 0.36667E+00, 0.76667E+01, 0.36667E+00, 0.76667E+01, 0.43333E+00, 0.74444E+01, 0.43333E+00
  533,2,3,4, 0.76667E+01, 0.30000E+00, 0.78889E+01, 0.30000E+00, 0.78889E+01, 0.31667E+00, 0.76667E+01, 0.31667E+00
  534,2,3,4, 0.76667E+01, 0.31667E+00, 0.78889E+01, 0.31667E+00, 0.78889E+01, 0.33333E+00, 0.76667E+01, 0.33333E+00
  535,2,3,3, 0.76667E+01, 0.33333E+00, 0.78889E+01, 0.33333E+00, 0.78889E+01, 0.36667E+00, 0.76667E+01, 0.36667E+00
  536,2,3,3, 0.76667E+01, 0.36667E+00, 0.78889E+01, 0.36667E+00, 0.78889E+01, 0.43333E+00, 0.76667E+01, 0.43333E+00
  537,2,3,4, 0.78889E+01, 0.30000E+00, 0.81111E+01, 0.30000E+00, 0.81111E+01, 0.31667E+00, 0.78889E+01, 0.31667E+00
  538,2,3,4, 0.78889E+01, 0.31667E+00, 0.81111E+01, 0.31667E+00, 0.81111E+01, 0.33333E+00, 0.78889E+01, 0.33333E+00
  539,2,3,3, 0.78889E+01, 0.33333E+00, 0.81111E+01, 0.33333E+00, 0.81111E+01, 0.36667E+00, 0.78889E+01, 0.36667E+00
  540,2,3,3, 0.78889E+01, 0.36667E+00, 0.81111E+01, 0.36667E+00, 0.81111E+01, 0.43333E+00, 0.78889E+01, 0.43333E+00
  541,2,3,4, 0.81111E+01, 0.30000E+00, 0.83333E+01, 0.30000E+00, 0.83333E+01, 0.31667E+00, 0.81111E+01, 0.31667E+00
  542,2,3,4, 0.81111E+01, 0.31667E+00, 0.83333E+01, 0.31667E+00, 0.83333E+01, 0.33333E+00, 0.81111E+01, 0.33333E+00
  543,2,3,3, 0.81111E+01, 0.33333E+00, 0.83333E+01, 0.33333E+00, 0.83333E+01, 0.36667E+00, 0.81111E+01, 0.36667E+00
  544,2,3,3, 0.81111E+01, 0.36667E+00, 0.83333E+01, 0.36667E+00, 0.83333E+01, 0.43333E+00, 0.81111E+01, 0.43333E+00
  545,2,3,4, 0.83333E+01, 0.30000E+00, 0.85556E+01, 0.30000E+00, 0.85556E+01, 0.31667E+00, 0.83333E+01, 0.31667E+00
  546,2,3,4, 0.83333E+01, 0.31667E+00, 0.85556E+01, 0.31667E+00, 0.85556E+01, 0.33333E+00, 0.83333E+01, 0.33333E+00
  547,2,3,3, 0.83333E+01, 0.33333E+00, 0.85556E+01, 0.33333E+00, 0.85556E+01, 0.36667E+00, 0.83333E+01, 0.36667E+00
  548,2,3,3, 0.83333E+01, 0.36667E+00, 0.85556E+01, 0.36667E+00, 0.85556E+01, 0.43333E+00, 0.83333E+01, 0.43333E+00
  549,2,3,4, 0.85556E+01, 0.30000E+00, 0.87778E+01, 0.30000E+00, 0.87778E+01, 0.31667E+00, 0.85556E+01, 0.31667E+00
  550,2,3,4, 0.85556E+01, 0.31667E+00, 0.87778E+01, 0.31667E+00, 0.87778E+01, 0.33333E+00, 0.85556E+01, 0.33333E+00
  551,2,3,3, 0.85556E+01, 0.33333E+00, 0.87778E+01, 0.33333E+00, 0.87778E+01, 0.36667E+00, 0.85556E+01, 0.36667E+00
  552,2,3,3, 0.85556E+01, 0.36667E+00, 0.87778E+01, 0.36667E+00, 0.87778E+01, 0.43333E+00, 0.85556E+01, 0.43333E+00
  553,2,3,4, 0.87778E+01, 0.30000E+00, 0.90000E+01, 0.30000E+00, 0.90000E+01, 0.31667E+00, 0.87778E+01, 0.31667E+00
  554,2,3,4, 0.87778E+01, 0.31667E+00, 0.90000E+01, 0.31667E+00, 0.90000E+01, 0.33333E+00, 0.87778E+01, 0.33333E+00
  555,2,3,3, 0.87778E+01, 0.33333E+00, 0.90000E+01, 0.33333E+00, 0.90000E+01, 0.36667E+00, 0.87778E+01, 0.36667E+00
  556,2,3,3, 0.87778E+01, 0.36667E+00, 0.90000E+01, 0.36667E+00, 0.90000E+01, 0.43333E+00, 0.87778E+01, 0.43333E+00
  557,2,3,3, 0.10000E+01, 0.43333E+00, 0.12222E+01, 0.43333E+00, 0.12222E+01, 0.56667E+00, 0.10000E+01, 0.56667E+00
  558,2,3,3, 0.12222E+01, 0.43333E+00, 0.14444E+01, 0.43333E+00, 0.14444E+01, 0.56667E+00, 0.12222E+01, 0.56667E+00
  559,2,3,3, 0.14444E+01, 0.43333E+00, 0.16667E+01, 0.43333E+00, 0.16667E+01, 0.56667E+00, 0.14444E+01, 0.56667E+00
  560,2,3,3, 0.16667E+01, 0.43333E+00, 0.18889E+01, 0.43333E+00, 0.18889E+01, 0.56667E+00, 0.16667E+01, 0.56667E+00
  561,2,3,3, 0.18889E+01, 0.43333E+00, 0.21111E+01, 0.43333E+00, 0.21111E+01, 0.56667E+00, 0.18889E+01, 0.56667E+00
  562,2,3,3, 0.21111E+01, 0.43333E+00, 0.23333E+01, 0.43333E+00, 0.23333E+01, 0.56667E+00, 0.21111E+01, 0.56667E+00
  563,2,3,3, 0.23333E+01, 0.43333E+00, 0.25556E+01, 0.43333E+00, 0.25556E+01, 0.56667E+00, 0.23333E+01, 0.56667E+00
  564,2,3,3, 0.25556E+01, 0.43333E+00, 0.27778E+01, 0.43333E+00, 0.27778E+01, 0.56667E+00, 0.25556E+01, 0.56667E+00
  565,2,3,3, 0.27778E+01, 0.43333E+00, 0.30000E+01, 0.43333E+00, 0.30000E+01, 0.56667E+00, 0.27778E+01, 0.56667E+00
  566,2,3,3, 0.30000E+01, 0.43333E+00, 0.32222E+01, 0.43333E+00, 0.32222E+01, 0.56667E+00, 0.30000E+01, 0.56667E+00
  567,2,3,3, 0.32222E+01, 0.43333E+00, 0.34444E+01, 0.43333E+00, 0.34444E+01, 0.56667E+00, 0.32222E+01, 0.56667E+00
  568,2,3,3, 0.34444E+01, 0.43333E+00, 0.36667E+01, 0.43333E+00, 0.36667E+01, 0.56667E+00, 0.34444E+01, 0.56667E+00
  569,2,3,3, 0.36667E+01, 0.43333E+00, 0.38889E+01, 0.43333E+00, 0.38889E+01, 0.56667E+00, 0.36667E+01, 0.56667E+00
  570,2,3,3, 0.38889E+01, 0.43333E+00, 0.41111E+01, 0.43333E+00, 0.41111E+01, 0.56667E+00, 0.38889E+01, 0.56667E+00
  571,2,3,3, 0.41111E+01, 0.43333E+00, 0.43333E+01, 0.43333E+00, 0.43333E+01, 0.56667E+00, 0.41111E+01, 0.56667E+00
  572,2,3,3, 0.43333E+01, 0.43333E+00, 0.45556E+01, 0.43333E+00, 0.45556E+01, 0.56667E+00, 0.43333E+01, 0.56667E+00
  573,2,3,3, 0.45556E+01, 0.43333E+00, 0.47778E+01, 0.43333E+00, 0.47778E+01, 0.56667E+00, 0.45556E+01, 0.56667E+00
  574,2,3,3, 0.47778E+01, 0.43333E+00, 0.50000E+01, 0.43333E+00, 0.50000E+01, 0.56667E+00, 0.47778E+01, 0.56667E+00
  575,2,3,3, 0.50000E+01, 0.43333E+00, 0.52222E+01, 0.43333E+00, 0.52222E+01, 0.56667E+00, 0.50000E+01, 0.56667E+00
  576,2,3,3, 0.52222E+01, 0.43333E+00, 0.54444E+01, 0.43333E+00, 0.54444E+01, 0.56667E+00, 0.52222E+01, 0.56667E+00
  577,2,3,3, 0.54444E+01, 0.43333E+00, 0.56667E+01, 0.43333E+00, 0.56667E+01, 0.56667E+00, 0.54444E+01, 0.56667E+00
  578,2,3,3, 0.56667E+01, 0.43333E+00, 0.58889E+01, 0.43333E+00, 0.58889E+01, 0.56667E+00, 0.56667E+01, 0.56667E+00
  579,2,3,3, 0.58889E+01, 0.43333E+00, 0.61111E+01, 0.43333E+00, 0.61111E+01, 0.56667E+00, 0.58889E+01, 0.56667E+00
  580,2,3,3, 0.61111E+01, 0.43333E+00, 0.63333E+01, 0.43333E+00, 0.63333E+01, 0.56667E+00, 0.61111E+01, 0.56667E+00
  581,2,3,3, 0.63333E+01, 0.43333E+00, 0.65556E+01, 0.43333E+00, 0.65556E+01, 0.56667E+00, 0.63333E+01, 0.56667E+00
  582,2,3,3, 0.65556E+01, 0.43333E+00, 0.67778E+01, 0.43333E+00, 0.67778E+01, 0.56667E+00, 0.65556E+01, 0.56667E+00
  583,2,3,3, 0.67778E+01, 0.43333E+00, 0.70000E+01, 0.43333E+00, 0.70000E+01, 0.56667E+00, 0.67778E+01, 0.56667E+00
  584,2,3,3, 0.70000E+01, 0.43333E+00, 0.72222E+01, 0.43333E+00, 0.72222E+01, 0.56667E+00, 0.70000E+01, 0.56667E+00
  585,2,3,3, 0.72222E+01, 0.43333E+00, 0.74444E+01, 0.43333E+00, 0.74444E+01, 0.56667E+00, 0.72222E+01, 0.56667E+00
  586,2,3,3, 0.74444E+01, 0.43333E+00, 0.76667E+01, 0.43333E+00, 0.76667E+01, 0.56667E+00, 0.74444E+01, 0.56667E+00
  587,2,3,3, 0.76667E+01, 0.43333E+00, 0.78889E+01, 0.43333E+00, 0.78889E+01, 0.56667E+00, 0.76667E+01, 0.56667E+00
  588,2,3,3, 0.78889E+01, 0.43333E+00, 0.81111E+01, 0.43333E+00, 0.81111E+01, 0.56667E+00, 0.78889E+01, 0.56667E+00
  589,2,3,3, 0.81111E+01, 0.43333E+00, 0.83333E+01, 0.43333E+00, 0.83333E+01, 0.56667E+00, 0.81111E+01, 0.56667E+00
  590,2,3,3, 0.83333E+01, 0.43333E+00, 0.85556E+01, 0.43333E+00, 0.85556E+01, 0.56667E+00, 0.83333E+01, 0.56667E+00
  591,2,3,3, 0.85556E+01, 0.43333E+00, 0.87778E+01, 0.43333E+00, 0.87778E+01, 0.56667E+00, 0.85556E+01, 0.56667E+00
  592,2,3,3, 0.87778E+01, 0.43333E+00, 0.90000E+01, 0.43333E+00, 0.90000E+01, 0.56667E+00, 0.87778E+01, 0.56667E+00
  593,2,3,3, 0.10000E+01, 0.56667E+00, 0.12222E+01, 0.56667E+00, 0.12222E+01, 0.63333E+00, 0.10000E+01, 0.63333E+00
  594,2,3,3, 0.10000E+01, 0.63333E+00, 0.12222E+01, 0.63333E+00, 0.12222E+01, 0.66667E+00, 0.10000E+01, 0.66667E+00
  595,2,3,4, 0.10000E+01, 0.66667E+00, 0.12222E+01, 0.66667E+00, 0.12222E+01, 0.68333E+00, 0.10000E+01, 0.68333E+00
  596,2,3,4, 0.10000E+01, 0.68333E+00, 0.12222E+01, 0.68333E+00, 0.12222E+01, 0.70000E+00, 0.10000E+01, 0.70000E+00
  597,2,3,3, 0.12222E+01, 0.56667E+00, 0.14444E+01, 0.56667E+00, 0.14444E+01, 0.63333E+00, 0.12222E+01, 0.63333E+00
  598,2,3,3, 0.12222E+01, 0.63333E+00, 0.14444E+01, 0.63333E+00, 0.14444E+01, 0.66667E+00, 0.12222E+01, 0.66667E+00
  599,2,3,4, 0.12222E+01, 0.66667E+00, 0.14444E+01, 0.66667E+00, 0.14444E+01, 0.68333E+00, 0.12222E+01, 0.68333E+00
  600,2,3,4, 0.12222E+01, 0.68333E+00, 0.14444E+01, 0.68333E+00, 0.14444E+01, 0.70000E+00, 0.12222E+01, 0.70000E+00
  601,2,3,3, 0.14444E+01, 0.56667E+00, 0.16667E+01, 0.56667E+00, 0.16667E+01, 0.63333E+00, 0.14444E+01, 0.63333E+00
  602,2,3,3, 0.14444E+01, 0.63333E+00, 0.16667E+01, 0.63333E+00, 0.16667E+01, 0.66667E+00, 0.14444E+01, 0.66667E+00
  603,2,3,4, 0.14444E+01, 0.66667E+00, 0.16667E+01, 0.66667E+00, 0.16667E+01, 0.68333E+00, 0.14444E+01, 0.68333E+00
  604,2,3,4, 0.14444E+01, 0.68333E+00, 0.16667E+01, 0.68333E+00, 0.16667E+01, 0.70000E+00, 0.14444E+01, 0.70000E+00
  605,2,3,3, 0.16667E+01, 0.56667E+00, 0.18889E+01, 0.56667E+00, 0.18889E+01, 0.63333E+00, 0.16667E+01, 0.63333E+00
  606,2,3,3, 0.16667E+01, 0.63333E+00, 0.18889E+01, 0.63333E+00, 0.18889E+01, 0.66667E+00, 0.16667E+01, 0.66667E+00
  607,2,3,4, 0.16667E+01, 0.66667E+00, 0.18889E+01, 0.66667E+00, 0.18889E+01, 0.68333E+00, 0.16667E+01, 0.68333E+00
  608,2,3,4, 0.16667E+01, 0.68333E+00, 0.18889E+01, 0.68333E+00, 0.18889E+01, 0.70000E+00, 0.16667E+01, 0.70000E+00
  609,2,3,3, 0.18889E+01, 0.56667E+00, 0.21111E+01, 0.56667E+00, 0.21111E+01, 0.63333E+00, 0.18889E+01, 0.63333E+00
  610,2,3,3, 0.18889E+01, 0.63333E+00, 0.21111E+01, 0.63333E+00, 0.21111E+01, 0.66667E+00, 0.18889E+01, 0.66667E+00
  611,2,3,4, 0.18889E+01, 0.66667E+00, 0.21111E+01, 0.66667E+00, 0.21111E+01, 0.68333E+00, 0.18889E+01, 0.68333E+00
  612,2,3,4, 0.18889E+01, 0.68333E+00, 0.21111E+01, 0.68333E+00, 0.21111E+01, 0.70000E+00, 0.18889E+01, 0.70000E+00
  613,2,3,3, 0.21111E+01, 0.56667E+00, 0.23333E+01, 0.56667E+00, 0.23333E+01, 0.63333E+00, 0.21111E+01, 0.63333E+00
  614,2,3,3, 0.21111E+01, 0.63333E+00, 0.23333E+01, 0.63333E+00, 0.23333E+01, 0.66667E+00, 0.21111E+01, 0.66667E+00
  615,2,3,4, 0.21111E+01, 0.66667E+00, 0.23333E+01, 0.66667E+00, 0.23333E+01, 0.68333E+00, 0.21111E+01, 0.68333E+00
  616,2,3,4, 0.21111E+01, 0.68333E+00, 0.23333E+01, 0.68333E+00, 0.23333E+01, 0.70000E+00, 0.21111E+01, 0.70000E+00
  617,2,3,3, 0.23333E+01, 0.56667E+00, 0.25556E+01, 0.56667E+00, 0.25556E+01, 0.63333E+00, 0.23333E+01, 0.63333E+00
  618,2,3,3, 0.23333E+01, 0.63333E+00, 0.25556E+01, 0.63333E+00, 0.25556E+01, 0.66667E+00, 0.23333E+01, 0.66667E+00
  619,2,3,4, 0.23333E+01, 0.66667E+00, 0.25556E+01, 0.66667E+00, 0.25556E+01, 0.68333E+00, 0.23333E+01, 0.68333E+00
  620,2,3,4, 0.23333E+01, 0.68333E+00, 0.25556E+01, 0.68333E+00, 0.25556E+01, 0.70000E+00, 0.23333E+01, 0.70000E+00
  621,2,3,3, 0.25556E+01, 0.56667E+00, 0.27778E+01, 0.56667E+00, 0.27778E+01, 0.63333E+00, 0.25556E+01, 0.63333E+00
  622,2,3,3, 0.25556E+01, 0.63333E+00, 0.27778E+01, 0.63333E+00, 0.27778E+01, 0.66667E+00, 0.25556E+01, 0.66667E+00
  623,2,3,4, 0.25556E+01, 0.66667E+00, 0.27778E+01, 0.66667E+00, 0.27778E+01, 0.68333E+00, 0.25556E+01, 0.68333E+00
  624,2,3,4, 0.25556E+01, 0.68333E+00, 0.27778E+01, 0.68333E+00, 0.27778E+01, 0.70000E+00, 0.25556E+01, 0.70000E+00
  625,2,3,3, 0.27778E+01, 0.56667E+00, 0.30000E+01, 0.56667E+00, 0.30000E+01, 0.63333E+00, 0.27778E+01, 0.63333E+00
  626,2,3,3, 0.27778E+01, 0.63333E+00, 0.30000E+01, 0.63333E+00, 0.30000E+01, 0.66667E+00, 0.27778E+01, 0.66667E+00
  627,2,3,4, 0.27778E+01, 0.66667E+00, 0.30000E+01, 0.66667E+00, 0.30000E+01, 0.68333E+00, 0.27778E+01, 0.68333E+00
  628,2,3,4, 0.27778E+01, 0.68333E+00, 0.30000E+01, 0.68333E+00, 0.30000E+01, 0.70000E+00, 0.27778E+01, 0.70000E+00
  629,2,3,3, 0.30000E+01, 0.56667E+00, 0.32222E+01, 0.56667E+00, 0.32222E+01, 0.63333E+00, 0.30000E+01, 0.63333E+00
  630,2,3,3, 0.30000E+01, 0.63333E+00, 0.32222E+01, 0.63333E+00, 0.32222E+01, 0.66667E+00, 0.30000E+01, 0.66667E+00
  631,2,3,4, 0.30000E+01, 0.66667E+00, 0.32222E+01, 0.66667E+00, 0.32222E+01, 0.68333E+00, 0.30000E+01, 0.68333E+00
  632,2,3,4, 0.30000E+01, 0.68333E+00, 0.32222E+01, 0.68333E+00, 0.32222E+01, 0.70000E+00, 0.30000E+01, 0.70000E+00
  633,2,3,3, 0.32222E+01, 0.56667E+00, 0.34444E+01, 0.56667E+00, 0.34444E+01, 0.63333E+00, 0.32222E+01, 0.63333E+00
  634,2,3,3, 0.32222E+01, 0.63333E+00, 0.34444E+01, 0.63333E+00, 0.34444E+01, 0.66667E+00, 0.32222E+01, 0.66667E+00
  635,2,3,4, 0.32222E+01, 0.66667E+00, 0.34444E+01, 0.66667E+00, 0.34444E+01, 0.68333E+00, 0.32222E+01, 0.68333E+00
  636,2,3,4, 0.32222E+01, 0.68333E+00, 0.34444E+01, 0.68333E+00, 0.34444E+01, 0.70000E+00, 0.32222E+01, 0.70000E+00
  637,2,3,3, 0.34444E+01, 0.56667E+00, 0.36667E+01, 0.56667E+00, 0.36667E+01, 0.63333E+00, 0.34444E+01, 0.63333E+00
  638,2,3,3, 0.34444E+01, 0.63333E+00, 0.36667E+01, 0.63333E+00, 0.36667E+01, 0.66667E+00, 0.34444E+01, 0.66667E+00
  639,2,3,4, 0.34444E+01, 0.66667E+00, 0.36667E+01, 0.66667E+00, 0.36667E+01, 0.68333E+00, 0.34444E+01, 0.68333E+00
  640,2,3,4, 0.34444E+01, 0.68333E+00, 0.36667E+01, 0.68333E+00, 0.36667E+01, 0.70000E+00, 0.34444E+01, 0.70000E+00
  641,2,3,3, 0.36667E+01, 0.56667E+00, 0.38889E+01, 0.56667E+00, 0.38889E+01, 0.63333E+00, 0.36667E+01, 0.63333E+00
  642,2,3,3, 0.36667E+01, 0.63333E+00, 0.38889E+01, 0.63333E+00, 0.38889E+01, 0.66667E+00, 0.36667E+01, 0.66667E+00
  643,2,3,4, 0.36667E+01, 0.66667E+00, 0.38889E+01, 0.66667E+00, 0.38889E+01, 0.68333E+00, 0.36667E+01, 0.68333E+00
  644,2,3,4, 0.36667E+01, 0.68333E+00, 0.38889E+01, 0.68333E+00, 0.38889E+01, 0.70000E+00, 0.36667E+01, 0.70000E+00
  645,2,3,3, 0.38889E+01, 0.56667E+00, 0.41111E+01, 0.56667E+00, 0.41111E+01, 0.63333E+00, 0.38889E+01, 0.63333E+00
  646,2,3,3, 0.38889E+01, 0.63333E+00, 0.41111E+01, 0.63333E+00, 0.41111E+01, 0.66667E+00, 0.38889E+01, 0.66667E+00
  647,2,3,4, 0.38889E+01, 0.66667E+00, 0.41111E+01, 0.66667E+00, 0.41111E+01, 0.68333E+00, 0.38889E+01, 0.68333E+00
  648,2,3,4, 0.38889E+01, 0.68333E+00, 0.41111E+01, 0.68333E+00, 0.41111E+01, 0.70000E+00, 0.38889E+01, 0.70000E+00
  649,2,3,3, 0.41111E+01, 0.56667E+00, 0.43333E+01, 0.56667E+00, 0.43333E+01, 0.63333E+00, 0.41111E+01, 0.63333E+00
  650,2,3,3, 0.41111E+01, 0.63333E+00, 0.43333E+01, 0.63333E+00, 0.43333E+01, 0.66667E+00, 0.41111E+01, 0.66667E+00
  651,2,3,4, 0.41111E+01, 0.66667E+00, 0.43333E+01, 0.66667E+00, 0.43333E+01, 0.68333E+00, 0.41111E+01, 0.68333E+00
  652,2,3,4, 0.41111E+01, 0.68333E+00, 0.43333E+01, 0.68333E+00, 0.43333E+01, 0.70000E+00, 0.41111E+01, 0.70000E+00
  653,2,3,3, 0.43333E+01, 0.56667E+00, 0.45556E+01, 0.56667E+00, 0.45556E+01, 0.63333E+00, 0.43333E+01, 0.63333E+00
  654,2,3,3, 0.43333E+01, 0.63333E+00, 0.45556E+01, 0.63333E+00, 0.45556E+01, 0.66667E+00, 0.43333E+01, 0.66667E+00
  655,2,3,4, 0.43333E+01, 0.66667E+00, 0.45556E+01, 0.66667E+00, 0.45556E+01, 0.68333E+00, 0.43333E+01, 0.68333E+00
  656,2,3,4, 0.43333E+01, 0.68333E+00, 0.45556E+01, 0.68333E+00, 0.45556E+01, 0.70000E+00, 0.43333E+01, 0.70000E+00
  657,2,3,3, 0.45556E+01, 0.56667E+00, 0.47778E+01, 0.56667E+00, 0.47778E+01, 0.63333E+00, 0.45556E+01, 0.63333E+00
  658,2,3,3, 0.45556E+01, 0.63333E+00, 0.47778E+01, 0.63333E+00, 0.47778E+01, 0.66667E+00, 0.45556E+01, 0.66667E+00
  659,2,3,4, 0.45556E+01, 0.66667E+00, 0.47778E+01, 0.66667E+00, 0.47778E+01, 0.68333E+00, 0.45556E+01, 0.68333E+00
  660,2,3,4, 0.45556E+01, 0.68333E+00, 0.47778E+01, 0.68333E+00, 0.47778E+01, 0.70000E+00, 0.45556E+01, 0.70000E+00
  661,2,3,3, 0.47778E+01, 0.56667E+00, 0.50000E+01, 0.56667E+00, 0.50000E+01, 0.63333E+00, 0.47778E+01, 0.63333E+00
  662,2,3,3, 0.47778E+01, 0.63333E+00, 0.50000E+01, 0.63333E+00, 0.50000E+01, 0.66667E+00, 0.47778E+01, 0.66667E+00
  663,2,3,4, 0.47778E+01, 0.66667E+00, 0.50000E+01, 0.66667E+00, 0.50000E+01, 0.68333E+00, 0.47778E+01, 0.68333E+00
  664,2,3,4, 0.47778E+01, 0.68333E+00, 0.50000E+01, 0.68333E+00, 0.50000E+01, 0.70000E+00, 0.47778E+01, 0.70000E+00
  665,2,3,3, 0.50000E+01, 0.56667E+00, 0.52222E+01, 0.56667E+00, 0.52222E+01, 0.63333E+00, 0.50000E+01, 0.63333E+00
  666,2,3,3, 0.50000E+01, 0.63333E+00, 0.52222E+01, 0.63333E+00, 0.52222E+01, 0.66667E+00, 0.50000E+01, 0.66667E+00
  667,2,3,4, 0.50000E+01, 0.66667E+00, 0.52222E+01, 0.66667E+00, 0.52222E+01, 0.68333E+00, 0.50000E+01, 0.68333E+00
  668,2,3,4, 0.50000E+01, 0.68333E+00, 0.52222E+01, 0.68333E+00, 0.52222E+01, 0.70000E+00, 0.50000E+01, 0.70000E+00
  669,2,3,3, 0.52222E+01, 0.56667E+00, 0.54444E+01, 0.56667E+00, 0.54444E+01, 0.63333E+00, 0.52222E+01, 0.63333E+00
  670,2,3,3, 0.52222E+01, 0.63333E+00, 0.54444E+01, 0.63333E+00, 0.54444E+01, 0.66667E+00, 0.52222E+01, 0.66667E+00
  671,2,3,4, 0.52222E+01, 0.66667E+00, 0.54444E+01, 0.66667E+00, 0.54444E+01, 0.68333E+00, 0.52222E+01, 0.68333E+00
  672,2,3,4, 0.52222E+01, 0.68333E+00, 0.54444E+01, 0.68333E+00, 0.54444E+01, 0.70000E+00, 0.52222E+01, 0.70000E+00
  673,2,3,3, 0.54444E+01, 0.56667E+00, 0.56667E+01, 0.56667E+00, 0.56667E+01, 0.63333E+00, 0.54444E+01, 0.63333E+00
  674,2,3,3, 0.54444E+01, 0.63333E+00, 0.56667E+01, 0.63333E+00, 0.56667E+01, 0.66667E+00, 0.54444E+01, 0.66667E+00
  675,2,3,4, 0.54444E+01, 0.66667E+00, 0.56667E+01, 0.66667E+00, 0.56667E+01, 0.68333E+00, 0.54444E+01, 0.68333E+00
  676,2,3,4, 0.54444E+01, 0.68333E+00, 0.56667E+01, 0.68333E+00, 0.56667E+01, 0.70000E+00, 0.54444E+01, 0.70000E+00
  677,2,3,3, 0.56667E+01, 0.56667E+00, 0.58889E+01, 0.56667E+00, 0.58889E+01, 0.63333E+00, 0.56667E+01, 0.63333E+00
  678,2,3,3, 0.56667E+01, 0.63333E+00, 0.58889E+01, 0.63333E+00, 0.58889E+01, 0.66667E+00, 0.56667E+01, 0.66667E+00
  679,2,3,4, 0.56667E+01, 0.66667E+00, 0.58889E+01, 0.66667E+00, 0.58889E+01, 0.68333E+00, 0.56667E+01, 0.68333E+00
  680,2,3,4, 0.56667E+01, 0.68333E+00, 0.58889E+01, 0.68333E+00, 0.58889E+01, 0.70000E+00, 0.56667E+01, 0.70000E+00
  681,2,3,3, 0.58889E+01, 0.56667E+00, 0.61111E+01, 0.56667E+00, 0.61111E+01, 0.63333E+00, 0.58889E+01, 0.63333E+00
  682,2,3,3, 0.58889E+01, 0.63333E+00, 0.61111E+01, 0.63333E+00, 0.61111E+01, 0.66667E+00, 0.58889E+01, 0.66667E+00
  683,2,3,4, 0.58889E+01, 0.66667E+00, 0.61111E+01, 0.66667E+00, 0.61111E+01, 0.68333E+00, 0.58889E+01, 0.68333E+00
  684,2,3,4, 0.58889E+01, 0.68333E+00, 0.61111E+01, 0.68333E+00, 0.61111E+01, 0.70000E+00, 0.58889E+01, 0.70000E+00
  685,2,3,3, 0.61111E+01, 0.56667E+00, 0.63333E+01, 0.56667E+00, 0.63333E+01, 0.63333E+00, 0.61111E+01, 0.63333E+00
  686,2,3,3, 0.61111E+01, 0.63333E+00, 0.63333E+01, 0.63333E+00, 0.63333E+01, 0.66667E+00, 0.61111E+01, 0.66667E+00
  687,2,3,4, 0.61111E+01, 0.66667E+00, 0.63333E+01, 0.66667E+00, 0.63333E+01, 0.68333E+00, 0.61111E+01, 0.68333E+00
  688,2,3,4, 0.61111E+01, 0.68333E+00, 0.63333E+01, 0.68333E+00, 0.63333E+01, 0.70000E+00, 0.61111E+01, 0.70000E+00
  689,2,3,3, 0.63333E+01, 0.56667E+00, 0.65556E+01, 0.56667E+00, 0.65556E+01, 0.63333E+00, 0.63333E+01, 0.63333E+00
  690,2,3,3, 0.63333E+01, 0.63333E+00, 0.65556E+01, 0.63333E+00, 0.65556E+01, 0.66667E+00, 0.63333E+01, 0.66667E+00
  691,2,3,4, 0.63333E+01, 0.66667E+00, 0.65556E+01, 0.66667E+00, 0.65556E+01, 0.68333E+00, 0.63333E+01, 0.68333E+00
  692,2,3,4, 0.63333E+01, 0.68333E+00, 0.65556E+01, 0.68333E+00, 0.65556E+01, 0.70000E+00, 0.63333E+01, 0.70000E+00
  693,2,3,3, 0.65556E+01, 0.56667E+00, 0.67778E+01, 0.56667E+00, 0.67778E+01, 0.63333E+00, 0.65556E+01, 0.63333E+00
  694,2,3,3, 0.65556E+01, 0.63333E+00, 0.67778E+01, 0.63333E+00, 0.67778E+01, 0.66667E+00, 0.65556E+01, 0.66667E+00
  695,2,3,4, 0.65556E+01, 0.66667E+00, 0.67778E+01, 0.66667E+00, 0.67778E+01, 0.68333E+00, 0.65556E+01, 0.68333E+00
  696,2,3,4, 0.65556E+01, 0.68333E+00, 0.67778E+01, 0.68333E+00, 0.67778E+01, 0.70000E+00, 0.65556E+01, 0.70000E+00
  697,2,3,3, 0.67778E+01, 0.56667E+00, 0.70000E+01, 0.56667E+00, 0.70000E+01, 0.63333E+00, 0.67778E+01, 0.63333E+00
  698,2,3,3, 0.67778E+01, 0.63333E+00, 0.70000E+01, 0.63333E+00, 0.70000E+01, 0.66667E+00, 0.67778E+01, 0.66667E+00
  699,2,3,4, 0.67778E+01, 0.66667E+00, 0.70000E+01, 0.66667E+00, 0.70000E+01, 0.68333E+00, 0.67778E+01, 0.68333E+00
  700,2,3,4, 0.67778E+01, 0.68333E+00, 0.70000E+01, 0.68333E+00, 0.70000E+01, 0.70000E+00, 0.67778E+01, 0.70000E+00
  701,2,3,3, 0.70000E+01, 0.56667E+00, 0.72222E+01, 0.56667E+00, 0.72222E+01, 0.63333E+00, 0.70000E+01, 0.63333E+00
  702,2,3,3, 0.70000E+01, 0.63333E+00, 0.72222E+01, 0.63333E+00, 0.72222E+01, 0.66667E+00, 0.70000E+01, 0.66667E+00
  703,2,3,4, 0.70000E+01, 0.66667E+00, 0.72222E+01, 0.66667E+00, 0.72222E+01, 0.68333E+00, 0.70000E+01, 0.68333E+00
  704,2,3,4, 0.70000E+01, 0.68333E+00, 0.72222E+01, 0.68333E+00, 0.72222E+01, 0.70000E+00, 0.70000E+01, 0.70000E+00
  705,2,3,3, 0.72222E+01, 0.56667E+00, 0.74444E+01, 0.56667E+00, 0.74444E+01, 0.63333E+00, 0.72222E+01, 0.63333E+00
  706,2,3,3, 0.72222E+01, 0.63333E+00, 0.74444E+01, 0.63333E+00, 0.74444E+01, 0.66667E+00, 0.72222E+01, 0.66667E+00
  707,2,3,4, 0.72222E+01, 0.66667E+00, 0.74444E+01, 0.66667E+00, 0.74444E+01, 0.68333E+00, 0.72222E+01, 0.68333E+00
  708,2,3,4, 0.72222E+01, 0.68333E+00, 0.74444E+01, 0.68333E+00, 0.74444E+01, 0.70000E+00, 0.72222E+01, 0.70000E+00
  709,2,3,3, 0.74444E+01, 0.56667E+00, 0.76667E+01, 0.56667E+00, 0.76667E+01, 0.63333E+00, 0.74444E+01, 0.63333E+00
  710,2,3,3, 0.74444E+01, 0.63333E+00, 0.76667E+01, 0.63333E+00, 0.76667E+01, 0.66667E+00, 0.74444E+01, 0.66667E+00
  711,2,3,4, 0.74444E+01, 0.66667E+00, 0.76667E+01, 0.66667E+00, 0.76667E+01, 0.68333E+00, 0.74444E+01, 0.68333E+00
  712,2,3,4, 0.74444E+01, 0.68333E+00, 0.76667E+01, 0.68333E+00, 0.76667E+01, 0.70000E+00, 0.74444E+01, 0.70000E+00
  713,2,3,3, 0.76667E+01, 0.56667E+00, 0.78889E+01, 0.56667E+00, 0.78889E+01, 0.63333E+00, 0.76667E+01, 0.63333E+00
  714,2,3,3, 0.76667E+01, 0.63333E+00, 0.78889E+01, 0.63333E+00, 0.78889E+01, 0.66667E+00, 0.76667E+01, 0.66667E+00
  715,2,3,4, 0.76667E+01, 0.66667E+00, 0.78889E+01, 0.66667E+00, 0.78889E+01, 0.68333E+00, 0.76667E+01, 0.68333E+00
  716,2,3,4, 0.76667E+01, 0.68333E+00, 0.78889E+01, 0.68333E+00, 0.78889E+01, 0.70000E+00, 0.76667E+01, 0.70000E+00
  717,2,3,3, 0.78889E+01, 0.56667E+00, 0.81111E+01, 0.56667E+00, 0.81111E+01, 0.63333E+00, 0.78889E+01, 0.63333E+00
  718,2,3,3, 0.78889E+01, 0.63333E+00, 0.81111E+01, 0.63333E+00, 0.81111E+01, 0.66667E+00, 0.78889E+01, 0.66667E+00
  719,2,3,4, 0.78889E+01, 0.66667E+00, 0.81111E+01, 0.66667E+00, 0.81111E+01, 0.68333E+00, 0.78889E+01, 0.68333E+00
  720,2,3,4, 0.78889E+01, 0.68333E+00, 0.81111E+01, 0.68333E+00, 0.81111E+01, 0.70000E+00, 0.78889E+01, 0.70000E+00
  721,2,3,3, 0.81111E+01, 0.56667E+00, 0.83333E+01, 0.56667E+00, 0.83333E+01, 0.63333E+00, 0.81111E+01, 0.63333E+00
  722,2,3,3, 0.81111E+01, 0.63333E+00, 0.83333E+01, 0.63333E+00, 0.83333E+01, 0.66667E+00, 0.81111E+01, 0.66667E+00
  723,2,3,4, 0.81111E+01, 0.66667E+00, 0.83333E+01, 0.66667E+00, 0.83333E+01, 0.68333E+00, 0.81111E+01, 0.68333E+00
  724,2,3,4, 0.81111E+01, 0.68333E+00, 0.83333E+01, 0.68333E+00, 0.83333E+01, 0.70000E+00, 0.81111E+01, 0.70000E+00
  725,2,3,3, 0.83333E+01, 0.56667E+00, 0.85556E+01, 0.56667E+00, 0.85556E+01, 0.63333E+00, 0.83333E+01, 0.63333E+00
  726,2,3,3, 0.83333E+01, 0.63333E+00, 0.85556E+01, 0.63333E+00, 0.85556E+01, 0.66667E+00, 0.83333E+01, 0.66667E+00
  727,2,3,4, 0.83333E+01, 0.66667E+00, 0.85556E+01, 0.66667E+00, 0.85556E+01, 0.68333E+00, 0.83333E+01, 0.68333E+00
  728,2,3,4, 0.83333E+01, 0.68333E+00, 0.85556E+01, 0.68333E+00, 0.85556E+01, 0.70000E+00, 0.83333E+01, 0.70000E+00
  729,2,3,3, 0.85556E+01, 0.56667E+00, 0.87778E+01, 0.56667E+00, 0.87778E+01, 0.63333E+00, 0.85556E+01, 0.63333E+00
  730,2,3,3, 0.85556E+01, 0.63333E+00, 0.87778E+01, 0.63333E+00, 0.87778E+01, 0.66667E+00, 0.85556E+01, 0.66667E+00
  731,2,3,4, 0.85556E+01, 0.66667E+00, 0.87778E+01, 0.66667E+00, 0.87778E+01, 0.68333E+00, 0.85556E+01, 0.68333E+00
  732,2,3,4, 0.85556E+01, 0.68333E+00, 0.87778E+01, 0.68333E+00, 0.87778E+01, 0.70000E+00, 0.85556E+01, 0.70000E+00
  733,2,3,3, 0.87778E+01, 0.56667E+00, 0.90000E+01, 0.56667E+00, 0.90000E+01, 0.63333E+00, 0.87778E+01, 0.63333E+00
  734,2,3,3, 0.87778E+01, 0.63333E+00, 0.90000E+01, 0.63333E+00, 0.90000E+01, 0.66667E+00, 0.87778E+01, 0.66667E+00
  735,2,3,3, 0.87778E+01, 0.66667E+00, 0.88889E+01, 0.66667E+00, 0.88889E+01, 0.68333E+00, 0.87778E+01, 0.68333E+00
  736,2,3,3, 0.88889E+01, 0.66667E+00, 0.90000E+01, 0.66667E+00, 0.90000E+01, 0.68333E+00, 0.88889E+01, 0.68333E+00
  737,2,3,4, 0.88889E+01, 0.68333E+00, 0.90000E+01, 0.68333E+00, 0.90000E+01, 0.69167E+00, 0.88889E+01, 0.69167E+00
  738,2,3,4, 0.88889E+01, 0.69167E+00, 0.89444E+01, 0.69167E+00, 0.89444E+01, 0.69583E+00, 0.88889E+01, 0.69583E+00
  739,2,3,4, 0.89444E+01, 0.69167E+00, 0.90000E+01, 0.69167E+00, 0.90000E+01, 0.69583E+00, 0.89444E+01, 0.69583E+00
  740,2,3,4, 0.89444E+01, 0.69583E+00, 0.90000E+01, 0.69583E+00, 0.90000E+01, 0.70000E+00, 0.89444E+01, 0.70000E+00
  741,2,3,4, 0.88889E+01, 0.69583E+00, 0.89444E+01, 0.69583E+00, 0.89444E+01, 0.70000E+00, 0.88889E+01, 0.70000E+00
  742,2,3,4, 0.87778E+01, 0.68333E+00, 0.88889E+01, 0.68333E+00, 0.88889E+01, 0.69167E+00, 0.87778E+01, 0.69167E+00
  743,2,3,4, 0.87778E+01, 0.69167E+00, 0.88889E+01, 0.69167E+00, 0.88889E+01, 0.70000E+00, 0.87778E+01, 0.70000E+00
  744,2,3,4, 0.90000E+01, 0.30000E+00, 0.91333E+01, 0.30000E+00, 0.91333E+01, 0.31667E+00, 0.90000E+01, 0.31667E+00
  745,2,3,4, 0.90000E+01, 0.31667E+00, 0.91333E+01, 0.31667E+00, 0.91333E+01, 0.33333E+00, 0.90000E+01, 0.33333E+00
  746,2,3,3, 0.90000E+01, 0.33333E+00, 0.91333E+01, 0.33333E+00, 0.91333E+01, 0.36667E+00, 0.90000E+01, 0.36667E+00
  747,2,3,3, 0.90000E+01, 0.36667E+00, 0.91333E+01, 0.36667E+00, 0.91333E+01, 0.43333E+00, 0.90000E+01, 0.43333E+00
  748,2,3,4, 0.91333E+01, 0.30000E+00, 0.92667E+01, 0.30000E+00, 0.92667E+01, 0.31667E+00, 0.91333E+01, 0.31667E+00
  749,2,3,4, 0.91333E+01, 0.31667E+00, 0.92667E+01, 0.31667E+00, 0.92667E+01, 0.33333E+00, 0.91333E+01, 0.33333E+00
  750,2,3,3, 0.91333E+01, 0.33333E+00, 0.92667E+01, 0.33333E+00, 0.92667E+01, 0.36667E+00, 0.91333E+01, 0.36667E+00
  751,2,3,3, 0.91333E+01, 0.36667E+00, 0.92667E+01, 0.36667E+00, 0.92667E+01, 0.43333E+00, 0.91333E+01, 0.43333E+00
  752,2,3,4, 0.92667E+01, 0.30000E+00, 0.93333E+01, 0.30000E+00, 0.93333E+01, 0.31667E+00, 0.92667E+01, 0.31667E+00
  753,2,3,4, 0.92667E+01, 0.31667E+00, 0.93333E+01, 0.31667E+00, 0.93333E+01, 0.33333E+00, 0.92667E+01, 0.33333E+00
  754,2,3,3, 0.92667E+01, 0.33333E+00, 0.93333E+01, 0.33333E+00, 0.93333E+01, 0.36667E+00, 0.92667E+01, 0.36667E+00
  755,2,3,4, 0.93333E+01, 0.30000E+00, 0.93667E+01, 0.30000E+00, 0.93667E+01, 0.31667E+00, 0.93333E+01, 0.31667E+00
  756,2,3,4, 0.93333E+01, 0.31667E+00, 0.93667E+01, 0.31667E+00, 0.93667E+01, 0.33333E+00, 0.93333E+01, 0.33333E+00
  757,2,4,4, 0.93667E+01, 0.30000E+00, 0.93833E+01, 0.30000E+00, 0.93833E+01, 0.31667E+00, 0.93667E+01, 0.31667E+00
  758,2,4,4, 0.93833E+01, 0.30000E+00, 0.94000E+01, 0.30000E+00, 0.94000E+01, 0.31667E+00, 0.93833E+01, 0.31667E+00
  759,2,4,4, 0.93833E+01, 0.31667E+00, 0.94000E+01, 0.31667E+00, 0.94000E+01, 0.33333E+00, 0.93833E+01, 0.33333E+00
  760,2,4,4, 0.93667E+01, 0.31667E+00, 0.93833E+01, 0.31667E+00, 0.93833E+01, 0.33333E+00, 0.93667E+01, 0.33333E+00
  761,2,4,3, 0.93667E+01, 0.33333E+00, 0.93833E+01, 0.33333E+00, 0.93833E+01, 0.36667E+00, 0.93667E+01, 0.36667E+00
  762,2,4,3, 0.93833E+01, 0.33333E+00, 0.94000E+01, 0.33333E+00, 0.94000E+01, 0.36667E+00, 0.93833E+01, 0.36667E+00
  763,2,3,3, 0.93333E+01, 0.33333E+00, 0.93667E+01, 0.33333E+00, 0.93667E+01, 0.36667E+00, 0.93333E+01, 0.36667E+00
  764,2,3,3, 0.93333E+01, 0.36667E+00, 0.93667E+01, 0.36667E+00, 0.93667E+01, 0.43333E+00, 0.93333E+01, 0.43333E+00
  765,2,4,3, 0.93667E+01, 0.36667E+00, 0.93833E+01, 0.36667E+00, 0.93833E+01, 0.43333E+00, 0.93667E+01, 0.43333E+00
  766,2,4,3, 0.93833E+01, 0.36667E+00, 0.94000E+01, 0.36667E+00, 0.94000E+01, 0.43333E+00, 0.93833E+01, 0.43333E+00
  767,2,3,3, 0.92667E+01, 0.36667E+00, 0.93333E+01, 0.36667E+00, 0.93333E+01, 0.43333E+00, 0.92667E+01, 0.43333E+00
  768,2,3,3, 0.90000E+01, 0.43333E+00, 0.91333E+01, 0.43333E+00, 0.91333E+01, 0.56667E+00, 0.90000E+01, 0.56667E+00
  769,2,3,3, 0.91333E+01, 0.43333E+00, 0.92667E+01, 0.43333E+00, 0.92667E+01, 0.56667E+00, 0.91333E+01, 0.56667E+00
  770,2,3,3, 0.92667E+01, 0.43333E+00, 0.93333E+01, 0.43333E+00, 0.93333E+01, 0.56667E+00, 0.92667E+01, 0.56667E+00
  771,2,3,3, 0.93333E+01, 0.43333E+00, 0.93667E+01, 0.43333E+00, 0.93667E+01, 0.56667E+00, 0.93333E+01, 0.56667E+00
  772,2,4,3, 0.93667E+01, 0.43333E+00, 0.93833E+01, 0.43333E+00, 0.93833E+01, 0.56667E+00, 0.93667E+01, 0.56667E+00
  773,2,4,3, 0.93833E+01, 0.43333E+00, 0.94000E+01, 0.43333E+00, 0.94000E+01, 0.56667E+00, 0.93833E+01, 0.56667E+00
  774,2,3,3, 0.90000E+01, 0.56667E+00, 0.90667E+01, 0.56667E+00, 0.90667E+01, 0.63333E+00, 0.90000E+01, 0.63333E+00
  775,2,3,3, 0.90667E+01, 0.56667E+00, 0.91333E+01, 0.56667E+00, 0.91333E+01, 0.63333E+00, 0.90667E+01, 0.63333E+00
  776,2,3,3, 0.90667E+01, 0.63333E+00, 0.91333E+01, 0.63333E+00, 0.91333E+01, 0.70000E+00, 0.90667E+01, 0.70000E+00
  777,2,3,3, 0.90000E+01, 0.63333E+00, 0.90333E+01, 0.63333E+00, 0.90333E+01, 0.66667E+00, 0.90000E+01, 0.66667E+00
  778,2,3,3, 0.90333E+01, 0.63333E+00, 0.90667E+01, 0.63333E+00, 0.90667E+01, 0.66667E+00, 0.90333E+01, 0.66667E+00
  779,2,3,3, 0.90333E+01, 0.66667E+00, 0.90667E+01, 0.66667E+00, 0.90667E+01, 0.70000E+00, 0.90333E+01, 0.70000E+00
  780,2,3,3, 0.90000E+01, 0.66667E+00, 0.90167E+01, 0.66667E+00, 0.90167E+01, 0.68333E+00, 0.90000E+01, 0.68333E+00
  781,2,3,3, 0.90167E+01, 0.66667E+00, 0.90333E+01, 0.66667E+00, 0.90333E+01, 0.68333E+00, 0.90167E+01, 0.68333E+00
  782,2,3,3, 0.90167E+01, 0.68333E+00, 0.90333E+01, 0.68333E+00, 0.90333E+01, 0.70000E+00, 0.90167E+01, 0.70000E+00
  783,2,3,3, 0.90000E+01, 0.68333E+00, 0.90083E+01, 0.68333E+00, 0.90083E+01, 0.69167E+00, 0.90000E+01, 0.69167E+00
  784,2,3,3, 0.90083E+01, 0.68333E+00, 0.90167E+01, 0.68333E+00, 0.90167E+01, 0.69167E+00, 0.90083E+01, 0.69167E+00
  785,2,3,3, 0.90083E+01, 0.69167E+00, 0.90167E+01, 0.69167E+00, 0.90167E+01, 0.70000E+00, 0.90083E+01, 0.70000E+00
  786,2,3,3, 0.90000E+01, 0.69167E+00, 0.90083E+01, 0.69167E+00, 0.90083E+01, 0.70000E+00, 0.90000E+01, 0.70000E+00
  787,2,3,3, 0.91333E+01, 0.56667E+00, 0.92667E+01, 0.56667E+00, 0.92667E+01, 0.70000E+00, 0.91333E+01, 0.70000E+00
  788,2,3,3, 0.92667E+01, 0.56667E+00, 0.93333E+01, 0.56667E+00, 0.93333E+01, 0.70000E+00, 0.92667E+01, 0.70000E+00
  789,2,3,3, 0.93333E+01, 0.56667E+00, 0.93667E+01, 0.56667E+00, 0.93667E+01, 0.70000E+00, 0.93333E+01, 0.70000E+00
  790,2,4,3, 0.93667E+01, 0.56667E+00, 0.93833E+01, 0.56667E+00, 0.93833E+01, 0.70000E+00, 0.93667E+01, 0.70000E+00
  791,2,4,3, 0.93833E+01, 0.56667E+00, 0.94000E+01, 0.56667E+00, 0.94000E+01, 0.70000E+00, 0.93833E+01, 0.70000E+00
  792,3,4,3, 0.94000E+01, 0.30000E+00, 0.94062E+01, 0.30000E+00, 0.94062E+01, 0.33333E+00, 0.94000E+01, 0.33333E+00
  793,3,4,3, 0.94062E+01, 0.30000E+00, 0.94125E+01, 0.30000E+00, 0.94125E+01, 0.33333E+00, 0.94062E+01, 0.33333E+00
  794,3,4,3, 0.94062E+01, 0.33333E+00, 0.94125E+01, 0.33333E+00, 0.94125E+01, 0.36667E+00, 0.94062E+01, 0.36667E+00
  795,3,4,3, 0.94000E+01, 0.33333E+00, 0.94062E+01, 0.33333E+00, 0.94062E+01, 0.36667E+00, 0.94000E+01, 0.36667E+00
  796,3,4,3, 0.94125E+01, 0.30000E+00, 0.94250E+01, 0.30000E+00, 0.94250E+01, 0.36667E+00, 0.94125E+01, 0.36667E+00
  797,3,3,3, 0.94250E+01, 0.30000E+00, 0.94500E+01, 0.30000E+00, 0.94500E+01, 0.36667E+00, 0.94250E+01, 0.36667E+00
  798,3,3,3, 0.94250E+01, 0.36667E+00, 0.94500E+01, 0.36667E+00, 0.94500E+01, 0.43333E+00, 0.94250E+01, 0.43333E+00
  799,3,4,3, 0.94000E+01, 0.36667E+00, 0.94125E+01, 0.36667E+00, 0.94125E+01, 0.43333E+00, 0.94000E+01, 0.43333E+00
  800,3,4,3, 0.94125E+01, 0.36667E+00, 0.94250E+01, 0.36667E+00, 0.94250E+01, 0.43333E+00, 0.94125E+01, 0.43333E+00
  801,3,3,3, 0.94500E+01, 0.30000E+00, 0.95000E+01, 0.30000E+00, 0.95000E+01, 0.43333E+00, 0.94500E+01, 0.43333E+00
  802,3,3,3, 0.95000E+01, 0.30000E+00, 0.96000E+01, 0.30000E+00, 0.96000E+01, 0.43333E+00, 0.95000E+01, 0.43333E+00
  803,3,3,3, 0.96000E+01, 0.30000E+00, 0.98000E+01, 0.30000E+00, 0.98000E+01, 0.43333E+00, 0.96000E+01, 0.43333E+00
  804,3,3,3, 0.98000E+01, 0.30000E+00, 0.10000E+02, 0.30000E+00, 0.10000E+02, 0.43333E+00, 0.98000E+01, 0.43333E+00
  805,3,4,3, 0.94000E+01, 0.43333E+00, 0.94250E+01, 0.43333E+00, 0.94250E+01, 0.56667E+00, 0.94000E+01, 0.56667E+00
  806,3,4,3, 0.94250E+01, 0.43333E+00, 0.94500E+01, 0.43333E+00, 0.94500E+01, 0.56667E+00, 0.94250E+01, 0.56667E+00
  807,3,3,3, 0.94500E+01, 0.43333E+00, 0.95000E+01, 0.43333E+00, 0.95000E+01, 0.56667E+00, 0.94500E+01, 0.56667E+00
  808,3,3,3, 0.95000E+01, 0.43333E+00, 0.96000E+01, 0.43333E+00, 0.96000E+01, 0.56667E+00, 0.95000E+01, 0.56667E+00
  809,3,3,3, 0.96000E+01, 0.43333E+00, 0.98000E+01, 0.43333E+00, 0.98000E+01, 0.56667E+00, 0.96000E+01, 0.56667E+00
  810,3,3,3, 0.98000E+01, 0.43333E+00, 0.10000E+02, 0.43333E+00, 0.10000E+02, 0.56667E+00, 0.98000E+01, 0.56667E+00
  811,3,4,3, 0.94000E+01, 0.56667E+00, 0.94250E+01, 0.56667E+00, 0.94250E+01, 0.70000E+00, 0.94000E+01, 0.70000E+00
  812,3,4,3, 0.94250E+01, 0.56667E+00, 0.94500E+01, 0.56667E+00, 0.94500E+01, 0.70000E+00, 0.94250E+01, 0.70000E+00
  813,3,3,3, 0.94500E+01, 0.56667E+00, 0.95000E+01, 0.56667E+00, 0.95000E+01, 0.70000E+00, 0.94500E+01, 0.70000E+00
  814,3,3,3, 0.95000E+01, 0.56667E+00, 0.96000E+01, 0.56667E+00, 0.96000E+01, 0.70000E+00, 0.95000E+01, 0.70000E+00
  815,3,3,3, 0.96000E+01, 0.56667E+00, 0.98000E+01, 0.56667E+00, 0.98000E+01, 0.70000E+00, 0.96000E+01, 0.70000E+00
  816,3,3,3, 0.98000E+01, 0.56667E+00, 0.10000E+02, 0.56667E+00, 0.10000E+02, 0.70000E+00, 0.98000E+01, 0.70000E+00
  817,1,3,3, 0.00000E+00, 0.70000E+00, 0.20000E+00, 0.70000E+00, 0.20000E+00, 0.80000E+00, 0.00000E+00, 0.80000E+00
  818,1,3,3, 0.20000E+00, 0.70000E+00, 0.40000E+00, 0.70000E+00, 0.40000E+00, 0.80000E+00, 0.20000E+00, 0.80000E+00
  819,1,3,3, 0.40000E+00, 0.70000E+00, 0.50000E+00, 0.70000E+00, 0.50000E+00, 0.75000E+00, 0.40000E+00, 0.75000E+00
  820,1,3,3, 0.50000E+00, 0.70000E+00, 0.55000E+00, 0.70000E+00, 0.55000E+00, 0.72500E+00, 0.50000E+00, 0.72500E+00
  821,1,3,3, 0.55000E+00, 0.70000E+00, 0.57500E+00, 0.70000E+00, 0.57500E+00, 0.71250E+00, 0.55000E+00, 0.71250E+00
  822,1,3,3, 0.57500E+00, 0.70000E+00, 0.58750E+00, 0.70000E+00, 0.58750E+00, 0.70625E+00, 0.57500E+00, 0.70625E+00
  823,1,3,3, 0.58750E+00, 0.70000E+00, 0.60000E+00, 0.70000E+00, 0.60000E+00, 0.70625E+00, 0.58750E+00, 0.70625E+00
  824,1,3,3, 0.58750E+00, 0.70625E+00, 0.60000E+00, 0.70625E+00, 0.60000E+00, 0.71250E+00, 0.58750E+00, 0.71250E+00
  825,1,3,3, 0.57500E+00, 0.70625E+00, 0.58750E+00, 0.70625E+00, 0.58750E+00, 0.71250E+00, 0.57500E+00, 0.71250E+00
  826,1,3,3, 0.57500E+00, 0.71250E+00, 0.60000E+00, 0.71250E+00, 0.60000E+00, 0.72500E+00, 0.57500E+00, 0.72500E+00
  827,1,3,3, 0.55000E+00, 0.71250E+00, 0.57500E+00, 0.71250E+00, 0.57500E+00, 0.72500E+00, 0.55000E+00, 0.72500E+00
  828,1,3,3, 0.55000E+00, 0.72500E+00, 0.60000E+00, 0.72500E+00, 0.60000E+00, 0.75000E+00, 0.55000E+00, 0.75000E+00
  829,1,3,3, 0.50000E+00, 0.72500E+00, 0.55000E+00, 0.72500E+00, 0.55000E+00, 0.75000E+00, 0.50000E+00, 0.75000E+00
  830,1,3,3, 0.50000E+00, 0.75000E+00, 0.60000E+00, 0.75000E+00, 0.60000E+00, 0.80000E+00, 0.50000E+00, 0.80000E+00
  831,1,3,3, 0.40000E+00, 0.75000E+00, 0.50000E+00, 0.75000E+00, 0.50000E+00, 0.80000E+00, 0.40000E+00, 0.80000E+00
  832,1,3,3, 0.00000E+00, 0.80000E+00, 0.20000E+00, 0.80000E+00, 0.20000E+00, 0.90000E+00, 0.00000E+00, 0.90000E+00
  833,1,3,3, 0.20000E+00, 0.80000E+00, 0.40000E+00, 0.80000E+00, 0.40000E+00, 0.90000E+00, 0.20000E+00, 0.90000E+00
  834,1,3,3, 0.40000E+00, 0.80000E+00, 0.60000E+00, 0.80000E+00, 0.60000E+00, 0.90000E+00, 0.40000E+00, 0.90000E+00
  835,1,3,3, 0.00000E+00, 0.90000E+00, 0.20000E+00, 0.90000E+00, 0.20000E+00, 0.10000E+01, 0.00000E+00, 0.10000E+01
  836,1,3,3, 0.20000E+00, 0.90000E+00, 0.40000E+00, 0.90000E+00, 0.40000E+00, 0.10000E+01, 0.20000E+00, 0.10000E+01
  837,1,3,3, 0.40000E+00, 0.90000E+00, 0.60000E+00, 0.90000E+00, 0.60000E+00, 0.10000E+01, 0.40000E+00, 0.10000E+01
  838,1,3,4, 0.60000E+00, 0.70000E+00, 0.63333E+00, 0.70000E+00, 0.63333E+00, 0.70312E+00, 0.60000E+00, 0.70312E+00
  839,1,3,4, 0.63333E+00, 0.70000E+00, 0.66667E+00, 0.70000E+00, 0.66667E+00, 0.70312E+00, 0.63333E+00, 0.70312E+00
  840,1,3,4, 0.63333E+00, 0.70312E+00, 0.66667E+00, 0.70312E+00, 0.66667E+00, 0.70625E+00, 0.63333E+00, 0.70625E+00
  841,1,3,4, 0.60000E+00, 0.70312E+00, 0.63333E+00, 0.70312E+00, 0.63333E+00, 0.70625E+00, 0.60000E+00, 0.70625E+00
  842,1,3,4, 0.60000E+00, 0.70625E+00, 0.66667E+00, 0.70625E+00, 0.66667E+00, 0.71250E+00, 0.60000E+00, 0.71250E+00
  843,1,3,4, 0.66667E+00, 0.70000E+00, 0.73333E+00, 0.70000E+00, 0.73333E+00, 0.70625E+00, 0.66667E+00, 0.70625E+00
  844,1,3,4, 0.66667E+00, 0.70625E+00, 0.73333E+00, 0.70625E+00, 0.73333E+00, 0.71250E+00, 0.66667E+00, 0.71250E+00
  845,1,3,3, 0.66667E+00, 0.71250E+00, 0.73333E+00, 0.71250E+00, 0.73333E+00, 0.72500E+00, 0.66667E+00, 0.72500E+00
  846,1,3,3, 0.60000E+00, 0.71250E+00, 0.66667E+00, 0.71250E+00, 0.66667E+00, 0.72500E+00, 0.60000E+00, 0.72500E+00
  847,1,3,3, 0.60000E+00, 0.72500E+00, 0.73333E+00, 0.72500E+00, 0.73333E+00, 0.75000E+00, 0.60000E+00, 0.75000E+00
  848,1,3,3, 0.60000E+00, 0.75000E+00, 0.73333E+00, 0.75000E+00, 0.73333E+00, 0.80000E+00, 0.60000E+00, 0.80000E+00
  849,1,3,4, 0.73333E+00, 0.70000E+00, 0.86667E+00, 0.70000E+00, 0.86667E+00, 0.71250E+00, 0.73333E+00, 0.71250E+00
  850,1,3,4, 0.73333E+00, 0.71250E+00, 0.86667E+00, 0.71250E+00, 0.86667E+00, 0.72500E+00, 0.73333E+00, 0.72500E+00
  851,1,3,3, 0.73333E+00, 0.72500E+00, 0.86667E+00, 0.72500E+00, 0.86667E+00, 0.75000E+00, 0.73333E+00, 0.75000E+00
  852,1,3,3, 0.73333E+00, 0.75000E+00, 0.86667E+00, 0.75000E+00, 0.86667E+00, 0.80000E+00, 0.73333E+00, 0.80000E+00
  853,1,3,4, 0.86667E+00, 0.70000E+00, 0.10000E+01, 0.70000E+00, 0.10000E+01, 0.71250E+00, 0.86667E+00, 0.71250E+00
  854,1,3,4, 0.86667E+00, 0.71250E+00, 0.10000E+01, 0.71250E+00, 0.10000E+01, 0.72500E+00, 0.86667E+00, 0.72500E+00
  855,1,3,3, 0.86667E+00, 0.72500E+00, 0.10000E+01, 0.72500E+00, 0.10000E+01, 0.75000E+00, 0.86667E+00, 0.75000E+00
  856,1,3,3, 0.86667E+00, 0.75000E+00, 0.10000E+01, 0.75000E+00, 0.10000E+01, 0.80000E+00, 0.86667E+00, 0.80000E+00
  857,1,3,3, 0.60000E+00, 0.80000E+00, 0.73333E+00, 0.80000E+00, 0.73333E+00, 0.90000E+00, 0.60000E+00, 0.90000E+00
  858,1,3,3, 0.73333E+00, 0.80000E+00, 0.86667E+00, 0.80000E+00, 0.86667E+00, 0.90000E+00, 0.73333E+00, 0.90000E+00
  859,1,3,3, 0.86667E+00, 0.80000E+00, 0.10000E+01, 0.80000E+00, 0.10000E+01, 0.90000E+00, 0.86667E+00, 0.90000E+00
  860,1,3,3, 0.60000E+00, 0.90000E+00, 0.73333E+00, 0.90000E+00, 0.73333E+00, 0.10000E+01, 0.60000E+00, 0.10000E+01
  861,1,3,3, 0.73333E+00, 0.90000E+00, 0.86667E+00, 0.90000E+00, 0.86667E+00, 0.10000E+01, 0.73333E+00, 0.10000E+01
  862,1,3,3, 0.86667E+00, 0.90000E+00, 0.10000E+01, 0.90000E+00, 0.10000E+01, 0.10000E+01, 0.86667E+00, 0.10000E+01
  863,1,3,4, 0.10000E+01, 0.70000E+00, 0.12222E+01, 0.70000E+00, 0.12222E+01, 0.71250E+00, 0.10000E+01, 0.71250E+00
  864,1,3,4, 0.10000E+01, 0.71250E+00, 0.12222E+01, 0.71250E+00, 0.12222E+01, 0.72500E+00, 0.10000E+01, 0.72500E+00
  865,1,3,3, 0.10000E+01, 0.72500E+00, 0.12222E+01, 0.72500E+00, 0.12222E+01, 0.75000E+00, 0.10000E+01, 0.75000E+00
  866,1,3,3, 0.10000E+01, 0.75000E+00, 0.12222E+01, 0.75000E+00, 0.12222E+01, 0.80000E+00, 0.10000E+01, 0.80000E+00
  867,1,3,4, 0.12222E+01, 0.70000E+00, 0.14444E+01, 0.70000E+00, 0.14444E+01, 0.71250E+00, 0.12222E+01, 0.71250E+00
  868,1,3,4, 0.12222E+01, 0.71250E+00, 0.14444E+01, 0.71250E+00, 0.14444E+01, 0.72500E+00, 0.12222E+01, 0.72500E+00
  869,1,3,3, 0.12222E+01, 0.72500E+00, 0.14444E+01, 0.72500E+00, 0.14444E+01, 0.75000E+00, 0.12222E+01, 0.75000E+00
  870,1,3,3, 0.12222E+01, 0.75000E+00, 0.14444E+01, 0.75000E+00, 0.14444E+01, 0.80000E+00, 0.12222E+01, 0.80000E+00
  871,1,3,4, 0.14444E+01, 0.70000E+00, 0.16667E+01, 0.70000E+00, 0.16667E+01, 0.71250E+00, 0.14444E+01, 0.71250E+00
  872,1,3,4, 0.14444E+01, 0.71250E+00, 0.16667E+01, 0.71250E+00, 0.16667E+01, 0.72500E+00, 0.14444E+01, 0.72500E+00
  873,1,3,3, 0.14444E+01, 0.72500E+00, 0.16667E+01, 0.72500E+00, 0.16667E+01, 0.75000E+00, 0.14444E+01, 0.75000E+00
  874,1,3,3, 0.14444E+01, 0.75000E+00, 0.16667E+01, 0.75000E+00, 0.16667E+01, 0.80000E+00, 0.14444E+01, 0.80000E+00
  875,1,3,4, 0.16667E+01, 0.70000E+00, 0.18889E+01, 0.70000E+00, 0.18889E+01, 0.71250E+00, 0.16667E+01, 0.71250E+00
  876,1,3,4, 0.16667E+01, 0.71250E+00, 0.18889E+01, 0.71250E+00, 0.18889E+01, 0.72500E+00, 0.16667E+01, 0.72500E+00
  877,1,3,3, 0.16667E+01, 0.72500E+00, 0.18889E+01, 0.72500E+00, 0.18889E+01, 0.75000E+00, 0.16667E+01, 0.75000E+00
  878,1,3,3, 0.16667E+01, 0.75000E+00, 0.18889E+01, 0.75000E+00, 0.18889E+01, 0.80000E+00, 0.16667E+01, 0.80000E+00
  879,1,3,4, 0.18889E+01, 0.70000E+00, 0.21111E+01, 0.70000E+00, 0.21111E+01, 0.71250E+00, 0.18889E+01, 0.71250E+00
  880,1,3,4, 0.18889E+01, 0.71250E+00, 0.21111E+01, 0.71250E+00, 0.21111E+01, 0.72500E+00, 0.18889E+01, 0.72500E+00
  881,1,3,3, 0.18889E+01, 0.72500E+00, 0.21111E+01, 0.72500E+00, 0.21111E+01, 0.75000E+00, 0.18889E+01, 0.75000E+00
  882,1,3,3, 0.18889E+01, 0.75000E+00, 0.21111E+01, 0.75000E+00, 0.21111E+01, 0.80000E+00, 0.18889E+01, 0.80000E+00
  883,1,3,4, 0.21111E+01, 0.70000E+00, 0.23333E+01, 0.70000E+00, 0.23333E+01, 0.71250E+00, 0.21111E+01, 0.71250E+00
  884,1,3,4, 0.21111E+01, 0.71250E+00, 0.23333E+01, 0.71250E+00, 0.23333E+01, 0.72500E+00, 0.21111E+01, 0.72500E+00
  885,1,3,3, 0.21111E+01, 0.72500E+00, 0.23333E+01, 0.72500E+00, 0.23333E+01, 0.75000E+00, 0.21111E+01, 0.75000E+00
  886,1,3,3, 0.21111E+01, 0.75000E+00, 0.23333E+01, 0.75000E+00, 0.23333E+01, 0.80000E+00, 0.21111E+01, 0.80000E+00
  887,1,3,4, 0.23333E+01, 0.70000E+00, 0.25556E+01, 0.70000E+00, 0.25556E+01, 0.71250E+00, 0.23333E+01, 0.71250E+00
  888,1,3,4, 0.23333E+01, 0.71250E+00, 0.25556E+01, 0.71250E+00, 0.25556E+01, 0.72500E+00, 0.23333E+01, 0.72500E+00
  889,1,3,3, 0.23333E+01, 0.72500E+00, 0.25556E+01, 0.72500E+00, 0.25556E+01, 0.75000E+00, 0.23333E+01, 0.75000E+00
  890,1,3,3, 0.23333E+01, 0.75000E+00, 0.25556E+01, 0.75000E+00, 0.25556E+01, 0.80000E+00, 0.23333E+01, 0.80000E+00
  891,1,3,4, 0.25556E+01, 0.70000E+00, 0.27778E+01, 0.70000E+00, 0.27778E+01, 0.71250E+00, 0.25556E+01, 0.71250E+00
  892,1,3,4, 0.25556E+01, 0.71250E+00, 0.27778E+01, 0.71250E+00, 0.27778E+01, 0.72500E+00, 0.25556E+01, 0.72500E+00
  893,1,3,3, 0.25556E+01, 0.72500E+00, 0.27778E+01, 0.72500E+00, 0.27778E+01, 0.75000E+00, 0.25556E+01, 0.75000E+00
  894,1,3,3, 0.25556E+01, 0.75000E+00, 0.27778E+01, 0.75000E+00, 0.27778E+01, 0.80000E+00, 0.25556E+01, 0.80000E+00
  895,1,3,4, 0.27778E+01, 0.70000E+00, 0.30000E+01, 0.70000E+00, 0.30000E+01, 0.71250E+00, 0.27778E+01, 0.71250E+00
  896,1,3,4, 0.27778E+01, 0.71250E+00, 0.30000E+01, 0.71250E+00, 0.30000E+01, 0.72500E+00, 0.27778E+01, 0.72500E+00
  897,1,3,3, 0.27778E+01, 0.72500E+00, 0.30000E+01, 0.72500E+00, 0.30000E+01, 0.75000E+00, 0.27778E+01, 0.75000E+00
  898,1,3,3, 0.27778E+01, 0.75000E+00, 0.30000E+01, 0.75000E+00, 0.30000E+01, 0.80000E+00, 0.27778E+01, 0.80000E+00
  899,1,3,4, 0.30000E+01, 0.70000E+00, 0.32222E+01, 0.70000E+00, 0.32222E+01, 0.71250E+00, 0.30000E+01, 0.71250E+00
  900,1,3,4, 0.30000E+01, 0.71250E+00, 0.32222E+01, 0.71250E+00, 0.32222E+01, 0.72500E+00, 0.30000E+01, 0.72500E+00
  901,1,3,3, 0.30000E+01, 0.72500E+00, 0.32222E+01, 0.72500E+00, 0.32222E+01, 0.75000E+00, 0.30000E+01, 0.75000E+00
  902,1,3,3, 0.30000E+01, 0.75000E+00, 0.32222E+01, 0.75000E+00, 0.32222E+01, 0.80000E+00, 0.30000E+01, 0.80000E+00
  903,1,3,4, 0.32222E+01, 0.70000E+00, 0.34444E+01, 0.70000E+00, 0.34444E+01, 0.71250E+00, 0.32222E+01, 0.71250E+00
  904,1,3,4, 0.32222E+01, 0.71250E+00, 0.34444E+01, 0.71250E+00, 0.34444E+01, 0.72500E+00, 0.32222E+01, 0.72500E+00
  905,1,3,3, 0.32222E+01, 0.72500E+00, 0.34444E+01, 0.72500E+00, 0.34444E+01, 0.75000E+00, 0.32222E+01, 0.75000E+00
  906,1,3,3, 0.32222E+01, 0.75000E+00, 0.34444E+01, 0.75000E+00, 0.34444E+01, 0.80000E+00, 0.32222E+01, 0.80000E+00
  907,1,3,4, 0.34444E+01, 0.70000E+00, 0.36667E+01, 0.70000E+00, 0.36667E+01, 0.71250E+00, 0.34444E+01, 0.71250E+00
  908,1,3,4, 0.34444E+01, 0.71250E+00, 0.36667E+01, 0.71250E+00, 0.36667E+01, 0.72500E+00, 0.34444E+01, 0.72500E+00
  909,1,3,3, 0.34444E+01, 0.72500E+00, 0.36667E+01, 0.72500E+00, 0.36667E+01, 0.75000E+00, 0.34444E+01, 0.75000E+00
  910,1,3,3, 0.34444E+01, 0.75000E+00, 0.36667E+01, 0.75000E+00, 0.36667E+01, 0.80000E+00, 0.34444E+01, 0.80000E+00
  911,1,3,4, 0.36667E+01, 0.70000E+00, 0.38889E+01, 0.70000E+00, 0.38889E+01, 0.71250E+00, 0.36667E+01, 0.71250E+00
  912,1,3,4, 0.36667E+01, 0.71250E+00, 0.38889E+01, 0.71250E+00, 0.38889E+01, 0.72500E+00, 0.36667E+01, 0.72500E+00
  913,1,3,3, 0.36667E+01, 0.72500E+00, 0.38889E+01, 0.72500E+00, 0.38889E+01, 0.75000E+00, 0.36667E+01, 0.75000E+00
  914,1,3,3, 0.36667E+01, 0.75000E+00, 0.38889E+01, 0.75000E+00, 0.38889E+01, 0.80000E+00, 0.36667E+01, 0.80000E+00
  915,1,3,4, 0.38889E+01, 0.70000E+00, 0.41111E+01, 0.70000E+00, 0.41111E+01, 0.71250E+00, 0.38889E+01, 0.71250E+00
  916,1,3,4, 0.38889E+01, 0.71250E+00, 0.41111E+01, 0.71250E+00, 0.41111E+01, 0.72500E+00, 0.38889E+01, 0.72500E+00
  917,1,3,3, 0.38889E+01, 0.72500E+00, 0.41111E+01, 0.72500E+00, 0.41111E+01, 0.75000E+00, 0.38889E+01, 0.75000E+00
  918,1,3,3, 0.38889E+01, 0.75000E+00, 0.41111E+01, 0.75000E+00, 0.41111E+01, 0.80000E+00, 0.38889E+01, 0.80000E+00
  919,1,3,4, 0.41111E+01, 0.70000E+00, 0.43333E+01, 0.70000E+00, 0.43333E+01, 0.71250E+00, 0.41111E+01, 0.71250E+00
  920,1,3,4, 0.41111E+01, 0.71250E+00, 0.43333E+01, 0.71250E+00, 0.43333E+01, 0.72500E+00, 0.41111E+01, 0.72500E+00
  921,1,3,3, 0.41111E+01, 0.72500E+00, 0.43333E+01, 0.72500E+00, 0.43333E+01, 0.75000E+00, 0.41111E+01, 0.75000E+00
  922,1,3,3, 0.41111E+01, 0.75000E+00, 0.43333E+01, 0.75000E+00, 0.43333E+01, 0.80000E+00, 0.41111E+01, 0.80000E+00
  923,1,3,4, 0.43333E+01, 0.70000E+00, 0.45556E+01, 0.70000E+00, 0.45556E+01, 0.71250E+00, 0.43333E+01, 0.71250E+00
  924,1,3,4, 0.43333E+01, 0.71250E+00, 0.45556E+01, 0.71250E+00, 0.45556E+01, 0.72500E+00, 0.43333E+01, 0.72500E+00
  925,1,3,3, 0.43333E+01, 0.72500E+00, 0.45556E+01, 0.72500E+00, 0.45556E+01, 0.75000E+00, 0.43333E+01, 0.75000E+00
  926,1,3,3, 0.43333E+01, 0.75000E+00, 0.45556E+01, 0.75000E+00, 0.45556E+01, 0.80000E+00, 0.43333E+01, 0.80000E+00
  927,1,3,4, 0.45556E+01, 0.70000E+00, 0.47778E+01, 0.70000E+00, 0.47778E+01, 0.71250E+00, 0.45556E+01, 0.71250E+00
  928,1,3,4, 0.45556E+01, 0.71250E+00, 0.47778E+01, 0.71250E+00, 0.47778E+01, 0.72500E+00, 0.45556E+01, 0.72500E+00
  929,1,3,3, 0.45556E+01, 0.72500E+00, 0.47778E+01, 0.72500E+00, 0.47778E+01, 0.75000E+00, 0.45556E+01, 0.75000E+00
  930,1,3,3, 0.45556E+01, 0.75000E+00, 0.47778E+01, 0.75000E+00, 0.47778E+01, 0.80000E+00, 0.45556E+01, 0.80000E+00
  931,1,3,4, 0.47778E+01, 0.70000E+00, 0.50000E+01, 0.70000E+00, 0.50000E+01, 0.71250E+00, 0.47778E+01, 0.71250E+00
  932,1,3,4, 0.47778E+01, 0.71250E+00, 0.50000E+01, 0.71250E+00, 0.50000E+01, 0.72500E+00, 0.47778E+01, 0.72500E+00
  933,1,3,3, 0.47778E+01, 0.72500E+00, 0.50000E+01, 0.72500E+00, 0.50000E+01, 0.75000E+00, 0.47778E+01, 0.75000E+00
  934,1,3,3, 0.47778E+01, 0.75000E+00, 0.50000E+01, 0.75000E+00, 0.50000E+01, 0.80000E+00, 0.47778E+01, 0.80000E+00
  935,1,3,4, 0.50000E+01, 0.70000E+00, 0.52222E+01, 0.70000E+00, 0.52222E+01, 0.71250E+00, 0.50000E+01, 0.71250E+00
  936,1,3,4, 0.50000E+01, 0.71250E+00, 0.52222E+01, 0.71250E+00, 0.52222E+01, 0.72500E+00, 0.50000E+01, 0.72500E+00
  937,1,3,3, 0.50000E+01, 0.72500E+00, 0.52222E+01, 0.72500E+00, 0.52222E+01, 0.75000E+00, 0.50000E+01, 0.75000E+00
  938,1,3,3, 0.50000E+01, 0.75000E+00, 0.52222E+01, 0.75000E+00, 0.52222E+01, 0.80000E+00, 0.50000E+01, 0.80000E+00
  939,1,3,4, 0.52222E+01, 0.70000E+00, 0.54444E+01, 0.70000E+00, 0.54444E+01, 0.71250E+00, 0.52222E+01, 0.71250E+00
  940,1,3,4, 0.52222E+01, 0.71250E+00, 0.54444E+01, 0.71250E+00, 0.54444E+01, 0.72500E+00, 0.52222E+01, 0.72500E+00
  941,1,3,3, 0.52222E+01, 0.72500E+00, 0.54444E+01, 0.72500E+00, 0.54444E+01, 0.75000E+00, 0.52222E+01, 0.75000E+00
  942,1,3,3, 0.52222E+01, 0.75000E+00, 0.54444E+01, 0.75000E+00, 0.54444E+01, 0.80000E+00, 0.52222E+01, 0.80000E+00
  943,1,3,4, 0.54444E+01, 0.70000E+00, 0.56667E+01, 0.70000E+00, 0.56667E+01, 0.71250E+00, 0.54444E+01, 0.71250E+00
  944,1,3,4, 0.54444E+01, 0.71250E+00, 0.56667E+01, 0.71250E+00, 0.56667E+01, 0.72500E+00, 0.54444E+01, 0.72500E+00
  945,1,3,3, 0.54444E+01, 0.72500E+00, 0.56667E+01, 0.72500E+00, 0.56667E+01, 0.75000E+00, 0.54444E+01, 0.75000E+00
  946,1,3,3, 0.54444E+01, 0.75000E+00, 0.56667E+01, 0.75000E+00, 0.56667E+01, 0.80000E+00, 0.54444E+01, 0.80000E+00
  947,1,3,4, 0.56667E+01, 0.70000E+00, 0.58889E+01, 0.70000E+00, 0.58889E+01, 0.71250E+00, 0.56667E+01, 0.71250E+00
  948,1,3,4, 0.56667E+01, 0.71250E+00, 0.58889E+01, 0.71250E+00, 0.58889E+01, 0.72500E+00, 0.56667E+01, 0.72500E+00
  949,1,3,3, 0.56667E+01, 0.72500E+00, 0.58889E+01, 0.72500E+00, 0.58889E+01, 0.75000E+00, 0.56667E+01, 0.75000E+00
  950,1,3,3, 0.56667E+01, 0.75000E+00, 0.58889E+01, 0.75000E+00, 0.58889E+01, 0.80000E+00, 0.56667E+01, 0.80000E+00
  951,1,3,4, 0.58889E+01, 0.70000E+00, 0.61111E+01, 0.70000E+00, 0.61111E+01, 0.71250E+00, 0.58889E+01, 0.71250E+00
  952,1,3,4, 0.58889E+01, 0.71250E+00, 0.61111E+01, 0.71250E+00, 0.61111E+01, 0.72500E+00, 0.58889E+01, 0.72500E+00
  953,1,3,3, 0.58889E+01, 0.72500E+00, 0.61111E+01, 0.72500E+00, 0.61111E+01, 0.75000E+00, 0.58889E+01, 0.75000E+00
  954,1,3,3, 0.58889E+01, 0.75000E+00, 0.61111E+01, 0.75000E+00, 0.61111E+01, 0.80000E+00, 0.58889E+01, 0.80000E+00
  955,1,3,4, 0.61111E+01, 0.70000E+00, 0.63333E+01, 0.70000E+00, 0.63333E+01, 0.71250E+00, 0.61111E+01, 0.71250E+00
  956,1,3,4, 0.61111E+01, 0.71250E+00, 0.63333E+01, 0.71250E+00, 0.63333E+01, 0.72500E+00, 0.61111E+01, 0.72500E+00
  957,1,3,3, 0.61111E+01, 0.72500E+00, 0.63333E+01, 0.72500E+00, 0.63333E+01, 0.75000E+00, 0.61111E+01, 0.75000E+00
  958,1,3,3, 0.61111E+01, 0.75000E+00, 0.63333E+01, 0.75000E+00, 0.63333E+01, 0.80000E+00, 0.61111E+01, 0.80000E+00
  959,1,3,4, 0.63333E+01, 0.70000E+00, 0.65556E+01, 0.70000E+00, 0.65556E+01, 0.71250E+00, 0.63333E+01, 0.71250E+00
  960,1,3,4, 0.63333E+01, 0.71250E+00, 0.65556E+01, 0.71250E+00, 0.65556E+01, 0.72500E+00, 0.63333E+01, 0.72500E+00
  961,1,3,3, 0.63333E+01, 0.72500E+00, 0.65556E+01, 0.72500E+00, 0.65556E+01, 0.75000E+00, 0.63333E+01, 0.75000E+00
  962,1,3,3, 0.63333E+01, 0.75000E+00, 0.65556E+01, 0.75000E+00, 0.65556E+01, 0.80000E+00, 0.63333E+01, 0.80000E+00
  963,1,3,4, 0.65556E+01, 0.70000E+00, 0.67778E+01, 0.70000E+00, 0.67778E+01, 0.71250E+00, 0.65556E+01, 0.71250E+00
  964,1,3,4, 0.65556E+01, 0.71250E+00, 0.67778E+01, 0.71250E+00, 0.67778E+01, 0.72500E+00, 0.65556E+01, 0.72500E+00
  965,1,3,3, 0.65556E+01, 0.72500E+00, 0.67778E+01, 0.72500E+00, 0.67778E+01, 0.75000E+00, 0.65556E+01, 0.75000E+00
  966,1,3,3, 0.65556E+01, 0.75000E+00, 0.67778E+01, 0.75000E+00, 0.67778E+01, 0.80000E+00, 0.65556E+01, 0.80000E+00
  967,1,3,4, 0.67778E+01, 0.70000E+00, 0.70000E+01, 0.70000E+00, 0.70000E+01, 0.71250E+00, 0.67778E+01, 0.71250E+00
  968,1,3,4, 0.67778E+01, 0.71250E+00, 0.70000E+01, 0.71250E+00, 0.70000E+01, 0.72500E+00, 0.67778E+01, 0.72500E+00
  969,1,3,3, 0.67778E+01, 0.72500E+00, 0.70000E+01, 0.72500E+00, 0.70000E+01, 0.75000E+00, 0.67778E+01, 0.75000E+00
  970,1,3,3, 0.67778E+01, 0.75000E+00, 0.70000E+01, 0.75000E+00, 0.70000E+01, 0.80000E+00, 0.67778E+01, 0.80000E+00
  971,1,3,4, 0.70000E+01, 0.70000E+00, 0.72222E+01, 0.70000E+00, 0.72222E+01, 0.71250E+00, 0.70000E+01, 0.71250E+00
  972,1,3,4, 0.70000E+01, 0.71250E+00, 0.72222E+01, 0.71250E+00, 0.72222E+01, 0.72500E+00, 0.70000E+01, 0.72500E+00
  973,1,3,3, 0.70000E+01, 0.72500E+00, 0.72222E+01, 0.72500E+00, 0.72222E+01, 0.75000E+00, 0.70000E+01, 0.75000E+00
  974,1,3,3, 0.70000E+01, 0.75000E+00, 0.72222E+01, 0.75000E+00, 0.72222E+01, 0.80000E+00, 0.70000E+01, 0.80000E+00
  975,1,3,4, 0.72222E+01, 0.70000E+00, 0.74444E+01, 0.70000E+00, 0.74444E+01, 0.71250E+00, 0.72222E+01, 0.71250E+00
  976,1,3,4, 0.72222E+01, 0.71250E+00, 0.74444E+01, 0.71250E+00, 0.74444E+01, 0.72500E+00, 0.72222E+01, 0.72500E+00
  977,1,3,3, 0.72222E+01, 0.72500E+00, 0.74444E+01, 0.72500E+00, 0.74444E+01, 0.75000E+00, 0.72222E+01, 0.75000E+00
  978,1,3,3, 0.72222E+01, 0.75000E+00, 0.74444E+01, 0.75000E+00, 0.74444E+01, 0.80000E+00, 0.72222E+01, 0.80000E+00
  979,1,3,4, 0.74444E+01, 0.70000E+00, 0.76667E+01, 0.70000E+00, 0.76667E+01, 0.71250E+00, 0.74444E+01, 0.71250E+00
  980,1,3,4, 0.74444E+01, 0.71250E+00, 0.76667E+01, 0.71250E+00, 0.76667E+01, 0.72500E+00, 0.74444E+01, 0.72500E+00
  981,1,3,3, 0.74444E+01, 0.72500E+00, 0.76667E+01, 0.72500E+00, 0.76667E+01, 0.75000E+00, 0.74444E+01, 0.75000E+00
  982,1,3,3, 0.74444E+01, 0.75000E+00, 0.76667E+01, 0.75000E+00, 0.76667E+01, 0.80000E+00, 0.74444E+01, 0.80000E+00
  983,1,3,4, 0.76667E+01, 0.70000E+00, 0.78889E+01, 0.70000E+00, 0.78889E+01, 0.71250E+00, 0.76667E+01, 0.71250E+00
  984,1,3,4, 0.76667E+01, 0.71250E+00, 0.78889E+01, 0.71250E+00, 0.78889E+01, 0.72500E+00, 0.76667E+01, 0.72500E+00
  985,1,3,3, 0.76667E+01, 0.72500E+00, 0.78889E+01, 0.72500E+00, 0.78889E+01, 0.75000E+00, 0.76667E+01, 0.75000E+00
  986,1,3,3, 0.76667E+01, 0.75000E+00, 0.78889E+01, 0.75000E+00, 0.78889E+01, 0.80000E+00, 0.76667E+01, 0.80000E+00
  987,1,3,4, 0.78889E+01, 0.70000E+00, 0.81111E+01, 0.70000E+00, 0.81111E+01, 0.71250E+00, 0.78889E+01, 0.71250E+00
  988,1,3,4, 0.78889E+01, 0.71250E+00, 0.81111E+01, 0.71250E+00, 0.81111E+01, 0.72500E+00, 0.78889E+01, 0.72500E+00
  989,1,3,3, 0.78889E+01, 0.72500E+00, 0.81111E+01, 0.72500E+00, 0.81111E+01, 0.75000E+00, 0.78889E+01, 0.75000E+00
  990,1,3,3, 0.78889E+01, 0.75000E+00, 0.81111E+01, 0.75000E+00, 0.81111E+01, 0.80000E+00, 0.78889E+01, 0.80000E+00
  991,1,3,4, 0.81111E+01, 0.70000E+00, 0.83333E+01, 0.70000E+00, 0.83333E+01, 0.71250E+00, 0.81111E+01, 0.71250E+00
  992,1,3,4, 0.81111E+01, 0.71250E+00, 0.83333E+01, 0.71250E+00, 0.83333E+01, 0.72500E+00, 0.81111E+01, 0.72500E+00
  993,1,3,3, 0.81111E+01, 0.72500E+00, 0.83333E+01, 0.72500E+00, 0.83333E+01, 0.75000E+00, 0.81111E+01, 0.75000E+00
  994,1,3,3, 0.81111E+01, 0.75000E+00, 0.83333E+01, 0.75000E+00, 0.83333E+01, 0.80000E+00, 0.81111E+01, 0.80000E+00
  995,1,3,4, 0.83333E+01, 0.70000E+00, 0.85556E+01, 0.70000E+00, 0.85556E+01, 0.71250E+00, 0.83333E+01, 0.71250E+00
  996,1,3,4, 0.83333E+01, 0.71250E+00, 0.85556E+01, 0.71250E+00, 0.85556E+01, 0.72500E+00, 0.83333E+01, 0.72500E+00
  997,1,3,3, 0.83333E+01, 0.72500E+00, 0.85556E+01, 0.72500E+00, 0.85556E+01, 0.75000E+00, 0.83333E+01, 0.75000E+00
  998,1,3,3, 0.83333E+01, 0.75000E+00, 0.85556E+01, 0.75000E+00, 0.85556E+01, 0.80000E+00, 0.83333E+01, 0.80000E+00
  999,1,3,4, 0.85556E+01, 0.70000E+00, 0.87778E+01, 0.70000E+00, 0.87778E+01, 0.71250E+00, 0.85556E+01, 0.71250E+00
 1000,1,3,4, 0.85556E+01, 0.71250E+00, 0.87778E+01, 0.71250E+00, 0.87778E+01, 0.72500E+00, 0.85556E+01, 0.72500E+00
 1001,1,3,3, 0.85556E+01, 0.72500E+00, 0.87778E+01, 0.72500E+00, 0.87778E+01, 0.75000E+00, 0.85556E+01, 0.75000E+00
 1002,1,3,3, 0.85556E+01, 0.75000E+00, 0.87778E+01, 0.75000E+00, 0.87778E+01, 0.80000E+00, 0.85556E+01, 0.80000E+00
 1003,1,3,4, 0.87778E+01, 0.70000E+00, 0.88889E+01, 0.70000E+00, 0.88889E+01, 0.71250E+00, 0.87778E+01, 0.71250E+00
 1004,1,3,4, 0.87778E+01, 0.71250E+00, 0.88889E+01, 0.71250E+00, 0.88889E+01, 0.72500E+00, 0.87778E+01, 0.72500E+00
 1005,1,3,3, 0.87778E+01, 0.72500E+00, 0.88889E+01, 0.72500E+00, 0.88889E+01, 0.75000E+00, 0.87778E+01, 0.75000E+00
 1006,1,3,4, 0.88889E+01, 0.70000E+00, 0.89444E+01, 0.70000E+00, 0.89444E+01, 0.71250E+00, 0.88889E+01, 0.71250E+00
 1007,1,3,4, 0.88889E+01, 0.71250E+00, 0.89444E+01, 0.71250E+00, 0.89444E+01, 0.72500E+00, 0.88889E+01, 0.72500E+00
 1008,1,4,4, 0.89444E+01, 0.70000E+00, 0.89722E+01, 0.70000E+00, 0.89722E+01, 0.71250E+00, 0.89444E+01, 0.71250E+00
 1009,1,4,4, 0.89722E+01, 0.70000E+00, 0.90000E+01, 0.70000E+00, 0.90000E+01, 0.71250E+00, 0.89722E+01, 0.71250E+00
 1010,1,4,4, 0.89722E+01, 0.71250E+00, 0.90000E+01, 0.71250E+00, 0.90000E+01, 0.72500E+00, 0.89722E+01, 0.72500E+00
 1011,1,4,4, 0.89444E+01, 0.71250E+00, 0.89722E+01, 0.71250E+00, 0.89722E+01, 0.72500E+00, 0.89444E+01, 0.72500E+00
 1012,1,4,3, 0.89444E+01, 0.72500E+00, 0.89722E+01, 0.72500E+00, 0.89722E+01, 0.75000E+00, 0.89444E+01, 0.75000E+00
 1013,1,4,3, 0.89722E+01, 0.72500E+00, 0.90000E+01, 0.72500E+00, 0.90000E+01, 0.75000E+00, 0.89722E+01, 0.75000E+00
 1014,1,3,3, 0.88889E+01, 0.72500E+00, 0.89444E+01, 0.72500E+00, 0.89444E+01, 0.75000E+00, 0.88889E+01, 0.75000E+00
 1015,1,3,3, 0.88889E+01, 0.75000E+00, 0.89444E+01, 0.75000E+00, 0.89444E+01, 0.80000E+00, 0.88889E+01, 0.80000E+00
 1016,1,4,3, 0.89444E+01, 0.75000E+00, 0.89722E+01, 0.75000E+00, 0.89722E+01, 0.80000E+00, 0.89444E+01, 0.80000E+00
 1017,1,4,3, 0.89722E+01, 0.75000E+00, 0.90000E+01, 0.75000E+00, 0.90000E+01, 0.80000E+00, 0.89722E+01, 0.80000E+00
 1018,1,3,3, 0.87778E+01, 0.75000E+00, 0.88889E+01, 0.75000E+00, 0.88889E+01, 0.80000E+00, 0.87778E+01, 0.80000E+00
 1019,1,3,3, 0.10000E+01, 0.80000E+00, 0.12222E+01, 0.80000E+00, 0.12222E+01, 0.90000E+00, 0.10000E+01, 0.90000E+00
 1020,1,3,3, 0.12222E+01, 0.80000E+00, 0.14444E+01, 0.80000E+00, 0.14444E+01, 0.90000E+00, 0.12222E+01, 0.90000E+00
 1021,1,3,3, 0.14444E+01, 0.80000E+00, 0.16667E+01, 0.80000E+00, 0.16667E+01, 0.90000E+00, 0.14444E+01, 0.90000E+00
 1022,1,3,3, 0.16667E+01, 0.80000E+00, 0.18889E+01, 0.80000E+00, 0.18889E+01, 0.90000E+00, 0.16667E+01, 0.90000E+00
 1023,1,3,3, 0.18889E+01, 0.80000E+00, 0.21111E+01, 0.80000E+00, 0.21111E+01, 0.90000E+00, 0.18889E+01, 0.90000E+00
 1024,1,3,3, 0.21111E+01, 0.80000E+00, 0.23333E+01, 0.80000E+00, 0.23333E+01, 0.90000E+00, 0.21111E+01, 0.90000E+00
 1025,1,3,3, 0.23333E+01, 0.80000E+00, 0.25556E+01, 0.80000E+00, 0.25556E+01, 0.90000E+00, 0.23333E+01, 0.90000E+00
 1026,1,3,3, 0.25556E+01, 0.80000E+00, 0.27778E+01, 0.80000E+00, 0.27778E+01, 0.90000E+00, 0.25556E+01, 0.90000E+00
 1027,1,3,3, 0.27778E+01, 0.80000E+00, 0.30000E+01, 0.80000E+00, 0.30000E+01, 0.90000E+00, 0.27778E+01, 0.90000E+00
 1028,1,3,3, 0.30000E+01, 0.80000E+00, 0.32222E+01, 0.80000E+00, 0.32222E+01, 0.90000E+00, 0.30000E+01, 0.90000E+00
 1029,1,3,3, 0.32222E+01, 0.80000E+00, 0.34444E+01, 0.80000E+00, 0.34444E+01, 0.90000E+00, 0.32222E+01, 0.90000E+00
 1030,1,3,3, 0.34444E+01, 0.80000E+00, 0.36667E+01, 0.80000E+00, 0.36667E+01, 0.90000E+00, 0.34444E+01, 0.90000E+00
 1031,1,3,3, 0.36667E+01, 0.80000E+00, 0.38889E+01, 0.80000E+00, 0.38889E+01, 0.90000E+00, 0.36667E+01, 0.90000E+00
 1032,1,3,3, 0.38889E+01, 0.80000E+00, 0.41111E+01, 0.80000E+00, 0.41111E+01, 0.90000E+00, 0.38889E+01, 0.90000E+00
 1033,1,3,3, 0.41111E+01, 0.80000E+00, 0.43333E+01, 0.80000E+00, 0.43333E+01, 0.90000E+00, 0.41111E+01, 0.90000E+00
 1034,1,3,3, 0.43333E+01, 0.80000E+00, 0.45556E+01, 0.80000E+00, 0.45556E+01, 0.90000E+00, 0.43333E+01, 0.90000E+00
 1035,1,3,3, 0.45556E+01, 0.80000E+00, 0.47778E+01, 0.80000E+00, 0.47778E+01, 0.90000E+00, 0.45556E+01, 0.90000E+00
 1036,1,3,3, 0.47778E+01, 0.80000E+00, 0.50000E+01, 0.80000E+00, 0.50000E+01, 0.90000E+00, 0.47778E+01, 0.90000E+00
 1037,1,3,3, 0.50000E+01, 0.80000E+00, 0.52222E+01, 0.80000E+00, 0.52222E+01, 0.90000E+00, 0.50000E+01, 0.90000E+00
 1038,1,3,3, 0.52222E+01, 0.80000E+00, 0.54444E+01, 0.80000E+00, 0.54444E+01, 0.90000E+00, 0.52222E+01, 0.90000E+00
 1039,1,3,3, 0.54444E+01, 0.80000E+00, 0.56667E+01, 0.80000E+00, 0.56667E+01, 0.90000E+00, 0.54444E+01, 0.90000E+00
 1040,1,3,3, 0.56667E+01, 0.80000E+00, 0.58889E+01, 0.80000E+00, 0.58889E+01, 0.90000E+00, 0.56667E+01, 0.90000E+00
 1041,1,3,3, 0.58889E+01, 0.80000E+00, 0.61111E+01, 0.80000E+00, 0.61111E+01, 0.90000E+00, 0.58889E+01, 0.90000E+00
 1042,1,3,3, 0.61111E+01, 0.80000E+00, 0.63333E+01, 0.80000E+00, 0.63333E+01, 0.90000E+00, 0.61111E+01, 0.90000E+00
 1043,1,3,3, 0.63333E+01, 0.80000E+00, 0.65556E+01, 0.80000E+00, 0.65556E+01, 0.90000E+00, 0.63333E+01, 0.90000E+00
 1044,1,3,3, 0.65556E+01, 0.80000E+00, 0.67778E+01, 0.80000E+00, 0.67778E+01, 0.90000E+00, 0.65556E+01, 0.90000E+00
 1045,1,3,3, 0.67778E+01, 0.80000E+00, 0.70000E+01, 0.80000E+00, 0.70000E+01, 0.90000E+00, 0.67778E+01, 0.90000E+00
 1046,1,3,3, 0.70000E+01, 0.80000E+00, 0.72222E+01, 0.80000E+00, 0.72222E+01, 0.90000E+00, 0.70000E+01, 0.90000E+00
 1047,1,3,3, 0.72222E+01, 0.80000E+00, 0.74444E+01, 0.80000E+00, 0.74444E+01, 0.90000E+00, 0.72222E+01, 0.90000E+00
 1048,1,3,3, 0.74444E+01, 0.80000E+00, 0.76667E+01, 0.80000E+00, 0.76667E+01, 0.90000E+00, 0.74444E+01, 0.90000E+00
 1049,1,3,3, 0.76667E+01, 0.80000E+00, 0.78889E+01, 0.80000E+00, 0.78889E+01, 0.90000E+00, 0.76667E+01, 0.90000E+00
 1050,1,3,3, 0.78889E+01, 0.80000E+00, 0.81111E+01, 0.80000E+00, 0.81111E+01, 0.90000E+00, 0.78889E+01, 0.90000E+00
 1051,1,3,3, 0.81111E+01, 0.80000E+00, 0.83333E+01, 0.80000E+00, 0.83333E+01, 0.90000E+00, 0.81111E+01, 0.90000E+00
 1052,1,3,3, 0.83333E+01, 0.80000E+00, 0.85556E+01, 0.80000E+00, 0.85556E+01, 0.90000E+00, 0.83333E+01, 0.90000E+00
 1053,1,3,3, 0.85556E+01, 0.80000E+00, 0.87778E+01, 0.80000E+00, 0.87778E+01, 0.90000E+00, 0.85556E+01, 0.90000E+00
 1054,1,3,3, 0.87778E+01, 0.80000E+00, 0.88889E+01, 0.80000E+00, 0.88889E+01, 0.90000E+00, 0.87778E+01, 0.90000E+00
 1055,1,3,3, 0.88889E+01, 0.80000E+00, 0.89444E+01, 0.80000E+00, 0.89444E+01, 0.90000E+00, 0.88889E+01, 0.90000E+00
 1056,1,4,3, 0.89444E+01, 0.80000E+00, 0.89722E+01, 0.80000E+00, 0.89722E+01, 0.90000E+00, 0.89444E+01, 0.90000E+00
 1057,1,4,3, 0.89722E+01, 0.80000E+00, 0.90000E+01, 0.80000E+00, 0.90000E+01, 0.90000E+00, 0.89722E+01, 0.90000E+00
 1058,1,3,3, 0.10000E+01, 0.90000E+00, 0.12222E+01, 0.90000E+00, 0.12222E+01, 0.10000E+01, 0.10000E+01, 0.10000E+01
 1059,1,3,3, 0.12222E+01, 0.90000E+00, 0.14444E+01, 0.90000E+00, 0.14444E+01, 0.10000E+01, 0.12222E+01, 0.10000E+01
 1060,1,3,3, 0.14444E+01, 0.90000E+00, 0.16667E+01, 0.90000E+00, 0.16667E+01, 0.10000E+01, 0.14444E+01, 0.10000E+01
 1061,1,3,3, 0.16667E+01, 0.90000E+00, 0.18889E+01, 0.90000E+00, 0.18889E+01, 0.10000E+01, 0.16667E+01, 0.10000E+01
 1062,1,3,3, 0.18889E+01, 0.90000E+00, 0.21111E+01, 0.90000E+00, 0.21111E+01, 0.10000E+01, 0.18889E+01, 0.10000E+01
 1063,1,3,3, 0.21111E+01, 0.90000E+00, 0.23333E+01, 0.90000E+00, 0.23333E+01, 0.10000E+01, 0.21111E+01, 0.10000E+01
 1064,1,3,3, 0.23333E+01, 0.90000E+00, 0.25556E+01, 0.90000E+00, 0.25556E+01, 0.10000E+01, 0.23333E+01, 0.10000E+01
 1065,1,3,3, 0.25556E+01, 0.90000E+00, 0.27778E+01, 0.90000E+00, 0.27778E+01, 0.10000E+01, 0.25556E+01, 0.10000E+01
 1066,1,3,3, 0.27778E+01, 0.90000E+00, 0.30000E+01, 0.90000E+00, 0.30000E+01, 0.10000E+01, 0.27778E+01, 0.10000E+01
 1067,1,3,3, 0.30000E+01, 0.90000E+00, 0.32222E+01, 0.90000E+00, 0.32222E+01, 0.10000E+01, 0.30000E+01, 0.10000E+01
 1068,1,3,3, 0.32222E+01, 0.90000E+00, 0.34444E+01, 0.90000E+00, 0.34444E+01, 0.10000E+01, 0.32222E+01, 0.10000E+01
 1069,1,3,3, 0.34444E+01, 0.90000E+00, 0.36667E+01, 0.90000E+00, 0.36667E+01, 0.10000E+01, 0.34444E+01, 0.10000E+01
 1070,1,3,3, 0.36667E+01, 0.90000E+00, 0.38889E+01, 0.90000E+00, 0.38889E+01, 0.10000E+01, 0.36667E+01, 0.10000E+01
 1071,1,3,3, 0.38889E+01, 0.90000E+00, 0.41111E+01, 0.90000E+00, 0.41111E+01, 0.10000E+01, 0.38889E+01, 0.10000E+01
 1072,1,3,3, 0.41111E+01, 0.90000E+00, 0.43333E+01, 0.90000E+00, 0.43333E+01, 0.10000E+01, 0.41111E+01, 0.10000E+01
 1073,1,3,3, 0.43333E+01, 0.90000E+00, 0.45556E+01, 0.90000E+00, 0.45556E+01, 0.10000E+01, 0.43333E+01, 0.10000E+01
 1074,1,3,3, 0.45556E+01, 0.90000E+00, 0.47778E+01, 0.90000E+00, 0.47778E+01, 0.10000E+01, 0.45556E+01, 0.10000E+01
 1075,1,3,3, 0.47778E+01, 0.90000E+00, 0.50000E+01, 0.90000E+00, 0.50000E+01, 0.10000E+01, 0.47778E+01, 0.10000E+01
 1076,1,3,3, 0.50000E+01, 0.90000E+00, 0.52222E+01, 0.90000E+00, 0.52222E+01, 0.10000E+01, 0.50000E+01, 0.10000E+01
 1077,1,3,3, 0.52222E+01, 0.90000E+00, 0.54444E+01, 0.90000E+00, 0.54444E+01, 0.10000E+01, 0.52222E+01, 0.10000E+01
 1078,1,3,3, 0.54444E+01, 0.90000E+00, 0.56667E+01, 0.90000E+00, 0.56667E+01, 0.10000E+01, 0.54444E+01, 0.10000E+01
 1079,1,3,3, 0.56667E+01, 0.90000E+00, 0.58889E+01, 0.90000E+00, 0.58889E+01, 0.10000E+01, 0.56667E+01, 0.10000E+01
 1080,1,3,3, 0.58889E+01, 0.90000E+00, 0.61111E+01, 0.90000E+00, 0.61111E+01, 0.10000E+01, 0.58889E+01, 0.10000E+01
 1081,1,3,3, 0.61111E+01, 0.90000E+00, 0.63333E+01, 0.90000E+00, 0.63333E+01, 0.10000E+01, 0.61111E+01, 0.10000E+01
 1082,1,3,3, 0.63333E+01, 0.90000E+00, 0.65556E+01, 0.90000E+00, 0.65556E+01, 0.10000E+01, 0.63333E+01, 0.10000E+01
 1083,1,3,3, 0.65556E+01, 0.90000E+00, 0.67778E+01, 0.90000E+00, 0.67778E+01, 0.10000E+01, 0.65556E+01, 0.10000E+01
 1084,1,3,3, 0.67778E+01, 0.90000E+00, 0.70000E+01, 0.90000E+00, 0.70000E+01, 0.10000E+01, 0.67778E+01, 0.10000E+01
 1085,1,3,3, 0.70000E+01, 0.90000E+00, 0.72222E+01, 0.90000E+00, 0.72222E+01, 0.10000E+01, 0.70000E+01, 0.10000E+01
 1086,1,3,3, 0.72222E+01, 0.90000E+00, 0.74444E+01, 0.90000E+00, 0.74444E+01, 0.10000E+01, 0.72222E+01, 0.10000E+01
 1087,1,3,3, 0.74444E+01, 0.90000E+00, 0.76667E+01, 0.90000E+00, 0.76667E+01, 0.10000E+01, 0.74444E+01, 0.10000E+01
 1088,1,3,3, 0.76667E+01, 0.90000E+00, 0.78889E+01, 0.90000E+00, 0.78889E+01, 0.10000E+01, 0.76667E+01, 0.10000E+01
 1089,1,3,3, 0.78889E+01, 0.90000E+00, 0.81111E+01, 0.90000E+00, 0.81111E+01, 0.10000E+01, 0.78889E+01, 0.10000E+01
 1090,1,3,3, 0.81111E+01, 0.90000E+00, 0.83333E+01, 0.90000E+00, 0.83333E+01, 0.10000E+01, 0.81111E+01, 0.10000E+01
 1091,1,3,3, 0.83333E+01, 0.90000E+00, 0.85556E+01, 0.90000E+00, 0.85556E+01, 0.10000E+01, 0.83333E+01, 0.10000E+01
 1092,1,3,3, 0.85556E+01, 0.90000E+00, 0.87778E+01, 0.90000E+00, 0.87778E+01, 0.10000E+01, 0.85556E+01, 0.10000E+01
 1093,1,3,3, 0.87778E+01, 0.90000E+00, 0.88889E+01, 0.90000E+00, 0.88889E+01, 0.10000E+01, 0.87778E+01, 0.10000E+01
 1094,1,3,3, 0.88889E+01, 0.90000E+00, 0.89444E+01, 0.90000E+00, 0.89444E+01, 0.10000E+01, 0.88889E+01, 0.10000E+01
 1095,1,4,3, 0.89444E+01, 0.90000E+00, 0.89722E+01, 0.90000E+00, 0.89722E+01, 0.10000E+01, 0.89444E+01, 0.10000E+01
 1096,1,4,3, 0.89722E+01, 0.90000E+00, 0.90000E+01, 0.90000E+00, 0.90000E+01, 0.10000E+01, 0.89722E+01, 0.10000E+01
 1097,2,4,3, 0.90000E+01, 0.70000E+00, 0.90042E+01, 0.70000E+00, 0.90042E+01, 0.72500E+00, 0.90000E+01, 0.72500E+00
 1098,2,4,3, 0.90042E+01, 0.70000E+00, 0.90083E+01, 0.70000E+00, 0.90083E+01, 0.72500E+00, 0.90042E+01, 0.72500E+00
 1099,2,4,3, 0.90042E+01, 0.72500E+00, 0.90083E+01, 0.72500E+00, 0.90083E+01, 0.75000E+00, 0.90042E+01, 0.75000E+00
 1100,2,4,3, 0.90000E+01, 0.72500E+00, 0.90042E+01, 0.72500E+00, 0.90042E+01, 0.75000E+00, 0.90000E+01, 0.75000E+00
 1101,2,4,3, 0.90083E+01, 0.70000E+00, 0.90167E+01, 0.70000E+00, 0.90167E+01, 0.75000E+00, 0.90083E+01, 0.75000E+00
 1102,2,3,3, 0.90167E+01, 0.70000E+00, 0.90333E+01, 0.70000E+00, 0.90333E+01, 0.75000E+00, 0.90167E+01, 0.75000E+00
 1103,2,3,3, 0.90167E+01, 0.75000E+00, 0.90333E+01, 0.75000E+00, 0.90333E+01, 0.80000E+00, 0.90167E+01, 0.80000E+00
 1104,2,4,3, 0.90000E+01, 0.75000E+00, 0.90083E+01, 0.75000E+00, 0.90083E+01, 0.80000E+00, 0.90000E+01, 0.80000E+00
 1105,2,4,3, 0.90083E+01, 0.75000E+00, 0.90167E+01, 0.75000E+00, 0.90167E+01, 0.80000E+00, 0.90083E+01, 0.80000E+00
 1106,2,3,3, 0.90333E+01, 0.70000E+00, 0.90667E+01, 0.70000E+00, 0.90667E+01, 0.80000E+00, 0.90333E+01, 0.80000E+00
 1107,2,3,3, 0.90667E+01, 0.70000E+00, 0.91333E+01, 0.70000E+00, 0.91333E+01, 0.80000E+00, 0.90667E+01, 0.80000E+00
 1108,2,3,3, 0.91333E+01, 0.70000E+00, 0.92667E+01, 0.70000E+00, 0.92667E+01, 0.80000E+00, 0.91333E+01, 0.80000E+00
 1109,2,3,3, 0.92667E+01, 0.70000E+00, 0.93333E+01, 0.70000E+00, 0.93333E+01, 0.80000E+00, 0.92667E+01, 0.80000E+00
 1110,2,3,3, 0.93333E+01, 0.70000E+00, 0.93667E+01, 0.70000E+00, 0.93667E+01, 0.80000E+00, 0.93333E+01, 0.80000E+00
 1111,2,4,3, 0.93667E+01, 0.70000E+00, 0.93833E+01, 0.70000E+00, 0.93833E+01, 0.80000E+00, 0.93667E+01, 0.80000E+00
 1112,2,4,3, 0.93833E+01, 0.70000E+00, 0.94000E+01, 0.70000E+00, 0.94000E+01, 0.80000E+00, 0.93833E+01, 0.80000E+00
 1113,2,4,3, 0.90000E+01, 0.80000E+00, 0.90167E+01, 0.80000E+00, 0.90167E+01, 0.90000E+00, 0.90000E+01, 0.90000E+00
 1114,2,4,3, 0.90167E+01, 0.80000E+00, 0.90333E+01, 0.80000E+00, 0.90333E+01, 0.90000E+00, 0.90167E+01, 0.90000E+00
 1115,2,3,3, 0.90333E+01, 0.80000E+00, 0.90667E+01, 0.80000E+00, 0.90667E+01, 0.90000E+00, 0.90333E+01, 0.90000E+00
 1116,2,3,3, 0.90667E+01, 0.80000E+00, 0.91333E+01, 0.80000E+00, 0.91333E+01, 0.90000E+00, 0.90667E+01, 0.90000E+00
 1117,2,3,3, 0.91333E+01, 0.80000E+00, 0.92667E+01, 0.80000E+00, 0.92667E+01, 0.90000E+00, 0.91333E+01, 0.90000E+00
 1118,2,3,3, 0.92667E+01, 0.80000E+00, 0.93333E+01, 0.80000E+00, 0.93333E+01, 0.90000E+00, 0.92667E+01, 0.90000E+00
 1119,2,3,3, 0.93333E+01, 0.80000E+00, 0.93667E+01, 0.80000E+00, 0.93667E+01, 0.90000E+00, 0.93333E+01, 0.90000E+00
 1120,2,4,3, 0.93667E+01, 0.80000E+00, 0.93833E+01, 0.80000E+00, 0.93833E+01, 0.90000E+00, 0.93667E+01, 0.90000E+00
 1121,2,4,3, 0.93833E+01, 0.80000E+00, 0.94000E+01, 0.80000E+00, 0.94000E+01, 0.90000E+00, 0.93833E+01, 0.90000E+00
 1122,2,4,3, 0.90000E+01, 0.90000E+00, 0.90167E+01, 0.90000E+00, 0.90167E+01, 0.10000E+01, 0.90000E+01, 0.10000E+01
 1123,2,4,3, 0.90167E+01, 0.90000E+00, 0.90333E+01, 0.90000E+00, 0.90333E+01, 0.10000E+01, 0.90167E+01, 0.10000E+01
 1124,2,3,3, 0.90333E+01, 0.90000E+00, 0.90667E+01, 0.90000E+00, 0.90667E+01, 0.10000E+01, 0.90333E+01, 0.10000E+01
 1125,2,3,3, 0.90667E+01, 0.90000E+00, 0.91333E+01, 0.90000E+00, 0.91333E+01, 0.10000E+01, 0.90667E+01, 0.10000E+01
 1126,2,3,3, 0.91333E+01, 0.90000E+00, 0.92667E+01, 0.90000E+00, 0.92667E+01, 0.10000E+01, 0.91333E+01, 0.10000E+01
 1127,2,3,3, 0.92667E+01, 0.90000E+00, 0.93333E+01, 0.90000E+00, 0.93333E+01, 0.10000E+01, 0.92667E+01, 0.10000E+01
 1128,2,3,3, 0.93333E+01, 0.90000E+00, 0.93667E+01, 0.90000E+00, 0.93667E+01, 0.10000E+01, 0.93333E+01, 0.10000E+01
 1129,2,4,3, 0.93667E+01, 0.90000E+00, 0.93833E+01, 0.90000E+00, 0.93833E+01, 0.10000E+01, 0.93667E+01, 0.10000E+01
 1130,2,4,3, 0.93833E+01, 0.90000E+00, 0.94000E+01, 0.90000E+00, 0.94000E+01, 0.10000E+01, 0.93833E+01, 0.10000E+01
 1131,3,4,3, 0.94000E+01, 0.70000E+00, 0.94250E+01, 0.70000E+00, 0.94250E+01, 0.80000E+00, 0.94000E+01, 0.80000E+00
 1132,3,4,3, 0.94250E+01, 0.70000E+00, 0.94500E+01, 0.70000E+00, 0.94500E+01, 0.80000E+00, 0.94250E+01, 0.80000E+00
 1133,3,3,3, 0.94500E+01, 0.70000E+00, 0.95000E+01, 0.70000E+00, 0.95000E+01, 0.80000E+00, 0.94500E+01, 0.80000E+00
 1134,3,3,3, 0.95000E+01, 0.70000E+00, 0.96000E+01, 0.70000E+00, 0.96000E+01, 0.80000E+00, 0.95000E+01, 0.80000E+00
 1135,3,3,3, 0.96000E+01, 0.70000E+00, 0.98000E+01, 0.70000E+00, 0.98000E+01, 0.80000E+00, 0.96000E+01, 0.80000E+00
 1136,3,3,3, 0.98000E+01, 0.70000E+00, 0.10000E+02, 0.70000E+00, 0.10000E+02, 0.80000E+00, 0.98000E+01, 0.80000E+00
 1137,3,4,3, 0.94000E+01, 0.80000E+00, 0.94250E+01, 0.80000E+00, 0.94250E+01, 0.90000E+00, 0.94000E+01, 0.90000E+00
 1138,3,4,3, 0.94250E+01, 0.80000E+00, 0.94500E+01, 0.80000E+00, 0.94500E+01, 0.90000E+00, 0.94250E+01, 0.90000E+00
 1139,3,3,3, 0.94500E+01, 0.80000E+00, 0.95000E+01, 0.80000E+00, 0.95000E+01, 0.90000E+00, 0.94500E+01, 0.90000E+00
 1140,3,3,3, 0.95000E+01, 0.80000E+00, 0.96000E+01, 0.80000E+00, 0.96000E+01, 0.90000E+00, 0.95000E+01, 0.90000E+00
 1141,3,3,3, 0.96000E+01, 0.80000E+00, 0.98000E+01, 0.80000E+00, 0.98000E+01, 0.90000E+00, 0.96000E+01, 0.90000E+00
 1142,3,3,3, 0.98000E+01, 0.80000E+00, 0.10000E+02, 0.80000E+00, 0.10000E+02, 0.90000E+00, 0.98000E+01, 0.90000E+00
 1143,3,4,3, 0.94000E+01, 0.90000E+00, 0.94250E+01, 0.90000E+00, 0.94250E+01, 0.10000E+01, 0.94000E+01, 0.10000E+01
 1144,3,4,3, 0.94250E+01, 0.90000E+00, 0.94500E+01, 0.90000E+00, 0.94500E+01, 0.10000E+01, 0.94250E+01, 0.10000E+01
 1145,3,3,3, 0.94500E+01, 0.90000E+00, 0.95000E+01, 0.90000E+00, 0.95000E+01, 0.10000E+01, 0.94500E+01, 0.10000E+01
 1146,3,3,3, 0.95000E+01, 0.90000E+00, 0.96000E+01, 0.90000E+00, 0.96000E+01, 0.10000E+01, 0.95000E+01, 0.10000E+01
 1147,3,3,3, 0.96000E+01, 0.90000E+00, 0.98000E+01, 0.90000E+00, 0.98000E+01, 0.10000E+01, 0.96000E+01, 0.10000E+01
 1148,3,3,3, 0.98000E+01, 0.90000E+00, 0.10000E+02, 0.90000E+00, 0.10000E+02, 0.10000E+01, 0.98000E+01, 0.10000E+01


==> figures/sec4/b2dh2/qoi_data.csv <==
 0.00000E+00, 0.2981500000000E+02, 0.1000000000000E+02, 0.8614720857990E+02, 0.1000000000000E+01, 0.1560000000000E+01, 0.3120000000000E+01, 0.1560000000000E+01, 0.3120000000000E+01, 0.2687792907693E+03,-0.1092613559090E+02, 0.3760000000000E+01
 0.00000E+00, 0.2981500000000E+02, 0.1000000000000E+02, 0.8614720858208E+02, 0.1000000000000E+01, 0.1560000000000E+01, 0.3120000000000E+01, 0.1560000000000E+01, 0.3120000000000E+01, 0.2687792907760E+03,-0.1092613558746E+02, 0.3760000000000E+01
 0.10000E+00, 0.2981500000000E+02, 0.1000000000000E+02, 0.8433917896432E+02, 0.1000000000000E+01, 0.1559918588767E+01, 0.3120000000000E+01, 0.1560114426021E+01, 0.3120000000000E+01, 0.2632814234181E+03,-0.1341759033885E+02, 0.3760000000000E+01
 0.20000E+00, 0.2981500000000E+02, 0.1000000000000E+02, 0.8225450074614E+02, 0.1000000000000E+01, 0.1559602720936E+01, 0.3120000000000E+01, 0.1560684198659E+01, 0.3120000000000E+01, 0.2569211736458E+03,-0.1700002549118E+02, 0.3760000000000E+01
 0.30000E+00, 0.2981500000000E+02, 0.1000000000000E+02, 0.8196941625866E+02, 0.1000000000000E+01, 0.1559020547432E+01, 0.3120000000000E+01, 0.1561723993627E+01, 0.3120000000000E+01, 0.2560324602777E+03,-0.1782755882678E+02, 0.3760000000000E+01
 0.40000E+00, 0.2981500000000E+02, 0.1000000000000E+02, 0.8205804836682E+02, 0.1000000000000E+01, 0.1558416320208E+01, 0.3120000000000E+01, 0.1562712687175E+01, 0.3120000000000E+01, 0.2563087265032E+03,-0.1746956411117E+02, 0.3760000000000E+01
 0.50000E+00, 0.2981500000000E+02, 0.1000000000000E+02, 0.8211823497991E+02, 0.1000000000000E+01, 0.1557867189145E+01, 0.3120000000000E+01, 0.1563697811954E+01, 0.3120000000000E+01, 0.2564963098900E+03,-0.1737872310036E+02, 0.3760000000000E+01
 0.60000E+00, 0.2981500000000E+02, 0.1000000000000E+02, 0.8209827390970E+02, 0.1000000000000E+01, 0.1557327202427E+01, 0.3120000000000E+01, 0.1564659230926E+01, 0.3120000000000E+01, 0.2564340852590E+03,-0.1741610397157E+02, 0.3760000000000E+01
 0.70000E+00, 0.2981500000000E+02, 0.1000000000000E+02, 0.8207443468962E+02, 0.1000000000000E+01, 0.1556786531190E+01, 0.3120000000000E+01, 0.1565629027855E+01, 0.3120000000000E+01, 0.2563597555184E+03,-0.1749379832718E+02, 0.3760000000000E+01
 0.80000E+00, 0.2981500000000E+02, 0.1000000000000E+02, 0.8205745523039E+02, 0.1000000000000E+01, 0.1556243092564E+01, 0.3120000000000E+01, 0.1566598524393E+01, 0.3120000000000E+01, 0.2563068238483E+03,-0.1754262876644E+02, 0.3760000000000E+01
 0.90000E+00, 0.2981500000000E+02, 0.1000000000000E+02, 0.8204310212061E+02, 0.1000000000000E+01, 0.1555699663218E+01, 0.3120000000000E+01, 0.1567569550357E+01, 0.3120000000000E+01, 0.2562620664779E+03,-0.1758799896591E+02, 0.3760000000000E+01
 0.10000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8203100831589E+02, 0.1000000000000E+01, 0.1555156250765E+01, 0.3120000000000E+01, 0.1568540299324E+01, 0.3120000000000E+01, 0.2562243646951E+03,-0.1762675358597E+02, 0.3760000000000E+01
 0.11000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8201730695430E+02, 0.1000000000000E+01, 0.1554612957141E+01, 0.3120000000000E+01, 0.1569511346462E+01, 0.3120000000000E+01, 0.2561816405662E+03,-0.1766793562283E+02, 0.3760000000000E+01
 0.12000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8200585010205E+02, 0.1000000000000E+01, 0.1554069573681E+01, 0.3120000000000E+01, 0.1570482673254E+01, 0.3120000000000E+01, 0.2561459244060E+03,-0.1770454302577E+02, 0.3760000000000E+01
 0.13000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8199301228359E+02, 0.1000000000000E+01, 0.1553526165368E+01, 0.3120000000000E+01, 0.1571454226212E+01, 0.3120000000000E+01, 0.2561058928015E+03,-0.1774250548225E+02, 0.3760000000000E+01
 0.14000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8198232909652E+02, 0.1000000000000E+01, 0.1552982679050E+01, 0.3120000000000E+01, 0.1572426122393E+01, 0.3120000000000E+01, 0.2560725881407E+03,-0.1777641566595E+02, 0.3760000000000E+01
 0.15000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8197024855304E+02, 0.1000000000000E+01, 0.1552439165711E+01, 0.3120000000000E+01, 0.1573398211357E+01, 0.3120000000000E+01, 0.2560349173222E+03,-0.1781179054604E+02, 0.3760000000000E+01
 0.16000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8196012262167E+02, 0.1000000000000E+01, 0.1551895577617E+01, 0.3120000000000E+01, 0.1574370649056E+01, 0.3120000000000E+01, 0.2560033493771E+03,-0.1784363269464E+02, 0.3760000000000E+01
 0.17000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8194862498818E+02, 0.1000000000000E+01, 0.1551351955229E+01, 0.3120000000000E+01, 0.1575343278001E+01, 0.3120000000000E+01, 0.2559674954811E+03,-0.1787698531715E+02, 0.3760000000000E+01
 0.18000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8193894028852E+02, 0.1000000000000E+01, 0.1550808256512E+01, 0.3120000000000E+01, 0.1576316256874E+01, 0.3120000000000E+01, 0.2559373024192E+03,-0.1790715293366E+02, 0.3760000000000E+01
 0.19000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8192791303089E+02, 0.1000000000000E+01, 0.1550264518497E+01, 0.3120000000000E+01, 0.1577289426999E+01, 0.3120000000000E+01, 0.2559029144026E+03,-0.1793883499246E+02, 0.3760000000000E+01
 0.20000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8191858651501E+02, 0.1000000000000E+01, 0.1549720703477E+01, 0.3120000000000E+01, 0.1578262947732E+01, 0.3120000000000E+01, 0.2558738372110E+03,-0.1796761305287E+02, 0.3760000000000E+01
 0.21000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8190794270694E+02, 0.1000000000000E+01, 0.1549176844910E+01, 0.3120000000000E+01, 0.1579236659208E+01, 0.3120000000000E+01, 0.2558406439088E+03,-0.1799788902606E+02, 0.3760000000000E+01
 0.22000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8189891019662E+02, 0.1000000000000E+01, 0.1548632908951E+01, 0.3120000000000E+01, 0.1580210722842E+01, 0.3120000000000E+01, 0.2558124824156E+03,-0.1802549346352E+02, 0.3760000000000E+01
 0.23000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8188858253194E+02, 0.1000000000000E+01, 0.1548088925612E+01, 0.3120000000000E+01, 0.1581184976287E+01, 0.3120000000000E+01, 0.2557802738599E+03,-0.1805456636213E+02, 0.3760000000000E+01
 0.24000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8187979342674E+02, 0.1000000000000E+01, 0.1547544864723E+01, 0.3120000000000E+01, 0.1582159584117E+01, 0.3120000000000E+01, 0.2557528702355E+03,-0.1808116447526E+02, 0.3760000000000E+01
 0.25000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8186972839563E+02, 0.1000000000000E+01, 0.1547000752969E+01, 0.3120000000000E+01, 0.1583134380598E+01, 0.3120000000000E+01, 0.2557214794922E+03,-0.1810919489251E+02, 0.3760000000000E+01
 0.26000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8186114174229E+02, 0.1000000000000E+01, 0.1546456563650E+01, 0.3120000000000E+01, 0.1584109534190E+01, 0.3120000000000E+01, 0.2556947059939E+03,-0.1813492019782E+02, 0.3760000000000E+01
 0.27000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8185129582569E+02, 0.1000000000000E+01, 0.1545912320264E+01, 0.3120000000000E+01, 0.1585084875193E+01, 0.3120000000000E+01, 0.2556639972940E+03,-0.1816203837942E+02, 0.3760000000000E+01
 0.28000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8184287781489E+02, 0.1000000000000E+01, 0.1545367999387E+01, 0.3120000000000E+01, 0.1586060576409E+01, 0.3120000000000E+01, 0.2556377484607E+03,-0.1818700003937E+02, 0.3760000000000E+01
 0.29000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8183321492145E+02, 0.1000000000000E+01, 0.1544823621480E+01, 0.3120000000000E+01, 0.1587036463803E+01, 0.3120000000000E+01, 0.2556076092062E+03,-0.1821331385692E+02, 0.3760000000000E+01
 0.30000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8182493715672E+02, 0.1000000000000E+01, 0.1544279166214E+01, 0.3120000000000E+01, 0.1588012714813E+01, 0.3120000000000E+01, 0.2555817964599E+03,-0.1823760299662E+02, 0.3760000000000E+01
 0.31000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8181542685532E+02, 0.1000000000000E+01, 0.1543734651156E+01, 0.3120000000000E+01, 0.1588989150816E+01, 0.3120000000000E+01, 0.2555521317109E+03,-0.1826320340886E+02, 0.3760000000000E+01
 0.32000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8180726512992E+02, 0.1000000000000E+01, 0.1543190058910E+01, 0.3120000000000E+01, 0.1589965954090E+01, 0.3120000000000E+01, 0.2555266795427E+03,-0.1828689740196E+02, 0.3760000000000E+01
 0.33000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8179788139450E+02, 0.1000000000000E+01, 0.1542645404280E+01, 0.3120000000000E+01, 0.1590942941247E+01, 0.3120000000000E+01, 0.2554974081020E+03,-0.1831186224105E+02, 0.3760000000000E+01
 0.34000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8178981480092E+02, 0.1000000000000E+01, 0.1542100672659E+01, 0.3120000000000E+01, 0.1591920299550E+01, 0.3120000000000E+01, 0.2554722512945E+03,-0.1833502772894E+02, 0.3760000000000E+01
 0.35000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8178053510160E+02, 0.1000000000000E+01, 0.1541555876209E+01, 0.3120000000000E+01, 0.1592897840714E+01, 0.3120000000000E+01, 0.2554433028727E+03,-0.1835942443212E+02, 0.3760000000000E+01
 0.36000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8177254539079E+02, 0.1000000000000E+01, 0.1541011002982E+01, 0.3120000000000E+01, 0.1593875757093E+01, 0.3120000000000E+01, 0.2554183845013E+03,-0.1838211944623E+02, 0.3760000000000E+01
 0.37000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8176335003159E+02, 0.1000000000000E+01, 0.1540466062610E+01, 0.3120000000000E+01, 0.1594853855409E+01, 0.3120000000000E+01, 0.2553896976506E+03,-0.1840600699668E+02, 0.3760000000000E+01
 0.38000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8175542111910E+02, 0.1000000000000E+01, 0.1539921045688E+01, 0.3120000000000E+01, 0.1595832333185E+01, 0.3120000000000E+01, 0.2553649675434E+03,-0.1842828254240E+02, 0.3760000000000E+01
 0.39000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8174629271603E+02, 0.1000000000000E+01, 0.1539375959417E+01, 0.3120000000000E+01, 0.1596810992075E+01, 0.3120000000000E+01, 0.2553364880296E+03,-0.1845171294979E+02, 0.3760000000000E+01
 0.40000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8173841031890E+02, 0.1000000000000E+01, 0.1538830796831E+01, 0.3120000000000E+01, 0.1597790034832E+01, 0.3120000000000E+01, 0.2553119016341E+03,-0.1847361415029E+02, 0.3760000000000E+01
 0.41000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8172933342035E+02, 0.1000000000000E+01, 0.1538285562790E+01, 0.3120000000000E+01, 0.1598769257989E+01, 0.3120000000000E+01, 0.2552835812516E+03,-0.1849663356171E+02, 0.3760000000000E+01
 0.42000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8172148476850E+02, 0.1000000000000E+01, 0.1537740252674E+01, 0.3120000000000E+01, 0.1599748869569E+01, 0.3120000000000E+01, 0.2552590987354E+03,-0.1851820056309E+02, 0.3760000000000E+01
 0.43000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8171244555941E+02, 0.1000000000000E+01, 0.1537194869088E+01, 0.3120000000000E+01, 0.1600728660941E+01, 0.3120000000000E+01, 0.2552308943850E+03,-0.1854085010423E+02, 0.3760000000000E+01
 0.44000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8170461916355E+02, 0.1000000000000E+01, 0.1536649409671E+01, 0.3120000000000E+01, 0.1601708845432E+01, 0.3120000000000E+01, 0.2552064799105E+03,-0.1856211876995E+02, 0.3760000000000E+01
 0.45000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8169560521166E+02, 0.1000000000000E+01, 0.1536103874848E+01, 0.3120000000000E+01, 0.1602689209220E+01, 0.3120000000000E+01, 0.2551783528075E+03,-0.1858443524936E+02, 0.3760000000000E+01
 0.46000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8168779068534E+02, 0.1000000000000E+01, 0.1535558264439E+01, 0.3120000000000E+01, 0.1603669970953E+01, 0.3120000000000E+01, 0.2551539739778E+03,-0.1860543772477E+02, 0.3760000000000E+01
 0.47000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8167879074963E+02, 0.1000000000000E+01, 0.1535012576759E+01, 0.3120000000000E+01, 0.1604650911602E+01, 0.3120000000000E+01, 0.2551258890539E+03,-0.1862745418140E+02, 0.3760000000000E+01
 0.48000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8167097866240E+02, 0.1000000000000E+01, 0.1534466813737E+01, 0.3120000000000E+01, 0.1605632255149E+01, 0.3120000000000E+01, 0.2551015164542E+03,-0.1864821934897E+02, 0.3760000000000E+01
 0.49000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8166198254096E+02, 0.1000000000000E+01, 0.1533920971645E+01, 0.3120000000000E+01, 0.1606613777342E+01, 0.3120000000000E+01, 0.2550734418834E+03,-0.1866996550148E+02, 0.3760000000000E+01
 0.50000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8165416429512E+02, 0.1000000000000E+01, 0.1533375054455E+01, 0.3120000000000E+01, 0.1607595707505E+01, 0.3120000000000E+01, 0.2550490486965E+03,-0.1869051935435E+02, 0.3760000000000E+01
 0.51000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8164516268298E+02, 0.1000000000000E+01, 0.1532829056457E+01, 0.3120000000000E+01, 0.1608577816157E+01, 0.3120000000000E+01, 0.2550209554517E+03,-0.1871202199819E+02, 0.3760000000000E+01
 0.52000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8163733040495E+02, 0.1000000000000E+01, 0.1532282983602E+01, 0.3120000000000E+01, 0.1609560337962E+01, 0.3120000000000E+01, 0.2549965171195E+03,-0.1873238796781E+02, 0.3760000000000E+01
 0.53000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8162831479252E+02, 0.1000000000000E+01, 0.1531736828254E+01, 0.3120000000000E+01, 0.1610543038218E+01, 0.3120000000000E+01, 0.2549683786546E+03,-0.1875367129341E+02, 0.3760000000000E+01
 0.54000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8162046125474E+02, 0.1000000000000E+01, 0.1531190598285E+01, 0.3120000000000E+01, 0.1611526156918E+01, 0.3120000000000E+01, 0.2549438726343E+03,-0.1877387053387E+02, 0.3760000000000E+01
 0.55000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8161142382284E+02, 0.1000000000000E+01, 0.1530644284191E+01, 0.3120000000000E+01, 0.1612509454144E+01, 0.3120000000000E+01, 0.2549156645577E+03,-0.1879495641310E+02, 0.3760000000000E+01
 0.56000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8160354236051E+02, 0.1000000000000E+01, 0.1530097895709E+01, 0.3120000000000E+01, 0.1613493175208E+01, 0.3120000000000E+01, 0.2548910700621E+03,-0.1881500803220E+02, 0.3760000000000E+01
 0.57000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8159447590999E+02, 0.1000000000000E+01, 0.1529551421514E+01, 0.3120000000000E+01, 0.1614477074991E+01, 0.3120000000000E+01, 0.2548627699171E+03,-0.1883591626704E+02, 0.3760000000000E+01
 0.58000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8158656036201E+02, 0.1000000000000E+01, 0.1529004873159E+01, 0.3120000000000E+01, 0.1615461404105E+01, 0.3120000000000E+01, 0.2548380677300E+03,-0.1885583754585E+02, 0.3760000000000E+01
 0.59000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8157745824139E+02, 0.1000000000000E+01, 0.1528458237547E+01, 0.3120000000000E+01, 0.1616445912246E+01, 0.3120000000000E+01, 0.2548096547687E+03,-0.1887658607136E+02, 0.3760000000000E+01
 0.60000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8156950289600E+02, 0.1000000000000E+01, 0.1527911527995E+01, 0.3120000000000E+01, 0.1617430855303E+01, 0.3120000000000E+01, 0.2547848270762E+03,-0.1889639263507E+02, 0.3760000000000E+01
 0.61000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8156035894052E+02, 0.1000000000000E+01, 0.1527364729683E+01, 0.3120000000000E+01, 0.1618415977813E+01, 0.3120000000000E+01, 0.2547562820693E+03,-0.1891699771583E+02, 0.3760000000000E+01
 0.62000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8155235847785E+02, 0.1000000000000E+01, 0.1526817857646E+01, 0.3120000000000E+01, 0.1619401540913E+01, 0.3120000000000E+01, 0.2547313122798E+03,-0.1893670372919E+02, 0.3760000000000E+01
 0.63000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8154316695359E+02, 0.1000000000000E+01, 0.1526270895383E+01, 0.3120000000000E+01, 0.1620387284010E+01, 0.3120000000000E+01, 0.2547026173429E+03,-0.1895718013330E+02, 0.3760000000000E+01
 0.64000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8153511641480E+02, 0.1000000000000E+01, 0.1525723859600E+01, 0.3120000000000E+01, 0.1621373473453E+01, 0.3120000000000E+01, 0.2546774899916E+03,-0.1897679840562E+02, 0.3760000000000E+01
 0.65000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8152587197930E+02, 0.1000000000000E+01, 0.1525176732160E+01, 0.3120000000000E+01, 0.1622359843556E+01, 0.3120000000000E+01, 0.2546486284617E+03,-0.1899715954905E+02, 0.3760000000000E+01
 0.66000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8151776672412E+02, 0.1000000000000E+01, 0.1524629531398E+01, 0.3120000000000E+01, 0.1623346665843E+01, 0.3120000000000E+01, 0.2546233290776E+03,-0.1901670170147E+02, 0.3760000000000E+01
 0.67000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8150846438179E+02, 0.1000000000000E+01, 0.1524082237581E+01, 0.3120000000000E+01, 0.1624333669567E+01, 0.3120000000000E+01, 0.2545942853745E+03,-0.1903695977798E+02, 0.3760000000000E+01
 0.68000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8150030005411E+02, 0.1000000000000E+01, 0.1523534870629E+01, 0.3120000000000E+01, 0.1625321131391E+01, 0.3120000000000E+01, 0.2545688003733E+03,-0.1905643634952E+02, 0.3760000000000E+01
 0.69000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8149093512747E+02, 0.1000000000000E+01, 0.1522987409256E+01, 0.3120000000000E+01, 0.1626308775543E+01, 0.3120000000000E+01, 0.2545395599102E+03,-0.1907660245186E+02, 0.3760000000000E+01
 0.70000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8148270762426E+02, 0.1000000000000E+01, 0.1522439874926E+01, 0.3120000000000E+01, 0.1627296883783E+01, 0.3120000000000E+01, 0.2545138764975E+03,-0.1909602299092E+02, 0.3760000000000E+01
 0.71000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8147327571374E+02, 0.1000000000000E+01, 0.1521892244838E+01, 0.3120000000000E+01, 0.1628285175362E+01, 0.3120000000000E+01, 0.2544844255545E+03,-0.1911610722845E+02, 0.3760000000000E+01
 0.72000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8146498116661E+02, 0.1000000000000E+01, 0.1521344541960E+01, 0.3120000000000E+01, 0.1629273937082E+01, 0.3120000000000E+01, 0.2544585316683E+03,-0.1913548041103E+02, 0.3760000000000E+01
 0.73000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8145547813093E+02, 0.1000000000000E+01, 0.1520796742014E+01, 0.3120000000000E+01, 0.1630262883268E+01, 0.3120000000000E+01, 0.2544288573325E+03,-0.1915549198724E+02, 0.3760000000000E+01
 0.74000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8144711287708E+02, 0.1000000000000E+01, 0.1520248869433E+01, 0.3120000000000E+01, 0.1631252305714E+01, 0.3120000000000E+01, 0.2544027415527E+03,-0.1917482568590E+02, 0.3760000000000E+01
 0.75000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8143753480334E+02, 0.1000000000000E+01, 0.1519700898502E+01, 0.3120000000000E+01, 0.1632241913868E+01, 0.3120000000000E+01, 0.2543728316240E+03,-0.1919477300418E+02, 0.3760000000000E+01
 0.76000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8142909537075E+02, 0.1000000000000E+01, 0.1519152855080E+01, 0.3120000000000E+01, 0.1633232004462E+01, 0.3120000000000E+01, 0.2543464831263E+03,-0.1921407437170E+02, 0.3760000000000E+01
 0.77000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8141943855763E+02, 0.1000000000000E+01, 0.1518604712049E+01, 0.3120000000000E+01, 0.1634222282119E+01, 0.3120000000000E+01, 0.2543163260658E+03,-0.1923396509061E+02, 0.3760000000000E+01
 0.78000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8141092164449E+02, 0.1000000000000E+01, 0.1518056496658E+01, 0.3120000000000E+01, 0.1635213048454E+01, 0.3120000000000E+01, 0.2542897345572E+03,-0.1925324062676E+02, 0.3760000000000E+01
 0.79000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8140118257554E+02, 0.1000000000000E+01, 0.1517508180424E+01, 0.3120000000000E+01, 0.1636204003321E+01, 0.3120000000000E+01, 0.2542593194035E+03,-0.1927308175964E+02, 0.3760000000000E+01
 0.80000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8139258503345E+02, 0.1000000000000E+01, 0.1516959791949E+01, 0.3120000000000E+01, 0.1637195453158E+01, 0.3120000000000E+01, 0.2542324750703E+03,-0.1929233737292E+02, 0.3760000000000E+01
 0.81000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8138276037824E+02, 0.1000000000000E+01, 0.1516411301419E+01, 0.3120000000000E+01, 0.1638187093113E+01, 0.3120000000000E+01, 0.2542017914434E+03,-0.1931213531798E+02, 0.3760000000000E+01
 0.82000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8137407919699E+02, 0.1000000000000E+01, 0.1515862738753E+01, 0.3120000000000E+01, 0.1639179234375E+01, 0.3120000000000E+01, 0.2541746849036E+03,-0.1933137638291E+02, 0.3760000000000E+01
 0.83000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8136416577423E+02, 0.1000000000000E+01, 0.1515314072843E+01, 0.3120000000000E+01, 0.1640171567456E+01, 0.3120000000000E+01, 0.2541437228897E+03,-0.1935113700677E+02, 0.3760000000000E+01
 0.84000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8135539807951E+02, 0.1000000000000E+01, 0.1514765334887E+01, 0.3120000000000E+01, 0.1641164408232E+01, 0.3120000000000E+01, 0.2541163451864E+03,-0.1937036841797E+02, 0.3760000000000E+01
 0.85000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8134539286238E+02, 0.1000000000000E+01, 0.1514216492518E+01, 0.3120000000000E+01, 0.1642157442638E+01, 0.3120000000000E+01, 0.2540850953544E+03,-0.1939009709112E+02, 0.3760000000000E+01
 0.86000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8133653589000E+02, 0.1000000000000E+01, 0.1513667578180E+01, 0.3120000000000E+01, 0.1643150991170E+01, 0.3120000000000E+01, 0.2540574378749E+03,-0.1940932329953E+02, 0.3760000000000E+01
 0.87000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8132643598511E+02, 0.1000000000000E+01, 0.1513118558281E+01, 0.3120000000000E+01, 0.1644144735261E+01, 0.3120000000000E+01, 0.2540258912111E+03,-0.1942902495358E+02, 0.3760000000000E+01
 0.88000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8131748708647E+02, 0.1000000000000E+01, 0.1512569466473E+01, 0.3120000000000E+01, 0.1645138999945E+01, 0.3120000000000E+01, 0.2539979457044E+03,-0.1944825001334E+02, 0.3760000000000E+01
 0.89000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8130728972338E+02, 0.1000000000000E+01, 0.1512020267977E+01, 0.3120000000000E+01, 0.1646133462229E+01, 0.3120000000000E+01, 0.2539660935801E+03,-0.1946792916861E+02, 0.3760000000000E+01
 0.90000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8129824634977E+02, 0.1000000000000E+01, 0.1511470997616E+01, 0.3120000000000E+01, 0.1647128451617E+01, 0.3120000000000E+01, 0.2539378521075E+03,-0.1948715678711E+02, 0.3760000000000E+01
 0.91000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8128794888039E+02, 0.1000000000000E+01, 0.1510921619459E+01, 0.3120000000000E+01, 0.1648123640760E+01, 0.3120000000000E+01, 0.2539056862767E+03,-0.1950681760219E+02, 0.3760000000000E+01
 0.92000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8127880857907E+02, 0.1000000000000E+01, 0.1510372169466E+01, 0.3120000000000E+01, 0.1649119363549E+01, 0.3120000000000E+01, 0.2538771412001E+03,-0.1952605114176E+02, 0.3760000000000E+01
 0.93000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8126840846545E+02, 0.1000000000000E+01, 0.1509822610586E+01, 0.3120000000000E+01, 0.1650115288362E+01, 0.3120000000000E+01, 0.2538446537621E+03,-0.1954569744349E+02, 0.3760000000000E+01
 0.94000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8125916886814E+02, 0.1000000000000E+01, 0.1509272979885E+01, 0.3120000000000E+01, 0.1651111753397E+01, 0.3120000000000E+01, 0.2538157977080E+03,-0.1956493999082E+02, 0.3760000000000E+01
 0.95000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8124866367399E+02, 0.1000000000000E+01, 0.1508723239224E+01, 0.3120000000000E+01, 0.1652108422843E+01, 0.3120000000000E+01, 0.2537829810801E+03,-0.1958457530670E+02, 0.3760000000000E+01
 0.96000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8123932250178E+02, 0.1000000000000E+01, 0.1508173426737E+01, 0.3120000000000E+01, 0.1653105639114E+01, 0.3120000000000E+01, 0.2537538069550E+03,-0.1960382966224E+02, 0.3760000000000E+01
 0.97000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8122870989376E+02, 0.1000000000000E+01, 0.1507623503235E+01, 0.3120000000000E+01, 0.1654103062298E+01, 0.3120000000000E+01, 0.2537206538776E+03,-0.1962345724808E+02, 0.3760000000000E+01
 0.98000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8121926494361E+02, 0.1000000000000E+01, 0.1507073507887E+01, 0.3120000000000E+01, 0.1655101038938E+01, 0.3120000000000E+01, 0.2536911548260E+03,-0.1964272597836E+02, 0.3760000000000E+01
 0.99000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8120854268487E+02, 0.1000000000000E+01, 0.1506523400486E+01, 0.3120000000000E+01, 0.1656099225110E+01, 0.3120000000000E+01, 0.2536576583416E+03,-0.1966234883060E+02, 0.3760000000000E+01
 0.10000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8119899183191E+02, 0.1000000000000E+01, 0.1505973221202E+01, 0.3120000000000E+01, 0.1657097971397E+01, 0.3120000000000E+01, 0.2536278277531E+03,-0.1968163428887E+02, 0.3760000000000E+01
 0.10100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8118815776731E+02, 0.1000000000000E+01, 0.1505422928843E+01, 0.3120000000000E+01, 0.1658096929951E+01, 0.3120000000000E+01, 0.2535939811610E+03,-0.1970125519313E+02, 0.3760000000000E+01
 0.10200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8117849896439E+02, 0.1000000000000E+01, 0.1504872564545E+01, 0.3120000000000E+01, 0.1659096455306E+01, 0.3120000000000E+01, 0.2535638126693E+03,-0.1972055952057E+02, 0.3760000000000E+01
 0.10300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8116755104002E+02, 0.1000000000000E+01, 0.1504322086167E+01, 0.3120000000000E+01, 0.1660096195779E+01, 0.3120000000000E+01, 0.2535296095859E+03,-0.1974018104321E+02, 0.3760000000000E+01
 0.10400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8115778231088E+02, 0.1000000000000E+01, 0.1503771535777E+01, 0.3120000000000E+01, 0.1661096509760E+01, 0.3120000000000E+01, 0.2534990970469E+03,-0.1975950620300E+02, 0.3760000000000E+01
 0.10500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8114671854875E+02, 0.1000000000000E+01, 0.1503220870319E+01, 0.3120000000000E+01, 0.1662097041831E+01, 0.3120000000000E+01, 0.2534645313275E+03,-0.1977913073942E+02, 0.3760000000000E+01
 0.10600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8113683798250E+02, 0.1000000000000E+01, 0.1502670132755E+01, 0.3120000000000E+01, 0.1663098154141E+01, 0.3120000000000E+01, 0.2534336688031E+03,-0.1979847853009E+02, 0.3760000000000E+01
 0.10700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8112565650341E+02, 0.1000000000000E+01, 0.1502119279150E+01, 0.3120000000000E+01, 0.1664099487635E+01, 0.3120000000000E+01, 0.2533987346126E+03,-0.1981810828981E+02, 0.3760000000000E+01
 0.10800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8111566226790E+02, 0.1000000000000E+01, 0.1501568353331E+01, 0.3120000000000E+01, 0.1665101408115E+01, 0.3120000000000E+01, 0.2533675164115E+03,-0.1983748035591E+02, 0.3760000000000E+01
 0.10900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8110436126318E+02, 0.1000000000000E+01, 0.1501017310511E+01, 0.3120000000000E+01, 0.1666103552993E+01, 0.3120000000000E+01, 0.2533322081369E+03,-0.1985711740537E+02, 0.3760000000000E+01
 0.11000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8109425158906E+02, 0.1000000000000E+01, 0.1500466195348E+01, 0.3120000000000E+01, 0.1667106291631E+01, 0.3120000000000E+01, 0.2533006287654E+03,-0.1987651526338E+02, 0.3760000000000E+01
 0.11100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8108282934093E+02, 0.1000000000000E+01, 0.1499914962242E+01, 0.3120000000000E+01, 0.1668109258005E+01, 0.3120000000000E+01, 0.2532649410790E+03,-0.1989616152666E+02, 0.3760000000000E+01
 0.11200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8107260253588E+02, 0.1000000000000E+01, 0.1499363656644E+01, 0.3120000000000E+01, 0.1669112824928E+01, 0.3120000000000E+01, 0.2532329952856E+03,-0.1991558655626E+02, 0.3760000000000E+01
 0.11300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8106105741031E+02, 0.1000000000000E+01, 0.1498812232174E+01, 0.3120000000000E+01, 0.1670116623050E+01, 0.3120000000000E+01, 0.2531969231230E+03,-0.1993524381895E+02, 0.3760000000000E+01
 0.11400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8105071184671E+02, 0.1000000000000E+01, 0.1498260735047E+01, 0.3120000000000E+01, 0.1671121028530E+01, 0.3120000000000E+01, 0.2531646058595E+03,-0.1995469730174E+02, 0.3760000000000E+01
 0.11500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8103904229387E+02, 0.1000000000000E+01, 0.1497709118133E+01, 0.3120000000000E+01, 0.1672125668799E+01, 0.3120000000000E+01, 0.2531281444208E+03,-0.1997436724385E+02, 0.3760000000000E+01
 0.11600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8102857641978E+02, 0.1000000000000E+01, 0.1497157428375E+01, 0.3120000000000E+01, 0.1673130923252E+01, 0.3120000000000E+01, 0.2530954508773E+03,-0.1999385033877E+02, 0.3760000000000E+01
 0.11700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8101678097448E+02, 0.1000000000000E+01, 0.1496605617931E+01, 0.3120000000000E+01, 0.1674136416213E+01, 0.3120000000000E+01, 0.2530585956287E+03,-0.2001353453314E+02, 0.3760000000000E+01
 0.11800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8100619330574E+02, 0.1000000000000E+01, 0.1496053734438E+01, 0.3120000000000E+01, 0.1675142530200E+01, 0.3120000000000E+01, 0.2530255212081E+03,-0.2003304831852E+02, 0.3760000000000E+01
 0.11900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8099427058886E+02, 0.1000000000000E+01, 0.1495501729371E+01, 0.3120000000000E+01, 0.1676148886546E+01, 0.3120000000000E+01, 0.2529882678865E+03,-0.2005274823678E+02, 0.3760000000000E+01
 0.12000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8098355972281E+02, 0.1000000000000E+01, 0.1494949651030E+01, 0.3120000000000E+01, 0.1677155870779E+01, 0.3120000000000E+01, 0.2529548082482E+03,-0.2007229370251E+02, 0.3760000000000E+01
 0.12100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8097150844030E+02, 0.1000000000000E+01, 0.1494397450243E+01, 0.3120000000000E+01, 0.1678163101349E+01, 0.3120000000000E+01, 0.2529171528578E+03,-0.2009201072215E+02, 0.3760000000000E+01
 0.12200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8096067304854E+02, 0.1000000000000E+01, 0.1493845175936E+01, 0.3120000000000E+01, 0.1679170966687E+01, 0.3120000000000E+01, 0.2528833038947E+03,-0.2011158877857E+02, 0.3760000000000E+01
 0.12300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8094849199982E+02, 0.1000000000000E+01, 0.1493292778325E+01, 0.3120000000000E+01, 0.1680179082471E+01, 0.3120000000000E+01, 0.2528452427334E+03,-0.2013132420094E+02, 0.3760000000000E+01
 0.12400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8093753082740E+02, 0.1000000000000E+01, 0.1492740306929E+01, 0.3120000000000E+01, 0.1681187839921E+01, 0.3120000000000E+01, 0.2528110005694E+03,-0.2015093569064E+02, 0.3760000000000E+01
 0.12500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8092521890073E+02, 0.1000000000000E+01, 0.1492187711381E+01, 0.3120000000000E+01, 0.1682196852062E+01, 0.3120000000000E+01, 0.2527725302145E+03,-0.2017069074324E+02, 0.3760000000000E+01
 0.12600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8091413077583E+02, 0.1000000000000E+01, 0.1491635041764E+01, 0.3120000000000E+01, 0.1683206512785E+01, 0.3120000000000E+01, 0.2527378912350E+03,-0.2019033644068E+02, 0.3760000000000E+01
 0.12700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8090168695303E+02, 0.1000000000000E+01, 0.1491082247161E+01, 0.3120000000000E+01, 0.1684216432580E+01, 0.3120000000000E+01, 0.2526990085576E+03,-0.2021011228519E+02, 0.3760000000000E+01
 0.12800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8089047079160E+02, 0.1000000000000E+01, 0.1490529378184E+01, 0.3120000000000E+01, 0.1685227007886E+01, 0.3120000000000E+01, 0.2526639694237E+03,-0.2022979289746E+02, 0.3760000000000E+01
 0.12900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8087789414980E+02, 0.1000000000000E+01, 0.1489976383398E+01, 0.3120000000000E+01, 0.1686237846779E+01, 0.3120000000000E+01, 0.2526246715947E+03,-0.2024959062497E+02, 0.3760000000000E+01
 0.13000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8086654894399E+02, 0.1000000000000E+01, 0.1489423313914E+01, 0.3120000000000E+01, 0.1687249348132E+01, 0.3120000000000E+01, 0.2525892292072E+03,-0.2026930682136E+02, 0.3760000000000E+01
 0.13100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8085383866198E+02, 0.1000000000000E+01, 0.1488870117812E+01, 0.3120000000000E+01, 0.1688261117726E+01, 0.3120000000000E+01, 0.2525495137167E+03,-0.2028912747015E+02, 0.3760000000000E+01
 0.13200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8084236349572E+02, 0.1000000000000E+01, 0.1488316846665E+01, 0.3120000000000E+01, 0.1689273556743E+01, 0.3120000000000E+01, 0.2525136652646E+03,-0.2030887985887E+02, 0.3760000000000E+01
 0.13300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8082951884488E+02, 0.1000000000000E+01, 0.1487763448103E+01, 0.3120000000000E+01, 0.1690286268793E+01, 0.3120000000000E+01, 0.2524735298936E+03,-0.2032872441806E+02, 0.3760000000000E+01
 0.13400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8081791290063E+02, 0.1000000000000E+01, 0.1487209974130E+01, 0.3120000000000E+01, 0.1691299657243E+01, 0.3120000000000E+01, 0.2524372728757E+03,-0.2034851356207E+02, 0.3760000000000E+01
 0.13500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8080493325797E+02, 0.1000000000000E+01, 0.1486656371954E+01, 0.3120000000000E+01, 0.1692313323654E+01, 0.3120000000000E+01, 0.2523967157370E+03,-0.2036838296429E+02, 0.3760000000000E+01
 0.13600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8079319580179E+02, 0.1000000000000E+01, 0.1486102693982E+01, 0.3120000000000E+01, 0.1693327673463E+01, 0.3120000000000E+01, 0.2523600479145E+03,-0.2038820939485E+02, 0.3760000000000E+01
 0.13700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8078008065451E+02, 0.1000000000000E+01, 0.1485548887030E+01, 0.3120000000000E+01, 0.1694342306296E+01, 0.3120000000000E+01, 0.2523190674668E+03,-0.2040810453225E+02, 0.3760000000000E+01
 0.13800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8076821105322E+02, 0.1000000000000E+01, 0.1484995003877E+01, 0.3120000000000E+01, 0.1695357629534E+01, 0.3120000000000E+01, 0.2522819869175E+03,-0.2042796872780E+02, 0.3760000000000E+01
 0.13900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8075495999313E+02, 0.1000000000000E+01, 0.1484440990978E+01, 0.3120000000000E+01, 0.1696373241001E+01, 0.3120000000000E+01, 0.2522405819480E+03,-0.2044789045799E+02, 0.3760000000000E+01
 0.14000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8074295771211E+02, 0.1000000000000E+01, 0.1483886901451E+01, 0.3120000000000E+01, 0.1697389549892E+01, 0.3120000000000E+01, 0.2522030870589E+03,-0.2046779287118E+02, 0.3760000000000E+01
 0.14100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8072957044373E+02, 0.1000000000000E+01, 0.1483332681423E+01, 0.3120000000000E+01, 0.1698406152352E+01, 0.3120000000000E+01, 0.2521612567082E+03,-0.2048774200490E+02, 0.3760000000000E+01
 0.14200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8071743505180E+02, 0.1000000000000E+01, 0.1482778384318E+01, 0.3120000000000E+01, 0.1699423459267E+01, 0.3120000000000E+01, 0.2521233461910E+03,-0.2050768306252E+02, 0.3760000000000E+01
 0.14300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8070391138783E+02, 0.1000000000000E+01, 0.1482223955968E+01, 0.3120000000000E+01, 0.1700441065224E+01, 0.3120000000000E+01, 0.2520810899395E+03,-0.2052766037897E+02, 0.3760000000000E+01
 0.14400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8069164256184E+02, 0.1000000000000E+01, 0.1481669450073E+01, 0.3120000000000E+01, 0.1701459382679E+01, 0.3120000000000E+01, 0.2520427628450E+03,-0.2054764046611E+02, 0.3760000000000E+01
 0.14500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8067798244198E+02, 0.1000000000000E+01, 0.1481114812196E+01, 0.3120000000000E+01, 0.1702478004782E+01, 0.3120000000000E+01, 0.2520000805713E+03,-0.2056764671125E+02, 0.3760000000000E+01
 0.14600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8066557996006E+02, 0.1000000000000E+01, 0.1480560096286E+01, 0.3120000000000E+01, 0.1703497345429E+01, 0.3120000000000E+01, 0.2519613362679E+03,-0.2058766619550E+02, 0.3760000000000E+01
 0.14700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8065178343481E+02, 0.1000000000000E+01, 0.1480005247667E+01, 0.3120000000000E+01, 0.1704516996464E+01, 0.3120000000000E+01, 0.2519182281981E+03,-0.2060770209856E+02, 0.3760000000000E+01
 0.14800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8063924719122E+02, 0.1000000000000E+01, 0.1479450320506E+01, 0.3120000000000E+01, 0.1705537373093E+01, 0.3120000000000E+01, 0.2518790664182E+03,-0.2062776131933E+02, 0.3760000000000E+01
 0.14900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8062531443472E+02, 0.1000000000000E+01, 0.1478895259915E+01, 0.3120000000000E+01, 0.1706558065977E+01, 0.3120000000000E+01, 0.2518355331657E+03,-0.2064782756519E+02, 0.3760000000000E+01
 0.15000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8061264444176E+02, 0.1000000000000E+01, 0.1478340120255E+01, 0.3120000000000E+01, 0.1707579491507E+01, 0.3120000000000E+01, 0.2517959540119E+03,-0.2066792683865E+02, 0.3760000000000E+01
 0.15100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8059857575458E+02, 0.1000000000000E+01, 0.1477784846454E+01, 0.3120000000000E+01, 0.1708601239282E+01, 0.3120000000000E+01, 0.2517519965866E+03,-0.2068802409610E+02, 0.3760000000000E+01
 0.15200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8058577213404E+02, 0.1000000000000E+01, 0.1477229493033E+01, 0.3120000000000E+01, 0.1709623726752E+01, 0.3120000000000E+01, 0.2517120005045E+03,-0.2070816372786E+02, 0.3760000000000E+01
 0.15300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8057156794215E+02, 0.1000000000000E+01, 0.1476674004768E+01, 0.3120000000000E+01, 0.1710646542578E+01, 0.3120000000000E+01, 0.2516676203091E+03,-0.2072829263672E+02, 0.3760000000000E+01
 0.15400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8055863094097E+02, 0.1000000000000E+01, 0.1476118436314E+01, 0.3120000000000E+01, 0.1711670105143E+01, 0.3120000000000E+01, 0.2516272081363E+03,-0.2074847290964E+02, 0.3760000000000E+01
 0.15500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8054429179665E+02, 0.1000000000000E+01, 0.1475562732318E+01, 0.3120000000000E+01, 0.1712694002287E+01, 0.3120000000000E+01, 0.2515824069691E+03,-0.2076863409508E+02, 0.3760000000000E+01
 0.15600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8053122178185E+02, 0.1000000000000E+01, 0.1475006947542E+01, 0.3120000000000E+01, 0.1713718653201E+01, 0.3120000000000E+01, 0.2515415799192E+03,-0.2078885526397E+02, 0.3760000000000E+01
 0.15700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8051674837107E+02, 0.1000000000000E+01, 0.1474451026534E+01, 0.3120000000000E+01, 0.1714743645034E+01, 0.3120000000000E+01, 0.2514963599969E+03,-0.2080904933758E+02, 0.3760000000000E+01
 0.15800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8050354583597E+02, 0.1000000000000E+01, 0.1473895024136E+01, 0.3120000000000E+01, 0.1715769397648E+01, 0.3120000000000E+01, 0.2514551196790E+03,-0.2082931165460E+02, 0.3760000000000E+01
 0.15900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8048893897805E+02, 0.1000000000000E+01, 0.1473338884822E+01, 0.3120000000000E+01, 0.1716795497623E+01, 0.3120000000000E+01, 0.2514094836356E+03,-0.2084953919930E+02, 0.3760000000000E+01
 0.16000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8047560453898E+02, 0.1000000000000E+01, 0.1472782663486E+01, 0.3120000000000E+01, 0.1717822365371E+01, 0.3120000000000E+01, 0.2513678320438E+03,-0.2086984290374E+02, 0.3760000000000E+01
 0.16100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8046086519129E+02, 0.1000000000000E+01, 0.1472226304554E+01, 0.3120000000000E+01, 0.1718849587016E+01, 0.3120000000000E+01, 0.2513217829454E+03,-0.2089010448153E+02, 0.3760000000000E+01
 0.16200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8044739959748E+02, 0.1000000000000E+01, 0.1471669862951E+01, 0.3120000000000E+01, 0.1719877583397E+01, 0.3120000000000E+01, 0.2512797224893E+03,-0.2091044979913E+02, 0.3760000000000E+01
 0.16300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8043252884611E+02, 0.1000000000000E+01, 0.1471113283076E+01, 0.3120000000000E+01, 0.1720905940301E+01, 0.3120000000000E+01, 0.2512332638045E+03,-0.2093074596556E+02, 0.3760000000000E+01
 0.16400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8041893297633E+02, 0.1000000000000E+01, 0.1470556619860E+01, 0.3120000000000E+01, 0.1721935078871E+01, 0.3120000000000E+01, 0.2511907972987E+03,-0.2095113311012E+02, 0.3760000000000E+01
 0.16500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8040393204973E+02, 0.1000000000000E+01, 0.1469999817701E+01, 0.3120000000000E+01, 0.1722964584669E+01, 0.3120000000000E+01, 0.2511439329410E+03,-0.2097146440634E+02, 0.3760000000000E+01
 0.16600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8039020691758E+02, 0.1000000000000E+01, 0.1469442931510E+01, 0.3120000000000E+01, 0.1723994879019E+01, 0.3120000000000E+01, 0.2511010636221E+03,-0.2099189357686E+02, 0.3760000000000E+01
 0.16700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8037507718618E+02, 0.1000000000000E+01, 0.1468885905709E+01, 0.3120000000000E+01, 0.1725025547378E+01, 0.3120000000000E+01, 0.2510537979489E+03,-0.2101226053109E+02, 0.3760000000000E+01
 0.16800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8036122393046E+02, 0.1000000000000E+01, 0.1468328795166E+01, 0.3120000000000E+01, 0.1726057011120E+01, 0.3120000000000E+01, 0.2510105294439E+03,-0.2103273192548E+02, 0.3760000000000E+01
 0.16900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8034596690444E+02, 0.1000000000000E+01, 0.1467771544349E+01, 0.3120000000000E+01, 0.1727088855717E+01, 0.3120000000000E+01, 0.2509628672491E+03,-0.2105313504942E+02, 0.3760000000000E+01
 0.17000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8033198680762E+02, 0.1000000000000E+01, 0.1467214208058E+01, 0.3120000000000E+01, 0.1728121502470E+01, 0.3120000000000E+01, 0.2509192036344E+03,-0.2107364885260E+02, 0.3760000000000E+01
 0.17100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8031660413579E+02, 0.1000000000000E+01, 0.1466656730832E+01, 0.3120000000000E+01, 0.1729154536973E+01, 0.3120000000000E+01, 0.2508711501445E+03,-0.2109408865267E+02, 0.3760000000000E+01
 0.17200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8030249861311E+02, 0.1000000000000E+01, 0.1466099167382E+01, 0.3120000000000E+01, 0.1730188380335E+01, 0.3120000000000E+01, 0.2508270959109E+03,-0.2111464504213E+02, 0.3760000000000E+01
 0.17300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8028699208949E+02, 0.1000000000000E+01, 0.1465541462337E+01, 0.3120000000000E+01, 0.1731222618388E+01, 0.3120000000000E+01, 0.2507786568060E+03,-0.2113512200932E+02, 0.3760000000000E+01
 0.17400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8027276269549E+02, 0.1000000000000E+01, 0.1464983670299E+01, 0.3120000000000E+01, 0.1732257671922E+01, 0.3120000000000E+01, 0.2507342168788E+03,-0.2115572116062E+02, 0.3760000000000E+01
 0.17500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8025713424682E+02, 0.1000000000000E+01, 0.1464425736007E+01, 0.3120000000000E+01, 0.1733293127118E+01, 0.3120000000000E+01, 0.2506853982530E+03,-0.2117623577891E+02, 0.3760000000000E+01
 0.17600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8024278267400E+02, 0.1000000000000E+01, 0.1463867713933E+01, 0.3120000000000E+01, 0.1734329404332E+01, 0.3120000000000E+01, 0.2506405779881E+03,-0.2119687786274E+02, 0.3760000000000E+01
 0.17700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8022703438065E+02, 0.1000000000000E+01, 0.1463309548946E+01, 0.3120000000000E+01, 0.1735366090195E+01, 0.3120000000000E+01, 0.2505913864145E+03,-0.2121743060641E+02, 0.3760000000000E+01
 0.17800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8021256245472E+02, 0.1000000000000E+01, 0.1462751295369E+01, 0.3120000000000E+01, 0.1736403604513E+01, 0.3120000000000E+01, 0.2505461915831E+03,-0.2123811578998E+02, 0.3760000000000E+01
 0.17900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8019669652972E+02, 0.1000000000000E+01, 0.1462192898219E+01, 0.3120000000000E+01, 0.1737441534474E+01, 0.3120000000000E+01, 0.2504966340482E+03,-0.2125870712118E+02, 0.3760000000000E+01
 0.18000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8018210621907E+02, 0.1000000000000E+01, 0.1461634411653E+01, 0.3120000000000E+01, 0.1738480299217E+01, 0.3120000000000E+01, 0.2504510708663E+03,-0.2127943556194E+02, 0.3760000000000E+01
 0.18100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8016612501912E+02, 0.1000000000000E+01, 0.1461075780855E+01, 0.3120000000000E+01, 0.1739519486591E+01, 0.3120000000000E+01, 0.2504011548046E+03,-0.2130006594467E+02, 0.3760000000000E+01
 0.18200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8015141842633E+02, 0.1000000000000E+01, 0.1460517059794E+01, 0.3120000000000E+01, 0.1740559514955E+01, 0.3120000000000E+01, 0.2503552299061E+03,-0.2132083780338E+02, 0.3760000000000E+01
 0.18300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8013532445040E+02, 0.1000000000000E+01, 0.1459958193840E+01, 0.3120000000000E+01, 0.1741599972919E+01, 0.3120000000000E+01, 0.2503049631949E+03,-0.2134150769031E+02, 0.3760000000000E+01
 0.18400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8012050381289E+02, 0.1000000000000E+01, 0.1459399236757E+01, 0.3120000000000E+01, 0.1742641277942E+01, 0.3120000000000E+01, 0.2502586836340E+03,-0.2136232311782E+02, 0.3760000000000E+01
 0.18500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8010429969543E+02, 0.1000000000000E+01, 0.1458840134119E+01, 0.3120000000000E+01, 0.1743683019503E+01, 0.3120000000000E+01, 0.2502080745723E+03,-0.2138303294976E+02, 0.3760000000000E+01
 0.18600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8008936738682E+02, 0.1000000000000E+01, 0.1458280939468E+01, 0.3120000000000E+01, 0.1744725614053E+01, 0.3120000000000E+01, 0.2501614478266E+03,-0.2140389210693E+02, 0.3760000000000E+01
 0.18700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8007305590087E+02, 0.1000000000000E+01, 0.1457721598596E+01, 0.3120000000000E+01, 0.1745768652032E+01, 0.3120000000000E+01, 0.2501105051448E+03,-0.2142464232832E+02, 0.3760000000000E+01
 0.18800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8005801443501E+02, 0.1000000000000E+01, 0.1457162164809E+01, 0.3120000000000E+01, 0.1746812548771E+01, 0.3120000000000E+01, 0.2500635391283E+03,-0.2144554536124E+02, 0.3760000000000E+01
 0.18900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8004159848475E+02, 0.1000000000000E+01, 0.1456602584132E+01, 0.3120000000000E+01, 0.1747856895770E+01, 0.3120000000000E+01, 0.2500122719642E+03,-0.2146633640778E+02, 0.3760000000000E+01
 0.19000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8002645049985E+02, 0.1000000000000E+01, 0.1456042909618E+01, 0.3120000000000E+01, 0.1748902107134E+01, 0.3120000000000E+01, 0.2499649749780E+03,-0.2148728347039E+02, 0.3760000000000E+01
 0.19100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8000993313044E+02, 0.1000000000000E+01, 0.1455483087543E+01, 0.3120000000000E+01, 0.1749947775516E+01, 0.3120000000000E+01, 0.2499133929078E+03,-0.2150811576608E+02, 0.3760000000000E+01
 0.19200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7999468139759E+02, 0.1000000000000E+01, 0.1454923170691E+01, 0.3120000000000E+01, 0.1750994313686E+01, 0.3120000000000E+01, 0.2498657736654E+03,-0.2152910700964E+02, 0.3760000000000E+01
 0.19300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7997806577278E+02, 0.1000000000000E+01, 0.1454363105601E+01, 0.3120000000000E+01, 0.1752041315548E+01, 0.3120000000000E+01, 0.2498138866334E+03,-0.2154998098604E+02, 0.3760000000000E+01
 0.19400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7996271318957E+02, 0.1000000000000E+01, 0.1453802944776E+01, 0.3120000000000E+01, 0.1753089192434E+01, 0.3120000000000E+01, 0.2497659542414E+03,-0.2157101656805E+02, 0.3760000000000E+01
 0.19500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7994600260637E+02, 0.1000000000000E+01, 0.1453242635031E+01, 0.3120000000000E+01, 0.1754137539586E+01, 0.3120000000000E+01, 0.2497137726058E+03,-0.2159193264683E+02, 0.3760000000000E+01
 0.19600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7993055220116E+02, 0.1000000000000E+01, 0.1452682228576E+01, 0.3120000000000E+01, 0.1755186766794E+01, 0.3120000000000E+01, 0.2496655365769E+03,-0.2161301271112E+02, 0.3760000000000E+01
 0.19700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7991375008199E+02, 0.1000000000000E+01, 0.1452121672513E+01, 0.3120000000000E+01, 0.1756236470729E+01, 0.3120000000000E+01, 0.2496130710846E+03,-0.2163397130746E+02, 0.3760000000000E+01
 0.19800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7989820499802E+02, 0.1000000000000E+01, 0.1451561018746E+01, 0.3120000000000E+01, 0.1757287059537E+01, 0.3120000000000E+01, 0.2495645412876E+03,-0.2165509601026E+02, 0.3760000000000E+01
 0.19900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7988131487810E+02, 0.1000000000000E+01, 0.1451000214680E+01, 0.3120000000000E+01, 0.1758338131412E+01, 0.3120000000000E+01, 0.2495118030352E+03,-0.2167609754289E+02, 0.3760000000000E+01
 0.20000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7986567838459E+02, 0.1000000000000E+01, 0.1450439311897E+01, 0.3120000000000E+01, 0.1759390092759E+01, 0.3120000000000E+01, 0.2494629897297E+03,-0.2169726703910E+02, 0.3760000000000E+01
 0.20100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7984870391946E+02, 0.1000000000000E+01, 0.1449878258116E+01, 0.3120000000000E+01, 0.1760442543372E+01, 0.3120000000000E+01, 0.2494099901866E+03,-0.2171831191612E+02, 0.3760000000000E+01
 0.20200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7983297939294E+02, 0.1000000000000E+01, 0.1449317104589E+01, 0.3120000000000E+01, 0.1761495887822E+01, 0.3120000000000E+01, 0.2493609039644E+03,-0.2173952636406E+02, 0.3760000000000E+01
 0.20300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7981592434647E+02, 0.1000000000000E+01, 0.1448755799358E+01, 0.3120000000000E+01, 0.1762549727593E+01, 0.3120000000000E+01, 0.2493076549350E+03,-0.2176061499713E+02, 0.3760000000000E+01
 0.20400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7980011527755E+02, 0.1000000000000E+01, 0.1448194393332E+01, 0.3120000000000E+01, 0.1763604465326E+01, 0.3120000000000E+01, 0.2492583067411E+03,-0.2178187455612E+02, 0.3760000000000E+01
 0.20500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7978298352446E+02, 0.1000000000000E+01, 0.1447632834890E+01, 0.3120000000000E+01, 0.1764659704276E+01, 0.3120000000000E+01, 0.2492048203727E+03,-0.2180300735008E+02, 0.3760000000000E+01
 0.20600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7976709350833E+02, 0.1000000000000E+01, 0.1447071174589E+01, 0.3120000000000E+01, 0.1765715845063E+01, 0.3120000000000E+01, 0.2491552214758E+03,-0.2182431218399E+02, 0.3760000000000E+01
 0.20700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7974988901627E+02, 0.1000000000000E+01, 0.1446509361151E+01, 0.3120000000000E+01, 0.1766772492797E+01, 0.3120000000000E+01, 0.2491015102026E+03,-0.2184548954357E+02, 0.3760000000000E+01
 0.20800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7973392175118E+02, 0.1000000000000E+01, 0.1445947444771E+01, 0.3120000000000E+01, 0.1767830045988E+01, 0.3120000000000E+01, 0.2490516721895E+03,-0.2186683981484E+02, 0.3760000000000E+01
 0.20900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7971664858871E+02, 0.1000000000000E+01, 0.1445385374527E+01, 0.3120000000000E+01, 0.1768888111679E+01, 0.3120000000000E+01, 0.2489977487573E+03,-0.2188806214041E+02, 0.3760000000000E+01
 0.21000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7970060786818E+02, 0.1000000000000E+01, 0.1444823200240E+01, 0.3120000000000E+01, 0.1769947086186E+01, 0.3120000000000E+01, 0.2489476835092E+03,-0.2190945802259E+02, 0.3760000000000E+01
 0.21100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7968327019090E+02, 0.1000000000000E+01, 0.1444260871352E+01, 0.3120000000000E+01, 0.1771006578562E+01, 0.3120000000000E+01, 0.2488935609316E+03,-0.2193072571715E+02, 0.3760000000000E+01
 0.21200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7966715989347E+02, 0.1000000000000E+01, 0.1443698437306E+01, 0.3120000000000E+01, 0.1772066982844E+01, 0.3120000000000E+01, 0.2488432805916E+03,-0.2195216737667E+02, 0.3760000000000E+01
 0.21300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7964976194025E+02, 0.1000000000000E+01, 0.1443135847912E+01, 0.3120000000000E+01, 0.1773127910179E+01, 0.3120000000000E+01, 0.2487889721387E+03,-0.2197348084377E+02, 0.3760000000000E+01
 0.21400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7963358603480E+02, 0.1000000000000E+01, 0.1442573152225E+01, 0.3120000000000E+01, 0.1774189752238E+01, 0.3120000000000E+01, 0.2487384891285E+03,-0.2199496845527E+02, 0.3760000000000E+01
 0.21500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7961613211886E+02, 0.1000000000000E+01, 0.1442010300437E+01, 0.3120000000000E+01, 0.1775252122336E+01, 0.3120000000000E+01, 0.2486840082986E+03,-0.2201632809378E+02, 0.3760000000000E+01
 0.21600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7959989465062E+02, 0.1000000000000E+01, 0.1441447341206E+01, 0.3120000000000E+01, 0.1776315409707E+01, 0.3120000000000E+01, 0.2486333352743E+03,-0.2203786184161E+02, 0.3760000000000E+01
 0.21700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7958238915684E+02, 0.1000000000000E+01, 0.1440884225110E+01, 0.3120000000000E+01, 0.1777379229900E+01, 0.3120000000000E+01, 0.2485786957858E+03,-0.2205926804108E+02, 0.3760000000000E+01
 0.21800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7956609423993E+02, 0.1000000000000E+01, 0.1440321000403E+01, 0.3120000000000E+01, 0.1778443969639E+01, 0.3120000000000E+01, 0.2485278456149E+03,-0.2208084811138E+02, 0.3760000000000E+01
 0.21900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7954854161327E+02, 0.1000000000000E+01, 0.1439757618056E+01, 0.3120000000000E+01, 0.1779509246785E+01, 0.3120000000000E+01, 0.2484730613692E+03,-0.2210230127604E+02, 0.3760000000000E+01
 0.22000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7953219342609E+02, 0.1000000000000E+01, 0.1439194125917E+01, 0.3120000000000E+01, 0.1780575445474E+01, 0.3120000000000E+01, 0.2484220471164E+03,-0.2212392785692E+02, 0.3760000000000E+01
 0.22100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7951459816759E+02, 0.1000000000000E+01, 0.1438630475353E+01, 0.3120000000000E+01, 0.1781642185950E+01, 0.3120000000000E+01, 0.2483671321864E+03,-0.2214542837305E+02, 0.3760000000000E+01
 0.22200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7949820094473E+02, 0.1000000000000E+01, 0.1438066713797E+01, 0.3120000000000E+01, 0.1782709849693E+01, 0.3120000000000E+01, 0.2483159670877E+03,-0.2216710166386E+02, 0.3760000000000E+01
 0.22300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7948056760099E+02, 0.1000000000000E+01, 0.1437502793022E+01, 0.3120000000000E+01, 0.1783778059403E+01, 0.3120000000000E+01, 0.2482609356843E+03,-0.2218864993668E+02, 0.3760000000000E+01
 0.22400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7946412562588E+02, 0.1000000000000E+01, 0.1436938760039E+01, 0.3120000000000E+01, 0.1784847193829E+01, 0.3120000000000E+01, 0.2482096331245E+03,-0.2221037013007E+02, 0.3760000000000E+01
 0.22500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7944645878108E+02, 0.1000000000000E+01, 0.1436374567033E+01, 0.3120000000000E+01, 0.1785916878200E+01, 0.3120000000000E+01, 0.2481544995718E+03,-0.2223196655167E+02, 0.3760000000000E+01
 0.22600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7942997638124E+02, 0.1000000000000E+01, 0.1435810260587E+01, 0.3120000000000E+01, 0.1786987488472E+01, 0.3120000000000E+01, 0.2481030730693E+03,-0.2225373386040E+02, 0.3760000000000E+01
 0.22700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7941228064817E+02, 0.1000000000000E+01, 0.1435245793303E+01, 0.3120000000000E+01, 0.1788058652468E+01, 0.3120000000000E+01, 0.2480478517766E+03,-0.2227537883261E+02, 0.3760000000000E+01
 0.22800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7939576218279E+02, 0.1000000000000E+01, 0.1434681211331E+01, 0.3120000000000E+01, 0.1789130743285E+01, 0.3120000000000E+01, 0.2479963149450E+03,-0.2229719346197E+02, 0.3760000000000E+01
 0.22900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7937804219835E+02, 0.1000000000000E+01, 0.1434116467695E+01, 0.3120000000000E+01, 0.1790203391409E+01, 0.3120000000000E+01, 0.2479410203928E+03,-0.2231888737207E+02, 0.3760000000000E+01
 0.23000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7936149205147E+02, 0.1000000000000E+01, 0.1433551608107E+01, 0.3120000000000E+01, 0.1791276967023E+01, 0.3120000000000E+01, 0.2478893869191E+03,-0.2234074954850E+02, 0.3760000000000E+01
 0.23100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7934375246371E+02, 0.1000000000000E+01, 0.1432986586018E+01, 0.3120000000000E+01, 0.1792351103338E+01, 0.3120000000000E+01, 0.2478340336185E+03,-0.2236249279880E+02, 0.3760000000000E+01
 0.23200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7932717503459E+02, 0.1000000000000E+01, 0.1432421446699E+01, 0.3120000000000E+01, 0.1793426167561E+01, 0.3120000000000E+01, 0.2477823172337E+03,-0.2238440274292E+02, 0.3760000000000E+01
 0.23300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7930942049494E+02, 0.1000000000000E+01, 0.1431856144030E+01, 0.3120000000000E+01, 0.1794501795696E+01, 0.3120000000000E+01, 0.2477269197024E+03,-0.2240619572819E+02, 0.3760000000000E+01
 0.23400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7929282019552E+02, 0.1000000000000E+01, 0.1431290722837E+01, 0.3120000000000E+01, 0.1795578351922E+01, 0.3120000000000E+01, 0.2476751341732E+03,-0.2242815367207E+02, 0.3760000000000E+01
 0.23500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7927505535233E+02, 0.1000000000000E+01, 0.1430725137436E+01, 0.3120000000000E+01, 0.1796655475096E+01, 0.3120000000000E+01, 0.2476197069154E+03,-0.2244999678794E+02, 0.3760000000000E+01
 0.23600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7925843659213E+02, 0.1000000000000E+01, 0.1430159432200E+01, 0.3120000000000E+01, 0.1797733526311E+01, 0.3120000000000E+01, 0.2475678659971E+03,-0.2247200296788E+02, 0.3760000000000E+01
 0.23700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7924066607787E+02, 0.1000000000000E+01, 0.1429593561886E+01, 0.3120000000000E+01, 0.1798812147346E+01, 0.3120000000000E+01, 0.2475124234633E+03,-0.2249389661157E+02, 0.3760000000000E+01
 0.23800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7922403325097E+02, 0.1000000000000E+01, 0.1429027570413E+01, 0.3120000000000E+01, 0.1799891696161E+01, 0.3120000000000E+01, 0.2474605408593E+03,-0.2251595128262E+02, 0.3760000000000E+01
 0.23900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7920626167501E+02, 0.1000000000000E+01, 0.1428461412979E+01, 0.3120000000000E+01, 0.1800971817511E+01, 0.3120000000000E+01, 0.2474050974243E+03,-0.2253789585550E+02, 0.3760000000000E+01
 0.24000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7918961916356E+02, 0.1000000000000E+01, 0.1427895133047E+01, 0.3120000000000E+01, 0.1802052866175E+01, 0.3120000000000E+01, 0.2473531867972E+03,-0.2255999926716E+02, 0.3760000000000E+01
 0.24100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7917185110392E+02, 0.1000000000000E+01, 0.1427328686261E+01, 0.3120000000000E+01, 0.1803134489948E+01, 0.3120000000000E+01, 0.2472977567337E+03,-0.2258199517105E+02, 0.3760000000000E+01
 0.24200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7915520326565E+02, 0.1000000000000E+01, 0.1426762115622E+01, 0.3120000000000E+01, 0.1804217040379E+01, 0.3120000000000E+01, 0.2472458316668E+03,-0.2260414758103E+02, 0.3760000000000E+01
 0.24300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7913744325774E+02, 0.1000000000000E+01, 0.1426195377224E+01, 0.3120000000000E+01, 0.1805300168356E+01, 0.3120000000000E+01, 0.2471904291112E+03,-0.2262619521321E+02, 0.3760000000000E+01
 0.24400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7912079440660E+02, 0.1000000000000E+01, 0.1425628513605E+01, 0.3120000000000E+01, 0.1806384222163E+01, 0.3120000000000E+01, 0.2471385030472E+03,-0.2264839689842E+02, 0.3760000000000E+01
 0.24500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7910304693659E+02, 0.1000000000000E+01, 0.1425061481311E+01, 0.3120000000000E+01, 0.1807468855839E+01, 0.3120000000000E+01, 0.2470831419785E+03,-0.2267049666543E+02, 0.3760000000000E+01
 0.24600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7908640134824E+02, 0.1000000000000E+01, 0.1424494322411E+01, 0.3120000000000E+01, 0.1808554414355E+01, 0.3120000000000E+01, 0.2470312282374E+03,-0.2269274789814E+02, 0.3760000000000E+01
 0.24700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7906867083982E+02, 0.1000000000000E+01, 0.1423926993909E+01, 0.3120000000000E+01, 0.1809640554960E+01, 0.3120000000000E+01, 0.2469759224363E+03,-0.2271490021113E+02, 0.3760000000000E+01
 0.24800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7905203273860E+02, 0.1000000000000E+01, 0.1423359537403E+01, 0.3120000000000E+01, 0.1810727619270E+01, 0.3120000000000E+01, 0.2469240341750E+03,-0.2273720127422E+02, 0.3760000000000E+01
 0.24900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7903432355067E+02, 0.1000000000000E+01, 0.1422791910355E+01, 0.3120000000000E+01, 0.1811815267797E+01, 0.3120000000000E+01, 0.2468687972162E+03,-0.2275940653263E+02, 0.3760000000000E+01
 0.25000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7901769709313E+02, 0.1000000000000E+01, 0.1422224153892E+01, 0.3120000000000E+01, 0.1812903838774E+01, 0.3120000000000E+01, 0.2468169473767E+03,-0.2278175773356E+02, 0.3760000000000E+01
 0.25100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7900001350802E+02, 0.1000000000000E+01, 0.1421656225935E+01, 0.3120000000000E+01, 0.1813992996020E+01, 0.3120000000000E+01, 0.2467617925933E+03,-0.2280401634369E+02, 0.3760000000000E+01
 0.25200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7898340278352E+02, 0.1000000000000E+01, 0.1421088167137E+01, 0.3120000000000E+01, 0.1815083074350E+01, 0.3120000000000E+01, 0.2467099939049E+03,-0.2282641798272E+02, 0.3760000000000E+01
 0.25300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7896574899920E+02, 0.1000000000000E+01, 0.1420519935883E+01, 0.3120000000000E+01, 0.1816173740946E+01, 0.3120000000000E+01, 0.2466549343632E+03,-0.2284873036262E+02, 0.3760000000000E+01
 0.25400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7894915801886E+02, 0.1000000000000E+01, 0.1419951572347E+01, 0.3120000000000E+01, 0.1817265327166E+01, 0.3120000000000E+01, 0.2466031993086E+03,-0.2287118274825E+02, 0.3760000000000E+01
 0.25500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7893153813655E+02, 0.1000000000000E+01, 0.1419383035381E+01, 0.3120000000000E+01, 0.1818357503610E+01, 0.3120000000000E+01, 0.2465482477702E+03,-0.2289354931322E+02, 0.3760000000000E+01
 0.25600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7891497083119E+02, 0.1000000000000E+01, 0.1418814364680E+01, 0.3120000000000E+01, 0.1819450598147E+01, 0.3120000000000E+01, 0.2464965885784E+03,-0.2291605277082E+02, 0.3760000000000E+01
 0.25700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7889738885015E+02, 0.1000000000000E+01, 0.1418245519563E+01, 0.3120000000000E+01, 0.1820544284835E+01, 0.3120000000000E+01, 0.2464417574839E+03,-0.2293847393563E+02, 0.3760000000000E+01
 0.25800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7888084904679E+02, 0.1000000000000E+01, 0.1417676539241E+01, 0.3120000000000E+01, 0.1821638888036E+01, 0.3120000000000E+01, 0.2463901860578E+03,-0.2296102880332E+02, 0.3760000000000E+01
 0.25900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7886330886739E+02, 0.1000000000000E+01, 0.1417107383507E+01, 0.3120000000000E+01, 0.1822734085307E+01, 0.3120000000000E+01, 0.2463354875363E+03,-0.2298350498447E+02, 0.3760000000000E+01
 0.26000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7884680030282E+02, 0.1000000000000E+01, 0.1416538091088E+01, 0.3120000000000E+01, 0.1823830197471E+01, 0.3120000000000E+01, 0.2462840154946E+03,-0.2300611159831E+02, 0.3760000000000E+01
 0.26100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7882930569654E+02, 0.1000000000000E+01, 0.1415968622246E+01, 0.3120000000000E+01, 0.1824926905633E+01, 0.3120000000000E+01, 0.2462294612709E+03,-0.2302864322552E+02, 0.3760000000000E+01
 0.26200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7881283199066E+02, 0.1000000000000E+01, 0.1415399015224E+01, 0.3120000000000E+01, 0.1826024527055E+01, 0.3120000000000E+01, 0.2461780998652E+03,-0.2305130194061E+02, 0.3760000000000E+01
 0.26300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7879538661714E+02, 0.1000000000000E+01, 0.1414829230759E+01, 0.3120000000000E+01, 0.1827122746427E+01, 0.3120000000000E+01, 0.2461237013125E+03,-0.2307388943809E+02, 0.3760000000000E+01
 0.26400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7877895128356E+02, 0.1000000000000E+01, 0.1414259306605E+01, 0.3120000000000E+01, 0.1828221877428E+01, 0.3120000000000E+01, 0.2460724614609E+03,-0.2309660061975E+02, 0.3760000000000E+01
 0.26500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7876155866834E+02, 0.1000000000000E+01, 0.1413689203977E+01, 0.3120000000000E+01, 0.1829321608373E+01, 0.3120000000000E+01, 0.2460182295315E+03,-0.2311924441912E+02, 0.3760000000000E+01
 0.26600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7874516509530E+02, 0.1000000000000E+01, 0.1413118960137E+01, 0.3120000000000E+01, 0.1830422249334E+01, 0.3120000000000E+01, 0.2459671217589E+03,-0.2314200843606E+02, 0.3760000000000E+01
 0.26700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7872782863214E+02, 0.1000000000000E+01, 0.1412548536780E+01, 0.3120000000000E+01, 0.1831523492291E+01, 0.3120000000000E+01, 0.2459130669922E+03,-0.2316470896961E+02, 0.3760000000000E+01
 0.26800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7871148008285E+02, 0.1000000000000E+01, 0.1411977970675E+01, 0.3120000000000E+01, 0.1832625643694E+01, 0.3120000000000E+01, 0.2458621014312E+03,-0.2318752620985E+02, 0.3760000000000E+01
 0.26900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7869420301826E+02, 0.1000000000000E+01, 0.1411407223998E+01, 0.3120000000000E+01, 0.1833728399216E+01, 0.3120000000000E+01, 0.2458082339048E+03,-0.2321028391689E+02, 0.3760000000000E+01
 0.27000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7867790262528E+02, 0.1000000000000E+01, 0.1410836333025E+01, 0.3120000000000E+01, 0.1834832061672E+01, 0.3120000000000E+01, 0.2457574202790E+03,-0.2323315477778E+02, 0.3760000000000E+01
 0.27100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7866068806878E+02, 0.1000000000000E+01, 0.1410265260411E+01, 0.3120000000000E+01, 0.1835936330461E+01, 0.3120000000000E+01, 0.2457037496418E+03,-0.2325597010036E+02, 0.3760000000000E+01
 0.27200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7864443882487E+02, 0.1000000000000E+01, 0.1409694041941E+01, 0.3120000000000E+01, 0.1837041504746E+01, 0.3120000000000E+01, 0.2456530972367E+03,-0.2327889498542E+02, 0.3760000000000E+01
 0.27300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7862728973291E+02, 0.1000000000000E+01, 0.1409122640751E+01, 0.3120000000000E+01, 0.1838147287684E+01, 0.3120000000000E+01, 0.2455996326578E+03,-0.2330176837336E+02, 0.3760000000000E+01
 0.27400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7861109449023E+02, 0.1000000000000E+01, 0.1408551092130E+01, 0.3120000000000E+01, 0.1839253974772E+01, 0.3120000000000E+01, 0.2455491503193E+03,-0.2332474769984E+02, 0.3760000000000E+01
 0.27500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7859401366533E+02, 0.1000000000000E+01, 0.1407979359699E+01, 0.3120000000000E+01, 0.1840361272951E+01, 0.3120000000000E+01, 0.2454959004864E+03,-0.2334767960210E+02, 0.3760000000000E+01
 0.27600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7857787513509E+02, 0.1000000000000E+01, 0.1407407478248E+01, 0.3120000000000E+01, 0.1841469474046E+01, 0.3120000000000E+01, 0.2454455966188E+03,-0.2337071380078E+02, 0.3760000000000E+01
 0.27700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7856086521681E+02, 0.1000000000000E+01, 0.1406835411885E+01, 0.3120000000000E+01, 0.1842578288803E+01, 0.3120000000000E+01, 0.2453925697096E+03,-0.2339370467699E+02, 0.3760000000000E+01
 0.27800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7854478595822E+02, 0.1000000000000E+01, 0.1406263194902E+01, 0.3120000000000E+01, 0.1843688005368E+01, 0.3120000000000E+01, 0.2453424522421E+03,-0.2341679418815E+02, 0.3760000000000E+01
 0.27900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7852784943151E+02, 0.1000000000000E+01, 0.1405690791893E+01, 0.3120000000000E+01, 0.1844798338314E+01, 0.3120000000000E+01, 0.2452896559509E+03,-0.2343984449936E+02, 0.3760000000000E+01
 0.28000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7851183184835E+02, 0.1000000000000E+01, 0.1405118236649E+01, 0.3120000000000E+01, 0.1845909572101E+01, 0.3120000000000E+01, 0.2452397323265E+03,-0.2346298977673E+02, 0.3760000000000E+01
 0.28100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7849497103383E+02, 0.1000000000000E+01, 0.1404545494252E+01, 0.3120000000000E+01, 0.1847021425150E+01, 0.3120000000000E+01, 0.2451871738335E+03,-0.2348609998876E+02, 0.3760000000000E+01
 0.28200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7847901738251E+02, 0.1000000000000E+01, 0.1403972597995E+01, 0.3120000000000E+01, 0.1848134178228E+01, 0.3120000000000E+01, 0.2451374510348E+03,-0.2350930149558E+02, 0.3760000000000E+01
 0.28300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7846223443317E+02, 0.1000000000000E+01, 0.1403399513447E+01, 0.3120000000000E+01, 0.1849247553623E+01, 0.3120000000000E+01, 0.2450851369964E+03,-0.2353247208378E+02, 0.3760000000000E+01
 0.28400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7844634680709E+02, 0.1000000000000E+01, 0.1402826273399E+01, 0.3120000000000E+01, 0.1850361828406E+01, 0.3120000000000E+01, 0.2450356214965E+03,-0.2355573029767E+02, 0.3760000000000E+01
 0.28500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7842964370783E+02, 0.1000000000000E+01, 0.1402252843909E+01, 0.3120000000000E+01, 0.1851476728743E+01, 0.3120000000000E+01, 0.2449835580436E+03,-0.2357896173704E+02, 0.3760000000000E+01
 0.28600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7841382404569E+02, 0.1000000000000E+01, 0.1401679257267E+01, 0.3120000000000E+01, 0.1852592528014E+01, 0.3120000000000E+01, 0.2449342558324E+03,-0.2360227714560E+02, 0.3760000000000E+01
 0.28700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7839720261023E+02, 0.1000000000000E+01, 0.1401105480019E+01, 0.3120000000000E+01, 0.1853708956275E+01, 0.3120000000000E+01, 0.2448824485615E+03,-0.2362556993204E+02, 0.3760000000000E+01
 0.28800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7838145269562E+02, 0.1000000000000E+01, 0.1400531543955E+01, 0.3120000000000E+01, 0.1854826283213E+01, 0.3120000000000E+01, 0.2448333651443E+03,-0.2364894303224E+02, 0.3760000000000E+01
 0.28900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7836491457522E+02, 0.1000000000000E+01, 0.1399957416109E+01, 0.3120000000000E+01, 0.1855944242780E+01, 0.3120000000000E+01, 0.2447818191443E+03,-0.2367229765145E+02, 0.3760000000000E+01
 0.29000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7834923602114E+02, 0.1000000000000E+01, 0.1399383127770E+01, 0.3120000000000E+01, 0.1857063100977E+01, 0.3120000000000E+01, 0.2447329594937E+03,-0.2369572895849E+02, 0.3760000000000E+01
 0.29100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7833278269309E+02, 0.1000000000000E+01, 0.1398808646460E+01, 0.3120000000000E+01, 0.1858182595659E+01, 0.3120000000000E+01, 0.2446816793099E+03,-0.2371914591178E+02, 0.3760000000000E+01
 0.29200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7831717695756E+02, 0.1000000000000E+01, 0.1398234002966E+01, 0.3120000000000E+01, 0.1859302989145E+01, 0.3120000000000E+01, 0.2446330479149E+03,-0.2374263595023E+02, 0.3760000000000E+01
 0.29300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7830080973324E+02, 0.1000000000000E+01, 0.1397659165300E+01, 0.3120000000000E+01, 0.1860424023196E+01, 0.3120000000000E+01, 0.2445820375752E+03,-0.2376611573670E+02, 0.3760000000000E+01
 0.29400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7828527811665E+02, 0.1000000000000E+01, 0.1397084163748E+01, 0.3120000000000E+01, 0.1861545956457E+01, 0.3120000000000E+01, 0.2445336384326E+03,-0.2378966504470E+02, 0.3760000000000E+01
 0.29500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7826899813349E+02, 0.1000000000000E+01, 0.1396508966809E+01, 0.3120000000000E+01, 0.1862668534597E+01, 0.3120000000000E+01, 0.2444829014217E+03,-0.2381320818406E+02, 0.3760000000000E+01
 0.29600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7825354177377E+02, 0.1000000000000E+01, 0.1395933604268E+01, 0.3120000000000E+01, 0.1863792012595E+01, 0.3120000000000E+01, 0.2444347380214E+03,-0.2383681731240E+02, 0.3760000000000E+01
 0.29700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7823735000739E+02, 0.1000000000000E+01, 0.1395358045112E+01, 0.3120000000000E+01, 0.1864916140024E+01, 0.3120000000000E+01, 0.2443842773189E+03,-0.2386042432092E+02, 0.3760000000000E+01
 0.29800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7822196988080E+02, 0.1000000000000E+01, 0.1394782318625E+01, 0.3120000000000E+01, 0.1866041168211E+01, 0.3120000000000E+01, 0.2443363526463E+03,-0.2388409383085E+02, 0.3760000000000E+01
 0.29900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7820586713878E+02, 0.1000000000000E+01, 0.1394206394283E+01, 0.3120000000000E+01, 0.1867166850627E+01, 0.3120000000000E+01, 0.2442861707077E+03,-0.2390776523400E+02, 0.3760000000000E+01
 0.30000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7819056407146E+02, 0.1000000000000E+01, 0.1393630300868E+01, 0.3120000000000E+01, 0.1868293434961E+01, 0.3120000000000E+01, 0.2442384872801E+03,-0.2393149569828E+02, 0.3760000000000E+01
 0.30100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7817455099701E+02, 0.1000000000000E+01, 0.1393054008343E+01, 0.3120000000000E+01, 0.1869420678575E+01, 0.3120000000000E+01, 0.2441885860479E+03,-0.2395523203558E+02, 0.3760000000000E+01
 0.30200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7815932565663E+02, 0.1000000000000E+01, 0.1392477544992E+01, 0.3120000000000E+01, 0.1870548825536E+01, 0.3120000000000E+01, 0.2441411458885E+03,-0.2397902404546E+02, 0.3760000000000E+01
 0.30300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7814340272914E+02, 0.1000000000000E+01, 0.1391900881259E+01, 0.3120000000000E+01, 0.1871677637081E+01, 0.3120000000000E+01, 0.2440915267943E+03,-0.2400282586089E+02, 0.3760000000000E+01
 0.30400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7812825562961E+02, 0.1000000000000E+01, 0.1391324044934E+01, 0.3120000000000E+01, 0.1872807353680E+01, 0.3120000000000E+01, 0.2440443314464E+03,-0.2402668001759E+02, 0.3760000000000E+01
 0.30500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7811242317611E+02, 0.1000000000000E+01, 0.1390747006944E+01, 0.3120000000000E+01, 0.1873937740430E+01, 0.3120000000000E+01, 0.2439949954471E+03,-0.2405054785674E+02, 0.3760000000000E+01
 0.30600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7809735467981E+02, 0.1000000000000E+01, 0.1390169794582E+01, 0.3120000000000E+01, 0.1875069034217E+01, 0.3120000000000E+01, 0.2439480459818E+03,-0.2407446477008E+02, 0.3760000000000E+01
 0.30700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7808161287099E+02, 0.1000000000000E+01, 0.1389592379256E+01, 0.3120000000000E+01, 0.1876201003988E+01, 0.3120000000000E+01, 0.2438989935462E+03,-0.2409839919458E+02, 0.3760000000000E+01
 0.30800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7806662319469E+02, 0.1000000000000E+01, 0.1389014787768E+01, 0.3120000000000E+01, 0.1877333883067E+01, 0.3120000000000E+01, 0.2438522905811E+03,-0.2412237948575E+02, 0.3760000000000E+01
 0.30900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7805097204018E+02, 0.1000000000000E+01, 0.1388436992001E+01, 0.3120000000000E+01, 0.1878467444232E+01, 0.3120000000000E+01, 0.2438035216764E+03,-0.2414638106957E+02, 0.3760000000000E+01
 0.31000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7803606125297E+02, 0.1000000000000E+01, 0.1387859018265E+01, 0.3120000000000E+01, 0.1879601917270E+01, 0.3120000000000E+01, 0.2437570653680E+03,-0.2417042538574E+02, 0.3760000000000E+01
 0.31100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7802050062435E+02, 0.1000000000000E+01, 0.1387280838922E+01, 0.3120000000000E+01, 0.1880737078767E+01, 0.3120000000000E+01, 0.2437085795311E+03,-0.2419449469634E+02, 0.3760000000000E+01
 0.31200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7800566866131E+02, 0.1000000000000E+01, 0.1386702479793E+01, 0.3120000000000E+01, 0.1881873154995E+01, 0.3120000000000E+01, 0.2436623696191E+03,-0.2421860368169E+02, 0.3760000000000E+01
 0.31300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7799019827684E+02, 0.1000000000000E+01, 0.1386123913712E+01, 0.3120000000000E+01, 0.1883009926324E+01, 0.3120000000000E+01, 0.2436141659090E+03,-0.2424274130704E+02, 0.3760000000000E+01
 0.31400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7797544492596E+02, 0.1000000000000E+01, 0.1385545166014E+01, 0.3120000000000E+01, 0.1884147615549E+01, 0.3120000000000E+01, 0.2435682016746E+03,-0.2426691563111E+02, 0.3760000000000E+01
 0.31500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7796006436583E+02, 0.1000000000000E+01, 0.1384966210001E+01, 0.3120000000000E+01, 0.1885286006794E+01, 0.3120000000000E+01, 0.2435202787202E+03,-0.2429112216995E+02, 0.3760000000000E+01
 0.31600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7794538929144E+02, 0.1000000000000E+01, 0.1384387070528E+01, 0.3120000000000E+01, 0.1886425319397E+01, 0.3120000000000E+01, 0.2434745590594E+03,-0.2431536249717E+02, 0.3760000000000E+01
 0.31700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7793009800326E+02, 0.1000000000000E+01, 0.1383807721364E+01, 0.3120000000000E+01, 0.1887565341213E+01, 0.3120000000000E+01, 0.2434269150766E+03,-0.2433963854988E+02, 0.3760000000000E+01
 0.31800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7791550072747E+02, 0.1000000000000E+01, 0.1383228186883E+01, 0.3120000000000E+01, 0.1888706288159E+01, 0.3120000000000E+01, 0.2433814384424E+03,-0.2436394557692E+02, 0.3760000000000E+01
 0.31900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7790029801828E+02, 0.1000000000000E+01, 0.1382648441314E+01, 0.3120000000000E+01, 0.1889847951787E+01, 0.3120000000000E+01, 0.2433340712095E+03,-0.2438829176302E+02, 0.3760000000000E+01
 0.32000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7788577794842E+02, 0.1000000000000E+01, 0.1382068508558E+01, 0.3120000000000E+01, 0.1890990544628E+01, 0.3120000000000E+01, 0.2432888356978E+03,-0.2441266619096E+02, 0.3760000000000E+01
 0.32100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7787066300664E+02, 0.1000000000000E+01, 0.1381488363303E+01, 0.3120000000000E+01, 0.1892133861894E+01, 0.3120000000000E+01, 0.2432417426235E+03,-0.2443708312501E+02, 0.3760000000000E+01
 0.32200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7785621942466E+02, 0.1000000000000E+01, 0.1380908028977E+01, 0.3120000000000E+01, 0.1893278112764E+01, 0.3120000000000E+01, 0.2431967459396E+03,-0.2446152566298E+02, 0.3760000000000E+01
 0.32300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7784119131091E+02, 0.1000000000000E+01, 0.1380327480723E+01, 0.3120000000000E+01, 0.1894423096078E+01, 0.3120000000000E+01, 0.2431499240352E+03,-0.2448601398153E+02, 0.3760000000000E+01
 0.32400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7782682337981E+02, 0.1000000000000E+01, 0.1379746741500E+01, 0.3120000000000E+01, 0.1895569017701E+01, 0.3120000000000E+01, 0.2431051635144E+03,-0.2451052536279E+02, 0.3760000000000E+01
 0.32500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7781188103501E+02, 0.1000000000000E+01, 0.1379165786901E+01, 0.3120000000000E+01, 0.1896715680062E+01, 0.3120000000000E+01, 0.2430586094181E+03,-0.2453508570700E+02, 0.3760000000000E+01
 0.32600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7779758781163E+02, 0.1000000000000E+01, 0.1378584639422E+01, 0.3120000000000E+01, 0.1897863285751E+01, 0.3120000000000E+01, 0.2430140820654E+03,-0.2455966666416E+02, 0.3760000000000E+01
 0.32700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7778273006997E+02, 0.1000000000000E+01, 0.1378003275102E+01, 0.3120000000000E+01, 0.1899011640744E+01, 0.3120000000000E+01, 0.2429677920840E+03,-0.2458429968803E+02, 0.3760000000000E+01
 0.32800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7776851049760E+02, 0.1000000000000E+01, 0.1377421715977E+01, 0.3120000000000E+01, 0.1900160944397E+01, 0.3120000000000E+01, 0.2429234945510E+03,-0.2460895097018E+02, 0.3760000000000E+01
 0.32900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7775373608025E+02, 0.1000000000000E+01, 0.1376839938524E+01, 0.3120000000000E+01, 0.1901311006196E+01, 0.3120000000000E+01, 0.2428774646390E+03,-0.2463365733809E+02, 0.3760000000000E+01
 0.33000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7773958900180E+02, 0.1000000000000E+01, 0.1376257964329E+01, 0.3120000000000E+01, 0.1902462022301E+01, 0.3120000000000E+01, 0.2428333932653E+03,-0.2465837971216E+02, 0.3760000000000E+01
 0.33100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7772489652641E+02, 0.1000000000000E+01, 0.1375675770301E+01, 0.3120000000000E+01, 0.1903613805663E+01, 0.3120000000000E+01, 0.2427876190561E+03,-0.2468316009596E+02, 0.3760000000000E+01
 0.33200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7771082068984E+02, 0.1000000000000E+01, 0.1375093377576E+01, 0.3120000000000E+01, 0.1904766549296E+01, 0.3120000000000E+01, 0.2427437698859E+03,-0.2470795433490E+02, 0.3760000000000E+01
 0.33300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7769620867998E+02, 0.1000000000000E+01, 0.1374510763496E+01, 0.3120000000000E+01, 0.1905920069566E+01, 0.3120000000000E+01, 0.2426982467197E+03,-0.2473280942318E+02, 0.3760000000000E+01
 0.33400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7768220273284E+02, 0.1000000000000E+01, 0.1373927948750E+01, 0.3120000000000E+01, 0.1907074556383E+01, 0.3120000000000E+01, 0.2426546154854E+03,-0.2475767631180E+02, 0.3760000000000E+01
 0.33500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7766766961655E+02, 0.1000000000000E+01, 0.1373344911104E+01, 0.3120000000000E+01, 0.1908229829489E+01, 0.3120000000000E+01, 0.2426093384060E+03,-0.2478260680066E+02, 0.3760000000000E+01
 0.33600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7765373212582E+02, 0.1000000000000E+01, 0.1372761670810E+01, 0.3120000000000E+01, 0.1909386075734E+01, 0.3120000000000E+01, 0.2425659205893E+03,-0.2480754714408E+02, 0.3760000000000E+01
 0.33700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7763927624305E+02, 0.1000000000000E+01, 0.1372178206049E+01, 0.3120000000000E+01, 0.1910543118183E+01, 0.3120000000000E+01, 0.2425208843666E+03,-0.2483255373267E+02, 0.3760000000000E+01
 0.33800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7762540568904E+02, 0.1000000000000E+01, 0.1371594536644E+01, 0.3120000000000E+01, 0.1911701140680E+01, 0.3120000000000E+01, 0.2424776751803E+03,-0.2485756834162E+02, 0.3760000000000E+01
 0.33900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7761102529793E+02, 0.1000000000000E+01, 0.1371010641185E+01, 0.3120000000000E+01, 0.1912859969558E+01, 0.3120000000000E+01, 0.2424328743303E+03,-0.2488265174992E+02, 0.3760000000000E+01
 0.34000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7759722007846E+02, 0.1000000000000E+01, 0.1370426539068E+01, 0.3120000000000E+01, 0.1914019785708E+01, 0.3120000000000E+01, 0.2423898687307E+03,-0.2490774144829E+02, 0.3760000000000E+01
 0.34100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7758291336171E+02, 0.1000000000000E+01, 0.1369842209289E+01, 0.3120000000000E+01, 0.1915180418683E+01, 0.3120000000000E+01, 0.2423452975352E+03,-0.2493290240701E+02, 0.3760000000000E+01
 0.34200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7756917180391E+02, 0.1000000000000E+01, 0.1369257670825E+01, 0.3120000000000E+01, 0.1916342046465E+01, 0.3120000000000E+01, 0.2423024902595E+03,-0.2495806803183E+02, 0.3760000000000E+01
 0.34300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7755493686717E+02, 0.1000000000000E+01, 0.1368672903066E+01, 0.3120000000000E+01, 0.1917504501774E+01, 0.3120000000000E+01, 0.2422581427611E+03,-0.2498330727797E+02, 0.3760000000000E+01
 0.34400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7754125723159E+02, 0.1000000000000E+01, 0.1368087924579E+01, 0.3120000000000E+01, 0.1918667959742E+01, 0.3120000000000E+01, 0.2422155283399E+03,-0.2500854967811E+02, 0.3760000000000E+01
 0.34500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7752709211220E+02, 0.1000000000000E+01, 0.1367502715143E+01, 0.3120000000000E+01, 0.1919832256198E+01, 0.3120000000000E+01, 0.2421713983694E+03,-0.2503386797143E+02, 0.3760000000000E+01
 0.34600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7751347258728E+02, 0.1000000000000E+01, 0.1366917292918E+01, 0.3120000000000E+01, 0.1920997563477E+01, 0.3120000000000E+01, 0.2421289711095E+03,-0.2505918800855E+02, 0.3760000000000E+01
 0.34700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7749937526475E+02, 0.1000000000000E+01, 0.1366331638066E+01, 0.3120000000000E+01, 0.1922163720465E+01, 0.3120000000000E+01, 0.2420850523186E+03,-0.2508458610831E+02, 0.3760000000000E+01
 0.34800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7748581398099E+02, 0.1000000000000E+01, 0.1365745768349E+01, 0.3120000000000E+01, 0.1923330896749E+01, 0.3120000000000E+01, 0.2420428063474E+03,-0.2510998465313E+02, 0.3760000000000E+01
 0.34900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7747178237108E+02, 0.1000000000000E+01, 0.1365159664303E+01, 0.3120000000000E+01, 0.1924498934221E+01, 0.3120000000000E+01, 0.2419990921903E+03,-0.2513546333875E+02, 0.3760000000000E+01
 0.35000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7745827740560E+02, 0.1000000000000E+01, 0.1364573343300E+01, 0.3120000000000E+01, 0.1925667999776E+01, 0.3120000000000E+01, 0.2419570214698E+03,-0.2516094128041E+02, 0.3760000000000E+01
 0.35100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7744430937145E+02, 0.1000000000000E+01, 0.1363986786240E+01, 0.3120000000000E+01, 0.1926837938247E+01, 0.3120000000000E+01, 0.2419135052376E+03,-0.2518650133607E+02, 0.3760000000000E+01
 0.35200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7743085874268E+02, 0.1000000000000E+01, 0.1363400010113E+01, 0.3120000000000E+01, 0.1928008913902E+01, 0.3120000000000E+01, 0.2418716035481E+03,-0.2521205957609E+02, 0.3760000000000E+01
 0.35300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7741695210075E+02, 0.1000000000000E+01, 0.1362812996178E+01, 0.3120000000000E+01, 0.1929180774461E+01, 0.3120000000000E+01, 0.2418282783878E+03,-0.2523770180985E+02, 0.3760000000000E+01
 0.35400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7740355378725E+02, 0.1000000000000E+01, 0.1362225761046E+01, 0.3120000000000E+01, 0.1930353681609E+01, 0.3120000000000E+01, 0.2417865393863E+03,-0.2526334125120E+02, 0.3760000000000E+01
 0.35500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7738970630146E+02, 0.1000000000000E+01, 0.1361638286330E+01, 0.3120000000000E+01, 0.1931527485901E+01, 0.3120000000000E+01, 0.2417433982823E+03,-0.2528906647907E+02, 0.3760000000000E+01
 0.35600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7737635823525E+02, 0.1000000000000E+01, 0.1361050588271E+01, 0.3120000000000E+01, 0.1932702346501E+01, 0.3120000000000E+01, 0.2417018154821E+03,-0.2531478804594E+02, 0.3760000000000E+01
 0.35700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7736256763503E+02, 0.1000000000000E+01, 0.1360462648825E+01, 0.3120000000000E+01, 0.1933878116734E+01, 0.3120000000000E+01, 0.2416588513126E+03,-0.2534059708868E+02, 0.3760000000000E+01
 0.35800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7734926770174E+02, 0.1000000000000E+01, 0.1359874483871E+01, 0.3120000000000E+01, 0.1935054953307E+01, 0.3120000000000E+01, 0.2416174180834E+03,-0.2536640172265E+02, 0.3760000000000E+01
 0.35900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7733553167392E+02, 0.1000000000000E+01, 0.1359286075698E+01, 0.3120000000000E+01, 0.1936232712255E+01, 0.3120000000000E+01, 0.2415746235947E+03,-0.2539229542963E+02, 0.3760000000000E+01
 0.36000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7732227773083E+02, 0.1000000000000E+01, 0.1358697439834E+01, 0.3120000000000E+01, 0.1937411547884E+01, 0.3120000000000E+01, 0.2415333332191E+03,-0.2541818407531E+02, 0.3760000000000E+01
 0.36100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7730859393353E+02, 0.1000000000000E+01, 0.1358108558894E+01, 0.3120000000000E+01, 0.1938591318884E+01, 0.3120000000000E+01, 0.2414907010699E+03,-0.2544416329781E+02, 0.3760000000000E+01
 0.36200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7729538380405E+02, 0.1000000000000E+01, 0.1357519448059E+01, 0.3120000000000E+01, 0.1939772177217E+01, 0.3120000000000E+01, 0.2414495467260E+03,-0.2547013692180E+02, 0.3760000000000E+01
 0.36300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7728174985823E+02, 0.1000000000000E+01, 0.1356930090261E+01, 0.3120000000000E+01, 0.1940953984162E+01, 0.3120000000000E+01, 0.2414070694601E+03,-0.2549620252872E+02, 0.3760000000000E+01
 0.36400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7726858133348E+02, 0.1000000000000E+01, 0.1356340500345E+01, 0.3120000000000E+01, 0.1942136889406E+01, 0.3120000000000E+01, 0.2413660442267E+03,-0.2552226210066E+02, 0.3760000000000E+01
 0.36500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7725499484070E+02, 0.1000000000000E+01, 0.1355750661552E+01, 0.3120000000000E+01, 0.1943320756759E+01, 0.3120000000000E+01, 0.2413237143288E+03,-0.2554841497612E+02, 0.3760000000000E+01
 0.36600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7724186568840E+02, 0.1000000000000E+01, 0.1355160588397E+01, 0.3120000000000E+01, 0.1944505733691E+01, 0.3120000000000E+01, 0.2412828112128E+03,-0.2557456149188E+02, 0.3760000000000E+01
 0.36700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7722832422084E+02, 0.1000000000000E+01, 0.1354570264418E+01, 0.3120000000000E+01, 0.1945691686476E+01, 0.3120000000000E+01, 0.2412406210772E+03,-0.2560080253670E+02, 0.3760000000000E+01
 0.36800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7721523218162E+02, 0.1000000000000E+01, 0.1353979703814E+01, 0.3120000000000E+01, 0.1946878760433E+01, 0.3120000000000E+01, 0.2411998330026E+03,-0.2562703699195E+02, 0.3760000000000E+01
 0.36900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7720173330340E+02, 0.1000000000000E+01, 0.1353388890412E+01, 0.3120000000000E+01, 0.1948066824245E+01, 0.3120000000000E+01, 0.2411577749998E+03,-0.2565336711451E+02, 0.3760000000000E+01
 0.37000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7718867610100E+02, 0.1000000000000E+01, 0.1352797838097E+01, 0.3120000000000E+01, 0.1949256021135E+01, 0.3120000000000E+01, 0.2411170948389E+03,-0.2567969052806E+02, 0.3760000000000E+01
 0.37100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7717521734278E+02, 0.1000000000000E+01, 0.1352206530978E+01, 0.3120000000000E+01, 0.1950446222135E+01, 0.3120000000000E+01, 0.2410751612366E+03,-0.2570611066325E+02, 0.3760000000000E+01
 0.37200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7716219268333E+02, 0.1000000000000E+01, 0.1351614982637E+01, 0.3120000000000E+01, 0.1951637568437E+01, 0.3120000000000E+01, 0.2410345818082E+03,-0.2573252406563E+02, 0.3760000000000E+01
 0.37300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7714877157686E+02, 0.1000000000000E+01, 0.1351023177455E+01, 0.3120000000000E+01, 0.1952829933360E+01, 0.3120000000000E+01, 0.2409927648785E+03,-0.2575903514969E+02, 0.3760000000000E+01
 0.37400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7713577715464E+02, 0.1000000000000E+01, 0.1350431128720E+01, 0.3120000000000E+01, 0.1954023456125E+01, 0.3120000000000E+01, 0.2409522789655E+03,-0.2578553958096E+02, 0.3760000000000E+01
 0.37500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7712239120716E+02, 0.1000000000000E+01, 0.1349838821074E+01, 0.3120000000000E+01, 0.1955218012282E+01, 0.3120000000000E+01, 0.2409105709057E+03,-0.2581214258423E+02, 0.3760000000000E+01
 0.37600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7710942469812E+02, 0.1000000000000E+01, 0.1349246267518E+01, 0.3120000000000E+01, 0.1956413739143E+01, 0.3120000000000E+01, 0.2408701712351E+03,-0.2583873910422E+02, 0.3760000000000E+01
 0.37700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7709607142185E+02, 0.1000000000000E+01, 0.1348653452950E+01, 0.3120000000000E+01, 0.1957610514427E+01, 0.3120000000000E+01, 0.2408285642593E+03,-0.2586543499662E+02, 0.3760000000000E+01
 0.37800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7708313049220E+02, 0.1000000000000E+01, 0.1348060390089E+01, 0.3120000000000E+01, 0.1958808473598E+01, 0.3120000000000E+01, 0.2407882435290E+03,-0.2589212468293E+02, 0.3760000000000E+01
 0.37900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7706980737909E+02, 0.1000000000000E+01, 0.1347467064082E+01, 0.3120000000000E+01, 0.1960007496488E+01, 0.3120000000000E+01, 0.2407467297894E+03,-0.2591891446074E+02, 0.3760000000000E+01
 0.38000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7705688970043E+02, 0.1000000000000E+01, 0.1346873487376E+01, 0.3120000000000E+01, 0.1961207716777E+01, 0.3120000000000E+01, 0.2407064807153E+03,-0.2594569839905E+02, 0.3760000000000E+01
 0.38100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7704359424508E+02, 0.1000000000000E+01, 0.1346279645352E+01, 0.3120000000000E+01, 0.1962409016342E+01, 0.3120000000000E+01, 0.2406650523735E+03,-0.2597258307362E+02, 0.3760000000000E+01
 0.38200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7703069746961E+02, 0.1000000000000E+01, 0.1345685550199E+01, 0.3120000000000E+01, 0.1963611527146E+01, 0.3120000000000E+01, 0.2406248676122E+03,-0.2599946236586E+02, 0.3760000000000E+01
 0.38300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7701742716507E+02, 0.1000000000000E+01, 0.1345091187522E+01, 0.3120000000000E+01, 0.1964815133057E+01, 0.3120000000000E+01, 0.2405835168263E+03,-0.2602644296359E+02, 0.3760000000000E+01
 0.38400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7700454894438E+02, 0.1000000000000E+01, 0.1344496569255E+01, 0.3120000000000E+01, 0.1966019964378E+01, 0.3120000000000E+01, 0.2405433890338E+03,-0.2605341873258E+02, 0.3760000000000E+01
 0.38500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7699130128214E+02, 0.1000000000000E+01, 0.1343901681224E+01, 0.3120000000000E+01, 0.1967225906912E+01, 0.3120000000000E+01, 0.2405021079584E+03,-0.2608049630568E+02, 0.3760000000000E+01
 0.38600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7697843926903E+02, 0.1000000000000E+01, 0.1343306535117E+01, 0.3120000000000E+01, 0.1968433089361E+01, 0.3120000000000E+01, 0.2404620297955E+03,-0.2610756968526E+02, 0.3760000000000E+01
 0.38700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7696521174013E+02, 0.1000000000000E+01, 0.1342711116966E+01, 0.3120000000000E+01, 0.1969641399408E+01, 0.3120000000000E+01, 0.2404208105851E+03,-0.2613474529472E+02, 0.3760000000000E+01
 0.38800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7695236358430E+02, 0.1000000000000E+01, 0.1342115438224E+01, 0.3120000000000E+01, 0.1970850964218E+01, 0.3120000000000E+01, 0.2403807747040E+03,-0.2616191744351E+02, 0.3760000000000E+01
 0.38900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7693915368421E+02, 0.1000000000000E+01, 0.1341519485122E+01, 0.3120000000000E+01, 0.1972061673292E+01, 0.3120000000000E+01, 0.2403396095280E+03,-0.2618919217500E+02, 0.3760000000000E+01
 0.39000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7692631703846E+02, 0.1000000000000E+01, 0.1340923268884E+01, 0.3120000000000E+01, 0.1973273652320E+01, 0.3120000000000E+01, 0.2402996085920E+03,-0.2621646426170E+02, 0.3760000000000E+01
 0.39100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7691312226587E+02, 0.1000000000000E+01, 0.1340326775931E+01, 0.3120000000000E+01, 0.1974486792568E+01, 0.3120000000000E+01, 0.2402584896311E+03,-0.2624383922120E+02, 0.3760000000000E+01
 0.39200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7690029478302E+02, 0.1000000000000E+01, 0.1339730017265E+01, 0.3120000000000E+01, 0.1975701218311E+01, 0.3120000000000E+01, 0.2402185163044E+03,-0.2627121243043E+02, 0.3760000000000E+01
 0.39300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7688711264310E+02, 0.1000000000000E+01, 0.1339132979492E+01, 0.3120000000000E+01, 0.1976916822525E+01, 0.3120000000000E+01, 0.2401774357609E+03,-0.2629868874194E+02, 0.3760000000000E+01
 0.39400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7687429198131E+02, 0.1000000000000E+01, 0.1338535673399E+01, 0.3120000000000E+01, 0.1978133728129E+01, 0.3120000000000E+01, 0.2401374827257E+03,-0.2632616428577E+02, 0.3760000000000E+01
 0.39500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7686111998632E+02, 0.1000000000000E+01, 0.1337938085763E+01, 0.3120000000000E+01, 0.1979351829754E+01, 0.3120000000000E+01, 0.2400964328248E+03,-0.2635374309239E+02, 0.3760000000000E+01
 0.39600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7684830381019E+02, 0.1000000000000E+01, 0.1337340227168E+01, 0.3120000000000E+01, 0.1980571249025E+01, 0.3120000000000E+01, 0.2400564927844E+03,-0.2638132219024E+02, 0.3760000000000E+01
 0.39700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7683513947629E+02, 0.1000000000000E+01, 0.1336742084556E+01, 0.3120000000000E+01, 0.1981791882172E+01, 0.3120000000000E+01, 0.2400154657651E+03,-0.2640900466243E+02, 0.3760000000000E+01
 0.39800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7682232544542E+02, 0.1000000000000E+01, 0.1336143668310E+01, 0.3120000000000E+01, 0.1983013849589E+01, 0.3120000000000E+01, 0.2399755314080E+03,-0.2643668857019E+02, 0.3760000000000E+01
 0.39900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7680916630289E+02, 0.1000000000000E+01, 0.1335544965528E+01, 0.3120000000000E+01, 0.1984237049057E+01, 0.3120000000000E+01, 0.2399345195543E+03,-0.2646447589531E+02, 0.3760000000000E+01
 0.40000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7679635209762E+02, 0.1000000000000E+01, 0.1334945986406E+01, 0.3120000000000E+01, 0.1985461599787E+01, 0.3120000000000E+01, 0.2398945836351E+03,-0.2649226586798E+02, 0.3760000000000E+01
 0.40100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7678319568181E+02, 0.1000000000000E+01, 0.1334346718186E+01, 0.3120000000000E+01, 0.1986687401059E+01, 0.3120000000000E+01, 0.2398535792477E+03,-0.2652015925730E+02, 0.3760000000000E+01
 0.40200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7677037897892E+02, 0.1000000000000E+01, 0.1333747170882E+01, 0.3120000000000E+01, 0.1987914570968E+01, 0.3120000000000E+01, 0.2398136345107E+03,-0.2654805658153E+02, 0.3760000000000E+01
 0.40300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7675722283354E+02, 0.1000000000000E+01, 0.1333147331875E+01, 0.3120000000000E+01, 0.1989143010243E+01, 0.3120000000000E+01, 0.2397726299179E+03,-0.2657605727753E+02, 0.3760000000000E+01
 0.40400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7674440132464E+02, 0.1000000000000E+01, 0.1332547211002E+01, 0.3120000000000E+01, 0.1990372835915E+01, 0.3120000000000E+01, 0.2397326691548E+03,-0.2660406325830E+02, 0.3760000000000E+01
 0.40500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7673124300463E+02, 0.1000000000000E+01, 0.1331946795777E+01, 0.3120000000000E+01, 0.1991603950111E+01, 0.3120000000000E+01, 0.2396916567205E+03,-0.2663217251220E+02, 0.3760000000000E+01
 0.40600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7671841437893E+02, 0.1000000000000E+01, 0.1331346095867E+01, 0.3120000000000E+01, 0.1992836468863E+01, 0.3120000000000E+01, 0.2396516727163E+03,-0.2666028848997E+02, 0.3760000000000E+01
 0.40700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7670525145366E+02, 0.1000000000000E+01, 0.1330745098906E+01, 0.3120000000000E+01, 0.1994070295646E+01, 0.3120000000000E+01, 0.2396106448510E+03,-0.2668850758591E+02, 0.3760000000000E+01
 0.40800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7669241341432E+02, 0.1000000000000E+01, 0.1330143814401E+01, 0.3120000000000E+01, 0.1995305545543E+01, 0.3120000000000E+01, 0.2395706304353E+03,-0.2671673490768E+02, 0.3760000000000E+01
 0.40900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7667924346095E+02, 0.1000000000000E+01, 0.1329542230102E+01, 0.3120000000000E+01, 0.1996542123332E+01, 0.3120000000000E+01, 0.2395295795745E+03,-0.2674506515386E+02, 0.3760000000000E+01
 0.41000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7666639372114E+02, 0.1000000000000E+01, 0.1328940355360E+01, 0.3120000000000E+01, 0.1997780143205E+01, 0.3120000000000E+01, 0.2394895276092E+03,-0.2677340519057E+02, 0.3760000000000E+01
 0.41100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7665321432325E+02, 0.1000000000000E+01, 0.1328338178029E+01, 0.3120000000000E+01, 0.1999019511198E+01, 0.3120000000000E+01, 0.2394484462093E+03,-0.2680184792891E+02, 0.3760000000000E+01
 0.41200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7664035059936E+02, 0.1000000000000E+01, 0.1327735707314E+01, 0.3120000000000E+01, 0.2000260340669E+01, 0.3120000000000E+01, 0.2394083495669E+03,-0.2683030208609E+02, 0.3760000000000E+01
 0.41300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7662715936120E+02, 0.1000000000000E+01, 0.1327132931167E+01, 0.3120000000000E+01, 0.2001502538861E+01, 0.3120000000000E+01, 0.2393672301502E+03,-0.2685885867307E+02, 0.3760000000000E+01
 0.41400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7661427937759E+02, 0.1000000000000E+01, 0.1326529858651E+01, 0.3120000000000E+01, 0.2002746218352E+01, 0.3120000000000E+01, 0.2393270817291E+03,-0.2688742837682E+02, 0.3760000000000E+01
 0.41500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7660107390277E+02, 0.1000000000000E+01, 0.1325926477808E+01, 0.3120000000000E+01, 0.2003991287555E+01, 0.3120000000000E+01, 0.2392859168165E+03,-0.2691610020451E+02, 0.3760000000000E+01
 0.41600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7658817539727E+02, 0.1000000000000E+01, 0.1325322797567E+01, 0.3120000000000E+01, 0.2005237858320E+01, 0.3120000000000E+01, 0.2392457095581E+03,-0.2694478690191E+02, 0.3760000000000E+01
 0.41700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7657495330673E+02, 0.1000000000000E+01, 0.1324718806051E+01, 0.3120000000000E+01, 0.2006485840184E+01, 0.3120000000000E+01, 0.2392044917255E+03,-0.2697357539259E+02, 0.3760000000000E+01
 0.41800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7656203401739E+02, 0.1000000000000E+01, 0.1324114512062E+01, 0.3120000000000E+01, 0.2007735344325E+01, 0.3120000000000E+01, 0.2391642185725E+03,-0.2700238056661E+02, 0.3760000000000E+01
 0.41900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7654879293734E+02, 0.1000000000000E+01, 0.1323509903797E+01, 0.3120000000000E+01, 0.2008986281362E+01, 0.3120000000000E+01, 0.2391229404132E+03,-0.2703128716800E+02, 0.3760000000000E+01
 0.42000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7653585061646E+02, 0.1000000000000E+01, 0.1322904989933E+01, 0.3120000000000E+01, 0.2010238761856E+01, 0.3120000000000E+01, 0.2390825943538E+03,-0.2706021232458E+02, 0.3760000000000E+01
 0.42100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7652258818584E+02, 0.1000000000000E+01, 0.1322299758738E+01, 0.3120000000000E+01, 0.2011492697464E+01, 0.3120000000000E+01, 0.2390412485018E+03,-0.2708923851867E+02, 0.3760000000000E+01
 0.42200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7650962058674E+02, 0.1000000000000E+01, 0.1321694218771E+01, 0.3120000000000E+01, 0.2012748198179E+01, 0.3120000000000E+01, 0.2390008225279E+03,-0.2711828519002E+02, 0.3760000000000E+01
 0.42300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7649633445392E+02, 0.1000000000000E+01, 0.1321088358361E+01, 0.3120000000000E+01, 0.2014005176664E+01, 0.3120000000000E+01, 0.2389594016473E+03,-0.2714743248632E+02, 0.3760000000000E+01
 0.42400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7648333933666E+02, 0.1000000000000E+01, 0.1320482185953E+01, 0.3120000000000E+01, 0.2015263742395E+01, 0.3120000000000E+01, 0.2389188887730E+03,-0.2717660224237E+02, 0.3760000000000E+01
 0.42500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7647002715760E+02, 0.1000000000000E+01, 0.1319875689931E+01, 0.3120000000000E+01, 0.2016523809000E+01, 0.3120000000000E+01, 0.2388773855523E+03,-0.2720587218677E+02, 0.3760000000000E+01
 0.42600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7645700228825E+02, 0.1000000000000E+01, 0.1319268878635E+01, 0.3120000000000E+01, 0.2017785485490E+01, 0.3120000000000E+01, 0.2388367788108E+03,-0.2723516662570E+02, 0.3760000000000E+01
 0.42700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7644366172699E+02, 0.1000000000000E+01, 0.1318661740493E+01, 0.3120000000000E+01, 0.2019048686423E+01, 0.3120000000000E+01, 0.2387951859647E+03,-0.2726456079577E+02, 0.3760000000000E+01
 0.42800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7643060487629E+02, 0.1000000000000E+01, 0.1318054283745E+01, 0.3120000000000E+01, 0.2020313520391E+01, 0.3120000000000E+01, 0.2387544784045E+03,-0.2729398154571E+02, 0.3760000000000E+01
 0.42900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7641723360217E+02, 0.1000000000000E+01, 0.1317446496860E+01, 0.3120000000000E+01, 0.2021579902848E+01, 0.3120000000000E+01, 0.2387127886652E+03,-0.2732350155807E+02, 0.3760000000000E+01
 0.43000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7640414254746E+02, 0.1000000000000E+01, 0.1316838387981E+01, 0.3120000000000E+01, 0.2022847942018E+01, 0.3120000000000E+01, 0.2386719733563E+03,-0.2735305027710E+02, 0.3760000000000E+01
 0.43100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7639073823360E+02, 0.1000000000000E+01, 0.1316229945609E+01, 0.3120000000000E+01, 0.2024117554218E+01, 0.3120000000000E+01, 0.2386301794681E+03,-0.2738269778039E+02, 0.3760000000000E+01
 0.43200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7637761075291E+02, 0.1000000000000E+01, 0.1315621177798E+01, 0.3120000000000E+01, 0.2025388847354E+01, 0.3120000000000E+01, 0.2385892494831E+03,-0.2741237616987E+02, 0.3760000000000E+01
 0.43300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7636417108258E+02, 0.1000000000000E+01, 0.1315012073075E+01, 0.3120000000000E+01, 0.2026661738569E+01, 0.3120000000000E+01, 0.2385473442230E+03,-0.2744215285080E+02, 0.3760000000000E+01
 0.43400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7635100495309E+02, 0.1000000000000E+01, 0.1314402639405E+01, 0.3120000000000E+01, 0.2027936335502E+01, 0.3120000000000E+01, 0.2385062926328E+03,-0.2747196265194E+02, 0.3760000000000E+01
 0.43500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7633752761025E+02, 0.1000000000000E+01, 0.1313792865337E+01, 0.3120000000000E+01, 0.2029212556090E+01, 0.3120000000000E+01, 0.2384642687803E+03,-0.2750187023563E+02, 0.3760000000000E+01
 0.43600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7632432061430E+02, 0.1000000000000E+01, 0.1313182758755E+01, 0.3120000000000E+01, 0.2030490507751E+01, 0.3120000000000E+01, 0.2384230886723E+03,-0.2753181321060E+02, 0.3760000000000E+01
 0.43700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7631080328873E+02, 0.1000000000000E+01, 0.1312572308220E+01, 0.3120000000000E+01, 0.2031770109189E+01, 0.3120000000000E+01, 0.2383809390262E+03,-0.2756185346447E+02, 0.3760000000000E+01
 0.43800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7629755320439E+02, 0.1000000000000E+01, 0.1311961521538E+01, 0.3120000000000E+01, 0.2033051467646E+01, 0.3120000000000E+01, 0.2383396234750E+03,-0.2759193142764E+02, 0.3760000000000E+01
 0.43900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7628399358269E+02, 0.1000000000000E+01, 0.1311350387280E+01, 0.3120000000000E+01, 0.2034334502566E+01, 0.3120000000000E+01, 0.2382973408245E+03,-0.2762210615984E+02, 0.3760000000000E+01
 0.44000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7627069819420E+02, 0.1000000000000E+01, 0.1310738913175E+01, 0.3120000000000E+01, 0.2035619321063E+01, 0.3120000000000E+01, 0.2382558829247E+03,-0.2765232096016E+02, 0.3760000000000E+01
 0.44100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7625709396622E+02, 0.1000000000000E+01, 0.1310127087797E+01, 0.3120000000000E+01, 0.2036905843287E+01, 0.3120000000000E+01, 0.2382134600698E+03,-0.2768263201532E+02, 0.3760000000000E+01
 0.44200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7624375104444E+02, 0.1000000000000E+01, 0.1309514918805E+01, 0.3120000000000E+01, 0.2038194176274E+01, 0.3120000000000E+01, 0.2381718528748E+03,-0.2771298554535E+02, 0.3760000000000E+01
 0.44300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7623009989784E+02, 0.1000000000000E+01, 0.1308902394770E+01, 0.3120000000000E+01, 0.2039484240861E+01, 0.3120000000000E+01, 0.2381292826094E+03,-0.2774343482937E+02, 0.3760000000000E+01
 0.44400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7621670721560E+02, 0.1000000000000E+01, 0.1308289523283E+01, 0.3120000000000E+01, 0.2040776144044E+01, 0.3120000000000E+01, 0.2380875191795E+03,-0.2777392902680E+02, 0.3760000000000E+01
 0.44500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7620300683769E+02, 0.1000000000000E+01, 0.1307676292905E+01, 0.3120000000000E+01, 0.2042069807322E+01, 0.3120000000000E+01, 0.2380447942969E+03,-0.2780451847196E+02, 0.3760000000000E+01
 0.44600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7618956216083E+02, 0.1000000000000E+01, 0.1307062711163E+01, 0.3120000000000E+01, 0.2043365337695E+01, 0.3120000000000E+01, 0.2380028676706E+03,-0.2783515531151E+02, 0.3760000000000E+01
 0.44700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7617581023041E+02, 0.1000000000000E+01, 0.1306448766604E+01, 0.3120000000000E+01, 0.2044662657305E+01, 0.3120000000000E+01, 0.2379599809381E+03,-0.2786588691265E+02, 0.3760000000000E+01
 0.44800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7616231131816E+02, 0.1000000000000E+01, 0.1305834466695E+01, 0.3120000000000E+01, 0.2045961873204E+01, 0.3120000000000E+01, 0.2379178841341E+03,-0.2789666843365E+02, 0.3760000000000E+01
 0.44900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7614850550919E+02, 0.1000000000000E+01, 0.1305219799962E+01, 0.3120000000000E+01, 0.2047262908149E+01, 0.3120000000000E+01, 0.2378748283047E+03,-0.2792754422333E+02, 0.3760000000000E+01
 0.45000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7613495011794E+02, 0.1000000000000E+01, 0.1304604773813E+01, 0.3120000000000E+01, 0.2048565869289E+01, 0.3120000000000E+01, 0.2378325543334E+03,-0.2795847248957E+02, 0.3760000000000E+01
 0.45100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7612108809931E+02, 0.1000000000000E+01, 0.1303989376750E+01, 0.3120000000000E+01, 0.2049870679972E+01, 0.3120000000000E+01, 0.2377893221442E+03,-0.2798949455658E+02, 0.3760000000000E+01
 0.45200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7610747395773E+02, 0.1000000000000E+01, 0.1303373616126E+01, 0.3120000000000E+01, 0.2051177447495E+01, 0.3120000000000E+01, 0.2377468639299E+03,-0.2802057170995E+02, 0.3760000000000E+01
 0.45300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7609355338797E+02, 0.1000000000000E+01, 0.1302757480409E+01, 0.3120000000000E+01, 0.2052486095784E+01, 0.3120000000000E+01, 0.2377034480868E+03,-0.2805174220064E+02, 0.3760000000000E+01
 0.45400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7607987822930E+02, 0.1000000000000E+01, 0.1302140976903E+01, 0.3120000000000E+01, 0.2053796732315E+01, 0.3120000000000E+01, 0.2376607985685E+03,-0.2808297041106E+02, 0.3760000000000E+01
 0.45500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7606589675485E+02, 0.1000000000000E+01, 0.1301524094039E+01, 0.3120000000000E+01, 0.2055109281573E+01, 0.3120000000000E+01, 0.2376171917399E+03,-0.2811429151824E+02, 0.3760000000000E+01
 0.45600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7605215828926E+02, 0.1000000000000E+01, 0.1300906839070E+01, 0.3120000000000E+01, 0.2056423851267E+01, 0.3120000000000E+01, 0.2375743437851E+03,-0.2814567302644E+02, 0.3760000000000E+01
 0.45700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7603811354172E+02, 0.1000000000000E+01, 0.1300289200386E+01, 0.3120000000000E+01, 0.2057740366423E+01, 0.3120000000000E+01, 0.2375305385936E+03,-0.2817714700976E+02, 0.3760000000000E+01
 0.45800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7602430946881E+02, 0.1000000000000E+01, 0.1299671185190E+01, 0.3120000000000E+01, 0.2059058935020E+01, 0.3120000000000E+01, 0.2374874850369E+03,-0.2820868410233E+02, 0.3760000000000E+01
 0.45900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7601019907060E+02, 0.1000000000000E+01, 0.1299052781831E+01, 0.3120000000000E+01, 0.2060379482614E+01, 0.3120000000000E+01, 0.2374434740769E+03,-0.2824031327250E+02, 0.3760000000000E+01
 0.46000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7599632706476E+02, 0.1000000000000E+01, 0.1298433997461E+01, 0.3120000000000E+01, 0.2061702117496E+01, 0.3120000000000E+01, 0.2374002076754E+03,-0.2827200830183E+02, 0.3760000000000E+01
 0.46100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7598214861028E+02, 0.1000000000000E+01, 0.1297814820379E+01, 0.3120000000000E+01, 0.2063026765741E+01, 0.3120000000000E+01, 0.2373559834541E+03,-0.2830379503885E+02, 0.3760000000000E+01
 0.46200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7596820633234E+02, 0.1000000000000E+01, 0.1297195257694E+01, 0.3120000000000E+01, 0.2064353535995E+01, 0.3120000000000E+01, 0.2373124969224E+03,-0.2833565041560E+02, 0.3760000000000E+01
 0.46300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7595395740580E+02, 0.1000000000000E+01, 0.1296575297647E+01, 0.3120000000000E+01, 0.2065682354840E+01, 0.3120000000000E+01, 0.2372680519160E+03,-0.2836759715583E+02, 0.3760000000000E+01
 0.46400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7593994249035E+02, 0.1000000000000E+01, 0.1295954947304E+01, 0.3120000000000E+01, 0.2067013331320E+01, 0.3120000000000E+01, 0.2372243378872E+03,-0.2839961536495E+02, 0.3760000000000E+01
 0.46500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7592562064647E+02, 0.1000000000000E+01, 0.1295334194847E+01, 0.3120000000000E+01, 0.2068346392508E+01, 0.3120000000000E+01, 0.2371796644802E+03,-0.2843172461494E+02, 0.3760000000000E+01
 0.46600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7591153069941E+02, 0.1000000000000E+01, 0.1294713047299E+01, 0.3120000000000E+01, 0.2069681647896E+01, 0.3120000000000E+01, 0.2371357154985E+03,-0.2846390819411E+02, 0.3760000000000E+01
 0.46700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7589713347654E+02, 0.1000000000000E+01, 0.1294091492777E+01, 0.3120000000000E+01, 0.2071019025043E+01, 0.3120000000000E+01, 0.2370908060245E+03,-0.2849618252967E+02, 0.3760000000000E+01
 0.46800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7588296608564E+02, 0.1000000000000E+01, 0.1293469538263E+01, 0.3120000000000E+01, 0.2072358633923E+01, 0.3120000000000E+01, 0.2370466145779E+03,-0.2852853408731E+02, 0.3760000000000E+01
 0.46900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7586849098578E+02, 0.1000000000000E+01, 0.1292847171806E+01, 0.3120000000000E+01, 0.2073700402573E+01, 0.3120000000000E+01, 0.2370014612575E+03,-0.2856097616067E+02, 0.3760000000000E+01
 0.47000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7585424369823E+02, 0.1000000000000E+01, 0.1292224400344E+01, 0.3120000000000E+01, 0.2075044441502E+01, 0.3120000000000E+01, 0.2369570197076E+03,-0.2859349839260E+02, 0.3760000000000E+01
 0.47100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7583968820312E+02, 0.1000000000000E+01, 0.1291601211855E+01, 0.3120000000000E+01, 0.2076390679215E+01, 0.3120000000000E+01, 0.2369116146987E+03,-0.2862611091818E+02, 0.3760000000000E+01
 0.47200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7582535853917E+02, 0.1000000000000E+01, 0.1290977613236E+01, 0.3120000000000E+01, 0.2077739226792E+01, 0.3120000000000E+01, 0.2368669153233E+03,-0.2865880657597E+02, 0.3760000000000E+01
 0.47300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7581072008849E+02, 0.1000000000000E+01, 0.1290353592387E+01, 0.3120000000000E+01, 0.2079090013214E+01, 0.3120000000000E+01, 0.2368212506530E+03,-0.2869159236365E+02, 0.3760000000000E+01
 0.47400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7579630553183E+02, 0.1000000000000E+01, 0.1289729156165E+01, 0.3120000000000E+01, 0.2080443150175E+01, 0.3120000000000E+01, 0.2367762856162E+03,-0.2872446429006E+02, 0.3760000000000E+01
 0.47500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7578158153364E+02, 0.1000000000000E+01, 0.1289104292387E+01, 0.3120000000000E+01, 0.2081798567118E+01, 0.3120000000000E+01, 0.2367303532131E+03,-0.2875742621531E+02, 0.3760000000000E+01
 0.47600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7576707952982E+02, 0.1000000000000E+01, 0.1288479007872E+01, 0.3120000000000E+01, 0.2083156376405E+01, 0.3120000000000E+01, 0.2366851145604E+03,-0.2879047733581E+02, 0.3760000000000E+01
 0.47700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7575226735717E+02, 0.1000000000000E+01, 0.1287853290348E+01, 0.3120000000000E+01, 0.2084516507942E+01, 0.3120000000000E+01, 0.2366389062440E+03,-0.2882361836888E+02, 0.3760000000000E+01
 0.47800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7573767531045E+02, 0.1000000000000E+01, 0.1287227146594E+01, 0.3120000000000E+01, 0.2085879074792E+01, 0.3120000000000E+01, 0.2365933858925E+03,-0.2885685168423E+02, 0.3760000000000E+01
 0.47900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7572277228238E+02, 0.1000000000000E+01, 0.1286600564250E+01, 0.3120000000000E+01, 0.2087244007334E+01, 0.3120000000000E+01, 0.2365468933145E+03,-0.2889017488230E+02, 0.3760000000000E+01
 0.48000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7570808754945E+02, 0.1000000000000E+01, 0.1285973550051E+01, 0.3120000000000E+01, 0.2088611419385E+01, 0.3120000000000E+01, 0.2365010830328E+03,-0.2892359349019E+02, 0.3760000000000E+01
 0.48100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7569309095563E+02, 0.1000000000000E+01, 0.1285346091543E+01, 0.3120000000000E+01, 0.2089981241786E+01, 0.3120000000000E+01, 0.2364542977535E+03,-0.2895710199400E+02, 0.3760000000000E+01
 0.48200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7567831084103E+02, 0.1000000000000E+01, 0.1284718195420E+01, 0.3120000000000E+01, 0.2091353589156E+01, 0.3120000000000E+01, 0.2364081891481E+03,-0.2899070908890E+02, 0.3760000000000E+01
 0.48300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7566321791662E+02, 0.1000000000000E+01, 0.1284089849128E+01, 0.3120000000000E+01, 0.2092728392814E+01, 0.3120000000000E+01, 0.2363611025577E+03,-0.2902440614815E+02, 0.3760000000000E+01
 0.48400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7564833968339E+02, 0.1000000000000E+01, 0.1283461059321E+01, 0.3120000000000E+01, 0.2094105768214E+01, 0.3120000000000E+01, 0.2363146871058E+03,-0.2905820500939E+02, 0.3760000000000E+01
 0.48500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7563314760316E+02, 0.1000000000000E+01, 0.1282831813340E+01, 0.3120000000000E+01, 0.2095485647162E+01, 0.3120000000000E+01, 0.2362672904067E+03,-0.2909209396719E+02, 0.3760000000000E+01
 0.48600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7561816845328E+02, 0.1000000000000E+01, 0.1282202117793E+01, 0.3120000000000E+01, 0.2096868146004E+01, 0.3120000000000E+01, 0.2362205593952E+03,-0.2912608798601E+02, 0.3760000000000E+01
 0.48700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7560287434661E+02, 0.1000000000000E+01, 0.1281571959917E+01, 0.3120000000000E+01, 0.2098253197031E+01, 0.3120000000000E+01, 0.2361728436483E+03,-0.2916017228186E+02, 0.3760000000000E+01
 0.48800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7558779141913E+02, 0.1000000000000E+01, 0.1280941346275E+01, 0.3120000000000E+01, 0.2099640917532E+01, 0.3120000000000E+01, 0.2361257881681E+03,-0.2919436495521E+02, 0.3760000000000E+01
 0.48900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7557239234872E+02, 0.1000000000000E+01, 0.1280310263990E+01, 0.3120000000000E+01, 0.2101031240302E+01, 0.3120000000000E+01, 0.2360777442267E+03,-0.2922864815546E+02, 0.3760000000000E+01
 0.49000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7555720272581E+02, 0.1000000000000E+01, 0.1279678719579E+01, 0.3120000000000E+01, 0.2102424283614E+01, 0.3120000000000E+01, 0.2360303551916E+03,-0.2926304308646E+02, 0.3760000000000E+01
 0.49100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7554169569006E+02, 0.1000000000000E+01, 0.1279046700049E+01, 0.3120000000000E+01, 0.2103819980780E+01, 0.3120000000000E+01, 0.2359819737085E+03,-0.2929752885902E+02, 0.3760000000000E+01
 0.49200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7552639638235E+02, 0.1000000000000E+01, 0.1278414211870E+01, 0.3120000000000E+01, 0.2105218451113E+01, 0.3120000000000E+01, 0.2359342418091E+03,-0.2933212977158E+02, 0.3760000000000E+01
 0.49300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7551077831118E+02, 0.1000000000000E+01, 0.1277781241926E+01, 0.3120000000000E+01, 0.2106619628453E+01, 0.3120000000000E+01, 0.2358855132238E+03,-0.2936682190844E+02, 0.3760000000000E+01
 0.49400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7549536625680E+02, 0.1000000000000E+01, 0.1277147796638E+01, 0.3120000000000E+01, 0.2108023633204E+01, 0.3120000000000E+01, 0.2358374289250E+03,-0.2940163264446E+02, 0.3760000000000E+01
 0.49500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7547963400886E+02, 0.1000000000000E+01, 0.1276513862765E+01, 0.3120000000000E+01, 0.2109430399751E+01, 0.3120000000000E+01, 0.2357883434548E+03,-0.2943653505569E+02, 0.3760000000000E+01
 0.49600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7546410607167E+02, 0.1000000000000E+01, 0.1275879446675E+01, 0.3120000000000E+01, 0.2110840049648E+01, 0.3120000000000E+01, 0.2357398969900E+03,-0.2947155958724E+02, 0.3760000000000E+01
 0.49700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7544825642423E+02, 0.1000000000000E+01, 0.1275244534997E+01, 0.3120000000000E+01, 0.2112252517844E+01, 0.3120000000000E+01, 0.2356904445987E+03,-0.2950667632512E+02, 0.3760000000000E+01
 0.49800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7543260937983E+02, 0.1000000000000E+01, 0.1274609134044E+01, 0.3120000000000E+01, 0.2113667927092E+01, 0.3120000000000E+01, 0.2356416259261E+03,-0.2954191875661E+02, 0.3760000000000E+01
 0.49900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7541663902914E+02, 0.1000000000000E+01, 0.1273973230311E+01, 0.3120000000000E+01, 0.2115086212932E+01, 0.3120000000000E+01, 0.2355917963251E+03,-0.2957725400398E+02, 0.3760000000000E+01
 0.50000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7540086956841E+02, 0.1000000000000E+01, 0.1273336830050E+01, 0.3120000000000E+01, 0.2116507499372E+01, 0.3120000000000E+01, 0.2355425951389E+03,-0.2961271857915E+02, 0.3760000000000E+01
 0.50100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7538477511714E+02, 0.1000000000000E+01, 0.1272699919620E+01, 0.3120000000000E+01, 0.2117931722568E+01, 0.3120000000000E+01, 0.2354923777475E+03,-0.2964827666243E+02, 0.3760000000000E+01
 0.50200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7536887984386E+02, 0.1000000000000E+01, 0.1272062505212E+01, 0.3120000000000E+01, 0.2119359007847E+01, 0.3120000000000E+01, 0.2354427834705E+03,-0.2968396777443E+02, 0.3760000000000E+01
 0.50300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7535265780030E+02, 0.1000000000000E+01, 0.1271424573039E+01, 0.3120000000000E+01, 0.2120789291998E+01, 0.3120000000000E+01, 0.2353921674143E+03,-0.2971975316736E+02, 0.3760000000000E+01
 0.50400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7533663321070E+02, 0.1000000000000E+01, 0.1270786129228E+01, 0.3120000000000E+01, 0.2122222701732E+01, 0.3120000000000E+01, 0.2353421691340E+03,-0.2975567535767E+02, 0.3760000000000E+01
 0.50500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7532027998434E+02, 0.1000000000000E+01, 0.1270147159843E+01, 0.3120000000000E+01, 0.2123659174510E+01, 0.3120000000000E+01, 0.2352911432302E+03,-0.2979169270303E+02, 0.3760000000000E+01
 0.50600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7530412247571E+02, 0.1000000000000E+01, 0.1269507670942E+01, 0.3120000000000E+01, 0.2125098838485E+01, 0.3120000000000E+01, 0.2352407297254E+03,-0.2982785067906E+02, 0.3760000000000E+01
 0.50700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7528763436514E+02, 0.1000000000000E+01, 0.1268867648435E+01, 0.3120000000000E+01, 0.2126541631817E+01, 0.3120000000000E+01, 0.2351892824458E+03,-0.2986410477023E+02, 0.3760000000000E+01
 0.50800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7527134021818E+02, 0.1000000000000E+01, 0.1268227098307E+01, 0.3120000000000E+01, 0.2127987684178E+01, 0.3120000000000E+01, 0.2351384421324E+03,-0.2990050341332E+02, 0.3760000000000E+01
 0.50900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7525471340789E+02, 0.1000000000000E+01, 0.1267586006310E+01, 0.3120000000000E+01, 0.2129436934463E+01, 0.3120000000000E+01, 0.2350865615930E+03,-0.2993699923293E+02, 0.3760000000000E+01
 0.51000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7523827878553E+02, 0.1000000000000E+01, 0.1266944378349E+01, 0.3120000000000E+01, 0.2130889513924E+01, 0.3120000000000E+01, 0.2350352825193E+03,-0.2997364359275E+02, 0.3760000000000E+01
 0.51100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7522150934431E+02, 0.1000000000000E+01, 0.1266302200012E+01, 0.3120000000000E+01, 0.2132345362239E+01, 0.3120000000000E+01, 0.2349829564753E+03,-0.3001038629814E+02, 0.3760000000000E+01
 0.51200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7520493028370E+02, 0.1000000000000E+01, 0.1265659477125E+01, 0.3120000000000E+01, 0.2133804612307E+01, 0.3120000000000E+01, 0.2349312262979E+03,-0.3004728161143E+02, 0.3760000000000E+01
 0.51300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7518801414104E+02, 0.1000000000000E+01, 0.1265016195102E+01, 0.3120000000000E+01, 0.2135267204635E+01, 0.3120000000000E+01, 0.2348784420704E+03,-0.3008427655417E+02, 0.3760000000000E+01
 0.51400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7517128654428E+02, 0.1000000000000E+01, 0.1264372359681E+01, 0.3120000000000E+01, 0.2136733273850E+01, 0.3120000000000E+01, 0.2348262480243E+03,-0.3012142826865E+02, 0.3760000000000E+01
 0.51500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7515421949851E+02, 0.1000000000000E+01, 0.1263727956104E+01, 0.3120000000000E+01, 0.2138202761329E+01, 0.3120000000000E+01, 0.2347729925255E+03,-0.3015868099714E+02, 0.3760000000000E+01
 0.51600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7513733912331E+02, 0.1000000000000E+01, 0.1263082990012E+01, 0.3120000000000E+01, 0.2139675803512E+01, 0.3120000000000E+01, 0.2347203213962E+03,-0.3019609475915E+02, 0.3760000000000E+01
 0.51700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7512011681894E+02, 0.1000000000000E+01, 0.1262437446464E+01, 0.3120000000000E+01, 0.2141152342699E+01, 0.3120000000000E+01, 0.2346665810586E+03,-0.3023361105144E+02, 0.3760000000000E+01
 0.51800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7510307927513E+02, 0.1000000000000E+01, 0.1261791331004E+01, 0.3120000000000E+01, 0.2142632517223E+01, 0.3120000000000E+01, 0.2346134191701E+03,-0.3027129272844E+02, 0.3760000000000E+01
 0.51900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7508569720700E+02, 0.1000000000000E+01, 0.1261144628501E+01, 0.3120000000000E+01, 0.2144116270361E+01, 0.3120000000000E+01, 0.2345591799598E+03,-0.3030907856800E+02, 0.3760000000000E+01
 0.52000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7506849794425E+02, 0.1000000000000E+01, 0.1260497344393E+01, 0.3120000000000E+01, 0.2145603742431E+01, 0.3120000000000E+01, 0.2345055131371E+03,-0.3034703425640E+02, 0.3760000000000E+01
 0.52100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7505095143584E+02, 0.1000000000000E+01, 0.1259849463355E+01, 0.3120000000000E+01, 0.2147094877751E+01, 0.3120000000000E+01, 0.2344507604859E+03,-0.3038509588282E+02, 0.3760000000000E+01
 0.52200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7503358572425E+02, 0.1000000000000E+01, 0.1259200990710E+01, 0.3120000000000E+01, 0.2148589818714E+01, 0.3120000000000E+01, 0.2343965739940E+03,-0.3042333192249E+02, 0.3760000000000E+01
 0.52300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7501586992464E+02, 0.1000000000000E+01, 0.1258551910932E+01, 0.3120000000000E+01, 0.2150088510749E+01, 0.3120000000000E+01, 0.2343412927899E+03,-0.3046167581420E+02, 0.3760000000000E+01
 0.52400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7499833285867E+02, 0.1000000000000E+01, 0.1257902229223E+01, 0.3120000000000E+01, 0.2151591098421E+01, 0.3120000000000E+01, 0.2342865713464E+03,-0.3050019880916E+02, 0.3760000000000E+01
 0.52500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7498044273393E+02, 0.1000000000000E+01, 0.1257251929846E+01, 0.3120000000000E+01, 0.2153097528337E+01, 0.3120000000000E+01, 0.2342307459068E+03,-0.3053883170671E+02, 0.3760000000000E+01
 0.52600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7496272920487E+02, 0.1000000000000E+01, 0.1256601017877E+01, 0.3120000000000E+01, 0.2154607947343E+01, 0.3120000000000E+01, 0.2341754735957E+03,-0.3057764853300E+02, 0.3760000000000E+01
 0.52700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7494465950881E+02, 0.1000000000000E+01, 0.1255949477359E+01, 0.3120000000000E+01, 0.2156122303308E+01, 0.3120000000000E+01, 0.2341190875768E+03,-0.3061657747192E+02, 0.3760000000000E+01
 0.52800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7492676421011E+02, 0.1000000000000E+01, 0.1255297313230E+01, 0.3120000000000E+01, 0.2157640745467E+01, 0.3120000000000E+01, 0.2340632478653E+03,-0.3065569528509E+02, 0.3760000000000E+01
 0.52900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7490850949108E+02, 0.1000000000000E+01, 0.1254644509310E+01, 0.3120000000000E+01, 0.2159163223030E+01, 0.3120000000000E+01, 0.2340062842820E+03,-0.3069492758854E+02, 0.3760000000000E+01
 0.53000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7489042689264E+02, 0.1000000000000E+01, 0.1253991070388E+01, 0.3120000000000E+01, 0.2160689887738E+01, 0.3120000000000E+01, 0.2339498599407E+03,-0.3073435385133E+02, 0.3760000000000E+01
 0.53100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7487198147142E+02, 0.1000000000000E+01, 0.1253336980051E+01, 0.3120000000000E+01, 0.2162220690239E+01, 0.3120000000000E+01, 0.2338923010990E+03,-0.3077389715200E+02, 0.3760000000000E+01
 0.53200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7485370580217E+02, 0.1000000000000E+01, 0.1252682242932E+01, 0.3120000000000E+01, 0.2163755784906E+01, 0.3120000000000E+01, 0.2338352741471E+03,-0.3081363966110E+02, 0.3760000000000E+01
 0.53300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7483506375128E+02, 0.1000000000000E+01, 0.1252026842371E+01, 0.3120000000000E+01, 0.2165295123927E+01, 0.3120000000000E+01, 0.2337771015786E+03,-0.3085350193525E+02, 0.3760000000000E+01
 0.53400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7481658899768E+02, 0.1000000000000E+01, 0.1251370782837E+01, 0.3120000000000E+01, 0.2166838864436E+01, 0.3120000000000E+01, 0.2337194532793E+03,-0.3089356882121E+02, 0.3760000000000E+01
 0.53500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7479774413681E+02, 0.1000000000000E+01, 0.1250714047415E+01, 0.3120000000000E+01, 0.2168386960264E+01, 0.3120000000000E+01, 0.2336606477279E+03,-0.3093375838096E+02, 0.3760000000000E+01
 0.53600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7477906401085E+02, 0.1000000000000E+01, 0.1250056640396E+01, 0.3120000000000E+01, 0.2169939571457E+01, 0.3120000000000E+01, 0.2336023584889E+03,-0.3097415814489E+02, 0.3760000000000E+01
 0.53700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7476000987185E+02, 0.1000000000000E+01, 0.1249398544602E+01, 0.3120000000000E+01, 0.2171496653607E+01, 0.3120000000000E+01, 0.2335428998008E+03,-0.3101468370387E+02, 0.3760000000000E+01
 0.53800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7474111780226E+02, 0.1000000000000E+01, 0.1248739764130E+01, 0.3120000000000E+01, 0.2173058369821E+01, 0.3120000000000E+01, 0.2334839491467E+03,-0.3105542522348E+02, 0.3760000000000E+01
 0.53900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7472184763388E+02, 0.1000000000000E+01, 0.1248080281528E+01, 0.3120000000000E+01, 0.2174624677579E+01, 0.3120000000000E+01, 0.2334238162855E+03,-0.3109629587131E+02, 0.3760000000000E+01
 0.54000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7470273673934E+02, 0.1000000000000E+01, 0.1247420100692E+01, 0.3120000000000E+01, 0.2176195743211E+01, 0.3120000000000E+01, 0.2333641827747E+03,-0.3113738844598E+02, 0.3760000000000E+01
 0.54100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7468324346852E+02, 0.1000000000000E+01, 0.1246759203882E+01, 0.3120000000000E+01, 0.2177771526228E+01, 0.3120000000000E+01, 0.2333033537011E+03,-0.3117861370851E+02, 0.3760000000000E+01
 0.54200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7466390654461E+02, 0.1000000000000E+01, 0.1246097594773E+01, 0.3120000000000E+01, 0.2179352196352E+01, 0.3120000000000E+01, 0.2332430148840E+03,-0.3122006707320E+02, 0.3760000000000E+01
 0.54300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7464418275350E+02, 0.1000000000000E+01, 0.1245435255326E+01, 0.3120000000000E+01, 0.2180937715278E+01, 0.3120000000000E+01, 0.2331814664837E+03,-0.3126165692550E+02, 0.3760000000000E+01
 0.54400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7462461224319E+02, 0.1000000000000E+01, 0.1244772188987E+01, 0.3120000000000E+01, 0.2182528256311E+01, 0.3120000000000E+01, 0.2331203988122E+03,-0.3130348128072E+02, 0.3760000000000E+01
 0.54500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7460465015920E+02, 0.1000000000000E+01, 0.1244108377401E+01, 0.3120000000000E+01, 0.2184123783495E+01, 0.3120000000000E+01, 0.2330581068650E+03,-0.3134544618113E+02, 0.3760000000000E+01
 0.54600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7458483813312E+02, 0.1000000000000E+01, 0.1243443823764E+01, 0.3120000000000E+01, 0.2185724473919E+01, 0.3120000000000E+01, 0.2329962856299E+03,-0.3138765223681E+02, 0.3760000000000E+01
 0.54700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7456462958608E+02, 0.1000000000000E+01, 0.1242778509393E+01, 0.3120000000000E+01, 0.2187330294142E+01, 0.3120000000000E+01, 0.2329332246764E+03,-0.3143000315590E+02, 0.3760000000000E+01
 0.54800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7454456770553E+02, 0.1000000000000E+01, 0.1242112437219E+01, 0.3120000000000E+01, 0.2188941425261E+01, 0.3120000000000E+01, 0.2328706238928E+03,-0.3147260213152E+02, 0.3760000000000E+01
 0.54900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7452410411039E+02, 0.1000000000000E+01, 0.1241445588215E+01, 0.3120000000000E+01, 0.2190557836559E+01, 0.3120000000000E+01, 0.2328067671801E+03,-0.3151535059762E+02, 0.3760000000000E+01
 0.55000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7450378361001E+02, 0.1000000000000E+01, 0.1240777965026E+01, 0.3120000000000E+01, 0.2192179713367E+01, 0.3120000000000E+01, 0.2327433595330E+03,-0.3155835430663E+02, 0.3760000000000E+01
 0.55100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7448305593388E+02, 0.1000000000000E+01, 0.1240109548264E+01, 0.3120000000000E+01, 0.2193807027894E+01, 0.3120000000000E+01, 0.2326786789122E+03,-0.3160151242663E+02, 0.3760000000000E+01
 0.55200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7446246757192E+02, 0.1000000000000E+01, 0.1239440340271E+01, 0.3120000000000E+01, 0.2195439969970E+01, 0.3120000000000E+01, 0.2326144356016E+03,-0.3164493328321E+02, 0.3760000000000E+01
 0.55300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7444146629698E+02, 0.1000000000000E+01, 0.1238770321278E+01, 0.3120000000000E+01, 0.2197078514968E+01, 0.3120000000000E+01, 0.2325489014123E+03,-0.3168851381148E+02, 0.3760000000000E+01
 0.55400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7442060033836E+02, 0.1000000000000E+01, 0.1238099493299E+01, 0.3120000000000E+01, 0.2198722857479E+01, 0.3120000000000E+01, 0.2324837921004E+03,-0.3173236488099E+02, 0.3760000000000E+01
 0.55500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7439931542753E+02, 0.1000000000000E+01, 0.1237427836168E+01, 0.3120000000000E+01, 0.2200372976296E+01, 0.3120000000000E+01, 0.2324173730635E+03,-0.3177638122711E+02, 0.3760000000000E+01
 0.55600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7437816159545E+02, 0.1000000000000E+01, 0.1236755351549E+01, 0.3120000000000E+01, 0.2202029071075E+01, 0.3120000000000E+01, 0.2323513657239E+03,-0.3182067628332E+02, 0.3760000000000E+01
 0.55700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7435658244345E+02, 0.1000000000000E+01, 0.1236082018854E+01, 0.3120000000000E+01, 0.2203691124304E+01, 0.3120000000000E+01, 0.2322840287891E+03,-0.3186514260099E+02, 0.3760000000000E+01
 0.55800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7433512987598E+02, 0.1000000000000E+01, 0.1235407839372E+01, 0.3120000000000E+01, 0.2205359341031E+01, 0.3120000000000E+01, 0.2322170895715E+03,-0.3190989617112E+02, 0.3760000000000E+01
 0.55900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7431324527296E+02, 0.1000000000000E+01, 0.1234732792072E+01, 0.3120000000000E+01, 0.2207033707746E+01, 0.3120000000000E+01, 0.2321487998042E+03,-0.3195482739701E+02, 0.3760000000000E+01
 0.56000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7429148247893E+02, 0.1000000000000E+01, 0.1234056877840E+01, 0.3120000000000E+01, 0.2208714435241E+01, 0.3120000000000E+01, 0.2320808928969E+03,-0.3200005482077E+02, 0.3760000000000E+01
 0.56100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7426928055727E+02, 0.1000000000000E+01, 0.1233380075175E+01, 0.3120000000000E+01, 0.2210401514343E+01, 0.3120000000000E+01, 0.2320116133120E+03,-0.3204546673220E+02, 0.3760000000000E+01
 0.56200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7424719536340E+02, 0.1000000000000E+01, 0.1232702384532E+01, 0.3120000000000E+01, 0.2212095161972E+01, 0.3120000000000E+01, 0.2319427007773E+03,-0.3209118422216E+02, 0.3760000000000E+01
 0.56300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7422466355005E+02, 0.1000000000000E+01, 0.1232023783913E+01, 0.3120000000000E+01, 0.2213795373660E+01, 0.3120000000000E+01, 0.2318723921909E+03,-0.3213709349978E+02, 0.3760000000000E+01
 0.56400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7420224303777E+02, 0.1000000000000E+01, 0.1231344273308E+01, 0.3120000000000E+01, 0.2215502372883E+01, 0.3120000000000E+01, 0.2318024337679E+03,-0.3218331822604E+02, 0.3760000000000E+01
 0.56500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7417936797797E+02, 0.1000000000000E+01, 0.1230663830192E+01, 0.3120000000000E+01, 0.2217216160285E+01, 0.3120000000000E+01, 0.2317310545596E+03,-0.3222974254622E+02, 0.3760000000000E+01
 0.56600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7415659843739E+02, 0.1000000000000E+01, 0.1229982454056E+01, 0.3120000000000E+01, 0.2218936966360E+01, 0.3120000000000E+01, 0.2316600075209E+03,-0.3227649269125E+02, 0.3760000000000E+01
 0.56700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7413336594286E+02, 0.1000000000000E+01, 0.1229300121817E+01, 0.3120000000000E+01, 0.2220664797305E+01, 0.3120000000000E+01, 0.2315875134722E+03,-0.3232345078207E+02, 0.3760000000000E+01
 0.56800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7411023277484E+02, 0.1000000000000E+01, 0.1228616832428E+01, 0.3120000000000E+01, 0.2222399891151E+01, 0.3120000000000E+01, 0.2315153323188E+03,-0.3237074564758E+02, 0.3760000000000E+01
 0.56900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7408662774418E+02, 0.1000000000000E+01, 0.1227932562210E+01, 0.3120000000000E+01, 0.2224142260151E+01, 0.3120000000000E+01, 0.2314416763651E+03,-0.3241825740572E+02, 0.3760000000000E+01
 0.57000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7406311540632E+02, 0.1000000000000E+01, 0.1227247309537E+01, 0.3120000000000E+01, 0.2225892150419E+01, 0.3120000000000E+01, 0.2313683126579E+03,-0.3246611748723E+02, 0.3760000000000E+01
 0.57100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7403912174312E+02, 0.1000000000000E+01, 0.1226561050097E+01, 0.3120000000000E+01, 0.2227649580819E+01, 0.3120000000000E+01, 0.2312934446332E+03,-0.3251420405295E+02, 0.3760000000000E+01
 0.57200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7401521365172E+02, 0.1000000000000E+01, 0.1225873781636E+01, 0.3120000000000E+01, 0.2229414806173E+01, 0.3120000000000E+01, 0.2312188466875E+03,-0.3256265116657E+02, 0.3760000000000E+01
 0.57300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7399081416995E+02, 0.1000000000000E+01, 0.1225185479170E+01, 0.3120000000000E+01, 0.2231187852564E+01, 0.3120000000000E+01, 0.2311427130299E+03,-0.3261133504964E+02, 0.3760000000000E+01
 0.57400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7396649260466E+02, 0.1000000000000E+01, 0.1224496139767E+01, 0.3120000000000E+01, 0.2232968984205E+01, 0.3120000000000E+01, 0.2310668256184E+03,-0.3266039242551E+02, 0.3760000000000E+01
 0.57500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7394166893044E+02, 0.1000000000000E+01, 0.1223805737720E+01, 0.3120000000000E+01, 0.2234758235079E+01, 0.3120000000000E+01, 0.2309893690632E+03,-0.3270969761739E+02, 0.3760000000000E+01
 0.57600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7391691492884E+02, 0.1000000000000E+01, 0.1223114269367E+01, 0.3120000000000E+01, 0.2236555879549E+01, 0.3120000000000E+01, 0.2309121330874E+03,-0.3275939004486E+02, 0.3760000000000E+01
 0.57700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7389164737591E+02, 0.1000000000000E+01, 0.1222421708226E+01, 0.3120000000000E+01, 0.2238361960267E+01, 0.3120000000000E+01, 0.2308332922799E+03,-0.3280934217822E+02, 0.3760000000000E+01
 0.57800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7386644060647E+02, 0.1000000000000E+01, 0.1221728049842E+01, 0.3120000000000E+01, 0.2240176762587E+01, 0.3120000000000E+01, 0.2307546443738E+03,-0.3285969615259E+02, 0.3760000000000E+01
 0.57900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7384070805837E+02, 0.1000000000000E+01, 0.1221033266904E+01, 0.3120000000000E+01, 0.2242000338671E+01, 0.3120000000000E+01, 0.2306743535016E+03,-0.3291032261867E+02, 0.3760000000000E+01
 0.58000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7381502668608E+02, 0.1000000000000E+01, 0.1220337354096E+01, 0.3120000000000E+01, 0.2243832985814E+01, 0.3120000000000E+01, 0.2305942256137E+03,-0.3296136649272E+02, 0.3760000000000E+01
 0.58100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7378880644179E+02, 0.1000000000000E+01, 0.1219640283214E+01, 0.3120000000000E+01, 0.2245674766642E+01, 0.3120000000000E+01, 0.2305124139258E+03,-0.3301269664712E+02, 0.3760000000000E+01
 0.58200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7376262696393E+02, 0.1000000000000E+01, 0.1218942048008E+01, 0.3120000000000E+01, 0.2247525991445E+01, 0.3120000000000E+01, 0.2304307328065E+03,-0.3306446083280E+02, 0.3760000000000E+01
 0.58300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7373589457707E+02, 0.1000000000000E+01, 0.1218242619310E+01, 0.3120000000000E+01, 0.2249386734390E+01, 0.3120000000000E+01, 0.2303473241121E+03,-0.3311652617327E+02, 0.3760000000000E+01
 0.58400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7370919166626E+02, 0.1000000000000E+01, 0.1217541989856E+01, 0.3120000000000E+01, 0.2251257319937E+01, 0.3120000000000E+01, 0.2302640108252E+03,-0.3316904332573E+02, 0.3760000000000E+01
 0.58500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7368192074973E+02, 0.1000000000000E+01, 0.1216840129434E+01, 0.3120000000000E+01, 0.2253137835006E+01, 0.3120000000000E+01, 0.2301789228850E+03,-0.3322187772550E+02, 0.3760000000000E+01
 0.58600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7365466703730E+02, 0.1000000000000E+01, 0.1216137029673E+01, 0.3120000000000E+01, 0.2255028619562E+01, 0.3120000000000E+01, 0.2300938921323E+03,-0.3327518299603E+02, 0.3760000000000E+01
 0.58700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7362682905844E+02, 0.1000000000000E+01, 0.1215432659234E+01, 0.3120000000000E+01, 0.2256929774645E+01, 0.3120000000000E+01, 0.2300070360201E+03,-0.3332882294098E+02, 0.3760000000000E+01
 0.58800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7359899491230E+02, 0.1000000000000E+01, 0.1214727008535E+01, 0.3120000000000E+01, 0.2258841657226E+01, 0.3120000000000E+01, 0.2299201954491E+03,-0.3338295422977E+02, 0.3760000000000E+01
 0.58900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7357055894002E+02, 0.1000000000000E+01, 0.1214020045012E+01, 0.3120000000000E+01, 0.2260764384022E+01, 0.3120000000000E+01, 0.2298314747636E+03,-0.3343743910562E+02, 0.3760000000000E+01
 0.59000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7354211220106E+02, 0.1000000000000E+01, 0.1213311757760E+01, 0.3120000000000E+01, 0.2262698330722E+01, 0.3120000000000E+01, 0.2297427241464E+03,-0.3349243738542E+02, 0.3760000000000E+01
 0.59100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7351304464198E+02, 0.1000000000000E+01, 0.1212602112878E+01, 0.3120000000000E+01, 0.2264643631480E+01, 0.3120000000000E+01, 0.2296520341892E+03,-0.3354780979542E+02, 0.3760000000000E+01
 0.59200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7348395032621E+02, 0.1000000000000E+01, 0.1211891098014E+01, 0.3120000000000E+01, 0.2266600682637E+01, 0.3120000000000E+01, 0.2295612644937E+03,-0.3360371942910E+02, 0.3760000000000E+01
 0.59300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7345421458352E+02, 0.1000000000000E+01, 0.1211178677807E+01, 0.3120000000000E+01, 0.2268569637816E+01, 0.3120000000000E+01, 0.2294684912061E+03,-0.3366002557010E+02, 0.3760000000000E+01
 0.59400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7342443453828E+02, 0.1000000000000E+01, 0.1210464838310E+01, 0.3120000000000E+01, 0.2270550916230E+01, 0.3120000000000E+01, 0.2293755835252E+03,-0.3371689473378E+02, 0.3760000000000E+01
 0.59500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7339399064870E+02, 0.1000000000000E+01, 0.1209749542565E+01, 0.3120000000000E+01, 0.2272544693289E+01, 0.3120000000000E+01, 0.2292806023567E+03,-0.3377418483425E+02, 0.3760000000000E+01
 0.59600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7336348314829E+02, 0.1000000000000E+01, 0.1209032774870E+01, 0.3120000000000E+01, 0.2274551413613E+01, 0.3120000000000E+01, 0.2291854266478E+03,-0.3383206595137E+02, 0.3760000000000E+01
 0.59700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7333228734841E+02, 0.1000000000000E+01, 0.1208314496511E+01, 0.3120000000000E+01, 0.2276571277082E+01, 0.3120000000000E+01, 0.2290881012050E+03,-0.3389039474736E+02, 0.3760000000000E+01
 0.59800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7330100662482E+02, 0.1000000000000E+01, 0.1207594689845E+01, 0.3120000000000E+01, 0.2278604756648E+01, 0.3120000000000E+01, 0.2289905148279E+03,-0.3394934503767E+02, 0.3760000000000E+01
 0.59900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7326901084505E+02, 0.1000000000000E+01, 0.1206873314223E+01, 0.3120000000000E+01, 0.2280652079762E+01, 0.3120000000000E+01, 0.2288906952970E+03,-0.3400877234026E+02, 0.3760000000000E+01
 0.60000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.7323690655434E+02, 0.1000000000000E+01, 0.1206150349854E+01, 0.3120000000000E+01, 0.2282713751088E+01, 0.3120000000000E+01, 0.2287905413507E+03,-0.3406885441956E+02, 0.3760000000000E+01


==> figures/sec4/b2dh4/mesh_data_1.csv <==
        1148
       56232
           0
   7.4999999999999997E-002
  0.20000000000000001     
           1
           1
   1.6666666666666701E-002
   1.0000000000000000E-002
   21.600000000000001     
   2.1600000000000000E-005
   3.5999999999999999E-007
   10000.000000000000     
   3.5999999999999999E-007
   1.0000000000000001E-009
   2.9815000000000000     
   86.147208577717194     
  0.50000000000000000     
  0.50000000000000000     
  -2.9058871261520300     
    1,1,3,3, 0.00000E+00, 0.00000E+00, 0.20000E+00, 0.00000E+00, 0.20000E+00, 0.10000E+00, 0.00000E+00, 0.10000E+00
    2,1,3,3, 0.20000E+00, 0.00000E+00, 0.40000E+00, 0.00000E+00, 0.40000E+00, 0.10000E+00, 0.20000E+00, 0.10000E+00
    3,1,3,3, 0.40000E+00, 0.00000E+00, 0.50000E+00, 0.00000E+00, 0.50000E+00, 0.10000E+00, 0.40000E+00, 0.10000E+00
    4,1,3,3, 0.50000E+00, 0.00000E+00, 0.55000E+00, 0.00000E+00, 0.55000E+00, 0.10000E+00, 0.50000E+00, 0.10000E+00
    5,1,4,3, 0.55000E+00, 0.00000E+00, 0.57500E+00, 0.00000E+00, 0.57500E+00, 0.10000E+00, 0.55000E+00, 0.10000E+00
    6,1,4,3, 0.57500E+00, 0.00000E+00, 0.60000E+00, 0.00000E+00, 0.60000E+00, 0.10000E+00, 0.57500E+00, 0.10000E+00
    7,1,3,3, 0.00000E+00, 0.10000E+00, 0.20000E+00, 0.10000E+00, 0.20000E+00, 0.20000E+00, 0.00000E+00, 0.20000E+00
    8,1,3,3, 0.20000E+00, 0.10000E+00, 0.40000E+00, 0.10000E+00, 0.40000E+00, 0.20000E+00, 0.20000E+00, 0.20000E+00
    9,1,3,3, 0.40000E+00, 0.10000E+00, 0.50000E+00, 0.10000E+00, 0.50000E+00, 0.20000E+00, 0.40000E+00, 0.20000E+00
   10,1,3,3, 0.50000E+00, 0.10000E+00, 0.55000E+00, 0.10000E+00, 0.55000E+00, 0.20000E+00, 0.50000E+00, 0.20000E+00
   11,1,4,3, 0.55000E+00, 0.10000E+00, 0.57500E+00, 0.10000E+00, 0.57500E+00, 0.20000E+00, 0.55000E+00, 0.20000E+00
   12,1,4,3, 0.57500E+00, 0.10000E+00, 0.60000E+00, 0.10000E+00, 0.60000E+00, 0.20000E+00, 0.57500E+00, 0.20000E+00
   13,1,3,3, 0.00000E+00, 0.20000E+00, 0.20000E+00, 0.20000E+00, 0.20000E+00, 0.30000E+00, 0.00000E+00, 0.30000E+00
   14,1,3,3, 0.20000E+00, 0.20000E+00, 0.40000E+00, 0.20000E+00, 0.40000E+00, 0.30000E+00, 0.20000E+00, 0.30000E+00
   15,1,3,3, 0.40000E+00, 0.20000E+00, 0.50000E+00, 0.20000E+00, 0.50000E+00, 0.30000E+00, 0.40000E+00, 0.30000E+00
   16,1,3,3, 0.50000E+00, 0.20000E+00, 0.55000E+00, 0.20000E+00, 0.55000E+00, 0.30000E+00, 0.50000E+00, 0.30000E+00
   17,1,4,3, 0.55000E+00, 0.20000E+00, 0.57500E+00, 0.20000E+00, 0.57500E+00, 0.30000E+00, 0.55000E+00, 0.30000E+00
   18,1,4,3, 0.57500E+00, 0.20000E+00, 0.60000E+00, 0.20000E+00, 0.60000E+00, 0.30000E+00, 0.57500E+00, 0.30000E+00
   19,2,4,3, 0.60000E+00, 0.00000E+00, 0.61667E+00, 0.00000E+00, 0.61667E+00, 0.10000E+00, 0.60000E+00, 0.10000E+00
   20,2,4,3, 0.61667E+00, 0.00000E+00, 0.63333E+00, 0.00000E+00, 0.63333E+00, 0.10000E+00, 0.61667E+00, 0.10000E+00
   21,2,3,3, 0.63333E+00, 0.00000E+00, 0.66667E+00, 0.00000E+00, 0.66667E+00, 0.10000E+00, 0.63333E+00, 0.10000E+00
   22,2,3,3, 0.66667E+00, 0.00000E+00, 0.73333E+00, 0.00000E+00, 0.73333E+00, 0.10000E+00, 0.66667E+00, 0.10000E+00
   23,2,3,3, 0.73333E+00, 0.00000E+00, 0.86667E+00, 0.00000E+00, 0.86667E+00, 0.10000E+00, 0.73333E+00, 0.10000E+00
   24,2,3,3, 0.86667E+00, 0.00000E+00, 0.93333E+00, 0.00000E+00, 0.93333E+00, 0.10000E+00, 0.86667E+00, 0.10000E+00
   25,2,3,3, 0.93333E+00, 0.00000E+00, 0.96667E+00, 0.00000E+00, 0.96667E+00, 0.10000E+00, 0.93333E+00, 0.10000E+00
   26,2,4,3, 0.96667E+00, 0.00000E+00, 0.98333E+00, 0.00000E+00, 0.98333E+00, 0.10000E+00, 0.96667E+00, 0.10000E+00
   27,2,4,3, 0.98333E+00, 0.00000E+00, 0.10000E+01, 0.00000E+00, 0.10000E+01, 0.10000E+00, 0.98333E+00, 0.10000E+00
   28,2,4,3, 0.60000E+00, 0.10000E+00, 0.61667E+00, 0.10000E+00, 0.61667E+00, 0.20000E+00, 0.60000E+00, 0.20000E+00
   29,2,4,3, 0.61667E+00, 0.10000E+00, 0.63333E+00, 0.10000E+00, 0.63333E+00, 0.20000E+00, 0.61667E+00, 0.20000E+00
   30,2,3,3, 0.63333E+00, 0.10000E+00, 0.66667E+00, 0.10000E+00, 0.66667E+00, 0.20000E+00, 0.63333E+00, 0.20000E+00
   31,2,3,3, 0.66667E+00, 0.10000E+00, 0.73333E+00, 0.10000E+00, 0.73333E+00, 0.20000E+00, 0.66667E+00, 0.20000E+00
   32,2,3,3, 0.73333E+00, 0.10000E+00, 0.86667E+00, 0.10000E+00, 0.86667E+00, 0.20000E+00, 0.73333E+00, 0.20000E+00
   33,2,3,3, 0.86667E+00, 0.10000E+00, 0.93333E+00, 0.10000E+00, 0.93333E+00, 0.20000E+00, 0.86667E+00, 0.20000E+00
   34,2,3,3, 0.93333E+00, 0.10000E+00, 0.96667E+00, 0.10000E+00, 0.96667E+00, 0.20000E+00, 0.93333E+00, 0.20000E+00
   35,2,4,3, 0.96667E+00, 0.10000E+00, 0.98333E+00, 0.10000E+00, 0.98333E+00, 0.20000E+00, 0.96667E+00, 0.20000E+00
   36,2,4,3, 0.98333E+00, 0.10000E+00, 0.10000E+01, 0.10000E+00, 0.10000E+01, 0.20000E+00, 0.98333E+00, 0.20000E+00
   37,2,4,3, 0.60000E+00, 0.20000E+00, 0.61667E+00, 0.20000E+00, 0.61667E+00, 0.30000E+00, 0.60000E+00, 0.30000E+00
   38,2,4,3, 0.61667E+00, 0.20000E+00, 0.63333E+00, 0.20000E+00, 0.63333E+00, 0.30000E+00, 0.61667E+00, 0.30000E+00
   39,2,3,3, 0.63333E+00, 0.20000E+00, 0.66667E+00, 0.20000E+00, 0.66667E+00, 0.30000E+00, 0.63333E+00, 0.30000E+00
   40,2,3,3, 0.66667E+00, 0.20000E+00, 0.73333E+00, 0.20000E+00, 0.73333E+00, 0.30000E+00, 0.66667E+00, 0.30000E+00
   41,2,3,3, 0.73333E+00, 0.20000E+00, 0.86667E+00, 0.20000E+00, 0.86667E+00, 0.30000E+00, 0.73333E+00, 0.30000E+00
   42,2,3,3, 0.86667E+00, 0.20000E+00, 0.93333E+00, 0.20000E+00, 0.93333E+00, 0.30000E+00, 0.86667E+00, 0.30000E+00
   43,2,3,3, 0.93333E+00, 0.20000E+00, 0.96667E+00, 0.20000E+00, 0.96667E+00, 0.30000E+00, 0.93333E+00, 0.30000E+00
   44,2,3,3, 0.96667E+00, 0.20000E+00, 0.98333E+00, 0.20000E+00, 0.98333E+00, 0.25000E+00, 0.96667E+00, 0.25000E+00
   45,2,4,3, 0.98333E+00, 0.20000E+00, 0.99167E+00, 0.20000E+00, 0.99167E+00, 0.25000E+00, 0.98333E+00, 0.25000E+00
   46,2,4,3, 0.99167E+00, 0.20000E+00, 0.10000E+01, 0.20000E+00, 0.10000E+01, 0.25000E+00, 0.99167E+00, 0.25000E+00
   47,2,4,3, 0.98333E+00, 0.25000E+00, 0.99167E+00, 0.25000E+00, 0.99167E+00, 0.30000E+00, 0.98333E+00, 0.30000E+00
   48,2,4,3, 0.99167E+00, 0.25000E+00, 0.99583E+00, 0.25000E+00, 0.99583E+00, 0.27500E+00, 0.99167E+00, 0.27500E+00
   49,2,4,3, 0.99583E+00, 0.25000E+00, 0.10000E+01, 0.25000E+00, 0.10000E+01, 0.27500E+00, 0.99583E+00, 0.27500E+00
   50,2,4,3, 0.99583E+00, 0.27500E+00, 0.10000E+01, 0.27500E+00, 0.10000E+01, 0.30000E+00, 0.99583E+00, 0.30000E+00
   51,2,4,3, 0.99167E+00, 0.27500E+00, 0.99583E+00, 0.27500E+00, 0.99583E+00, 0.30000E+00, 0.99167E+00, 0.30000E+00
   52,2,3,3, 0.96667E+00, 0.25000E+00, 0.98333E+00, 0.25000E+00, 0.98333E+00, 0.30000E+00, 0.96667E+00, 0.30000E+00
   53,3,4,3, 0.10000E+01, 0.00000E+00, 0.10278E+01, 0.00000E+00, 0.10278E+01, 0.10000E+00, 0.10000E+01, 0.10000E+00
   54,3,4,3, 0.10278E+01, 0.00000E+00, 0.10556E+01, 0.00000E+00, 0.10556E+01, 0.10000E+00, 0.10278E+01, 0.10000E+00
   55,3,3,3, 0.10556E+01, 0.00000E+00, 0.11111E+01, 0.00000E+00, 0.11111E+01, 0.10000E+00, 0.10556E+01, 0.10000E+00
   56,3,3,3, 0.11111E+01, 0.00000E+00, 0.12222E+01, 0.00000E+00, 0.12222E+01, 0.10000E+00, 0.11111E+01, 0.10000E+00
   57,3,3,3, 0.12222E+01, 0.00000E+00, 0.14444E+01, 0.00000E+00, 0.14444E+01, 0.10000E+00, 0.12222E+01, 0.10000E+00
   58,3,3,3, 0.14444E+01, 0.00000E+00, 0.16667E+01, 0.00000E+00, 0.16667E+01, 0.10000E+00, 0.14444E+01, 0.10000E+00
   59,3,3,3, 0.16667E+01, 0.00000E+00, 0.18889E+01, 0.00000E+00, 0.18889E+01, 0.10000E+00, 0.16667E+01, 0.10000E+00
   60,3,3,3, 0.18889E+01, 0.00000E+00, 0.21111E+01, 0.00000E+00, 0.21111E+01, 0.10000E+00, 0.18889E+01, 0.10000E+00
   61,3,3,3, 0.21111E+01, 0.00000E+00, 0.23333E+01, 0.00000E+00, 0.23333E+01, 0.10000E+00, 0.21111E+01, 0.10000E+00
   62,3,3,3, 0.23333E+01, 0.00000E+00, 0.25556E+01, 0.00000E+00, 0.25556E+01, 0.10000E+00, 0.23333E+01, 0.10000E+00
   63,3,3,3, 0.25556E+01, 0.00000E+00, 0.27778E+01, 0.00000E+00, 0.27778E+01, 0.10000E+00, 0.25556E+01, 0.10000E+00
   64,3,3,3, 0.27778E+01, 0.00000E+00, 0.30000E+01, 0.00000E+00, 0.30000E+01, 0.10000E+00, 0.27778E+01, 0.10000E+00
   65,3,3,3, 0.30000E+01, 0.00000E+00, 0.32222E+01, 0.00000E+00, 0.32222E+01, 0.10000E+00, 0.30000E+01, 0.10000E+00
   66,3,3,3, 0.32222E+01, 0.00000E+00, 0.34444E+01, 0.00000E+00, 0.34444E+01, 0.10000E+00, 0.32222E+01, 0.10000E+00
   67,3,3,3, 0.34444E+01, 0.00000E+00, 0.36667E+01, 0.00000E+00, 0.36667E+01, 0.10000E+00, 0.34444E+01, 0.10000E+00
   68,3,3,3, 0.36667E+01, 0.00000E+00, 0.38889E+01, 0.00000E+00, 0.38889E+01, 0.10000E+00, 0.36667E+01, 0.10000E+00
   69,3,3,3, 0.38889E+01, 0.00000E+00, 0.41111E+01, 0.00000E+00, 0.41111E+01, 0.10000E+00, 0.38889E+01, 0.10000E+00
   70,3,3,3, 0.41111E+01, 0.00000E+00, 0.43333E+01, 0.00000E+00, 0.43333E+01, 0.10000E+00, 0.41111E+01, 0.10000E+00
   71,3,3,3, 0.43333E+01, 0.00000E+00, 0.45556E+01, 0.00000E+00, 0.45556E+01, 0.10000E+00, 0.43333E+01, 0.10000E+00
   72,3,3,3, 0.45556E+01, 0.00000E+00, 0.47778E+01, 0.00000E+00, 0.47778E+01, 0.10000E+00, 0.45556E+01, 0.10000E+00
   73,3,3,3, 0.47778E+01, 0.00000E+00, 0.50000E+01, 0.00000E+00, 0.50000E+01, 0.10000E+00, 0.47778E+01, 0.10000E+00
   74,3,3,3, 0.50000E+01, 0.00000E+00, 0.52222E+01, 0.00000E+00, 0.52222E+01, 0.10000E+00, 0.50000E+01, 0.10000E+00
   75,3,3,3, 0.52222E+01, 0.00000E+00, 0.54444E+01, 0.00000E+00, 0.54444E+01, 0.10000E+00, 0.52222E+01, 0.10000E+00
   76,3,3,3, 0.54444E+01, 0.00000E+00, 0.56667E+01, 0.00000E+00, 0.56667E+01, 0.10000E+00, 0.54444E+01, 0.10000E+00
   77,3,3,3, 0.56667E+01, 0.00000E+00, 0.58889E+01, 0.00000E+00, 0.58889E+01, 0.10000E+00, 0.56667E+01, 0.10000E+00
   78,3,3,3, 0.58889E+01, 0.00000E+00, 0.61111E+01, 0.00000E+00, 0.61111E+01, 0.10000E+00, 0.58889E+01, 0.10000E+00
   79,3,3,3, 0.61111E+01, 0.00000E+00, 0.63333E+01, 0.00000E+00, 0.63333E+01, 0.10000E+00, 0.61111E+01, 0.10000E+00
   80,3,3,3, 0.63333E+01, 0.00000E+00, 0.65556E+01, 0.00000E+00, 0.65556E+01, 0.10000E+00, 0.63333E+01, 0.10000E+00
   81,3,3,3, 0.65556E+01, 0.00000E+00, 0.67778E+01, 0.00000E+00, 0.67778E+01, 0.10000E+00, 0.65556E+01, 0.10000E+00
   82,3,3,3, 0.67778E+01, 0.00000E+00, 0.70000E+01, 0.00000E+00, 0.70000E+01, 0.10000E+00, 0.67778E+01, 0.10000E+00
   83,3,3,3, 0.70000E+01, 0.00000E+00, 0.72222E+01, 0.00000E+00, 0.72222E+01, 0.10000E+00, 0.70000E+01, 0.10000E+00
   84,3,3,3, 0.72222E+01, 0.00000E+00, 0.74444E+01, 0.00000E+00, 0.74444E+01, 0.10000E+00, 0.72222E+01, 0.10000E+00
   85,3,3,3, 0.74444E+01, 0.00000E+00, 0.76667E+01, 0.00000E+00, 0.76667E+01, 0.10000E+00, 0.74444E+01, 0.10000E+00
   86,3,3,3, 0.76667E+01, 0.00000E+00, 0.78889E+01, 0.00000E+00, 0.78889E+01, 0.10000E+00, 0.76667E+01, 0.10000E+00
   87,3,3,3, 0.78889E+01, 0.00000E+00, 0.81111E+01, 0.00000E+00, 0.81111E+01, 0.10000E+00, 0.78889E+01, 0.10000E+00
   88,3,3,3, 0.81111E+01, 0.00000E+00, 0.83333E+01, 0.00000E+00, 0.83333E+01, 0.10000E+00, 0.81111E+01, 0.10000E+00
   89,3,3,3, 0.83333E+01, 0.00000E+00, 0.85556E+01, 0.00000E+00, 0.85556E+01, 0.10000E+00, 0.83333E+01, 0.10000E+00
   90,3,3,3, 0.85556E+01, 0.00000E+00, 0.87778E+01, 0.00000E+00, 0.87778E+01, 0.10000E+00, 0.85556E+01, 0.10000E+00
   91,3,3,3, 0.87778E+01, 0.00000E+00, 0.90000E+01, 0.00000E+00, 0.90000E+01, 0.10000E+00, 0.87778E+01, 0.10000E+00
   92,3,4,3, 0.10000E+01, 0.10000E+00, 0.10278E+01, 0.10000E+00, 0.10278E+01, 0.20000E+00, 0.10000E+01, 0.20000E+00
   93,3,4,3, 0.10278E+01, 0.10000E+00, 0.10556E+01, 0.10000E+00, 0.10556E+01, 0.20000E+00, 0.10278E+01, 0.20000E+00
   94,3,3,3, 0.10556E+01, 0.10000E+00, 0.11111E+01, 0.10000E+00, 0.11111E+01, 0.20000E+00, 0.10556E+01, 0.20000E+00
   95,3,3,3, 0.11111E+01, 0.10000E+00, 0.12222E+01, 0.10000E+00, 0.12222E+01, 0.20000E+00, 0.11111E+01, 0.20000E+00
   96,3,3,3, 0.12222E+01, 0.10000E+00, 0.14444E+01, 0.10000E+00, 0.14444E+01, 0.20000E+00, 0.12222E+01, 0.20000E+00
   97,3,3,3, 0.14444E+01, 0.10000E+00, 0.16667E+01, 0.10000E+00, 0.16667E+01, 0.20000E+00, 0.14444E+01, 0.20000E+00
   98,3,3,3, 0.16667E+01, 0.10000E+00, 0.18889E+01, 0.10000E+00, 0.18889E+01, 0.20000E+00, 0.16667E+01, 0.20000E+00
   99,3,3,3, 0.18889E+01, 0.10000E+00, 0.21111E+01, 0.10000E+00, 0.21111E+01, 0.20000E+00, 0.18889E+01, 0.20000E+00
  100,3,3,3, 0.21111E+01, 0.10000E+00, 0.23333E+01, 0.10000E+00, 0.23333E+01, 0.20000E+00, 0.21111E+01, 0.20000E+00
  101,3,3,3, 0.23333E+01, 0.10000E+00, 0.25556E+01, 0.10000E+00, 0.25556E+01, 0.20000E+00, 0.23333E+01, 0.20000E+00
  102,3,3,3, 0.25556E+01, 0.10000E+00, 0.27778E+01, 0.10000E+00, 0.27778E+01, 0.20000E+00, 0.25556E+01, 0.20000E+00
  103,3,3,3, 0.27778E+01, 0.10000E+00, 0.30000E+01, 0.10000E+00, 0.30000E+01, 0.20000E+00, 0.27778E+01, 0.20000E+00
  104,3,3,3, 0.30000E+01, 0.10000E+00, 0.32222E+01, 0.10000E+00, 0.32222E+01, 0.20000E+00, 0.30000E+01, 0.20000E+00
  105,3,3,3, 0.32222E+01, 0.10000E+00, 0.34444E+01, 0.10000E+00, 0.34444E+01, 0.20000E+00, 0.32222E+01, 0.20000E+00
  106,3,3,3, 0.34444E+01, 0.10000E+00, 0.36667E+01, 0.10000E+00, 0.36667E+01, 0.20000E+00, 0.34444E+01, 0.20000E+00
  107,3,3,3, 0.36667E+01, 0.10000E+00, 0.38889E+01, 0.10000E+00, 0.38889E+01, 0.20000E+00, 0.36667E+01, 0.20000E+00
  108,3,3,3, 0.38889E+01, 0.10000E+00, 0.41111E+01, 0.10000E+00, 0.41111E+01, 0.20000E+00, 0.38889E+01, 0.20000E+00
  109,3,3,3, 0.41111E+01, 0.10000E+00, 0.43333E+01, 0.10000E+00, 0.43333E+01, 0.20000E+00, 0.41111E+01, 0.20000E+00
  110,3,3,3, 0.43333E+01, 0.10000E+00, 0.45556E+01, 0.10000E+00, 0.45556E+01, 0.20000E+00, 0.43333E+01, 0.20000E+00
  111,3,3,3, 0.45556E+01, 0.10000E+00, 0.47778E+01, 0.10000E+00, 0.47778E+01, 0.20000E+00, 0.45556E+01, 0.20000E+00
  112,3,3,3, 0.47778E+01, 0.10000E+00, 0.50000E+01, 0.10000E+00, 0.50000E+01, 0.20000E+00, 0.47778E+01, 0.20000E+00
  113,3,3,3, 0.50000E+01, 0.10000E+00, 0.52222E+01, 0.10000E+00, 0.52222E+01, 0.20000E+00, 0.50000E+01, 0.20000E+00
  114,3,3,3, 0.52222E+01, 0.10000E+00, 0.54444E+01, 0.10000E+00, 0.54444E+01, 0.20000E+00, 0.52222E+01, 0.20000E+00
  115,3,3,3, 0.54444E+01, 0.10000E+00, 0.56667E+01, 0.10000E+00, 0.56667E+01, 0.20000E+00, 0.54444E+01, 0.20000E+00
  116,3,3,3, 0.56667E+01, 0.10000E+00, 0.58889E+01, 0.10000E+00, 0.58889E+01, 0.20000E+00, 0.56667E+01, 0.20000E+00
  117,3,3,3, 0.58889E+01, 0.10000E+00, 0.61111E+01, 0.10000E+00, 0.61111E+01, 0.20000E+00, 0.58889E+01, 0.20000E+00
  118,3,3,3, 0.61111E+01, 0.10000E+00, 0.63333E+01, 0.10000E+00, 0.63333E+01, 0.20000E+00, 0.61111E+01, 0.20000E+00
  119,3,3,3, 0.63333E+01, 0.10000E+00, 0.65556E+01, 0.10000E+00, 0.65556E+01, 0.20000E+00, 0.63333E+01, 0.20000E+00
  120,3,3,3, 0.65556E+01, 0.10000E+00, 0.67778E+01, 0.10000E+00, 0.67778E+01, 0.20000E+00, 0.65556E+01, 0.20000E+00
  121,3,3,3, 0.67778E+01, 0.10000E+00, 0.70000E+01, 0.10000E+00, 0.70000E+01, 0.20000E+00, 0.67778E+01, 0.20000E+00
  122,3,3,3, 0.70000E+01, 0.10000E+00, 0.72222E+01, 0.10000E+00, 0.72222E+01, 0.20000E+00, 0.70000E+01, 0.20000E+00
  123,3,3,3, 0.72222E+01, 0.10000E+00, 0.74444E+01, 0.10000E+00, 0.74444E+01, 0.20000E+00, 0.72222E+01, 0.20000E+00
  124,3,3,3, 0.74444E+01, 0.10000E+00, 0.76667E+01, 0.10000E+00, 0.76667E+01, 0.20000E+00, 0.74444E+01, 0.20000E+00
  125,3,3,3, 0.76667E+01, 0.10000E+00, 0.78889E+01, 0.10000E+00, 0.78889E+01, 0.20000E+00, 0.76667E+01, 0.20000E+00
  126,3,3,3, 0.78889E+01, 0.10000E+00, 0.81111E+01, 0.10000E+00, 0.81111E+01, 0.20000E+00, 0.78889E+01, 0.20000E+00
  127,3,3,3, 0.81111E+01, 0.10000E+00, 0.83333E+01, 0.10000E+00, 0.83333E+01, 0.20000E+00, 0.81111E+01, 0.20000E+00
  128,3,3,3, 0.83333E+01, 0.10000E+00, 0.85556E+01, 0.10000E+00, 0.85556E+01, 0.20000E+00, 0.83333E+01, 0.20000E+00
  129,3,3,3, 0.85556E+01, 0.10000E+00, 0.87778E+01, 0.10000E+00, 0.87778E+01, 0.20000E+00, 0.85556E+01, 0.20000E+00
  130,3,3,3, 0.87778E+01, 0.10000E+00, 0.90000E+01, 0.10000E+00, 0.90000E+01, 0.20000E+00, 0.87778E+01, 0.20000E+00
  131,3,4,3, 0.10000E+01, 0.20000E+00, 0.10278E+01, 0.20000E+00, 0.10278E+01, 0.25000E+00, 0.10000E+01, 0.25000E+00
  132,3,4,3, 0.10278E+01, 0.20000E+00, 0.10556E+01, 0.20000E+00, 0.10556E+01, 0.25000E+00, 0.10278E+01, 0.25000E+00
  133,3,3,3, 0.10556E+01, 0.20000E+00, 0.11111E+01, 0.20000E+00, 0.11111E+01, 0.25000E+00, 0.10556E+01, 0.25000E+00
  134,3,3,3, 0.11111E+01, 0.20000E+00, 0.12222E+01, 0.20000E+00, 0.12222E+01, 0.25000E+00, 0.11111E+01, 0.25000E+00
  135,3,3,3, 0.11111E+01, 0.25000E+00, 0.12222E+01, 0.25000E+00, 0.12222E+01, 0.27500E+00, 0.11111E+01, 0.27500E+00
  136,3,3,4, 0.11111E+01, 0.27500E+00, 0.12222E+01, 0.27500E+00, 0.12222E+01, 0.28750E+00, 0.11111E+01, 0.28750E+00
  137,3,3,4, 0.11111E+01, 0.28750E+00, 0.12222E+01, 0.28750E+00, 0.12222E+01, 0.30000E+00, 0.11111E+01, 0.30000E+00
  138,3,4,3, 0.10000E+01, 0.25000E+00, 0.10278E+01, 0.25000E+00, 0.10278E+01, 0.27500E+00, 0.10000E+01, 0.27500E+00
  139,3,4,3, 0.10278E+01, 0.25000E+00, 0.10556E+01, 0.25000E+00, 0.10556E+01, 0.27500E+00, 0.10278E+01, 0.27500E+00
  140,3,3,3, 0.10556E+01, 0.25000E+00, 0.11111E+01, 0.25000E+00, 0.11111E+01, 0.27500E+00, 0.10556E+01, 0.27500E+00
  141,3,3,4, 0.10556E+01, 0.27500E+00, 0.11111E+01, 0.27500E+00, 0.11111E+01, 0.28750E+00, 0.10556E+01, 0.28750E+00
  142,3,3,4, 0.10556E+01, 0.28750E+00, 0.11111E+01, 0.28750E+00, 0.11111E+01, 0.30000E+00, 0.10556E+01, 0.30000E+00
  143,3,4,4, 0.10000E+01, 0.27500E+00, 0.10278E+01, 0.27500E+00, 0.10278E+01, 0.28750E+00, 0.10000E+01, 0.28750E+00
  144,3,4,4, 0.10278E+01, 0.27500E+00, 0.10556E+01, 0.27500E+00, 0.10556E+01, 0.28750E+00, 0.10278E+01, 0.28750E+00
  145,3,4,4, 0.10278E+01, 0.28750E+00, 0.10556E+01, 0.28750E+00, 0.10556E+01, 0.30000E+00, 0.10278E+01, 0.30000E+00
  146,3,4,4, 0.10000E+01, 0.28750E+00, 0.10278E+01, 0.28750E+00, 0.10278E+01, 0.30000E+00, 0.10000E+01, 0.30000E+00
  147,3,3,3, 0.12222E+01, 0.20000E+00, 0.14444E+01, 0.20000E+00, 0.14444E+01, 0.25000E+00, 0.12222E+01, 0.25000E+00
  148,3,3,3, 0.12222E+01, 0.25000E+00, 0.14444E+01, 0.25000E+00, 0.14444E+01, 0.27500E+00, 0.12222E+01, 0.27500E+00
  149,3,3,4, 0.12222E+01, 0.27500E+00, 0.14444E+01, 0.27500E+00, 0.14444E+01, 0.28750E+00, 0.12222E+01, 0.28750E+00
  150,3,3,4, 0.12222E+01, 0.28750E+00, 0.14444E+01, 0.28750E+00, 0.14444E+01, 0.30000E+00, 0.12222E+01, 0.30000E+00
  151,3,3,3, 0.14444E+01, 0.20000E+00, 0.16667E+01, 0.20000E+00, 0.16667E+01, 0.25000E+00, 0.14444E+01, 0.25000E+00
  152,3,3,3, 0.14444E+01, 0.25000E+00, 0.16667E+01, 0.25000E+00, 0.16667E+01, 0.27500E+00, 0.14444E+01, 0.27500E+00
  153,3,3,4, 0.14444E+01, 0.27500E+00, 0.16667E+01, 0.27500E+00, 0.16667E+01, 0.28750E+00, 0.14444E+01, 0.28750E+00
  154,3,3,4, 0.14444E+01, 0.28750E+00, 0.16667E+01, 0.28750E+00, 0.16667E+01, 0.30000E+00, 0.14444E+01, 0.30000E+00
  155,3,3,3, 0.16667E+01, 0.20000E+00, 0.18889E+01, 0.20000E+00, 0.18889E+01, 0.25000E+00, 0.16667E+01, 0.25000E+00
  156,3,3,3, 0.16667E+01, 0.25000E+00, 0.18889E+01, 0.25000E+00, 0.18889E+01, 0.27500E+00, 0.16667E+01, 0.27500E+00
  157,3,3,4, 0.16667E+01, 0.27500E+00, 0.18889E+01, 0.27500E+00, 0.18889E+01, 0.28750E+00, 0.16667E+01, 0.28750E+00
  158,3,3,4, 0.16667E+01, 0.28750E+00, 0.18889E+01, 0.28750E+00, 0.18889E+01, 0.30000E+00, 0.16667E+01, 0.30000E+00
  159,3,3,3, 0.18889E+01, 0.20000E+00, 0.21111E+01, 0.20000E+00, 0.21111E+01, 0.25000E+00, 0.18889E+01, 0.25000E+00
  160,3,3,3, 0.18889E+01, 0.25000E+00, 0.21111E+01, 0.25000E+00, 0.21111E+01, 0.27500E+00, 0.18889E+01, 0.27500E+00
  161,3,3,4, 0.18889E+01, 0.27500E+00, 0.21111E+01, 0.27500E+00, 0.21111E+01, 0.28750E+00, 0.18889E+01, 0.28750E+00
  162,3,3,4, 0.18889E+01, 0.28750E+00, 0.21111E+01, 0.28750E+00, 0.21111E+01, 0.30000E+00, 0.18889E+01, 0.30000E+00
  163,3,3,3, 0.21111E+01, 0.20000E+00, 0.23333E+01, 0.20000E+00, 0.23333E+01, 0.25000E+00, 0.21111E+01, 0.25000E+00
  164,3,3,3, 0.21111E+01, 0.25000E+00, 0.23333E+01, 0.25000E+00, 0.23333E+01, 0.27500E+00, 0.21111E+01, 0.27500E+00
  165,3,3,4, 0.21111E+01, 0.27500E+00, 0.23333E+01, 0.27500E+00, 0.23333E+01, 0.28750E+00, 0.21111E+01, 0.28750E+00
  166,3,3,4, 0.21111E+01, 0.28750E+00, 0.23333E+01, 0.28750E+00, 0.23333E+01, 0.30000E+00, 0.21111E+01, 0.30000E+00
  167,3,3,3, 0.23333E+01, 0.20000E+00, 0.25556E+01, 0.20000E+00, 0.25556E+01, 0.25000E+00, 0.23333E+01, 0.25000E+00
  168,3,3,3, 0.23333E+01, 0.25000E+00, 0.25556E+01, 0.25000E+00, 0.25556E+01, 0.27500E+00, 0.23333E+01, 0.27500E+00
  169,3,3,4, 0.23333E+01, 0.27500E+00, 0.25556E+01, 0.27500E+00, 0.25556E+01, 0.28750E+00, 0.23333E+01, 0.28750E+00
  170,3,3,4, 0.23333E+01, 0.28750E+00, 0.25556E+01, 0.28750E+00, 0.25556E+01, 0.30000E+00, 0.23333E+01, 0.30000E+00
  171,3,3,3, 0.25556E+01, 0.20000E+00, 0.27778E+01, 0.20000E+00, 0.27778E+01, 0.25000E+00, 0.25556E+01, 0.25000E+00
  172,3,3,3, 0.25556E+01, 0.25000E+00, 0.27778E+01, 0.25000E+00, 0.27778E+01, 0.27500E+00, 0.25556E+01, 0.27500E+00
  173,3,3,4, 0.25556E+01, 0.27500E+00, 0.27778E+01, 0.27500E+00, 0.27778E+01, 0.28750E+00, 0.25556E+01, 0.28750E+00
  174,3,3,4, 0.25556E+01, 0.28750E+00, 0.27778E+01, 0.28750E+00, 0.27778E+01, 0.30000E+00, 0.25556E+01, 0.30000E+00
  175,3,3,3, 0.27778E+01, 0.20000E+00, 0.30000E+01, 0.20000E+00, 0.30000E+01, 0.25000E+00, 0.27778E+01, 0.25000E+00
  176,3,3,3, 0.27778E+01, 0.25000E+00, 0.30000E+01, 0.25000E+00, 0.30000E+01, 0.27500E+00, 0.27778E+01, 0.27500E+00
  177,3,3,4, 0.27778E+01, 0.27500E+00, 0.30000E+01, 0.27500E+00, 0.30000E+01, 0.28750E+00, 0.27778E+01, 0.28750E+00
  178,3,3,4, 0.27778E+01, 0.28750E+00, 0.30000E+01, 0.28750E+00, 0.30000E+01, 0.30000E+00, 0.27778E+01, 0.30000E+00
  179,3,3,3, 0.30000E+01, 0.20000E+00, 0.32222E+01, 0.20000E+00, 0.32222E+01, 0.25000E+00, 0.30000E+01, 0.25000E+00
  180,3,3,3, 0.30000E+01, 0.25000E+00, 0.32222E+01, 0.25000E+00, 0.32222E+01, 0.27500E+00, 0.30000E+01, 0.27500E+00
  181,3,3,4, 0.30000E+01, 0.27500E+00, 0.32222E+01, 0.27500E+00, 0.32222E+01, 0.28750E+00, 0.30000E+01, 0.28750E+00
  182,3,3,4, 0.30000E+01, 0.28750E+00, 0.32222E+01, 0.28750E+00, 0.32222E+01, 0.30000E+00, 0.30000E+01, 0.30000E+00
  183,3,3,3, 0.32222E+01, 0.20000E+00, 0.34444E+01, 0.20000E+00, 0.34444E+01, 0.25000E+00, 0.32222E+01, 0.25000E+00
  184,3,3,3, 0.32222E+01, 0.25000E+00, 0.34444E+01, 0.25000E+00, 0.34444E+01, 0.27500E+00, 0.32222E+01, 0.27500E+00
  185,3,3,4, 0.32222E+01, 0.27500E+00, 0.34444E+01, 0.27500E+00, 0.34444E+01, 0.28750E+00, 0.32222E+01, 0.28750E+00
  186,3,3,4, 0.32222E+01, 0.28750E+00, 0.34444E+01, 0.28750E+00, 0.34444E+01, 0.30000E+00, 0.32222E+01, 0.30000E+00
  187,3,3,3, 0.34444E+01, 0.20000E+00, 0.36667E+01, 0.20000E+00, 0.36667E+01, 0.25000E+00, 0.34444E+01, 0.25000E+00
  188,3,3,3, 0.34444E+01, 0.25000E+00, 0.36667E+01, 0.25000E+00, 0.36667E+01, 0.27500E+00, 0.34444E+01, 0.27500E+00
  189,3,3,4, 0.34444E+01, 0.27500E+00, 0.36667E+01, 0.27500E+00, 0.36667E+01, 0.28750E+00, 0.34444E+01, 0.28750E+00
  190,3,3,4, 0.34444E+01, 0.28750E+00, 0.36667E+01, 0.28750E+00, 0.36667E+01, 0.30000E+00, 0.34444E+01, 0.30000E+00
  191,3,3,3, 0.36667E+01, 0.20000E+00, 0.38889E+01, 0.20000E+00, 0.38889E+01, 0.25000E+00, 0.36667E+01, 0.25000E+00
  192,3,3,3, 0.36667E+01, 0.25000E+00, 0.38889E+01, 0.25000E+00, 0.38889E+01, 0.27500E+00, 0.36667E+01, 0.27500E+00
  193,3,3,4, 0.36667E+01, 0.27500E+00, 0.38889E+01, 0.27500E+00, 0.38889E+01, 0.28750E+00, 0.36667E+01, 0.28750E+00
  194,3,3,4, 0.36667E+01, 0.28750E+00, 0.38889E+01, 0.28750E+00, 0.38889E+01, 0.30000E+00, 0.36667E+01, 0.30000E+00
  195,3,3,3, 0.38889E+01, 0.20000E+00, 0.41111E+01, 0.20000E+00, 0.41111E+01, 0.25000E+00, 0.38889E+01, 0.25000E+00
  196,3,3,3, 0.38889E+01, 0.25000E+00, 0.41111E+01, 0.25000E+00, 0.41111E+01, 0.27500E+00, 0.38889E+01, 0.27500E+00
  197,3,3,4, 0.38889E+01, 0.27500E+00, 0.41111E+01, 0.27500E+00, 0.41111E+01, 0.28750E+00, 0.38889E+01, 0.28750E+00
  198,3,3,4, 0.38889E+01, 0.28750E+00, 0.41111E+01, 0.28750E+00, 0.41111E+01, 0.30000E+00, 0.38889E+01, 0.30000E+00
  199,3,3,3, 0.41111E+01, 0.20000E+00, 0.43333E+01, 0.20000E+00, 0.43333E+01, 0.25000E+00, 0.41111E+01, 0.25000E+00
  200,3,3,3, 0.41111E+01, 0.25000E+00, 0.43333E+01, 0.25000E+00, 0.43333E+01, 0.27500E+00, 0.41111E+01, 0.27500E+00
  201,3,3,4, 0.41111E+01, 0.27500E+00, 0.43333E+01, 0.27500E+00, 0.43333E+01, 0.28750E+00, 0.41111E+01, 0.28750E+00
  202,3,3,4, 0.41111E+01, 0.28750E+00, 0.43333E+01, 0.28750E+00, 0.43333E+01, 0.30000E+00, 0.41111E+01, 0.30000E+00
  203,3,3,3, 0.43333E+01, 0.20000E+00, 0.45556E+01, 0.20000E+00, 0.45556E+01, 0.25000E+00, 0.43333E+01, 0.25000E+00
  204,3,3,3, 0.43333E+01, 0.25000E+00, 0.45556E+01, 0.25000E+00, 0.45556E+01, 0.27500E+00, 0.43333E+01, 0.27500E+00
  205,3,3,4, 0.43333E+01, 0.27500E+00, 0.45556E+01, 0.27500E+00, 0.45556E+01, 0.28750E+00, 0.43333E+01, 0.28750E+00
  206,3,3,4, 0.43333E+01, 0.28750E+00, 0.45556E+01, 0.28750E+00, 0.45556E+01, 0.30000E+00, 0.43333E+01, 0.30000E+00
  207,3,3,3, 0.45556E+01, 0.20000E+00, 0.47778E+01, 0.20000E+00, 0.47778E+01, 0.25000E+00, 0.45556E+01, 0.25000E+00
  208,3,3,3, 0.45556E+01, 0.25000E+00, 0.47778E+01, 0.25000E+00, 0.47778E+01, 0.27500E+00, 0.45556E+01, 0.27500E+00
  209,3,3,4, 0.45556E+01, 0.27500E+00, 0.47778E+01, 0.27500E+00, 0.47778E+01, 0.28750E+00, 0.45556E+01, 0.28750E+00
  210,3,3,4, 0.45556E+01, 0.28750E+00, 0.47778E+01, 0.28750E+00, 0.47778E+01, 0.30000E+00, 0.45556E+01, 0.30000E+00
  211,3,3,3, 0.47778E+01, 0.20000E+00, 0.50000E+01, 0.20000E+00, 0.50000E+01, 0.25000E+00, 0.47778E+01, 0.25000E+00
  212,3,3,3, 0.47778E+01, 0.25000E+00, 0.50000E+01, 0.25000E+00, 0.50000E+01, 0.27500E+00, 0.47778E+01, 0.27500E+00
  213,3,3,4, 0.47778E+01, 0.27500E+00, 0.50000E+01, 0.27500E+00, 0.50000E+01, 0.28750E+00, 0.47778E+01, 0.28750E+00
  214,3,3,4, 0.47778E+01, 0.28750E+00, 0.50000E+01, 0.28750E+00, 0.50000E+01, 0.30000E+00, 0.47778E+01, 0.30000E+00
  215,3,3,3, 0.50000E+01, 0.20000E+00, 0.52222E+01, 0.20000E+00, 0.52222E+01, 0.25000E+00, 0.50000E+01, 0.25000E+00
  216,3,3,3, 0.50000E+01, 0.25000E+00, 0.52222E+01, 0.25000E+00, 0.52222E+01, 0.27500E+00, 0.50000E+01, 0.27500E+00
  217,3,3,4, 0.50000E+01, 0.27500E+00, 0.52222E+01, 0.27500E+00, 0.52222E+01, 0.28750E+00, 0.50000E+01, 0.28750E+00
  218,3,3,4, 0.50000E+01, 0.28750E+00, 0.52222E+01, 0.28750E+00, 0.52222E+01, 0.30000E+00, 0.50000E+01, 0.30000E+00
  219,3,3,3, 0.52222E+01, 0.20000E+00, 0.54444E+01, 0.20000E+00, 0.54444E+01, 0.25000E+00, 0.52222E+01, 0.25000E+00
  220,3,3,3, 0.52222E+01, 0.25000E+00, 0.54444E+01, 0.25000E+00, 0.54444E+01, 0.27500E+00, 0.52222E+01, 0.27500E+00
  221,3,3,4, 0.52222E+01, 0.27500E+00, 0.54444E+01, 0.27500E+00, 0.54444E+01, 0.28750E+00, 0.52222E+01, 0.28750E+00
  222,3,3,4, 0.52222E+01, 0.28750E+00, 0.54444E+01, 0.28750E+00, 0.54444E+01, 0.30000E+00, 0.52222E+01, 0.30000E+00
  223,3,3,3, 0.54444E+01, 0.20000E+00, 0.56667E+01, 0.20000E+00, 0.56667E+01, 0.25000E+00, 0.54444E+01, 0.25000E+00
  224,3,3,3, 0.54444E+01, 0.25000E+00, 0.56667E+01, 0.25000E+00, 0.56667E+01, 0.27500E+00, 0.54444E+01, 0.27500E+00
  225,3,3,4, 0.54444E+01, 0.27500E+00, 0.56667E+01, 0.27500E+00, 0.56667E+01, 0.28750E+00, 0.54444E+01, 0.28750E+00
  226,3,3,4, 0.54444E+01, 0.28750E+00, 0.56667E+01, 0.28750E+00, 0.56667E+01, 0.30000E+00, 0.54444E+01, 0.30000E+00
  227,3,3,3, 0.56667E+01, 0.20000E+00, 0.58889E+01, 0.20000E+00, 0.58889E+01, 0.25000E+00, 0.56667E+01, 0.25000E+00
  228,3,3,3, 0.56667E+01, 0.25000E+00, 0.58889E+01, 0.25000E+00, 0.58889E+01, 0.27500E+00, 0.56667E+01, 0.27500E+00
  229,3,3,4, 0.56667E+01, 0.27500E+00, 0.58889E+01, 0.27500E+00, 0.58889E+01, 0.28750E+00, 0.56667E+01, 0.28750E+00
  230,3,3,4, 0.56667E+01, 0.28750E+00, 0.58889E+01, 0.28750E+00, 0.58889E+01, 0.30000E+00, 0.56667E+01, 0.30000E+00
  231,3,3,3, 0.58889E+01, 0.20000E+00, 0.61111E+01, 0.20000E+00, 0.61111E+01, 0.25000E+00, 0.58889E+01, 0.25000E+00
  232,3,3,3, 0.58889E+01, 0.25000E+00, 0.61111E+01, 0.25000E+00, 0.61111E+01, 0.27500E+00, 0.58889E+01, 0.27500E+00
  233,3,3,4, 0.58889E+01, 0.27500E+00, 0.61111E+01, 0.27500E+00, 0.61111E+01, 0.28750E+00, 0.58889E+01, 0.28750E+00
  234,3,3,4, 0.58889E+01, 0.28750E+00, 0.61111E+01, 0.28750E+00, 0.61111E+01, 0.30000E+00, 0.58889E+01, 0.30000E+00
  235,3,3,3, 0.61111E+01, 0.20000E+00, 0.63333E+01, 0.20000E+00, 0.63333E+01, 0.25000E+00, 0.61111E+01, 0.25000E+00
  236,3,3,3, 0.61111E+01, 0.25000E+00, 0.63333E+01, 0.25000E+00, 0.63333E+01, 0.27500E+00, 0.61111E+01, 0.27500E+00
  237,3,3,4, 0.61111E+01, 0.27500E+00, 0.63333E+01, 0.27500E+00, 0.63333E+01, 0.28750E+00, 0.61111E+01, 0.28750E+00
  238,3,3,4, 0.61111E+01, 0.28750E+00, 0.63333E+01, 0.28750E+00, 0.63333E+01, 0.30000E+00, 0.61111E+01, 0.30000E+00
  239,3,3,3, 0.63333E+01, 0.20000E+00, 0.65556E+01, 0.20000E+00, 0.65556E+01, 0.25000E+00, 0.63333E+01, 0.25000E+00
  240,3,3,3, 0.63333E+01, 0.25000E+00, 0.65556E+01, 0.25000E+00, 0.65556E+01, 0.27500E+00, 0.63333E+01, 0.27500E+00
  241,3,3,4, 0.63333E+01, 0.27500E+00, 0.65556E+01, 0.27500E+00, 0.65556E+01, 0.28750E+00, 0.63333E+01, 0.28750E+00
  242,3,3,4, 0.63333E+01, 0.28750E+00, 0.65556E+01, 0.28750E+00, 0.65556E+01, 0.30000E+00, 0.63333E+01, 0.30000E+00
  243,3,3,3, 0.65556E+01, 0.20000E+00, 0.67778E+01, 0.20000E+00, 0.67778E+01, 0.25000E+00, 0.65556E+01, 0.25000E+00
  244,3,3,3, 0.65556E+01, 0.25000E+00, 0.67778E+01, 0.25000E+00, 0.67778E+01, 0.27500E+00, 0.65556E+01, 0.27500E+00
  245,3,3,4, 0.65556E+01, 0.27500E+00, 0.67778E+01, 0.27500E+00, 0.67778E+01, 0.28750E+00, 0.65556E+01, 0.28750E+00
  246,3,3,4, 0.65556E+01, 0.28750E+00, 0.67778E+01, 0.28750E+00, 0.67778E+01, 0.30000E+00, 0.65556E+01, 0.30000E+00
  247,3,3,3, 0.67778E+01, 0.20000E+00, 0.70000E+01, 0.20000E+00, 0.70000E+01, 0.25000E+00, 0.67778E+01, 0.25000E+00
  248,3,3,3, 0.67778E+01, 0.25000E+00, 0.70000E+01, 0.25000E+00, 0.70000E+01, 0.27500E+00, 0.67778E+01, 0.27500E+00
  249,3,3,4, 0.67778E+01, 0.27500E+00, 0.70000E+01, 0.27500E+00, 0.70000E+01, 0.28750E+00, 0.67778E+01, 0.28750E+00
  250,3,3,4, 0.67778E+01, 0.28750E+00, 0.70000E+01, 0.28750E+00, 0.70000E+01, 0.30000E+00, 0.67778E+01, 0.30000E+00
  251,3,3,3, 0.70000E+01, 0.20000E+00, 0.72222E+01, 0.20000E+00, 0.72222E+01, 0.25000E+00, 0.70000E+01, 0.25000E+00
  252,3,3,3, 0.70000E+01, 0.25000E+00, 0.72222E+01, 0.25000E+00, 0.72222E+01, 0.27500E+00, 0.70000E+01, 0.27500E+00
  253,3,3,4, 0.70000E+01, 0.27500E+00, 0.72222E+01, 0.27500E+00, 0.72222E+01, 0.28750E+00, 0.70000E+01, 0.28750E+00
  254,3,3,4, 0.70000E+01, 0.28750E+00, 0.72222E+01, 0.28750E+00, 0.72222E+01, 0.30000E+00, 0.70000E+01, 0.30000E+00
  255,3,3,3, 0.72222E+01, 0.20000E+00, 0.74444E+01, 0.20000E+00, 0.74444E+01, 0.25000E+00, 0.72222E+01, 0.25000E+00
  256,3,3,3, 0.72222E+01, 0.25000E+00, 0.74444E+01, 0.25000E+00, 0.74444E+01, 0.27500E+00, 0.72222E+01, 0.27500E+00
  257,3,3,4, 0.72222E+01, 0.27500E+00, 0.74444E+01, 0.27500E+00, 0.74444E+01, 0.28750E+00, 0.72222E+01, 0.28750E+00
  258,3,3,4, 0.72222E+01, 0.28750E+00, 0.74444E+01, 0.28750E+00, 0.74444E+01, 0.30000E+00, 0.72222E+01, 0.30000E+00
  259,3,3,3, 0.74444E+01, 0.20000E+00, 0.76667E+01, 0.20000E+00, 0.76667E+01, 0.25000E+00, 0.74444E+01, 0.25000E+00
  260,3,3,3, 0.74444E+01, 0.25000E+00, 0.76667E+01, 0.25000E+00, 0.76667E+01, 0.27500E+00, 0.74444E+01, 0.27500E+00
  261,3,3,4, 0.74444E+01, 0.27500E+00, 0.76667E+01, 0.27500E+00, 0.76667E+01, 0.28750E+00, 0.74444E+01, 0.28750E+00
  262,3,3,4, 0.74444E+01, 0.28750E+00, 0.76667E+01, 0.28750E+00, 0.76667E+01, 0.30000E+00, 0.74444E+01, 0.30000E+00
  263,3,3,3, 0.76667E+01, 0.20000E+00, 0.78889E+01, 0.20000E+00, 0.78889E+01, 0.25000E+00, 0.76667E+01, 0.25000E+00
  264,3,3,3, 0.76667E+01, 0.25000E+00, 0.78889E+01, 0.25000E+00, 0.78889E+01, 0.27500E+00, 0.76667E+01, 0.27500E+00
  265,3,3,4, 0.76667E+01, 0.27500E+00, 0.78889E+01, 0.27500E+00, 0.78889E+01, 0.28750E+00, 0.76667E+01, 0.28750E+00
  266,3,3,4, 0.76667E+01, 0.28750E+00, 0.78889E+01, 0.28750E+00, 0.78889E+01, 0.30000E+00, 0.76667E+01, 0.30000E+00
  267,3,3,3, 0.78889E+01, 0.20000E+00, 0.81111E+01, 0.20000E+00, 0.81111E+01, 0.25000E+00, 0.78889E+01, 0.25000E+00
  268,3,3,3, 0.78889E+01, 0.25000E+00, 0.81111E+01, 0.25000E+00, 0.81111E+01, 0.27500E+00, 0.78889E+01, 0.27500E+00
  269,3,3,4, 0.78889E+01, 0.27500E+00, 0.81111E+01, 0.27500E+00, 0.81111E+01, 0.28750E+00, 0.78889E+01, 0.28750E+00
  270,3,3,4, 0.78889E+01, 0.28750E+00, 0.81111E+01, 0.28750E+00, 0.81111E+01, 0.30000E+00, 0.78889E+01, 0.30000E+00
  271,3,3,3, 0.81111E+01, 0.20000E+00, 0.83333E+01, 0.20000E+00, 0.83333E+01, 0.25000E+00, 0.81111E+01, 0.25000E+00
  272,3,3,3, 0.81111E+01, 0.25000E+00, 0.83333E+01, 0.25000E+00, 0.83333E+01, 0.27500E+00, 0.81111E+01, 0.27500E+00
  273,3,3,4, 0.81111E+01, 0.27500E+00, 0.83333E+01, 0.27500E+00, 0.83333E+01, 0.28750E+00, 0.81111E+01, 0.28750E+00
  274,3,3,4, 0.81111E+01, 0.28750E+00, 0.83333E+01, 0.28750E+00, 0.83333E+01, 0.30000E+00, 0.81111E+01, 0.30000E+00
  275,3,3,3, 0.83333E+01, 0.20000E+00, 0.85556E+01, 0.20000E+00, 0.85556E+01, 0.25000E+00, 0.83333E+01, 0.25000E+00
  276,3,3,3, 0.83333E+01, 0.25000E+00, 0.85556E+01, 0.25000E+00, 0.85556E+01, 0.27500E+00, 0.83333E+01, 0.27500E+00
  277,3,3,4, 0.83333E+01, 0.27500E+00, 0.85556E+01, 0.27500E+00, 0.85556E+01, 0.28750E+00, 0.83333E+01, 0.28750E+00
  278,3,3,4, 0.83333E+01, 0.28750E+00, 0.85556E+01, 0.28750E+00, 0.85556E+01, 0.30000E+00, 0.83333E+01, 0.30000E+00
  279,3,3,3, 0.85556E+01, 0.20000E+00, 0.87778E+01, 0.20000E+00, 0.87778E+01, 0.25000E+00, 0.85556E+01, 0.25000E+00
  280,3,3,3, 0.85556E+01, 0.25000E+00, 0.87778E+01, 0.25000E+00, 0.87778E+01, 0.27500E+00, 0.85556E+01, 0.27500E+00
  281,3,3,4, 0.85556E+01, 0.27500E+00, 0.87778E+01, 0.27500E+00, 0.87778E+01, 0.28750E+00, 0.85556E+01, 0.28750E+00
  282,3,3,4, 0.85556E+01, 0.28750E+00, 0.87778E+01, 0.28750E+00, 0.87778E+01, 0.30000E+00, 0.85556E+01, 0.30000E+00
  283,3,3,3, 0.87778E+01, 0.20000E+00, 0.90000E+01, 0.20000E+00, 0.90000E+01, 0.25000E+00, 0.87778E+01, 0.25000E+00
  284,3,3,3, 0.87778E+01, 0.25000E+00, 0.90000E+01, 0.25000E+00, 0.90000E+01, 0.27500E+00, 0.87778E+01, 0.27500E+00
  285,3,3,4, 0.87778E+01, 0.27500E+00, 0.90000E+01, 0.27500E+00, 0.90000E+01, 0.28750E+00, 0.87778E+01, 0.28750E+00
  286,3,3,4, 0.87778E+01, 0.28750E+00, 0.90000E+01, 0.28750E+00, 0.90000E+01, 0.30000E+00, 0.87778E+01, 0.30000E+00
  287,3,3,3, 0.90000E+01, 0.00000E+00, 0.91333E+01, 0.00000E+00, 0.91333E+01, 0.10000E+00, 0.90000E+01, 0.10000E+00
  288,3,3,3, 0.91333E+01, 0.00000E+00, 0.92667E+01, 0.00000E+00, 0.92667E+01, 0.10000E+00, 0.91333E+01, 0.10000E+00
  289,3,3,3, 0.92667E+01, 0.00000E+00, 0.94000E+01, 0.00000E+00, 0.94000E+01, 0.10000E+00, 0.92667E+01, 0.10000E+00
  290,3,3,3, 0.90000E+01, 0.10000E+00, 0.91333E+01, 0.10000E+00, 0.91333E+01, 0.20000E+00, 0.90000E+01, 0.20000E+00
  291,3,3,3, 0.91333E+01, 0.10000E+00, 0.92667E+01, 0.10000E+00, 0.92667E+01, 0.20000E+00, 0.91333E+01, 0.20000E+00
  292,3,3,3, 0.92667E+01, 0.10000E+00, 0.94000E+01, 0.10000E+00, 0.94000E+01, 0.20000E+00, 0.92667E+01, 0.20000E+00
  293,3,3,3, 0.90000E+01, 0.20000E+00, 0.91333E+01, 0.20000E+00, 0.91333E+01, 0.25000E+00, 0.90000E+01, 0.25000E+00
  294,3,3,3, 0.90000E+01, 0.25000E+00, 0.91333E+01, 0.25000E+00, 0.91333E+01, 0.27500E+00, 0.90000E+01, 0.27500E+00
  295,3,3,4, 0.90000E+01, 0.27500E+00, 0.91333E+01, 0.27500E+00, 0.91333E+01, 0.28750E+00, 0.90000E+01, 0.28750E+00
  296,3,3,4, 0.90000E+01, 0.28750E+00, 0.91333E+01, 0.28750E+00, 0.91333E+01, 0.30000E+00, 0.90000E+01, 0.30000E+00
  297,3,3,3, 0.91333E+01, 0.20000E+00, 0.92667E+01, 0.20000E+00, 0.92667E+01, 0.25000E+00, 0.91333E+01, 0.25000E+00
  298,3,3,3, 0.91333E+01, 0.25000E+00, 0.92667E+01, 0.25000E+00, 0.92667E+01, 0.27500E+00, 0.91333E+01, 0.27500E+00
  299,3,3,4, 0.91333E+01, 0.27500E+00, 0.92667E+01, 0.27500E+00, 0.92667E+01, 0.28750E+00, 0.91333E+01, 0.28750E+00
  300,3,3,4, 0.91333E+01, 0.28750E+00, 0.92667E+01, 0.28750E+00, 0.92667E+01, 0.30000E+00, 0.91333E+01, 0.30000E+00
  301,3,3,3, 0.92667E+01, 0.20000E+00, 0.94000E+01, 0.20000E+00, 0.94000E+01, 0.25000E+00, 0.92667E+01, 0.25000E+00
  302,3,3,3, 0.92667E+01, 0.25000E+00, 0.94000E+01, 0.25000E+00, 0.94000E+01, 0.27500E+00, 0.92667E+01, 0.27500E+00
  303,3,3,3, 0.92667E+01, 0.27500E+00, 0.93333E+01, 0.27500E+00, 0.93333E+01, 0.28750E+00, 0.92667E+01, 0.28750E+00
  304,3,3,3, 0.93333E+01, 0.27500E+00, 0.94000E+01, 0.27500E+00, 0.94000E+01, 0.28750E+00, 0.93333E+01, 0.28750E+00
  305,3,3,4, 0.93333E+01, 0.28750E+00, 0.94000E+01, 0.28750E+00, 0.94000E+01, 0.29375E+00, 0.93333E+01, 0.29375E+00
  306,3,3,4, 0.93333E+01, 0.29375E+00, 0.93667E+01, 0.29375E+00, 0.93667E+01, 0.29687E+00, 0.93333E+01, 0.29688E+00
  307,3,3,4, 0.93667E+01, 0.29375E+00, 0.94000E+01, 0.29375E+00, 0.94000E+01, 0.29688E+00, 0.93667E+01, 0.29687E+00
  308,3,3,4, 0.93667E+01, 0.29687E+00, 0.94000E+01, 0.29688E+00, 0.94000E+01, 0.30000E+00, 0.93667E+01, 0.30000E+00
  309,3,3,4, 0.93333E+01, 0.29688E+00, 0.93667E+01, 0.29687E+00, 0.93667E+01, 0.30000E+00, 0.93333E+01, 0.30000E+00
  310,3,3,4, 0.92667E+01, 0.28750E+00, 0.93333E+01, 0.28750E+00, 0.93333E+01, 0.29375E+00, 0.92667E+01, 0.29375E+00
  311,3,3,4, 0.92667E+01, 0.29375E+00, 0.93333E+01, 0.29375E+00, 0.93333E+01, 0.30000E+00, 0.92667E+01, 0.30000E+00
  312,3,3,3, 0.94000E+01, 0.00000E+00, 0.96000E+01, 0.00000E+00, 0.96000E+01, 0.10000E+00, 0.94000E+01, 0.10000E+00
  313,3,3,3, 0.96000E+01, 0.00000E+00, 0.98000E+01, 0.00000E+00, 0.98000E+01, 0.10000E+00, 0.96000E+01, 0.10000E+00
  314,3,3,3, 0.98000E+01, 0.00000E+00, 0.10000E+02, 0.00000E+00, 0.10000E+02, 0.10000E+00, 0.98000E+01, 0.10000E+00
  315,3,3,3, 0.94000E+01, 0.10000E+00, 0.96000E+01, 0.10000E+00, 0.96000E+01, 0.20000E+00, 0.94000E+01, 0.20000E+00
  316,3,3,3, 0.96000E+01, 0.10000E+00, 0.98000E+01, 0.10000E+00, 0.98000E+01, 0.20000E+00, 0.96000E+01, 0.20000E+00
  317,3,3,3, 0.98000E+01, 0.10000E+00, 0.10000E+02, 0.10000E+00, 0.10000E+02, 0.20000E+00, 0.98000E+01, 0.20000E+00
  318,3,3,3, 0.94000E+01, 0.20000E+00, 0.95000E+01, 0.20000E+00, 0.95000E+01, 0.25000E+00, 0.94000E+01, 0.25000E+00
  319,3,3,3, 0.95000E+01, 0.20000E+00, 0.96000E+01, 0.20000E+00, 0.96000E+01, 0.25000E+00, 0.95000E+01, 0.25000E+00
  320,3,3,3, 0.95000E+01, 0.25000E+00, 0.96000E+01, 0.25000E+00, 0.96000E+01, 0.30000E+00, 0.95000E+01, 0.30000E+00
  321,3,3,3, 0.94000E+01, 0.25000E+00, 0.94500E+01, 0.25000E+00, 0.94500E+01, 0.27500E+00, 0.94000E+01, 0.27500E+00
  322,3,3,3, 0.94500E+01, 0.25000E+00, 0.95000E+01, 0.25000E+00, 0.95000E+01, 0.27500E+00, 0.94500E+01, 0.27500E+00
  323,3,3,3, 0.94500E+01, 0.27500E+00, 0.95000E+01, 0.27500E+00, 0.95000E+01, 0.30000E+00, 0.94500E+01, 0.30000E+00
  324,3,3,3, 0.94000E+01, 0.27500E+00, 0.94250E+01, 0.27500E+00, 0.94250E+01, 0.28750E+00, 0.94000E+01, 0.28750E+00
  325,3,3,3, 0.94250E+01, 0.27500E+00, 0.94500E+01, 0.27500E+00, 0.94500E+01, 0.28750E+00, 0.94250E+01, 0.28750E+00
  326,3,3,3, 0.94250E+01, 0.28750E+00, 0.94500E+01, 0.28750E+00, 0.94500E+01, 0.30000E+00, 0.94250E+01, 0.30000E+00
  327,3,3,3, 0.94000E+01, 0.28750E+00, 0.94125E+01, 0.28750E+00, 0.94125E+01, 0.29375E+00, 0.94000E+01, 0.29375E+00
  328,3,3,3, 0.94125E+01, 0.28750E+00, 0.94250E+01, 0.28750E+00, 0.94250E+01, 0.29375E+00, 0.94125E+01, 0.29375E+00
  329,3,3,3, 0.94125E+01, 0.29375E+00, 0.94250E+01, 0.29375E+00, 0.94250E+01, 0.30000E+00, 0.94125E+01, 0.30000E+00
  330,3,3,3, 0.94000E+01, 0.29375E+00, 0.94125E+01, 0.29375E+00, 0.94125E+01, 0.30000E+00, 0.94000E+01, 0.30000E+00
  331,3,3,3, 0.96000E+01, 0.20000E+00, 0.98000E+01, 0.20000E+00, 0.98000E+01, 0.30000E+00, 0.96000E+01, 0.30000E+00
  332,3,3,3, 0.98000E+01, 0.20000E+00, 0.10000E+02, 0.20000E+00, 0.10000E+02, 0.30000E+00, 0.98000E+01, 0.30000E+00
  333,1,3,3, 0.00000E+00, 0.30000E+00, 0.20000E+00, 0.30000E+00, 0.20000E+00, 0.43333E+00, 0.00000E+00, 0.43333E+00
  334,1,3,3, 0.20000E+00, 0.30000E+00, 0.40000E+00, 0.30000E+00, 0.40000E+00, 0.43333E+00, 0.20000E+00, 0.43333E+00
  335,1,3,3, 0.40000E+00, 0.30000E+00, 0.50000E+00, 0.30000E+00, 0.50000E+00, 0.43333E+00, 0.40000E+00, 0.43333E+00
  336,1,3,3, 0.50000E+00, 0.30000E+00, 0.55000E+00, 0.30000E+00, 0.55000E+00, 0.43333E+00, 0.50000E+00, 0.43333E+00
  337,1,4,3, 0.55000E+00, 0.30000E+00, 0.57500E+00, 0.30000E+00, 0.57500E+00, 0.43333E+00, 0.55000E+00, 0.43333E+00
  338,1,4,3, 0.57500E+00, 0.30000E+00, 0.60000E+00, 0.30000E+00, 0.60000E+00, 0.43333E+00, 0.57500E+00, 0.43333E+00
  339,1,3,3, 0.00000E+00, 0.43333E+00, 0.20000E+00, 0.43333E+00, 0.20000E+00, 0.56667E+00, 0.00000E+00, 0.56667E+00
  340,1,3,3, 0.20000E+00, 0.43333E+00, 0.40000E+00, 0.43333E+00, 0.40000E+00, 0.56667E+00, 0.20000E+00, 0.56667E+00
  341,1,3,3, 0.40000E+00, 0.43333E+00, 0.50000E+00, 0.43333E+00, 0.50000E+00, 0.56667E+00, 0.40000E+00, 0.56667E+00
  342,1,3,3, 0.50000E+00, 0.43333E+00, 0.55000E+00, 0.43333E+00, 0.55000E+00, 0.56667E+00, 0.50000E+00, 0.56667E+00
  343,1,4,3, 0.55000E+00, 0.43333E+00, 0.57500E+00, 0.43333E+00, 0.57500E+00, 0.56667E+00, 0.55000E+00, 0.56667E+00
  344,1,4,3, 0.57500E+00, 0.43333E+00, 0.60000E+00, 0.43333E+00, 0.60000E+00, 0.56667E+00, 0.57500E+00, 0.56667E+00
  345,1,3,3, 0.00000E+00, 0.56667E+00, 0.20000E+00, 0.56667E+00, 0.20000E+00, 0.70000E+00, 0.00000E+00, 0.70000E+00
  346,1,3,3, 0.20000E+00, 0.56667E+00, 0.40000E+00, 0.56667E+00, 0.40000E+00, 0.70000E+00, 0.20000E+00, 0.70000E+00
  347,1,3,3, 0.40000E+00, 0.56667E+00, 0.50000E+00, 0.56667E+00, 0.50000E+00, 0.70000E+00, 0.40000E+00, 0.70000E+00
  348,1,3,3, 0.50000E+00, 0.56667E+00, 0.55000E+00, 0.56667E+00, 0.55000E+00, 0.70000E+00, 0.50000E+00, 0.70000E+00
  349,1,3,3, 0.55000E+00, 0.56667E+00, 0.57500E+00, 0.56667E+00, 0.57500E+00, 0.63333E+00, 0.55000E+00, 0.63333E+00
  350,1,4,3, 0.57500E+00, 0.56667E+00, 0.58750E+00, 0.56667E+00, 0.58750E+00, 0.63333E+00, 0.57500E+00, 0.63333E+00
  351,1,4,3, 0.58750E+00, 0.56667E+00, 0.60000E+00, 0.56667E+00, 0.60000E+00, 0.63333E+00, 0.58750E+00, 0.63333E+00
  352,1,4,3, 0.57500E+00, 0.63333E+00, 0.58750E+00, 0.63333E+00, 0.58750E+00, 0.70000E+00, 0.57500E+00, 0.70000E+00
  353,1,4,3, 0.58750E+00, 0.63333E+00, 0.59375E+00, 0.63333E+00, 0.59375E+00, 0.66667E+00, 0.58750E+00, 0.66667E+00
  354,1,4,3, 0.59375E+00, 0.63333E+00, 0.60000E+00, 0.63333E+00, 0.60000E+00, 0.66667E+00, 0.59375E+00, 0.66667E+00
  355,1,4,3, 0.59375E+00, 0.66667E+00, 0.60000E+00, 0.66667E+00, 0.60000E+00, 0.70000E+00, 0.59375E+00, 0.70000E+00
  356,1,4,3, 0.58750E+00, 0.66667E+00, 0.59375E+00, 0.66667E+00, 0.59375E+00, 0.70000E+00, 0.58750E+00, 0.70000E+00
  357,1,3,3, 0.55000E+00, 0.63333E+00, 0.57500E+00, 0.63333E+00, 0.57500E+00, 0.70000E+00, 0.55000E+00, 0.70000E+00
  358,2,4,3, 0.60000E+00, 0.30000E+00, 0.61667E+00, 0.30000E+00, 0.61667E+00, 0.43333E+00, 0.60000E+00, 0.43333E+00
  359,2,4,3, 0.61667E+00, 0.30000E+00, 0.63333E+00, 0.30000E+00, 0.63333E+00, 0.43333E+00, 0.61667E+00, 0.43333E+00
  360,2,3,3, 0.63333E+00, 0.30000E+00, 0.66667E+00, 0.30000E+00, 0.66667E+00, 0.43333E+00, 0.63333E+00, 0.43333E+00
  361,2,3,3, 0.66667E+00, 0.30000E+00, 0.73333E+00, 0.30000E+00, 0.73333E+00, 0.43333E+00, 0.66667E+00, 0.43333E+00
  362,2,3,3, 0.73333E+00, 0.30000E+00, 0.86667E+00, 0.30000E+00, 0.86667E+00, 0.43333E+00, 0.73333E+00, 0.43333E+00
  363,2,3,3, 0.86667E+00, 0.30000E+00, 0.93333E+00, 0.30000E+00, 0.93333E+00, 0.36667E+00, 0.86667E+00, 0.36667E+00
  364,2,3,3, 0.93333E+00, 0.30000E+00, 0.96667E+00, 0.30000E+00, 0.96667E+00, 0.33333E+00, 0.93333E+00, 0.33333E+00
  365,2,3,3, 0.96667E+00, 0.30000E+00, 0.98333E+00, 0.30000E+00, 0.98333E+00, 0.31667E+00, 0.96667E+00, 0.31667E+00
  366,2,3,3, 0.98333E+00, 0.30000E+00, 0.99167E+00, 0.30000E+00, 0.99167E+00, 0.30833E+00, 0.98333E+00, 0.30833E+00
  367,2,3,3, 0.99167E+00, 0.30000E+00, 0.10000E+01, 0.30000E+00, 0.10000E+01, 0.30833E+00, 0.99167E+00, 0.30833E+00
  368,2,3,3, 0.99167E+00, 0.30833E+00, 0.10000E+01, 0.30833E+00, 0.10000E+01, 0.31667E+00, 0.99167E+00, 0.31667E+00
  369,2,3,3, 0.98333E+00, 0.30833E+00, 0.99167E+00, 0.30833E+00, 0.99167E+00, 0.31667E+00, 0.98333E+00, 0.31667E+00
  370,2,3,3, 0.98333E+00, 0.31667E+00, 0.10000E+01, 0.31667E+00, 0.10000E+01, 0.33333E+00, 0.98333E+00, 0.33333E+00
  371,2,3,3, 0.96667E+00, 0.31667E+00, 0.98333E+00, 0.31667E+00, 0.98333E+00, 0.33333E+00, 0.96667E+00, 0.33333E+00
  372,2,3,3, 0.96667E+00, 0.33333E+00, 0.10000E+01, 0.33333E+00, 0.10000E+01, 0.36667E+00, 0.96667E+00, 0.36667E+00
  373,2,3,3, 0.93333E+00, 0.33333E+00, 0.96667E+00, 0.33333E+00, 0.96667E+00, 0.36667E+00, 0.93333E+00, 0.36667E+00
  374,2,3,3, 0.93333E+00, 0.36667E+00, 0.10000E+01, 0.36667E+00, 0.10000E+01, 0.43333E+00, 0.93333E+00, 0.43333E+00
  375,2,3,3, 0.86667E+00, 0.36667E+00, 0.93333E+00, 0.36667E+00, 0.93333E+00, 0.43333E+00, 0.86667E+00, 0.43333E+00
  376,2,4,3, 0.60000E+00, 0.43333E+00, 0.61667E+00, 0.43333E+00, 0.61667E+00, 0.56667E+00, 0.60000E+00, 0.56667E+00
  377,2,4,3, 0.61667E+00, 0.43333E+00, 0.63333E+00, 0.43333E+00, 0.63333E+00, 0.56667E+00, 0.61667E+00, 0.56667E+00
  378,2,3,3, 0.63333E+00, 0.43333E+00, 0.66667E+00, 0.43333E+00, 0.66667E+00, 0.56667E+00, 0.63333E+00, 0.56667E+00
  379,2,3,3, 0.66667E+00, 0.43333E+00, 0.73333E+00, 0.43333E+00, 0.73333E+00, 0.56667E+00, 0.66667E+00, 0.56667E+00
  380,2,3,3, 0.73333E+00, 0.43333E+00, 0.86667E+00, 0.43333E+00, 0.86667E+00, 0.56667E+00, 0.73333E+00, 0.56667E+00
  381,2,3,3, 0.86667E+00, 0.43333E+00, 0.10000E+01, 0.43333E+00, 0.10000E+01, 0.56667E+00, 0.86667E+00, 0.56667E+00
  382,2,4,3, 0.60000E+00, 0.56667E+00, 0.61667E+00, 0.56667E+00, 0.61667E+00, 0.63333E+00, 0.60000E+00, 0.63333E+00
  383,2,4,3, 0.61667E+00, 0.56667E+00, 0.63333E+00, 0.56667E+00, 0.63333E+00, 0.63333E+00, 0.61667E+00, 0.63333E+00
  384,2,3,3, 0.63333E+00, 0.56667E+00, 0.66667E+00, 0.56667E+00, 0.66667E+00, 0.63333E+00, 0.63333E+00, 0.63333E+00
  385,2,3,3, 0.66667E+00, 0.56667E+00, 0.73333E+00, 0.56667E+00, 0.73333E+00, 0.63333E+00, 0.66667E+00, 0.63333E+00
  386,2,3,3, 0.66667E+00, 0.63333E+00, 0.73333E+00, 0.63333E+00, 0.73333E+00, 0.66667E+00, 0.66667E+00, 0.66667E+00
  387,2,3,4, 0.66667E+00, 0.66667E+00, 0.73333E+00, 0.66667E+00, 0.73333E+00, 0.68333E+00, 0.66667E+00, 0.68333E+00
  388,2,3,4, 0.66667E+00, 0.68333E+00, 0.73333E+00, 0.68333E+00, 0.73333E+00, 0.70000E+00, 0.66667E+00, 0.70000E+00
  389,2,4,3, 0.60000E+00, 0.63333E+00, 0.61667E+00, 0.63333E+00, 0.61667E+00, 0.66667E+00, 0.60000E+00, 0.66667E+00
  390,2,4,3, 0.61667E+00, 0.63333E+00, 0.63333E+00, 0.63333E+00, 0.63333E+00, 0.66667E+00, 0.61667E+00, 0.66667E+00
  391,2,3,3, 0.63333E+00, 0.63333E+00, 0.66667E+00, 0.63333E+00, 0.66667E+00, 0.66667E+00, 0.63333E+00, 0.66667E+00
  392,2,3,4, 0.63333E+00, 0.66667E+00, 0.66667E+00, 0.66667E+00, 0.66667E+00, 0.68333E+00, 0.63333E+00, 0.68333E+00
  393,2,3,4, 0.63333E+00, 0.68333E+00, 0.66667E+00, 0.68333E+00, 0.66667E+00, 0.70000E+00, 0.63333E+00, 0.70000E+00
  394,2,4,4, 0.60000E+00, 0.66667E+00, 0.61667E+00, 0.66667E+00, 0.61667E+00, 0.68333E+00, 0.60000E+00, 0.68333E+00
  395,2,4,4, 0.61667E+00, 0.66667E+00, 0.63333E+00, 0.66667E+00, 0.63333E+00, 0.68333E+00, 0.61667E+00, 0.68333E+00
  396,2,4,4, 0.61667E+00, 0.68333E+00, 0.63333E+00, 0.68333E+00, 0.63333E+00, 0.70000E+00, 0.61667E+00, 0.70000E+00
  397,2,4,4, 0.60000E+00, 0.68333E+00, 0.61667E+00, 0.68333E+00, 0.61667E+00, 0.70000E+00, 0.60000E+00, 0.70000E+00
  398,2,3,3, 0.73333E+00, 0.56667E+00, 0.86667E+00, 0.56667E+00, 0.86667E+00, 0.63333E+00, 0.73333E+00, 0.63333E+00
  399,2,3,3, 0.73333E+00, 0.63333E+00, 0.86667E+00, 0.63333E+00, 0.86667E+00, 0.66667E+00, 0.73333E+00, 0.66667E+00
  400,2,3,4, 0.73333E+00, 0.66667E+00, 0.86667E+00, 0.66667E+00, 0.86667E+00, 0.68333E+00, 0.73333E+00, 0.68333E+00
  401,2,3,4, 0.73333E+00, 0.68333E+00, 0.86667E+00, 0.68333E+00, 0.86667E+00, 0.70000E+00, 0.73333E+00, 0.70000E+00
  402,2,3,3, 0.86667E+00, 0.56667E+00, 0.10000E+01, 0.56667E+00, 0.10000E+01, 0.63333E+00, 0.86667E+00, 0.63333E+00
  403,2,3,3, 0.86667E+00, 0.63333E+00, 0.10000E+01, 0.63333E+00, 0.10000E+01, 0.66667E+00, 0.86667E+00, 0.66667E+00
  404,2,3,4, 0.86667E+00, 0.66667E+00, 0.10000E+01, 0.66667E+00, 0.10000E+01, 0.68333E+00, 0.86667E+00, 0.68333E+00
  405,2,3,4, 0.86667E+00, 0.68333E+00, 0.10000E+01, 0.68333E+00, 0.10000E+01, 0.70000E+00, 0.86667E+00, 0.70000E+00
  406,2,3,4, 0.10000E+01, 0.30000E+00, 0.10556E+01, 0.30000E+00, 0.10556E+01, 0.30417E+00, 0.10000E+01, 0.30417E+00
  407,2,3,4, 0.10556E+01, 0.30000E+00, 0.11111E+01, 0.30000E+00, 0.11111E+01, 0.30417E+00, 0.10556E+01, 0.30417E+00
  408,2,3,4, 0.10556E+01, 0.30417E+00, 0.11111E+01, 0.30417E+00, 0.11111E+01, 0.30833E+00, 0.10556E+01, 0.30833E+00
  409,2,3,4, 0.10000E+01, 0.30417E+00, 0.10556E+01, 0.30417E+00, 0.10556E+01, 0.30833E+00, 0.10000E+01, 0.30833E+00
  410,2,3,4, 0.10000E+01, 0.30833E+00, 0.11111E+01, 0.30833E+00, 0.11111E+01, 0.31667E+00, 0.10000E+01, 0.31667E+00
  411,2,3,4, 0.11111E+01, 0.30000E+00, 0.12222E+01, 0.30000E+00, 0.12222E+01, 0.30833E+00, 0.11111E+01, 0.30833E+00
  412,2,3,4, 0.11111E+01, 0.30833E+00, 0.12222E+01, 0.30833E+00, 0.12222E+01, 0.31667E+00, 0.11111E+01, 0.31667E+00
  413,2,3,3, 0.11111E+01, 0.31667E+00, 0.12222E+01, 0.31667E+00, 0.12222E+01, 0.33333E+00, 0.11111E+01, 0.33333E+00
  414,2,3,3, 0.10000E+01, 0.31667E+00, 0.11111E+01, 0.31667E+00, 0.11111E+01, 0.33333E+00, 0.10000E+01, 0.33333E+00
  415,2,3,3, 0.10000E+01, 0.33333E+00, 0.12222E+01, 0.33333E+00, 0.12222E+01, 0.36667E+00, 0.10000E+01, 0.36667E+00
  416,2,3,3, 0.10000E+01, 0.36667E+00, 0.12222E+01, 0.36667E+00, 0.12222E+01, 0.43333E+00, 0.10000E+01, 0.43333E+00
  417,2,3,4, 0.12222E+01, 0.30000E+00, 0.14444E+01, 0.30000E+00, 0.14444E+01, 0.31667E+00, 0.12222E+01, 0.31667E+00
  418,2,3,4, 0.12222E+01, 0.31667E+00, 0.14444E+01, 0.31667E+00, 0.14444E+01, 0.33333E+00, 0.12222E+01, 0.33333E+00
  419,2,3,3, 0.12222E+01, 0.33333E+00, 0.14444E+01, 0.33333E+00, 0.14444E+01, 0.36667E+00, 0.12222E+01, 0.36667E+00
  420,2,3,3, 0.12222E+01, 0.36667E+00, 0.14444E+01, 0.36667E+00, 0.14444E+01, 0.43333E+00, 0.12222E+01, 0.43333E+00
  421,2,3,4, 0.14444E+01, 0.30000E+00, 0.16667E+01, 0.30000E+00, 0.16667E+01, 0.31667E+00, 0.14444E+01, 0.31667E+00
  422,2,3,4, 0.14444E+01, 0.31667E+00, 0.16667E+01, 0.31667E+00, 0.16667E+01, 0.33333E+00, 0.14444E+01, 0.33333E+00
  423,2,3,3, 0.14444E+01, 0.33333E+00, 0.16667E+01, 0.33333E+00, 0.16667E+01, 0.36667E+00, 0.14444E+01, 0.36667E+00
  424,2,3,3, 0.14444E+01, 0.36667E+00, 0.16667E+01, 0.36667E+00, 0.16667E+01, 0.43333E+00, 0.14444E+01, 0.43333E+00
  425,2,3,4, 0.16667E+01, 0.30000E+00, 0.18889E+01, 0.30000E+00, 0.18889E+01, 0.31667E+00, 0.16667E+01, 0.31667E+00
  426,2,3,4, 0.16667E+01, 0.31667E+00, 0.18889E+01, 0.31667E+00, 0.18889E+01, 0.33333E+00, 0.16667E+01, 0.33333E+00
  427,2,3,3, 0.16667E+01, 0.33333E+00, 0.18889E+01, 0.33333E+00, 0.18889E+01, 0.36667E+00, 0.16667E+01, 0.36667E+00
  428,2,3,3, 0.16667E+01, 0.36667E+00, 0.18889E+01, 0.36667E+00, 0.18889E+01, 0.43333E+00, 0.16667E+01, 0.43333E+00
  429,2,3,4, 0.18889E+01, 0.30000E+00, 0.21111E+01, 0.30000E+00, 0.21111E+01, 0.31667E+00, 0.18889E+01, 0.31667E+00
  430,2,3,4, 0.18889E+01, 0.31667E+00, 0.21111E+01, 0.31667E+00, 0.21111E+01, 0.33333E+00, 0.18889E+01, 0.33333E+00
  431,2,3,3, 0.18889E+01, 0.33333E+00, 0.21111E+01, 0.33333E+00, 0.21111E+01, 0.36667E+00, 0.18889E+01, 0.36667E+00
  432,2,3,3, 0.18889E+01, 0.36667E+00, 0.21111E+01, 0.36667E+00, 0.21111E+01, 0.43333E+00, 0.18889E+01, 0.43333E+00
  433,2,3,4, 0.21111E+01, 0.30000E+00, 0.23333E+01, 0.30000E+00, 0.23333E+01, 0.31667E+00, 0.21111E+01, 0.31667E+00
  434,2,3,4, 0.21111E+01, 0.31667E+00, 0.23333E+01, 0.31667E+00, 0.23333E+01, 0.33333E+00, 0.21111E+01, 0.33333E+00
  435,2,3,3, 0.21111E+01, 0.33333E+00, 0.23333E+01, 0.33333E+00, 0.23333E+01, 0.36667E+00, 0.21111E+01, 0.36667E+00
  436,2,3,3, 0.21111E+01, 0.36667E+00, 0.23333E+01, 0.36667E+00, 0.23333E+01, 0.43333E+00, 0.21111E+01, 0.43333E+00
  437,2,3,4, 0.23333E+01, 0.30000E+00, 0.25556E+01, 0.30000E+00, 0.25556E+01, 0.31667E+00, 0.23333E+01, 0.31667E+00
  438,2,3,4, 0.23333E+01, 0.31667E+00, 0.25556E+01, 0.31667E+00, 0.25556E+01, 0.33333E+00, 0.23333E+01, 0.33333E+00
  439,2,3,3, 0.23333E+01, 0.33333E+00, 0.25556E+01, 0.33333E+00, 0.25556E+01, 0.36667E+00, 0.23333E+01, 0.36667E+00
  440,2,3,3, 0.23333E+01, 0.36667E+00, 0.25556E+01, 0.36667E+00, 0.25556E+01, 0.43333E+00, 0.23333E+01, 0.43333E+00
  441,2,3,4, 0.25556E+01, 0.30000E+00, 0.27778E+01, 0.30000E+00, 0.27778E+01, 0.31667E+00, 0.25556E+01, 0.31667E+00
  442,2,3,4, 0.25556E+01, 0.31667E+00, 0.27778E+01, 0.31667E+00, 0.27778E+01, 0.33333E+00, 0.25556E+01, 0.33333E+00
  443,2,3,3, 0.25556E+01, 0.33333E+00, 0.27778E+01, 0.33333E+00, 0.27778E+01, 0.36667E+00, 0.25556E+01, 0.36667E+00
  444,2,3,3, 0.25556E+01, 0.36667E+00, 0.27778E+01, 0.36667E+00, 0.27778E+01, 0.43333E+00, 0.25556E+01, 0.43333E+00
  445,2,3,4, 0.27778E+01, 0.30000E+00, 0.30000E+01, 0.30000E+00, 0.30000E+01, 0.31667E+00, 0.27778E+01, 0.31667E+00
  446,2,3,4, 0.27778E+01, 0.31667E+00, 0.30000E+01, 0.31667E+00, 0.30000E+01, 0.33333E+00, 0.27778E+01, 0.33333E+00
  447,2,3,3, 0.27778E+01, 0.33333E+00, 0.30000E+01, 0.33333E+00, 0.30000E+01, 0.36667E+00, 0.27778E+01, 0.36667E+00
  448,2,3,3, 0.27778E+01, 0.36667E+00, 0.30000E+01, 0.36667E+00, 0.30000E+01, 0.43333E+00, 0.27778E+01, 0.43333E+00
  449,2,3,4, 0.30000E+01, 0.30000E+00, 0.32222E+01, 0.30000E+00, 0.32222E+01, 0.31667E+00, 0.30000E+01, 0.31667E+00
  450,2,3,4, 0.30000E+01, 0.31667E+00, 0.32222E+01, 0.31667E+00, 0.32222E+01, 0.33333E+00, 0.30000E+01, 0.33333E+00
  451,2,3,3, 0.30000E+01, 0.33333E+00, 0.32222E+01, 0.33333E+00, 0.32222E+01, 0.36667E+00, 0.30000E+01, 0.36667E+00
  452,2,3,3, 0.30000E+01, 0.36667E+00, 0.32222E+01, 0.36667E+00, 0.32222E+01, 0.43333E+00, 0.30000E+01, 0.43333E+00
  453,2,3,4, 0.32222E+01, 0.30000E+00, 0.34444E+01, 0.30000E+00, 0.34444E+01, 0.31667E+00, 0.32222E+01, 0.31667E+00
  454,2,3,4, 0.32222E+01, 0.31667E+00, 0.34444E+01, 0.31667E+00, 0.34444E+01, 0.33333E+00, 0.32222E+01, 0.33333E+00
  455,2,3,3, 0.32222E+01, 0.33333E+00, 0.34444E+01, 0.33333E+00, 0.34444E+01, 0.36667E+00, 0.32222E+01, 0.36667E+00
  456,2,3,3, 0.32222E+01, 0.36667E+00, 0.34444E+01, 0.36667E+00, 0.34444E+01, 0.43333E+00, 0.32222E+01, 0.43333E+00
  457,2,3,4, 0.34444E+01, 0.30000E+00, 0.36667E+01, 0.30000E+00, 0.36667E+01, 0.31667E+00, 0.34444E+01, 0.31667E+00
  458,2,3,4, 0.34444E+01, 0.31667E+00, 0.36667E+01, 0.31667E+00, 0.36667E+01, 0.33333E+00, 0.34444E+01, 0.33333E+00
  459,2,3,3, 0.34444E+01, 0.33333E+00, 0.36667E+01, 0.33333E+00, 0.36667E+01, 0.36667E+00, 0.34444E+01, 0.36667E+00
  460,2,3,3, 0.34444E+01, 0.36667E+00, 0.36667E+01, 0.36667E+00, 0.36667E+01, 0.43333E+00, 0.34444E+01, 0.43333E+00
  461,2,3,4, 0.36667E+01, 0.30000E+00, 0.38889E+01, 0.30000E+00, 0.38889E+01, 0.31667E+00, 0.36667E+01, 0.31667E+00
  462,2,3,4, 0.36667E+01, 0.31667E+00, 0.38889E+01, 0.31667E+00, 0.38889E+01, 0.33333E+00, 0.36667E+01, 0.33333E+00
  463,2,3,3, 0.36667E+01, 0.33333E+00, 0.38889E+01, 0.33333E+00, 0.38889E+01, 0.36667E+00, 0.36667E+01, 0.36667E+00
  464,2,3,3, 0.36667E+01, 0.36667E+00, 0.38889E+01, 0.36667E+00, 0.38889E+01, 0.43333E+00, 0.36667E+01, 0.43333E+00
  465,2,3,4, 0.38889E+01, 0.30000E+00, 0.41111E+01, 0.30000E+00, 0.41111E+01, 0.31667E+00, 0.38889E+01, 0.31667E+00
  466,2,3,4, 0.38889E+01, 0.31667E+00, 0.41111E+01, 0.31667E+00, 0.41111E+01, 0.33333E+00, 0.38889E+01, 0.33333E+00
  467,2,3,3, 0.38889E+01, 0.33333E+00, 0.41111E+01, 0.33333E+00, 0.41111E+01, 0.36667E+00, 0.38889E+01, 0.36667E+00
  468,2,3,3, 0.38889E+01, 0.36667E+00, 0.41111E+01, 0.36667E+00, 0.41111E+01, 0.43333E+00, 0.38889E+01, 0.43333E+00
  469,2,3,4, 0.41111E+01, 0.30000E+00, 0.43333E+01, 0.30000E+00, 0.43333E+01, 0.31667E+00, 0.41111E+01, 0.31667E+00
  470,2,3,4, 0.41111E+01, 0.31667E+00, 0.43333E+01, 0.31667E+00, 0.43333E+01, 0.33333E+00, 0.41111E+01, 0.33333E+00
  471,2,3,3, 0.41111E+01, 0.33333E+00, 0.43333E+01, 0.33333E+00, 0.43333E+01, 0.36667E+00, 0.41111E+01, 0.36667E+00
  472,2,3,3, 0.41111E+01, 0.36667E+00, 0.43333E+01, 0.36667E+00, 0.43333E+01, 0.43333E+00, 0.41111E+01, 0.43333E+00
  473,2,3,4, 0.43333E+01, 0.30000E+00, 0.45556E+01, 0.30000E+00, 0.45556E+01, 0.31667E+00, 0.43333E+01, 0.31667E+00
  474,2,3,4, 0.43333E+01, 0.31667E+00, 0.45556E+01, 0.31667E+00, 0.45556E+01, 0.33333E+00, 0.43333E+01, 0.33333E+00
  475,2,3,3, 0.43333E+01, 0.33333E+00, 0.45556E+01, 0.33333E+00, 0.45556E+01, 0.36667E+00, 0.43333E+01, 0.36667E+00
  476,2,3,3, 0.43333E+01, 0.36667E+00, 0.45556E+01, 0.36667E+00, 0.45556E+01, 0.43333E+00, 0.43333E+01, 0.43333E+00
  477,2,3,4, 0.45556E+01, 0.30000E+00, 0.47778E+01, 0.30000E+00, 0.47778E+01, 0.31667E+00, 0.45556E+01, 0.31667E+00
  478,2,3,4, 0.45556E+01, 0.31667E+00, 0.47778E+01, 0.31667E+00, 0.47778E+01, 0.33333E+00, 0.45556E+01, 0.33333E+00
  479,2,3,3, 0.45556E+01, 0.33333E+00, 0.47778E+01, 0.33333E+00, 0.47778E+01, 0.36667E+00, 0.45556E+01, 0.36667E+00
  480,2,3,3, 0.45556E+01, 0.36667E+00, 0.47778E+01, 0.36667E+00, 0.47778E+01, 0.43333E+00, 0.45556E+01, 0.43333E+00
  481,2,3,4, 0.47778E+01, 0.30000E+00, 0.50000E+01, 0.30000E+00, 0.50000E+01, 0.31667E+00, 0.47778E+01, 0.31667E+00
  482,2,3,4, 0.47778E+01, 0.31667E+00, 0.50000E+01, 0.31667E+00, 0.50000E+01, 0.33333E+00, 0.47778E+01, 0.33333E+00
  483,2,3,3, 0.47778E+01, 0.33333E+00, 0.50000E+01, 0.33333E+00, 0.50000E+01, 0.36667E+00, 0.47778E+01, 0.36667E+00
  484,2,3,3, 0.47778E+01, 0.36667E+00, 0.50000E+01, 0.36667E+00, 0.50000E+01, 0.43333E+00, 0.47778E+01, 0.43333E+00
  485,2,3,4, 0.50000E+01, 0.30000E+00, 0.52222E+01, 0.30000E+00, 0.52222E+01, 0.31667E+00, 0.50000E+01, 0.31667E+00
  486,2,3,4, 0.50000E+01, 0.31667E+00, 0.52222E+01, 0.31667E+00, 0.52222E+01, 0.33333E+00, 0.50000E+01, 0.33333E+00
  487,2,3,3, 0.50000E+01, 0.33333E+00, 0.52222E+01, 0.33333E+00, 0.52222E+01, 0.36667E+00, 0.50000E+01, 0.36667E+00
  488,2,3,3, 0.50000E+01, 0.36667E+00, 0.52222E+01, 0.36667E+00, 0.52222E+01, 0.43333E+00, 0.50000E+01, 0.43333E+00
  489,2,3,4, 0.52222E+01, 0.30000E+00, 0.54444E+01, 0.30000E+00, 0.54444E+01, 0.31667E+00, 0.52222E+01, 0.31667E+00
  490,2,3,4, 0.52222E+01, 0.31667E+00, 0.54444E+01, 0.31667E+00, 0.54444E+01, 0.33333E+00, 0.52222E+01, 0.33333E+00
  491,2,3,3, 0.52222E+01, 0.33333E+00, 0.54444E+01, 0.33333E+00, 0.54444E+01, 0.36667E+00, 0.52222E+01, 0.36667E+00
  492,2,3,3, 0.52222E+01, 0.36667E+00, 0.54444E+01, 0.36667E+00, 0.54444E+01, 0.43333E+00, 0.52222E+01, 0.43333E+00
  493,2,3,4, 0.54444E+01, 0.30000E+00, 0.56667E+01, 0.30000E+00, 0.56667E+01, 0.31667E+00, 0.54444E+01, 0.31667E+00
  494,2,3,4, 0.54444E+01, 0.31667E+00, 0.56667E+01, 0.31667E+00, 0.56667E+01, 0.33333E+00, 0.54444E+01, 0.33333E+00
  495,2,3,3, 0.54444E+01, 0.33333E+00, 0.56667E+01, 0.33333E+00, 0.56667E+01, 0.36667E+00, 0.54444E+01, 0.36667E+00
  496,2,3,3, 0.54444E+01, 0.36667E+00, 0.56667E+01, 0.36667E+00, 0.56667E+01, 0.43333E+00, 0.54444E+01, 0.43333E+00
  497,2,3,4, 0.56667E+01, 0.30000E+00, 0.58889E+01, 0.30000E+00, 0.58889E+01, 0.31667E+00, 0.56667E+01, 0.31667E+00
  498,2,3,4, 0.56667E+01, 0.31667E+00, 0.58889E+01, 0.31667E+00, 0.58889E+01, 0.33333E+00, 0.56667E+01, 0.33333E+00
  499,2,3,3, 0.56667E+01, 0.33333E+00, 0.58889E+01, 0.33333E+00, 0.58889E+01, 0.36667E+00, 0.56667E+01, 0.36667E+00
  500,2,3,3, 0.56667E+01, 0.36667E+00, 0.58889E+01, 0.36667E+00, 0.58889E+01, 0.43333E+00, 0.56667E+01, 0.43333E+00
  501,2,3,4, 0.58889E+01, 0.30000E+00, 0.61111E+01, 0.30000E+00, 0.61111E+01, 0.31667E+00, 0.58889E+01, 0.31667E+00
  502,2,3,4, 0.58889E+01, 0.31667E+00, 0.61111E+01, 0.31667E+00, 0.61111E+01, 0.33333E+00, 0.58889E+01, 0.33333E+00
  503,2,3,3, 0.58889E+01, 0.33333E+00, 0.61111E+01, 0.33333E+00, 0.61111E+01, 0.36667E+00, 0.58889E+01, 0.36667E+00
  504,2,3,3, 0.58889E+01, 0.36667E+00, 0.61111E+01, 0.36667E+00, 0.61111E+01, 0.43333E+00, 0.58889E+01, 0.43333E+00
  505,2,3,4, 0.61111E+01, 0.30000E+00, 0.63333E+01, 0.30000E+00, 0.63333E+01, 0.31667E+00, 0.61111E+01, 0.31667E+00
  506,2,3,4, 0.61111E+01, 0.31667E+00, 0.63333E+01, 0.31667E+00, 0.63333E+01, 0.33333E+00, 0.61111E+01, 0.33333E+00
  507,2,3,3, 0.61111E+01, 0.33333E+00, 0.63333E+01, 0.33333E+00, 0.63333E+01, 0.36667E+00, 0.61111E+01, 0.36667E+00
  508,2,3,3, 0.61111E+01, 0.36667E+00, 0.63333E+01, 0.36667E+00, 0.63333E+01, 0.43333E+00, 0.61111E+01, 0.43333E+00
  509,2,3,4, 0.63333E+01, 0.30000E+00, 0.65556E+01, 0.30000E+00, 0.65556E+01, 0.31667E+00, 0.63333E+01, 0.31667E+00
  510,2,3,4, 0.63333E+01, 0.31667E+00, 0.65556E+01, 0.31667E+00, 0.65556E+01, 0.33333E+00, 0.63333E+01, 0.33333E+00
  511,2,3,3, 0.63333E+01, 0.33333E+00, 0.65556E+01, 0.33333E+00, 0.65556E+01, 0.36667E+00, 0.63333E+01, 0.36667E+00
  512,2,3,3, 0.63333E+01, 0.36667E+00, 0.65556E+01, 0.36667E+00, 0.65556E+01, 0.43333E+00, 0.63333E+01, 0.43333E+00
  513,2,3,4, 0.65556E+01, 0.30000E+00, 0.67778E+01, 0.30000E+00, 0.67778E+01, 0.31667E+00, 0.65556E+01, 0.31667E+00
  514,2,3,4, 0.65556E+01, 0.31667E+00, 0.67778E+01, 0.31667E+00, 0.67778E+01, 0.33333E+00, 0.65556E+01, 0.33333E+00
  515,2,3,3, 0.65556E+01, 0.33333E+00, 0.67778E+01, 0.33333E+00, 0.67778E+01, 0.36667E+00, 0.65556E+01, 0.36667E+00
  516,2,3,3, 0.65556E+01, 0.36667E+00, 0.67778E+01, 0.36667E+00, 0.67778E+01, 0.43333E+00, 0.65556E+01, 0.43333E+00
  517,2,3,4, 0.67778E+01, 0.30000E+00, 0.70000E+01, 0.30000E+00, 0.70000E+01, 0.31667E+00, 0.67778E+01, 0.31667E+00
  518,2,3,4, 0.67778E+01, 0.31667E+00, 0.70000E+01, 0.31667E+00, 0.70000E+01, 0.33333E+00, 0.67778E+01, 0.33333E+00
  519,2,3,3, 0.67778E+01, 0.33333E+00, 0.70000E+01, 0.33333E+00, 0.70000E+01, 0.36667E+00, 0.67778E+01, 0.36667E+00
  520,2,3,3, 0.67778E+01, 0.36667E+00, 0.70000E+01, 0.36667E+00, 0.70000E+01, 0.43333E+00, 0.67778E+01, 0.43333E+00
  521,2,3,4, 0.70000E+01, 0.30000E+00, 0.72222E+01, 0.30000E+00, 0.72222E+01, 0.31667E+00, 0.70000E+01, 0.31667E+00
  522,2,3,4, 0.70000E+01, 0.31667E+00, 0.72222E+01, 0.31667E+00, 0.72222E+01, 0.33333E+00, 0.70000E+01, 0.33333E+00
  523,2,3,3, 0.70000E+01, 0.33333E+00, 0.72222E+01, 0.33333E+00, 0.72222E+01, 0.36667E+00, 0.70000E+01, 0.36667E+00
  524,2,3,3, 0.70000E+01, 0.36667E+00, 0.72222E+01, 0.36667E+00, 0.72222E+01, 0.43333E+00, 0.70000E+01, 0.43333E+00
  525,2,3,4, 0.72222E+01, 0.30000E+00, 0.74444E+01, 0.30000E+00, 0.74444E+01, 0.31667E+00, 0.72222E+01, 0.31667E+00
  526,2,3,4, 0.72222E+01, 0.31667E+00, 0.74444E+01, 0.31667E+00, 0.74444E+01, 0.33333E+00, 0.72222E+01, 0.33333E+00
  527,2,3,3, 0.72222E+01, 0.33333E+00, 0.74444E+01, 0.33333E+00, 0.74444E+01, 0.36667E+00, 0.72222E+01, 0.36667E+00
  528,2,3,3, 0.72222E+01, 0.36667E+00, 0.74444E+01, 0.36667E+00, 0.74444E+01, 0.43333E+00, 0.72222E+01, 0.43333E+00
  529,2,3,4, 0.74444E+01, 0.30000E+00, 0.76667E+01, 0.30000E+00, 0.76667E+01, 0.31667E+00, 0.74444E+01, 0.31667E+00
  530,2,3,4, 0.74444E+01, 0.31667E+00, 0.76667E+01, 0.31667E+00, 0.76667E+01, 0.33333E+00, 0.74444E+01, 0.33333E+00
  531,2,3,3, 0.74444E+01, 0.33333E+00, 0.76667E+01, 0.33333E+00, 0.76667E+01, 0.36667E+00, 0.74444E+01, 0.36667E+00
  532,2,3,3, 0.74444E+01, 0.36667E+00, 0.76667E+01, 0.36667E+00, 0.76667E+01, 0.43333E+00, 0.74444E+01, 0.43333E+00
  533,2,3,4, 0.76667E+01, 0.30000E+00, 0.78889E+01, 0.30000E+00, 0.78889E+01, 0.31667E+00, 0.76667E+01, 0.31667E+00
  534,2,3,4, 0.76667E+01, 0.31667E+00, 0.78889E+01, 0.31667E+00, 0.78889E+01, 0.33333E+00, 0.76667E+01, 0.33333E+00
  535,2,3,3, 0.76667E+01, 0.33333E+00, 0.78889E+01, 0.33333E+00, 0.78889E+01, 0.36667E+00, 0.76667E+01, 0.36667E+00
  536,2,3,3, 0.76667E+01, 0.36667E+00, 0.78889E+01, 0.36667E+00, 0.78889E+01, 0.43333E+00, 0.76667E+01, 0.43333E+00
  537,2,3,4, 0.78889E+01, 0.30000E+00, 0.81111E+01, 0.30000E+00, 0.81111E+01, 0.31667E+00, 0.78889E+01, 0.31667E+00
  538,2,3,4, 0.78889E+01, 0.31667E+00, 0.81111E+01, 0.31667E+00, 0.81111E+01, 0.33333E+00, 0.78889E+01, 0.33333E+00
  539,2,3,3, 0.78889E+01, 0.33333E+00, 0.81111E+01, 0.33333E+00, 0.81111E+01, 0.36667E+00, 0.78889E+01, 0.36667E+00
  540,2,3,3, 0.78889E+01, 0.36667E+00, 0.81111E+01, 0.36667E+00, 0.81111E+01, 0.43333E+00, 0.78889E+01, 0.43333E+00
  541,2,3,4, 0.81111E+01, 0.30000E+00, 0.83333E+01, 0.30000E+00, 0.83333E+01, 0.31667E+00, 0.81111E+01, 0.31667E+00
  542,2,3,4, 0.81111E+01, 0.31667E+00, 0.83333E+01, 0.31667E+00, 0.83333E+01, 0.33333E+00, 0.81111E+01, 0.33333E+00
  543,2,3,3, 0.81111E+01, 0.33333E+00, 0.83333E+01, 0.33333E+00, 0.83333E+01, 0.36667E+00, 0.81111E+01, 0.36667E+00
  544,2,3,3, 0.81111E+01, 0.36667E+00, 0.83333E+01, 0.36667E+00, 0.83333E+01, 0.43333E+00, 0.81111E+01, 0.43333E+00
  545,2,3,4, 0.83333E+01, 0.30000E+00, 0.85556E+01, 0.30000E+00, 0.85556E+01, 0.31667E+00, 0.83333E+01, 0.31667E+00
  546,2,3,4, 0.83333E+01, 0.31667E+00, 0.85556E+01, 0.31667E+00, 0.85556E+01, 0.33333E+00, 0.83333E+01, 0.33333E+00
  547,2,3,3, 0.83333E+01, 0.33333E+00, 0.85556E+01, 0.33333E+00, 0.85556E+01, 0.36667E+00, 0.83333E+01, 0.36667E+00
  548,2,3,3, 0.83333E+01, 0.36667E+00, 0.85556E+01, 0.36667E+00, 0.85556E+01, 0.43333E+00, 0.83333E+01, 0.43333E+00
  549,2,3,4, 0.85556E+01, 0.30000E+00, 0.87778E+01, 0.30000E+00, 0.87778E+01, 0.31667E+00, 0.85556E+01, 0.31667E+00
  550,2,3,4, 0.85556E+01, 0.31667E+00, 0.87778E+01, 0.31667E+00, 0.87778E+01, 0.33333E+00, 0.85556E+01, 0.33333E+00
  551,2,3,3, 0.85556E+01, 0.33333E+00, 0.87778E+01, 0.33333E+00, 0.87778E+01, 0.36667E+00, 0.85556E+01, 0.36667E+00
  552,2,3,3, 0.85556E+01, 0.36667E+00, 0.87778E+01, 0.36667E+00, 0.87778E+01, 0.43333E+00, 0.85556E+01, 0.43333E+00
  553,2,3,4, 0.87778E+01, 0.30000E+00, 0.90000E+01, 0.30000E+00, 0.90000E+01, 0.31667E+00, 0.87778E+01, 0.31667E+00
  554,2,3,4, 0.87778E+01, 0.31667E+00, 0.90000E+01, 0.31667E+00, 0.90000E+01, 0.33333E+00, 0.87778E+01, 0.33333E+00
  555,2,3,3, 0.87778E+01, 0.33333E+00, 0.90000E+01, 0.33333E+00, 0.90000E+01, 0.36667E+00, 0.87778E+01, 0.36667E+00
  556,2,3,3, 0.87778E+01, 0.36667E+00, 0.90000E+01, 0.36667E+00, 0.90000E+01, 0.43333E+00, 0.87778E+01, 0.43333E+00
  557,2,3,3, 0.10000E+01, 0.43333E+00, 0.12222E+01, 0.43333E+00, 0.12222E+01, 0.56667E+00, 0.10000E+01, 0.56667E+00
  558,2,3,3, 0.12222E+01, 0.43333E+00, 0.14444E+01, 0.43333E+00, 0.14444E+01, 0.56667E+00, 0.12222E+01, 0.56667E+00
  559,2,3,3, 0.14444E+01, 0.43333E+00, 0.16667E+01, 0.43333E+00, 0.16667E+01, 0.56667E+00, 0.14444E+01, 0.56667E+00
  560,2,3,3, 0.16667E+01, 0.43333E+00, 0.18889E+01, 0.43333E+00, 0.18889E+01, 0.56667E+00, 0.16667E+01, 0.56667E+00
  561,2,3,3, 0.18889E+01, 0.43333E+00, 0.21111E+01, 0.43333E+00, 0.21111E+01, 0.56667E+00, 0.18889E+01, 0.56667E+00
  562,2,3,3, 0.21111E+01, 0.43333E+00, 0.23333E+01, 0.43333E+00, 0.23333E+01, 0.56667E+00, 0.21111E+01, 0.56667E+00
  563,2,3,3, 0.23333E+01, 0.43333E+00, 0.25556E+01, 0.43333E+00, 0.25556E+01, 0.56667E+00, 0.23333E+01, 0.56667E+00
  564,2,3,3, 0.25556E+01, 0.43333E+00, 0.27778E+01, 0.43333E+00, 0.27778E+01, 0.56667E+00, 0.25556E+01, 0.56667E+00
  565,2,3,3, 0.27778E+01, 0.43333E+00, 0.30000E+01, 0.43333E+00, 0.30000E+01, 0.56667E+00, 0.27778E+01, 0.56667E+00
  566,2,3,3, 0.30000E+01, 0.43333E+00, 0.32222E+01, 0.43333E+00, 0.32222E+01, 0.56667E+00, 0.30000E+01, 0.56667E+00
  567,2,3,3, 0.32222E+01, 0.43333E+00, 0.34444E+01, 0.43333E+00, 0.34444E+01, 0.56667E+00, 0.32222E+01, 0.56667E+00
  568,2,3,3, 0.34444E+01, 0.43333E+00, 0.36667E+01, 0.43333E+00, 0.36667E+01, 0.56667E+00, 0.34444E+01, 0.56667E+00
  569,2,3,3, 0.36667E+01, 0.43333E+00, 0.38889E+01, 0.43333E+00, 0.38889E+01, 0.56667E+00, 0.36667E+01, 0.56667E+00
  570,2,3,3, 0.38889E+01, 0.43333E+00, 0.41111E+01, 0.43333E+00, 0.41111E+01, 0.56667E+00, 0.38889E+01, 0.56667E+00
  571,2,3,3, 0.41111E+01, 0.43333E+00, 0.43333E+01, 0.43333E+00, 0.43333E+01, 0.56667E+00, 0.41111E+01, 0.56667E+00
  572,2,3,3, 0.43333E+01, 0.43333E+00, 0.45556E+01, 0.43333E+00, 0.45556E+01, 0.56667E+00, 0.43333E+01, 0.56667E+00
  573,2,3,3, 0.45556E+01, 0.43333E+00, 0.47778E+01, 0.43333E+00, 0.47778E+01, 0.56667E+00, 0.45556E+01, 0.56667E+00
  574,2,3,3, 0.47778E+01, 0.43333E+00, 0.50000E+01, 0.43333E+00, 0.50000E+01, 0.56667E+00, 0.47778E+01, 0.56667E+00
  575,2,3,3, 0.50000E+01, 0.43333E+00, 0.52222E+01, 0.43333E+00, 0.52222E+01, 0.56667E+00, 0.50000E+01, 0.56667E+00
  576,2,3,3, 0.52222E+01, 0.43333E+00, 0.54444E+01, 0.43333E+00, 0.54444E+01, 0.56667E+00, 0.52222E+01, 0.56667E+00
  577,2,3,3, 0.54444E+01, 0.43333E+00, 0.56667E+01, 0.43333E+00, 0.56667E+01, 0.56667E+00, 0.54444E+01, 0.56667E+00
  578,2,3,3, 0.56667E+01, 0.43333E+00, 0.58889E+01, 0.43333E+00, 0.58889E+01, 0.56667E+00, 0.56667E+01, 0.56667E+00
  579,2,3,3, 0.58889E+01, 0.43333E+00, 0.61111E+01, 0.43333E+00, 0.61111E+01, 0.56667E+00, 0.58889E+01, 0.56667E+00
  580,2,3,3, 0.61111E+01, 0.43333E+00, 0.63333E+01, 0.43333E+00, 0.63333E+01, 0.56667E+00, 0.61111E+01, 0.56667E+00
  581,2,3,3, 0.63333E+01, 0.43333E+00, 0.65556E+01, 0.43333E+00, 0.65556E+01, 0.56667E+00, 0.63333E+01, 0.56667E+00
  582,2,3,3, 0.65556E+01, 0.43333E+00, 0.67778E+01, 0.43333E+00, 0.67778E+01, 0.56667E+00, 0.65556E+01, 0.56667E+00
  583,2,3,3, 0.67778E+01, 0.43333E+00, 0.70000E+01, 0.43333E+00, 0.70000E+01, 0.56667E+00, 0.67778E+01, 0.56667E+00
  584,2,3,3, 0.70000E+01, 0.43333E+00, 0.72222E+01, 0.43333E+00, 0.72222E+01, 0.56667E+00, 0.70000E+01, 0.56667E+00
  585,2,3,3, 0.72222E+01, 0.43333E+00, 0.74444E+01, 0.43333E+00, 0.74444E+01, 0.56667E+00, 0.72222E+01, 0.56667E+00
  586,2,3,3, 0.74444E+01, 0.43333E+00, 0.76667E+01, 0.43333E+00, 0.76667E+01, 0.56667E+00, 0.74444E+01, 0.56667E+00
  587,2,3,3, 0.76667E+01, 0.43333E+00, 0.78889E+01, 0.43333E+00, 0.78889E+01, 0.56667E+00, 0.76667E+01, 0.56667E+00
  588,2,3,3, 0.78889E+01, 0.43333E+00, 0.81111E+01, 0.43333E+00, 0.81111E+01, 0.56667E+00, 0.78889E+01, 0.56667E+00
  589,2,3,3, 0.81111E+01, 0.43333E+00, 0.83333E+01, 0.43333E+00, 0.83333E+01, 0.56667E+00, 0.81111E+01, 0.56667E+00
  590,2,3,3, 0.83333E+01, 0.43333E+00, 0.85556E+01, 0.43333E+00, 0.85556E+01, 0.56667E+00, 0.83333E+01, 0.56667E+00
  591,2,3,3, 0.85556E+01, 0.43333E+00, 0.87778E+01, 0.43333E+00, 0.87778E+01, 0.56667E+00, 0.85556E+01, 0.56667E+00
  592,2,3,3, 0.87778E+01, 0.43333E+00, 0.90000E+01, 0.43333E+00, 0.90000E+01, 0.56667E+00, 0.87778E+01, 0.56667E+00
  593,2,3,3, 0.10000E+01, 0.56667E+00, 0.12222E+01, 0.56667E+00, 0.12222E+01, 0.63333E+00, 0.10000E+01, 0.63333E+00
  594,2,3,3, 0.10000E+01, 0.63333E+00, 0.12222E+01, 0.63333E+00, 0.12222E+01, 0.66667E+00, 0.10000E+01, 0.66667E+00
  595,2,3,4, 0.10000E+01, 0.66667E+00, 0.12222E+01, 0.66667E+00, 0.12222E+01, 0.68333E+00, 0.10000E+01, 0.68333E+00
  596,2,3,4, 0.10000E+01, 0.68333E+00, 0.12222E+01, 0.68333E+00, 0.12222E+01, 0.70000E+00, 0.10000E+01, 0.70000E+00
  597,2,3,3, 0.12222E+01, 0.56667E+00, 0.14444E+01, 0.56667E+00, 0.14444E+01, 0.63333E+00, 0.12222E+01, 0.63333E+00
  598,2,3,3, 0.12222E+01, 0.63333E+00, 0.14444E+01, 0.63333E+00, 0.14444E+01, 0.66667E+00, 0.12222E+01, 0.66667E+00
  599,2,3,4, 0.12222E+01, 0.66667E+00, 0.14444E+01, 0.66667E+00, 0.14444E+01, 0.68333E+00, 0.12222E+01, 0.68333E+00
  600,2,3,4, 0.12222E+01, 0.68333E+00, 0.14444E+01, 0.68333E+00, 0.14444E+01, 0.70000E+00, 0.12222E+01, 0.70000E+00
  601,2,3,3, 0.14444E+01, 0.56667E+00, 0.16667E+01, 0.56667E+00, 0.16667E+01, 0.63333E+00, 0.14444E+01, 0.63333E+00
  602,2,3,3, 0.14444E+01, 0.63333E+00, 0.16667E+01, 0.63333E+00, 0.16667E+01, 0.66667E+00, 0.14444E+01, 0.66667E+00
  603,2,3,4, 0.14444E+01, 0.66667E+00, 0.16667E+01, 0.66667E+00, 0.16667E+01, 0.68333E+00, 0.14444E+01, 0.68333E+00
  604,2,3,4, 0.14444E+01, 0.68333E+00, 0.16667E+01, 0.68333E+00, 0.16667E+01, 0.70000E+00, 0.14444E+01, 0.70000E+00
  605,2,3,3, 0.16667E+01, 0.56667E+00, 0.18889E+01, 0.56667E+00, 0.18889E+01, 0.63333E+00, 0.16667E+01, 0.63333E+00
  606,2,3,3, 0.16667E+01, 0.63333E+00, 0.18889E+01, 0.63333E+00, 0.18889E+01, 0.66667E+00, 0.16667E+01, 0.66667E+00
  607,2,3,4, 0.16667E+01, 0.66667E+00, 0.18889E+01, 0.66667E+00, 0.18889E+01, 0.68333E+00, 0.16667E+01, 0.68333E+00
  608,2,3,4, 0.16667E+01, 0.68333E+00, 0.18889E+01, 0.68333E+00, 0.18889E+01, 0.70000E+00, 0.16667E+01, 0.70000E+00
  609,2,3,3, 0.18889E+01, 0.56667E+00, 0.21111E+01, 0.56667E+00, 0.21111E+01, 0.63333E+00, 0.18889E+01, 0.63333E+00
  610,2,3,3, 0.18889E+01, 0.63333E+00, 0.21111E+01, 0.63333E+00, 0.21111E+01, 0.66667E+00, 0.18889E+01, 0.66667E+00
  611,2,3,4, 0.18889E+01, 0.66667E+00, 0.21111E+01, 0.66667E+00, 0.21111E+01, 0.68333E+00, 0.18889E+01, 0.68333E+00
  612,2,3,4, 0.18889E+01, 0.68333E+00, 0.21111E+01, 0.68333E+00, 0.21111E+01, 0.70000E+00, 0.18889E+01, 0.70000E+00
  613,2,3,3, 0.21111E+01, 0.56667E+00, 0.23333E+01, 0.56667E+00, 0.23333E+01, 0.63333E+00, 0.21111E+01, 0.63333E+00
  614,2,3,3, 0.21111E+01, 0.63333E+00, 0.23333E+01, 0.63333E+00, 0.23333E+01, 0.66667E+00, 0.21111E+01, 0.66667E+00
  615,2,3,4, 0.21111E+01, 0.66667E+00, 0.23333E+01, 0.66667E+00, 0.23333E+01, 0.68333E+00, 0.21111E+01, 0.68333E+00
  616,2,3,4, 0.21111E+01, 0.68333E+00, 0.23333E+01, 0.68333E+00, 0.23333E+01, 0.70000E+00, 0.21111E+01, 0.70000E+00
  617,2,3,3, 0.23333E+01, 0.56667E+00, 0.25556E+01, 0.56667E+00, 0.25556E+01, 0.63333E+00, 0.23333E+01, 0.63333E+00
  618,2,3,3, 0.23333E+01, 0.63333E+00, 0.25556E+01, 0.63333E+00, 0.25556E+01, 0.66667E+00, 0.23333E+01, 0.66667E+00
  619,2,3,4, 0.23333E+01, 0.66667E+00, 0.25556E+01, 0.66667E+00, 0.25556E+01, 0.68333E+00, 0.23333E+01, 0.68333E+00
  620,2,3,4, 0.23333E+01, 0.68333E+00, 0.25556E+01, 0.68333E+00, 0.25556E+01, 0.70000E+00, 0.23333E+01, 0.70000E+00
  621,2,3,3, 0.25556E+01, 0.56667E+00, 0.27778E+01, 0.56667E+00, 0.27778E+01, 0.63333E+00, 0.25556E+01, 0.63333E+00
  622,2,3,3, 0.25556E+01, 0.63333E+00, 0.27778E+01, 0.63333E+00, 0.27778E+01, 0.66667E+00, 0.25556E+01, 0.66667E+00
  623,2,3,4, 0.25556E+01, 0.66667E+00, 0.27778E+01, 0.66667E+00, 0.27778E+01, 0.68333E+00, 0.25556E+01, 0.68333E+00
  624,2,3,4, 0.25556E+01, 0.68333E+00, 0.27778E+01, 0.68333E+00, 0.27778E+01, 0.70000E+00, 0.25556E+01, 0.70000E+00
  625,2,3,3, 0.27778E+01, 0.56667E+00, 0.30000E+01, 0.56667E+00, 0.30000E+01, 0.63333E+00, 0.27778E+01, 0.63333E+00
  626,2,3,3, 0.27778E+01, 0.63333E+00, 0.30000E+01, 0.63333E+00, 0.30000E+01, 0.66667E+00, 0.27778E+01, 0.66667E+00
  627,2,3,4, 0.27778E+01, 0.66667E+00, 0.30000E+01, 0.66667E+00, 0.30000E+01, 0.68333E+00, 0.27778E+01, 0.68333E+00
  628,2,3,4, 0.27778E+01, 0.68333E+00, 0.30000E+01, 0.68333E+00, 0.30000E+01, 0.70000E+00, 0.27778E+01, 0.70000E+00
  629,2,3,3, 0.30000E+01, 0.56667E+00, 0.32222E+01, 0.56667E+00, 0.32222E+01, 0.63333E+00, 0.30000E+01, 0.63333E+00
  630,2,3,3, 0.30000E+01, 0.63333E+00, 0.32222E+01, 0.63333E+00, 0.32222E+01, 0.66667E+00, 0.30000E+01, 0.66667E+00
  631,2,3,4, 0.30000E+01, 0.66667E+00, 0.32222E+01, 0.66667E+00, 0.32222E+01, 0.68333E+00, 0.30000E+01, 0.68333E+00
  632,2,3,4, 0.30000E+01, 0.68333E+00, 0.32222E+01, 0.68333E+00, 0.32222E+01, 0.70000E+00, 0.30000E+01, 0.70000E+00
  633,2,3,3, 0.32222E+01, 0.56667E+00, 0.34444E+01, 0.56667E+00, 0.34444E+01, 0.63333E+00, 0.32222E+01, 0.63333E+00
  634,2,3,3, 0.32222E+01, 0.63333E+00, 0.34444E+01, 0.63333E+00, 0.34444E+01, 0.66667E+00, 0.32222E+01, 0.66667E+00
  635,2,3,4, 0.32222E+01, 0.66667E+00, 0.34444E+01, 0.66667E+00, 0.34444E+01, 0.68333E+00, 0.32222E+01, 0.68333E+00
  636,2,3,4, 0.32222E+01, 0.68333E+00, 0.34444E+01, 0.68333E+00, 0.34444E+01, 0.70000E+00, 0.32222E+01, 0.70000E+00
  637,2,3,3, 0.34444E+01, 0.56667E+00, 0.36667E+01, 0.56667E+00, 0.36667E+01, 0.63333E+00, 0.34444E+01, 0.63333E+00
  638,2,3,3, 0.34444E+01, 0.63333E+00, 0.36667E+01, 0.63333E+00, 0.36667E+01, 0.66667E+00, 0.34444E+01, 0.66667E+00
  639,2,3,4, 0.34444E+01, 0.66667E+00, 0.36667E+01, 0.66667E+00, 0.36667E+01, 0.68333E+00, 0.34444E+01, 0.68333E+00
  640,2,3,4, 0.34444E+01, 0.68333E+00, 0.36667E+01, 0.68333E+00, 0.36667E+01, 0.70000E+00, 0.34444E+01, 0.70000E+00
  641,2,3,3, 0.36667E+01, 0.56667E+00, 0.38889E+01, 0.56667E+00, 0.38889E+01, 0.63333E+00, 0.36667E+01, 0.63333E+00
  642,2,3,3, 0.36667E+01, 0.63333E+00, 0.38889E+01, 0.63333E+00, 0.38889E+01, 0.66667E+00, 0.36667E+01, 0.66667E+00
  643,2,3,4, 0.36667E+01, 0.66667E+00, 0.38889E+01, 0.66667E+00, 0.38889E+01, 0.68333E+00, 0.36667E+01, 0.68333E+00
  644,2,3,4, 0.36667E+01, 0.68333E+00, 0.38889E+01, 0.68333E+00, 0.38889E+01, 0.70000E+00, 0.36667E+01, 0.70000E+00
  645,2,3,3, 0.38889E+01, 0.56667E+00, 0.41111E+01, 0.56667E+00, 0.41111E+01, 0.63333E+00, 0.38889E+01, 0.63333E+00
  646,2,3,3, 0.38889E+01, 0.63333E+00, 0.41111E+01, 0.63333E+00, 0.41111E+01, 0.66667E+00, 0.38889E+01, 0.66667E+00
  647,2,3,4, 0.38889E+01, 0.66667E+00, 0.41111E+01, 0.66667E+00, 0.41111E+01, 0.68333E+00, 0.38889E+01, 0.68333E+00
  648,2,3,4, 0.38889E+01, 0.68333E+00, 0.41111E+01, 0.68333E+00, 0.41111E+01, 0.70000E+00, 0.38889E+01, 0.70000E+00
  649,2,3,3, 0.41111E+01, 0.56667E+00, 0.43333E+01, 0.56667E+00, 0.43333E+01, 0.63333E+00, 0.41111E+01, 0.63333E+00
  650,2,3,3, 0.41111E+01, 0.63333E+00, 0.43333E+01, 0.63333E+00, 0.43333E+01, 0.66667E+00, 0.41111E+01, 0.66667E+00
  651,2,3,4, 0.41111E+01, 0.66667E+00, 0.43333E+01, 0.66667E+00, 0.43333E+01, 0.68333E+00, 0.41111E+01, 0.68333E+00
  652,2,3,4, 0.41111E+01, 0.68333E+00, 0.43333E+01, 0.68333E+00, 0.43333E+01, 0.70000E+00, 0.41111E+01, 0.70000E+00
  653,2,3,3, 0.43333E+01, 0.56667E+00, 0.45556E+01, 0.56667E+00, 0.45556E+01, 0.63333E+00, 0.43333E+01, 0.63333E+00
  654,2,3,3, 0.43333E+01, 0.63333E+00, 0.45556E+01, 0.63333E+00, 0.45556E+01, 0.66667E+00, 0.43333E+01, 0.66667E+00
  655,2,3,4, 0.43333E+01, 0.66667E+00, 0.45556E+01, 0.66667E+00, 0.45556E+01, 0.68333E+00, 0.43333E+01, 0.68333E+00
  656,2,3,4, 0.43333E+01, 0.68333E+00, 0.45556E+01, 0.68333E+00, 0.45556E+01, 0.70000E+00, 0.43333E+01, 0.70000E+00
  657,2,3,3, 0.45556E+01, 0.56667E+00, 0.47778E+01, 0.56667E+00, 0.47778E+01, 0.63333E+00, 0.45556E+01, 0.63333E+00
  658,2,3,3, 0.45556E+01, 0.63333E+00, 0.47778E+01, 0.63333E+00, 0.47778E+01, 0.66667E+00, 0.45556E+01, 0.66667E+00
  659,2,3,4, 0.45556E+01, 0.66667E+00, 0.47778E+01, 0.66667E+00, 0.47778E+01, 0.68333E+00, 0.45556E+01, 0.68333E+00
  660,2,3,4, 0.45556E+01, 0.68333E+00, 0.47778E+01, 0.68333E+00, 0.47778E+01, 0.70000E+00, 0.45556E+01, 0.70000E+00
  661,2,3,3, 0.47778E+01, 0.56667E+00, 0.50000E+01, 0.56667E+00, 0.50000E+01, 0.63333E+00, 0.47778E+01, 0.63333E+00
  662,2,3,3, 0.47778E+01, 0.63333E+00, 0.50000E+01, 0.63333E+00, 0.50000E+01, 0.66667E+00, 0.47778E+01, 0.66667E+00
  663,2,3,4, 0.47778E+01, 0.66667E+00, 0.50000E+01, 0.66667E+00, 0.50000E+01, 0.68333E+00, 0.47778E+01, 0.68333E+00
  664,2,3,4, 0.47778E+01, 0.68333E+00, 0.50000E+01, 0.68333E+00, 0.50000E+01, 0.70000E+00, 0.47778E+01, 0.70000E+00
  665,2,3,3, 0.50000E+01, 0.56667E+00, 0.52222E+01, 0.56667E+00, 0.52222E+01, 0.63333E+00, 0.50000E+01, 0.63333E+00
  666,2,3,3, 0.50000E+01, 0.63333E+00, 0.52222E+01, 0.63333E+00, 0.52222E+01, 0.66667E+00, 0.50000E+01, 0.66667E+00
  667,2,3,4, 0.50000E+01, 0.66667E+00, 0.52222E+01, 0.66667E+00, 0.52222E+01, 0.68333E+00, 0.50000E+01, 0.68333E+00
  668,2,3,4, 0.50000E+01, 0.68333E+00, 0.52222E+01, 0.68333E+00, 0.52222E+01, 0.70000E+00, 0.50000E+01, 0.70000E+00
  669,2,3,3, 0.52222E+01, 0.56667E+00, 0.54444E+01, 0.56667E+00, 0.54444E+01, 0.63333E+00, 0.52222E+01, 0.63333E+00
  670,2,3,3, 0.52222E+01, 0.63333E+00, 0.54444E+01, 0.63333E+00, 0.54444E+01, 0.66667E+00, 0.52222E+01, 0.66667E+00
  671,2,3,4, 0.52222E+01, 0.66667E+00, 0.54444E+01, 0.66667E+00, 0.54444E+01, 0.68333E+00, 0.52222E+01, 0.68333E+00
  672,2,3,4, 0.52222E+01, 0.68333E+00, 0.54444E+01, 0.68333E+00, 0.54444E+01, 0.70000E+00, 0.52222E+01, 0.70000E+00
  673,2,3,3, 0.54444E+01, 0.56667E+00, 0.56667E+01, 0.56667E+00, 0.56667E+01, 0.63333E+00, 0.54444E+01, 0.63333E+00
  674,2,3,3, 0.54444E+01, 0.63333E+00, 0.56667E+01, 0.63333E+00, 0.56667E+01, 0.66667E+00, 0.54444E+01, 0.66667E+00
  675,2,3,4, 0.54444E+01, 0.66667E+00, 0.56667E+01, 0.66667E+00, 0.56667E+01, 0.68333E+00, 0.54444E+01, 0.68333E+00
  676,2,3,4, 0.54444E+01, 0.68333E+00, 0.56667E+01, 0.68333E+00, 0.56667E+01, 0.70000E+00, 0.54444E+01, 0.70000E+00
  677,2,3,3, 0.56667E+01, 0.56667E+00, 0.58889E+01, 0.56667E+00, 0.58889E+01, 0.63333E+00, 0.56667E+01, 0.63333E+00
  678,2,3,3, 0.56667E+01, 0.63333E+00, 0.58889E+01, 0.63333E+00, 0.58889E+01, 0.66667E+00, 0.56667E+01, 0.66667E+00
  679,2,3,4, 0.56667E+01, 0.66667E+00, 0.58889E+01, 0.66667E+00, 0.58889E+01, 0.68333E+00, 0.56667E+01, 0.68333E+00
  680,2,3,4, 0.56667E+01, 0.68333E+00, 0.58889E+01, 0.68333E+00, 0.58889E+01, 0.70000E+00, 0.56667E+01, 0.70000E+00
  681,2,3,3, 0.58889E+01, 0.56667E+00, 0.61111E+01, 0.56667E+00, 0.61111E+01, 0.63333E+00, 0.58889E+01, 0.63333E+00
  682,2,3,3, 0.58889E+01, 0.63333E+00, 0.61111E+01, 0.63333E+00, 0.61111E+01, 0.66667E+00, 0.58889E+01, 0.66667E+00
  683,2,3,4, 0.58889E+01, 0.66667E+00, 0.61111E+01, 0.66667E+00, 0.61111E+01, 0.68333E+00, 0.58889E+01, 0.68333E+00
  684,2,3,4, 0.58889E+01, 0.68333E+00, 0.61111E+01, 0.68333E+00, 0.61111E+01, 0.70000E+00, 0.58889E+01, 0.70000E+00
  685,2,3,3, 0.61111E+01, 0.56667E+00, 0.63333E+01, 0.56667E+00, 0.63333E+01, 0.63333E+00, 0.61111E+01, 0.63333E+00
  686,2,3,3, 0.61111E+01, 0.63333E+00, 0.63333E+01, 0.63333E+00, 0.63333E+01, 0.66667E+00, 0.61111E+01, 0.66667E+00
  687,2,3,4, 0.61111E+01, 0.66667E+00, 0.63333E+01, 0.66667E+00, 0.63333E+01, 0.68333E+00, 0.61111E+01, 0.68333E+00
  688,2,3,4, 0.61111E+01, 0.68333E+00, 0.63333E+01, 0.68333E+00, 0.63333E+01, 0.70000E+00, 0.61111E+01, 0.70000E+00
  689,2,3,3, 0.63333E+01, 0.56667E+00, 0.65556E+01, 0.56667E+00, 0.65556E+01, 0.63333E+00, 0.63333E+01, 0.63333E+00
  690,2,3,3, 0.63333E+01, 0.63333E+00, 0.65556E+01, 0.63333E+00, 0.65556E+01, 0.66667E+00, 0.63333E+01, 0.66667E+00
  691,2,3,4, 0.63333E+01, 0.66667E+00, 0.65556E+01, 0.66667E+00, 0.65556E+01, 0.68333E+00, 0.63333E+01, 0.68333E+00
  692,2,3,4, 0.63333E+01, 0.68333E+00, 0.65556E+01, 0.68333E+00, 0.65556E+01, 0.70000E+00, 0.63333E+01, 0.70000E+00
  693,2,3,3, 0.65556E+01, 0.56667E+00, 0.67778E+01, 0.56667E+00, 0.67778E+01, 0.63333E+00, 0.65556E+01, 0.63333E+00
  694,2,3,3, 0.65556E+01, 0.63333E+00, 0.67778E+01, 0.63333E+00, 0.67778E+01, 0.66667E+00, 0.65556E+01, 0.66667E+00
  695,2,3,4, 0.65556E+01, 0.66667E+00, 0.67778E+01, 0.66667E+00, 0.67778E+01, 0.68333E+00, 0.65556E+01, 0.68333E+00
  696,2,3,4, 0.65556E+01, 0.68333E+00, 0.67778E+01, 0.68333E+00, 0.67778E+01, 0.70000E+00, 0.65556E+01, 0.70000E+00
  697,2,3,3, 0.67778E+01, 0.56667E+00, 0.70000E+01, 0.56667E+00, 0.70000E+01, 0.63333E+00, 0.67778E+01, 0.63333E+00
  698,2,3,3, 0.67778E+01, 0.63333E+00, 0.70000E+01, 0.63333E+00, 0.70000E+01, 0.66667E+00, 0.67778E+01, 0.66667E+00
  699,2,3,4, 0.67778E+01, 0.66667E+00, 0.70000E+01, 0.66667E+00, 0.70000E+01, 0.68333E+00, 0.67778E+01, 0.68333E+00
  700,2,3,4, 0.67778E+01, 0.68333E+00, 0.70000E+01, 0.68333E+00, 0.70000E+01, 0.70000E+00, 0.67778E+01, 0.70000E+00
  701,2,3,3, 0.70000E+01, 0.56667E+00, 0.72222E+01, 0.56667E+00, 0.72222E+01, 0.63333E+00, 0.70000E+01, 0.63333E+00
  702,2,3,3, 0.70000E+01, 0.63333E+00, 0.72222E+01, 0.63333E+00, 0.72222E+01, 0.66667E+00, 0.70000E+01, 0.66667E+00
  703,2,3,4, 0.70000E+01, 0.66667E+00, 0.72222E+01, 0.66667E+00, 0.72222E+01, 0.68333E+00, 0.70000E+01, 0.68333E+00
  704,2,3,4, 0.70000E+01, 0.68333E+00, 0.72222E+01, 0.68333E+00, 0.72222E+01, 0.70000E+00, 0.70000E+01, 0.70000E+00
  705,2,3,3, 0.72222E+01, 0.56667E+00, 0.74444E+01, 0.56667E+00, 0.74444E+01, 0.63333E+00, 0.72222E+01, 0.63333E+00
  706,2,3,3, 0.72222E+01, 0.63333E+00, 0.74444E+01, 0.63333E+00, 0.74444E+01, 0.66667E+00, 0.72222E+01, 0.66667E+00
  707,2,3,4, 0.72222E+01, 0.66667E+00, 0.74444E+01, 0.66667E+00, 0.74444E+01, 0.68333E+00, 0.72222E+01, 0.68333E+00
  708,2,3,4, 0.72222E+01, 0.68333E+00, 0.74444E+01, 0.68333E+00, 0.74444E+01, 0.70000E+00, 0.72222E+01, 0.70000E+00
  709,2,3,3, 0.74444E+01, 0.56667E+00, 0.76667E+01, 0.56667E+00, 0.76667E+01, 0.63333E+00, 0.74444E+01, 0.63333E+00
  710,2,3,3, 0.74444E+01, 0.63333E+00, 0.76667E+01, 0.63333E+00, 0.76667E+01, 0.66667E+00, 0.74444E+01, 0.66667E+00
  711,2,3,4, 0.74444E+01, 0.66667E+00, 0.76667E+01, 0.66667E+00, 0.76667E+01, 0.68333E+00, 0.74444E+01, 0.68333E+00
  712,2,3,4, 0.74444E+01, 0.68333E+00, 0.76667E+01, 0.68333E+00, 0.76667E+01, 0.70000E+00, 0.74444E+01, 0.70000E+00
  713,2,3,3, 0.76667E+01, 0.56667E+00, 0.78889E+01, 0.56667E+00, 0.78889E+01, 0.63333E+00, 0.76667E+01, 0.63333E+00
  714,2,3,3, 0.76667E+01, 0.63333E+00, 0.78889E+01, 0.63333E+00, 0.78889E+01, 0.66667E+00, 0.76667E+01, 0.66667E+00
  715,2,3,4, 0.76667E+01, 0.66667E+00, 0.78889E+01, 0.66667E+00, 0.78889E+01, 0.68333E+00, 0.76667E+01, 0.68333E+00
  716,2,3,4, 0.76667E+01, 0.68333E+00, 0.78889E+01, 0.68333E+00, 0.78889E+01, 0.70000E+00, 0.76667E+01, 0.70000E+00
  717,2,3,3, 0.78889E+01, 0.56667E+00, 0.81111E+01, 0.56667E+00, 0.81111E+01, 0.63333E+00, 0.78889E+01, 0.63333E+00
  718,2,3,3, 0.78889E+01, 0.63333E+00, 0.81111E+01, 0.63333E+00, 0.81111E+01, 0.66667E+00, 0.78889E+01, 0.66667E+00
  719,2,3,4, 0.78889E+01, 0.66667E+00, 0.81111E+01, 0.66667E+00, 0.81111E+01, 0.68333E+00, 0.78889E+01, 0.68333E+00
  720,2,3,4, 0.78889E+01, 0.68333E+00, 0.81111E+01, 0.68333E+00, 0.81111E+01, 0.70000E+00, 0.78889E+01, 0.70000E+00
  721,2,3,3, 0.81111E+01, 0.56667E+00, 0.83333E+01, 0.56667E+00, 0.83333E+01, 0.63333E+00, 0.81111E+01, 0.63333E+00
  722,2,3,3, 0.81111E+01, 0.63333E+00, 0.83333E+01, 0.63333E+00, 0.83333E+01, 0.66667E+00, 0.81111E+01, 0.66667E+00
  723,2,3,4, 0.81111E+01, 0.66667E+00, 0.83333E+01, 0.66667E+00, 0.83333E+01, 0.68333E+00, 0.81111E+01, 0.68333E+00
  724,2,3,4, 0.81111E+01, 0.68333E+00, 0.83333E+01, 0.68333E+00, 0.83333E+01, 0.70000E+00, 0.81111E+01, 0.70000E+00
  725,2,3,3, 0.83333E+01, 0.56667E+00, 0.85556E+01, 0.56667E+00, 0.85556E+01, 0.63333E+00, 0.83333E+01, 0.63333E+00
  726,2,3,3, 0.83333E+01, 0.63333E+00, 0.85556E+01, 0.63333E+00, 0.85556E+01, 0.66667E+00, 0.83333E+01, 0.66667E+00
  727,2,3,4, 0.83333E+01, 0.66667E+00, 0.85556E+01, 0.66667E+00, 0.85556E+01, 0.68333E+00, 0.83333E+01, 0.68333E+00
  728,2,3,4, 0.83333E+01, 0.68333E+00, 0.85556E+01, 0.68333E+00, 0.85556E+01, 0.70000E+00, 0.83333E+01, 0.70000E+00
  729,2,3,3, 0.85556E+01, 0.56667E+00, 0.87778E+01, 0.56667E+00, 0.87778E+01, 0.63333E+00, 0.85556E+01, 0.63333E+00
  730,2,3,3, 0.85556E+01, 0.63333E+00, 0.87778E+01, 0.63333E+00, 0.87778E+01, 0.66667E+00, 0.85556E+01, 0.66667E+00
  731,2,3,4, 0.85556E+01, 0.66667E+00, 0.87778E+01, 0.66667E+00, 0.87778E+01, 0.68333E+00, 0.85556E+01, 0.68333E+00
  732,2,3,4, 0.85556E+01, 0.68333E+00, 0.87778E+01, 0.68333E+00, 0.87778E+01, 0.70000E+00, 0.85556E+01, 0.70000E+00
  733,2,3,3, 0.87778E+01, 0.56667E+00, 0.90000E+01, 0.56667E+00, 0.90000E+01, 0.63333E+00, 0.87778E+01, 0.63333E+00
  734,2,3,3, 0.87778E+01, 0.63333E+00, 0.90000E+01, 0.63333E+00, 0.90000E+01, 0.66667E+00, 0.87778E+01, 0.66667E+00
  735,2,3,3, 0.87778E+01, 0.66667E+00, 0.88889E+01, 0.66667E+00, 0.88889E+01, 0.68333E+00, 0.87778E+01, 0.68333E+00
  736,2,3,3, 0.88889E+01, 0.66667E+00, 0.90000E+01, 0.66667E+00, 0.90000E+01, 0.68333E+00, 0.88889E+01, 0.68333E+00
  737,2,3,4, 0.88889E+01, 0.68333E+00, 0.90000E+01, 0.68333E+00, 0.90000E+01, 0.69167E+00, 0.88889E+01, 0.69167E+00
  738,2,3,4, 0.88889E+01, 0.69167E+00, 0.89444E+01, 0.69167E+00, 0.89444E+01, 0.69583E+00, 0.88889E+01, 0.69583E+00
  739,2,3,4, 0.89444E+01, 0.69167E+00, 0.90000E+01, 0.69167E+00, 0.90000E+01, 0.69583E+00, 0.89444E+01, 0.69583E+00
  740,2,3,4, 0.89444E+01, 0.69583E+00, 0.90000E+01, 0.69583E+00, 0.90000E+01, 0.70000E+00, 0.89444E+01, 0.70000E+00
  741,2,3,4, 0.88889E+01, 0.69583E+00, 0.89444E+01, 0.69583E+00, 0.89444E+01, 0.70000E+00, 0.88889E+01, 0.70000E+00
  742,2,3,4, 0.87778E+01, 0.68333E+00, 0.88889E+01, 0.68333E+00, 0.88889E+01, 0.69167E+00, 0.87778E+01, 0.69167E+00
  743,2,3,4, 0.87778E+01, 0.69167E+00, 0.88889E+01, 0.69167E+00, 0.88889E+01, 0.70000E+00, 0.87778E+01, 0.70000E+00
  744,2,3,4, 0.90000E+01, 0.30000E+00, 0.91333E+01, 0.30000E+00, 0.91333E+01, 0.31667E+00, 0.90000E+01, 0.31667E+00
  745,2,3,4, 0.90000E+01, 0.31667E+00, 0.91333E+01, 0.31667E+00, 0.91333E+01, 0.33333E+00, 0.90000E+01, 0.33333E+00
  746,2,3,3, 0.90000E+01, 0.33333E+00, 0.91333E+01, 0.33333E+00, 0.91333E+01, 0.36667E+00, 0.90000E+01, 0.36667E+00
  747,2,3,3, 0.90000E+01, 0.36667E+00, 0.91333E+01, 0.36667E+00, 0.91333E+01, 0.43333E+00, 0.90000E+01, 0.43333E+00
  748,2,3,4, 0.91333E+01, 0.30000E+00, 0.92667E+01, 0.30000E+00, 0.92667E+01, 0.31667E+00, 0.91333E+01, 0.31667E+00
  749,2,3,4, 0.91333E+01, 0.31667E+00, 0.92667E+01, 0.31667E+00, 0.92667E+01, 0.33333E+00, 0.91333E+01, 0.33333E+00
  750,2,3,3, 0.91333E+01, 0.33333E+00, 0.92667E+01, 0.33333E+00, 0.92667E+01, 0.36667E+00, 0.91333E+01, 0.36667E+00
  751,2,3,3, 0.91333E+01, 0.36667E+00, 0.92667E+01, 0.36667E+00, 0.92667E+01, 0.43333E+00, 0.91333E+01, 0.43333E+00
  752,2,3,4, 0.92667E+01, 0.30000E+00, 0.93333E+01, 0.30000E+00, 0.93333E+01, 0.31667E+00, 0.92667E+01, 0.31667E+00
  753,2,3,4, 0.92667E+01, 0.31667E+00, 0.93333E+01, 0.31667E+00, 0.93333E+01, 0.33333E+00, 0.92667E+01, 0.33333E+00
  754,2,3,3, 0.92667E+01, 0.33333E+00, 0.93333E+01, 0.33333E+00, 0.93333E+01, 0.36667E+00, 0.92667E+01, 0.36667E+00
  755,2,3,4, 0.93333E+01, 0.30000E+00, 0.93667E+01, 0.30000E+00, 0.93667E+01, 0.31667E+00, 0.93333E+01, 0.31667E+00
  756,2,3,4, 0.93333E+01, 0.31667E+00, 0.93667E+01, 0.31667E+00, 0.93667E+01, 0.33333E+00, 0.93333E+01, 0.33333E+00
  757,2,4,4, 0.93667E+01, 0.30000E+00, 0.93833E+01, 0.30000E+00, 0.93833E+01, 0.31667E+00, 0.93667E+01, 0.31667E+00
  758,2,4,4, 0.93833E+01, 0.30000E+00, 0.94000E+01, 0.30000E+00, 0.94000E+01, 0.31667E+00, 0.93833E+01, 0.31667E+00
  759,2,4,4, 0.93833E+01, 0.31667E+00, 0.94000E+01, 0.31667E+00, 0.94000E+01, 0.33333E+00, 0.93833E+01, 0.33333E+00
  760,2,4,4, 0.93667E+01, 0.31667E+00, 0.93833E+01, 0.31667E+00, 0.93833E+01, 0.33333E+00, 0.93667E+01, 0.33333E+00
  761,2,4,3, 0.93667E+01, 0.33333E+00, 0.93833E+01, 0.33333E+00, 0.93833E+01, 0.36667E+00, 0.93667E+01, 0.36667E+00
  762,2,4,3, 0.93833E+01, 0.33333E+00, 0.94000E+01, 0.33333E+00, 0.94000E+01, 0.36667E+00, 0.93833E+01, 0.36667E+00
  763,2,3,3, 0.93333E+01, 0.33333E+00, 0.93667E+01, 0.33333E+00, 0.93667E+01, 0.36667E+00, 0.93333E+01, 0.36667E+00
  764,2,3,3, 0.93333E+01, 0.36667E+00, 0.93667E+01, 0.36667E+00, 0.93667E+01, 0.43333E+00, 0.93333E+01, 0.43333E+00
  765,2,4,3, 0.93667E+01, 0.36667E+00, 0.93833E+01, 0.36667E+00, 0.93833E+01, 0.43333E+00, 0.93667E+01, 0.43333E+00
  766,2,4,3, 0.93833E+01, 0.36667E+00, 0.94000E+01, 0.36667E+00, 0.94000E+01, 0.43333E+00, 0.93833E+01, 0.43333E+00
  767,2,3,3, 0.92667E+01, 0.36667E+00, 0.93333E+01, 0.36667E+00, 0.93333E+01, 0.43333E+00, 0.92667E+01, 0.43333E+00
  768,2,3,3, 0.90000E+01, 0.43333E+00, 0.91333E+01, 0.43333E+00, 0.91333E+01, 0.56667E+00, 0.90000E+01, 0.56667E+00
  769,2,3,3, 0.91333E+01, 0.43333E+00, 0.92667E+01, 0.43333E+00, 0.92667E+01, 0.56667E+00, 0.91333E+01, 0.56667E+00
  770,2,3,3, 0.92667E+01, 0.43333E+00, 0.93333E+01, 0.43333E+00, 0.93333E+01, 0.56667E+00, 0.92667E+01, 0.56667E+00
  771,2,3,3, 0.93333E+01, 0.43333E+00, 0.93667E+01, 0.43333E+00, 0.93667E+01, 0.56667E+00, 0.93333E+01, 0.56667E+00
  772,2,4,3, 0.93667E+01, 0.43333E+00, 0.93833E+01, 0.43333E+00, 0.93833E+01, 0.56667E+00, 0.93667E+01, 0.56667E+00
  773,2,4,3, 0.93833E+01, 0.43333E+00, 0.94000E+01, 0.43333E+00, 0.94000E+01, 0.56667E+00, 0.93833E+01, 0.56667E+00
  774,2,3,3, 0.90000E+01, 0.56667E+00, 0.90667E+01, 0.56667E+00, 0.90667E+01, 0.63333E+00, 0.90000E+01, 0.63333E+00
  775,2,3,3, 0.90667E+01, 0.56667E+00, 0.91333E+01, 0.56667E+00, 0.91333E+01, 0.63333E+00, 0.90667E+01, 0.63333E+00
  776,2,3,3, 0.90667E+01, 0.63333E+00, 0.91333E+01, 0.63333E+00, 0.91333E+01, 0.70000E+00, 0.90667E+01, 0.70000E+00
  777,2,3,3, 0.90000E+01, 0.63333E+00, 0.90333E+01, 0.63333E+00, 0.90333E+01, 0.66667E+00, 0.90000E+01, 0.66667E+00
  778,2,3,3, 0.90333E+01, 0.63333E+00, 0.90667E+01, 0.63333E+00, 0.90667E+01, 0.66667E+00, 0.90333E+01, 0.66667E+00
  779,2,3,3, 0.90333E+01, 0.66667E+00, 0.90667E+01, 0.66667E+00, 0.90667E+01, 0.70000E+00, 0.90333E+01, 0.70000E+00
  780,2,3,3, 0.90000E+01, 0.66667E+00, 0.90167E+01, 0.66667E+00, 0.90167E+01, 0.68333E+00, 0.90000E+01, 0.68333E+00
  781,2,3,3, 0.90167E+01, 0.66667E+00, 0.90333E+01, 0.66667E+00, 0.90333E+01, 0.68333E+00, 0.90167E+01, 0.68333E+00
  782,2,3,3, 0.90167E+01, 0.68333E+00, 0.90333E+01, 0.68333E+00, 0.90333E+01, 0.70000E+00, 0.90167E+01, 0.70000E+00
  783,2,3,3, 0.90000E+01, 0.68333E+00, 0.90083E+01, 0.68333E+00, 0.90083E+01, 0.69167E+00, 0.90000E+01, 0.69167E+00
  784,2,3,3, 0.90083E+01, 0.68333E+00, 0.90167E+01, 0.68333E+00, 0.90167E+01, 0.69167E+00, 0.90083E+01, 0.69167E+00
  785,2,3,3, 0.90083E+01, 0.69167E+00, 0.90167E+01, 0.69167E+00, 0.90167E+01, 0.70000E+00, 0.90083E+01, 0.70000E+00
  786,2,3,3, 0.90000E+01, 0.69167E+00, 0.90083E+01, 0.69167E+00, 0.90083E+01, 0.70000E+00, 0.90000E+01, 0.70000E+00
  787,2,3,3, 0.91333E+01, 0.56667E+00, 0.92667E+01, 0.56667E+00, 0.92667E+01, 0.70000E+00, 0.91333E+01, 0.70000E+00
  788,2,3,3, 0.92667E+01, 0.56667E+00, 0.93333E+01, 0.56667E+00, 0.93333E+01, 0.70000E+00, 0.92667E+01, 0.70000E+00
  789,2,3,3, 0.93333E+01, 0.56667E+00, 0.93667E+01, 0.56667E+00, 0.93667E+01, 0.70000E+00, 0.93333E+01, 0.70000E+00
  790,2,4,3, 0.93667E+01, 0.56667E+00, 0.93833E+01, 0.56667E+00, 0.93833E+01, 0.70000E+00, 0.93667E+01, 0.70000E+00
  791,2,4,3, 0.93833E+01, 0.56667E+00, 0.94000E+01, 0.56667E+00, 0.94000E+01, 0.70000E+00, 0.93833E+01, 0.70000E+00
  792,3,4,3, 0.94000E+01, 0.30000E+00, 0.94062E+01, 0.30000E+00, 0.94062E+01, 0.33333E+00, 0.94000E+01, 0.33333E+00
  793,3,4,3, 0.94062E+01, 0.30000E+00, 0.94125E+01, 0.30000E+00, 0.94125E+01, 0.33333E+00, 0.94062E+01, 0.33333E+00
  794,3,4,3, 0.94062E+01, 0.33333E+00, 0.94125E+01, 0.33333E+00, 0.94125E+01, 0.36667E+00, 0.94062E+01, 0.36667E+00
  795,3,4,3, 0.94000E+01, 0.33333E+00, 0.94062E+01, 0.33333E+00, 0.94062E+01, 0.36667E+00, 0.94000E+01, 0.36667E+00
  796,3,4,3, 0.94125E+01, 0.30000E+00, 0.94250E+01, 0.30000E+00, 0.94250E+01, 0.36667E+00, 0.94125E+01, 0.36667E+00
  797,3,3,3, 0.94250E+01, 0.30000E+00, 0.94500E+01, 0.30000E+00, 0.94500E+01, 0.36667E+00, 0.94250E+01, 0.36667E+00
  798,3,3,3, 0.94250E+01, 0.36667E+00, 0.94500E+01, 0.36667E+00, 0.94500E+01, 0.43333E+00, 0.94250E+01, 0.43333E+00
  799,3,4,3, 0.94000E+01, 0.36667E+00, 0.94125E+01, 0.36667E+00, 0.94125E+01, 0.43333E+00, 0.94000E+01, 0.43333E+00
  800,3,4,3, 0.94125E+01, 0.36667E+00, 0.94250E+01, 0.36667E+00, 0.94250E+01, 0.43333E+00, 0.94125E+01, 0.43333E+00
  801,3,3,3, 0.94500E+01, 0.30000E+00, 0.95000E+01, 0.30000E+00, 0.95000E+01, 0.43333E+00, 0.94500E+01, 0.43333E+00
  802,3,3,3, 0.95000E+01, 0.30000E+00, 0.96000E+01, 0.30000E+00, 0.96000E+01, 0.43333E+00, 0.95000E+01, 0.43333E+00
  803,3,3,3, 0.96000E+01, 0.30000E+00, 0.98000E+01, 0.30000E+00, 0.98000E+01, 0.43333E+00, 0.96000E+01, 0.43333E+00
  804,3,3,3, 0.98000E+01, 0.30000E+00, 0.10000E+02, 0.30000E+00, 0.10000E+02, 0.43333E+00, 0.98000E+01, 0.43333E+00
  805,3,4,3, 0.94000E+01, 0.43333E+00, 0.94250E+01, 0.43333E+00, 0.94250E+01, 0.56667E+00, 0.94000E+01, 0.56667E+00
  806,3,4,3, 0.94250E+01, 0.43333E+00, 0.94500E+01, 0.43333E+00, 0.94500E+01, 0.56667E+00, 0.94250E+01, 0.56667E+00
  807,3,3,3, 0.94500E+01, 0.43333E+00, 0.95000E+01, 0.43333E+00, 0.95000E+01, 0.56667E+00, 0.94500E+01, 0.56667E+00
  808,3,3,3, 0.95000E+01, 0.43333E+00, 0.96000E+01, 0.43333E+00, 0.96000E+01, 0.56667E+00, 0.95000E+01, 0.56667E+00
  809,3,3,3, 0.96000E+01, 0.43333E+00, 0.98000E+01, 0.43333E+00, 0.98000E+01, 0.56667E+00, 0.96000E+01, 0.56667E+00
  810,3,3,3, 0.98000E+01, 0.43333E+00, 0.10000E+02, 0.43333E+00, 0.10000E+02, 0.56667E+00, 0.98000E+01, 0.56667E+00
  811,3,4,3, 0.94000E+01, 0.56667E+00, 0.94250E+01, 0.56667E+00, 0.94250E+01, 0.70000E+00, 0.94000E+01, 0.70000E+00
  812,3,4,3, 0.94250E+01, 0.56667E+00, 0.94500E+01, 0.56667E+00, 0.94500E+01, 0.70000E+00, 0.94250E+01, 0.70000E+00
  813,3,3,3, 0.94500E+01, 0.56667E+00, 0.95000E+01, 0.56667E+00, 0.95000E+01, 0.70000E+00, 0.94500E+01, 0.70000E+00
  814,3,3,3, 0.95000E+01, 0.56667E+00, 0.96000E+01, 0.56667E+00, 0.96000E+01, 0.70000E+00, 0.95000E+01, 0.70000E+00
  815,3,3,3, 0.96000E+01, 0.56667E+00, 0.98000E+01, 0.56667E+00, 0.98000E+01, 0.70000E+00, 0.96000E+01, 0.70000E+00
  816,3,3,3, 0.98000E+01, 0.56667E+00, 0.10000E+02, 0.56667E+00, 0.10000E+02, 0.70000E+00, 0.98000E+01, 0.70000E+00
  817,1,3,3, 0.00000E+00, 0.70000E+00, 0.20000E+00, 0.70000E+00, 0.20000E+00, 0.80000E+00, 0.00000E+00, 0.80000E+00
  818,1,3,3, 0.20000E+00, 0.70000E+00, 0.40000E+00, 0.70000E+00, 0.40000E+00, 0.80000E+00, 0.20000E+00, 0.80000E+00
  819,1,3,3, 0.40000E+00, 0.70000E+00, 0.50000E+00, 0.70000E+00, 0.50000E+00, 0.75000E+00, 0.40000E+00, 0.75000E+00
  820,1,3,3, 0.50000E+00, 0.70000E+00, 0.55000E+00, 0.70000E+00, 0.55000E+00, 0.72500E+00, 0.50000E+00, 0.72500E+00
  821,1,3,3, 0.55000E+00, 0.70000E+00, 0.57500E+00, 0.70000E+00, 0.57500E+00, 0.71250E+00, 0.55000E+00, 0.71250E+00
  822,1,3,3, 0.57500E+00, 0.70000E+00, 0.58750E+00, 0.70000E+00, 0.58750E+00, 0.70625E+00, 0.57500E+00, 0.70625E+00
  823,1,3,3, 0.58750E+00, 0.70000E+00, 0.60000E+00, 0.70000E+00, 0.60000E+00, 0.70625E+00, 0.58750E+00, 0.70625E+00
  824,1,3,3, 0.58750E+00, 0.70625E+00, 0.60000E+00, 0.70625E+00, 0.60000E+00, 0.71250E+00, 0.58750E+00, 0.71250E+00
  825,1,3,3, 0.57500E+00, 0.70625E+00, 0.58750E+00, 0.70625E+00, 0.58750E+00, 0.71250E+00, 0.57500E+00, 0.71250E+00
  826,1,3,3, 0.57500E+00, 0.71250E+00, 0.60000E+00, 0.71250E+00, 0.60000E+00, 0.72500E+00, 0.57500E+00, 0.72500E+00
  827,1,3,3, 0.55000E+00, 0.71250E+00, 0.57500E+00, 0.71250E+00, 0.57500E+00, 0.72500E+00, 0.55000E+00, 0.72500E+00
  828,1,3,3, 0.55000E+00, 0.72500E+00, 0.60000E+00, 0.72500E+00, 0.60000E+00, 0.75000E+00, 0.55000E+00, 0.75000E+00
  829,1,3,3, 0.50000E+00, 0.72500E+00, 0.55000E+00, 0.72500E+00, 0.55000E+00, 0.75000E+00, 0.50000E+00, 0.75000E+00
  830,1,3,3, 0.50000E+00, 0.75000E+00, 0.60000E+00, 0.75000E+00, 0.60000E+00, 0.80000E+00, 0.50000E+00, 0.80000E+00
  831,1,3,3, 0.40000E+00, 0.75000E+00, 0.50000E+00, 0.75000E+00, 0.50000E+00, 0.80000E+00, 0.40000E+00, 0.80000E+00
  832,1,3,3, 0.00000E+00, 0.80000E+00, 0.20000E+00, 0.80000E+00, 0.20000E+00, 0.90000E+00, 0.00000E+00, 0.90000E+00
  833,1,3,3, 0.20000E+00, 0.80000E+00, 0.40000E+00, 0.80000E+00, 0.40000E+00, 0.90000E+00, 0.20000E+00, 0.90000E+00
  834,1,3,3, 0.40000E+00, 0.80000E+00, 0.60000E+00, 0.80000E+00, 0.60000E+00, 0.90000E+00, 0.40000E+00, 0.90000E+00
  835,1,3,3, 0.00000E+00, 0.90000E+00, 0.20000E+00, 0.90000E+00, 0.20000E+00, 0.10000E+01, 0.00000E+00, 0.10000E+01
  836,1,3,3, 0.20000E+00, 0.90000E+00, 0.40000E+00, 0.90000E+00, 0.40000E+00, 0.10000E+01, 0.20000E+00, 0.10000E+01
  837,1,3,3, 0.40000E+00, 0.90000E+00, 0.60000E+00, 0.90000E+00, 0.60000E+00, 0.10000E+01, 0.40000E+00, 0.10000E+01
  838,1,3,4, 0.60000E+00, 0.70000E+00, 0.63333E+00, 0.70000E+00, 0.63333E+00, 0.70312E+00, 0.60000E+00, 0.70312E+00
  839,1,3,4, 0.63333E+00, 0.70000E+00, 0.66667E+00, 0.70000E+00, 0.66667E+00, 0.70312E+00, 0.63333E+00, 0.70312E+00
  840,1,3,4, 0.63333E+00, 0.70312E+00, 0.66667E+00, 0.70312E+00, 0.66667E+00, 0.70625E+00, 0.63333E+00, 0.70625E+00
  841,1,3,4, 0.60000E+00, 0.70312E+00, 0.63333E+00, 0.70312E+00, 0.63333E+00, 0.70625E+00, 0.60000E+00, 0.70625E+00
  842,1,3,4, 0.60000E+00, 0.70625E+00, 0.66667E+00, 0.70625E+00, 0.66667E+00, 0.71250E+00, 0.60000E+00, 0.71250E+00
  843,1,3,4, 0.66667E+00, 0.70000E+00, 0.73333E+00, 0.70000E+00, 0.73333E+00, 0.70625E+00, 0.66667E+00, 0.70625E+00
  844,1,3,4, 0.66667E+00, 0.70625E+00, 0.73333E+00, 0.70625E+00, 0.73333E+00, 0.71250E+00, 0.66667E+00, 0.71250E+00
  845,1,3,3, 0.66667E+00, 0.71250E+00, 0.73333E+00, 0.71250E+00, 0.73333E+00, 0.72500E+00, 0.66667E+00, 0.72500E+00
  846,1,3,3, 0.60000E+00, 0.71250E+00, 0.66667E+00, 0.71250E+00, 0.66667E+00, 0.72500E+00, 0.60000E+00, 0.72500E+00
  847,1,3,3, 0.60000E+00, 0.72500E+00, 0.73333E+00, 0.72500E+00, 0.73333E+00, 0.75000E+00, 0.60000E+00, 0.75000E+00
  848,1,3,3, 0.60000E+00, 0.75000E+00, 0.73333E+00, 0.75000E+00, 0.73333E+00, 0.80000E+00, 0.60000E+00, 0.80000E+00
  849,1,3,4, 0.73333E+00, 0.70000E+00, 0.86667E+00, 0.70000E+00, 0.86667E+00, 0.71250E+00, 0.73333E+00, 0.71250E+00
  850,1,3,4, 0.73333E+00, 0.71250E+00, 0.86667E+00, 0.71250E+00, 0.86667E+00, 0.72500E+00, 0.73333E+00, 0.72500E+00
  851,1,3,3, 0.73333E+00, 0.72500E+00, 0.86667E+00, 0.72500E+00, 0.86667E+00, 0.75000E+00, 0.73333E+00, 0.75000E+00
  852,1,3,3, 0.73333E+00, 0.75000E+00, 0.86667E+00, 0.75000E+00, 0.86667E+00, 0.80000E+00, 0.73333E+00, 0.80000E+00
  853,1,3,4, 0.86667E+00, 0.70000E+00, 0.10000E+01, 0.70000E+00, 0.10000E+01, 0.71250E+00, 0.86667E+00, 0.71250E+00
  854,1,3,4, 0.86667E+00, 0.71250E+00, 0.10000E+01, 0.71250E+00, 0.10000E+01, 0.72500E+00, 0.86667E+00, 0.72500E+00
  855,1,3,3, 0.86667E+00, 0.72500E+00, 0.10000E+01, 0.72500E+00, 0.10000E+01, 0.75000E+00, 0.86667E+00, 0.75000E+00
  856,1,3,3, 0.86667E+00, 0.75000E+00, 0.10000E+01, 0.75000E+00, 0.10000E+01, 0.80000E+00, 0.86667E+00, 0.80000E+00
  857,1,3,3, 0.60000E+00, 0.80000E+00, 0.73333E+00, 0.80000E+00, 0.73333E+00, 0.90000E+00, 0.60000E+00, 0.90000E+00
  858,1,3,3, 0.73333E+00, 0.80000E+00, 0.86667E+00, 0.80000E+00, 0.86667E+00, 0.90000E+00, 0.73333E+00, 0.90000E+00
  859,1,3,3, 0.86667E+00, 0.80000E+00, 0.10000E+01, 0.80000E+00, 0.10000E+01, 0.90000E+00, 0.86667E+00, 0.90000E+00
  860,1,3,3, 0.60000E+00, 0.90000E+00, 0.73333E+00, 0.90000E+00, 0.73333E+00, 0.10000E+01, 0.60000E+00, 0.10000E+01
  861,1,3,3, 0.73333E+00, 0.90000E+00, 0.86667E+00, 0.90000E+00, 0.86667E+00, 0.10000E+01, 0.73333E+00, 0.10000E+01
  862,1,3,3, 0.86667E+00, 0.90000E+00, 0.10000E+01, 0.90000E+00, 0.10000E+01, 0.10000E+01, 0.86667E+00, 0.10000E+01
  863,1,3,4, 0.10000E+01, 0.70000E+00, 0.12222E+01, 0.70000E+00, 0.12222E+01, 0.71250E+00, 0.10000E+01, 0.71250E+00
  864,1,3,4, 0.10000E+01, 0.71250E+00, 0.12222E+01, 0.71250E+00, 0.12222E+01, 0.72500E+00, 0.10000E+01, 0.72500E+00
  865,1,3,3, 0.10000E+01, 0.72500E+00, 0.12222E+01, 0.72500E+00, 0.12222E+01, 0.75000E+00, 0.10000E+01, 0.75000E+00
  866,1,3,3, 0.10000E+01, 0.75000E+00, 0.12222E+01, 0.75000E+00, 0.12222E+01, 0.80000E+00, 0.10000E+01, 0.80000E+00
  867,1,3,4, 0.12222E+01, 0.70000E+00, 0.14444E+01, 0.70000E+00, 0.14444E+01, 0.71250E+00, 0.12222E+01, 0.71250E+00
  868,1,3,4, 0.12222E+01, 0.71250E+00, 0.14444E+01, 0.71250E+00, 0.14444E+01, 0.72500E+00, 0.12222E+01, 0.72500E+00
  869,1,3,3, 0.12222E+01, 0.72500E+00, 0.14444E+01, 0.72500E+00, 0.14444E+01, 0.75000E+00, 0.12222E+01, 0.75000E+00
  870,1,3,3, 0.12222E+01, 0.75000E+00, 0.14444E+01, 0.75000E+00, 0.14444E+01, 0.80000E+00, 0.12222E+01, 0.80000E+00
  871,1,3,4, 0.14444E+01, 0.70000E+00, 0.16667E+01, 0.70000E+00, 0.16667E+01, 0.71250E+00, 0.14444E+01, 0.71250E+00
  872,1,3,4, 0.14444E+01, 0.71250E+00, 0.16667E+01, 0.71250E+00, 0.16667E+01, 0.72500E+00, 0.14444E+01, 0.72500E+00
  873,1,3,3, 0.14444E+01, 0.72500E+00, 0.16667E+01, 0.72500E+00, 0.16667E+01, 0.75000E+00, 0.14444E+01, 0.75000E+00
  874,1,3,3, 0.14444E+01, 0.75000E+00, 0.16667E+01, 0.75000E+00, 0.16667E+01, 0.80000E+00, 0.14444E+01, 0.80000E+00
  875,1,3,4, 0.16667E+01, 0.70000E+00, 0.18889E+01, 0.70000E+00, 0.18889E+01, 0.71250E+00, 0.16667E+01, 0.71250E+00
  876,1,3,4, 0.16667E+01, 0.71250E+00, 0.18889E+01, 0.71250E+00, 0.18889E+01, 0.72500E+00, 0.16667E+01, 0.72500E+00
  877,1,3,3, 0.16667E+01, 0.72500E+00, 0.18889E+01, 0.72500E+00, 0.18889E+01, 0.75000E+00, 0.16667E+01, 0.75000E+00
  878,1,3,3, 0.16667E+01, 0.75000E+00, 0.18889E+01, 0.75000E+00, 0.18889E+01, 0.80000E+00, 0.16667E+01, 0.80000E+00
  879,1,3,4, 0.18889E+01, 0.70000E+00, 0.21111E+01, 0.70000E+00, 0.21111E+01, 0.71250E+00, 0.18889E+01, 0.71250E+00
  880,1,3,4, 0.18889E+01, 0.71250E+00, 0.21111E+01, 0.71250E+00, 0.21111E+01, 0.72500E+00, 0.18889E+01, 0.72500E+00
  881,1,3,3, 0.18889E+01, 0.72500E+00, 0.21111E+01, 0.72500E+00, 0.21111E+01, 0.75000E+00, 0.18889E+01, 0.75000E+00
  882,1,3,3, 0.18889E+01, 0.75000E+00, 0.21111E+01, 0.75000E+00, 0.21111E+01, 0.80000E+00, 0.18889E+01, 0.80000E+00
  883,1,3,4, 0.21111E+01, 0.70000E+00, 0.23333E+01, 0.70000E+00, 0.23333E+01, 0.71250E+00, 0.21111E+01, 0.71250E+00
  884,1,3,4, 0.21111E+01, 0.71250E+00, 0.23333E+01, 0.71250E+00, 0.23333E+01, 0.72500E+00, 0.21111E+01, 0.72500E+00
  885,1,3,3, 0.21111E+01, 0.72500E+00, 0.23333E+01, 0.72500E+00, 0.23333E+01, 0.75000E+00, 0.21111E+01, 0.75000E+00
  886,1,3,3, 0.21111E+01, 0.75000E+00, 0.23333E+01, 0.75000E+00, 0.23333E+01, 0.80000E+00, 0.21111E+01, 0.80000E+00
  887,1,3,4, 0.23333E+01, 0.70000E+00, 0.25556E+01, 0.70000E+00, 0.25556E+01, 0.71250E+00, 0.23333E+01, 0.71250E+00
  888,1,3,4, 0.23333E+01, 0.71250E+00, 0.25556E+01, 0.71250E+00, 0.25556E+01, 0.72500E+00, 0.23333E+01, 0.72500E+00
  889,1,3,3, 0.23333E+01, 0.72500E+00, 0.25556E+01, 0.72500E+00, 0.25556E+01, 0.75000E+00, 0.23333E+01, 0.75000E+00
  890,1,3,3, 0.23333E+01, 0.75000E+00, 0.25556E+01, 0.75000E+00, 0.25556E+01, 0.80000E+00, 0.23333E+01, 0.80000E+00
  891,1,3,4, 0.25556E+01, 0.70000E+00, 0.27778E+01, 0.70000E+00, 0.27778E+01, 0.71250E+00, 0.25556E+01, 0.71250E+00
  892,1,3,4, 0.25556E+01, 0.71250E+00, 0.27778E+01, 0.71250E+00, 0.27778E+01, 0.72500E+00, 0.25556E+01, 0.72500E+00
  893,1,3,3, 0.25556E+01, 0.72500E+00, 0.27778E+01, 0.72500E+00, 0.27778E+01, 0.75000E+00, 0.25556E+01, 0.75000E+00
  894,1,3,3, 0.25556E+01, 0.75000E+00, 0.27778E+01, 0.75000E+00, 0.27778E+01, 0.80000E+00, 0.25556E+01, 0.80000E+00
  895,1,3,4, 0.27778E+01, 0.70000E+00, 0.30000E+01, 0.70000E+00, 0.30000E+01, 0.71250E+00, 0.27778E+01, 0.71250E+00
  896,1,3,4, 0.27778E+01, 0.71250E+00, 0.30000E+01, 0.71250E+00, 0.30000E+01, 0.72500E+00, 0.27778E+01, 0.72500E+00
  897,1,3,3, 0.27778E+01, 0.72500E+00, 0.30000E+01, 0.72500E+00, 0.30000E+01, 0.75000E+00, 0.27778E+01, 0.75000E+00
  898,1,3,3, 0.27778E+01, 0.75000E+00, 0.30000E+01, 0.75000E+00, 0.30000E+01, 0.80000E+00, 0.27778E+01, 0.80000E+00
  899,1,3,4, 0.30000E+01, 0.70000E+00, 0.32222E+01, 0.70000E+00, 0.32222E+01, 0.71250E+00, 0.30000E+01, 0.71250E+00
  900,1,3,4, 0.30000E+01, 0.71250E+00, 0.32222E+01, 0.71250E+00, 0.32222E+01, 0.72500E+00, 0.30000E+01, 0.72500E+00
  901,1,3,3, 0.30000E+01, 0.72500E+00, 0.32222E+01, 0.72500E+00, 0.32222E+01, 0.75000E+00, 0.30000E+01, 0.75000E+00
  902,1,3,3, 0.30000E+01, 0.75000E+00, 0.32222E+01, 0.75000E+00, 0.32222E+01, 0.80000E+00, 0.30000E+01, 0.80000E+00
  903,1,3,4, 0.32222E+01, 0.70000E+00, 0.34444E+01, 0.70000E+00, 0.34444E+01, 0.71250E+00, 0.32222E+01, 0.71250E+00
  904,1,3,4, 0.32222E+01, 0.71250E+00, 0.34444E+01, 0.71250E+00, 0.34444E+01, 0.72500E+00, 0.32222E+01, 0.72500E+00
  905,1,3,3, 0.32222E+01, 0.72500E+00, 0.34444E+01, 0.72500E+00, 0.34444E+01, 0.75000E+00, 0.32222E+01, 0.75000E+00
  906,1,3,3, 0.32222E+01, 0.75000E+00, 0.34444E+01, 0.75000E+00, 0.34444E+01, 0.80000E+00, 0.32222E+01, 0.80000E+00
  907,1,3,4, 0.34444E+01, 0.70000E+00, 0.36667E+01, 0.70000E+00, 0.36667E+01, 0.71250E+00, 0.34444E+01, 0.71250E+00
  908,1,3,4, 0.34444E+01, 0.71250E+00, 0.36667E+01, 0.71250E+00, 0.36667E+01, 0.72500E+00, 0.34444E+01, 0.72500E+00
  909,1,3,3, 0.34444E+01, 0.72500E+00, 0.36667E+01, 0.72500E+00, 0.36667E+01, 0.75000E+00, 0.34444E+01, 0.75000E+00
  910,1,3,3, 0.34444E+01, 0.75000E+00, 0.36667E+01, 0.75000E+00, 0.36667E+01, 0.80000E+00, 0.34444E+01, 0.80000E+00
  911,1,3,4, 0.36667E+01, 0.70000E+00, 0.38889E+01, 0.70000E+00, 0.38889E+01, 0.71250E+00, 0.36667E+01, 0.71250E+00
  912,1,3,4, 0.36667E+01, 0.71250E+00, 0.38889E+01, 0.71250E+00, 0.38889E+01, 0.72500E+00, 0.36667E+01, 0.72500E+00
  913,1,3,3, 0.36667E+01, 0.72500E+00, 0.38889E+01, 0.72500E+00, 0.38889E+01, 0.75000E+00, 0.36667E+01, 0.75000E+00
  914,1,3,3, 0.36667E+01, 0.75000E+00, 0.38889E+01, 0.75000E+00, 0.38889E+01, 0.80000E+00, 0.36667E+01, 0.80000E+00
  915,1,3,4, 0.38889E+01, 0.70000E+00, 0.41111E+01, 0.70000E+00, 0.41111E+01, 0.71250E+00, 0.38889E+01, 0.71250E+00
  916,1,3,4, 0.38889E+01, 0.71250E+00, 0.41111E+01, 0.71250E+00, 0.41111E+01, 0.72500E+00, 0.38889E+01, 0.72500E+00
  917,1,3,3, 0.38889E+01, 0.72500E+00, 0.41111E+01, 0.72500E+00, 0.41111E+01, 0.75000E+00, 0.38889E+01, 0.75000E+00
  918,1,3,3, 0.38889E+01, 0.75000E+00, 0.41111E+01, 0.75000E+00, 0.41111E+01, 0.80000E+00, 0.38889E+01, 0.80000E+00
  919,1,3,4, 0.41111E+01, 0.70000E+00, 0.43333E+01, 0.70000E+00, 0.43333E+01, 0.71250E+00, 0.41111E+01, 0.71250E+00
  920,1,3,4, 0.41111E+01, 0.71250E+00, 0.43333E+01, 0.71250E+00, 0.43333E+01, 0.72500E+00, 0.41111E+01, 0.72500E+00
  921,1,3,3, 0.41111E+01, 0.72500E+00, 0.43333E+01, 0.72500E+00, 0.43333E+01, 0.75000E+00, 0.41111E+01, 0.75000E+00
  922,1,3,3, 0.41111E+01, 0.75000E+00, 0.43333E+01, 0.75000E+00, 0.43333E+01, 0.80000E+00, 0.41111E+01, 0.80000E+00
  923,1,3,4, 0.43333E+01, 0.70000E+00, 0.45556E+01, 0.70000E+00, 0.45556E+01, 0.71250E+00, 0.43333E+01, 0.71250E+00
  924,1,3,4, 0.43333E+01, 0.71250E+00, 0.45556E+01, 0.71250E+00, 0.45556E+01, 0.72500E+00, 0.43333E+01, 0.72500E+00
  925,1,3,3, 0.43333E+01, 0.72500E+00, 0.45556E+01, 0.72500E+00, 0.45556E+01, 0.75000E+00, 0.43333E+01, 0.75000E+00
  926,1,3,3, 0.43333E+01, 0.75000E+00, 0.45556E+01, 0.75000E+00, 0.45556E+01, 0.80000E+00, 0.43333E+01, 0.80000E+00
  927,1,3,4, 0.45556E+01, 0.70000E+00, 0.47778E+01, 0.70000E+00, 0.47778E+01, 0.71250E+00, 0.45556E+01, 0.71250E+00
  928,1,3,4, 0.45556E+01, 0.71250E+00, 0.47778E+01, 0.71250E+00, 0.47778E+01, 0.72500E+00, 0.45556E+01, 0.72500E+00
  929,1,3,3, 0.45556E+01, 0.72500E+00, 0.47778E+01, 0.72500E+00, 0.47778E+01, 0.75000E+00, 0.45556E+01, 0.75000E+00
  930,1,3,3, 0.45556E+01, 0.75000E+00, 0.47778E+01, 0.75000E+00, 0.47778E+01, 0.80000E+00, 0.45556E+01, 0.80000E+00
  931,1,3,4, 0.47778E+01, 0.70000E+00, 0.50000E+01, 0.70000E+00, 0.50000E+01, 0.71250E+00, 0.47778E+01, 0.71250E+00
  932,1,3,4, 0.47778E+01, 0.71250E+00, 0.50000E+01, 0.71250E+00, 0.50000E+01, 0.72500E+00, 0.47778E+01, 0.72500E+00
  933,1,3,3, 0.47778E+01, 0.72500E+00, 0.50000E+01, 0.72500E+00, 0.50000E+01, 0.75000E+00, 0.47778E+01, 0.75000E+00
  934,1,3,3, 0.47778E+01, 0.75000E+00, 0.50000E+01, 0.75000E+00, 0.50000E+01, 0.80000E+00, 0.47778E+01, 0.80000E+00
  935,1,3,4, 0.50000E+01, 0.70000E+00, 0.52222E+01, 0.70000E+00, 0.52222E+01, 0.71250E+00, 0.50000E+01, 0.71250E+00
  936,1,3,4, 0.50000E+01, 0.71250E+00, 0.52222E+01, 0.71250E+00, 0.52222E+01, 0.72500E+00, 0.50000E+01, 0.72500E+00
  937,1,3,3, 0.50000E+01, 0.72500E+00, 0.52222E+01, 0.72500E+00, 0.52222E+01, 0.75000E+00, 0.50000E+01, 0.75000E+00
  938,1,3,3, 0.50000E+01, 0.75000E+00, 0.52222E+01, 0.75000E+00, 0.52222E+01, 0.80000E+00, 0.50000E+01, 0.80000E+00
  939,1,3,4, 0.52222E+01, 0.70000E+00, 0.54444E+01, 0.70000E+00, 0.54444E+01, 0.71250E+00, 0.52222E+01, 0.71250E+00
  940,1,3,4, 0.52222E+01, 0.71250E+00, 0.54444E+01, 0.71250E+00, 0.54444E+01, 0.72500E+00, 0.52222E+01, 0.72500E+00
  941,1,3,3, 0.52222E+01, 0.72500E+00, 0.54444E+01, 0.72500E+00, 0.54444E+01, 0.75000E+00, 0.52222E+01, 0.75000E+00
  942,1,3,3, 0.52222E+01, 0.75000E+00, 0.54444E+01, 0.75000E+00, 0.54444E+01, 0.80000E+00, 0.52222E+01, 0.80000E+00
  943,1,3,4, 0.54444E+01, 0.70000E+00, 0.56667E+01, 0.70000E+00, 0.56667E+01, 0.71250E+00, 0.54444E+01, 0.71250E+00
  944,1,3,4, 0.54444E+01, 0.71250E+00, 0.56667E+01, 0.71250E+00, 0.56667E+01, 0.72500E+00, 0.54444E+01, 0.72500E+00
  945,1,3,3, 0.54444E+01, 0.72500E+00, 0.56667E+01, 0.72500E+00, 0.56667E+01, 0.75000E+00, 0.54444E+01, 0.75000E+00
  946,1,3,3, 0.54444E+01, 0.75000E+00, 0.56667E+01, 0.75000E+00, 0.56667E+01, 0.80000E+00, 0.54444E+01, 0.80000E+00
  947,1,3,4, 0.56667E+01, 0.70000E+00, 0.58889E+01, 0.70000E+00, 0.58889E+01, 0.71250E+00, 0.56667E+01, 0.71250E+00
  948,1,3,4, 0.56667E+01, 0.71250E+00, 0.58889E+01, 0.71250E+00, 0.58889E+01, 0.72500E+00, 0.56667E+01, 0.72500E+00
  949,1,3,3, 0.56667E+01, 0.72500E+00, 0.58889E+01, 0.72500E+00, 0.58889E+01, 0.75000E+00, 0.56667E+01, 0.75000E+00
  950,1,3,3, 0.56667E+01, 0.75000E+00, 0.58889E+01, 0.75000E+00, 0.58889E+01, 0.80000E+00, 0.56667E+01, 0.80000E+00
  951,1,3,4, 0.58889E+01, 0.70000E+00, 0.61111E+01, 0.70000E+00, 0.61111E+01, 0.71250E+00, 0.58889E+01, 0.71250E+00
  952,1,3,4, 0.58889E+01, 0.71250E+00, 0.61111E+01, 0.71250E+00, 0.61111E+01, 0.72500E+00, 0.58889E+01, 0.72500E+00
  953,1,3,3, 0.58889E+01, 0.72500E+00, 0.61111E+01, 0.72500E+00, 0.61111E+01, 0.75000E+00, 0.58889E+01, 0.75000E+00
  954,1,3,3, 0.58889E+01, 0.75000E+00, 0.61111E+01, 0.75000E+00, 0.61111E+01, 0.80000E+00, 0.58889E+01, 0.80000E+00
  955,1,3,4, 0.61111E+01, 0.70000E+00, 0.63333E+01, 0.70000E+00, 0.63333E+01, 0.71250E+00, 0.61111E+01, 0.71250E+00
  956,1,3,4, 0.61111E+01, 0.71250E+00, 0.63333E+01, 0.71250E+00, 0.63333E+01, 0.72500E+00, 0.61111E+01, 0.72500E+00
  957,1,3,3, 0.61111E+01, 0.72500E+00, 0.63333E+01, 0.72500E+00, 0.63333E+01, 0.75000E+00, 0.61111E+01, 0.75000E+00
  958,1,3,3, 0.61111E+01, 0.75000E+00, 0.63333E+01, 0.75000E+00, 0.63333E+01, 0.80000E+00, 0.61111E+01, 0.80000E+00
  959,1,3,4, 0.63333E+01, 0.70000E+00, 0.65556E+01, 0.70000E+00, 0.65556E+01, 0.71250E+00, 0.63333E+01, 0.71250E+00
  960,1,3,4, 0.63333E+01, 0.71250E+00, 0.65556E+01, 0.71250E+00, 0.65556E+01, 0.72500E+00, 0.63333E+01, 0.72500E+00
  961,1,3,3, 0.63333E+01, 0.72500E+00, 0.65556E+01, 0.72500E+00, 0.65556E+01, 0.75000E+00, 0.63333E+01, 0.75000E+00
  962,1,3,3, 0.63333E+01, 0.75000E+00, 0.65556E+01, 0.75000E+00, 0.65556E+01, 0.80000E+00, 0.63333E+01, 0.80000E+00
  963,1,3,4, 0.65556E+01, 0.70000E+00, 0.67778E+01, 0.70000E+00, 0.67778E+01, 0.71250E+00, 0.65556E+01, 0.71250E+00
  964,1,3,4, 0.65556E+01, 0.71250E+00, 0.67778E+01, 0.71250E+00, 0.67778E+01, 0.72500E+00, 0.65556E+01, 0.72500E+00
  965,1,3,3, 0.65556E+01, 0.72500E+00, 0.67778E+01, 0.72500E+00, 0.67778E+01, 0.75000E+00, 0.65556E+01, 0.75000E+00
  966,1,3,3, 0.65556E+01, 0.75000E+00, 0.67778E+01, 0.75000E+00, 0.67778E+01, 0.80000E+00, 0.65556E+01, 0.80000E+00
  967,1,3,4, 0.67778E+01, 0.70000E+00, 0.70000E+01, 0.70000E+00, 0.70000E+01, 0.71250E+00, 0.67778E+01, 0.71250E+00
  968,1,3,4, 0.67778E+01, 0.71250E+00, 0.70000E+01, 0.71250E+00, 0.70000E+01, 0.72500E+00, 0.67778E+01, 0.72500E+00
  969,1,3,3, 0.67778E+01, 0.72500E+00, 0.70000E+01, 0.72500E+00, 0.70000E+01, 0.75000E+00, 0.67778E+01, 0.75000E+00
  970,1,3,3, 0.67778E+01, 0.75000E+00, 0.70000E+01, 0.75000E+00, 0.70000E+01, 0.80000E+00, 0.67778E+01, 0.80000E+00
  971,1,3,4, 0.70000E+01, 0.70000E+00, 0.72222E+01, 0.70000E+00, 0.72222E+01, 0.71250E+00, 0.70000E+01, 0.71250E+00
  972,1,3,4, 0.70000E+01, 0.71250E+00, 0.72222E+01, 0.71250E+00, 0.72222E+01, 0.72500E+00, 0.70000E+01, 0.72500E+00
  973,1,3,3, 0.70000E+01, 0.72500E+00, 0.72222E+01, 0.72500E+00, 0.72222E+01, 0.75000E+00, 0.70000E+01, 0.75000E+00
  974,1,3,3, 0.70000E+01, 0.75000E+00, 0.72222E+01, 0.75000E+00, 0.72222E+01, 0.80000E+00, 0.70000E+01, 0.80000E+00
  975,1,3,4, 0.72222E+01, 0.70000E+00, 0.74444E+01, 0.70000E+00, 0.74444E+01, 0.71250E+00, 0.72222E+01, 0.71250E+00
  976,1,3,4, 0.72222E+01, 0.71250E+00, 0.74444E+01, 0.71250E+00, 0.74444E+01, 0.72500E+00, 0.72222E+01, 0.72500E+00
  977,1,3,3, 0.72222E+01, 0.72500E+00, 0.74444E+01, 0.72500E+00, 0.74444E+01, 0.75000E+00, 0.72222E+01, 0.75000E+00
  978,1,3,3, 0.72222E+01, 0.75000E+00, 0.74444E+01, 0.75000E+00, 0.74444E+01, 0.80000E+00, 0.72222E+01, 0.80000E+00
  979,1,3,4, 0.74444E+01, 0.70000E+00, 0.76667E+01, 0.70000E+00, 0.76667E+01, 0.71250E+00, 0.74444E+01, 0.71250E+00
  980,1,3,4, 0.74444E+01, 0.71250E+00, 0.76667E+01, 0.71250E+00, 0.76667E+01, 0.72500E+00, 0.74444E+01, 0.72500E+00
  981,1,3,3, 0.74444E+01, 0.72500E+00, 0.76667E+01, 0.72500E+00, 0.76667E+01, 0.75000E+00, 0.74444E+01, 0.75000E+00
  982,1,3,3, 0.74444E+01, 0.75000E+00, 0.76667E+01, 0.75000E+00, 0.76667E+01, 0.80000E+00, 0.74444E+01, 0.80000E+00
  983,1,3,4, 0.76667E+01, 0.70000E+00, 0.78889E+01, 0.70000E+00, 0.78889E+01, 0.71250E+00, 0.76667E+01, 0.71250E+00
  984,1,3,4, 0.76667E+01, 0.71250E+00, 0.78889E+01, 0.71250E+00, 0.78889E+01, 0.72500E+00, 0.76667E+01, 0.72500E+00
  985,1,3,3, 0.76667E+01, 0.72500E+00, 0.78889E+01, 0.72500E+00, 0.78889E+01, 0.75000E+00, 0.76667E+01, 0.75000E+00
  986,1,3,3, 0.76667E+01, 0.75000E+00, 0.78889E+01, 0.75000E+00, 0.78889E+01, 0.80000E+00, 0.76667E+01, 0.80000E+00
  987,1,3,4, 0.78889E+01, 0.70000E+00, 0.81111E+01, 0.70000E+00, 0.81111E+01, 0.71250E+00, 0.78889E+01, 0.71250E+00
  988,1,3,4, 0.78889E+01, 0.71250E+00, 0.81111E+01, 0.71250E+00, 0.81111E+01, 0.72500E+00, 0.78889E+01, 0.72500E+00
  989,1,3,3, 0.78889E+01, 0.72500E+00, 0.81111E+01, 0.72500E+00, 0.81111E+01, 0.75000E+00, 0.78889E+01, 0.75000E+00
  990,1,3,3, 0.78889E+01, 0.75000E+00, 0.81111E+01, 0.75000E+00, 0.81111E+01, 0.80000E+00, 0.78889E+01, 0.80000E+00
  991,1,3,4, 0.81111E+01, 0.70000E+00, 0.83333E+01, 0.70000E+00, 0.83333E+01, 0.71250E+00, 0.81111E+01, 0.71250E+00
  992,1,3,4, 0.81111E+01, 0.71250E+00, 0.83333E+01, 0.71250E+00, 0.83333E+01, 0.72500E+00, 0.81111E+01, 0.72500E+00
  993,1,3,3, 0.81111E+01, 0.72500E+00, 0.83333E+01, 0.72500E+00, 0.83333E+01, 0.75000E+00, 0.81111E+01, 0.75000E+00
  994,1,3,3, 0.81111E+01, 0.75000E+00, 0.83333E+01, 0.75000E+00, 0.83333E+01, 0.80000E+00, 0.81111E+01, 0.80000E+00
  995,1,3,4, 0.83333E+01, 0.70000E+00, 0.85556E+01, 0.70000E+00, 0.85556E+01, 0.71250E+00, 0.83333E+01, 0.71250E+00
  996,1,3,4, 0.83333E+01, 0.71250E+00, 0.85556E+01, 0.71250E+00, 0.85556E+01, 0.72500E+00, 0.83333E+01, 0.72500E+00
  997,1,3,3, 0.83333E+01, 0.72500E+00, 0.85556E+01, 0.72500E+00, 0.85556E+01, 0.75000E+00, 0.83333E+01, 0.75000E+00
  998,1,3,3, 0.83333E+01, 0.75000E+00, 0.85556E+01, 0.75000E+00, 0.85556E+01, 0.80000E+00, 0.83333E+01, 0.80000E+00
  999,1,3,4, 0.85556E+01, 0.70000E+00, 0.87778E+01, 0.70000E+00, 0.87778E+01, 0.71250E+00, 0.85556E+01, 0.71250E+00
 1000,1,3,4, 0.85556E+01, 0.71250E+00, 0.87778E+01, 0.71250E+00, 0.87778E+01, 0.72500E+00, 0.85556E+01, 0.72500E+00
 1001,1,3,3, 0.85556E+01, 0.72500E+00, 0.87778E+01, 0.72500E+00, 0.87778E+01, 0.75000E+00, 0.85556E+01, 0.75000E+00
 1002,1,3,3, 0.85556E+01, 0.75000E+00, 0.87778E+01, 0.75000E+00, 0.87778E+01, 0.80000E+00, 0.85556E+01, 0.80000E+00
 1003,1,3,4, 0.87778E+01, 0.70000E+00, 0.88889E+01, 0.70000E+00, 0.88889E+01, 0.71250E+00, 0.87778E+01, 0.71250E+00
 1004,1,3,4, 0.87778E+01, 0.71250E+00, 0.88889E+01, 0.71250E+00, 0.88889E+01, 0.72500E+00, 0.87778E+01, 0.72500E+00
 1005,1,3,3, 0.87778E+01, 0.72500E+00, 0.88889E+01, 0.72500E+00, 0.88889E+01, 0.75000E+00, 0.87778E+01, 0.75000E+00
 1006,1,3,4, 0.88889E+01, 0.70000E+00, 0.89444E+01, 0.70000E+00, 0.89444E+01, 0.71250E+00, 0.88889E+01, 0.71250E+00
 1007,1,3,4, 0.88889E+01, 0.71250E+00, 0.89444E+01, 0.71250E+00, 0.89444E+01, 0.72500E+00, 0.88889E+01, 0.72500E+00
 1008,1,4,4, 0.89444E+01, 0.70000E+00, 0.89722E+01, 0.70000E+00, 0.89722E+01, 0.71250E+00, 0.89444E+01, 0.71250E+00
 1009,1,4,4, 0.89722E+01, 0.70000E+00, 0.90000E+01, 0.70000E+00, 0.90000E+01, 0.71250E+00, 0.89722E+01, 0.71250E+00
 1010,1,4,4, 0.89722E+01, 0.71250E+00, 0.90000E+01, 0.71250E+00, 0.90000E+01, 0.72500E+00, 0.89722E+01, 0.72500E+00
 1011,1,4,4, 0.89444E+01, 0.71250E+00, 0.89722E+01, 0.71250E+00, 0.89722E+01, 0.72500E+00, 0.89444E+01, 0.72500E+00
 1012,1,4,3, 0.89444E+01, 0.72500E+00, 0.89722E+01, 0.72500E+00, 0.89722E+01, 0.75000E+00, 0.89444E+01, 0.75000E+00
 1013,1,4,3, 0.89722E+01, 0.72500E+00, 0.90000E+01, 0.72500E+00, 0.90000E+01, 0.75000E+00, 0.89722E+01, 0.75000E+00
 1014,1,3,3, 0.88889E+01, 0.72500E+00, 0.89444E+01, 0.72500E+00, 0.89444E+01, 0.75000E+00, 0.88889E+01, 0.75000E+00
 1015,1,3,3, 0.88889E+01, 0.75000E+00, 0.89444E+01, 0.75000E+00, 0.89444E+01, 0.80000E+00, 0.88889E+01, 0.80000E+00
 1016,1,4,3, 0.89444E+01, 0.75000E+00, 0.89722E+01, 0.75000E+00, 0.89722E+01, 0.80000E+00, 0.89444E+01, 0.80000E+00
 1017,1,4,3, 0.89722E+01, 0.75000E+00, 0.90000E+01, 0.75000E+00, 0.90000E+01, 0.80000E+00, 0.89722E+01, 0.80000E+00
 1018,1,3,3, 0.87778E+01, 0.75000E+00, 0.88889E+01, 0.75000E+00, 0.88889E+01, 0.80000E+00, 0.87778E+01, 0.80000E+00
 1019,1,3,3, 0.10000E+01, 0.80000E+00, 0.12222E+01, 0.80000E+00, 0.12222E+01, 0.90000E+00, 0.10000E+01, 0.90000E+00
 1020,1,3,3, 0.12222E+01, 0.80000E+00, 0.14444E+01, 0.80000E+00, 0.14444E+01, 0.90000E+00, 0.12222E+01, 0.90000E+00
 1021,1,3,3, 0.14444E+01, 0.80000E+00, 0.16667E+01, 0.80000E+00, 0.16667E+01, 0.90000E+00, 0.14444E+01, 0.90000E+00
 1022,1,3,3, 0.16667E+01, 0.80000E+00, 0.18889E+01, 0.80000E+00, 0.18889E+01, 0.90000E+00, 0.16667E+01, 0.90000E+00
 1023,1,3,3, 0.18889E+01, 0.80000E+00, 0.21111E+01, 0.80000E+00, 0.21111E+01, 0.90000E+00, 0.18889E+01, 0.90000E+00
 1024,1,3,3, 0.21111E+01, 0.80000E+00, 0.23333E+01, 0.80000E+00, 0.23333E+01, 0.90000E+00, 0.21111E+01, 0.90000E+00
 1025,1,3,3, 0.23333E+01, 0.80000E+00, 0.25556E+01, 0.80000E+00, 0.25556E+01, 0.90000E+00, 0.23333E+01, 0.90000E+00
 1026,1,3,3, 0.25556E+01, 0.80000E+00, 0.27778E+01, 0.80000E+00, 0.27778E+01, 0.90000E+00, 0.25556E+01, 0.90000E+00
 1027,1,3,3, 0.27778E+01, 0.80000E+00, 0.30000E+01, 0.80000E+00, 0.30000E+01, 0.90000E+00, 0.27778E+01, 0.90000E+00
 1028,1,3,3, 0.30000E+01, 0.80000E+00, 0.32222E+01, 0.80000E+00, 0.32222E+01, 0.90000E+00, 0.30000E+01, 0.90000E+00
 1029,1,3,3, 0.32222E+01, 0.80000E+00, 0.34444E+01, 0.80000E+00, 0.34444E+01, 0.90000E+00, 0.32222E+01, 0.90000E+00
 1030,1,3,3, 0.34444E+01, 0.80000E+00, 0.36667E+01, 0.80000E+00, 0.36667E+01, 0.90000E+00, 0.34444E+01, 0.90000E+00
 1031,1,3,3, 0.36667E+01, 0.80000E+00, 0.38889E+01, 0.80000E+00, 0.38889E+01, 0.90000E+00, 0.36667E+01, 0.90000E+00
 1032,1,3,3, 0.38889E+01, 0.80000E+00, 0.41111E+01, 0.80000E+00, 0.41111E+01, 0.90000E+00, 0.38889E+01, 0.90000E+00
 1033,1,3,3, 0.41111E+01, 0.80000E+00, 0.43333E+01, 0.80000E+00, 0.43333E+01, 0.90000E+00, 0.41111E+01, 0.90000E+00
 1034,1,3,3, 0.43333E+01, 0.80000E+00, 0.45556E+01, 0.80000E+00, 0.45556E+01, 0.90000E+00, 0.43333E+01, 0.90000E+00
 1035,1,3,3, 0.45556E+01, 0.80000E+00, 0.47778E+01, 0.80000E+00, 0.47778E+01, 0.90000E+00, 0.45556E+01, 0.90000E+00
 1036,1,3,3, 0.47778E+01, 0.80000E+00, 0.50000E+01, 0.80000E+00, 0.50000E+01, 0.90000E+00, 0.47778E+01, 0.90000E+00
 1037,1,3,3, 0.50000E+01, 0.80000E+00, 0.52222E+01, 0.80000E+00, 0.52222E+01, 0.90000E+00, 0.50000E+01, 0.90000E+00
 1038,1,3,3, 0.52222E+01, 0.80000E+00, 0.54444E+01, 0.80000E+00, 0.54444E+01, 0.90000E+00, 0.52222E+01, 0.90000E+00
 1039,1,3,3, 0.54444E+01, 0.80000E+00, 0.56667E+01, 0.80000E+00, 0.56667E+01, 0.90000E+00, 0.54444E+01, 0.90000E+00
 1040,1,3,3, 0.56667E+01, 0.80000E+00, 0.58889E+01, 0.80000E+00, 0.58889E+01, 0.90000E+00, 0.56667E+01, 0.90000E+00
 1041,1,3,3, 0.58889E+01, 0.80000E+00, 0.61111E+01, 0.80000E+00, 0.61111E+01, 0.90000E+00, 0.58889E+01, 0.90000E+00
 1042,1,3,3, 0.61111E+01, 0.80000E+00, 0.63333E+01, 0.80000E+00, 0.63333E+01, 0.90000E+00, 0.61111E+01, 0.90000E+00
 1043,1,3,3, 0.63333E+01, 0.80000E+00, 0.65556E+01, 0.80000E+00, 0.65556E+01, 0.90000E+00, 0.63333E+01, 0.90000E+00
 1044,1,3,3, 0.65556E+01, 0.80000E+00, 0.67778E+01, 0.80000E+00, 0.67778E+01, 0.90000E+00, 0.65556E+01, 0.90000E+00
 1045,1,3,3, 0.67778E+01, 0.80000E+00, 0.70000E+01, 0.80000E+00, 0.70000E+01, 0.90000E+00, 0.67778E+01, 0.90000E+00
 1046,1,3,3, 0.70000E+01, 0.80000E+00, 0.72222E+01, 0.80000E+00, 0.72222E+01, 0.90000E+00, 0.70000E+01, 0.90000E+00
 1047,1,3,3, 0.72222E+01, 0.80000E+00, 0.74444E+01, 0.80000E+00, 0.74444E+01, 0.90000E+00, 0.72222E+01, 0.90000E+00
 1048,1,3,3, 0.74444E+01, 0.80000E+00, 0.76667E+01, 0.80000E+00, 0.76667E+01, 0.90000E+00, 0.74444E+01, 0.90000E+00
 1049,1,3,3, 0.76667E+01, 0.80000E+00, 0.78889E+01, 0.80000E+00, 0.78889E+01, 0.90000E+00, 0.76667E+01, 0.90000E+00
 1050,1,3,3, 0.78889E+01, 0.80000E+00, 0.81111E+01, 0.80000E+00, 0.81111E+01, 0.90000E+00, 0.78889E+01, 0.90000E+00
 1051,1,3,3, 0.81111E+01, 0.80000E+00, 0.83333E+01, 0.80000E+00, 0.83333E+01, 0.90000E+00, 0.81111E+01, 0.90000E+00
 1052,1,3,3, 0.83333E+01, 0.80000E+00, 0.85556E+01, 0.80000E+00, 0.85556E+01, 0.90000E+00, 0.83333E+01, 0.90000E+00
 1053,1,3,3, 0.85556E+01, 0.80000E+00, 0.87778E+01, 0.80000E+00, 0.87778E+01, 0.90000E+00, 0.85556E+01, 0.90000E+00
 1054,1,3,3, 0.87778E+01, 0.80000E+00, 0.88889E+01, 0.80000E+00, 0.88889E+01, 0.90000E+00, 0.87778E+01, 0.90000E+00
 1055,1,3,3, 0.88889E+01, 0.80000E+00, 0.89444E+01, 0.80000E+00, 0.89444E+01, 0.90000E+00, 0.88889E+01, 0.90000E+00
 1056,1,4,3, 0.89444E+01, 0.80000E+00, 0.89722E+01, 0.80000E+00, 0.89722E+01, 0.90000E+00, 0.89444E+01, 0.90000E+00
 1057,1,4,3, 0.89722E+01, 0.80000E+00, 0.90000E+01, 0.80000E+00, 0.90000E+01, 0.90000E+00, 0.89722E+01, 0.90000E+00
 1058,1,3,3, 0.10000E+01, 0.90000E+00, 0.12222E+01, 0.90000E+00, 0.12222E+01, 0.10000E+01, 0.10000E+01, 0.10000E+01
 1059,1,3,3, 0.12222E+01, 0.90000E+00, 0.14444E+01, 0.90000E+00, 0.14444E+01, 0.10000E+01, 0.12222E+01, 0.10000E+01
 1060,1,3,3, 0.14444E+01, 0.90000E+00, 0.16667E+01, 0.90000E+00, 0.16667E+01, 0.10000E+01, 0.14444E+01, 0.10000E+01
 1061,1,3,3, 0.16667E+01, 0.90000E+00, 0.18889E+01, 0.90000E+00, 0.18889E+01, 0.10000E+01, 0.16667E+01, 0.10000E+01
 1062,1,3,3, 0.18889E+01, 0.90000E+00, 0.21111E+01, 0.90000E+00, 0.21111E+01, 0.10000E+01, 0.18889E+01, 0.10000E+01
 1063,1,3,3, 0.21111E+01, 0.90000E+00, 0.23333E+01, 0.90000E+00, 0.23333E+01, 0.10000E+01, 0.21111E+01, 0.10000E+01
 1064,1,3,3, 0.23333E+01, 0.90000E+00, 0.25556E+01, 0.90000E+00, 0.25556E+01, 0.10000E+01, 0.23333E+01, 0.10000E+01
 1065,1,3,3, 0.25556E+01, 0.90000E+00, 0.27778E+01, 0.90000E+00, 0.27778E+01, 0.10000E+01, 0.25556E+01, 0.10000E+01
 1066,1,3,3, 0.27778E+01, 0.90000E+00, 0.30000E+01, 0.90000E+00, 0.30000E+01, 0.10000E+01, 0.27778E+01, 0.10000E+01
 1067,1,3,3, 0.30000E+01, 0.90000E+00, 0.32222E+01, 0.90000E+00, 0.32222E+01, 0.10000E+01, 0.30000E+01, 0.10000E+01
 1068,1,3,3, 0.32222E+01, 0.90000E+00, 0.34444E+01, 0.90000E+00, 0.34444E+01, 0.10000E+01, 0.32222E+01, 0.10000E+01
 1069,1,3,3, 0.34444E+01, 0.90000E+00, 0.36667E+01, 0.90000E+00, 0.36667E+01, 0.10000E+01, 0.34444E+01, 0.10000E+01
 1070,1,3,3, 0.36667E+01, 0.90000E+00, 0.38889E+01, 0.90000E+00, 0.38889E+01, 0.10000E+01, 0.36667E+01, 0.10000E+01
 1071,1,3,3, 0.38889E+01, 0.90000E+00, 0.41111E+01, 0.90000E+00, 0.41111E+01, 0.10000E+01, 0.38889E+01, 0.10000E+01
 1072,1,3,3, 0.41111E+01, 0.90000E+00, 0.43333E+01, 0.90000E+00, 0.43333E+01, 0.10000E+01, 0.41111E+01, 0.10000E+01
 1073,1,3,3, 0.43333E+01, 0.90000E+00, 0.45556E+01, 0.90000E+00, 0.45556E+01, 0.10000E+01, 0.43333E+01, 0.10000E+01
 1074,1,3,3, 0.45556E+01, 0.90000E+00, 0.47778E+01, 0.90000E+00, 0.47778E+01, 0.10000E+01, 0.45556E+01, 0.10000E+01
 1075,1,3,3, 0.47778E+01, 0.90000E+00, 0.50000E+01, 0.90000E+00, 0.50000E+01, 0.10000E+01, 0.47778E+01, 0.10000E+01
 1076,1,3,3, 0.50000E+01, 0.90000E+00, 0.52222E+01, 0.90000E+00, 0.52222E+01, 0.10000E+01, 0.50000E+01, 0.10000E+01
 1077,1,3,3, 0.52222E+01, 0.90000E+00, 0.54444E+01, 0.90000E+00, 0.54444E+01, 0.10000E+01, 0.52222E+01, 0.10000E+01
 1078,1,3,3, 0.54444E+01, 0.90000E+00, 0.56667E+01, 0.90000E+00, 0.56667E+01, 0.10000E+01, 0.54444E+01, 0.10000E+01
 1079,1,3,3, 0.56667E+01, 0.90000E+00, 0.58889E+01, 0.90000E+00, 0.58889E+01, 0.10000E+01, 0.56667E+01, 0.10000E+01
 1080,1,3,3, 0.58889E+01, 0.90000E+00, 0.61111E+01, 0.90000E+00, 0.61111E+01, 0.10000E+01, 0.58889E+01, 0.10000E+01
 1081,1,3,3, 0.61111E+01, 0.90000E+00, 0.63333E+01, 0.90000E+00, 0.63333E+01, 0.10000E+01, 0.61111E+01, 0.10000E+01
 1082,1,3,3, 0.63333E+01, 0.90000E+00, 0.65556E+01, 0.90000E+00, 0.65556E+01, 0.10000E+01, 0.63333E+01, 0.10000E+01
 1083,1,3,3, 0.65556E+01, 0.90000E+00, 0.67778E+01, 0.90000E+00, 0.67778E+01, 0.10000E+01, 0.65556E+01, 0.10000E+01
 1084,1,3,3, 0.67778E+01, 0.90000E+00, 0.70000E+01, 0.90000E+00, 0.70000E+01, 0.10000E+01, 0.67778E+01, 0.10000E+01
 1085,1,3,3, 0.70000E+01, 0.90000E+00, 0.72222E+01, 0.90000E+00, 0.72222E+01, 0.10000E+01, 0.70000E+01, 0.10000E+01
 1086,1,3,3, 0.72222E+01, 0.90000E+00, 0.74444E+01, 0.90000E+00, 0.74444E+01, 0.10000E+01, 0.72222E+01, 0.10000E+01
 1087,1,3,3, 0.74444E+01, 0.90000E+00, 0.76667E+01, 0.90000E+00, 0.76667E+01, 0.10000E+01, 0.74444E+01, 0.10000E+01
 1088,1,3,3, 0.76667E+01, 0.90000E+00, 0.78889E+01, 0.90000E+00, 0.78889E+01, 0.10000E+01, 0.76667E+01, 0.10000E+01
 1089,1,3,3, 0.78889E+01, 0.90000E+00, 0.81111E+01, 0.90000E+00, 0.81111E+01, 0.10000E+01, 0.78889E+01, 0.10000E+01
 1090,1,3,3, 0.81111E+01, 0.90000E+00, 0.83333E+01, 0.90000E+00, 0.83333E+01, 0.10000E+01, 0.81111E+01, 0.10000E+01
 1091,1,3,3, 0.83333E+01, 0.90000E+00, 0.85556E+01, 0.90000E+00, 0.85556E+01, 0.10000E+01, 0.83333E+01, 0.10000E+01
 1092,1,3,3, 0.85556E+01, 0.90000E+00, 0.87778E+01, 0.90000E+00, 0.87778E+01, 0.10000E+01, 0.85556E+01, 0.10000E+01
 1093,1,3,3, 0.87778E+01, 0.90000E+00, 0.88889E+01, 0.90000E+00, 0.88889E+01, 0.10000E+01, 0.87778E+01, 0.10000E+01
 1094,1,3,3, 0.88889E+01, 0.90000E+00, 0.89444E+01, 0.90000E+00, 0.89444E+01, 0.10000E+01, 0.88889E+01, 0.10000E+01
 1095,1,4,3, 0.89444E+01, 0.90000E+00, 0.89722E+01, 0.90000E+00, 0.89722E+01, 0.10000E+01, 0.89444E+01, 0.10000E+01
 1096,1,4,3, 0.89722E+01, 0.90000E+00, 0.90000E+01, 0.90000E+00, 0.90000E+01, 0.10000E+01, 0.89722E+01, 0.10000E+01
 1097,2,4,3, 0.90000E+01, 0.70000E+00, 0.90042E+01, 0.70000E+00, 0.90042E+01, 0.72500E+00, 0.90000E+01, 0.72500E+00
 1098,2,4,3, 0.90042E+01, 0.70000E+00, 0.90083E+01, 0.70000E+00, 0.90083E+01, 0.72500E+00, 0.90042E+01, 0.72500E+00
 1099,2,4,3, 0.90042E+01, 0.72500E+00, 0.90083E+01, 0.72500E+00, 0.90083E+01, 0.75000E+00, 0.90042E+01, 0.75000E+00
 1100,2,4,3, 0.90000E+01, 0.72500E+00, 0.90042E+01, 0.72500E+00, 0.90042E+01, 0.75000E+00, 0.90000E+01, 0.75000E+00
 1101,2,4,3, 0.90083E+01, 0.70000E+00, 0.90167E+01, 0.70000E+00, 0.90167E+01, 0.75000E+00, 0.90083E+01, 0.75000E+00
 1102,2,3,3, 0.90167E+01, 0.70000E+00, 0.90333E+01, 0.70000E+00, 0.90333E+01, 0.75000E+00, 0.90167E+01, 0.75000E+00
 1103,2,3,3, 0.90167E+01, 0.75000E+00, 0.90333E+01, 0.75000E+00, 0.90333E+01, 0.80000E+00, 0.90167E+01, 0.80000E+00
 1104,2,4,3, 0.90000E+01, 0.75000E+00, 0.90083E+01, 0.75000E+00, 0.90083E+01, 0.80000E+00, 0.90000E+01, 0.80000E+00
 1105,2,4,3, 0.90083E+01, 0.75000E+00, 0.90167E+01, 0.75000E+00, 0.90167E+01, 0.80000E+00, 0.90083E+01, 0.80000E+00
 1106,2,3,3, 0.90333E+01, 0.70000E+00, 0.90667E+01, 0.70000E+00, 0.90667E+01, 0.80000E+00, 0.90333E+01, 0.80000E+00
 1107,2,3,3, 0.90667E+01, 0.70000E+00, 0.91333E+01, 0.70000E+00, 0.91333E+01, 0.80000E+00, 0.90667E+01, 0.80000E+00
 1108,2,3,3, 0.91333E+01, 0.70000E+00, 0.92667E+01, 0.70000E+00, 0.92667E+01, 0.80000E+00, 0.91333E+01, 0.80000E+00
 1109,2,3,3, 0.92667E+01, 0.70000E+00, 0.93333E+01, 0.70000E+00, 0.93333E+01, 0.80000E+00, 0.92667E+01, 0.80000E+00
 1110,2,3,3, 0.93333E+01, 0.70000E+00, 0.93667E+01, 0.70000E+00, 0.93667E+01, 0.80000E+00, 0.93333E+01, 0.80000E+00
 1111,2,4,3, 0.93667E+01, 0.70000E+00, 0.93833E+01, 0.70000E+00, 0.93833E+01, 0.80000E+00, 0.93667E+01, 0.80000E+00
 1112,2,4,3, 0.93833E+01, 0.70000E+00, 0.94000E+01, 0.70000E+00, 0.94000E+01, 0.80000E+00, 0.93833E+01, 0.80000E+00
 1113,2,4,3, 0.90000E+01, 0.80000E+00, 0.90167E+01, 0.80000E+00, 0.90167E+01, 0.90000E+00, 0.90000E+01, 0.90000E+00
 1114,2,4,3, 0.90167E+01, 0.80000E+00, 0.90333E+01, 0.80000E+00, 0.90333E+01, 0.90000E+00, 0.90167E+01, 0.90000E+00
 1115,2,3,3, 0.90333E+01, 0.80000E+00, 0.90667E+01, 0.80000E+00, 0.90667E+01, 0.90000E+00, 0.90333E+01, 0.90000E+00
 1116,2,3,3, 0.90667E+01, 0.80000E+00, 0.91333E+01, 0.80000E+00, 0.91333E+01, 0.90000E+00, 0.90667E+01, 0.90000E+00
 1117,2,3,3, 0.91333E+01, 0.80000E+00, 0.92667E+01, 0.80000E+00, 0.92667E+01, 0.90000E+00, 0.91333E+01, 0.90000E+00
 1118,2,3,3, 0.92667E+01, 0.80000E+00, 0.93333E+01, 0.80000E+00, 0.93333E+01, 0.90000E+00, 0.92667E+01, 0.90000E+00
 1119,2,3,3, 0.93333E+01, 0.80000E+00, 0.93667E+01, 0.80000E+00, 0.93667E+01, 0.90000E+00, 0.93333E+01, 0.90000E+00
 1120,2,4,3, 0.93667E+01, 0.80000E+00, 0.93833E+01, 0.80000E+00, 0.93833E+01, 0.90000E+00, 0.93667E+01, 0.90000E+00
 1121,2,4,3, 0.93833E+01, 0.80000E+00, 0.94000E+01, 0.80000E+00, 0.94000E+01, 0.90000E+00, 0.93833E+01, 0.90000E+00
 1122,2,4,3, 0.90000E+01, 0.90000E+00, 0.90167E+01, 0.90000E+00, 0.90167E+01, 0.10000E+01, 0.90000E+01, 0.10000E+01
 1123,2,4,3, 0.90167E+01, 0.90000E+00, 0.90333E+01, 0.90000E+00, 0.90333E+01, 0.10000E+01, 0.90167E+01, 0.10000E+01
 1124,2,3,3, 0.90333E+01, 0.90000E+00, 0.90667E+01, 0.90000E+00, 0.90667E+01, 0.10000E+01, 0.90333E+01, 0.10000E+01
 1125,2,3,3, 0.90667E+01, 0.90000E+00, 0.91333E+01, 0.90000E+00, 0.91333E+01, 0.10000E+01, 0.90667E+01, 0.10000E+01
 1126,2,3,3, 0.91333E+01, 0.90000E+00, 0.92667E+01, 0.90000E+00, 0.92667E+01, 0.10000E+01, 0.91333E+01, 0.10000E+01
 1127,2,3,3, 0.92667E+01, 0.90000E+00, 0.93333E+01, 0.90000E+00, 0.93333E+01, 0.10000E+01, 0.92667E+01, 0.10000E+01
 1128,2,3,3, 0.93333E+01, 0.90000E+00, 0.93667E+01, 0.90000E+00, 0.93667E+01, 0.10000E+01, 0.93333E+01, 0.10000E+01
 1129,2,4,3, 0.93667E+01, 0.90000E+00, 0.93833E+01, 0.90000E+00, 0.93833E+01, 0.10000E+01, 0.93667E+01, 0.10000E+01
 1130,2,4,3, 0.93833E+01, 0.90000E+00, 0.94000E+01, 0.90000E+00, 0.94000E+01, 0.10000E+01, 0.93833E+01, 0.10000E+01
 1131,3,4,3, 0.94000E+01, 0.70000E+00, 0.94250E+01, 0.70000E+00, 0.94250E+01, 0.80000E+00, 0.94000E+01, 0.80000E+00
 1132,3,4,3, 0.94250E+01, 0.70000E+00, 0.94500E+01, 0.70000E+00, 0.94500E+01, 0.80000E+00, 0.94250E+01, 0.80000E+00
 1133,3,3,3, 0.94500E+01, 0.70000E+00, 0.95000E+01, 0.70000E+00, 0.95000E+01, 0.80000E+00, 0.94500E+01, 0.80000E+00
 1134,3,3,3, 0.95000E+01, 0.70000E+00, 0.96000E+01, 0.70000E+00, 0.96000E+01, 0.80000E+00, 0.95000E+01, 0.80000E+00
 1135,3,3,3, 0.96000E+01, 0.70000E+00, 0.98000E+01, 0.70000E+00, 0.98000E+01, 0.80000E+00, 0.96000E+01, 0.80000E+00
 1136,3,3,3, 0.98000E+01, 0.70000E+00, 0.10000E+02, 0.70000E+00, 0.10000E+02, 0.80000E+00, 0.98000E+01, 0.80000E+00
 1137,3,4,3, 0.94000E+01, 0.80000E+00, 0.94250E+01, 0.80000E+00, 0.94250E+01, 0.90000E+00, 0.94000E+01, 0.90000E+00
 1138,3,4,3, 0.94250E+01, 0.80000E+00, 0.94500E+01, 0.80000E+00, 0.94500E+01, 0.90000E+00, 0.94250E+01, 0.90000E+00
 1139,3,3,3, 0.94500E+01, 0.80000E+00, 0.95000E+01, 0.80000E+00, 0.95000E+01, 0.90000E+00, 0.94500E+01, 0.90000E+00
 1140,3,3,3, 0.95000E+01, 0.80000E+00, 0.96000E+01, 0.80000E+00, 0.96000E+01, 0.90000E+00, 0.95000E+01, 0.90000E+00
 1141,3,3,3, 0.96000E+01, 0.80000E+00, 0.98000E+01, 0.80000E+00, 0.98000E+01, 0.90000E+00, 0.96000E+01, 0.90000E+00
 1142,3,3,3, 0.98000E+01, 0.80000E+00, 0.10000E+02, 0.80000E+00, 0.10000E+02, 0.90000E+00, 0.98000E+01, 0.90000E+00
 1143,3,4,3, 0.94000E+01, 0.90000E+00, 0.94250E+01, 0.90000E+00, 0.94250E+01, 0.10000E+01, 0.94000E+01, 0.10000E+01
 1144,3,4,3, 0.94250E+01, 0.90000E+00, 0.94500E+01, 0.90000E+00, 0.94500E+01, 0.10000E+01, 0.94250E+01, 0.10000E+01
 1145,3,3,3, 0.94500E+01, 0.90000E+00, 0.95000E+01, 0.90000E+00, 0.95000E+01, 0.10000E+01, 0.94500E+01, 0.10000E+01
 1146,3,3,3, 0.95000E+01, 0.90000E+00, 0.96000E+01, 0.90000E+00, 0.96000E+01, 0.10000E+01, 0.95000E+01, 0.10000E+01
 1147,3,3,3, 0.96000E+01, 0.90000E+00, 0.98000E+01, 0.90000E+00, 0.98000E+01, 0.10000E+01, 0.96000E+01, 0.10000E+01
 1148,3,3,3, 0.98000E+01, 0.90000E+00, 0.10000E+02, 0.90000E+00, 0.10000E+02, 0.10000E+01, 0.98000E+01, 0.10000E+01


==> figures/sec4/b2dh4/qoi_data.csv <==
 0.00000E+00, 0.2981499999906E+02, 0.1000000000000E+02, 0.8614720858095E+02, 0.1000000000000E+01, 0.1560000000000E+01, 0.3120000000000E+01, 0.1560000000000E+01, 0.3120000000000E+01, 0.2687792907726E+03,-0.1092613558915E+02, 0.3760000000000E+01
 0.00000E+00, 0.2981499999812E+02, 0.1000000000000E+02, 0.8614720858418E+02, 0.1000000000000E+01, 0.1560000000000E+01, 0.3120000000000E+01, 0.1560000000000E+01, 0.3120000000000E+01, 0.2687792907827E+03,-0.1092613558396E+02, 0.3760000000000E+01
 0.75000E-01, 0.2981503155887E+02, 0.1000000000000E+02, 0.8433988879187E+02, 0.1000000000000E+01, 0.1559938892437E+01, 0.3120000000000E+01, 0.1560085807052E+01, 0.3120000000000E+01, 0.2632836380507E+03,-0.1341333131664E+02, 0.3760000000000E+01
 0.15000E+00, 0.2981552954487E+02, 0.1000000000000E+02, 0.8226055545993E+02, 0.1000000000000E+01, 0.1559701845690E+01, 0.3120000000000E+01, 0.1560513371595E+01, 0.3120000000000E+01, 0.2569400558378E+03,-0.1698067478127E+02, 0.3760000000000E+01
 0.22500E+00, 0.2981682209690E+02, 0.1000000000000E+02, 0.8198418862772E+02, 0.1000000000000E+01, 0.1559265167741E+01, 0.3120000000000E+01, 0.1561293312397E+01, 0.3120000000000E+01, 0.2560785244402E+03,-0.1778318661331E+02, 0.3760000000000E+01
 0.30000E+00, 0.2981808158101E+02, 0.1000000000000E+02, 0.8207520053712E+02, 0.1000000000000E+01, 0.1558812243415E+01, 0.3120000000000E+01, 0.1562033928037E+01, 0.3120000000000E+01, 0.2563622060277E+03,-0.1741259178830E+02, 0.3760000000000E+01
 0.37500E+00, 0.2981927023693E+02, 0.1000000000000E+02, 0.8213753307642E+02, 0.1000000000000E+01, 0.1558400663004E+01, 0.3120000000000E+01, 0.1562772709257E+01, 0.3120000000000E+01, 0.2565564804859E+03,-0.1731700537000E+02, 0.3760000000000E+01
 0.45000E+00, 0.2982041927444E+02, 0.1000000000000E+02, 0.8211908993001E+02, 0.1000000000000E+01, 0.1557995660067E+01, 0.3120000000000E+01, 0.1563493358757E+01, 0.3120000000000E+01, 0.2564989870471E+03,-0.1734752587143E+02, 0.3760000000000E+01
 0.52500E+00, 0.2982158088773E+02, 0.1000000000000E+02, 0.8209795020417E+02, 0.1000000000000E+01, 0.1557590180110E+01, 0.3120000000000E+01, 0.1564220565205E+01, 0.3120000000000E+01, 0.2564330738939E+03,-0.1741809048606E+02, 0.3760000000000E+01
 0.60000E+00, 0.2982274360376E+02, 0.1000000000000E+02, 0.8208296360108E+02, 0.1000000000000E+01, 0.1557182626844E+01, 0.3120000000000E+01, 0.1564947308094E+01, 0.3120000000000E+01, 0.2563863537687E+03,-0.1746012359252E+02, 0.3760000000000E+01
 0.67500E+00, 0.2982390990801E+02, 0.1000000000000E+02, 0.8207088649217E+02, 0.1000000000000E+01, 0.1556775121442E+01, 0.3120000000000E+01, 0.1565675232664E+01, 0.3120000000000E+01, 0.2563486928217E+03,-0.1749910671584E+02, 0.3760000000000E+01
 0.75000E+00, 0.2982507423014E+02, 0.1000000000000E+02, 0.8206056150252E+02, 0.1000000000000E+01, 0.1556367631591E+01, 0.3120000000000E+01, 0.1566402846140E+01, 0.3120000000000E+01, 0.2563165044244E+03,-0.1753216481609E+02, 0.3760000000000E+01
 0.82500E+00, 0.2982624047074E+02, 0.1000000000000E+02, 0.8204890977875E+02, 0.1000000000000E+01, 0.1555960242653E+01, 0.3120000000000E+01, 0.1567130669312E+01, 0.3120000000000E+01, 0.2562801713220E+03,-0.1756753385591E+02, 0.3760000000000E+01
 0.90000E+00, 0.2982740564489E+02, 0.1000000000000E+02, 0.8203912984340E+02, 0.1000000000000E+01, 0.1555552797312E+01, 0.3120000000000E+01, 0.1567858631352E+01, 0.3120000000000E+01, 0.2562496824002E+03,-0.1759892223482E+02, 0.3760000000000E+01
 0.97500E+00, 0.2982857268939E+02, 0.1000000000000E+02, 0.8202821871087E+02, 0.1000000000000E+01, 0.1555145345050E+01, 0.3120000000000E+01, 0.1568586729912E+01, 0.3120000000000E+01, 0.2562156588468E+03,-0.1763146975872E+02, 0.3760000000000E+01
 0.10500E+01, 0.2982973883716E+02, 0.1000000000000E+02, 0.8201913098438E+02, 0.1000000000000E+01, 0.1554737848463E+01, 0.3120000000000E+01, 0.1569315022318E+01, 0.3120000000000E+01, 0.2561873278713E+03,-0.1766051630776E+02, 0.3760000000000E+01
 0.11250E+01, 0.2983090671607E+02, 0.1000000000000E+02, 0.8200888718295E+02, 0.1000000000000E+01, 0.1554330343209E+01, 0.3120000000000E+01, 0.1570043422405E+01, 0.3120000000000E+01, 0.2561553850911E+03,-0.1769080863287E+02, 0.3760000000000E+01
 0.12000E+01, 0.2983207379261E+02, 0.1000000000000E+02, 0.8200029561041E+02, 0.1000000000000E+01, 0.1553922796616E+01, 0.3120000000000E+01, 0.1570772021997E+01, 0.3120000000000E+01, 0.2561286007727E+03,-0.1771805917827E+02, 0.3760000000000E+01
 0.12750E+01, 0.2983324252244E+02, 0.1000000000000E+02, 0.8199057194157E+02, 0.1000000000000E+01, 0.1553515236500E+01, 0.3120000000000E+01, 0.1571500727460E+01, 0.3120000000000E+01, 0.2560982796540E+03,-0.1774659503464E+02, 0.3760000000000E+01
 0.13500E+01, 0.2983441052864E+02, 0.1000000000000E+02, 0.8198237793998E+02, 0.1000000000000E+01, 0.1553107634133E+01, 0.3120000000000E+01, 0.1572229632948E+01, 0.3120000000000E+01, 0.2560727345726E+03,-0.1777238751742E+02, 0.3760000000000E+01
 0.14250E+01, 0.2983558012325E+02, 0.1000000000000E+02, 0.8197308063838E+02, 0.1000000000000E+01, 0.1552700015180E+01, 0.3120000000000E+01, 0.1572958644381E+01, 0.3120000000000E+01, 0.2560437426412E+03,-0.1779947112792E+02, 0.3760000000000E+01
 0.15000E+01, 0.2983674905907E+02, 0.1000000000000E+02, 0.8196521471654E+02, 0.1000000000000E+01, 0.1552292353580E+01, 0.3120000000000E+01, 0.1573687855499E+01, 0.3120000000000E+01, 0.2560192200858E+03,-0.1782405181517E+02, 0.3760000000000E+01
 0.15750E+01, 0.2983791952805E+02, 0.1000000000000E+02, 0.8195627119462E+02, 0.1000000000000E+01, 0.1551884672843E+01, 0.3120000000000E+01, 0.1574417172393E+01, 0.3120000000000E+01, 0.2559913309279E+03,-0.1784991150492E+02, 0.3760000000000E+01
 0.16500E+01, 0.2983908939377E+02, 0.1000000000000E+02, 0.8194868005040E+02, 0.1000000000000E+01, 0.1551476949230E+01, 0.3120000000000E+01, 0.1575146689101E+01, 0.3120000000000E+01, 0.2559676646674E+03,-0.1787346677002E+02, 0.3760000000000E+01
 0.17250E+01, 0.2984026074545E+02, 0.1000000000000E+02, 0.8194003435366E+02, 0.1000000000000E+01, 0.1551069204188E+01, 0.3120000000000E+01, 0.1575876311086E+01, 0.3120000000000E+01, 0.2559407037466E+03,-0.1789827696856E+02, 0.3760000000000E+01
 0.18000E+01, 0.2984143154175E+02, 0.1000000000000E+02, 0.8193267619669E+02, 0.1000000000000E+01, 0.1550661416189E+01, 0.3120000000000E+01, 0.1576606133413E+01, 0.3120000000000E+01, 0.2559177634457E+03,-0.1792095036662E+02, 0.3760000000000E+01
 0.18750E+01, 0.2984260378345E+02, 0.1000000000000E+02, 0.8192428404464E+02, 0.1000000000000E+01, 0.1550253604684E+01, 0.3120000000000E+01, 0.1577336060308E+01, 0.3120000000000E+01, 0.2558915926353E+03,-0.1794484814382E+02, 0.3760000000000E+01
 0.19500E+01, 0.2984377551143E+02, 0.1000000000000E+02, 0.8191712521705E+02, 0.1000000000000E+01, 0.1549845750232E+01, 0.3120000000000E+01, 0.1578066188359E+01, 0.3120000000000E+01, 0.2558692733182E+03,-0.1796675323002E+02, 0.3760000000000E+01
 0.20250E+01, 0.2984494864982E+02, 0.1000000000000E+02, 0.8190895078206E+02, 0.1000000000000E+01, 0.1549437870375E+01, 0.3120000000000E+01, 0.1578796420172E+01, 0.3120000000000E+01, 0.2558437808556E+03,-0.1798984875817E+02, 0.3760000000000E+01
 0.21000E+01, 0.2984612131099E+02, 0.1000000000000E+02, 0.8190196365334E+02, 0.1000000000000E+01, 0.1549029947638E+01, 0.3120000000000E+01, 0.1579526854160E+01, 0.3120000000000E+01, 0.2558219963420E+03,-0.1801107730622E+02, 0.3760000000000E+01
 0.21750E+01, 0.2984729535226E+02, 0.1000000000000E+02, 0.8189397740309E+02, 0.1000000000000E+01, 0.1548621997748E+01, 0.3120000000000E+01, 0.1580257391068E+01, 0.3120000000000E+01, 0.2557970900998E+03,-0.1803346081959E+02, 0.3760000000000E+01
 0.22500E+01, 0.2984846894851E+02, 0.1000000000000E+02, 0.8188713892202E+02, 0.1000000000000E+01, 0.1548214005077E+01, 0.3120000000000E+01, 0.1580988131325E+01, 0.3120000000000E+01, 0.2557757684900E+03,-0.1805408841811E+02, 0.3760000000000E+01
 0.23250E+01, 0.2984964389848E+02, 0.1000000000000E+02, 0.8187931613176E+02, 0.1000000000000E+01, 0.1547805983634E+01, 0.3120000000000E+01, 0.1581718973663E+01, 0.3120000000000E+01, 0.2557513713368E+03,-0.1807583507452E+02, 0.3760000000000E+01
 0.24000E+01, 0.2985081843215E+02, 0.1000000000000E+02, 0.8187260679402E+02, 0.1000000000000E+01, 0.1547397919532E+01, 0.3120000000000E+01, 0.1582450020643E+01, 0.3120000000000E+01, 0.2557304517927E+03,-0.1809592503335E+02, 0.3760000000000E+01
 0.24750E+01, 0.2985199429638E+02, 0.1000000000000E+02, 0.8186492647149E+02, 0.1000000000000E+01, 0.1546989825148E+01, 0.3120000000000E+01, 0.1583181168887E+01, 0.3120000000000E+01, 0.2557064982393E+03,-0.1811709837685E+02, 0.3760000000000E+01
 0.25500E+01, 0.2985316977014E+02, 0.1000000000000E+02, 0.8185832956839E+02, 0.1000000000000E+01, 0.1546581688239E+01, 0.3120000000000E+01, 0.1583912523168E+01, 0.3120000000000E+01, 0.2556859286422E+03,-0.1813670450925E+02, 0.3760000000000E+01
 0.26250E+01, 0.2985434655402E+02, 0.1000000000000E+02, 0.8185077368193E+02, 0.1000000000000E+01, 0.1546173519635E+01, 0.3120000000000E+01, 0.1584643977927E+01, 0.3120000000000E+01, 0.2556623624346E+03,-0.1815735898338E+02, 0.3760000000000E+01
 0.27000E+01, 0.2985552297087E+02, 0.1000000000000E+02, 0.8184427473301E+02, 0.1000000000000E+01, 0.1545765308649E+01, 0.3120000000000E+01, 0.1585375640200E+01, 0.3120000000000E+01, 0.2556420976152E+03,-0.1817652765078E+02, 0.3760000000000E+01
 0.27750E+01, 0.2985670067965E+02, 0.1000000000000E+02, 0.8183682760910E+02, 0.1000000000000E+01, 0.1545357064635E+01, 0.3120000000000E+01, 0.1586107402208E+01, 0.3120000000000E+01, 0.2556188698560E+03,-0.1819671046887E+02, 0.3760000000000E+01
 0.28500E+01, 0.2985787804298E+02, 0.1000000000000E+02, 0.8183041395170E+02, 0.1000000000000E+01, 0.1544948778387E+01, 0.3120000000000E+01, 0.1586839373282E+01, 0.3120000000000E+01, 0.2555988703155E+03,-0.1821548206541E+02, 0.3760000000000E+01
 0.29250E+01, 0.2985905668186E+02, 0.1000000000000E+02, 0.8182306185797E+02, 0.1000000000000E+01, 0.1544540457851E+01, 0.3120000000000E+01, 0.1587571443388E+01, 0.3120000000000E+01, 0.2555759381625E+03,-0.1823523458284E+02, 0.3760000000000E+01
 0.30000E+01, 0.2986023499520E+02, 0.1000000000000E+02, 0.8181672231065E+02, 0.1000000000000E+01, 0.1544132095233E+01, 0.3120000000000E+01, 0.1588303724177E+01, 0.3120000000000E+01, 0.2555561690221E+03,-0.1825364466412E+02, 0.3760000000000E+01
 0.30750E+01, 0.2986141456935E+02, 0.1000000000000E+02, 0.8180945309631E+02, 0.1000000000000E+01, 0.1543723697129E+01, 0.3120000000000E+01, 0.1589036103340E+01, 0.3120000000000E+01, 0.2555334945675E+03,-0.1827300345833E+02, 0.3760000000000E+01
 0.31500E+01, 0.2986259383657E+02, 0.1000000000000E+02, 0.8180317771071E+02, 0.1000000000000E+01, 0.1543315257096E+01, 0.3120000000000E+01, 0.1589768694861E+01, 0.3120000000000E+01, 0.2555139247944E+03,-0.1829108360620E+02, 0.3760000000000E+01
 0.32250E+01, 0.2986377435115E+02, 0.1000000000000E+02, 0.8179598054445E+02, 0.1000000000000E+01, 0.1542906780436E+01, 0.3120000000000E+01, 0.1590501384140E+01, 0.3120000000000E+01, 0.2554914742468E+03,-0.1831008127345E+02, 0.3760000000000E+01
 0.33000E+01, 0.2986495457629E+02, 0.1000000000000E+02, 0.8178976040766E+02, 0.1000000000000E+01, 0.1542498262001E+01, 0.3120000000000E+01, 0.1591234287511E+01, 0.3120000000000E+01, 0.2554720760387E+03,-0.1832785974748E+02, 0.3760000000000E+01
 0.33750E+01, 0.2986613603647E+02, 0.1000000000000E+02, 0.8178262557891E+02, 0.1000000000000E+01, 0.1542089705849E+01, 0.3120000000000E+01, 0.1591967288068E+01, 0.3120000000000E+01, 0.2554498191032E+03,-0.1834652553712E+02, 0.3760000000000E+01
 0.34500E+01, 0.2986731722383E+02, 0.1000000000000E+02, 0.8177645265152E+02, 0.1000000000000E+01, 0.1541681108074E+01, 0.3120000000000E+01, 0.1592700504499E+01, 0.3120000000000E+01, 0.2554305673825E+03,-0.1836402777810E+02, 0.3760000000000E+01
 0.35250E+01, 0.2986849963484E+02, 0.1000000000000E+02, 0.8176937139155E+02, 0.1000000000000E+01, 0.1541272471537E+01, 0.3120000000000E+01, 0.1593433817586E+01, 0.3120000000000E+01, 0.2554084767025E+03,-0.1838238808969E+02, 0.3760000000000E+01
 0.36000E+01, 0.2986968178893E+02, 0.1000000000000E+02, 0.8176323838950E+02, 0.1000000000000E+01, 0.1540863793529E+01, 0.3120000000000E+01, 0.1594167348381E+01, 0.3120000000000E+01, 0.2553893487480E+03,-0.1839963713454E+02, 0.3760000000000E+01
 0.36750E+01, 0.2987086515607E+02, 0.1000000000000E+02, 0.8175620274740E+02, 0.1000000000000E+01, 0.1540455075755E+01, 0.3120000000000E+01, 0.1594900975344E+01, 0.3120000000000E+01, 0.2553673995187E+03,-0.1841771591068E+02, 0.3760000000000E+01
 0.37500E+01, 0.2987204828152E+02, 0.1000000000000E+02, 0.8175010302601E+02, 0.1000000000000E+01, 0.1540046316661E+01, 0.3120000000000E+01, 0.1595634821891E+01, 0.3120000000000E+01, 0.2553483746035E+03,-0.1843473270527E+02, 0.3760000000000E+01
 0.38250E+01, 0.2987323261010E+02, 0.1000000000000E+02, 0.8174310575387E+02, 0.1000000000000E+01, 0.1539637516834E+01, 0.3120000000000E+01, 0.1596368764162E+01, 0.3120000000000E+01, 0.2553265442132E+03,-0.1845255175326E+02, 0.3760000000000E+01
 0.39000E+01, 0.2987441671175E+02, 0.1000000000000E+02, 0.8173703323880E+02, 0.1000000000000E+01, 0.1539228675836E+01, 0.3120000000000E+01, 0.1597102927937E+01, 0.3120000000000E+01, 0.2553076033899E+03,-0.1846935541055E+02, 0.3760000000000E+01
 0.39750E+01, 0.2987560200725E+02, 0.1000000000000E+02, 0.8173006770147E+02, 0.1000000000000E+01, 0.1538819793172E+01, 0.3120000000000E+01, 0.1597837187032E+01, 0.3120000000000E+01, 0.2552858711391E+03,-0.1848693465342E+02, 0.3760000000000E+01
 0.40500E+01, 0.2987678709011E+02, 0.1000000000000E+02, 0.8172401681425E+02, 0.1000000000000E+01, 0.1538410869487E+01, 0.3120000000000E+01, 0.1598571669593E+01, 0.3120000000000E+01, 0.2552669970067E+03,-0.1850354267729E+02, 0.3760000000000E+01
 0.41250E+01, 0.2987797335801E+02, 0.1000000000000E+02, 0.8171707691747E+02, 0.1000000000000E+01, 0.1538001903232E+01, 0.3120000000000E+01, 0.1599306247110E+01, 0.3120000000000E+01, 0.2552453438831E+03,-0.1852090037639E+02, 0.3760000000000E+01
 0.42000E+01, 0.2987915942725E+02, 0.1000000000000E+02, 0.8171104251074E+02, 0.1000000000000E+01, 0.1537592896103E+01, 0.3120000000000E+01, 0.1600041050094E+01, 0.3120000000000E+01, 0.2552265203861E+03,-0.1853732882472E+02, 0.3760000000000E+01
 0.42750E+01, 0.2988034667319E+02, 0.1000000000000E+02, 0.8170412263602E+02, 0.1000000000000E+01, 0.1537183845529E+01, 0.3120000000000E+01, 0.1600775947712E+01, 0.3120000000000E+01, 0.2552049288618E+03,-0.1855448176072E+02, 0.3760000000000E+01
 0.43500E+01, 0.2988153373411E+02, 0.1000000000000E+02, 0.8169809995123E+02, 0.1000000000000E+01, 0.1536774754228E+01, 0.3120000000000E+01, 0.1601511072837E+01, 0.3120000000000E+01, 0.2551861411572E+03,-0.1857074540815E+02, 0.3760000000000E+01
 0.44250E+01, 0.2988272196379E+02, 0.1000000000000E+02, 0.8169119491118E+02, 0.1000000000000E+01, 0.1536365618633E+01, 0.3120000000000E+01, 0.1602246292313E+01, 0.3120000000000E+01, 0.2551645950495E+03,-0.1858770901623E+02, 0.3760000000000E+01
 0.45000E+01, 0.2988391002191E+02, 0.1000000000000E+02, 0.8168517953685E+02, 0.1000000000000E+01, 0.1535956442455E+01, 0.3120000000000E+01, 0.1602981741371E+01, 0.3120000000000E+01, 0.2551458293770E+03,-0.1860382147075E+02, 0.3760000000000E+01
 0.45750E+01, 0.2988509924116E+02, 0.1000000000000E+02, 0.8167828451498E+02, 0.1000000000000E+01, 0.1535547221159E+01, 0.3120000000000E+01, 0.1603717284539E+01, 0.3120000000000E+01, 0.2551243136603E+03,-0.1862060999245E+02, 0.3760000000000E+01
 0.46500E+01, 0.2988628830204E+02, 0.1000000000000E+02, 0.8167227234948E+02, 0.1000000000000E+01, 0.1535137959421E+01, 0.3120000000000E+01, 0.1604453059398E+01, 0.3120000000000E+01, 0.2551055572263E+03,-0.1863658380624E+02, 0.3760000000000E+01
 0.47250E+01, 0.2988747851679E+02, 0.1000000000000E+02, 0.8166538287354E+02, 0.1000000000000E+01, 0.1534728651766E+01, 0.3120000000000E+01, 0.1605188928168E+01, 0.3120000000000E+01, 0.2550840579493E+03,-0.1865321039021E+02, 0.3760000000000E+01
 0.48000E+01, 0.2988866858621E+02, 0.1000000000000E+02, 0.8165937009415E+02, 0.1000000000000E+01, 0.1534319303807E+01, 0.3120000000000E+01, 0.1605925030771E+01, 0.3120000000000E+01, 0.2550652988302E+03,-0.1866905715690E+02, 0.3760000000000E+01
 0.48750E+01, 0.2988985980248E+02, 0.1000000000000E+02, 0.8165248199568E+02, 0.1000000000000E+01, 0.1533909909151E+01, 0.3120000000000E+01, 0.1606661227124E+01, 0.3120000000000E+01, 0.2550438029888E+03,-0.1868553395590E+02, 0.3760000000000E+01
 0.49500E+01, 0.2989105088633E+02, 0.1000000000000E+02, 0.8164646503452E+02, 0.1000000000000E+01, 0.1533500474328E+01, 0.3120000000000E+01, 0.1607397659487E+01, 0.3120000000000E+01, 0.2550250300561E+03,-0.1870126439236E+02, 0.3760000000000E+01
 0.50250E+01, 0.2989224311032E+02, 0.1000000000000E+02, 0.8163957442644E+02, 0.1000000000000E+01, 0.1533090992048E+01, 0.3120000000000E+01, 0.1608134185478E+01, 0.3120000000000E+01, 0.2550035255248E+03,-0.1871760265505E+02, 0.3760000000000E+01
 0.51000E+01, 0.2989343521463E+02, 0.1000000000000E+02, 0.8163354993884E+02, 0.1000000000000E+01, 0.1532681469737E+01, 0.3120000000000E+01, 0.1608870949687E+01, 0.3120000000000E+01, 0.2549847283461E+03,-0.1873322668025E+02, 0.3760000000000E+01
 0.51750E+01, 0.2989462845258E+02, 0.1000000000000E+02, 0.8162665317854E+02, 0.1000000000000E+01, 0.1532271899226E+01, 0.3120000000000E+01, 0.1609607807444E+01, 0.3120000000000E+01, 0.2549632037618E+03,-0.1874943682811E+02, 0.3760000000000E+01
 0.52500E+01, 0.2989582158351E+02, 0.1000000000000E+02, 0.8162061803519E+02, 0.1000000000000E+01, 0.1531862288816E+01, 0.3120000000000E+01, 0.1610344905656E+01, 0.3120000000000E+01, 0.2549443725765E+03,-0.1876496361719E+02, 0.3760000000000E+01
 0.53250E+01, 0.2989701584181E+02, 0.1000000000000E+02, 0.8161371171395E+02, 0.1000000000000E+01, 0.1531452629483E+01, 0.3120000000000E+01, 0.1611082097374E+01, 0.3120000000000E+01, 0.2549228173061E+03,-0.1878105530554E+02, 0.3760000000000E+01
 0.54000E+01, 0.2989821000568E+02, 0.1000000000000E+02, 0.8160766296551E+02, 0.1000000000000E+01, 0.1531042930381E+01, 0.3120000000000E+01, 0.1611819531815E+01, 0.3120000000000E+01, 0.2549039429152E+03,-0.1879649336699E+02, 0.3760000000000E+01
 0.54750E+01, 0.2989940529088E+02, 0.1000000000000E+02, 0.8160074388136E+02, 0.1000000000000E+01, 0.1530633181647E+01, 0.3120000000000E+01, 0.1612557059762E+01, 0.3120000000000E+01, 0.2548823469704E+03,-0.1881247555788E+02, 0.3760000000000E+01
 0.55500E+01, 0.2990060049412E+02, 0.1000000000000E+02, 0.8159467876114E+02, 0.1000000000000E+01, 0.1530223393271E+01, 0.3120000000000E+01, 0.1613294832726E+01, 0.3120000000000E+01, 0.2548634207448E+03,-0.1882783276729E+02, 0.3760000000000E+01
 0.56250E+01, 0.2990179681281E+02, 0.1000000000000E+02, 0.8158774389948E+02, 0.1000000000000E+01, 0.1529813554571E+01, 0.3120000000000E+01, 0.1614032699235E+01, 0.3120000000000E+01, 0.2548417747220E+03,-0.1884371377748E+02, 0.3760000000000E+01
 0.57000E+01, 0.2990299306194E+02, 0.1000000000000E+02, 0.8158165978852E+02, 0.1000000000000E+01, 0.1529403676353E+01, 0.3120000000000E+01, 0.1614770813083E+01, 0.3120000000000E+01, 0.2548227884931E+03,-0.1885899744467E+02, 0.3760000000000E+01
 0.57750E+01, 0.2990419042087E+02, 0.1000000000000E+02, 0.8157470631094E+02, 0.1000000000000E+01, 0.1528993747133E+01, 0.3120000000000E+01, 0.1615509020556E+01, 0.3120000000000E+01, 0.2548010835389E+03,-0.1887478500148E+02, 0.3760000000000E+01
 0.58500E+01, 0.2990538772261E+02, 0.1000000000000E+02, 0.8156860074169E+02, 0.1000000000000E+01, 0.1528583778516E+01, 0.3120000000000E+01, 0.1616247477717E+01, 0.3120000000000E+01, 0.2547820296105E+03,-0.1889000190471E+02, 0.3760000000000E+01
 0.59250E+01, 0.2990658612867E+02, 0.1000000000000E+02, 0.8156162596720E+02, 0.1000000000000E+01, 0.1528173758233E+01, 0.3120000000000E+01, 0.1616986028620E+01, 0.3120000000000E+01, 0.2547602573621E+03,-0.1890570318247E+02, 0.3760000000000E+01
 0.60000E+01, 0.2990778448984E+02, 0.1000000000000E+02, 0.8155549660245E+02, 0.1000000000000E+01, 0.1527763698671E+01, 0.3120000000000E+01, 0.1617724831586E+01, 0.3120000000000E+01, 0.2547411284449E+03,-0.1892085960635E+02, 0.3760000000000E+01
 0.60750E+01, 0.2990898395003E+02, 0.1000000000000E+02, 0.8154849799455E+02, 0.1000000000000E+01, 0.1527353586793E+01, 0.3120000000000E+01, 0.1618463728451E+01, 0.3120000000000E+01, 0.2547192809908E+03,-0.1893648128150E+02, 0.3760000000000E+01
 0.61500E+01, 0.2991018337757E+02, 0.1000000000000E+02, 0.8154234261852E+02, 0.1000000000000E+01, 0.1526943435749E+01, 0.3120000000000E+01, 0.1619202879779E+01, 0.3120000000000E+01, 0.2547000701743E+03,-0.1895158306539E+02, 0.3760000000000E+01
 0.62250E+01, 0.2991138389897E+02, 0.1000000000000E+02, 0.8153531777841E+02, 0.1000000000000E+01, 0.1526533231750E+01, 0.3120000000000E+01, 0.1619942125204E+01, 0.3120000000000E+01, 0.2546781400325E+03,-0.1896713134948E+02, 0.3760000000000E+01
 0.63000E+01, 0.2991258439993E+02, 0.1000000000000E+02, 0.8152913428677E+02, 0.1000000000000E+01, 0.1526122988698E+01, 0.3120000000000E+01, 0.1620681627514E+01, 0.3120000000000E+01, 0.2546588407538E+03,-0.1898218390782E+02, 0.3760000000000E+01
 0.63750E+01, 0.2991378598979E+02, 0.1000000000000E+02, 0.8152208093661E+02, 0.1000000000000E+01, 0.1525712692064E+01, 0.3120000000000E+01, 0.1621421224158E+01, 0.3120000000000E+01, 0.2546368208200E+03,-0.1899766457909E+02, 0.3760000000000E+01
 0.64500E+01, 0.2991498757139E+02, 0.1000000000000E+02, 0.8151586732595E+02, 0.1000000000000E+01, 0.1525302356484E+01, 0.3120000000000E+01, 0.1622161080133E+01, 0.3120000000000E+01, 0.2546174268312E+03,-0.1901267294248E+02, 0.3760000000000E+01
 0.65250E+01, 0.2991619023709E+02, 0.1000000000000E+02, 0.8150878330537E+02, 0.1000000000000E+01, 0.1524891966707E+01, 0.3120000000000E+01, 0.1622901030717E+01, 0.3120000000000E+01, 0.2545953103675E+03,-0.1902809138427E+02, 0.3760000000000E+01
 0.66000E+01, 0.2991739290663E+02, 0.1000000000000E+02, 0.8150253767208E+02, 0.1000000000000E+01, 0.1524481538087E+01, 0.3120000000000E+01, 0.1623641243098E+01, 0.3120000000000E+01, 0.2545758157321E+03,-0.1904306021952E+02, 0.3760000000000E+01
 0.66750E+01, 0.2991859665560E+02, 0.1000000000000E+02, 0.8149542091648E+02, 0.1000000000000E+01, 0.1524071054667E+01, 0.3120000000000E+01, 0.1624381550405E+01, 0.3120000000000E+01, 0.2545535962996E+03,-0.1905842144474E+02, 0.3760000000000E+01
 0.67500E+01, 0.2991980042051E+02, 0.1000000000000E+02, 0.8148914144221E+02, 0.1000000000000E+01, 0.1523660532504E+01, 0.3120000000000E+01, 0.1625122121999E+01, 0.3120000000000E+01, 0.2545339953471E+03,-0.1907335510322E+02, 0.3760000000000E+01
 0.68250E+01, 0.2992100526035E+02, 0.1000000000000E+02, 0.8148198999121E+02, 0.1000000000000E+01, 0.1523249954946E+01, 0.3120000000000E+01, 0.1625862788870E+01, 0.3120000000000E+01, 0.2545116668323E+03,-0.1908866378235E+02, 0.3760000000000E+01
 0.69000E+01, 0.2992221012821E+02, 0.1000000000000E+02, 0.8147567493606E+02, 0.1000000000000E+01, 0.1522839338741E+01, 0.3120000000000E+01, 0.1626603722537E+01, 0.3120000000000E+01, 0.2544919541372E+03,-0.1910356629148E+02, 0.3760000000000E+01
 0.69750E+01, 0.2992341606663E+02, 0.1000000000000E+02, 0.8146848691880E+02, 0.1000000000000E+01, 0.1522428666557E+01, 0.3120000000000E+01, 0.1627344751875E+01, 0.3120000000000E+01, 0.2544695107062E+03,-0.1911882677984E+02, 0.3760000000000E+01
 0.70500E+01, 0.2992462204513E+02, 0.1000000000000E+02, 0.8146213461689E+02, 0.1000000000000E+01, 0.1522017955819E+01, 0.3120000000000E+01, 0.1628086050536E+01, 0.3120000000000E+01, 0.2544496810738E+03,-0.1913370189013E+02, 0.3760000000000E+01
 0.71250E+01, 0.2992582908993E+02, 0.1000000000000E+02, 0.8145490824221E+02, 0.1000000000000E+01, 0.1521607188527E+01, 0.3120000000000E+01, 0.1628827445300E+01, 0.3120000000000E+01, 0.2544271171410E+03,-0.1914891825791E+02, 0.3760000000000E+01
 0.72000E+01, 0.2992703618683E+02, 0.1000000000000E+02, 0.8144851710041E+02, 0.1000000000000E+01, 0.1521196382767E+01, 0.3120000000000E+01, 0.1629569111934E+01, 0.3120000000000E+01, 0.2544071656040E+03,-0.1916376945312E+02, 0.3760000000000E+01
 0.72750E+01, 0.2992824434598E+02, 0.1000000000000E+02, 0.8144125065352E+02, 0.1000000000000E+01, 0.1520785519890E+01, 0.3120000000000E+01, 0.1630310875141E+01, 0.3120000000000E+01, 0.2543844758229E+03,-0.1917894549243E+02, 0.3760000000000E+01
 0.73500E+01, 0.2992945256921E+02, 0.1000000000000E+02, 0.8143481914177E+02, 0.1000000000000E+01, 0.1520374618628E+01, 0.3120000000000E+01, 0.1631052912783E+01, 0.3120000000000E+01, 0.2543643976105E+03,-0.1919377601786E+02, 0.3760000000000E+01
 0.74250E+01, 0.2993066185077E+02, 0.1000000000000E+02, 0.8142751098217E+02, 0.1000000000000E+01, 0.1519963659691E+01, 0.3120000000000E+01, 0.1631795047505E+01, 0.3120000000000E+01, 0.2543415768664E+03,-0.1920891527256E+02, 0.3760000000000E+01
 0.75000E+01, 0.2993187120835E+02, 0.1000000000000E+02, 0.8142103762464E+02, 0.1000000000000E+01, 0.1519552662448E+01, 0.3120000000000E+01, 0.1632537459244E+01, 0.3120000000000E+01, 0.2543213673774E+03,-0.1922372813744E+02, 0.3760000000000E+01
 0.75750E+01, 0.2993308162045E+02, 0.1000000000000E+02, 0.8141368617961E+02, 0.1000000000000E+01, 0.1519141606983E+01, 0.3120000000000E+01, 0.1633279968610E+01, 0.3120000000000E+01, 0.2542984107670E+03,-0.1923883391777E+02, 0.3760000000000E+01
 0.76500E+01, 0.2993429212052E+02, 0.1000000000000E+02, 0.8140716956249E+02, 0.1000000000000E+01, 0.1518730513285E+01, 0.3120000000000E+01, 0.1634022757590E+01, 0.3120000000000E+01, 0.2542780655940E+03,-0.1925363192645E+02, 0.3760000000000E+01
 0.77250E+01, 0.2993550367145E+02, 0.1000000000000E+02, 0.8139977331730E+02, 0.1000000000000E+01, 0.1518319360827E+01, 0.3120000000000E+01, 0.1634765644781E+01, 0.3120000000000E+01, 0.2542549683954E+03,-0.1926870732533E+02, 0.3760000000000E+01
 0.78000E+01, 0.2993671532227E+02, 0.1000000000000E+02, 0.8139321206911E+02, 0.1000000000000E+01, 0.1517908170205E+01, 0.3120000000000E+01, 0.1635508814198E+01, 0.3120000000000E+01, 0.2542344832631E+03,-0.1928349309161E+02, 0.3760000000000E+01
 0.78750E+01, 0.2993792802042E+02, 0.1000000000000E+02, 0.8138576957201E+02, 0.1000000000000E+01, 0.1517496920291E+01, 0.3120000000000E+01, 0.1636252082450E+01, 0.3120000000000E+01, 0.2542112409512E+03,-0.1929854100106E+02, 0.3760000000000E+01
 0.79500E+01, 0.2993914083036E+02, 0.1000000000000E+02, 0.8137916237756E+02, 0.1000000000000E+01, 0.1517085632278E+01, 0.3120000000000E+01, 0.1636995635554E+01, 0.3120000000000E+01, 0.2541906117599E+03,-0.1931331695216E+02, 0.3760000000000E+01
 0.80250E+01, 0.2994035468421E+02, 0.1000000000000E+02, 0.8137167222145E+02, 0.1000000000000E+01, 0.1516674284449E+01, 0.3120000000000E+01, 0.1637739288154E+01, 0.3120000000000E+01, 0.2541672199492E+03,-0.1932834009032E+02, 0.3760000000000E+01
 0.81000E+01, 0.2994156866174E+02, 0.1000000000000E+02, 0.8136501780582E+02, 0.1000000000000E+01, 0.1516262898580E+01, 0.3120000000000E+01, 0.1638483228247E+01, 0.3120000000000E+01, 0.2541464427254E+03,-0.1934310848700E+02, 0.3760000000000E+01
 0.81750E+01, 0.2994278367995E+02, 0.1000000000000E+02, 0.8135747864207E+02, 0.1000000000000E+01, 0.1515851452379E+01, 0.3120000000000E+01, 0.1639227268534E+01, 0.3120000000000E+01, 0.2541228972128E+03,-0.1935810937979E+02, 0.3760000000000E+01
 0.82500E+01, 0.2994399883369E+02, 0.1000000000000E+02, 0.8135077577289E+02, 0.1000000000000E+01, 0.1515439968193E+01, 0.3120000000000E+01, 0.1639971598969E+01, 0.3120000000000E+01, 0.2541019681158E+03,-0.1937287232845E+02, 0.3760000000000E+01
 0.83250E+01, 0.2994521502495E+02, 0.1000000000000E+02, 0.8134318630104E+02, 0.1000000000000E+01, 0.1515028423166E+01, 0.3120000000000E+01, 0.1640716030333E+01, 0.3120000000000E+01, 0.2540782648493E+03,-0.1938785335609E+02, 0.3760000000000E+01
 0.84000E+01, 0.2994643136353E+02, 0.1000000000000E+02, 0.8133643377903E+02, 0.1000000000000E+01, 0.1514616840203E+01, 0.3120000000000E+01, 0.1641460754511E+01, 0.3120000000000E+01, 0.2540571801419E+03,-0.1940261282117E+02, 0.3760000000000E+01
 0.84750E+01, 0.2994764873665E+02, 0.1000000000000E+02, 0.8132879273624E+02, 0.1000000000000E+01, 0.1514205195898E+01, 0.3120000000000E+01, 0.1642205580394E+01, 0.3120000000000E+01, 0.2540333151867E+03,-0.1941757621643E+02, 0.3760000000000E+01
 0.85500E+01, 0.2994886626892E+02, 0.1000000000000E+02, 0.8132198941055E+02, 0.1000000000000E+01, 0.1513793513700E+01, 0.3120000000000E+01, 0.1642950701767E+01, 0.3120000000000E+01, 0.2540120712832E+03,-0.1943233401646E+02, 0.3760000000000E+01
 0.86250E+01, 0.2995008483284E+02, 0.1000000000000E+02, 0.8131429558332E+02, 0.1000000000000E+01, 0.1513381769665E+01, 0.3120000000000E+01, 0.1643695925657E+01, 0.3120000000000E+01, 0.2539880408588E+03,-0.1944728186093E+02, 0.3760000000000E+01
 0.87000E+01, 0.2995130356772E+02, 0.1000000000000E+02, 0.8130744032672E+02, 0.1000000000000E+01, 0.1512969987776E+01, 0.3120000000000E+01, 0.1644441447725E+01, 0.3120000000000E+01, 0.2539666342475E+03,-0.1946203970755E+02, 0.3760000000000E+01
 0.87750E+01, 0.2995252333146E+02, 0.1000000000000E+02, 0.8129969253813E+02, 0.1000000000000E+01, 0.1512558143564E+01, 0.3120000000000E+01, 0.1645187073160E+01, 0.3120000000000E+01, 0.2539424346883E+03,-0.1947697396880E+02, 0.3760000000000E+01
 0.88500E+01, 0.2995374327795E+02, 0.1000000000000E+02, 0.8129278426023E+02, 0.1000000000000E+01, 0.1512146261529E+01, 0.3120000000000E+01, 0.1645932999472E+01, 0.3120000000000E+01, 0.2539208619723E+03,-0.1949173344630E+02, 0.3760000000000E+01
 0.89250E+01, 0.2995496425067E+02, 0.1000000000000E+02, 0.8128498137082E+02, 0.1000000000000E+01, 0.1511734316689E+01, 0.3120000000000E+01, 0.1646679030038E+01, 0.3120000000000E+01, 0.2538964897297E+03,-0.1950665596391E+02, 0.3760000000000E+01
 0.90000E+01, 0.2995618541789E+02, 0.1000000000000E+02, 0.8127801901142E+02, 0.1000000000000E+01, 0.1511322334055E+01, 0.3120000000000E+01, 0.1647425364189E+01, 0.3120000000000E+01, 0.2538747476072E+03,-0.1952141854907E+02, 0.3760000000000E+01
 0.90750E+01, 0.2995740760886E+02, 0.1000000000000E+02, 0.8127015991931E+02, 0.1000000000000E+01, 0.1510910288141E+01, 0.3120000000000E+01, 0.1648171803521E+01, 0.3120000000000E+01, 0.2538501992501E+03,-0.1953633105696E+02, 0.3760000000000E+01
 0.91500E+01, 0.2995863000604E+02, 0.1000000000000E+02, 0.8126314244818E+02, 0.1000000000000E+01, 0.1510498204455E+01, 0.3120000000000E+01, 0.1648918549154E+01, 0.3120000000000E+01, 0.2538282845126E+03,-0.1955109813456E+02, 0.3760000000000E+01
 0.92250E+01, 0.2995985342456E+02, 0.1000000000000E+02, 0.8125522608677E+02, 0.1000000000000E+01, 0.1510086057021E+01, 0.3120000000000E+01, 0.1649665400930E+01, 0.3120000000000E+01, 0.2538035567207E+03,-0.1956600225615E+02, 0.3760000000000E+01
 0.93000E+01, 0.2996107706104E+02, 0.1000000000000E+02, 0.8124815250520E+02, 0.1000000000000E+01, 0.1509673871830E+01, 0.3120000000000E+01, 0.1650412561733E+01, 0.3120000000000E+01, 0.2537814662587E+03,-0.1958077510877E+02, 0.3760000000000E+01
 0.93750E+01, 0.2996230171659E+02, 0.1000000000000E+02, 0.8124017783450E+02, 0.1000000000000E+01, 0.1509261622430E+01, 0.3120000000000E+01, 0.1651159829680E+01, 0.3120000000000E+01, 0.2537565557947E+03,-0.1959567238562E+02, 0.3760000000000E+01
 0.94500E+01, 0.2996352660181E+02, 0.1000000000000E+02, 0.8123304716190E+02, 0.1000000000000E+01, 0.1508849335283E+01, 0.3120000000000E+01, 0.1651907409389E+01, 0.3120000000000E+01, 0.2537342865558E+03,-0.1961045222095E+02, 0.3760000000000E+01
 0.95250E+01, 0.2996475250397E+02, 0.1000000000000E+02, 0.8122501318068E+02, 0.1000000000000E+01, 0.1508436983469E+01, 0.3120000000000E+01, 0.1652655097281E+01, 0.3120000000000E+01, 0.2537091903040E+03,-0.1962534409156E+02, 0.3760000000000E+01
 0.96000E+01, 0.2996597864748E+02, 0.1000000000000E+02, 0.8121782446955E+02, 0.1000000000000E+01, 0.1508024593915E+01, 0.3120000000000E+01, 0.1653403099676E+01, 0.3120000000000E+01, 0.2536867393389E+03,-0.1964013202428E+02, 0.3760000000000E+01
 0.96750E+01, 0.2996720580588E+02, 0.1000000000000E+02, 0.8120973020580E+02, 0.1000000000000E+01, 0.1507612139244E+01, 0.3120000000000E+01, 0.1654151211330E+01, 0.3120000000000E+01, 0.2536614542753E+03,-0.1965501985082E+02, 0.3760000000000E+01
 0.97500E+01, 0.2996843321731E+02, 0.1000000000000E+02, 0.8120248252833E+02, 0.1000000000000E+01, 0.1507199646829E+01, 0.3120000000000E+01, 0.1654899640237E+01, 0.3120000000000E+01, 0.2536388186968E+03,-0.1966981693247E+02, 0.3760000000000E+01
 0.98250E+01, 0.2996966164172E+02, 0.1000000000000E+02, 0.8119432704004E+02, 0.1000000000000E+01, 0.1506787088855E+01, 0.3120000000000E+01, 0.1655648179520E+01, 0.3120000000000E+01, 0.2536133418913E+03,-0.1968470200160E+02, 0.3760000000000E+01
 0.99000E+01, 0.2997089033081E+02, 0.1000000000000E+02, 0.8118701949741E+02, 0.1000000000000E+01, 0.1506374493129E+01, 0.3120000000000E+01, 0.1656397038808E+01, 0.3120000000000E+01, 0.2535905189031E+03,-0.1969950920601E+02, 0.3760000000000E+01
 0.99750E+01, 0.2997212003115E+02, 0.1000000000000E+02, 0.8117880186866E+02, 0.1000000000000E+01, 0.1505961831405E+01, 0.3120000000000E+01, 0.1657146009627E+01, 0.3120000000000E+01, 0.2535648475075E+03,-0.1971439272878E+02, 0.3760000000000E+01
 0.10050E+02, 0.2997335000777E+02, 0.1000000000000E+02, 0.8117143358234E+02, 0.1000000000000E+01, 0.1505549131917E+01, 0.3120000000000E+01, 0.1657895303213E+01, 0.3120000000000E+01, 0.2535418343771E+03,-0.1972921097100E+02, 0.3760000000000E+01
 0.10125E+02, 0.2997458099398E+02, 0.1000000000000E+02, 0.8116315292748E+02, 0.1000000000000E+01, 0.1505136365997E+01, 0.3120000000000E+01, 0.1658644709522E+01, 0.3120000000000E+01, 0.2535159656381E+03,-0.1974409409176E+02, 0.3760000000000E+01
 0.10200E+02, 0.2997581226810E+02, 0.1000000000000E+02, 0.8115572304299E+02, 0.1000000000000E+01, 0.1504723562293E+01, 0.3120000000000E+01, 0.1659394441367E+01, 0.3120000000000E+01, 0.2534927597083E+03,-0.1975892422531E+02, 0.3760000000000E+01
 0.10275E+02, 0.2997704455027E+02, 0.1000000000000E+02, 0.8114737850498E+02, 0.1000000000000E+01, 0.1504310691730E+01, 0.3120000000000E+01, 0.1660144287166E+01, 0.3120000000000E+01, 0.2534666909625E+03,-0.1977380802655E+02, 0.3760000000000E+01
 0.10350E+02, 0.2997827713192E+02, 0.1000000000000E+02, 0.8113988619060E+02, 0.1000000000000E+01, 0.1503897783358E+01, 0.3120000000000E+01, 0.1660894461272E+01, 0.3120000000000E+01, 0.2534432896474E+03,-0.1978865084955E+02, 0.3760000000000E+01
 0.10425E+02, 0.2997951072020E+02, 0.1000000000000E+02, 0.8113147693259E+02, 0.1000000000000E+01, 0.1503484807705E+01, 0.3120000000000E+01, 0.1661644750606E+01, 0.3120000000000E+01, 0.2534170182949E+03,-0.1980353636483E+02, 0.3760000000000E+01
 0.10500E+02, 0.2998074461959E+02, 0.1000000000000E+02, 0.8112392138070E+02, 0.1000000000000E+01, 0.1503071794210E+01, 0.3120000000000E+01, 0.1662395371025E+01, 0.3120000000000E+01, 0.2533934190846E+03,-0.1981839262260E+02, 0.3760000000000E+01
 0.10575E+02, 0.2998197952431E+02, 0.1000000000000E+02, 0.8111544660526E+02, 0.1000000000000E+01, 0.1502658713019E+01, 0.3120000000000E+01, 0.1663146107982E+01, 0.3120000000000E+01, 0.2533669426489E+03,-0.1983328081376E+02, 0.3760000000000E+01
 0.10650E+02, 0.2998321475170E+02, 0.1000000000000E+02, 0.8110782702453E+02, 0.1000000000000E+01, 0.1502245593947E+01, 0.3120000000000E+01, 0.1663897178806E+01, 0.3120000000000E+01, 0.2533431430849E+03,-0.1984815119990E+02, 0.3760000000000E+01
 0.10725E+02, 0.2998445098323E+02, 0.1000000000000E+02, 0.8109928594870E+02, 0.1000000000000E+01, 0.1501832406767E+01, 0.3120000000000E+01, 0.1664648367520E+01, 0.3120000000000E+01, 0.2533164591351E+03,-0.1986304299674E+02, 0.3760000000000E+01
 0.10800E+02, 0.2998568754901E+02, 0.1000000000000E+02, 0.8109160157922E+02, 0.1000000000000E+01, 0.1501419181662E+01, 0.3120000000000E+01, 0.1665399892891E+01, 0.3120000000000E+01, 0.2532924568571E+03,-0.1987792817212E+02, 0.3760000000000E+01
 0.10875E+02, 0.2998692511786E+02, 0.1000000000000E+02, 0.8108299345118E+02, 0.1000000000000E+01, 0.1501005888044E+01, 0.3120000000000E+01, 0.1666151537539E+01, 0.3120000000000E+01, 0.2532655630602E+03,-0.1989282443984E+02, 0.3760000000000E+01
 0.10950E+02, 0.2998816303253E+02, 0.1000000000000E+02, 0.8107524354658E+02, 0.1000000000000E+01, 0.1500592556449E+01, 0.3120000000000E+01, 0.1666903521640E+01, 0.3120000000000E+01, 0.2532413557508E+03,-0.1990772501235E+02, 0.3760000000000E+01
 0.11025E+02, 0.2998940194932E+02, 0.1000000000000E+02, 0.8106656764395E+02, 0.1000000000000E+01, 0.1500179155940E+01, 0.3120000000000E+01, 0.1667655626448E+01, 0.3120000000000E+01, 0.2532142498663E+03,-0.1992262658366E+02, 0.3760000000000E+01
 0.11100E+02, 0.2999064122344E+02, 0.1000000000000E+02, 0.8105875148306E+02, 0.1000000000000E+01, 0.1499765717398E+01, 0.3120000000000E+01, 0.1668408073505E+01, 0.3120000000000E+01, 0.2531898352871E+03,-0.1993754311950E+02, 0.3760000000000E+01
 0.11175E+02, 0.2999188149888E+02, 0.1000000000000E+02, 0.8105000710607E+02, 0.1000000000000E+01, 0.1499352209546E+01, 0.3120000000000E+01, 0.1669160642742E+01, 0.3120000000000E+01, 0.2531625151455E+03,-0.1995245079053E+02, 0.3760000000000E+01
 0.11250E+02, 0.2999226272820E+02, 0.1000000000000E+02, 0.8104218964953E+02, 0.1000000000000E+01, 0.1498938663597E+01, 0.3120000000000E+01, 0.1669913557030E+01, 0.3120000000000E+01, 0.2531380957865E+03,-0.1996738609155E+02, 0.3760000000000E+01
 0.11325E+02, 0.2999351830166E+02, 0.1000000000000E+02, 0.8103341120942E+02, 0.1000000000000E+01, 0.1498525036786E+01, 0.3120000000000E+01, 0.1670666591508E+01, 0.3120000000000E+01, 0.2531106691147E+03,-0.1998212935121E+02, 0.3760000000000E+01
 0.11400E+02, 0.2999474744048E+02, 0.1000000000000E+02, 0.8102547943898E+02, 0.1000000000000E+01, 0.1498111384597E+01, 0.3120000000000E+01, 0.1671419980869E+01, 0.3120000000000E+01, 0.2530858923952E+03,-0.1999706350101E+02, 0.3760000000000E+01
 0.11475E+02, 0.2999600228898E+02, 0.1000000000000E+02, 0.8101658778009E+02, 0.1000000000000E+01, 0.1497697661486E+01, 0.3120000000000E+01, 0.1672173489122E+01, 0.3120000000000E+01, 0.2530581118675E+03,-0.2001199114257E+02, 0.3760000000000E+01
 0.11550E+02, 0.2999723470677E+02, 0.1000000000000E+02, 0.8100856926943E+02, 0.1000000000000E+01, 0.1497283899694E+01, 0.3120000000000E+01, 0.1672927351489E+01, 0.3120000000000E+01, 0.2530330641042E+03,-0.2002696479452E+02, 0.3760000000000E+01
 0.11625E+02, 0.2999848924095E+02, 0.1000000000000E+02, 0.8099961328797E+02, 0.1000000000000E+01, 0.1496870066879E+01, 0.3120000000000E+01, 0.1673681339837E+01, 0.3120000000000E+01, 0.2530050822542E+03,-0.2004189559089E+02, 0.3760000000000E+01
 0.11700E+02, 0.2999972461242E+02, 0.1000000000000E+02, 0.8099152750431E+02, 0.1000000000000E+01, 0.1496456195896E+01, 0.3120000000000E+01, 0.1674435682292E+01, 0.3120000000000E+01, 0.2529798241387E+03,-0.2005687971525E+02, 0.3760000000000E+01
 0.11775E+02, 0.3000097914436E+02, 0.1000000000000E+02, 0.8098250123639E+02, 0.1000000000000E+01, 0.1496042254042E+01, 0.3120000000000E+01, 0.1675190152721E+01, 0.3120000000000E+01, 0.2529516224000E+03,-0.2007181916272E+02, 0.3760000000000E+01
 0.11850E+02, 0.3000221720266E+02, 0.1000000000000E+02, 0.8097434533608E+02, 0.1000000000000E+01, 0.1495628273840E+01, 0.3120000000000E+01, 0.1675944979826E+01, 0.3120000000000E+01, 0.2529261450727E+03,-0.2008682235885E+02, 0.3760000000000E+01
 0.11925E+02, 0.3000347199475E+02, 0.1000000000000E+02, 0.8096524763031E+02, 0.1000000000000E+01, 0.1495214222365E+01, 0.3120000000000E+01, 0.1676699936753E+01, 0.3120000000000E+01, 0.2528977198779E+03,-0.2010177144952E+02, 0.3760000000000E+01
 0.12000E+02, 0.3000471252432E+02, 0.1000000000000E+02, 0.8095702142663E+02, 0.1000000000000E+01, 0.1494800132424E+01, 0.3120000000000E+01, 0.1677455253128E+01, 0.3120000000000E+01, 0.2528720227646E+03,-0.2011679349197E+02, 0.3760000000000E+01
 0.12075E+02, 0.3000596779335E+02, 0.1000000000000E+02, 0.8094785179792E+02, 0.1000000000000E+01, 0.1494385970854E+01, 0.3120000000000E+01, 0.1678210701084E+01, 0.3120000000000E+01, 0.2528433726229E+03,-0.2013175256256E+02, 0.3760000000000E+01
 0.12150E+02, 0.3000721061974E+02, 0.1000000000000E+02, 0.8093955476920E+02, 0.1000000000000E+01, 0.1493971770712E+01, 0.3120000000000E+01, 0.1678966511281E+01, 0.3120000000000E+01, 0.2528174541069E+03,-0.2014679377585E+02, 0.3760000000000E+01
 0.12225E+02, 0.3000846654540E+02, 0.1000000000000E+02, 0.8093031265960E+02, 0.1000000000000E+01, 0.1493557498584E+01, 0.3120000000000E+01, 0.1679722454854E+01, 0.3120000000000E+01, 0.2527885772999E+03,-0.2016176346481E+02, 0.3760000000000E+01
 0.12300E+02, 0.3000971152793E+02, 0.1000000000000E+02, 0.8092194429494E+02, 0.1000000000000E+01, 0.1493143187769E+01, 0.3120000000000E+01, 0.1680478763472E+01, 0.3120000000000E+01, 0.2527624357998E+03,-0.2017682417157E+02, 0.3760000000000E+01
 0.12375E+02, 0.3001096825947E+02, 0.1000000000000E+02, 0.8091262920380E+02, 0.1000000000000E+01, 0.1492728804614E+01, 0.3120000000000E+01, 0.1681235207301E+01, 0.3120000000000E+01, 0.2527333307877E+03,-0.2019180504201E+02, 0.3760000000000E+01
 0.12450E+02, 0.3001221528522E+02, 0.1000000000000E+02, 0.8090418901403E+02, 0.1000000000000E+01, 0.1492314382651E+01, 0.3120000000000E+01, 0.1681992018986E+01, 0.3120000000000E+01, 0.2527069647908E+03,-0.2020688554212E+02, 0.3760000000000E+01
 0.12525E+02, 0.3001347294713E+02, 0.1000000000000E+02, 0.8089480046689E+02, 0.1000000000000E+01, 0.1491899887998E+01, 0.3120000000000E+01, 0.1682748967758E+01, 0.3120000000000E+01, 0.2526776301160E+03,-0.2022187812868E+02, 0.3760000000000E+01
 0.12600E+02, 0.3001472192588E+02, 0.1000000000000E+02, 0.8088628798815E+02, 0.1000000000000E+01, 0.1491485354412E+01, 0.3120000000000E+01, 0.1683506287203E+01, 0.3120000000000E+01, 0.2526510381902E+03,-0.2023697870809E+02, 0.3760000000000E+01
 0.12675E+02, 0.3001598062221E+02, 0.1000000000000E+02, 0.8087682554605E+02, 0.1000000000000E+01, 0.1491070747789E+01, 0.3120000000000E+01, 0.1684263745651E+01, 0.3120000000000E+01, 0.2526214725053E+03,-0.2025198352275E+02, 0.3760000000000E+01
 0.12750E+02, 0.3001723148231E+02, 0.1000000000000E+02, 0.8086824033675E+02, 0.1000000000000E+01, 0.1490656102099E+01, 0.3120000000000E+01, 0.1685021577598E+01, 0.3120000000000E+01, 0.2525946532887E+03,-0.2026710445820E+02, 0.3760000000000E+01
 0.12825E+02, 0.3001849130064E+02, 0.1000000000000E+02, 0.8085870359112E+02, 0.1000000000000E+01, 0.1490241383032E+01, 0.3120000000000E+01, 0.1685779550504E+01, 0.3120000000000E+01, 0.2525648553421E+03,-0.2028212198497E+02, 0.3760000000000E+01
 0.12900E+02, 0.3001974398575E+02, 0.1000000000000E+02, 0.8085004523052E+02, 0.1000000000000E+01, 0.1489826624758E+01, 0.3120000000000E+01, 0.1686537899741E+01, 0.3120000000000E+01, 0.2525378075391E+03,-0.2029726354333E+02, 0.3760000000000E+01
 0.12975E+02, 0.3002100500003E+02, 0.1000000000000E+02, 0.8084043381261E+02, 0.1000000000000E+01, 0.1489411792767E+01, 0.3120000000000E+01, 0.1687296391935E+01, 0.3120000000000E+01, 0.2525077762031E+03,-0.2031229424993E+02, 0.3760000000000E+01
 0.13050E+02, 0.3002225946624E+02, 0.1000000000000E+02, 0.8083170190717E+02, 0.1000000000000E+01, 0.1488996921425E+01, 0.3120000000000E+01, 0.1688055263298E+01, 0.3120000000000E+01, 0.2524804986037E+03,-0.2032745667389E+02, 0.3760000000000E+01
 0.13125E+02, 0.3002352173935E+02, 0.1000000000000E+02, 0.8082201547315E+02, 0.1000000000000E+01, 0.1488581976032E+01, 0.3120000000000E+01, 0.1688814279659E+01, 0.3120000000000E+01, 0.2524502328290E+03,-0.2034250101163E+02, 0.3760000000000E+01
 0.13200E+02, 0.3002477795301E+02, 0.1000000000000E+02, 0.8081320965337E+02, 0.1000000000000E+01, 0.1488166991135E+01, 0.3120000000000E+01, 0.1689573678031E+01, 0.3120000000000E+01, 0.2524227242992E+03,-0.2035768453965E+02, 0.3760000000000E+01
 0.13275E+02, 0.3002604153881E+02, 0.1000000000000E+02, 0.8080344789736E+02, 0.1000000000000E+01, 0.1487751931855E+01, 0.3120000000000E+01, 0.1690333223486E+01, 0.3120000000000E+01, 0.2523922231556E+03,-0.2037274293810E+02, 0.3760000000000E+01
 0.13350E+02, 0.3002729947474E+02, 0.1000000000000E+02, 0.8079456782716E+02, 0.1000000000000E+01, 0.1487336832913E+01, 0.3120000000000E+01, 0.1691093153800E+01, 0.3120000000000E+01, 0.2523644826665E+03,-0.2038794778908E+02, 0.3760000000000E+01
 0.13425E+02, 0.3002856441972E+02, 0.1000000000000E+02, 0.8078473047605E+02, 0.1000000000000E+01, 0.1486921659262E+01, 0.3120000000000E+01, 0.1691853233323E+01, 0.3120000000000E+01, 0.2523337453260E+03,-0.2040302066826E+02, 0.3760000000000E+01
 0.13500E+02, 0.3002982405957E+02, 0.1000000000000E+02, 0.8077577583866E+02, 0.1000000000000E+01, 0.1486506445782E+01, 0.3120000000000E+01, 0.1692613700558E+01, 0.3120000000000E+01, 0.2523057719098E+03,-0.2041824705404E+02, 0.3760000000000E+01
 0.13575E+02, 0.3003109040413E+02, 0.1000000000000E+02, 0.8076586265504E+02, 0.1000000000000E+01, 0.1486091157270E+01, 0.3120000000000E+01, 0.1693374319171E+01, 0.3120000000000E+01, 0.2522747976565E+03,-0.2043333481035E+02, 0.3760000000000E+01
 0.13650E+02, 0.3003235173526E+02, 0.1000000000000E+02, 0.8075683316775E+02, 0.1000000000000E+01, 0.1485675828758E+01, 0.3120000000000E+01, 0.1694135328353E+01, 0.3120000000000E+01, 0.2522465904524E+03,-0.2044858292775E+02, 0.3760000000000E+01
 0.13725E+02, 0.3003361951497E+02, 0.1000000000000E+02, 0.8074684394760E+02, 0.1000000000000E+01, 0.1485260424893E+01, 0.3120000000000E+01, 0.1694896491128E+01, 0.3120000000000E+01, 0.2522153786750E+03,-0.2046368595394E+02, 0.3760000000000E+01
 0.13800E+02, 0.3003488252944E+02, 0.1000000000000E+02, 0.8073773935764E+02, 0.1000000000000E+01, 0.1484844980850E+01, 0.3120000000000E+01, 0.1695658047330E+01, 0.3120000000000E+01, 0.2521869369163E+03,-0.2047895598852E+02, 0.3760000000000E+01
 0.13875E+02, 0.3003615177587E+02, 0.1000000000000E+02, 0.8072767393478E+02, 0.1000000000000E+01, 0.1484429461138E+01, 0.3120000000000E+01, 0.1696419759382E+01, 0.3120000000000E+01, 0.2521554871224E+03,-0.2049407465764E+02, 0.3760000000000E+01
 0.13950E+02, 0.3003741646953E+02, 0.1000000000000E+02, 0.8071849402133E+02, 0.1000000000000E+01, 0.1484013901061E+01, 0.3120000000000E+01, 0.1697181867725E+01, 0.3120000000000E+01, 0.2521268101427E+03,-0.2050936678429E+02, 0.3760000000000E+01
 0.14025E+02, 0.3003868721100E+02, 0.1000000000000E+02, 0.8070835225615E+02, 0.1000000000000E+01, 0.1483598265003E+01, 0.3120000000000E+01, 0.1697944134217E+01, 0.3120000000000E+01, 0.2520951219229E+03,-0.2052450146474E+02, 0.3760000000000E+01
 0.14100E+02, 0.3003995358287E+02, 0.1000000000000E+02, 0.8069909682741E+02, 0.1000000000000E+01, 0.1483182588389E+01, 0.3120000000000E+01, 0.1698706799867E+01, 0.3120000000000E+01, 0.2520662091471E+03,-0.2053981585387E+02, 0.3760000000000E+01
 0.14175E+02, 0.3004122584506E+02, 0.1000000000000E+02, 0.8068887862442E+02, 0.1000000000000E+01, 0.1482766835483E+01, 0.3120000000000E+01, 0.1699469626010E+01, 0.3120000000000E+01, 0.2520342822307E+03,-0.2055496689454E+02, 0.3760000000000E+01
 0.14250E+02, 0.3004249389675E+02, 0.1000000000000E+02, 0.8067954752611E+02, 0.1000000000000E+01, 0.1482351041823E+01, 0.3120000000000E+01, 0.1700232854178E+01, 0.3120000000000E+01, 0.2520051332015E+03,-0.2057030370044E+02, 0.3760000000000E+01
 0.14325E+02, 0.3004376770322E+02, 0.1000000000000E+02, 0.8066925282256E+02, 0.1000000000000E+01, 0.1481935171565E+01, 0.3120000000000E+01, 0.1700996245224E+01, 0.3120000000000E+01, 0.2519729674199E+03,-0.2058547144453E+02, 0.3760000000000E+01
 0.14400E+02, 0.3004503743857E+02, 0.1000000000000E+02, 0.8065984592772E+02, 0.1000000000000E+01, 0.1481519260347E+01, 0.3120000000000E+01, 0.1701760041167E+01, 0.3120000000000E+01, 0.2519435817659E+03,-0.2060083082263E+02, 0.3760000000000E+01
 0.14475E+02, 0.3004631281112E+02, 0.1000000000000E+02, 0.8064947470214E+02, 0.1000000000000E+01, 0.1481103272227E+01, 0.3120000000000E+01, 0.1702524002417E+01, 0.3120000000000E+01, 0.2519111770803E+03,-0.2061601560311E+02, 0.3760000000000E+01
 0.14550E+02, 0.3004758423567E+02, 0.1000000000000E+02, 0.8063999192228E+02, 0.1000000000000E+01, 0.1480687242935E+01, 0.3120000000000E+01, 0.1703288371432E+01, 0.3120000000000E+01, 0.2518815545504E+03,-0.2063139768467E+02, 0.3760000000000E+01
 0.14625E+02, 0.3004886119475E+02, 0.1000000000000E+02, 0.8062954418624E+02, 0.1000000000000E+01, 0.1480271136443E+01, 0.3120000000000E+01, 0.1704052908226E+01, 0.3120000000000E+01, 0.2518489110255E+03,-0.2064659982506E+02, 0.3760000000000E+01
 0.14700E+02, 0.3005013431555E+02, 0.1000000000000E+02, 0.8061998546403E+02, 0.1000000000000E+01, 0.1479854988559E+01, 0.3120000000000E+01, 0.1704817855656E+01, 0.3120000000000E+01, 0.2518190514666E+03,-0.2066200475541E+02, 0.3760000000000E+01
 0.14775E+02, 0.3005141288048E+02, 0.1000000000000E+02, 0.8060946127427E+02, 0.1000000000000E+01, 0.1479438763177E+01, 0.3120000000000E+01, 0.1705582973377E+01, 0.3120000000000E+01, 0.2517861693086E+03,-0.2067722456585E+02, 0.3760000000000E+01
 0.14850E+02, 0.3005268770582E+02, 0.1000000000000E+02, 0.8059982658913E+02, 0.1000000000000E+01, 0.1479022496178E+01, 0.3120000000000E+01, 0.1706348504603E+01, 0.3120000000000E+01, 0.2517560726829E+03,-0.2069265246617E+02, 0.3760000000000E+01
 0.14925E+02, 0.3005396789500E+02, 0.1000000000000E+02, 0.8058922603400E+02, 0.1000000000000E+01, 0.1478606151387E+01, 0.3120000000000E+01, 0.1707114208675E+01, 0.3120000000000E+01, 0.2517229521970E+03,-0.2070789026080E+02, 0.3760000000000E+01
 0.15000E+02, 0.3005524443418E+02, 0.1000000000000E+02, 0.8057951540611E+02, 0.1000000000000E+01, 0.1478189764746E+01, 0.3120000000000E+01, 0.1707880329120E+01, 0.3120000000000E+01, 0.2516926185945E+03,-0.2072334125430E+02, 0.3760000000000E+01
 0.15075E+02, 0.3005652626530E+02, 0.1000000000000E+02, 0.8056883861056E+02, 0.1000000000000E+01, 0.1477773300022E+01, 0.3120000000000E+01, 0.1708646625003E+01, 0.3120000000000E+01, 0.2516592602006E+03,-0.2073859732668E+02, 0.3760000000000E+01
 0.15150E+02, 0.3005780452847E+02, 0.1000000000000E+02, 0.8055905209255E+02, 0.1000000000000E+01, 0.1477356793208E+01, 0.3120000000000E+01, 0.1709413340127E+01, 0.3120000000000E+01, 0.2516286898127E+03,-0.2075407152942E+02, 0.3760000000000E+01
 0.15225E+02, 0.3005908801862E+02, 0.1000000000000E+02, 0.8054829923570E+02, 0.1000000000000E+01, 0.1476940208024E+01, 0.3120000000000E+01, 0.1710180233320E+01, 0.3120000000000E+01, 0.2515950941002E+03,-0.2076934616989E+02, 0.3760000000000E+01
 0.15300E+02, 0.3006036801666E+02, 0.1000000000000E+02, 0.8053843691604E+02, 0.1000000000000E+01, 0.1476523580503E+01, 0.3120000000000E+01, 0.1710947548617E+01, 0.3120000000000E+01, 0.2515642872310E+03,-0.2078484369562E+02, 0.3760000000000E+01
 0.15375E+02, 0.3006165318250E+02, 0.1000000000000E+02, 0.8052760820468E+02, 0.1000000000000E+01, 0.1476106874326E+01, 0.3120000000000E+01, 0.1711715044654E+01, 0.3120000000000E+01, 0.2515304548762E+03,-0.2080013718612E+02, 0.3760000000000E+01
 0.15450E+02, 0.3006293492688E+02, 0.1000000000000E+02, 0.8051767021579E+02, 0.1000000000000E+01, 0.1475690125559E+01, 0.3120000000000E+01, 0.1712482965653E+01, 0.3120000000000E+01, 0.2514994119672E+03,-0.2081565813452E+02, 0.3760000000000E+01
 0.15525E+02, 0.3006422178473E+02, 0.1000000000000E+02, 0.8050676590057E+02, 0.1000000000000E+01, 0.1475273297852E+01, 0.3120000000000E+01, 0.1713251070098E+01, 0.3120000000000E+01, 0.2514653437836E+03,-0.2083097075684E+02, 0.3760000000000E+01
 0.15600E+02, 0.3006550528738E+02, 0.1000000000000E+02, 0.8049675240989E+02, 0.1000000000000E+01, 0.1474856427296E+01, 0.3120000000000E+01, 0.1714019602360E+01, 0.3120000000000E+01, 0.2514340653859E+03,-0.2084651523639E+02, 0.3760000000000E+01
 0.15675E+02, 0.3006679385320E+02, 0.1000000000000E+02, 0.8048577278276E+02, 0.1000000000000E+01, 0.1474439477519E+01, 0.3120000000000E+01, 0.1714788320810E+01, 0.3120000000000E+01, 0.2513997623164E+03,-0.2086184725956E+02, 0.3760000000000E+01
 0.15750E+02, 0.3006807912656E+02, 0.1000000000000E+02, 0.8047568400056E+02, 0.1000000000000E+01, 0.1474022484626E+01, 0.3120000000000E+01, 0.1715557469923E+01, 0.3120000000000E+01, 0.2513682491153E+03,-0.2087741536364E+02, 0.3760000000000E+01
 0.15825E+02, 0.3006936941617E+02, 0.1000000000000E+02, 0.8046462939960E+02, 0.1000000000000E+01, 0.1473605412234E+01, 0.3120000000000E+01, 0.1716326808001E+01, 0.3120000000000E+01, 0.2513337122468E+03,-0.2089276704911E+02, 0.3760000000000E+01
 0.15900E+02, 0.3007065647296E+02, 0.1000000000000E+02, 0.8045446557152E+02, 0.1000000000000E+01, 0.1473188296452E+01, 0.3120000000000E+01, 0.1717096579579E+01, 0.3120000000000E+01, 0.2513019650383E+03,-0.2090835886806E+02, 0.3760000000000E+01
 0.15975E+02, 0.3007194850199E+02, 0.1000000000000E+02, 0.8044333637259E+02, 0.1000000000000E+01, 0.1472771100893E+01, 0.3120000000000E+01, 0.1717866542932E+01, 0.3120000000000E+01, 0.2512671955764E+03,-0.2092373048143E+02, 0.3760000000000E+01
 0.16050E+02, 0.3007323735527E+02, 0.1000000000000E+02, 0.8043309778934E+02, 0.1000000000000E+01, 0.1472353861666E+01, 0.3120000000000E+01, 0.1718636942614E+01, 0.3120000000000E+01, 0.2512352152973E+03,-0.2093934610876E+02, 0.3760000000000E+01
 0.16125E+02, 0.3007453113918E+02, 0.1000000000000E+02, 0.8042189440982E+02, 0.1000000000000E+01, 0.1471936542387E+01, 0.3120000000000E+01, 0.1719407536910E+01, 0.3120000000000E+01, 0.2512002145770E+03,-0.2095473790151E+02, 0.3760000000000E+01
 0.16200E+02, 0.3007582180224E+02, 0.1000000000000E+02, 0.8041158139933E+02, 0.1000000000000E+01, 0.1471519179152E+01, 0.3120000000000E+01, 0.1720178570355E+01, 0.3120000000000E+01, 0.2511680022809E+03,-0.2097037742658E+02, 0.3760000000000E+01
 0.16275E+02, 0.3007711735641E+02, 0.1000000000000E+02, 0.8040030430648E+02, 0.1000000000000E+01, 0.1471101735593E+01, 0.3120000000000E+01, 0.1720949801280E+01, 0.3120000000000E+01, 0.2511327717933E+03,-0.2098578964223E+02, 0.3760000000000E+01
 0.16350E+02, 0.3007840984274E+02, 0.1000000000000E+02, 0.8038991724057E+02, 0.1000000000000E+01, 0.1470684247785E+01, 0.3120000000000E+01, 0.1721721474161E+01, 0.3120000000000E+01, 0.2511003286709E+03,-0.2100145314369E+02, 0.3760000000000E+01
 0.16425E+02, 0.3007970718250E+02, 0.1000000000000E+02, 0.8037856693676E+02, 0.1000000000000E+01, 0.1470266679381E+01, 0.3120000000000E+01, 0.1722493347418E+01, 0.3120000000000E+01, 0.2510648700169E+03,-0.2101688603401E+02, 0.3760000000000E+01
 0.16500E+02, 0.3008100150583E+02, 0.1000000000000E+02, 0.8036810622774E+02, 0.1000000000000E+01, 0.1469849066428E+01, 0.3120000000000E+01, 0.1723265665422E+01, 0.3120000000000E+01, 0.2510321973853E+03,-0.2103257359274E+02, 0.3760000000000E+01
 0.16575E+02, 0.3008230064636E+02, 0.1000000000000E+02, 0.8035668326774E+02, 0.1000000000000E+01, 0.1469431372610E+01, 0.3120000000000E+01, 0.1724038186723E+01, 0.3120000000000E+01, 0.2509965123295E+03,-0.2104802739595E+02, 0.3760000000000E+01
 0.16650E+02, 0.3008359682051E+02, 0.1000000000000E+02, 0.8034614937057E+02, 0.1000000000000E+01, 0.1469013633935E+01, 0.3120000000000E+01, 0.1724811155546E+01, 0.3120000000000E+01, 0.2509636116393E+03,-0.2106373909435E+02, 0.3760000000000E+01
 0.16725E+02, 0.3008489777706E+02, 0.1000000000000E+02, 0.8033465434427E+02, 0.1000000000000E+01, 0.1468595814127E+01, 0.3120000000000E+01, 0.1725584330608E+01, 0.3120000000000E+01, 0.2509277020561E+03,-0.2107921404315E+02, 0.3760000000000E+01
 0.16800E+02, 0.3008619581600E+02, 0.1000000000000E+02, 0.8032404775904E+02, 0.1000000000000E+01, 0.1468177949150E+01, 0.3120000000000E+01, 0.1726357955952E+01, 0.3120000000000E+01, 0.2508945748986E+03,-0.2109494995389E+02, 0.3760000000000E+01
 0.16875E+02, 0.3008749860363E+02, 0.1000000000000E+02, 0.8031248130636E+02, 0.1000000000000E+01, 0.1467760002772E+01, 0.3120000000000E+01, 0.1727131790498E+01, 0.3120000000000E+01, 0.2508584428187E+03,-0.2111044628190E+02, 0.3760000000000E+01
 0.16950E+02, 0.3008879852137E+02, 0.1000000000000E+02, 0.8030180256954E+02, 0.1000000000000E+01, 0.1467342010905E+01, 0.3120000000000E+01, 0.1727906078063E+01, 0.3120000000000E+01, 0.2508250908992E+03,-0.2112620648268E+02, 0.3760000000000E+01
 0.17025E+02, 0.3009010315520E+02, 0.1000000000000E+02, 0.8029016537137E+02, 0.1000000000000E+01, 0.1466923937372E+01, 0.3120000000000E+01, 0.1728680577813E+01, 0.3120000000000E+01, 0.2507887384811E+03,-0.2114172441774E+02, 0.3760000000000E+01
 0.17100E+02, 0.3009140496592E+02, 0.1000000000000E+02, 0.8027941507186E+02, 0.1000000000000E+01, 0.1466505818023E+01, 0.3120000000000E+01, 0.1729455533298E+01, 0.3120000000000E+01, 0.2507551636684E+03,-0.2115750897631E+02, 0.3760000000000E+01
 0.17175E+02, 0.3009271146099E+02, 0.1000000000000E+02, 0.8026770785486E+02, 0.1000000000000E+01, 0.1466087616742E+01, 0.3120000000000E+01, 0.1730230703965E+01, 0.3120000000000E+01, 0.2507185932135E+03,-0.2117304874603E+02, 0.3760000000000E+01
 0.17250E+02, 0.3009401517880E+02, 0.1000000000000E+02, 0.8025688661363E+02, 0.1000000000000E+01, 0.1465669369313E+01, 0.3120000000000E+01, 0.1731006333060E+01, 0.3120000000000E+01, 0.2506847974766E+03,-0.2118885773995E+02, 0.3760000000000E+01
 0.17325E+02, 0.3009532355015E+02, 0.1000000000000E+02, 0.8024511015047E+02, 0.1000000000000E+01, 0.1465251039687E+01, 0.3120000000000E+01, 0.1731782180347E+01, 0.3120000000000E+01, 0.2506480114299E+03,-0.2120441955887E+02, 0.3760000000000E+01
 0.17400E+02, 0.3009662918928E+02, 0.1000000000000E+02, 0.8023421864491E+02, 0.1000000000000E+01, 0.1464832663574E+01, 0.3120000000000E+01, 0.1732558488727E+01, 0.3120000000000E+01, 0.2506139969136E+03,-0.2122025305009E+02, 0.3760000000000E+01
 0.17475E+02, 0.3009793945184E+02, 0.1000000000000E+02, 0.8022237374949E+02, 0.1000000000000E+01, 0.1464414205002E+01, 0.3120000000000E+01, 0.1733335018320E+01, 0.3120000000000E+01, 0.2505769978487E+03,-0.2123583714022E+02, 0.3760000000000E+01
 0.17550E+02, 0.3009924702649E+02, 0.1000000000000E+02, 0.8021141268810E+02, 0.1000000000000E+01, 0.1463995699596E+01, 0.3120000000000E+01, 0.1734112011644E+01, 0.3120000000000E+01, 0.2505427667953E+03,-0.2125169520341E+02, 0.3760000000000E+01
 0.17625E+02, 0.3010055919516E+02, 0.1000000000000E+02, 0.8019950022161E+02, 0.1000000000000E+01, 0.1463577111468E+01, 0.3120000000000E+01, 0.1734889229210E+01, 0.3120000000000E+01, 0.2505055574334E+03,-0.2126730178210E+02, 0.3760000000000E+01
 0.17700E+02, 0.3010186871959E+02, 0.1000000000000E+02, 0.8018847036534E+02, 0.1000000000000E+01, 0.1463158476153E+01, 0.3120000000000E+01, 0.1735666913112E+01, 0.3120000000000E+01, 0.2504711122483E+03,-0.2128318448028E+02, 0.3760000000000E+01
 0.17775E+02, 0.3010318280922E+02, 0.1000000000000E+02, 0.8017649122933E+02, 0.1000000000000E+01, 0.1462739757853E+01, 0.3120000000000E+01, 0.1736444824288E+01, 0.3120000000000E+01, 0.2504336954362E+03,-0.2129881375012E+02, 0.3760000000000E+01
 0.17850E+02, 0.3010449429761E+02, 0.1000000000000E+02, 0.8016539337627E+02, 0.1000000000000E+01, 0.1462320992009E+01, 0.3120000000000E+01, 0.1737223204374E+01, 0.3120000000000E+01, 0.2503990386409E+03,-0.2131472115617E+02, 0.3760000000000E+01
 0.17925E+02, 0.3010581032299E+02, 0.1000000000000E+02, 0.8015334852201E+02, 0.1000000000000E+01, 0.1461902142917E+01, 0.3120000000000E+01, 0.1738001814770E+01, 0.3120000000000E+01, 0.2503614173806E+03,-0.2133037333378E+02, 0.3760000000000E+01
 0.18000E+02, 0.3010712378954E+02, 0.1000000000000E+02, 0.8014218352071E+02, 0.1000000000000E+01, 0.1461483245915E+01, 0.3120000000000E+01, 0.1738780896611E+01, 0.3120000000000E+01, 0.2503265516538E+03,-0.2134630550764E+02, 0.3760000000000E+01
 0.18075E+02, 0.3010844176538E+02, 0.1000000000000E+02, 0.8013007393692E+02, 0.1000000000000E+01, 0.1461064265404E+01, 0.3120000000000E+01, 0.1739560211797E+01, 0.3120000000000E+01, 0.2502887290637E+03,-0.2136198080043E+02, 0.3760000000000E+01
 0.18150E+02, 0.3010975722418E+02, 0.1000000000000E+02, 0.8011884267343E+02, 0.1000000000000E+01, 0.1460645236611E+01, 0.3120000000000E+01, 0.1740340000926E+01, 0.3120000000000E+01, 0.2502536572008E+03,-0.2137793780836E+02, 0.3760000000000E+01
 0.18225E+02, 0.3011107716510E+02, 0.1000000000000E+02, 0.8010666940061E+02, 0.1000000000000E+01, 0.1460226124045E+01, 0.3120000000000E+01, 0.1741120026430E+01, 0.3120000000000E+01, 0.2502156365607E+03,-0.2139363641508E+02, 0.3760000000000E+01
 0.18300E+02, 0.3011239463022E+02, 0.1000000000000E+02, 0.8009537280635E+02, 0.1000000000000E+01, 0.1459806962821E+01, 0.3120000000000E+01, 0.1741900528333E+01, 0.3120000000000E+01, 0.2501803614986E+03,-0.2140961832371E+02, 0.3760000000000E+01
 0.18375E+02, 0.3011371655073E+02, 0.1000000000000E+02, 0.8008313692188E+02, 0.1000000000000E+01, 0.1459387717562E+01, 0.3120000000000E+01, 0.1742681269634E+01, 0.3120000000000E+01, 0.2501421462032E+03,-0.2142534045018E+02, 0.3760000000000E+01
 0.18450E+02, 0.3011503603613E+02, 0.1000000000000E+02, 0.8007177596943E+02, 0.1000000000000E+01, 0.1458968423260E+01, 0.3120000000000E+01, 0.1743462489747E+01, 0.3120000000000E+01, 0.2501066710068E+03,-0.2144134732450E+02, 0.3760000000000E+01
 0.18525E+02, 0.3011635995064E+02, 0.1000000000000E+02, 0.8005947859713E+02, 0.1000000000000E+01, 0.1458549044660E+01, 0.3120000000000E+01, 0.1744243952271E+01, 0.3120000000000E+01, 0.2500682645951E+03,-0.2145709316859E+02, 0.3760000000000E+01
 0.18600E+02, 0.3011768147020E+02, 0.1000000000000E+02, 0.8004805430473E+02, 0.1000000000000E+01, 0.1458129616627E+01, 0.3120000000000E+01, 0.1745025895973E+01, 0.3120000000000E+01, 0.2500325924714E+03,-0.2147312507439E+02, 0.3760000000000E+01
 0.18675E+02, 0.3011900739304E+02, 0.1000000000000E+02, 0.8003569661067E+02, 0.1000000000000E+01, 0.1457710104033E+01, 0.3120000000000E+01, 0.1745808085084E+01, 0.3120000000000E+01, 0.2499939986141E+03,-0.2148889483098E+02, 0.3760000000000E+01
 0.18750E+02, 0.3012033096059E+02, 0.1000000000000E+02, 0.8002421003660E+02, 0.1000000000000E+01, 0.1457290541608E+01, 0.3120000000000E+01, 0.1746590757690E+01, 0.3120000000000E+01, 0.2499581328946E+03,-0.2150495182855E+02, 0.3760000000000E+01
 0.18825E+02, 0.3012165890587E+02, 0.1000000000000E+02, 0.8001179322796E+02, 0.1000000000000E+01, 0.1456870894359E+01, 0.3120000000000E+01, 0.1747373678689E+01, 0.3120000000000E+01, 0.2499193553900E+03,-0.2152074569915E+02, 0.3760000000000E+01
 0.18900E+02, 0.3012298453502E+02, 0.1000000000000E+02, 0.8000024547452E+02, 0.1000000000000E+01, 0.1456451196876E+01, 0.3120000000000E+01, 0.1748157085447E+01, 0.3120000000000E+01, 0.2498832995434E+03,-0.2153682785412E+02, 0.3760000000000E+01
 0.18975E+02, 0.3012431451679E+02, 0.1000000000000E+02, 0.7998777079819E+02, 0.1000000000000E+01, 0.1456031414304E+01, 0.3120000000000E+01, 0.1748940743561E+01, 0.3120000000000E+01, 0.2498443423134E+03,-0.2155264602842E+02, 0.3760000000000E+01
 0.19050E+02, 0.3012564222103E+02, 0.1000000000000E+02, 0.7997616300970E+02, 0.1000000000000E+01, 0.1455611581091E+01, 0.3120000000000E+01, 0.1749724889645E+01, 0.3120000000000E+01, 0.2498080999385E+03,-0.2156875340996E+02, 0.3760000000000E+01
 0.19125E+02, 0.3012697425312E+02, 0.1000000000000E+02, 0.7996363175540E+02, 0.1000000000000E+01, 0.1455191662521E+01, 0.3120000000000E+01, 0.1750509290024E+01, 0.3120000000000E+01, 0.2497689670380E+03,-0.2158459608275E+02, 0.3760000000000E+01
 0.19200E+02, 0.3012830404582E+02, 0.1000000000000E+02, 0.7995196511367E+02, 0.1000000000000E+01, 0.1454771692896E+01, 0.3120000000000E+01, 0.1751294180529E+01, 0.3120000000000E+01, 0.2497325418507E+03,-0.2160072875432E+02, 0.3760000000000E+01
 0.19275E+02, 0.3012963814193E+02, 0.1000000000000E+02, 0.7993937861595E+02, 0.1000000000000E+01, 0.1454351637647E+01, 0.3120000000000E+01, 0.1752079328242E+01, 0.3120000000000E+01, 0.2496932374736E+03,-0.2161659611221E+02, 0.3760000000000E+01
 0.19350E+02, 0.3013097003629E+02, 0.1000000000000E+02, 0.7992765434397E+02, 0.1000000000000E+01, 0.1453931530921E+01, 0.3120000000000E+01, 0.1752864968173E+01, 0.3120000000000E+01, 0.2496566333174E+03,-0.2163275413758E+02, 0.3760000000000E+01
 0.19425E+02, 0.3013230620995E+02, 0.1000000000000E+02, 0.7991501396871E+02, 0.1000000000000E+01, 0.1453511338305E+01, 0.3120000000000E+01, 0.1753650868197E+01, 0.3120000000000E+01, 0.2496171617550E+03,-0.2164864637049E+02, 0.3760000000000E+01
 0.19500E+02, 0.3013364021897E+02, 0.1000000000000E+02, 0.7990323333199E+02, 0.1000000000000E+01, 0.1453091093784E+01, 0.3120000000000E+01, 0.1754437262472E+01, 0.3120000000000E+01, 0.2495803826054E+03,-0.2166482981801E+02, 0.3760000000000E+01
 0.19575E+02, 0.3013497848341E+02, 0.1000000000000E+02, 0.7989054049224E+02, 0.1000000000000E+01, 0.1452670763103E+01, 0.3120000000000E+01, 0.1755223919693E+01, 0.3120000000000E+01, 0.2495407482957E+03,-0.2168074711329E+02, 0.3760000000000E+01
 0.19650E+02, 0.3013631461991E+02, 0.1000000000000E+02, 0.7987870479156E+02, 0.1000000000000E+01, 0.1452250380085E+01, 0.3120000000000E+01, 0.1756011073131E+01, 0.3120000000000E+01, 0.2495037982374E+03,-0.2169695605065E+02, 0.3760000000000E+01
 0.19725E+02, 0.3013765498828E+02, 0.1000000000000E+02, 0.7986596092986E+02, 0.1000000000000E+01, 0.1451829910636E+01, 0.3120000000000E+01, 0.1756798492332E+01, 0.3120000000000E+01, 0.2494640057095E+03,-0.2171289859337E+02, 0.3760000000000E+01
 0.19800E+02, 0.3013899326485E+02, 0.1000000000000E+02, 0.7985407150934E+02, 0.1000000000000E+01, 0.1451409388411E+01, 0.3120000000000E+01, 0.1757586409651E+01, 0.3120000000000E+01, 0.2494268889622E+03,-0.2172913308479E+02, 0.3760000000000E+01
 0.19875E+02, 0.3014033575001E+02, 0.1000000000000E+02, 0.7984127811102E+02, 0.1000000000000E+01, 0.1450988779483E+01, 0.3120000000000E+01, 0.1758374595513E+01, 0.3120000000000E+01, 0.2493869428776E+03,-0.2174510105964E+02, 0.3760000000000E+01
 0.19950E+02, 0.3014167617908E+02, 0.1000000000000E+02, 0.7982933634216E+02, 0.1000000000000E+01, 0.1450568117333E+01, 0.3120000000000E+01, 0.1759163281324E+01, 0.3120000000000E+01, 0.2493496637453E+03,-0.2176136118261E+02, 0.3760000000000E+01
 0.20025E+02, 0.3014302079371E+02, 0.1000000000000E+02, 0.7981649492979E+02, 0.1000000000000E+01, 0.1450147368207E+01, 0.3120000000000E+01, 0.1759952238417E+01, 0.3120000000000E+01, 0.2493095688814E+03,-0.2177735477092E+02, 0.3760000000000E+01
 0.20100E+02, 0.3014436338738E+02, 0.1000000000000E+02, 0.7980450223100E+02, 0.1000000000000E+01, 0.1449726565408E+01, 0.3120000000000E+01, 0.1760741697218E+01, 0.3120000000000E+01, 0.2492721318138E+03,-0.2179364058760E+02, 0.3760000000000E+01
 0.20175E+02, 0.3014571014380E+02, 0.1000000000000E+02, 0.7979161435585E+02, 0.1000000000000E+01, 0.1449305675357E+01, 0.3120000000000E+01, 0.1761531429997E+01, 0.3120000000000E+01, 0.2492318930363E+03,-0.2180965997231E+02, 0.3760000000000E+01
 0.20250E+02, 0.3014705491400E+02, 0.1000000000000E+02, 0.7977957217673E+02, 0.1000000000000E+01, 0.1448884731176E+01, 0.3120000000000E+01, 0.1762321666169E+01, 0.3120000000000E+01, 0.2491943025798E+03,-0.2182597155285E+02, 0.3760000000000E+01
 0.20325E+02, 0.3014840382439E+02, 0.1000000000000E+02, 0.7976663942666E+02, 0.1000000000000E+01, 0.1448463699467E+01, 0.3120000000000E+01, 0.1763112178969E+01, 0.3120000000000E+01, 0.2491539248678E+03,-0.2184201691673E+02, 0.3760000000000E+01
 0.20400E+02, 0.3014975078277E+02, 0.1000000000000E+02, 0.7975454925292E+02, 0.1000000000000E+01, 0.1448042613164E+01, 0.3120000000000E+01, 0.1763903196774E+01, 0.3120000000000E+01, 0.2491161856804E+03,-0.2185835433554E+02, 0.3760000000000E+01
 0.20475E+02, 0.3015110185901E+02, 0.1000000000000E+02, 0.7974157324963E+02, 0.1000000000000E+01, 0.1447621439053E+01, 0.3120000000000E+01, 0.1764694493806E+01, 0.3120000000000E+01, 0.2490756741177E+03,-0.2187442585458E+02, 0.3760000000000E+01
 0.20550E+02, 0.3015245101695E+02, 0.1000000000000E+02, 0.7972943659481E+02, 0.1000000000000E+01, 0.1447200209881E+01, 0.3120000000000E+01, 0.1765486297376E+01, 0.3120000000000E+01, 0.2490377909431E+03,-0.2189078918315E+02, 0.3760000000000E+01
 0.20625E+02, 0.3015380427062E+02, 0.1000000000000E+02, 0.7971641899285E+02, 0.1000000000000E+01, 0.1446778892619E+01, 0.3120000000000E+01, 0.1766278382726E+01, 0.3120000000000E+01, 0.2489971507152E+03,-0.2190688704108E+02, 0.3760000000000E+01
 0.20700E+02, 0.3015515563925E+02, 0.1000000000000E+02, 0.7970423740841E+02, 0.1000000000000E+01, 0.1446357519821E+01, 0.3120000000000E+01, 0.1767070976067E+01, 0.3120000000000E+01, 0.2489591284148E+03,-0.2192327635318E+02, 0.3760000000000E+01
 0.20775E+02, 0.3015651108165E+02, 0.1000000000000E+02, 0.7969117988539E+02, 0.1000000000000E+01, 0.1445936058650E+01, 0.3120000000000E+01, 0.1767863853687E+01, 0.3120000000000E+01, 0.2489183647776E+03,-0.2193940072687E+02, 0.3760000000000E+01
 0.20850E+02, 0.3015786467179E+02, 0.1000000000000E+02, 0.7967895494947E+02, 0.1000000000000E+01, 0.1445514541462E+01, 0.3120000000000E+01, 0.1768657240672E+01, 0.3120000000000E+01, 0.2488802082952E+03,-0.2195581609908E+02, 0.3760000000000E+01
 0.20925E+02, 0.3015922231395E+02, 0.1000000000000E+02, 0.7966585922016E+02, 0.1000000000000E+01, 0.1445092935616E+01, 0.3120000000000E+01, 0.1769450914378E+01, 0.3120000000000E+01, 0.2488393266199E+03,-0.2197196715921E+02, 0.3760000000000E+01
 0.21000E+02, 0.3016057813610E+02, 0.1000000000000E+02, 0.7965359254633E+02, 0.1000000000000E+01, 0.1444671273267E+01, 0.3120000000000E+01, 0.1770245098743E+01, 0.3120000000000E+01, 0.2488010410084E+03,-0.2198840866575E+02, 0.3760000000000E+01
 0.21075E+02, 0.3016193798873E+02, 0.1000000000000E+02, 0.7964046034719E+02, 0.1000000000000E+01, 0.1444249521971E+01, 0.3120000000000E+01, 0.1771039572215E+01, 0.3120000000000E+01, 0.2487600467328E+03,-0.2200458659280E+02, 0.3760000000000E+01
 0.21150E+02, 0.3016329605313E+02, 0.1000000000000E+02, 0.7962815357003E+02, 0.1000000000000E+01, 0.1443827713682E+01, 0.3120000000000E+01, 0.1771834557555E+01, 0.3120000000000E+01, 0.2487216371100E+03,-0.2202105431788E+02, 0.3760000000000E+01
 0.21225E+02, 0.3016465812662E+02, 0.1000000000000E+02, 0.7961498666568E+02, 0.1000000000000E+01, 0.1443405816155E+01, 0.3120000000000E+01, 0.1772629834332E+01, 0.3120000000000E+01, 0.2486805357586E+03,-0.2203725928561E+02, 0.3760000000000E+01
 0.21300E+02, 0.3016601844319E+02, 0.1000000000000E+02, 0.7960264144936E+02, 0.1000000000000E+01, 0.1442983861137E+01, 0.3120000000000E+01, 0.1773425624104E+01, 0.3120000000000E+01, 0.2486420073333E+03,-0.2205375330286E+02, 0.3760000000000E+01
 0.21375E+02, 0.3016738274763E+02, 0.1000000000000E+02, 0.7958944162717E+02, 0.1000000000000E+01, 0.1442561816587E+01, 0.3120000000000E+01, 0.1774221707581E+01, 0.3120000000000E+01, 0.2486008045004E+03,-0.2206998548732E+02, 0.3760000000000E+01
 0.21450E+02, 0.3016874532597E+02, 0.1000000000000E+02, 0.7957705965883E+02, 0.1000000000000E+01, 0.1442139714045E+01, 0.3120000000000E+01, 0.1775018305095E+01, 0.3120000000000E+01, 0.2485621625521E+03,-0.2208650588281E+02, 0.3760000000000E+01
 0.21525E+02, 0.3017011187109E+02, 0.1000000000000E+02, 0.7956382872869E+02, 0.1000000000000E+01, 0.1441717521674E+01, 0.3120000000000E+01, 0.1775815198525E+01, 0.3120000000000E+01, 0.2485208639011E+03,-0.2210276545837E+02, 0.3760000000000E+01
 0.21600E+02, 0.3017147672047E+02, 0.1000000000000E+02, 0.7955141172798E+02, 0.1000000000000E+01, 0.1441295270803E+01, 0.3120000000000E+01, 0.1776612606948E+01, 0.3120000000000E+01, 0.2484821138099E+03,-0.2211931230964E+02, 0.3760000000000E+01
 0.21675E+02, 0.3017284551572E+02, 0.1000000000000E+02, 0.7953815152113E+02, 0.1000000000000E+01, 0.1440872929805E+01, 0.3120000000000E+01, 0.1777410313434E+01, 0.3120000000000E+01, 0.2484407250697E+03,-0.2213559944454E+02, 0.3760000000000E+01
 0.21750E+02, 0.3017421264511E+02, 0.1000000000000E+02, 0.7952570121957E+02, 0.1000000000000E+01, 0.1440450529793E+01, 0.3120000000000E+01, 0.1778208535787E+01, 0.3120000000000E+01, 0.2484018722510E+03,-0.2215217284251E+02, 0.3760000000000E+01
 0.21825E+02, 0.3017558369956E+02, 0.1000000000000E+02, 0.7951241358423E+02, 0.1000000000000E+01, 0.1440028039352E+01, 0.3120000000000E+01, 0.1779007058286E+01, 0.3120000000000E+01, 0.2483603992023E+03,-0.2216848771433E+02, 0.3760000000000E+01
 0.21900E+02, 0.3017695311758E+02, 0.1000000000000E+02, 0.7949993173678E+02, 0.1000000000000E+01, 0.1439605489379E+01, 0.3120000000000E+01, 0.1779806097440E+01, 0.3120000000000E+01, 0.2483214491440E+03,-0.2218508773843E+02, 0.3760000000000E+01
 0.21975E+02, 0.3017832644004E+02, 0.1000000000000E+02, 0.7948661854332E+02, 0.1000000000000E+01, 0.1439182848671E+01, 0.3120000000000E+01, 0.1780605438764E+01, 0.3120000000000E+01, 0.2482798976353E+03,-0.2220143052112E+02, 0.3760000000000E+01
 0.22050E+02, 0.3017969815500E+02, 0.1000000000000E+02, 0.7947410692523E+02, 0.1000000000000E+01, 0.1438760147907E+01, 0.3120000000000E+01, 0.1781405297445E+01, 0.3120000000000E+01, 0.2482408558874E+03,-0.2221805726414E+02, 0.3760000000000E+01
 0.22125E+02, 0.3018107375388E+02, 0.1000000000000E+02, 0.7946077005657E+02, 0.1000000000000E+01, 0.1438337356101E+01, 0.3120000000000E+01, 0.1782205460255E+01, 0.3120000000000E+01, 0.2481992318053E+03,-0.2223442812128E+02, 0.3760000000000E+01
 0.22200E+02, 0.3018244777373E+02, 0.1000000000000E+02, 0.7944823045836E+02, 0.1000000000000E+01, 0.1437914503710E+01, 0.3120000000000E+01, 0.1783006141040E+01, 0.3120000000000E+01, 0.2481601039639E+03,-0.2225108167299E+02, 0.3760000000000E+01
 0.22275E+02, 0.3018382565712E+02, 0.1000000000000E+02, 0.7943487180780E+02, 0.1000000000000E+01, 0.1437491559965E+01, 0.3120000000000E+01, 0.1783807127852E+01, 0.3120000000000E+01, 0.2481184132259E+03,-0.2226748078239E+02, 0.3760000000000E+01
 0.22350E+02, 0.3018520198953E+02, 0.1000000000000E+02, 0.7942230603527E+02, 0.1000000000000E+01, 0.1437068555101E+01, 0.3120000000000E+01, 0.1784608633174E+01, 0.3120000000000E+01, 0.2480792049340E+03,-0.2228416123874E+02, 0.3760000000000E+01
 0.22425E+02, 0.3018658216521E+02, 0.1000000000000E+02, 0.7940892751316E+02, 0.1000000000000E+01, 0.1436645458569E+01, 0.3120000000000E+01, 0.1785410446357E+01, 0.3120000000000E+01, 0.2480374535098E+03,-0.2230058877077E+02, 0.3760000000000E+01
 0.22500E+02, 0.3018796081745E+02, 0.1000000000000E+02, 0.7939633738574E+02, 0.1000000000000E+01, 0.1436222300377E+01, 0.3120000000000E+01, 0.1786212778500E+01, 0.3120000000000E+01, 0.2479981704516E+03,-0.2231729621455E+02, 0.3760000000000E+01
 0.22575E+02, 0.3018934329284E+02, 0.1000000000000E+02, 0.7938294091449E+02, 0.1000000000000E+01, 0.1435799050202E+01, 0.3120000000000E+01, 0.1787015420276E+01, 0.3120000000000E+01, 0.2479563643470E+03,-0.2233375233636E+02, 0.3760000000000E+01
 0.22650E+02, 0.3019072427191E+02, 0.1000000000000E+02, 0.7937032825990E+02, 0.1000000000000E+01, 0.1435375737822E+01, 0.3120000000000E+01, 0.1787818581382E+01, 0.3120000000000E+01, 0.2479170122314E+03,-0.2235048687600E+02, 0.3760000000000E+01
 0.22725E+02, 0.3019210905411E+02, 0.1000000000000E+02, 0.7935691575940E+02, 0.1000000000000E+01, 0.1434952333137E+01, 0.3120000000000E+01, 0.1788622053832E+01, 0.3120000000000E+01, 0.2478751574433E+03,-0.2236697176130E+02, 0.3760000000000E+01
 0.22800E+02, 0.3019349236668E+02, 0.1000000000000E+02, 0.7934428242428E+02, 0.1000000000000E+01, 0.1434528865696E+01, 0.3120000000000E+01, 0.1789426045903E+01, 0.3120000000000E+01, 0.2478357420368E+03,-0.2238373348635E+02, 0.3760000000000E+01
 0.22875E+02, 0.3019487946244E+02, 0.1000000000000E+02, 0.7933085582819E+02, 0.1000000000000E+01, 0.1434105305629E+01, 0.3120000000000E+01, 0.1790230350964E+01, 0.3120000000000E+01, 0.2477938446039E+03,-0.2240024730246E+02, 0.3760000000000E+01
 0.22950E+02, 0.3019626511483E+02, 0.1000000000000E+02, 0.7931820365378E+02, 0.1000000000000E+01, 0.1433681682250E+01, 0.3120000000000E+01, 0.1791035175859E+01, 0.3120000000000E+01, 0.2477543716552E+03,-0.2241703631938E+02, 0.3760000000000E+01
 0.23025E+02, 0.3019765453067E+02, 0.1000000000000E+02, 0.7930476489754E+02, 0.1000000000000E+01, 0.1433257965917E+01, 0.3120000000000E+01, 0.1791840315335E+01, 0.3120000000000E+01, 0.2477124376201E+03,-0.2243357924110E+02, 0.3760000000000E+01
 0.23100E+02, 0.3019904252892E+02, 0.1000000000000E+02, 0.7929209573836E+02, 0.1000000000000E+01, 0.1432834185712E+01, 0.3120000000000E+01, 0.1792645974779E+01, 0.3120000000000E+01, 0.2476729129182E+03,-0.2245039564915E+02, 0.3760000000000E+01
 0.23175E+02, 0.3020043427094E+02, 0.1000000000000E+02, 0.7927864676167E+02, 0.1000000000000E+01, 0.1432410312223E+01, 0.3120000000000E+01, 0.1793451950336E+01, 0.3120000000000E+01, 0.2476309483358E+03,-0.2246696784113E+02, 0.3760000000000E+01
 0.23250E+02, 0.3020182462078E+02, 0.1000000000000E+02, 0.7926596247494E+02, 0.1000000000000E+01, 0.1431986374298E+01, 0.3120000000000E+01, 0.1794258445918E+01, 0.3120000000000E+01, 0.2475913776768E+03,-0.2248381174280E+02, 0.3760000000000E+01
 0.23325E+02, 0.3020321869485E+02, 0.1000000000000E+02, 0.7925250521137E+02, 0.1000000000000E+01, 0.1431562342754E+01, 0.3120000000000E+01, 0.1795065259090E+01, 0.3120000000000E+01, 0.2475493885818E+03,-0.2250041337773E+02, 0.3760000000000E+01
 0.23400E+02, 0.3020461140169E+02, 0.1000000000000E+02, 0.7923980765462E+02, 0.1000000000000E+01, 0.1431138246203E+01, 0.3120000000000E+01, 0.1795872592274E+01, 0.3120000000000E+01, 0.2475097777613E+03,-0.2251728488493E+02, 0.3760000000000E+01
 0.23475E+02, 0.3020600781331E+02, 0.1000000000000E+02, 0.7922634404109E+02, 0.1000000000000E+01, 0.1430714055697E+01, 0.3120000000000E+01, 0.1796680244468E+01, 0.3120000000000E+01, 0.2474677701972E+03,-0.2253391612887E+02, 0.3760000000000E+01
 0.23550E+02, 0.3020740288228E+02, 0.1000000000000E+02, 0.7921363507199E+02, 0.1000000000000E+01, 0.1430289799610E+01, 0.3120000000000E+01, 0.1797488416592E+01, 0.3120000000000E+01, 0.2474281250106E+03,-0.2255081535393E+02, 0.3760000000000E+01
 0.23625E+02, 0.3020880163675E+02, 0.1000000000000E+02, 0.7920016702992E+02, 0.1000000000000E+01, 0.1429865449226E+01, 0.3120000000000E+01, 0.1798296909092E+01, 0.3120000000000E+01, 0.2473861049716E+03,-0.2256747638091E+02, 0.3760000000000E+01
 0.23700E+02, 0.3021019907271E+02, 0.1000000000000E+02, 0.7918744850514E+02, 0.1000000000000E+01, 0.1429441032680E+01, 0.3120000000000E+01, 0.1799105921374E+01, 0.3120000000000E+01, 0.2473464312098E+03,-0.2258440342959E+02, 0.3760000000000E+01
 0.23775E+02, 0.3021160017497E+02, 0.1000000000000E+02, 0.7917397796334E+02, 0.1000000000000E+01, 0.1429016521494E+01, 0.3120000000000E+01, 0.1799915255348E+01, 0.3120000000000E+01, 0.2473044047118E+03,-0.2260109440713E+02, 0.3760000000000E+01
 0.23850E+02, 0.3021299998249E+02, 0.1000000000000E+02, 0.7916125172883E+02, 0.1000000000000E+01, 0.1428591943562E+01, 0.3120000000000E+01, 0.1800725108890E+01, 0.3120000000000E+01, 0.2472647081309E+03,-0.2261804939539E+02, 0.3760000000000E+01
 0.23925E+02, 0.3021440343726E+02, 0.1000000000000E+02, 0.7914778060124E+02, 0.1000000000000E+01, 0.1428167270641E+01, 0.3120000000000E+01, 0.1801535285393E+01, 0.3120000000000E+01, 0.2472226811423E+03,-0.2263477049435E+02, 0.3760000000000E+01
 0.24000E+02, 0.3021580562069E+02, 0.1000000000000E+02, 0.7913504850180E+02, 0.1000000000000E+01, 0.1427742530386E+01, 0.3120000000000E+01, 0.1802345981187E+01, 0.3120000000000E+01, 0.2471829674941E+03,-0.2265175353812E+02, 0.3760000000000E+01
 0.24075E+02, 0.3021721143240E+02, 0.1000000000000E+02, 0.7912157869005E+02, 0.1000000000000E+01, 0.1427317694790E+01, 0.3120000000000E+01, 0.1803157001167E+01, 0.3120000000000E+01, 0.2471409459436E+03,-0.2266850493089E+02, 0.3760000000000E+01
 0.24150E+02, 0.3021861599583E+02, 0.1000000000000E+02, 0.7910884255752E+02, 0.1000000000000E+01, 0.1426892791265E+01, 0.3120000000000E+01, 0.1803968540104E+01, 0.3120000000000E+01, 0.2471012209379E+03,-0.2268551615247E+02, 0.3760000000000E+01
 0.24225E+02, 0.3022002416872E+02, 0.1000000000000E+02, 0.7909537595065E+02, 0.1000000000000E+01, 0.1426467792045E+01, 0.3120000000000E+01, 0.1804780404408E+01, 0.3120000000000E+01, 0.2470592107138E+03,-0.2270229800889E+02, 0.3760000000000E+01
 0.24300E+02, 0.3022143111599E+02, 0.1000000000000E+02, 0.7908263760998E+02, 0.1000000000000E+01, 0.1426042724297E+01, 0.3120000000000E+01, 0.1805592787281E+01, 0.3120000000000E+01, 0.2470194800382E+03,-0.2271933752775E+02, 0.3760000000000E+01
 0.24375E+02, 0.3022284165404E+02, 0.1000000000000E+02, 0.7906917608342E+02, 0.1000000000000E+01, 0.1425617560496E+01, 0.3120000000000E+01, 0.1806405496660E+01, 0.3120000000000E+01, 0.2469774869853E+03,-0.2273615001416E+02, 0.3760000000000E+01
 0.24450E+02, 0.3022425098879E+02, 0.1000000000000E+02, 0.7905643734200E+02, 0.1000000000000E+01, 0.1425192327564E+01, 0.3120000000000E+01, 0.1807218724171E+01, 0.3120000000000E+01, 0.2469377562713E+03,-0.2275321795875E+02, 0.3760000000000E+01
 0.24525E+02, 0.3022566389579E+02, 0.1000000000000E+02, 0.7904298275246E+02, 0.1000000000000E+01, 0.1424766998215E+01, 0.3120000000000E+01, 0.1808032279291E+01, 0.3120000000000E+01, 0.2468957861747E+03,-0.2277006124995E+02, 0.3760000000000E+01
 0.24600E+02, 0.3022707562147E+02, 0.1000000000000E+02, 0.7903024540518E+02, 0.1000000000000E+01, 0.1424341599128E+01, 0.3120000000000E+01, 0.1808846352056E+01, 0.3120000000000E+01, 0.2468560610138E+03,-0.2278715774748E+02, 0.3760000000000E+01
 0.24675E+02, 0.3022849090096E+02, 0.1000000000000E+02, 0.7901679958915E+02, 0.1000000000000E+01, 0.1423916103259E+01, 0.3120000000000E+01, 0.1809660753502E+01, 0.3120000000000E+01, 0.2468141195946E+03,-0.2280403201596E+02, 0.3760000000000E+01
 0.24750E+02, 0.3022990502080E+02, 0.1000000000000E+02, 0.7900406541623E+02, 0.1000000000000E+01, 0.1423490537038E+01, 0.3120000000000E+01, 0.1810475672063E+01, 0.3120000000000E+01, 0.2467744055315E+03,-0.2282115719386E+02, 0.3760000000000E+01
 0.24825E+02, 0.3023132267620E+02, 0.1000000000000E+02, 0.7899063019011E+02, 0.1000000000000E+01, 0.1423064873666E+01, 0.3120000000000E+01, 0.1811290920344E+01, 0.3120000000000E+01, 0.2467324984469E+03,-0.2283806261004E+02, 0.3760000000000E+01
 0.24900E+02, 0.3023273919330E+02, 0.1000000000000E+02, 0.7897790094975E+02, 0.1000000000000E+01, 0.1422639139326E+01, 0.3120000000000E+01, 0.1812106685171E+01, 0.3120000000000E+01, 0.2466928009567E+03,-0.2285521660406E+02, 0.3760000000000E+01
 0.24975E+02, 0.3023415922784E+02, 0.1000000000000E+02, 0.7896447810513E+02, 0.1000000000000E+01, 0.1422213307460E+01, 0.3120000000000E+01, 0.1812922780730E+01, 0.3120000000000E+01, 0.2466509337853E+03,-0.2287215333752E+02, 0.3760000000000E+01
 0.25050E+02, 0.3023557814512E+02, 0.1000000000000E+02, 0.7895175553312E+02, 0.1000000000000E+01, 0.1421787404006E+01, 0.3120000000000E+01, 0.1813739392233E+01, 0.3120000000000E+01, 0.2466112582722E+03,-0.2288933628429E+02, 0.3760000000000E+01
 0.25125E+02, 0.3023700056187E+02, 0.1000000000000E+02, 0.7893834683951E+02, 0.1000000000000E+01, 0.1421361402650E+01, 0.3120000000000E+01, 0.1814556335457E+01, 0.3120000000000E+01, 0.2465694365233E+03,-0.2290630451235E+02, 0.3760000000000E+01
 0.25200E+02, 0.3023842188216E+02, 0.1000000000000E+02, 0.7892563264814E+02, 0.1000000000000E+01, 0.1420935329079E+01, 0.3120000000000E+01, 0.1815373793987E+01, 0.3120000000000E+01, 0.2465297883168E+03,-0.2292351654994E+02, 0.3760000000000E+01
 0.25275E+02, 0.3023984668410E+02, 0.1000000000000E+02, 0.7891223984272E+02, 0.1000000000000E+01, 0.1420509157225E+01, 0.3120000000000E+01, 0.1816191585211E+01, 0.3120000000000E+01, 0.2464880173973E+03,-0.2294051644776E+02, 0.3760000000000E+01
 0.25350E+02, 0.3024127041002E+02, 0.1000000000000E+02, 0.7889953572440E+02, 0.1000000000000E+01, 0.1420082912526E+01, 0.3120000000000E+01, 0.1817009891078E+01, 0.3120000000000E+01, 0.2464484017647E+03,-0.2295775771690E+02, 0.3760000000000E+01
 0.25425E+02, 0.3024269760000E+02, 0.1000000000000E+02, 0.7888616051785E+02, 0.1000000000000E+01, 0.1419656569160E+01, 0.3120000000000E+01, 0.1817828530593E+01, 0.3120000000000E+01, 0.2464066869979E+03,-0.2297478945815E+02, 0.3760000000000E+01
 0.25500E+02, 0.3024412373417E+02, 0.1000000000000E+02, 0.7887346813275E+02, 0.1000000000000E+01, 0.1419230152315E+01, 0.3120000000000E+01, 0.1818647684066E+01, 0.3120000000000E+01, 0.2463671091047E+03,-0.2299206010651E+02, 0.3760000000000E+01
 0.25575E+02, 0.3024555331493E+02, 0.1000000000000E+02, 0.7886011220687E+02, 0.1000000000000E+01, 0.1418803636413E+01, 0.3120000000000E+01, 0.1819467172128E+01, 0.3120000000000E+01, 0.2463254557233E+03,-0.2300912386286E+02, 0.3760000000000E+01
 0.25650E+02, 0.3024698185986E+02, 0.1000000000000E+02, 0.7884743318959E+02, 0.1000000000000E+01, 0.1418377046395E+01, 0.3120000000000E+01, 0.1820287173445E+01, 0.3120000000000E+01, 0.2462859206540E+03,-0.2302642403656E+02, 0.3760000000000E+01
 0.25725E+02, 0.3024841383412E+02, 0.1000000000000E+02, 0.7883409818955E+02, 0.1000000000000E+01, 0.1417950356928E+01, 0.3120000000000E+01, 0.1821107510283E+01, 0.3120000000000E+01, 0.2462443337751E+03,-0.2304351998832E+02, 0.3760000000000E+01
 0.25800E+02, 0.3024984479222E+02, 0.1000000000000E+02, 0.7882143414190E+02, 0.1000000000000E+01, 0.1417523592702E+01, 0.3120000000000E+01, 0.1821928359661E+01, 0.3120000000000E+01, 0.2462048465117E+03,-0.2306084984198E+02, 0.3760000000000E+01
 0.25875E+02, 0.3025127916257E+02, 0.1000000000000E+02, 0.7880812168095E+02, 0.1000000000000E+01, 0.1417096728631E+01, 0.3120000000000E+01, 0.1822749545488E+01, 0.3120000000000E+01, 0.2461633311521E+03,-0.2307797816149E+02, 0.3760000000000E+01
 0.25950E+02, 0.3025271253627E+02, 0.1000000000000E+02, 0.7879547417650E+02, 0.1000000000000E+01, 0.1416669789154E+01, 0.3120000000000E+01, 0.1823571243127E+01, 0.3120000000000E+01, 0.2461238965874E+03,-0.2309533784973E+02, 0.3760000000000E+01
 0.26025E+02, 0.3025414930532E+02, 0.1000000000000E+02, 0.7878218582862E+02, 0.1000000000000E+01, 0.1416242749431E+01, 0.3120000000000E+01, 0.1824393278143E+01, 0.3120000000000E+01, 0.2460824576405E+03,-0.2311249872179E+02, 0.3760000000000E+01
 0.26100E+02, 0.3025558509701E+02, 0.1000000000000E+02, 0.7876955639918E+02, 0.1000000000000E+01, 0.1415815633653E+01, 0.3120000000000E+01, 0.1825215824239E+01, 0.3120000000000E+01, 0.2460430805365E+03,-0.2312988839744E+02, 0.3760000000000E+01
 0.26175E+02, 0.3025702426733E+02, 0.1000000000000E+02, 0.7875629370450E+02, 0.1000000000000E+01, 0.1415388417224E+01, 0.3120000000000E+01, 0.1826038708643E+01, 0.3120000000000E+01, 0.2460017227894E+03,-0.2314708199494E+02, 0.3760000000000E+01
 0.26250E+02, 0.3025846247935E+02, 0.1000000000000E+02, 0.7874368386013E+02, 0.1000000000000E+01, 0.1414961124086E+01, 0.3120000000000E+01, 0.1826862103396E+01, 0.3120000000000E+01, 0.2459624078391E+03,-0.2316450182303E+02, 0.3760000000000E+01
 0.26325E+02, 0.3025990405354E+02, 0.1000000000000E+02, 0.7873044831460E+02, 0.1000000000000E+01, 0.1414533729889E+01, 0.3120000000000E+01, 0.1827685837392E+01, 0.3120000000000E+01, 0.2459211359404E+03,-0.2318172832783E+02, 0.3760000000000E+01
 0.26400E+02, 0.3026134468833E+02, 0.1000000000000E+02, 0.7871785951413E+02, 0.1000000000000E+01, 0.1414106258324E+01, 0.3120000000000E+01, 0.1828510081009E+01, 0.3120000000000E+01, 0.2458818876766E+03,-0.2319917847618E+02, 0.3760000000000E+01
 0.26475E+02, 0.3026278866899E+02, 0.1000000000000E+02, 0.7870465257783E+02, 0.1000000000000E+01, 0.1413678685288E+01, 0.3120000000000E+01, 0.1829334664817E+01, 0.3120000000000E+01, 0.2458407061621E+03,-0.2321643807122E+02, 0.3760000000000E+01
 0.26550E+02, 0.3026423172898E+02, 0.1000000000000E+02, 0.7869208625214E+02, 0.1000000000000E+01, 0.1413251034222E+01, 0.3120000000000E+01, 0.1830159757525E+01, 0.3120000000000E+01, 0.2458015290296E+03,-0.2323391869560E+02, 0.3760000000000E+01
 0.26625E+02, 0.3026567811879E+02, 0.1000000000000E+02, 0.7867890934093E+02, 0.1000000000000E+01, 0.1412823281269E+01, 0.3120000000000E+01, 0.1830985191386E+01, 0.3120000000000E+01, 0.2457604422967E+03,-0.2325121156340E+02, 0.3760000000000E+01
 0.26700E+02, 0.3026712360643E+02, 0.1000000000000E+02, 0.7866636687208E+02, 0.1000000000000E+01, 0.1412395449619E+01, 0.3120000000000E+01, 0.1831811133439E+01, 0.3120000000000E+01, 0.2457213405875E+03,-0.2326872284517E+02, 0.3760000000000E+01
 0.26775E+02, 0.3026857240810E+02, 0.1000000000000E+02, 0.7865322135641E+02, 0.1000000000000E+01, 0.1411967515662E+01, 0.3120000000000E+01, 0.1832637417627E+01, 0.3120000000000E+01, 0.2456803528908E+03,-0.2328604917109E+02, 0.3760000000000E+01
 0.26850E+02, 0.3027002032599E+02, 0.1000000000000E+02, 0.7864070409510E+02, 0.1000000000000E+01, 0.1411539502338E+01, 0.3120000000000E+01, 0.1833464209315E+01, 0.3120000000000E+01, 0.2456413307986E+03,-0.2330359128111E+02, 0.3760000000000E+01
 0.26925E+02, 0.3027147154231E+02, 0.1000000000000E+02, 0.7862759130495E+02, 0.1000000000000E+01, 0.1411111386284E+01, 0.3120000000000E+01, 0.1834291344141E+01, 0.3120000000000E+01, 0.2456004462662E+03,-0.2332095124921E+02, 0.3760000000000E+01
 0.27000E+02, 0.3027292189311E+02, 0.1000000000000E+02, 0.7861510055135E+02, 0.1000000000000E+01, 0.1410683190188E+01, 0.3120000000000E+01, 0.1835118985794E+01, 0.3120000000000E+01, 0.2455615078263E+03,-0.2333852436310E+02, 0.3760000000000E+01
 0.27075E+02, 0.3027437552700E+02, 0.1000000000000E+02, 0.7860202176020E+02, 0.1000000000000E+01, 0.1410254890933E+01, 0.3120000000000E+01, 0.1835946971614E+01, 0.3120000000000E+01, 0.2455207304096E+03,-0.2335591816659E+02, 0.3760000000000E+01
 0.27150E+02, 0.3027582831349E+02, 0.1000000000000E+02, 0.7858955878250E+02, 0.1000000000000E+01, 0.1409826510958E+01, 0.3120000000000E+01, 0.1836775463620E+01, 0.3120000000000E+01, 0.2454818795568E+03,-0.2337352246728E+02, 0.3760000000000E+01
 0.27225E+02, 0.3027728436795E+02, 0.1000000000000E+02, 0.7857651523442E+02, 0.1000000000000E+01, 0.1409398027393E+01, 0.3120000000000E+01, 0.1837604300845E+01, 0.3120000000000E+01, 0.2454412131148E+03,-0.2339095027912E+02, 0.3760000000000E+01
 0.27300E+02, 0.3027873959302E+02, 0.1000000000000E+02, 0.7856408124068E+02, 0.1000000000000E+01, 0.1408969462427E+01, 0.3120000000000E+01, 0.1838433643640E+01, 0.3120000000000E+01, 0.2454024535963E+03,-0.2340858595810E+02, 0.3760000000000E+01
 0.27375E+02, 0.3028019807126E+02, 0.1000000000000E+02, 0.7855107411667E+02, 0.1000000000000E+01, 0.1408540793434E+01, 0.3120000000000E+01, 0.1839263332745E+01, 0.3120000000000E+01, 0.2453619017903E+03,-0.2342604798080E+02, 0.3760000000000E+01
 0.27450E+02, 0.3028165573798E+02, 0.1000000000000E+02, 0.7853867028248E+02, 0.1000000000000E+01, 0.1408112042354E+01, 0.3120000000000E+01, 0.1840093526838E+01, 0.3120000000000E+01, 0.2453232372513E+03,-0.2344371521765E+02, 0.3760000000000E+01
 0.27525E+02, 0.3028311664327E+02, 0.1000000000000E+02, 0.7852570071966E+02, 0.1000000000000E+01, 0.1407683186808E+01, 0.3120000000000E+01, 0.1840924068364E+01, 0.3120000000000E+01, 0.2452828036058E+03,-0.2346121163813E+02, 0.3760000000000E+01
 0.27600E+02, 0.3028457675491E+02, 0.1000000000000E+02, 0.7851332816862E+02, 0.1000000000000E+01, 0.1407254248485E+01, 0.3120000000000E+01, 0.1841755114334E+01, 0.3120000000000E+01, 0.2452442375289E+03,-0.2347891062591E+02, 0.3760000000000E+01
 0.27675E+02, 0.3028604009078E+02, 0.1000000000000E+02, 0.7850039725809E+02, 0.1000000000000E+01, 0.1406825205251E+01, 0.3120000000000E+01, 0.1842586508901E+01, 0.3120000000000E+01, 0.2452039254240E+03,-0.2349644163802E+02, 0.3760000000000E+01
 0.27750E+02, 0.3028750265070E+02, 0.1000000000000E+02, 0.7848805706619E+02, 0.1000000000000E+01, 0.1406396078548E+01, 0.3120000000000E+01, 0.1843418407408E+01, 0.3120000000000E+01, 0.2451654611431E+03,-0.2351417257739E+02, 0.3760000000000E+01
 0.27825E+02, 0.3028896842083E+02, 0.1000000000000E+02, 0.7847516584351E+02, 0.1000000000000E+01, 0.1405966846485E+01, 0.3120000000000E+01, 0.1844250655720E+01, 0.3120000000000E+01, 0.2451252737855E+03,-0.2353173837888E+02, 0.3760000000000E+01
 0.27900E+02, 0.3029043343267E+02, 0.1000000000000E+02, 0.7846285904003E+02, 0.1000000000000E+01, 0.1405537530256E+01, 0.3120000000000E+01, 0.1845083407512E+01, 0.3120000000000E+01, 0.2450869144881E+03,-0.2354950146911E+02, 0.3760000000000E+01
 0.27975E+02, 0.3029190164098E+02, 0.1000000000000E+02, 0.7845000849313E+02, 0.1000000000000E+01, 0.1405108108215E+01, 0.3120000000000E+01, 0.1845916510360E+01, 0.3120000000000E+01, 0.2450468549352E+03,-0.2356710225081E+02, 0.3760000000000E+01
 0.28050E+02, 0.3029336910856E+02, 0.1000000000000E+02, 0.7843773606211E+02, 0.1000000000000E+01, 0.1404678601307E+01, 0.3120000000000E+01, 0.1846750116278E+01, 0.3120000000000E+01, 0.2450086036677E+03,-0.2358489769030E+02, 0.3760000000000E+01
 0.28125E+02, 0.3029483975915E+02, 0.1000000000000E+02, 0.7842492712378E+02, 0.1000000000000E+01, 0.1404248988131E+01, 0.3120000000000E+01, 0.1847584074551E+01, 0.3120000000000E+01, 0.2449686748049E+03,-0.2360253365310E+02, 0.3760000000000E+01
 0.28200E+02, 0.3029630968658E+02, 0.1000000000000E+02, 0.7841268999620E+02, 0.1000000000000E+01, 0.1403819289384E+01, 0.3120000000000E+01, 0.1848418535538E+01, 0.3120000000000E+01, 0.2449305344474E+03,-0.2362036165361E+02, 0.3760000000000E+01
 0.28275E+02, 0.3029778278380E+02, 0.1000000000000E+02, 0.7839992355005E+02, 0.1000000000000E+01, 0.1403389483906E+01, 0.3120000000000E+01, 0.1849253350229E+01, 0.3120000000000E+01, 0.2448907390063E+03,-0.2363803300126E+02, 0.3760000000000E+01
 0.28350E+02, 0.3029925517540E+02, 0.1000000000000E+02, 0.7838772260617E+02, 0.1000000000000E+01, 0.1402959592150E+01, 0.3120000000000E+01, 0.1850088667332E+01, 0.3120000000000E+01, 0.2448527122807E+03,-0.2365589376830E+02, 0.3760000000000E+01
 0.28425E+02, 0.3030073072396E+02, 0.1000000000000E+02, 0.7837499948446E+02, 0.1000000000000E+01, 0.1402529593199E+01, 0.3120000000000E+01, 0.1850924339545E+01, 0.3120000000000E+01, 0.2448130528322E+03,-0.2367360070349E+02, 0.3760000000000E+01
 0.28500E+02, 0.3030220558436E+02, 0.1000000000000E+02, 0.7836283555841E+02, 0.1000000000000E+01, 0.1402099507258E+01, 0.3120000000000E+01, 0.1851760513925E+01, 0.3120000000000E+01, 0.2447751423164E+03,-0.2369149445244E+02, 0.3760000000000E+01
 0.28575E+02, 0.3030368358908E+02, 0.1000000000000E+02, 0.7835015654047E+02, 0.1000000000000E+01, 0.1401669313652E+01, 0.3120000000000E+01, 0.1852597044878E+01, 0.3120000000000E+01, 0.2447356212660E+03,-0.2370923717955E+02, 0.3760000000000E+01
 0.28650E+02, 0.3030516092313E+02, 0.1000000000000E+02, 0.7833803041097E+02, 0.1000000000000E+01, 0.1401239032341E+01, 0.3120000000000E+01, 0.1853434077815E+01, 0.3120000000000E+01, 0.2446978293646E+03,-0.2372716413054E+02, 0.3760000000000E+01
 0.28725E+02, 0.3030664138923E+02, 0.1000000000000E+02, 0.7832539621997E+02, 0.1000000000000E+01, 0.1400808642891E+01, 0.3120000000000E+01, 0.1854271468847E+01, 0.3120000000000E+01, 0.2446584489428E+03,-0.2374494285521E+02, 0.3760000000000E+01
 0.28800E+02, 0.3030812120212E+02, 0.1000000000000E+02, 0.7831330862446E+02, 0.1000000000000E+01, 0.1400378165017E+01, 0.3120000000000E+01, 0.1855109361745E+01, 0.3120000000000E+01, 0.2446207779314E+03,-0.2376290322874E+02, 0.3760000000000E+01
 0.28875E+02, 0.3030960413511E+02, 0.1000000000000E+02, 0.7830071993105E+02, 0.1000000000000E+01, 0.1399947578525E+01, 0.3120000000000E+01, 0.1855947614320E+01, 0.3120000000000E+01, 0.2445815402042E+03,-0.2378071816167E+02, 0.3760000000000E+01
 0.28950E+02, 0.3031108643233E+02, 0.1000000000000E+02, 0.7828867154830E+02, 0.1000000000000E+01, 0.1399516902888E+01, 0.3120000000000E+01, 0.1856786368712E+01, 0.3120000000000E+01, 0.2445439921755E+03,-0.2379871218388E+02, 0.3760000000000E+01
 0.29025E+02, 0.3031257183802E+02, 0.1000000000000E+02, 0.7827612897291E+02, 0.1000000000000E+01, 0.1399086118150E+01, 0.3120000000000E+01, 0.1857625484427E+01, 0.3120000000000E+01, 0.2445048990523E+03,-0.2381656353320E+02, 0.3760000000000E+01
 0.29100E+02, 0.3031405662542E+02, 0.1000000000000E+02, 0.7826412043413E+02, 0.1000000000000E+01, 0.1398655243541E+01, 0.3120000000000E+01, 0.1858465101981E+01, 0.3120000000000E+01, 0.2444674759503E+03,-0.2383459143639E+02, 0.3760000000000E+01
 0.29175E+02, 0.3031554450993E+02, 0.1000000000000E+02, 0.7825162454134E+02, 0.1000000000000E+01, 0.1398224259343E+01, 0.3120000000000E+01, 0.1859305082570E+01, 0.3120000000000E+01, 0.2444285291659E+03,-0.2385247942228E+02, 0.3760000000000E+01
 0.29250E+02, 0.3031703179362E+02, 0.1000000000000E+02, 0.7823965642824E+02, 0.1000000000000E+01, 0.1397793184545E+01, 0.3120000000000E+01, 0.1860145565092E+01, 0.3120000000000E+01, 0.2443912327802E+03,-0.2387054143351E+02, 0.3760000000000E+01
 0.29325E+02, 0.3031852216342E+02, 0.1000000000000E+02, 0.7822720773469E+02, 0.1000000000000E+01, 0.1397361999667E+01, 0.3120000000000E+01, 0.1860986412429E+01, 0.3120000000000E+01, 0.2443524339201E+03,-0.2388846626540E+02, 0.3760000000000E+01
 0.29400E+02, 0.3032001194993E+02, 0.1000000000000E+02, 0.7821528057025E+02, 0.1000000000000E+01, 0.1396930723455E+01, 0.3120000000000E+01, 0.1861827761868E+01, 0.3120000000000E+01, 0.2443152658568E+03,-0.2390656263062E+02, 0.3760000000000E+01
 0.29475E+02, 0.3032150481187E+02, 0.1000000000000E+02, 0.7820287953546E+02, 0.1000000000000E+01, 0.1396499336666E+01, 0.3120000000000E+01, 0.1862669477975E+01, 0.3120000000000E+01, 0.2442766163278E+03,-0.2392452453432E+02, 0.3760000000000E+01
 0.29550E+02, 0.3032299710807E+02, 0.1000000000000E+02, 0.7819099380552E+02, 0.1000000000000E+01, 0.1396067857807E+01, 0.3120000000000E+01, 0.1863511696429E+01, 0.3120000000000E+01, 0.2442395780774E+03,-0.2394265548723E+02, 0.3760000000000E+01
 0.29625E+02, 0.3032449246934E+02, 0.1000000000000E+02, 0.7817864083460E+02, 0.1000000000000E+01, 0.1395636267869E+01, 0.3120000000000E+01, 0.1864354283473E+01, 0.3120000000000E+01, 0.2442010791168E+03,-0.2396065467951E+02, 0.3760000000000E+01
 0.29700E+02, 0.3032598728245E+02, 0.1000000000000E+02, 0.7816679696664E+02, 0.1000000000000E+01, 0.1395204585121E+01, 0.3120000000000E+01, 0.1865197373193E+01, 0.3120000000000E+01, 0.2441641719874E+03,-0.2397882047083E+02, 0.3760000000000E+01
 0.29775E+02, 0.3032748515060E+02, 0.1000000000000E+02, 0.7815449242043E+02, 0.1000000000000E+01, 0.1394772790789E+01, 0.3120000000000E+01, 0.1866040833496E+01, 0.3120000000000E+01, 0.2441258246944E+03,-0.2399685717301E+02, 0.3760000000000E+01
 0.29850E+02, 0.3032898248824E+02, 0.1000000000000E+02, 0.7814269078813E+02, 0.1000000000000E+01, 0.1394340902903E+01, 0.3120000000000E+01, 0.1866884796888E+01, 0.3120000000000E+01, 0.2440890498263E+03,-0.2401505805573E+02, 0.3760000000000E+01
 0.29925E+02, 0.3033048287127E+02, 0.1000000000000E+02, 0.7813043497119E+02, 0.1000000000000E+01, 0.1393908902921E+01, 0.3120000000000E+01, 0.1867729132933E+01, 0.3120000000000E+01, 0.2440508551241E+03,-0.2403313249980E+02, 0.3760000000000E+01
 0.30000E+02, 0.3033198274147E+02, 0.1000000000000E+02, 0.7811867590883E+02, 0.1000000000000E+01, 0.1393476808639E+01, 0.3120000000000E+01, 0.1868573972557E+01, 0.3120000000000E+01, 0.2440142135350E+03,-0.2405136871416E+02, 0.3760000000000E+01
 0.30075E+02, 0.3033348564768E+02, 0.1000000000000E+02, 0.7810646907263E+02, 0.1000000000000E+01, 0.1393044601745E+01, 0.3120000000000E+01, 0.1869419186983E+01, 0.3120000000000E+01, 0.2439761721818E+03,-0.2406948113225E+02, 0.3760000000000E+01
 0.30150E+02, 0.3033498805883E+02, 0.1000000000000E+02, 0.7809475286152E+02, 0.1000000000000E+01, 0.1392612299800E+01, 0.3120000000000E+01, 0.1870264905568E+01, 0.3120000000000E+01, 0.2439396647238E+03,-0.2408775293926E+02, 0.3760000000000E+01
 0.30225E+02, 0.3033649349700E+02, 0.1000000000000E+02, 0.7808259521024E+02, 0.1000000000000E+01, 0.1392179884723E+01, 0.3120000000000E+01, 0.1871111001178E+01, 0.3120000000000E+01, 0.2439017773297E+03,-0.2410590356141E+02, 0.3760000000000E+01
 0.30300E+02, 0.3033799845789E+02, 0.1000000000000E+02, 0.7807092208148E+02, 0.1000000000000E+01, 0.1391747373840E+01, 0.3120000000000E+01, 0.1871957601614E+01, 0.3120000000000E+01, 0.2438654046986E+03,-0.2412421122302E+02, 0.3760000000000E+01
 0.30375E+02, 0.3033950643714E+02, 0.1000000000000E+02, 0.7805881376735E+02, 0.1000000000000E+01, 0.1391314749299E+01, 0.3120000000000E+01, 0.1872804581377E+01, 0.3120000000000E+01, 0.2438276717121E+03,-0.2414240028089E+02, 0.3760000000000E+01
 0.30450E+02, 0.3034101395700E+02, 0.1000000000000E+02, 0.7804718390287E+02, 0.1000000000000E+01, 0.1390882028196E+01, 0.3120000000000E+01, 0.1873652066724E+01, 0.3120000000000E+01, 0.2437914344504E+03,-0.2416074406831E+02, 0.3760000000000E+01
 0.30525E+02, 0.3034252448694E+02, 0.1000000000000E+02, 0.7803512502775E+02, 0.1000000000000E+01, 0.1390449192903E+01, 0.3120000000000E+01, 0.1874499933780E+01, 0.3120000000000E+01, 0.2437538561626E+03,-0.2417897180366E+02, 0.3760000000000E+01
 0.30600E+02, 0.3034403457547E+02, 0.1000000000000E+02, 0.7802353857085E+02, 0.1000000000000E+01, 0.1390016260285E+01, 0.3120000000000E+01, 0.1875348307269E+01, 0.3120000000000E+01, 0.2437177546922E+03,-0.2419735197883E+02, 0.3760000000000E+01
 0.30675E+02, 0.3034554766605E+02, 0.1000000000000E+02, 0.7801152919279E+02, 0.1000000000000E+01, 0.1389583212943E+01, 0.3120000000000E+01, 0.1876197064926E+01, 0.3120000000000E+01, 0.2436803312579E+03,-0.2421561862489E+02, 0.3760000000000E+01
 0.30750E+02, 0.3034706033331E+02, 0.1000000000000E+02, 0.7799998622763E+02, 0.1000000000000E+01, 0.1389150067512E+01, 0.3120000000000E+01, 0.1877046329958E+01, 0.3120000000000E+01, 0.2436443658165E+03,-0.2423403546863E+02, 0.3760000000000E+01
 0.30825E+02, 0.3034857599502E+02, 0.1000000000000E+02, 0.7798802635528E+02, 0.1000000000000E+01, 0.1388716806813E+01, 0.3120000000000E+01, 0.1877895981702E+01, 0.3120000000000E+01, 0.2436070972364E+03,-0.2425234127643E+02, 0.3760000000000E+01
 0.30900E+02, 0.3035009125152E+02, 0.1000000000000E+02, 0.7797652692696E+02, 0.1000000000000E+01, 0.1388283447258E+01, 0.3120000000000E+01, 0.1878746141851E+01, 0.3120000000000E+01, 0.2435712679399E+03,-0.2427079505450E+02, 0.3760000000000E+01
 0.30975E+02, 0.3035160949517E+02, 0.1000000000000E+02, 0.7796461651769E+02, 0.1000000000000E+01, 0.1387849971889E+01, 0.3120000000000E+01, 0.1879596691340E+01, 0.3120000000000E+01, 0.2435341540548E+03,-0.2428914027207E+02, 0.3760000000000E+01
 0.31050E+02, 0.3035312735191E+02, 0.1000000000000E+02, 0.7795316062795E+02, 0.1000000000000E+01, 0.1387416396890E+01, 0.3120000000000E+01, 0.1880447750362E+01, 0.3120000000000E+01, 0.2434984608839E+03,-0.2430763127616E+02, 0.3760000000000E+01
 0.31125E+02, 0.3035464818883E+02, 0.1000000000000E+02, 0.7794129959626E+02, 0.1000000000000E+01, 0.1386982705527E+01, 0.3120000000000E+01, 0.1881299201431E+01, 0.3120000000000E+01, 0.2434615014012E+03,-0.2432601614763E+02, 0.3760000000000E+01
 0.31200E+02, 0.3035616865719E+02, 0.1000000000000E+02, 0.7792988719821E+02, 0.1000000000000E+01, 0.1386548913757E+01, 0.3120000000000E+01, 0.1882151163257E+01, 0.3120000000000E+01, 0.2434259441852E+03,-0.2434454465505E+02, 0.3760000000000E+01
 0.31275E+02, 0.3035769209914E+02, 0.1000000000000E+02, 0.7791807541508E+02, 0.1000000000000E+01, 0.1386115005066E+01, 0.3120000000000E+01, 0.1883003519921E+01, 0.3120000000000E+01, 0.2433891386765E+03,-0.2436296943642E+02, 0.3760000000000E+01
 0.31350E+02, 0.3035921519096E+02, 0.1000000000000E+02, 0.7790670642290E+02, 0.1000000000000E+01, 0.1385680995189E+01, 0.3120000000000E+01, 0.1883856388662E+01, 0.3120000000000E+01, 0.2433537171233E+03,-0.2438153574215E+02, 0.3760000000000E+01
 0.31425E+02, 0.3036074125018E+02, 0.1000000000000E+02, 0.7789494371276E+02, 0.1000000000000E+01, 0.1385246867827E+01, 0.3120000000000E+01, 0.1884709655115E+01, 0.3120000000000E+01, 0.2433170650152E+03,-0.2440000068874E+02, 0.3760000000000E+01
 0.31500E+02, 0.3036226697777E+02, 0.1000000000000E+02, 0.7788361798916E+02, 0.1000000000000E+01, 0.1384812638496E+01, 0.3120000000000E+01, 0.1885563435062E+01, 0.3120000000000E+01, 0.2432817786727E+03,-0.2441860508163E+02, 0.3760000000000E+01
 0.31575E+02, 0.3036379566688E+02, 0.1000000000000E+02, 0.7787190413750E+02, 0.1000000000000E+01, 0.1384378291112E+01, 0.3120000000000E+01, 0.1886417615681E+01, 0.3120000000000E+01, 0.2432452792705E+03,-0.2443711045580E+02, 0.3760000000000E+01
 0.31650E+02, 0.3036532404308E+02, 0.1000000000000E+02, 0.7786062151371E+02, 0.1000000000000E+01, 0.1383943840972E+01, 0.3120000000000E+01, 0.1887272311307E+01, 0.3120000000000E+01, 0.2432101275882E+03,-0.2445575322957E+02, 0.3760000000000E+01
 0.31725E+02, 0.3036685537520E+02, 0.1000000000000E+02, 0.7784895625792E+02, 0.1000000000000E+01, 0.1383509272205E+01, 0.3120000000000E+01, 0.1888127410649E+01, 0.3120000000000E+01, 0.2431737800473E+03,-0.2447429929491E+02, 0.3760000000000E+01
 0.31800E+02, 0.3036838641320E+02, 0.1000000000000E+02, 0.7783771651796E+02, 0.1000000000000E+01, 0.1383074599891E+01, 0.3120000000000E+01, 0.1888983026609E+01, 0.3120000000000E+01, 0.2431387623278E+03,-0.2449298075117E+02, 0.3760000000000E+01
 0.31875E+02, 0.3036992040194E+02, 0.1000000000000E+02, 0.7782609955863E+02, 0.1000000000000E+01, 0.1382639808371E+01, 0.3120000000000E+01, 0.1889839049414E+01, 0.3120000000000E+01, 0.2431025656894E+03,-0.2451156777153E+02, 0.3760000000000E+01
 0.31950E+02, 0.3037145411545E+02, 0.1000000000000E+02, 0.7781490245099E+02, 0.1000000000000E+01, 0.1382204912508E+01, 0.3120000000000E+01, 0.1890695590549E+01, 0.3120000000000E+01, 0.2430676811247E+03,-0.2453028822203E+02, 0.3760000000000E+01
 0.32025E+02, 0.3037299077485E+02, 0.1000000000000E+02, 0.7780333343971E+02, 0.1000000000000E+01, 0.1381769896853E+01, 0.3120000000000E+01, 0.1891552541740E+01, 0.3120000000000E+01, 0.2430316342769E+03,-0.2454891646560E+02, 0.3760000000000E+01
 0.32100E+02, 0.3037452717804E+02, 0.1000000000000E+02, 0.7779217867638E+02, 0.1000000000000E+01, 0.1381334776058E+01, 0.3120000000000E+01, 0.1892410013075E+01, 0.3120000000000E+01, 0.2429968819453E+03,-0.2456767621427E+02, 0.3760000000000E+01
 0.32175E+02, 0.3037606652264E+02, 0.1000000000000E+02, 0.7778065724244E+02, 0.1000000000000E+01, 0.1380899534879E+01, 0.3120000000000E+01, 0.1893267897761E+01, 0.3120000000000E+01, 0.2429609837072E+03,-0.2458634595105E+02, 0.3760000000000E+01
 0.32250E+02, 0.3037760563014E+02, 0.1000000000000E+02, 0.7776954448679E+02, 0.1000000000000E+01, 0.1380464187757E+01, 0.3120000000000E+01, 0.1894126304499E+01, 0.3120000000000E+01, 0.2429263625358E+03,-0.2460514531076E+02, 0.3760000000000E+01
 0.32325E+02, 0.3037914767495E+02, 0.1000000000000E+02, 0.7775807020536E+02, 0.1000000000000E+01, 0.1380028719653E+01, 0.3120000000000E+01, 0.1894985127974E+01, 0.3120000000000E+01, 0.2428906115579E+03,-0.2462385682719E+02, 0.3760000000000E+01
 0.32400E+02, 0.3038068950188E+02, 0.1000000000000E+02, 0.7774699909707E+02, 0.1000000000000E+01, 0.1379593144801E+01, 0.3120000000000E+01, 0.1895844475512E+01, 0.3120000000000E+01, 0.2428561203998E+03,-0.2464269611476E+02, 0.3760000000000E+01
 0.32475E+02, 0.3038223426231E+02, 0.1000000000000E+02, 0.7773557151721E+02, 0.1000000000000E+01, 0.1379157448363E+01, 0.3120000000000E+01, 0.1896704243250E+01, 0.3120000000000E+01, 0.2428205152512E+03,-0.2466144967674E+02, 0.3760000000000E+01
 0.32550E+02, 0.3038377882429E+02, 0.1000000000000E+02, 0.7772454165329E+02, 0.1000000000000E+01, 0.1378721644366E+01, 0.3120000000000E+01, 0.1897564537164E+01, 0.3120000000000E+01, 0.2427861528271E+03,-0.2468032921756E+02, 0.3760000000000E+01
 0.32625E+02, 0.3038532631628E+02, 0.1000000000000E+02, 0.7771316027975E+02, 0.1000000000000E+01, 0.1378285718173E+01, 0.3120000000000E+01, 0.1898425254829E+01, 0.3120000000000E+01, 0.2427506919393E+03,-0.2469912512087E+02, 0.3760000000000E+01
 0.32700E+02, 0.3038687362936E+02, 0.1000000000000E+02, 0.7770217122548E+02, 0.1000000000000E+01, 0.1377849683606E+01, 0.3120000000000E+01, 0.1899286500883E+01, 0.3120000000000E+01, 0.2427164568711E+03,-0.2471804523338E+02, 0.3760000000000E+01
 0.32775E+02, 0.3038842386934E+02, 0.1000000000000E+02, 0.7769083553924E+02, 0.1000000000000E+01, 0.1377413526228E+01, 0.3120000000000E+01, 0.1900148174321E+01, 0.3120000000000E+01, 0.2426811386015E+03,-0.2473688375697E+02, 0.3760000000000E+01
 0.32850E+02, 0.3038997395008E+02, 0.1000000000000E+02, 0.7767988682310E+02, 0.1000000000000E+01, 0.1376977259658E+01, 0.3120000000000E+01, 0.1901010378459E+01, 0.3120000000000E+01, 0.2426470293963E+03,-0.2475584477083E+02, 0.3760000000000E+01
 0.32925E+02, 0.3039152695492E+02, 0.1000000000000E+02, 0.7766859626437E+02, 0.1000000000000E+01, 0.1376540869653E+01, 0.3120000000000E+01, 0.1901873013703E+01, 0.3120000000000E+01, 0.2426118519754E+03,-0.2477472621081E+02, 0.3760000000000E+01
 0.33000E+02, 0.3039307982030E+02, 0.1000000000000E+02, 0.7765768738580E+02, 0.1000000000000E+01, 0.1376104369633E+01, 0.3120000000000E+01, 0.1902736182059E+01, 0.3120000000000E+01, 0.2425778670504E+03,-0.2479372845993E+02, 0.3760000000000E+01
 0.33075E+02, 0.3039463560737E+02, 0.1000000000000E+02, 0.7764644136440E+02, 0.1000000000000E+01, 0.1375667745550E+01, 0.3120000000000E+01, 0.1903599785325E+01, 0.3120000000000E+01, 0.2425428286144E+03,-0.2481265310742E+02, 0.3760000000000E+01
 0.33150E+02, 0.3039619127491E+02, 0.1000000000000E+02, 0.7763557179345E+02, 0.1000000000000E+01, 0.1375231010625E+01, 0.3120000000000E+01, 0.1904463924218E+01, 0.3120000000000E+01, 0.2425089662956E+03,-0.2483169692875E+02, 0.3760000000000E+01
 0.33225E+02, 0.3039774986205E+02, 0.1000000000000E+02, 0.7762436968884E+02, 0.1000000000000E+01, 0.1374794151000E+01, 0.3120000000000E+01, 0.1905328501905E+01, 0.3120000000000E+01, 0.2424740648861E+03,-0.2485066508155E+02, 0.3760000000000E+01
 0.33300E+02, 0.3039930834974E+02, 0.1000000000000E+02, 0.7761353886304E+02, 0.1000000000000E+01, 0.1374357179703E+01, 0.3120000000000E+01, 0.1906193617834E+01, 0.3120000000000E+01, 0.2424403233976E+03,-0.2486975081262E+02, 0.3760000000000E+01
 0.33375E+02, 0.3040086975526E+02, 0.1000000000000E+02, 0.7760238002130E+02, 0.1000000000000E+01, 0.1373920083064E+01, 0.3120000000000E+01, 0.1907059176529E+01, 0.3120000000000E+01, 0.2424055569527E+03,-0.2488876277860E+02, 0.3760000000000E+01
 0.33450E+02, 0.3040243108155E+02, 0.1000000000000E+02, 0.7759158735230E+02, 0.1000000000000E+01, 0.1373482873917E+01, 0.3120000000000E+01, 0.1907925276181E+01, 0.3120000000000E+01, 0.2423719344391E+03,-0.2490789076237E+02, 0.3760000000000E+01
 0.33525E+02, 0.3040399532425E+02, 0.1000000000000E+02, 0.7758047109917E+02, 0.1000000000000E+01, 0.1373045538778E+01, 0.3120000000000E+01, 0.1908791822651E+01, 0.3120000000000E+01, 0.2423373008337E+03,-0.2492694683970E+02, 0.3760000000000E+01
 0.33600E+02, 0.3040555950805E+02, 0.1000000000000E+02, 0.7756971596146E+02, 0.1000000000000E+01, 0.1372608090292E+01, 0.3120000000000E+01, 0.1909658912896E+01, 0.3120000000000E+01, 0.2423037953233E+03,-0.2494611743420E+02, 0.3760000000000E+01
 0.33675E+02, 0.3040712660721E+02, 0.1000000000000E+02, 0.7755864159061E+02, 0.1000000000000E+01, 0.1372170515157E+01, 0.3120000000000E+01, 0.1910526454095E+01, 0.3120000000000E+01, 0.2422692923325E+03,-0.2496521793245E+02, 0.3760000000000E+01
 0.33750E+02, 0.3040869366795E+02, 0.1000000000000E+02, 0.7754792334603E+02, 0.1000000000000E+01, 0.1371732825831E+01, 0.3120000000000E+01, 0.1911394541984E+01, 0.3120000000000E+01, 0.2422359018150E+03,-0.2498443147942E+02, 0.3760000000000E+01
 0.33825E+02, 0.3041026364330E+02, 0.1000000000000E+02, 0.7753689012252E+02, 0.1000000000000E+01, 0.1371295009193E+01, 0.3120000000000E+01, 0.1912263085047E+01, 0.3120000000000E+01, 0.2422015271251E+03,-0.2500357671749E+02, 0.3760000000000E+01
 0.33900E+02, 0.3041183360087E+02, 0.1000000000000E+02, 0.7752620809749E+02, 0.1000000000000E+01, 0.1370857077516E+01, 0.3120000000000E+01, 0.1913132177817E+01, 0.3120000000000E+01, 0.2421682494797E+03,-0.2502283357887E+02, 0.3760000000000E+01
 0.33975E+02, 0.3041340647265E+02, 0.1000000000000E+02, 0.7751521526790E+02, 0.1000000000000E+01, 0.1370419017855E+01, 0.3120000000000E+01, 0.1914001730062E+01, 0.3120000000000E+01, 0.2421340007197E+03,-0.2504202386920E+02, 0.3760000000000E+01
 0.34050E+02, 0.3041497934742E+02, 0.1000000000000E+02, 0.7750456876958E+02, 0.1000000000000E+01, 0.1369980842302E+01, 0.3120000000000E+01, 0.1914871835130E+01, 0.3120000000000E+01, 0.2421008337662E+03,-0.2506132440250E+02, 0.3760000000000E+01
 0.34125E+02, 0.3041655513633E+02, 0.1000000000000E+02, 0.7749361554847E+02, 0.1000000000000E+01, 0.1369542538088E+01, 0.3120000000000E+01, 0.1915742404055E+01, 0.3120000000000E+01, 0.2420667084656E+03,-0.2508056006863E+02, 0.3760000000000E+01
 0.34200E+02, 0.3041813094916E+02, 0.1000000000000E+02, 0.7748300385813E+02, 0.1000000000000E+01, 0.1369104117123E+01, 0.3120000000000E+01, 0.1916613529024E+01, 0.3120000000000E+01, 0.2420336499434E+03,-0.2509990464276E+02, 0.3760000000000E+01
 0.34275E+02, 0.3041970967637E+02, 0.1000000000000E+02, 0.7747208944585E+02, 0.1000000000000E+01, 0.1368665566812E+01, 0.3120000000000E+01, 0.1917485122314E+01, 0.3120000000000E+01, 0.2419996455875E+03,-0.2511918600970E+02, 0.3760000000000E+01
 0.34350E+02, 0.3042128844858E+02, 0.1000000000000E+02, 0.7746151182544E+02, 0.1000000000000E+01, 0.1368226898887E+01, 0.3120000000000E+01, 0.1918357274962E+01, 0.3120000000000E+01, 0.2419666931759E+03,-0.2513857498448E+02, 0.3760000000000E+01
 0.34425E+02, 0.3042287013574E+02, 0.1000000000000E+02, 0.7745063539092E+02, 0.1000000000000E+01, 0.1367788100924E+01, 0.3120000000000E+01, 0.1919229900477E+01, 0.3120000000000E+01, 0.2419328071529E+03,-0.2515790238386E+02, 0.3760000000000E+01
 0.34500E+02, 0.3042445188915E+02, 0.1000000000000E+02, 0.7744009107747E+02, 0.1000000000000E+01, 0.1367349184479E+01, 0.3120000000000E+01, 0.1920103088771E+01, 0.3120000000000E+01, 0.2418999584538E+03,-0.2517733614058E+02, 0.3760000000000E+01
 0.34575E+02, 0.3042603655841E+02, 0.1000000000000E+02, 0.7742925178155E+02, 0.1000000000000E+01, 0.1366910137295E+01, 0.3120000000000E+01, 0.1920976754557E+01, 0.3120000000000E+01, 0.2418661881270E+03,-0.2519670989871E+02, 0.3760000000000E+01
 0.34650E+02, 0.3042762131526E+02, 0.1000000000000E+02, 0.7741873999536E+02, 0.1000000000000E+01, 0.1366470970757E+01, 0.3120000000000E+01, 0.1921850986637E+01, 0.3120000000000E+01, 0.2418334406905E+03,-0.2521618880881E+02, 0.3760000000000E+01
 0.34725E+02, 0.3042920898923E+02, 0.1000000000000E+02, 0.7740793696937E+02, 0.1000000000000E+01, 0.1366031672773E+01, 0.3120000000000E+01, 0.1922725700918E+01, 0.3120000000000E+01, 0.2417997833309E+03,-0.2523560927109E+02, 0.3760000000000E+01
 0.34800E+02, 0.3043079677233E+02, 0.1000000000000E+02, 0.7739745691052E+02, 0.1000000000000E+01, 0.1365592254557E+01, 0.3120000000000E+01, 0.1923600985109E+01, 0.3120000000000E+01, 0.2417671346450E+03,-0.2525513371450E+02, 0.3760000000000E+01
 0.34875E+02, 0.3043238747409E+02, 0.1000000000000E+02, 0.7738668927384E+02, 0.1000000000000E+01, 0.1365152704178E+01, 0.3120000000000E+01, 0.1924476756289E+01, 0.3120000000000E+01, 0.2417335874872E+03,-0.2527460121851E+02, 0.3760000000000E+01
 0.34950E+02, 0.3043397830665E+02, 0.1000000000000E+02, 0.7737624012080E+02, 0.1000000000000E+01, 0.1364713032684E+01, 0.3120000000000E+01, 0.1925353101095E+01, 0.3120000000000E+01, 0.2417010349721E+03,-0.2529417158324E+02, 0.3760000000000E+01
 0.35025E+02, 0.3043557205977E+02, 0.1000000000000E+02, 0.7736550697113E+02, 0.1000000000000E+01, 0.1364273228305E+01, 0.3120000000000E+01, 0.1926229937758E+01, 0.3120000000000E+01, 0.2416675951836E+03,-0.2531368647759E+02, 0.3760000000000E+01
 0.35100E+02, 0.3043716596552E+02, 0.1000000000000E+02, 0.7735508789445E+02, 0.1000000000000E+01, 0.1363833301921E+01, 0.3120000000000E+01, 0.1927107351862E+01, 0.3120000000000E+01, 0.2416351362354E+03,-0.2533330315088E+02, 0.3760000000000E+01
 0.35175E+02, 0.3043876279401E+02, 0.1000000000000E+02, 0.7734438831354E+02, 0.1000000000000E+01, 0.1363393241921E+01, 0.3120000000000E+01, 0.1927985262771E+01, 0.3120000000000E+01, 0.2416018009342E+03,-0.2535286578435E+02, 0.3760000000000E+01
 0.35250E+02, 0.3044035979716E+02, 0.1000000000000E+02, 0.7733399845878E+02, 0.1000000000000E+01, 0.1362953059022E+01, 0.3120000000000E+01, 0.1928863755035E+01, 0.3120000000000E+01, 0.2415694328717E+03,-0.2537252916006E+02, 0.3760000000000E+01
 0.35325E+02, 0.3044195972554E+02, 0.1000000000000E+02, 0.7732333152105E+02, 0.1000000000000E+01, 0.1362512741767E+01, 0.3120000000000E+01, 0.1929742749133E+01, 0.3120000000000E+01, 0.2415361991532E+03,-0.2539213988504E+02, 0.3760000000000E+01
 0.35400E+02, 0.3044355985072E+02, 0.1000000000000E+02, 0.7731297002186E+02, 0.1000000000000E+01, 0.1362072300715E+01, 0.3120000000000E+01, 0.1930622328598E+01, 0.3120000000000E+01, 0.2415039192583E+03,-0.2541185036007E+02, 0.3760000000000E+01
 0.35475E+02, 0.3044516290401E+02, 0.1000000000000E+02, 0.7730233477538E+02, 0.1000000000000E+01, 0.1361631724557E+01, 0.3120000000000E+01, 0.1931502415005E+01, 0.3120000000000E+01, 0.2414707841365E+03,-0.2543150954033E+02, 0.3760000000000E+01
 0.35550E+02, 0.3044676617637E+02, 0.1000000000000E+02, 0.7729200075662E+02, 0.1000000000000E+01, 0.1361191023697E+01, 0.3120000000000E+01, 0.1932383090892E+01, 0.3120000000000E+01, 0.2414385896638E+03,-0.2545126751283E+02, 0.3760000000000E+01
 0.35625E+02, 0.3044837238002E+02, 0.1000000000000E+02, 0.7728139624263E+02, 0.1000000000000E+01, 0.1360750186976E+01, 0.3120000000000E+01, 0.1933264278906E+01, 0.3120000000000E+01, 0.2414055501315E+03,-0.2547097550864E+02, 0.3760000000000E+01
 0.35700E+02, 0.3044997882518E+02, 0.1000000000000E+02, 0.7727108880832E+02, 0.1000000000000E+01, 0.1360309224642E+01, 0.3120000000000E+01, 0.1934146060612E+01, 0.3120000000000E+01, 0.2413734382714E+03,-0.2549078138543E+02, 0.3760000000000E+01
 0.35775E+02, 0.3045158820511E+02, 0.1000000000000E+02, 0.7726051405409E+02, 0.1000000000000E+01, 0.1359868125681E+01, 0.3120000000000E+01, 0.1935028359713E+01, 0.3120000000000E+01, 0.2413404912783E+03,-0.2551053857085E+02, 0.3760000000000E+01
 0.35850E+02, 0.3045319784919E+02, 0.1000000000000E+02, 0.7725023230011E+02, 0.1000000000000E+01, 0.1359426900192E+01, 0.3120000000000E+01, 0.1935911256817E+01, 0.3120000000000E+01, 0.2413084591961E+03,-0.2553039276428E+02, 0.3760000000000E+01
 0.35925E+02, 0.3045481043184E+02, 0.1000000000000E+02, 0.7723968632739E+02, 0.1000000000000E+01, 0.1358985537300E+01, 0.3120000000000E+01, 0.1936794676660E+01, 0.3120000000000E+01, 0.2412756016749E+03,-0.2555019950439E+02, 0.3760000000000E+01
 0.36000E+02, 0.3045642330142E+02, 0.1000000000000E+02, 0.7722942933073E+02, 0.1000000000000E+01, 0.1358544046958E+01, 0.3120000000000E+01, 0.1937678698914E+01, 0.3120000000000E+01, 0.2412436464775E+03,-0.2557010242411E+02, 0.3760000000000E+01
 0.36075E+02, 0.3045803911369E+02, 0.1000000000000E+02, 0.7721891114718E+02, 0.1000000000000E+01, 0.1358102418431E+01, 0.3120000000000E+01, 0.1938563249338E+01, 0.3120000000000E+01, 0.2412108753179E+03,-0.2558995910595E+02, 0.3760000000000E+01
 0.36150E+02, 0.3045965523585E+02, 0.1000000000000E+02, 0.7720867798671E+02, 0.1000000000000E+01, 0.1357660661525E+01, 0.3120000000000E+01, 0.1939448406677E+01, 0.3120000000000E+01, 0.2411789941181E+03,-0.2560991116924E+02, 0.3760000000000E+01
 0.36225E+02, 0.3046127430512E+02, 0.1000000000000E+02, 0.7719818658460E+02, 0.1000000000000E+01, 0.1357218765642E+01, 0.3120000000000E+01, 0.1940334097692E+01, 0.3120000000000E+01, 0.2411463061617E+03,-0.2562981816975E+02, 0.3760000000000E+01
 0.36300E+02, 0.3046289370737E+02, 0.1000000000000E+02, 0.7718797632177E+02, 0.1000000000000E+01, 0.1356776740445E+01, 0.3120000000000E+01, 0.1941220400229E+01, 0.3120000000000E+01, 0.2411144960187E+03,-0.2564981980423E+02, 0.3760000000000E+01
 0.36375E+02, 0.3046451606146E+02, 0.1000000000000E+02, 0.7717751069122E+02, 0.1000000000000E+01, 0.1356334575470E+01, 0.3120000000000E+01, 0.1942107242027E+01, 0.3120000000000E+01, 0.2410818881009E+03,-0.2566977751044E+02, 0.3760000000000E+01
 0.36450E+02, 0.3046613877185E+02, 0.1000000000000E+02, 0.7716732238040E+02, 0.1000000000000E+01, 0.1355892280241E+01, 0.3120000000000E+01, 0.1942994700053E+01, 0.3120000000000E+01, 0.2410501460520E+03,-0.2568982913761E+02, 0.3760000000000E+01
 0.36525E+02, 0.3046776443915E+02, 0.1000000000000E+02, 0.7715688149938E+02, 0.1000000000000E+01, 0.1355449844423E+01, 0.3120000000000E+01, 0.1943882703007E+01, 0.3120000000000E+01, 0.2410176149711E+03,-0.2570983794608E+02, 0.3760000000000E+01
 0.36600E+02, 0.3046939048615E+02, 0.1000000000000E+02, 0.7714671418555E+02, 0.1000000000000E+01, 0.1355007277403E+01, 0.3120000000000E+01, 0.1944771326994E+01, 0.3120000000000E+01, 0.2409859380249E+03,-0.2572994000359E+02, 0.3760000000000E+01
 0.36675E+02, 0.3047101949547E+02, 0.1000000000000E+02, 0.7713629703067E+02, 0.1000000000000E+01, 0.1354564568973E+01, 0.3120000000000E+01, 0.1945660501655E+01, 0.3120000000000E+01, 0.2409534805751E+03,-0.2575000030529E+02, 0.3760000000000E+01
 0.36750E+02, 0.3047264890811E+02, 0.1000000000000E+02, 0.7712614975289E+02, 0.1000000000000E+01, 0.1354121728388E+01, 0.3120000000000E+01, 0.1946550302251E+01, 0.3120000000000E+01, 0.2409218657219E+03,-0.2577015322253E+02, 0.3760000000000E+01
 0.36825E+02, 0.3047428128875E+02, 0.1000000000000E+02, 0.7711575528687E+02, 0.1000000000000E+01, 0.1353678745564E+01, 0.3120000000000E+01, 0.1947440659348E+01, 0.3120000000000E+01, 0.2408894786544E+03,-0.2579026542485E+02, 0.3760000000000E+01
 0.36900E+02, 0.3047591409650E+02, 0.1000000000000E+02, 0.7710562707719E+02, 0.1000000000000E+01, 0.1353235629623E+01, 0.3120000000000E+01, 0.1948331647385E+01, 0.3120000000000E+01, 0.2408579228634E+03,-0.2581046964641E+02, 0.3760000000000E+01
 0.36975E+02, 0.3047754987827E+02, 0.1000000000000E+02, 0.7709525426234E+02, 0.1000000000000E+01, 0.1352792370605E+01, 0.3120000000000E+01, 0.1949223197829E+01, 0.3120000000000E+01, 0.2408256029287E+03,-0.2583063415192E+02, 0.3760000000000E+01
 0.37050E+02, 0.3047918611111E+02, 0.1000000000000E+02, 0.7708514414286E+02, 0.1000000000000E+01, 0.1352348977501E+01, 0.3120000000000E+01, 0.1950115384319E+01, 0.3120000000000E+01, 0.2407941031380E+03,-0.2585089012827E+02, 0.3760000000000E+01
 0.37125E+02, 0.3048082532429E+02, 0.1000000000000E+02, 0.7707479193258E+02, 0.1000000000000E+01, 0.1351905440469E+01, 0.3120000000000E+01, 0.1951008139205E+01, 0.3120000000000E+01, 0.2407618470592E+03,-0.2587110735421E+02, 0.3760000000000E+01
 0.37200E+02, 0.3048246501267E+02, 0.1000000000000E+02, 0.7706469892709E+02, 0.1000000000000E+01, 0.1351461768378E+01, 0.3120000000000E+01, 0.1951901535340E+01, 0.3120000000000E+01, 0.2407304002129E+03,-0.2589141552333E+02, 0.3760000000000E+01
 0.37275E+02, 0.3048410768802E+02, 0.1000000000000E+02, 0.7705436627222E+02, 0.1000000000000E+01, 0.1351017951500E+01, 0.3120000000000E+01, 0.1952795505943E+01, 0.3120000000000E+01, 0.2406982047056E+03,-0.2591168589091E+02, 0.3760000000000E+01
 0.37350E+02, 0.3048575086293E+02, 0.1000000000000E+02, 0.7704428939373E+02, 0.1000000000000E+01, 0.1350573998578E+01, 0.3120000000000E+01, 0.1953690123099E+01, 0.3120000000000E+01, 0.2406668077144E+03,-0.2593204671698E+02, 0.3760000000000E+01
 0.37425E+02, 0.3048739703177E+02, 0.1000000000000E+02, 0.7703397524207E+02, 0.1000000000000E+01, 0.1350129900001E+01, 0.3120000000000E+01, 0.1954585320876E+01, 0.3120000000000E+01, 0.2406346694850E+03,-0.2595237064179E+02, 0.3760000000000E+01
 0.37500E+02, 0.3048904372463E+02, 0.1000000000000E+02, 0.7702391350128E+02, 0.1000000000000E+01, 0.1349685664390E+01, 0.3120000000000E+01, 0.1955481170612E+01, 0.3120000000000E+01, 0.2406033192529E+03,-0.2597278457882E+02, 0.3760000000000E+01
 0.37575E+02, 0.3049069341871E+02, 0.1000000000000E+02, 0.7701361679697E+02, 0.1000000000000E+01, 0.1349241282244E+01, 0.3120000000000E+01, 0.1956377607205E+01, 0.3120000000000E+01, 0.2405712349969E+03,-0.2599316249452E+02, 0.3760000000000E+01
 0.37650E+02, 0.3049234366148E+02, 0.1000000000000E+02, 0.7700356920342E+02, 0.1000000000000E+01, 0.1348796762067E+01, 0.3120000000000E+01, 0.1957274701265E+01, 0.3120000000000E+01, 0.2405399284247E+03,-0.2601363000845E+02, 0.3760000000000E+01
 0.37725E+02, 0.3049399691307E+02, 0.1000000000000E+02, 0.7699328888820E+02, 0.1000000000000E+01, 0.1348352094464E+01, 0.3120000000000E+01, 0.1958172388500E+01, 0.3120000000000E+01, 0.2405078948304E+03,-0.2603406234556E+02, 0.3760000000000E+01
 0.37800E+02, 0.3049565073823E+02, 0.1000000000000E+02, 0.7698325443976E+02, 0.1000000000000E+01, 0.1347907287823E+01, 0.3120000000000E+01, 0.1959070738812E+01, 0.3120000000000E+01, 0.2404766287827E+03,-0.2605458391275E+02, 0.3760000000000E+01
 0.37875E+02, 0.3049730758014E+02, 0.1000000000000E+02, 0.7697298944996E+02, 0.1000000000000E+01, 0.1347462332857E+01, 0.3120000000000E+01, 0.1959969688705E+01, 0.3120000000000E+01, 0.2404446425221E+03,-0.2607507111928E+02, 0.3760000000000E+01
 0.37950E+02, 0.3049896502068E+02, 0.1000000000000E+02, 0.7696296715236E+02, 0.1000000000000E+01, 0.1347017237838E+01, 0.3120000000000E+01, 0.1960869307388E+01, 0.3120000000000E+01, 0.2404134138885E+03,-0.2609564720622E+02, 0.3760000000000E+01
 0.38025E+02, 0.3050062548618E+02, 0.1000000000000E+02, 0.7695271642552E+02, 0.1000000000000E+01, 0.1346571993582E+01, 0.3120000000000E+01, 0.1961769532138E+01, 0.3120000000000E+01, 0.2403814716376E+03,-0.2611618972002E+02, 0.3760000000000E+01
 0.38100E+02, 0.3050228657554E+02, 0.1000000000000E+02, 0.7694270527526E+02, 0.1000000000000E+01, 0.1346126608251E+01, 0.3120000000000E+01, 0.1962670431496E+01, 0.3120000000000E+01, 0.2403502772794E+03,-0.2613682081358E+02, 0.3760000000000E+01
 0.38175E+02, 0.3050395069845E+02, 0.1000000000000E+02, 0.7693246775010E+02, 0.1000000000000E+01, 0.1345681072760E+01, 0.3120000000000E+01, 0.1963571943496E+01, 0.3120000000000E+01, 0.2403183757185E+03,-0.2615741908957E+02, 0.3760000000000E+01
 0.38250E+02, 0.3050561547066E+02, 0.1000000000000E+02, 0.7692246674665E+02, 0.1000000000000E+01, 0.1345235395164E+01, 0.3120000000000E+01, 0.1964474136024E+01, 0.3120000000000E+01, 0.2402872125065E+03,-0.2617810566887E+02, 0.3760000000000E+01
 0.38325E+02, 0.3050728328530E+02, 0.1000000000000E+02, 0.7691224135222E+02, 0.1000000000000E+01, 0.1344789566473E+01, 0.3120000000000E+01, 0.1965376947856E+01, 0.3120000000000E+01, 0.2402553482860E+03,-0.2619876016900E+02, 0.3760000000000E+01
 0.38400E+02, 0.3050895177489E+02, 0.1000000000000E+02, 0.7690224949133E+02, 0.1000000000000E+01, 0.1344343594637E+01, 0.3120000000000E+01, 0.1966280446241E+01, 0.3120000000000E+01, 0.2402242130798E+03,-0.2621950272726E+02, 0.3760000000000E+01
 0.38475E+02, 0.3051062331611E+02, 0.1000000000000E+02, 0.7689203516806E+02, 0.1000000000000E+01, 0.1343897470762E+01, 0.3120000000000E+01, 0.1967184570679E+01, 0.3120000000000E+01, 0.2401923828860E+03,-0.2624021390767E+02, 0.3760000000000E+01
 0.38550E+02, 0.3051229555810E+02, 0.1000000000000E+02, 0.7688205144271E+02, 0.1000000000000E+01, 0.1343451202694E+01, 0.3120000000000E+01, 0.1968089387802E+01, 0.3120000000000E+01, 0.2401612725370E+03,-0.2626101294456E+02, 0.3760000000000E+01
 0.38625E+02, 0.3051397086131E+02, 0.1000000000000E+02, 0.7687184712518E+02, 0.1000000000000E+01, 0.1343004781628E+01, 0.3120000000000E+01, 0.1968994837816E+01, 0.3120000000000E+01, 0.2401294730383E+03,-0.2628178128265E+02, 0.3760000000000E+01
 0.38700E+02, 0.3051564689132E+02, 0.1000000000000E+02, 0.7686187052967E+02, 0.1000000000000E+01, 0.1342558215313E+01, 0.3120000000000E+01, 0.1969900986752E+01, 0.3120000000000E+01, 0.2400983844022E+03,-0.2630263729187E+02, 0.3760000000000E+01
 0.38775E+02, 0.3051732599242E+02, 0.1000000000000E+02, 0.7685167515074E+02, 0.1000000000000E+01, 0.1342111495032E+01, 0.3120000000000E+01, 0.1970807775509E+01, 0.3120000000000E+01, 0.2400666122622E+03,-0.2632346326317E+02, 0.3760000000000E+01
 0.38850E+02, 0.3051900584659E+02, 0.1000000000000E+02, 0.7684170468058E+02, 0.1000000000000E+01, 0.1341664628433E+01, 0.3120000000000E+01, 0.1971715269535E+01, 0.3120000000000E+01, 0.2400355421992E+03,-0.2634437676465E+02, 0.3760000000000E+01
 0.38925E+02, 0.3052068878207E+02, 0.1000000000000E+02, 0.7683151717897E+02, 0.1000000000000E+01, 0.1341217606888E+01, 0.3120000000000E+01, 0.1972623410398E+01, 0.3120000000000E+01, 0.2400037940998E+03,-0.2636526084455E+02, 0.3760000000000E+01
 0.39000E+02, 0.3052237249706E+02, 0.1000000000000E+02, 0.7682155182652E+02, 0.1000000000000E+01, 0.1340770437950E+01, 0.3120000000000E+01, 0.1973532262987E+01, 0.3120000000000E+01, 0.2399727394603E+03,-0.2638623234728E+02, 0.3760000000000E+01
 0.39075E+02, 0.3052405930389E+02, 0.1000000000000E+02, 0.7681137113702E+02, 0.1000000000000E+01, 0.1340323113071E+01, 0.3120000000000E+01, 0.1974441769527E+01, 0.3120000000000E+01, 0.2399410120720E+03,-0.2640717503756E+02, 0.3760000000000E+01
 0.39150E+02, 0.3052574691691E+02, 0.1000000000000E+02, 0.7680140989653E+02, 0.1000000000000E+01, 0.1339875639713E+01, 0.3120000000000E+01, 0.1975351994355E+01, 0.3120000000000E+01, 0.2399099697126E+03,-0.2642820505710E+02, 0.3760000000000E+01
 0.39225E+02, 0.3052743763266E+02, 0.1000000000000E+02, 0.7679123496034E+02, 0.1000000000000E+01, 0.1339428009409E+01, 0.3120000000000E+01, 0.1976262880340E+01, 0.3120000000000E+01, 0.2398782597261E+03,-0.2644920684752E+02, 0.3760000000000E+01
 0.39300E+02, 0.3052912918156E+02, 0.1000000000000E+02, 0.7678127682846E+02, 0.1000000000000E+01, 0.1338980229531E+01, 0.3120000000000E+01, 0.1977174491290E+01, 0.3120000000000E+01, 0.2398472265116E+03,-0.2647029591296E+02, 0.3760000000000E+01
 0.39375E+02, 0.3053082384438E+02, 0.1000000000000E+02, 0.7677110658107E+02, 0.1000000000000E+01, 0.1338532291688E+01, 0.3120000000000E+01, 0.1978086770698E+01, 0.3120000000000E+01, 0.2398155305999E+03,-0.2649135731141E+02, 0.3760000000000E+01
 0.39450E+02, 0.3053251936749E+02, 0.1000000000000E+02, 0.7676115055686E+02, 0.1000000000000E+01, 0.1338084203163E+01, 0.3120000000000E+01, 0.1978999781860E+01, 0.3120000000000E+01, 0.2397845034026E+03,-0.2651250595482E+02, 0.3760000000000E+01
 0.39525E+02, 0.3053421801608E+02, 0.1000000000000E+02, 0.7675098394412E+02, 0.1000000000000E+01, 0.1337635955644E+01, 0.3120000000000E+01, 0.1979913468877E+01, 0.3120000000000E+01, 0.2397528182716E+03,-0.2653362746486E+02, 0.3760000000000E+01
 0.39600E+02, 0.3053591755236E+02, 0.1000000000000E+02, 0.7674102901955E+02, 0.1000000000000E+01, 0.1337187556325E+01, 0.3120000000000E+01, 0.1980827894551E+01, 0.3120000000000E+01, 0.2397217939424E+03,-0.2655483622868E+02, 0.3760000000000E+01
 0.39675E+02, 0.3053762022603E+02, 0.1000000000000E+02, 0.7673086498324E+02, 0.1000000000000E+01, 0.1336738996969E+01, 0.3120000000000E+01, 0.1981743003576E+01, 0.3120000000000E+01, 0.2396901162857E+03,-0.2657601836936E+02, 0.3760000000000E+01
 0.39750E+02, 0.3053932381495E+02, 0.1000000000000E+02, 0.7672091016118E+02, 0.1000000000000E+01, 0.1336290284685E+01, 0.3120000000000E+01, 0.1982658858276E+01, 0.3120000000000E+01, 0.2396590917093E+03,-0.2659728779671E+02, 0.3760000000000E+01
 0.39825E+02, 0.3054103055358E+02, 0.1000000000000E+02, 0.7671074764848E+02, 0.1000000000000E+01, 0.1335841411306E+01, 0.3120000000000E+01, 0.1983575403922E+01, 0.3120000000000E+01, 0.2396274182378E+03,-0.2661853109742E+02, 0.3760000000000E+01
 0.39900E+02, 0.3054273823526E+02, 0.1000000000000E+02, 0.7670079192849E+02, 0.1000000000000E+01, 0.1335392383862E+01, 0.3120000000000E+01, 0.1984492702378E+01, 0.3120000000000E+01, 0.2395963902893E+03,-0.2663986174034E+02, 0.3760000000000E+01
 0.39975E+02, 0.3054444907929E+02, 0.1000000000000E+02, 0.7669062988758E+02, 0.1000000000000E+01, 0.1334943194250E+01, 0.3120000000000E+01, 0.1985410699477E+01, 0.3120000000000E+01, 0.2395647177171E+03,-0.2666116672849E+02, 0.3760000000000E+01
 0.40050E+02, 0.3054616089447E+02, 0.1000000000000E+02, 0.7668067227066E+02, 0.1000000000000E+01, 0.1334493849424E+01, 0.3120000000000E+01, 0.1986329456639E+01, 0.3120000000000E+01, 0.2395336832764E+03,-0.2668255914467E+02, 0.3760000000000E+01
 0.40125E+02, 0.3054787588496E+02, 0.1000000000000E+02, 0.7667050965511E+02, 0.1000000000000E+01, 0.1334044341346E+01, 0.3120000000000E+01, 0.1987248920246E+01, 0.3120000000000E+01, 0.2395020083348E+03,-0.2670392636434E+02, 0.3760000000000E+01
 0.40200E+02, 0.3054959187494E+02, 0.1000000000000E+02, 0.7666054914273E+02, 0.1000000000000E+01, 0.1333594676891E+01, 0.3120000000000E+01, 0.1988169151287E+01, 0.3120000000000E+01, 0.2394709642835E+03,-0.2672538112150E+02, 0.3760000000000E+01
 0.40275E+02, 0.3055131105361E+02, 0.1000000000000E+02, 0.7665038490531E+02, 0.1000000000000E+01, 0.1333144848087E+01, 0.3120000000000E+01, 0.1989090096680E+01, 0.3120000000000E+01, 0.2394392837018E+03,-0.2674681112207E+02, 0.3760000000000E+01
 0.40350E+02, 0.3055303126035E+02, 0.1000000000000E+02, 0.7664042050749E+02, 0.1000000000000E+01, 0.1332694861732E+01, 0.3120000000000E+01, 0.1990011817001E+01, 0.3120000000000E+01, 0.2394082269485E+03,-0.2676832879033E+02, 0.3760000000000E+01
 0.40425E+02, 0.3055475466950E+02, 0.1000000000000E+02, 0.7663025360243E+02, 0.1000000000000E+01, 0.1332244709914E+01, 0.3120000000000E+01, 0.1990934259688E+01, 0.3120000000000E+01, 0.2393765374608E+03,-0.2678982212535E+02, 0.3760000000000E+01
 0.40500E+02, 0.3055647913558E+02, 0.1000000000000E+02, 0.7662028432345E+02, 0.1000000000000E+01, 0.1331794399360E+01, 0.3120000000000E+01, 0.1991857484921E+01, 0.3120000000000E+01, 0.2393454648965E+03,-0.2681140329108E+02, 0.3760000000000E+01
 0.40575E+02, 0.3055820681817E+02, 0.1000000000000E+02, 0.7661011371534E+02, 0.1000000000000E+01, 0.1331343922217E+01, 0.3120000000000E+01, 0.1992781440643E+01, 0.3120000000000E+01, 0.2393137632695E+03,-0.2683296052109E+02, 0.3760000000000E+01
 0.40650E+02, 0.3055993558683E+02, 0.1000000000000E+02, 0.7660013856588E+02, 0.1000000000000E+01, 0.1330893285139E+01, 0.3120000000000E+01, 0.1993706186652E+01, 0.3120000000000E+01, 0.2392826718055E+03,-0.2685460576705E+02, 0.3760000000000E+01
 0.40725E+02, 0.3056166758646E+02, 0.1000000000000E+02, 0.7658996321291E+02, 0.1000000000000E+01, 0.1330442480330E+01, 0.3120000000000E+01, 0.1994631671386E+01, 0.3120000000000E+01, 0.2392509547865E+03,-0.2687622747386E+02, 0.3760000000000E+01
 0.40800E+02, 0.3056340070158E+02, 0.1000000000000E+02, 0.7657998120282E+02, 0.1000000000000E+01, 0.1329991514375E+01, 0.3120000000000E+01, 0.1995557954277E+01, 0.3120000000000E+01, 0.2392198413316E+03,-0.2689793739674E+02, 0.3760000000000E+01
 0.40875E+02, 0.3056513706255E+02, 0.1000000000000E+02, 0.7656980007644E+02, 0.1000000000000E+01, 0.1329540379532E+01, 0.3120000000000E+01, 0.1996484984242E+01, 0.3120000000000E+01, 0.2391881057092E+03,-0.2691962415197E+02, 0.3760000000000E+01
 0.40950E+02, 0.3056687456864E+02, 0.1000000000000E+02, 0.7655981022012E+02, 0.1000000000000E+01, 0.1329089082319E+01, 0.3120000000000E+01, 0.1997412820362E+01, 0.3120000000000E+01, 0.2391569671871E+03,-0.2694139936158E+02, 0.3760000000000E+01
 0.41025E+02, 0.3056861533583E+02, 0.1000000000000E+02, 0.7654962228215E+02, 0.1000000000000E+01, 0.1328637615046E+01, 0.3120000000000E+01, 0.1998341412020E+01, 0.3120000000000E+01, 0.2391252097205E+03,-0.2696315175912E+02, 0.3760000000000E+01
 0.41100E+02, 0.3057035727815E+02, 0.1000000000000E+02, 0.7653962359614E+02, 0.1000000000000E+01, 0.1328185984166E+01, 0.3120000000000E+01, 0.1999270817965E+01, 0.3120000000000E+01, 0.2390940430616E+03,-0.2698499286407E+02, 0.3760000000000E+01
 0.41175E+02, 0.3057210249725E+02, 0.1000000000000E+02, 0.7652942781950E+02, 0.1000000000000E+01, 0.1327734182037E+01, 0.3120000000000E+01, 0.2000200988031E+01, 0.3120000000000E+01, 0.2390622605446E+03,-0.2700681150260E+02, 0.3760000000000E+01
 0.41250E+02, 0.3057384892169E+02, 0.1000000000000E+02, 0.7651941932369E+02, 0.1000000000000E+01, 0.1327282215050E+01, 0.3120000000000E+01, 0.2001131980648E+01, 0.3120000000000E+01, 0.2390310626901E+03,-0.2702871912519E+02, 0.3760000000000E+01
 0.41325E+02, 0.3057559863895E+02, 0.1000000000000E+02, 0.7650921468711E+02, 0.1000000000000E+01, 0.1326830075611E+01, 0.3120000000000E+01, 0.2002063746089E+01, 0.3120000000000E+01, 0.2389992519353E+03,-0.2705060460770E+02, 0.3760000000000E+01
 0.41400E+02, 0.3057734959217E+02, 0.1000000000000E+02, 0.7649919539586E+02, 0.1000000000000E+01, 0.1326377770049E+01, 0.3120000000000E+01, 0.2002996342481E+01, 0.3120000000000E+01, 0.2389680198093E+03,-0.2707257937971E+02, 0.3760000000000E+01
 0.41475E+02, 0.3057910385462E+02, 0.1000000000000E+02, 0.7648898087420E+02, 0.1000000000000E+01, 0.1325925290814E+01, 0.3120000000000E+01, 0.2003929720525E+01, 0.3120000000000E+01, 0.2389361776173E+03,-0.2709453232610E+02, 0.3760000000000E+01
 0.41550E+02, 0.3058085938391E+02, 0.1000000000000E+02, 0.7647894981311E+02, 0.1000000000000E+01, 0.1325472644177E+01, 0.3120000000000E+01, 0.2004863938058E+01, 0.3120000000000E+01, 0.2389049081793E+03,-0.2711657488389E+02, 0.3760000000000E+01
 0.41625E+02, 0.3058261823933E+02, 0.1000000000000E+02, 0.7646872438607E+02, 0.1000000000000E+01, 0.1325019822632E+01, 0.3120000000000E+01, 0.2005798946196E+01, 0.3120000000000E+01, 0.2388730313661E+03,-0.2713859591978E+02, 0.3760000000000E+01
 0.41700E+02, 0.3058437839280E+02, 0.1000000000000E+02, 0.7645868058130E+02, 0.1000000000000E+01, 0.1324566832389E+01, 0.3120000000000E+01, 0.2006734802501E+01, 0.3120000000000E+01, 0.2388417215777E+03,-0.2716070690746E+02, 0.3760000000000E+01
 0.41775E+02, 0.3058614188969E+02, 0.1000000000000E+02, 0.7644844322798E+02, 0.1000000000000E+01, 0.1324113665985E+01, 0.3120000000000E+01, 0.2007671458495E+01, 0.3120000000000E+01, 0.2388098069579E+03,-0.2718279667466E+02, 0.3760000000000E+01
 0.41850E+02, 0.3058790671614E+02, 0.1000000000000E+02, 0.7643838570284E+02, 0.1000000000000E+01, 0.1323660329575E+01, 0.3120000000000E+01, 0.2008608971480E+01, 0.3120000000000E+01, 0.2387784537719E+03,-0.2720497675534E+02, 0.3760000000000E+01
 0.41925E+02, 0.3058967490371E+02, 0.1000000000000E+02, 0.7642813541078E+02, 0.1000000000000E+01, 0.1323206815733E+01, 0.3120000000000E+01, 0.2009547293365E+01, 0.3120000000000E+01, 0.2387464981864E+03,-0.2722713588831E+02, 0.3760000000000E+01
 0.42000E+02, 0.3059144445269E+02, 0.1000000000000E+02, 0.7641806319679E+02, 0.1000000000000E+01, 0.1322753130560E+01, 0.3120000000000E+01, 0.2010486481211E+01, 0.3120000000000E+01, 0.2387150985817E+03,-0.2724938572573E+02, 0.3760000000000E+01
 0.42075E+02, 0.3059321738105E+02, 0.1000000000000E+02, 0.7640779895331E+02, 0.1000000000000E+01, 0.1322299266667E+01, 0.3120000000000E+01, 0.2011426487307E+01, 0.3120000000000E+01, 0.2386830988711E+03,-0.2727161489526E+02, 0.3760000000000E+01
 0.42150E+02, 0.3059499170299E+02, 0.1000000000000E+02, 0.7639771107577E+02, 0.1000000000000E+01, 0.1321845230102E+01, 0.3120000000000E+01, 0.2012367368479E+01, 0.3120000000000E+01, 0.2386516498072E+03,-0.2729393515987E+02, 0.3760000000000E+01
 0.42225E+02, 0.3059676942286E+02, 0.1000000000000E+02, 0.7638743187162E+02, 0.1000000000000E+01, 0.1321391013513E+01, 0.3120000000000E+01, 0.2013309077388E+01, 0.3120000000000E+01, 0.2386196028233E+03,-0.2731623502637E+02, 0.3760000000000E+01
 0.42300E+02, 0.3059854856891E+02, 0.1000000000000E+02, 0.7637732736081E+02, 0.1000000000000E+01, 0.1320936622895E+01, 0.3120000000000E+01, 0.2014251670645E+01, 0.3120000000000E+01, 0.2385881012757E+03,-0.2733862641692E+02, 0.3760000000000E+01
 0.42375E+02, 0.3060033113191E+02, 0.1000000000000E+02, 0.7636703219113E+02, 0.1000000000000E+01, 0.1320482050928E+01, 0.3120000000000E+01, 0.2015195101265E+01, 0.3120000000000E+01, 0.2385560038839E+03,-0.2736099765500E+02, 0.3760000000000E+01
 0.42450E+02, 0.3060211515400E+02, 0.1000000000000E+02, 0.7635691007868E+02, 0.1000000000000E+01, 0.1320027303559E+01, 0.3120000000000E+01, 0.2016139425655E+01, 0.3120000000000E+01, 0.2385244468324E+03,-0.2738346085865E+02, 0.3760000000000E+01
 0.42525E+02, 0.3060390261260E+02, 0.1000000000000E+02, 0.7634659793553E+02, 0.1000000000000E+01, 0.1319572373499E+01, 0.3120000000000E+01, 0.2017084597183E+01, 0.3120000000000E+01, 0.2384922958888E+03,-0.2740590416322E+02, 0.3760000000000E+01
 0.42600E+02, 0.3060569156358E+02, 0.1000000000000E+02, 0.7633645725805E+02, 0.1000000000000E+01, 0.1319117266647E+01, 0.3120000000000E+01, 0.2018030672062E+01, 0.3120000000000E+01, 0.2384606803290E+03,-0.2742843989027E+02, 0.3760000000000E+01
 0.42675E+02, 0.3060748397105E+02, 0.1000000000000E+02, 0.7632612714003E+02, 0.1000000000000E+01, 0.1318661975743E+01, 0.3120000000000E+01, 0.2018977603996E+01, 0.3120000000000E+01, 0.2384284727107E+03,-0.2745095595485E+02, 0.3760000000000E+01
 0.42750E+02, 0.3060927790453E+02, 0.1000000000000E+02, 0.7631596692639E+02, 0.1000000000000E+01, 0.1318206506638E+01, 0.3120000000000E+01, 0.2019925449024E+01, 0.3120000000000E+01, 0.2383967956143E+03,-0.2747356492170E+02, 0.3760000000000E+01
 0.42825E+02, 0.3061107531498E+02, 0.1000000000000E+02, 0.7630561782978E+02, 0.1000000000000E+01, 0.1317750852102E+01, 0.3120000000000E+01, 0.2020874161180E+01, 0.3120000000000E+01, 0.2383645281909E+03,-0.2749615446793E+02, 0.3760000000000E+01
 0.42900E+02, 0.3061287428548E+02, 0.1000000000000E+02, 0.7629543712087E+02, 0.1000000000000E+01, 0.1317295017939E+01, 0.3120000000000E+01, 0.2021823796336E+01, 0.3120000000000E+01, 0.2383327865674E+03,-0.2751883740399E+02, 0.3760000000000E+01
 0.42975E+02, 0.3061467675393E+02, 0.1000000000000E+02, 0.7628506804248E+02, 0.1000000000000E+01, 0.1316838996945E+01, 0.3120000000000E+01, 0.2022774308845E+01, 0.3120000000000E+01, 0.2383004562107E+03,-0.2754150114864E+02, 0.3760000000000E+01
 0.43050E+02, 0.3061648081691E+02, 0.1000000000000E+02, 0.7627486586872E+02, 0.1000000000000E+01, 0.1316382794880E+01, 0.3120000000000E+01, 0.2023725754429E+01, 0.3120000000000E+01, 0.2382686470369E+03,-0.2756425880135E+02, 0.3760000000000E+01
 0.43125E+02, 0.3061828839927E+02, 0.1000000000000E+02, 0.7626447581389E+02, 0.1000000000000E+01, 0.1315926404563E+01, 0.3120000000000E+01, 0.2024678087752E+01, 0.3120000000000E+01, 0.2382362506456E+03,-0.2758699747662E+02, 0.3760000000000E+01
 0.43200E+02, 0.3062009761100E+02, 0.1000000000000E+02, 0.7625425121743E+02, 0.1000000000000E+01, 0.1315469831714E+01, 0.3120000000000E+01, 0.2025631364393E+01, 0.3120000000000E+01, 0.2382043709353E+03,-0.2760983058870E+02, 0.3760000000000E+01
 0.43275E+02, 0.3062191036408E+02, 0.1000000000000E+02, 0.7624383918409E+02, 0.1000000000000E+01, 0.1315013069173E+01, 0.3120000000000E+01, 0.2026585539320E+01, 0.3120000000000E+01, 0.2381719053850E+03,-0.2763264495091E+02, 0.3760000000000E+01
 0.43350E+02, 0.3062372478184E+02, 0.1000000000000E+02, 0.7623359119375E+02, 0.1000000000000E+01, 0.1314556122617E+01, 0.3120000000000E+01, 0.2027540667987E+01, 0.3120000000000E+01, 0.2381399521107E+03,-0.2765555429455E+02, 0.3760000000000E+01
 0.43425E+02, 0.3062554276342E+02, 0.1000000000000E+02, 0.7622315618512E+02, 0.1000000000000E+01, 0.1314098984907E+01, 0.3120000000000E+01, 0.2028496705654E+01, 0.3120000000000E+01, 0.2381074142938E+03,-0.2767844510617E+02, 0.3760000000000E+01
 0.43500E+02, 0.3062736244538E+02, 0.1000000000000E+02, 0.7621288384430E+02, 0.1000000000000E+01, 0.1313641661681E+01, 0.3120000000000E+01, 0.2029453707659E+01, 0.3120000000000E+01, 0.2380753844735E+03,-0.2770143144970E+02, 0.3760000000000E+01
 0.43575E+02, 0.3062918571417E+02, 0.1000000000000E+02, 0.7620242486271E+02, 0.1000000000000E+01, 0.1313184145820E+01, 0.3120000000000E+01, 0.2030411629547E+01, 0.3120000000000E+01, 0.2380427712798E+03,-0.2772439947738E+02, 0.3760000000000E+01
 0.43650E+02, 0.3063101071949E+02, 0.1000000000000E+02, 0.7619212720126E+02, 0.1000000000000E+01, 0.1312726442921E+01, 0.3120000000000E+01, 0.2031370526558E+01, 0.3120000000000E+01, 0.2380106618895E+03,-0.2774746362362E+02, 0.3760000000000E+01
 0.43725E+02, 0.3063283933522E+02, 0.1000000000000E+02, 0.7618164324790E+02, 0.1000000000000E+01, 0.1312268545881E+01, 0.3120000000000E+01, 0.2032330354509E+01, 0.3120000000000E+01, 0.2379779702054E+03,-0.2777050965974E+02, 0.3760000000000E+01
 0.43800E+02, 0.3063466972410E+02, 0.1000000000000E+02, 0.7617131930215E+02, 0.1000000000000E+01, 0.1311810460261E+01, 0.3120000000000E+01, 0.2033291168554E+01, 0.3120000000000E+01, 0.2379457782416E+03,-0.2779365240558E+02, 0.3760000000000E+01
 0.43875E+02, 0.3063650374753E+02, 0.1000000000000E+02, 0.7616080938081E+02, 0.1000000000000E+01, 0.1311352178974E+01, 0.3120000000000E+01, 0.2034252924776E+01, 0.3120000000000E+01, 0.2379130049621E+03,-0.2781677724654E+02, 0.3760000000000E+01
 0.43950E+02, 0.3063833958115E+02, 0.1000000000000E+02, 0.7615045818516E+02, 0.1000000000000E+01, 0.1310893707544E+01, 0.3120000000000E+01, 0.2035215678253E+01, 0.3120000000000E+01, 0.2378807274152E+03,-0.2783999941383E+02, 0.3760000000000E+01
 0.44025E+02, 0.3064017907393E+02, 0.1000000000000E+02, 0.7613992130187E+02, 0.1000000000000E+01, 0.1310435038898E+01, 0.3120000000000E+01, 0.2036179385328E+01, 0.3120000000000E+01, 0.2378478694422E+03,-0.2786320387941E+02, 0.3760000000000E+01
 0.44100E+02, 0.3064202041454E+02, 0.1000000000000E+02, 0.7612954188732E+02, 0.1000000000000E+01, 0.1309976178522E+01, 0.3120000000000E+01, 0.2037144101012E+01, 0.3120000000000E+01, 0.2378155032924E+03,-0.2788650628859E+02, 0.3760000000000E+01
 0.44175E+02, 0.3064386543954E+02, 0.1000000000000E+02, 0.7611897703731E+02, 0.1000000000000E+01, 0.1309517119359E+01, 0.3120000000000E+01, 0.2038109781905E+01, 0.3120000000000E+01, 0.2377825574944E+03,-0.2790979121139E+02, 0.3760000000000E+01
 0.44250E+02, 0.3064571235044E+02, 0.1000000000000E+02, 0.7610856843707E+02, 0.1000000000000E+01, 0.1309057866860E+01, 0.3120000000000E+01, 0.2039076482964E+01, 0.3120000000000E+01, 0.2377500997291E+03,-0.2793317471242E+02, 0.3760000000000E+01
 0.44325E+02, 0.3064756297156E+02, 0.1000000000000E+02, 0.7609797462049E+02, 0.1000000000000E+01, 0.1308598413977E+01, 0.3120000000000E+01, 0.2040044161034E+01, 0.3120000000000E+01, 0.2377170629900E+03,-0.2795654093404E+02, 0.3760000000000E+01
 0.44400E+02, 0.3064941551713E+02, 0.1000000000000E+02, 0.7608753585912E+02, 0.1000000000000E+01, 0.1308138766127E+01, 0.3120000000000E+01, 0.2041012871035E+01, 0.3120000000000E+01, 0.2376845105693E+03,-0.2798000639923E+02, 0.3760000000000E+01
 0.44475E+02, 0.3065127179938E+02, 0.1000000000000E+02, 0.7607691207630E+02, 0.1000000000000E+01, 0.1307678916273E+01, 0.3120000000000E+01, 0.2041982570046E+01, 0.3120000000000E+01, 0.2376513797740E+03,-0.2800345478199E+02, 0.3760000000000E+01
 0.44550E+02, 0.3065313004518E+02, 0.1000000000000E+02, 0.7606644218252E+02, 0.1000000000000E+01, 0.1307218869799E+01, 0.3120000000000E+01, 0.2042953312958E+01, 0.3120000000000E+01, 0.2376187296716E+03,-0.2802700306679E+02, 0.3760000000000E+01
 0.44625E+02, 0.3065499205468E+02, 0.1000000000000E+02, 0.7605578742908E+02, 0.1000000000000E+01, 0.1306758619677E+01, 0.3120000000000E+01, 0.2043925057085E+01, 0.3120000000000E+01, 0.2375855016903E+03,-0.2805053448724E+02, 0.3760000000000E+01
 0.44700E+02, 0.3065685606744E+02, 0.1000000000000E+02, 0.7604528542447E+02, 0.1000000000000E+01, 0.1306298171256E+01, 0.3120000000000E+01, 0.2044897857300E+01, 0.3120000000000E+01, 0.2375527508575E+03,-0.2807416649659E+02, 0.3760000000000E+01
 0.44775E+02, 0.3065872387157E+02, 0.1000000000000E+02, 0.7603459869390E+02, 0.1000000000000E+01, 0.1305837517517E+01, 0.3120000000000E+01, 0.2045871671143E+01, 0.3120000000000E+01, 0.2375194225541E+03,-0.2809778184579E+02, 0.3760000000000E+01
 0.44850E+02, 0.3066059371909E+02, 0.1000000000000E+02, 0.7602406360045E+02, 0.1000000000000E+01, 0.1305376663779E+01, 0.3120000000000E+01, 0.2046846553480E+01, 0.3120000000000E+01, 0.2374865679439E+03,-0.2812149847877E+02, 0.3760000000000E+01
 0.44925E+02, 0.3066246738637E+02, 0.1000000000000E+02, 0.7601334388314E+02, 0.1000000000000E+01, 0.1304915603025E+01, 0.3120000000000E+01, 0.2047822462072E+01, 0.3120000000000E+01, 0.2374531361725E+03,-0.2814519866691E+02, 0.3760000000000E+01
 0.45000E+02, 0.3066434313777E+02, 0.1000000000000E+02, 0.7600277471430E+02, 0.1000000000000E+01, 0.1304454340546E+01, 0.3120000000000E+01, 0.2048799451791E+01, 0.3120000000000E+01, 0.2374201747112E+03,-0.2816900085655E+02, 0.3760000000000E+01
 0.45075E+02, 0.3066622273792E+02, 0.1000000000000E+02, 0.7599202099858E+02, 0.1000000000000E+01, 0.1303992869328E+01, 0.3120000000000E+01, 0.2049777480611E+01, 0.3120000000000E+01, 0.2373866363197E+03,-0.2819278680952E+02, 0.3760000000000E+01
 0.45150E+02, 0.3066810446355E+02, 0.1000000000000E+02, 0.7598141677098E+02, 0.1000000000000E+01, 0.1303531194632E+01, 0.3120000000000E+01, 0.2050756603422E+01, 0.3120000000000E+01, 0.2373535649438E+03,-0.2821667548590E+02, 0.3760000000000E+01
 0.45225E+02, 0.3066999006754E+02, 0.1000000000000E+02, 0.7597062803999E+02, 0.1000000000000E+01, 0.1303069309449E+01, 0.3120000000000E+01, 0.2051736778407E+01, 0.3120000000000E+01, 0.2373199167644E+03,-0.2824054814957E+02, 0.3760000000000E+01
 0.45300E+02, 0.3067187783904E+02, 0.1000000000000E+02, 0.7595998775645E+02, 0.1000000000000E+01, 0.1302607219008E+01, 0.3120000000000E+01, 0.2052718060482E+01, 0.3120000000000E+01, 0.2372867323673E+03,-0.2826452427712E+02, 0.3760000000000E+01
 0.45375E+02, 0.3067376951925E+02, 0.1000000000000E+02, 0.7594916299228E+02, 0.1000000000000E+01, 0.1302144916302E+01, 0.3120000000000E+01, 0.2053700408037E+01, 0.3120000000000E+01, 0.2372529712287E+03,-0.2828848461294E+02, 0.3760000000000E+01
 0.45450E+02, 0.3067566340951E+02, 0.1000000000000E+02, 0.7593848566046E+02, 0.1000000000000E+01, 0.1301682406534E+01, 0.3120000000000E+01, 0.2054683876027E+01, 0.3120000000000E+01, 0.2372196707192E+03,-0.2831254916571E+02, 0.3760000000000E+01
 0.45525E+02, 0.3067756123957E+02, 0.1000000000000E+02, 0.7592762383665E+02, 0.1000000000000E+01, 0.1301219682694E+01, 0.3120000000000E+01, 0.2055668423035E+01, 0.3120000000000E+01, 0.2371857934238E+03,-0.2833659814694E+02, 0.3760000000000E+01
 0.45600E+02, 0.3067946132289E+02, 0.1000000000000E+02, 0.7591690845031E+02, 0.1000000000000E+01, 0.1300756749958E+01, 0.3120000000000E+01, 0.2056654104071E+01, 0.3120000000000E+01, 0.2371523736673E+03,-0.2836075212162E+02, 0.3760000000000E+01
 0.45675E+02, 0.3068136537780E+02, 0.1000000000000E+02, 0.7590600853718E+02, 0.1000000000000E+01, 0.1300293601317E+01, 0.3120000000000E+01, 0.2057640877915E+01, 0.3120000000000E+01, 0.2371183770074E+03,-0.2838489075995E+02, 0.3760000000000E+01
 0.45750E+02, 0.3068327172986E+02, 0.1000000000000E+02, 0.7589525408976E+02, 0.1000000000000E+01, 0.1299830241917E+01, 0.3120000000000E+01, 0.2058628799635E+01, 0.3120000000000E+01, 0.2370848348687E+03,-0.2840913516472E+02, 0.3760000000000E+01
 0.45825E+02, 0.3068518208607E+02, 0.1000000000000E+02, 0.7588431505261E+02, 0.1000000000000E+01, 0.1299366664747E+01, 0.3120000000000E+01, 0.2059617828200E+01, 0.3120000000000E+01, 0.2370507156213E+03,-0.2843336447433E+02, 0.3760000000000E+01
 0.45900E+02, 0.3068709478394E+02, 0.1000000000000E+02, 0.7587352052665E+02, 0.1000000000000E+01, 0.1298902874927E+01, 0.3120000000000E+01, 0.2060608018752E+01, 0.3120000000000E+01, 0.2370170479311E+03,-0.2845770034768E+02, 0.3760000000000E+01
 0.45975E+02, 0.3068901151926E+02, 0.1000000000000E+02, 0.7586254132399E+02, 0.1000000000000E+01, 0.1298438865443E+01, 0.3120000000000E+01, 0.2061599330446E+01, 0.3120000000000E+01, 0.2369828028520E+03,-0.2848202136575E+02, 0.3760000000000E+01
 0.46050E+02, 0.3069093064151E+02, 0.1000000000000E+02, 0.7585170569914E+02, 0.1000000000000E+01, 0.1297974641388E+01, 0.3120000000000E+01, 0.2062591818506E+01, 0.3120000000000E+01, 0.2369490064321E+03,-0.2850644975775E+02, 0.3760000000000E+01
 0.46125E+02, 0.3069285383531E+02, 0.1000000000000E+02, 0.7584068527987E+02, 0.1000000000000E+01, 0.1297510195743E+01, 0.3120000000000E+01, 0.2063585442273E+01, 0.3120000000000E+01, 0.2369146322472E+03,-0.2853086355226E+02, 0.3760000000000E+01
 0.46200E+02, 0.3069477946200E+02, 0.1000000000000E+02, 0.7582980752994E+02, 0.1000000000000E+01, 0.1297045533575E+01, 0.3120000000000E+01, 0.2064580257061E+01, 0.3120000000000E+01, 0.2368807039015E+03,-0.2855538553535E+02, 0.3760000000000E+01
 0.46275E+02, 0.3069670919511E+02, 0.1000000000000E+02, 0.7581874484158E+02, 0.1000000000000E+01, 0.1296580647859E+01, 0.3120000000000E+01, 0.2065576222390E+01, 0.3120000000000E+01, 0.2368461973327E+03,-0.2857989318027E+02, 0.3760000000000E+01
 0.46350E+02, 0.3069864140780E+02, 0.1000000000000E+02, 0.7580782392386E+02, 0.1000000000000E+01, 0.1296115543638E+01, 0.3120000000000E+01, 0.2066573393682E+01, 0.3120000000000E+01, 0.2368121338135E+03,-0.2860450985903E+02, 0.3760000000000E+01
 0.46425E+02, 0.3070057776267E+02, 0.1000000000000E+02, 0.7579671790282E+02, 0.1000000000000E+01, 0.1295650213878E+01, 0.3120000000000E+01, 0.2067571730629E+01, 0.3120000000000E+01, 0.2367774915479E+03,-0.2862911245760E+02, 0.3760000000000E+01
 0.46500E+02, 0.3070251664461E+02, 0.1000000000000E+02, 0.7578575277327E+02, 0.1000000000000E+01, 0.1295184663598E+01, 0.3120000000000E+01, 0.2068571288769E+01, 0.3120000000000E+01, 0.2367432896035E+03,-0.2865382493850E+02, 0.3760000000000E+01
 0.46575E+02, 0.3070445970527E+02, 0.1000000000000E+02, 0.7577460234390E+02, 0.1000000000000E+01, 0.1294718885755E+01, 0.3120000000000E+01, 0.2069572027973E+01, 0.3120000000000E+01, 0.2367085082912E+03,-0.2867852363034E+02, 0.3760000000000E+01
 0.46650E+02, 0.3070640534127E+02, 0.1000000000000E+02, 0.7576359194774E+02, 0.1000000000000E+01, 0.1294252885343E+01, 0.3120000000000E+01, 0.2070574003901E+01, 0.3120000000000E+01, 0.2366741646365E+03,-0.2870333305989E+02, 0.3760000000000E+01
 0.46725E+02, 0.3070835519341E+02, 0.1000000000000E+02, 0.7575239603247E+02, 0.1000000000000E+01, 0.1293786655310E+01, 0.3120000000000E+01, 0.2071577176593E+01, 0.3120000000000E+01, 0.2366392409212E+03,-0.2872812898297E+02, 0.3760000000000E+01
 0.46800E+02, 0.3071030766996E+02, 0.1000000000000E+02, 0.7574133930402E+02, 0.1000000000000E+01, 0.1293320200626E+01, 0.3120000000000E+01, 0.2072581601850E+01, 0.3120000000000E+01, 0.2366047522371E+03,-0.2875303652870E+02, 0.3760000000000E+01
 0.46875E+02, 0.3071226440104E+02, 0.1000000000000E+02, 0.7573009680834E+02, 0.1000000000000E+01, 0.1292853514227E+01, 0.3120000000000E+01, 0.2073587239877E+01, 0.3120000000000E+01, 0.2365696827099E+03,-0.2877793085939E+02, 0.3760000000000E+01
 0.46950E+02, 0.3071422380639E+02, 0.1000000000000E+02, 0.7571899267427E+02, 0.1000000000000E+01, 0.1292386601060E+01, 0.3120000000000E+01, 0.2074594146624E+01, 0.3120000000000E+01, 0.2365350456540E+03,-0.2880293770442E+02, 0.3760000000000E+01
 0.47025E+02, 0.3071618750551E+02, 0.1000000000000E+02, 0.7570770250025E+02, 0.1000000000000E+01, 0.1291919454050E+01, 0.3120000000000E+01, 0.2075602282462E+01, 0.3120000000000E+01, 0.2364998268955E+03,-0.2882793164002E+02, 0.3760000000000E+01
 0.47100E+02, 0.3071815392966E+02, 0.1000000000000E+02, 0.7569654986714E+02, 0.1000000000000E+01, 0.1291452078118E+01, 0.3120000000000E+01, 0.2076611703502E+01, 0.3120000000000E+01, 0.2364650380622E+03,-0.2885303900817E+02, 0.3760000000000E+01
 0.47175E+02, 0.3072012468778E+02, 0.1000000000000E+02, 0.7568521090062E+02, 0.1000000000000E+01, 0.1290984466176E+01, 0.3120000000000E+01, 0.2077622370279E+01, 0.3120000000000E+01, 0.2364296666026E+03,-0.2887813377494E+02, 0.3760000000000E+01
 0.47250E+02, 0.3072209822260E+02, 0.1000000000000E+02, 0.7567400867573E+02, 0.1000000000000E+01, 0.1290516623122E+01, 0.3120000000000E+01, 0.2078634339073E+01, 0.3120000000000E+01, 0.2363947225890E+03,-0.2890334289288E+02, 0.3760000000000E+01
 0.47325E+02, 0.3072407613255E+02, 0.1000000000000E+02, 0.7566261979412E+02, 0.1000000000000E+01, 0.1290048541855E+01, 0.3120000000000E+01, 0.2079647570582E+01, 0.3120000000000E+01, 0.2363591949319E+03,-0.2892853974238E+02, 0.3760000000000E+01
 0.47400E+02, 0.3072605687171E+02, 0.1000000000000E+02, 0.7565136686195E+02, 0.1000000000000E+01, 0.1289580227249E+01, 0.3120000000000E+01, 0.2080662121268E+01, 0.3120000000000E+01, 0.2363240922639E+03,-0.2895385188097E+02, 0.3760000000000E+01
 0.47475E+02, 0.3072804202821E+02, 0.1000000000000E+02, 0.7563992692559E+02, 0.1000000000000E+01, 0.1289111672186E+01, 0.3120000000000E+01, 0.2081677951990E+01, 0.3120000000000E+01, 0.2362884048603E+03,-0.2897915209322E+02, 0.3760000000000E+01
 0.47550E+02, 0.3073003006743E+02, 0.1000000000000E+02, 0.7562862216463E+02, 0.1000000000000E+01, 0.1288642881517E+01, 0.3120000000000E+01, 0.2082695119403E+01, 0.3120000000000E+01, 0.2362531400451E+03,-0.2900456854594E+02, 0.3760000000000E+01
 0.47625E+02, 0.3073202256715E+02, 0.1000000000000E+02, 0.7561713002691E+02, 0.1000000000000E+01, 0.1288173848109E+01, 0.3120000000000E+01, 0.2083713584527E+01, 0.3120000000000E+01, 0.2362172893241E+03,-0.2902997342450E+02, 0.3760000000000E+01
 0.47700E+02, 0.3073401800406E+02, 0.1000000000000E+02, 0.7560577229753E+02, 0.1000000000000E+01, 0.1287704576789E+01, 0.3120000000000E+01, 0.2084733404219E+01, 0.3120000000000E+01, 0.2361818588128E+03,-0.2905549551075E+02, 0.3760000000000E+01
 0.47775E+02, 0.3073601794575E+02, 0.1000000000000E+02, 0.7559422678917E+02, 0.1000000000000E+01, 0.1287235060405E+01, 0.3120000000000E+01, 0.2085754539660E+01, 0.3120000000000E+01, 0.2361458411327E+03,-0.2908100639376E+02, 0.3760000000000E+01
 0.47850E+02, 0.3073802088010E+02, 0.1000000000000E+02, 0.7558281493676E+02, 0.1000000000000E+01, 0.1286765303763E+01, 0.3120000000000E+01, 0.2086777047925E+01, 0.3120000000000E+01, 0.2361102413296E+03,-0.2910663546780E+02, 0.3760000000000E+01
 0.47925E+02, 0.3074002836457E+02, 0.1000000000000E+02, 0.7557121488283E+02, 0.1000000000000E+01, 0.1286295299692E+01, 0.3120000000000E+01, 0.2087800890352E+01, 0.3120000000000E+01, 0.2360740530315E+03,-0.2913225371747E+02, 0.3760000000000E+01
 0.48000E+02, 0.3074203889823E+02, 0.1000000000000E+02, 0.7555974773878E+02, 0.1000000000000E+01, 0.1285825052973E+01, 0.3120000000000E+01, 0.2088826124241E+01, 0.3120000000000E+01, 0.2360382802971E+03,-0.2915799115563E+02, 0.3760000000000E+01
 0.48075E+02, 0.3074405402845E+02, 0.1000000000000E+02, 0.7554809194065E+02, 0.1000000000000E+01, 0.1285354556415E+01, 0.3120000000000E+01, 0.2089852711093E+01, 0.3120000000000E+01, 0.2360019176481E+03,-0.2918371817077E+02, 0.3760000000000E+01
 0.48150E+02, 0.3074607226541E+02, 0.1000000000000E+02, 0.7553656831972E+02, 0.1000000000000E+01, 0.1284883814778E+01, 0.3120000000000E+01, 0.2090880708446E+01, 0.3120000000000E+01, 0.2359659682912E+03,-0.2920956538900E+02, 0.3760000000000E+01
 0.48225E+02, 0.3074809514657E+02, 0.1000000000000E+02, 0.7552485557053E+02, 0.1000000000000E+01, 0.1284412820849E+01, 0.3120000000000E+01, 0.2091910077959E+01, 0.3120000000000E+01, 0.2359294275328E+03,-0.2923540259407E+02, 0.3760000000000E+01
 0.48300E+02, 0.3075012119317E+02, 0.1000000000000E+02, 0.7551327426573E+02, 0.1000000000000E+01, 0.1283941579363E+01, 0.3120000000000E+01, 0.2092940877420E+01, 0.3120000000000E+01, 0.2358932977947E+03,-0.2926136103429E+02, 0.3760000000000E+01
 0.48375E+02, 0.3075215193278E+02, 0.1000000000000E+02, 0.7550150333305E+02, 0.1000000000000E+01, 0.1283470083088E+01, 0.3120000000000E+01, 0.2093973068652E+01, 0.3120000000000E+01, 0.2358565750888E+03,-0.2928730989363E+02, 0.3760000000000E+01
 0.48450E+02, 0.3075418589762E+02, 0.1000000000000E+02, 0.7548986312719E+02, 0.1000000000000E+01, 0.1282998336733E+01, 0.3120000000000E+01, 0.2095006709702E+01, 0.3120000000000E+01, 0.2358202611788E+03,-0.2931338103354E+02, 0.3760000000000E+01
 0.48525E+02, 0.3075622460547E+02, 0.1000000000000E+02, 0.7547803276356E+02, 0.1000000000000E+01, 0.1282526333043E+01, 0.3120000000000E+01, 0.2096041762554E+01, 0.3120000000000E+01, 0.2357833526404E+03,-0.2933944303842E+02, 0.3760000000000E+01
 0.48600E+02, 0.3075826659955E+02, 0.1000000000000E+02, 0.7546633241371E+02, 0.1000000000000E+01, 0.1282054076704E+01, 0.3120000000000E+01, 0.2097078285532E+01, 0.3120000000000E+01, 0.2357468506876E+03,-0.2936562839435E+02, 0.3760000000000E+01
 0.48675E+02, 0.3076031338797E+02, 0.1000000000000E+02, 0.7545444135239E+02, 0.1000000000000E+01, 0.1281581560436E+01, 0.3120000000000E+01, 0.2098116240781E+01, 0.3120000000000E+01, 0.2357097523716E+03,-0.2939180507306E+02, 0.3760000000000E+01
 0.48750E+02, 0.3076236352482E+02, 0.1000000000000E+02, 0.7544267959610E+02, 0.1000000000000E+01, 0.1281108788901E+01, 0.3120000000000E+01, 0.2099155686911E+01, 0.3120000000000E+01, 0.2356730584444E+03,-0.2941810618835E+02, 0.3760000000000E+01
 0.48825E+02, 0.3076441850860E+02, 0.1000000000000E+02, 0.7543072655187E+02, 0.1000000000000E+01, 0.1280635754795E+01, 0.3120000000000E+01, 0.2100196586231E+01, 0.3120000000000E+01, 0.2356357663483E+03,-0.2944439910804E+02, 0.3760000000000E+01
 0.48900E+02, 0.3076647690427E+02, 0.1000000000000E+02, 0.7541890210731E+02, 0.1000000000000E+01, 0.1280162462756E+01, 0.3120000000000E+01, 0.2101238997652E+01, 0.3120000000000E+01, 0.2355988764546E+03,-0.2947081757068E+02, 0.3760000000000E+01
 0.48975E+02, 0.3076854020078E+02, 0.1000000000000E+02, 0.7540688577175E+02, 0.1000000000000E+01, 0.1279688905451E+01, 0.3120000000000E+01, 0.2102282883649E+01, 0.3120000000000E+01, 0.2355613865034E+03,-0.2949722833114E+02, 0.3760000000000E+01
 0.49050E+02, 0.3077060697397E+02, 0.1000000000000E+02, 0.7539499733234E+02, 0.1000000000000E+01, 0.1279215087494E+01, 0.3120000000000E+01, 0.2103328303441E+01, 0.3120000000000E+01, 0.2355242965738E+03,-0.2952376576041E+02, 0.3760000000000E+01
 0.49125E+02, 0.3077267870329E+02, 0.1000000000000E+02, 0.7538291637268E+02, 0.1000000000000E+01, 0.1278741001526E+01, 0.3120000000000E+01, 0.2104375219676E+01, 0.3120000000000E+01, 0.2354866046169E+03,-0.2955029600725E+02, 0.3760000000000E+01
 0.49200E+02, 0.3077475397537E+02, 0.1000000000000E+02, 0.7537096261247E+02, 0.1000000000000E+01, 0.1278266652136E+01, 0.3120000000000E+01, 0.2105423691894E+01, 0.3120000000000E+01, 0.2354493105221E+03,-0.2957695406101E+02, 0.3760000000000E+01
 0.49275E+02, 0.3077683426038E+02, 0.1000000000000E+02, 0.7535881567036E+02, 0.1000000000000E+01, 0.1277792031934E+01, 0.3120000000000E+01, 0.2106473682918E+01, 0.3120000000000E+01, 0.2354114123289E+03,-0.2960360547644E+02, 0.3760000000000E+01
 0.49350E+02, 0.3077891815564E+02, 0.1000000000000E+02, 0.7534679523747E+02, 0.1000000000000E+01, 0.1277317145484E+01, 0.3120000000000E+01, 0.2107525252625E+01, 0.3120000000000E+01, 0.2353739098583E+03,-0.2963038586399E+02, 0.3760000000000E+01
 0.49425E+02, 0.3078100712202E+02, 0.1000000000000E+02, 0.7533458093492E+02, 0.1000000000000E+01, 0.1276841985369E+01, 0.3120000000000E+01, 0.2108578364011E+01, 0.3120000000000E+01, 0.2353358011370E+03,-0.2965716017145E+02, 0.3760000000000E+01
 0.49500E+02, 0.3078309976756E+02, 0.1000000000000E+02, 0.7532249245089E+02, 0.1000000000000E+01, 0.1276366556125E+01, 0.3120000000000E+01, 0.2109633077305E+01, 0.3120000000000E+01, 0.2352980859976E+03,-0.2968406462923E+02, 0.3760000000000E+01
 0.49575E+02, 0.3078519754398E+02, 0.1000000000000E+02, 0.7531020938200E+02, 0.1000000000000E+01, 0.1275890850303E+01, 0.3120000000000E+01, 0.2110689355681E+01, 0.3120000000000E+01, 0.2352597623696E+03,-0.2971096359315E+02, 0.3760000000000E+01
 0.49650E+02, 0.3078729906999E+02, 0.1000000000000E+02, 0.7529805143834E+02, 0.1000000000000E+01, 0.1275414872415E+01, 0.3120000000000E+01, 0.2111747259733E+01, 0.3120000000000E+01, 0.2352218301744E+03,-0.2973799391613E+02, 0.3760000000000E+01
 0.49725E+02, 0.3078940578817E+02, 0.1000000000000E+02, 0.7528569817366E+02, 0.1000000000000E+01, 0.1274938614979E+01, 0.3120000000000E+01, 0.2112806752818E+01, 0.3120000000000E+01, 0.2351832871875E+03,-0.2976501934596E+02, 0.3760000000000E+01
 0.49800E+02, 0.3079151632785E+02, 0.1000000000000E+02, 0.7527346933871E+02, 0.1000000000000E+01, 0.1274462082479E+01, 0.3120000000000E+01, 0.2113867895904E+01, 0.3120000000000E+01, 0.2351451334775E+03,-0.2979217735954E+02, 0.3760000000000E+01
 0.49875E+02, 0.3079363212264E+02, 0.1000000000000E+02, 0.7526104441086E+02, 0.1000000000000E+01, 0.1273985267400E+01, 0.3120000000000E+01, 0.2114930652540E+01, 0.3120000000000E+01, 0.2351063665615E+03,-0.2981933111464E+02, 0.3760000000000E+01
 0.49950E+02, 0.3079575181251E+02, 0.1000000000000E+02, 0.7524874322094E+02, 0.1000000000000E+01, 0.1273508174199E+01, 0.3120000000000E+01, 0.2115995084085E+01, 0.3120000000000E+01, 0.2350679867778E+03,-0.2984661869726E+02, 0.3760000000000E+01
 0.50025E+02, 0.3079787682207E+02, 0.1000000000000E+02, 0.7523624513974E+02, 0.1000000000000E+01, 0.1273030795327E+01, 0.3120000000000E+01, 0.2117061154284E+01, 0.3120000000000E+01, 0.2350289912913E+03,-0.2987390268590E+02, 0.3760000000000E+01
 0.50100E+02, 0.3080000580190E+02, 0.1000000000000E+02, 0.7522387009999E+02, 0.1000000000000E+01, 0.1272553135211E+01, 0.3120000000000E+01, 0.2118128924897E+01, 0.3120000000000E+01, 0.2349903807778E+03,-0.2990132177114E+02, 0.3760000000000E+01
 0.50175E+02, 0.3080214016779E+02, 0.1000000000000E+02, 0.7521129734378E+02, 0.1000000000000E+01, 0.1272075186268E+01, 0.3120000000000E+01, 0.2119198359870E+01, 0.3120000000000E+01, 0.2349511519811E+03,-0.2992873793723E+02, 0.3760000000000E+01
 0.50250E+02, 0.3080427858081E+02, 0.1000000000000E+02, 0.7519884692973E+02, 0.1000000000000E+01, 0.1271596952896E+01, 0.3120000000000E+01, 0.2120269521383E+01, 0.3120000000000E+01, 0.2349123059896E+03,-0.2995629049825E+02, 0.3760000000000E+01
 0.50325E+02, 0.3080642244803E+02, 0.1000000000000E+02, 0.7518619793931E+02, 0.1000000000000E+01, 0.1271118427473E+01, 0.3120000000000E+01, 0.2121342373587E+01, 0.3120000000000E+01, 0.2348728390262E+03,-0.2998384084886E+02, 0.3760000000000E+01
 0.50400E+02, 0.3080857044106E+02, 0.1000000000000E+02, 0.7517367058610E+02, 0.1000000000000E+01, 0.1270639614369E+01, 0.3120000000000E+01, 0.2122416979102E+01, 0.3120000000000E+01, 0.2348337526823E+03,-0.3001152892721E+02, 0.3760000000000E+01
 0.50475E+02, 0.3081072395827E+02, 0.1000000000000E+02, 0.7516094377372E+02, 0.1000000000000E+01, 0.1270160505923E+01, 0.3120000000000E+01, 0.2123493302289E+01, 0.3120000000000E+01, 0.2347940426066E+03,-0.3003921551943E+02, 0.3760000000000E+01
 0.50550E+02, 0.3081288168176E+02, 0.1000000000000E+02, 0.7514833789148E+02, 0.1000000000000E+01, 0.1269681106476E+01, 0.3120000000000E+01, 0.2124571406215E+01, 0.3120000000000E+01, 0.2347547109581E+03,-0.3006704118254E+02, 0.3760000000000E+01
 0.50625E+02, 0.3081504500139E+02, 0.1000000000000E+02, 0.7513553162693E+02, 0.1000000000000E+01, 0.1269201408326E+01, 0.3120000000000E+01, 0.2125651255462E+01, 0.3120000000000E+01, 0.2347147526922E+03,-0.3009486612818E+02, 0.3760000000000E+01
 0.50700E+02, 0.3081721260968E+02, 0.1000000000000E+02, 0.7512284557880E+02, 0.1000000000000E+01, 0.1268721415782E+01, 0.3120000000000E+01, 0.2126732913568E+01, 0.3120000000000E+01, 0.2346751706403E+03,-0.3012283152496E+02, 0.3760000000000E+01
 0.50775E+02, 0.3081938588799E+02, 0.1000000000000E+02, 0.7510995819771E+02, 0.1000000000000E+01, 0.1268241121103E+01, 0.3120000000000E+01, 0.2127816345343E+01, 0.3120000000000E+01, 0.2346349589998E+03,-0.3015079700105E+02, 0.3760000000000E+01
 0.50850E+02, 0.3082156353932E+02, 0.1000000000000E+02, 0.7509719031211E+02, 0.1000000000000E+01, 0.1267760528563E+01, 0.3120000000000E+01, 0.2128901614804E+01, 0.3120000000000E+01, 0.2345951213375E+03,-0.3017890432412E+02, 0.3760000000000E+01
 0.50925E+02, 0.3082374693666E+02, 0.1000000000000E+02, 0.7508422011028E+02, 0.1000000000000E+01, 0.1267279630382E+01, 0.3120000000000E+01, 0.2129988686999E+01, 0.3120000000000E+01, 0.2345546510137E+03,-0.3020701255072E+02, 0.3760000000000E+01
 0.51000E+02, 0.3082593479340E+02, 0.1000000000000E+02, 0.7507136867532E+02, 0.1000000000000E+01, 0.1266798430798E+01, 0.3120000000000E+01, 0.2131077626450E+01, 0.3120000000000E+01, 0.2345145524085E+03,-0.3023526406742E+02, 0.3760000000000E+01
 0.51075E+02, 0.3082812847427E+02, 0.1000000000000E+02, 0.7505831390830E+02, 0.1000000000000E+01, 0.1266316921988E+01, 0.3120000000000E+01, 0.2132168398443E+01, 0.3120000000000E+01, 0.2344738179672E+03,-0.3026351733455E+02, 0.3760000000000E+01
 0.51150E+02, 0.3083032670306E+02, 0.1000000000000E+02, 0.7504537717031E+02, 0.1000000000000E+01, 0.1265835108157E+01, 0.3120000000000E+01, 0.2133261068021E+01, 0.3120000000000E+01, 0.2344334529560E+03,-0.3029191535791E+02, 0.3760000000000E+01
 0.51225E+02, 0.3083253083629E+02, 0.1000000000000E+02, 0.7503223604777E+02, 0.1000000000000E+01, 0.1265352981435E+01, 0.3120000000000E+01, 0.2134355600726E+01, 0.3120000000000E+01, 0.2343924488203E+03,-0.3032031602518E+02, 0.3760000000000E+01
 0.51300E+02, 0.3083473960818E+02, 0.1000000000000E+02, 0.7501921220653E+02, 0.1000000000000E+01, 0.1264870545993E+01, 0.3120000000000E+01, 0.2135452062136E+01, 0.3120000000000E+01, 0.2343518117952E+03,-0.3034886293968E+02, 0.3760000000000E+01
 0.51375E+02, 0.3083695436711E+02, 0.1000000000000E+02, 0.7500598289301E+02, 0.1000000000000E+01, 0.1264387793914E+01, 0.3120000000000E+01, 0.2136550418058E+01, 0.3120000000000E+01, 0.2343105322470E+03,-0.3037741342250E+02, 0.3760000000000E+01
 0.51450E+02, 0.3083917385767E+02, 0.1000000000000E+02, 0.7499287010054E+02, 0.1000000000000E+01, 0.1263904729331E+01, 0.3120000000000E+01, 0.2137650734630E+01, 0.3120000000000E+01, 0.2342696174509E+03,-0.3040611168493E+02, 0.3760000000000E+01
 0.51525E+02, 0.3084139942031E+02, 0.1000000000000E+02, 0.7497955071532E+02, 0.1000000000000E+01, 0.1263421344280E+01, 0.3120000000000E+01, 0.2138752977931E+01, 0.3120000000000E+01, 0.2342280566314E+03,-0.3043481447383E+02, 0.3760000000000E+01
 0.51600E+02, 0.3084362980996E+02, 0.1000000000000E+02, 0.7496634708156E+02, 0.1000000000000E+01, 0.1262937642856E+01, 0.3120000000000E+01, 0.2139857214676E+01, 0.3120000000000E+01, 0.2341868581762E+03,-0.3046366660952E+02, 0.3760000000000E+01
 0.51675E+02, 0.3084586635912E+02, 0.1000000000000E+02, 0.7495293568943E+02, 0.1000000000000E+01, 0.1262453617045E+01, 0.3120000000000E+01, 0.2140963411228E+01, 0.3120000000000E+01, 0.2341450100565E+03,-0.3049252426597E+02, 0.3760000000000E+01
 0.51750E+02, 0.3084810783318E+02, 0.1000000000000E+02, 0.7493963926171E+02, 0.1000000000000E+01, 0.1261969270904E+01, 0.3120000000000E+01, 0.2142071634904E+01, 0.3120000000000E+01, 0.2341035218588E+03,-0.3052153287265E+02, 0.3760000000000E+01
 0.51825E+02, 0.3085035555679E+02, 0.1000000000000E+02, 0.7492613388483E+02, 0.1000000000000E+01, 0.1261484596366E+01, 0.3120000000000E+01, 0.2143181852368E+01, 0.3120000000000E+01, 0.2340613802772E+03,-0.3055054803155E+02, 0.3760000000000E+01
 0.51900E+02, 0.3085260830567E+02, 0.1000000000000E+02, 0.7491274266850E+02, 0.1000000000000E+01, 0.1260999597447E+01, 0.3120000000000E+01, 0.2144294131548E+01, 0.3120000000000E+01, 0.2340195961229E+03,-0.3057971577637E+02, 0.3760000000000E+01
 0.51975E+02, 0.3085486739680E+02, 0.1000000000000E+02, 0.7489914126635E+02, 0.1000000000000E+01, 0.1260514266029E+01, 0.3120000000000E+01, 0.2145408439423E+01, 0.3120000000000E+01, 0.2339771547222E+03,-0.3060889115299E+02, 0.3760000000000E+01
 0.52050E+02, 0.3085713161627E+02, 0.1000000000000E+02, 0.7488565320559E+02, 0.1000000000000E+01, 0.1260028606085E+01, 0.3120000000000E+01, 0.2146524844563E+01, 0.3120000000000E+01, 0.2339350682062E+03,-0.3063822078855E+02, 0.3760000000000E+01
 0.52125E+02, 0.3085940227346E+02, 0.1000000000000E+02, 0.7487195368085E+02, 0.1000000000000E+01, 0.1259542609441E+01, 0.3120000000000E+01, 0.2147643314272E+01, 0.3120000000000E+01, 0.2338923204521E+03,-0.3066755917111E+02, 0.3760000000000E+01
 0.52200E+02, 0.3086167816486E+02, 0.1000000000000E+02, 0.7485836666476E+02, 0.1000000000000E+01, 0.1259056280028E+01, 0.3120000000000E+01, 0.2148763917787E+01, 0.3120000000000E+01, 0.2338499249977E+03,-0.3069705353687E+02, 0.3760000000000E+01
 0.52275E+02, 0.3086396059234E+02, 0.1000000000000E+02, 0.7484456686143E+02, 0.1000000000000E+01, 0.1258569609615E+01, 0.3120000000000E+01, 0.2149886622750E+01, 0.3120000000000E+01, 0.2338068641730E+03,-0.3072655781014E+02, 0.3760000000000E+01
 0.52350E+02, 0.3086624836274E+02, 0.1000000000000E+02, 0.7483087871194E+02, 0.1000000000000E+01, 0.1258082602087E+01, 0.3120000000000E+01, 0.2151011499087E+01, 0.3120000000000E+01, 0.2337641529941E+03,-0.3075621982447E+02, 0.3760000000000E+01
 0.52425E+02, 0.3086854277056E+02, 0.1000000000000E+02, 0.7481697641375E+02, 0.1000000000000E+01, 0.1257595249154E+01, 0.3120000000000E+01, 0.2152138514799E+01, 0.3120000000000E+01, 0.2337207721935E+03,-0.3078589295188E+02, 0.3760000000000E+01
 0.52500E+02, 0.3087084263304E+02, 0.1000000000000E+02, 0.7480318489238E+02, 0.1000000000000E+01, 0.1257107554655E+01, 0.3120000000000E+01, 0.2153267740525E+01, 0.3120000000000E+01, 0.2336777383158E+03,-0.3081572562802E+02, 0.3760000000000E+01
 0.52575E+02, 0.3087314923741E+02, 0.1000000000000E+02, 0.7478917781467E+02, 0.1000000000000E+01, 0.1256619510240E+01, 0.3120000000000E+01, 0.2154399144637E+01, 0.3120000000000E+01, 0.2336340304211E+03,-0.3084557066449E+02, 0.3760000000000E+01
 0.52650E+02, 0.3087546141129E+02, 0.1000000000000E+02, 0.7477528061751E+02, 0.1000000000000E+01, 0.1256131119698E+01, 0.3120000000000E+01, 0.2155532798518E+01, 0.3120000000000E+01, 0.2335906666661E+03,-0.3087557710440E+02, 0.3760000000000E+01
 0.52725E+02, 0.3087778043474E+02, 0.1000000000000E+02, 0.7476116641265E+02, 0.1000000000000E+01, 0.1255642374617E+01, 0.3120000000000E+01, 0.2156668670927E+01, 0.3120000000000E+01, 0.2335466243625E+03,-0.3090559720096E+02, 0.3760000000000E+01
 0.52800E+02, 0.3088010514585E+02, 0.1000000000000E+02, 0.7474716115576E+02, 0.1000000000000E+01, 0.1255153278734E+01, 0.3120000000000E+01, 0.2157806834018E+01, 0.3120000000000E+01, 0.2335029233021E+03,-0.3093578060734E+02, 0.3760000000000E+01
 0.52875E+02, 0.3088243681762E+02, 0.1000000000000E+02, 0.7473293739321E+02, 0.1000000000000E+01, 0.1254663823574E+01, 0.3120000000000E+01, 0.2158947256965E+01, 0.3120000000000E+01, 0.2334585390164E+03,-0.3096597902927E+02, 0.3760000000000E+01
 0.52950E+02, 0.3088477429858E+02, 0.1000000000000E+02, 0.7471882163358E+02, 0.1000000000000E+01, 0.1254174012820E+01, 0.3120000000000E+01, 0.2160090012710E+01, 0.3120000000000E+01, 0.2334144930386E+03,-0.3099634269748E+02, 0.3760000000000E+01
 0.53025E+02, 0.3088711885479E+02, 0.1000000000000E+02, 0.7470448581489E+02, 0.1000000000000E+01, 0.1253683837931E+01, 0.3120000000000E+01, 0.2161235070862E+01, 0.3120000000000E+01, 0.2333697589859E+03,-0.3102672279173E+02, 0.3760000000000E+01
 0.53100E+02, 0.3088946934526E+02, 0.1000000000000E+02, 0.7469025702370E+02, 0.1000000000000E+01, 0.1253193302535E+01, 0.3120000000000E+01, 0.2162382505191E+01, 0.3120000000000E+01, 0.2333253602109E+03,-0.3105727014004E+02, 0.3760000000000E+01
 0.53175E+02, 0.3089182702925E+02, 0.1000000000000E+02, 0.7467580656804E+02, 0.1000000000000E+01, 0.1252702398021E+01, 0.3120000000000E+01, 0.2163532285757E+01, 0.3120000000000E+01, 0.2332802683495E+03,-0.3108783537200E+02, 0.3760000000000E+01
 0.53250E+02, 0.3089419077628E+02, 0.1000000000000E+02, 0.7466146213308E+02, 0.1000000000000E+01, 0.1252211127960E+01, 0.3120000000000E+01, 0.2164684487190E+01, 0.3120000000000E+01, 0.2332355086378E+03,-0.3111856992415E+02, 0.3760000000000E+01
 0.53325E+02, 0.3089656183892E+02, 0.1000000000000E+02, 0.7464689437880E+02, 0.1000000000000E+01, 0.1251719483669E+01, 0.3120000000000E+01, 0.2165839080022E+01, 0.3120000000000E+01, 0.2331900506738E+03,-0.3114932386772E+02, 0.3760000000000E+01
 0.53400E+02, 0.3089893909722E+02, 0.1000000000000E+02, 0.7463243160531E+02, 0.1000000000000E+01, 0.1251227468660E+01, 0.3120000000000E+01, 0.2166996139776E+01, 0.3120000000000E+01, 0.2331449216282E+03,-0.3118024925252E+02, 0.3760000000000E+01
 0.53475E+02, 0.3090132379725E+02, 0.1000000000000E+02, 0.7461774380450E+02, 0.1000000000000E+01, 0.1250735074178E+01, 0.3120000000000E+01, 0.2168155637489E+01, 0.3120000000000E+01, 0.2330990889991E+03,-0.3121119561685E+02, 0.3760000000000E+01
 0.53550E+02, 0.3090371482964E+02, 0.1000000000000E+02, 0.7460315990650E+02, 0.1000000000000E+01, 0.1250242303668E+01, 0.3120000000000E+01, 0.2169317649604E+01, 0.3120000000000E+01, 0.2330535819383E+03,-0.3124231559692E+02, 0.3760000000000E+01
 0.53625E+02, 0.3090611343397E+02, 0.1000000000000E+02, 0.7458834921681E+02, 0.1000000000000E+01, 0.1249749148302E+01, 0.3120000000000E+01, 0.2170482147687E+01, 0.3120000000000E+01, 0.2330073657869E+03,-0.3127345819063E+02, 0.3760000000000E+01
 0.53700E+02, 0.3090851851157E+02, 0.1000000000000E+02, 0.7457364131880E+02, 0.1000000000000E+01, 0.1249255611459E+01, 0.3120000000000E+01, 0.2171649209141E+01, 0.3120000000000E+01, 0.2329614717503E+03,-0.3130477664954E+02, 0.3760000000000E+01
 0.53775E+02, 0.3091093129573E+02, 0.1000000000000E+02, 0.7455870479501E+02, 0.1000000000000E+01, 0.1248761684231E+01, 0.3120000000000E+01, 0.2172818806088E+01, 0.3120000000000E+01, 0.2329148628987E+03,-0.3133611943276E+02, 0.3760000000000E+01
 0.53850E+02, 0.3091335070376E+02, 0.1000000000000E+02, 0.7454388292097E+02, 0.1000000000000E+01, 0.1248267372850E+01, 0.3120000000000E+01, 0.2173991022614E+01, 0.3120000000000E+01, 0.2328686131482E+03,-0.3136763376993E+02, 0.3760000000000E+01
 0.53925E+02, 0.3091577793659E+02, 0.1000000000000E+02, 0.7452880602934E+02, 0.1000000000000E+01, 0.1247772662818E+01, 0.3120000000000E+01, 0.2175165812633E+01, 0.3120000000000E+01, 0.2328215662842E+03,-0.3139918110488E+02, 0.3760000000000E+01
 0.54000E+02, 0.3091821195498E+02, 0.1000000000000E+02, 0.7451383994956E+02, 0.1000000000000E+01, 0.1247277559989E+01, 0.3120000000000E+01, 0.2176343277132E+01, 0.3120000000000E+01, 0.2327748665664E+03,-0.3143091482458E+02, 0.3760000000000E+01
 0.54075E+02, 0.3092065396123E+02, 0.1000000000000E+02, 0.7449864207266E+02, 0.1000000000000E+01, 0.1246782054714E+01, 0.3120000000000E+01, 0.2177523379737E+01, 0.3120000000000E+01, 0.2327274421314E+03,-0.3146267101762E+02, 0.3760000000000E+01
 0.54150E+02, 0.3092310289154E+02, 0.1000000000000E+02, 0.7448354415692E+02, 0.1000000000000E+01, 0.1246286150855E+01, 0.3120000000000E+01, 0.2178706202614E+01, 0.3120000000000E+01, 0.2326803310217E+03,-0.3149460776689E+02, 0.3760000000000E+01
 0.54225E+02, 0.3092555995982E+02, 0.1000000000000E+02, 0.7446821154586E+02, 0.1000000000000E+01, 0.1245789839159E+01, 0.3120000000000E+01, 0.2179891719321E+01, 0.3120000000000E+01, 0.2326324861530E+03,-0.3152657748774E+02, 0.3760000000000E+01
 0.54300E+02, 0.3092802411130E+02, 0.1000000000000E+02, 0.7445297669907E+02, 0.1000000000000E+01, 0.1245293122630E+01, 0.3120000000000E+01, 0.2181080011409E+01, 0.3120000000000E+01, 0.2325849477697E+03,-0.3155873030454E+02, 0.3760000000000E+01
 0.54375E+02, 0.3093049655536E+02, 0.1000000000000E+02, 0.7443750539590E+02, 0.1000000000000E+01, 0.1244795992074E+01, 0.3120000000000E+01, 0.2182271053854E+01, 0.3120000000000E+01, 0.2325366701315E+03,-0.3159091742743E+02, 0.3760000000000E+01
 0.54450E+02, 0.3093297624768E+02, 0.1000000000000E+02, 0.7442213058509E+02, 0.1000000000000E+01, 0.1244298450429E+01, 0.3120000000000E+01, 0.2183464929153E+01, 0.3120000000000E+01, 0.2324886950234E+03,-0.3162329042067E+02, 0.3760000000000E+01
 0.54525E+02, 0.3093546439214E+02, 0.1000000000000E+02, 0.7440651713562E+02, 0.1000000000000E+01, 0.1243800488415E+01, 0.3120000000000E+01, 0.2184661613001E+01, 0.3120000000000E+01, 0.2324399738512E+03,-0.3165569945261E+02, 0.3760000000000E+01
 0.54600E+02, 0.3093795995553E+02, 0.1000000000000E+02, 0.7439099879720E+02, 0.1000000000000E+01, 0.1243302108892E+01, 0.3120000000000E+01, 0.2185861189156E+01, 0.3120000000000E+01, 0.2323915509127E+03,-0.3168829739855E+02, 0.3760000000000E+01
 0.54675E+02, 0.3094046413636E+02, 0.1000000000000E+02, 0.7437523954618E+02, 0.1000000000000E+01, 0.1242803302472E+01, 0.3120000000000E+01, 0.2187063634043E+01, 0.3120000000000E+01, 0.2323423748148E+03,-0.3172093330796E+02, 0.3760000000000E+01
 0.54750E+02, 0.3094297591265E+02, 0.1000000000000E+02, 0.7435957398620E+02, 0.1000000000000E+01, 0.1242304071931E+01, 0.3120000000000E+01, 0.2188269032733E+01, 0.3120000000000E+01, 0.2322934925338E+03,-0.3175376113871E+02, 0.3760000000000E+01
 0.54825E+02, 0.3094549647767E+02, 0.1000000000000E+02, 0.7434366516953E+02, 0.1000000000000E+01, 0.1241804407774E+01, 0.3120000000000E+01, 0.2189477362427E+01, 0.3120000000000E+01, 0.2322438497796E+03,-0.3178662900360E+02, 0.3760000000000E+01
 0.54900E+02, 0.3094802482077E+02, 0.1000000000000E+02, 0.7432784855248E+02, 0.1000000000000E+01, 0.1241304312690E+01, 0.3120000000000E+01, 0.2190688709557E+01, 0.3120000000000E+01, 0.2321944962026E+03,-0.3181969185457E+02, 0.3760000000000E+01
 0.54975E+02, 0.3095056213024E+02, 0.1000000000000E+02, 0.7431178625213E+02, 0.1000000000000E+01, 0.1240803777071E+01, 0.3120000000000E+01, 0.2191903052156E+01, 0.3120000000000E+01, 0.2321443745812E+03,-0.3185279694882E+02, 0.3760000000000E+01
 0.55050E+02, 0.3095310740678E+02, 0.1000000000000E+02, 0.7429581459538E+02, 0.1000000000000E+01, 0.1240302803515E+01, 0.3120000000000E+01, 0.2193120478069E+01, 0.3120000000000E+01, 0.2320945372962E+03,-0.3188610015349E+02, 0.3760000000000E+01
 0.55125E+02, 0.3095566183399E+02, 0.1000000000000E+02, 0.7427959473950E+02, 0.1000000000000E+01, 0.1239801382297E+01, 0.3120000000000E+01, 0.2194340966213E+01, 0.3120000000000E+01, 0.2320439241175E+03,-0.3191944794079E+02, 0.3760000000000E+01
 0.55200E+02, 0.3095822442413E+02, 0.1000000000000E+02, 0.7426346389720E+02, 0.1000000000000E+01, 0.1239299515918E+01, 0.3120000000000E+01, 0.2195564605906E+01, 0.3120000000000E+01, 0.2319935902036E+03,-0.3195299704527E+02, 0.3760000000000E+01
 0.55275E+02, 0.3096079635611E+02, 0.1000000000000E+02, 0.7424708225208E+02, 0.1000000000000E+01, 0.1238797194535E+01, 0.3120000000000E+01, 0.2196791377012E+01, 0.3120000000000E+01, 0.2319424722728E+03,-0.3198659319966E+02, 0.3760000000000E+01
 0.55350E+02, 0.3096337665392E+02, 0.1000000000000E+02, 0.7423078792216E+02, 0.1000000000000E+01, 0.1238294420543E+01, 0.3120000000000E+01, 0.2198021370378E+01, 0.3120000000000E+01, 0.2318916283220E+03,-0.3202039396655E+02, 0.3760000000000E+01
 0.55425E+02, 0.3096596649215E+02, 0.1000000000000E+02, 0.7421424008427E+02, 0.1000000000000E+01, 0.1237791183977E+01, 0.3120000000000E+01, 0.2199254566874E+01, 0.3120000000000E+01, 0.2318399919149E+03,-0.3205424437944E+02, 0.3760000000000E+01
 0.55500E+02, 0.3096856490660E+02, 0.1000000000000E+02, 0.7419777777910E+02, 0.1000000000000E+01, 0.1237287487123E+01, 0.3120000000000E+01, 0.2200491058943E+01, 0.3120000000000E+01, 0.2317886239408E+03,-0.3208830280255E+02, 0.3760000000000E+01
 0.55575E+02, 0.3097117306769E+02, 0.1000000000000E+02, 0.7418105915201E+02, 0.1000000000000E+01, 0.1236783319888E+01, 0.3120000000000E+01, 0.2201730828530E+01, 0.3120000000000E+01, 0.2317364547317E+03,-0.3212241360396E+02, 0.3760000000000E+01
 0.55650E+02, 0.3097379002329E+02, 0.1000000000000E+02, 0.7416442420102E+02, 0.1000000000000E+01, 0.1236278684442E+01, 0.3120000000000E+01, 0.2202973969754E+01, 0.3120000000000E+01, 0.2316845481777E+03,-0.3215673593161E+02, 0.3760000000000E+01
 0.55725E+02, 0.3097641693994E+02, 0.1000000000000E+02, 0.7414753000731E+02, 0.1000000000000E+01, 0.1235773570560E+01, 0.3120000000000E+01, 0.2204220465691E+01, 0.3120000000000E+01, 0.2316318312770E+03,-0.3219111349562E+02, 0.3760000000000E+01
 0.55800E+02, 0.3097905287772E+02, 0.1000000000000E+02, 0.7413071753889E+02, 0.1000000000000E+01, 0.1235267980288E+01, 0.3120000000000E+01, 0.2205470412211E+01, 0.3120000000000E+01, 0.2315793709597E+03,-0.3222570622610E+02, 0.3760000000000E+01
 0.55875E+02, 0.3098169899944E+02, 0.1000000000000E+02, 0.7411364279017E+02, 0.1000000000000E+01, 0.1234761903264E+01, 0.3120000000000E+01, 0.2206723793602E+01, 0.3120000000000E+01, 0.2315260908198E+03,-0.3226035719221E+02, 0.3760000000000E+01
 0.55950E+02, 0.3098435437768E+02, 0.1000000000000E+02, 0.7409664772516E+02, 0.1000000000000E+01, 0.1234255341406E+01, 0.3120000000000E+01, 0.2207980707567E+01, 0.3120000000000E+01, 0.2314730609088E+03,-0.3229522709430E+02, 0.3760000000000E+01
 0.56025E+02, 0.3098702017184E+02, 0.1000000000000E+02, 0.7407938721957E+02, 0.1000000000000E+01, 0.1233748284210E+01, 0.3120000000000E+01, 0.2209241139679E+01, 0.3120000000000E+01, 0.2314192013168E+03,-0.3233015837743E+02, 0.3760000000000E+01
 0.56100E+02, 0.3098969546712E+02, 0.1000000000000E+02, 0.7406220425503E+02, 0.1000000000000E+01, 0.1233240733455E+01, 0.3120000000000E+01, 0.2210505189566E+01, 0.3120000000000E+01, 0.2313655852841E+03,-0.3236531250830E+02, 0.3760000000000E+01
 0.56175E+02, 0.3099238141986E+02, 0.1000000000000E+02, 0.7404475256195E+02, 0.1000000000000E+01, 0.1232732678488E+01, 0.3120000000000E+01, 0.2211772844169E+01, 0.3120000000000E+01, 0.2313111293141E+03,-0.3240053131754E+02, 0.3760000000000E+01
 0.56250E+02, 0.3099507712813E+02, 0.1000000000000E+02, 0.7402737615691E+02, 0.1000000000000E+01, 0.1232224120946E+01, 0.3120000000000E+01, 0.2213044205135E+01, 0.3120000000000E+01, 0.2312569098896E+03,-0.3243597704081E+02, 0.3760000000000E+01
 0.56325E+02, 0.3099778374547E+02, 0.1000000000000E+02, 0.7400972759627E+02, 0.1000000000000E+01, 0.1231715050018E+01, 0.3120000000000E+01, 0.2214319260861E+01, 0.3120000000000E+01, 0.2312018398379E+03,-0.3247149089778E+02, 0.3760000000000E+01
 0.56400E+02, 0.3100050038310E+02, 0.1000000000000E+02, 0.7399215195993E+02, 0.1000000000000E+01, 0.1231205467192E+01, 0.3120000000000E+01, 0.2215598115120E+01, 0.3120000000000E+01, 0.2311469989728E+03,-0.3250723589523E+02, 0.3760000000000E+01
 0.56475E+02, 0.3100322819207E+02, 0.1000000000000E+02, 0.7397430059695E+02, 0.1000000000000E+01, 0.1230695361492E+01, 0.3120000000000E+01, 0.2216880757859E+01, 0.3120000000000E+01, 0.2310912963417E+03,-0.3254305265467E+02, 0.3760000000000E+01
 0.56550E+02, 0.3100596629702E+02, 0.1000000000000E+02, 0.7395651967402E+02, 0.1000000000000E+01, 0.1230184734246E+01, 0.3120000000000E+01, 0.2218167295082E+01, 0.3120000000000E+01, 0.2310358151628E+03,-0.3257910494695E+02, 0.3760000000000E+01
 0.56625E+02, 0.3100871584689E+02, 0.1000000000000E+02, 0.7393845929355E+02, 0.1000000000000E+01, 0.1229673574309E+01, 0.3120000000000E+01, 0.2219457718388E+01, 0.3120000000000E+01, 0.2309794605808E+03,-0.3261523280713E+02, 0.3760000000000E+01
 0.56700E+02, 0.3101147598003E+02, 0.1000000000000E+02, 0.7392046674027E+02, 0.1000000000000E+01, 0.1229161882840E+01, 0.3120000000000E+01, 0.2220752136136E+01, 0.3120000000000E+01, 0.2309233193156E+03,-0.3265160078191E+02, 0.3760000000000E+01
 0.56775E+02, 0.3101424784366E+02, 0.1000000000000E+02, 0.7390219083391E+02, 0.1000000000000E+01, 0.1228649648514E+01, 0.3120000000000E+01, 0.2222050541689E+01, 0.3120000000000E+01, 0.2308662924967E+03,-0.3268804832738E+02, 0.3760000000000E+01
 0.56850E+02, 0.3101703059019E+02, 0.1000000000000E+02, 0.7388398000279E+02, 0.1000000000000E+01, 0.1228136872312E+01, 0.3120000000000E+01, 0.2223353045883E+01, 0.3120000000000E+01, 0.2308094704260E+03,-0.3272474075870E+02, 0.3760000000000E+01
 0.56925E+02, 0.3101982536542E+02, 0.1000000000000E+02, 0.7386548175147E+02, 0.1000000000000E+01, 0.1227623542722E+01, 0.3120000000000E+01, 0.2224659643962E+01, 0.3120000000000E+01, 0.2307517501163E+03,-0.3276151695300E+02, 0.3760000000000E+01
 0.57000E+02, 0.3102263133624E+02, 0.1000000000000E+02, 0.7384704567236E+02, 0.1000000000000E+01, 0.1227109660538E+01, 0.3120000000000E+01, 0.2225970449380E+01, 0.3120000000000E+01, 0.2306942255148E+03,-0.3279854302025E+02, 0.3760000000000E+01
 0.57075E+02, 0.3102544964744E+02, 0.1000000000000E+02, 0.7382831792492E+02, 0.1000000000000E+01, 0.1226595214048E+01, 0.3120000000000E+01, 0.2227285459386E+01, 0.3120000000000E+01, 0.2306357894250E+03,-0.3283565725507E+02, 0.3760000000000E+01
 0.57150E+02, 0.3102827948080E+02, 0.1000000000000E+02, 0.7380964928017E+02, 0.1000000000000E+01, 0.1226080203851E+01, 0.3120000000000E+01, 0.2228604790199E+01, 0.3120000000000E+01, 0.2305775394844E+03,-0.3287302657141E+02, 0.3760000000000E+01
 0.57225E+02, 0.3103112198063E+02, 0.1000000000000E+02, 0.7379068451827E+02, 0.1000000000000E+01, 0.1225564618025E+01, 0.3120000000000E+01, 0.2229928441220E+01, 0.3120000000000E+01, 0.2305183641804E+03,-0.3291048869757E+02, 0.3760000000000E+01
 0.57300E+02, 0.3103397634389E+02, 0.1000000000000E+02, 0.7377177562590E+02, 0.1000000000000E+01, 0.1225048456960E+01, 0.3120000000000E+01, 0.2231256531588E+01, 0.3120000000000E+01, 0.2304593649569E+03,-0.3294821134603E+02, 0.3760000000000E+01
 0.57375E+02, 0.3103684371489E+02, 0.1000000000000E+02, 0.7375256595563E+02, 0.1000000000000E+01, 0.1224531708517E+01, 0.3120000000000E+01, 0.2232589063001E+01, 0.3120000000000E+01, 0.2303994258340E+03,-0.3298603167782E+02, 0.3760000000000E+01
 0.57450E+02, 0.3103972330641E+02, 0.1000000000000E+02, 0.7373340873836E+02, 0.1000000000000E+01, 0.1224014372862E+01, 0.3120000000000E+01, 0.2233926157692E+01, 0.3120000000000E+01, 0.2303396521515E+03,-0.3302411823017E+02, 0.3760000000000E+01
 0.57525E+02, 0.3104261626316E+02, 0.1000000000000E+02, 0.7371394585720E+02, 0.1000000000000E+01, 0.1223496437627E+01, 0.3120000000000E+01, 0.2235267819820E+01, 0.3120000000000E+01, 0.2302789233316E+03,-0.3306230760519E+02, 0.3760000000000E+01
 0.57600E+02, 0.3104552181421E+02, 0.1000000000000E+02, 0.7369453180673E+02, 0.1000000000000E+01, 0.1222977902742E+01, 0.3120000000000E+01, 0.2236614174894E+01, 0.3120000000000E+01, 0.2302183486702E+03,-0.3310076916973E+02, 0.3760000000000E+01
 0.57675E+02, 0.3104844110534E+02, 0.1000000000000E+02, 0.7367480697226E+02, 0.1000000000000E+01, 0.1222458755597E+01, 0.3120000000000E+01, 0.2237965229716E+01, 0.3120000000000E+01, 0.2301568029039E+03,-0.3313933896030E+02, 0.3760000000000E+01
 0.57750E+02, 0.3105137338242E+02, 0.1000000000000E+02, 0.7365512713481E+02, 0.1000000000000E+01, 0.1221938995875E+01, 0.3120000000000E+01, 0.2239321113272E+01, 0.3120000000000E+01, 0.2300953993554E+03,-0.3317818720410E+02, 0.3760000000000E+01
 0.57825E+02, 0.3105431979293E+02, 0.1000000000000E+02, 0.7363513112909E+02, 0.1000000000000E+01, 0.1221418610707E+01, 0.3120000000000E+01, 0.2240681835196E+01, 0.3120000000000E+01, 0.2300330079107E+03,-0.3321714938131E+02, 0.3760000000000E+01
 0.57900E+02, 0.3105727960016E+02, 0.1000000000000E+02, 0.7361517606200E+02, 0.1000000000000E+01, 0.1220897599511E+01, 0.3120000000000E+01, 0.2242047528170E+01, 0.3120000000000E+01, 0.2299707460431E+03,-0.3325639658455E+02, 0.3760000000000E+01
 0.57975E+02, 0.3106025395390E+02, 0.1000000000000E+02, 0.7359489916191E+02, 0.1000000000000E+01, 0.1220375949150E+01, 0.3120000000000E+01, 0.2243418204866E+01, 0.3120000000000E+01, 0.2299074786137E+03,-0.3329576373675E+02, 0.3760000000000E+01
 0.58050E+02, 0.3106324213558E+02, 0.1000000000000E+02, 0.7357465889564E+02, 0.1000000000000E+01, 0.1219853658760E+01, 0.3120000000000E+01, 0.2244794001903E+01, 0.3120000000000E+01, 0.2298443273523E+03,-0.3333542282080E+02, 0.3760000000000E+01
 0.58125E+02, 0.3106624529801E+02, 0.1000000000000E+02, 0.7355409084099E+02, 0.1000000000000E+01, 0.1219330714917E+01, 0.3120000000000E+01, 0.2246174935225E+01, 0.3120000000000E+01, 0.2297801519577E+03,-0.3337520822386E+02, 0.3760000000000E+01
 0.58200E+02, 0.3106926274141E+02, 0.1000000000000E+02, 0.7353355483472E+02, 0.1000000000000E+01, 0.1218807116459E+01, 0.3120000000000E+01, 0.2247561145634E+01, 0.3120000000000E+01, 0.2297160784478E+03,-0.3341529281690E+02, 0.3760000000000E+01
 0.58275E+02, 0.3107229562250E+02, 0.1000000000000E+02, 0.7351268477391E+02, 0.1000000000000E+01, 0.1218282849658E+01, 0.3120000000000E+01, 0.2248952652600E+01, 0.3120000000000E+01, 0.2296509612641E+03,-0.3345551044606E+02, 0.3760000000000E+01
 0.58350E+02, 0.3107534326118E+02, 0.1000000000000E+02, 0.7349184189684E+02, 0.1000000000000E+01, 0.1217757913035E+01, 0.3120000000000E+01, 0.2250349601384E+01, 0.3120000000000E+01, 0.2295859308112E+03,-0.3349603490933E+02, 0.3760000000000E+01
 0.58425E+02, 0.3107840681875E+02, 0.1000000000000E+02, 0.7347065834384E+02, 0.1000000000000E+01, 0.1217232292542E+01, 0.3120000000000E+01, 0.2251752015257E+01, 0.3120000000000E+01, 0.2295198360371E+03,-0.3353669952346E+02, 0.3760000000000E+01
 0.58500E+02, 0.3108148563566E+02, 0.1000000000000E+02, 0.7344949679229E+02, 0.1000000000000E+01, 0.1216705986361E+01, 0.3120000000000E+01, 0.2253160044255E+01, 0.3120000000000E+01, 0.2294538118500E+03,-0.3357767904559E+02, 0.3760000000000E+01
 0.58575E+02, 0.3108458087882E+02, 0.1000000000000E+02, 0.7342798757774E+02, 0.1000000000000E+01, 0.1216178980101E+01, 0.3120000000000E+01, 0.2254573715743E+01, 0.3120000000000E+01, 0.2293867015541E+03,-0.3361880625155E+02, 0.3760000000000E+01
 0.58650E+02, 0.3108769191019E+02, 0.1000000000000E+02, 0.7340649483870E+02, 0.1000000000000E+01, 0.1215651271584E+01, 0.3120000000000E+01, 0.2255993184861E+01, 0.3120000000000E+01, 0.2293196446303E+03,-0.3366025688444E+02, 0.3760000000000E+01
 0.58725E+02, 0.3109081990334E+02, 0.1000000000000E+02, 0.7338464704881E+02, 0.1000000000000E+01, 0.1215122846055E+01, 0.3120000000000E+01, 0.2257418483404E+01, 0.3120000000000E+01, 0.2292514785609E+03,-0.3370186318628E+02, 0.3760000000000E+01
 0.58800E+02, 0.3109396424281E+02, 0.1000000000000E+02, 0.7336280983983E+02, 0.1000000000000E+01, 0.1214593700950E+01, 0.3120000000000E+01, 0.2258849771985E+01, 0.3120000000000E+01, 0.2291833474998E+03,-0.3374380191668E+02, 0.3760000000000E+01
 0.58875E+02, 0.3109712610990E+02, 0.1000000000000E+02, 0.7334060976479E+02, 0.1000000000000E+01, 0.1214063821129E+01, 0.3120000000000E+01, 0.2260287087187E+01, 0.3120000000000E+01, 0.2291140829241E+03,-0.3378590479174E+02, 0.3760000000000E+01
 0.58950E+02, 0.3110030491287E+02, 0.1000000000000E+02, 0.7331841397259E+02, 0.1000000000000E+01, 0.1213533203617E+01, 0.3120000000000E+01, 0.2261730595493E+01, 0.3120000000000E+01, 0.2290448337355E+03,-0.3382834961559E+02, 0.3760000000000E+01
 0.59025E+02, 0.3110350184208E+02, 0.1000000000000E+02, 0.7329584702758E+02, 0.1000000000000E+01, 0.1213001832861E+01, 0.3120000000000E+01, 0.2263180338680E+01, 0.3120000000000E+01, 0.2289744251933E+03,-0.3387096760097E+02, 0.3760000000000E+01
 0.59100E+02, 0.3110671633079E+02, 0.1000000000000E+02, 0.7327327762415E+02, 0.1000000000000E+01, 0.1212469705445E+01, 0.3120000000000E+01, 0.2264636489542E+01, 0.3120000000000E+01, 0.2289040110355E+03,-0.3391393762827E+02, 0.3760000000000E+01
 0.59175E+02, 0.3110994957971E+02, 0.1000000000000E+02, 0.7325032827396E+02, 0.1000000000000E+01, 0.1211936805375E+01, 0.3120000000000E+01, 0.2266099095492E+01, 0.3120000000000E+01, 0.2288324101047E+03,-0.3395709039968E+02, 0.3760000000000E+01
 0.59250E+02, 0.3111320104866E+02, 0.1000000000000E+02, 0.7322736924658E+02, 0.1000000000000E+01, 0.1211403128763E+01, 0.3120000000000E+01, 0.2267568336121E+01, 0.3120000000000E+01, 0.2287607810673E+03,-0.3400060592184E+02, 0.3760000000000E+01
 0.59325E+02, 0.3111647195014E+02, 0.1000000000000E+02, 0.7320402092436E+02, 0.1000000000000E+01, 0.1210868659147E+01, 0.3120000000000E+01, 0.2269044264967E+01, 0.3120000000000E+01, 0.2286879361098E+03,-0.3404431440039E+02, 0.3760000000000E+01
 0.59400E+02, 0.3111976177212E+02, 0.1000000000000E+02, 0.7318065518026E+02, 0.1000000000000E+01, 0.1210333392129E+01, 0.3120000000000E+01, 0.2270527068959E+01, 0.3120000000000E+01, 0.2286150389156E+03,-0.3408839701591E+02, 0.3760000000000E+01
 0.59475E+02, 0.3112307174062E+02, 0.1000000000000E+02, 0.7315689018596E+02, 0.1000000000000E+01, 0.1209797310744E+01, 0.3120000000000E+01, 0.2272016808302E+01, 0.3120000000000E+01, 0.2285408947615E+03,-0.3413268347914E+02, 0.3760000000000E+01
 0.59550E+02, 0.3112640137348E+02, 0.1000000000000E+02, 0.7313309944186E+02, 0.1000000000000E+01, 0.1209260410049E+01, 0.3120000000000E+01, 0.2273513677858E+01, 0.3120000000000E+01, 0.2284666724231E+03,-0.3417735619514E+02, 0.3760000000000E+01
 0.59625E+02, 0.3112975191213E+02, 0.1000000000000E+02, 0.7310889883874E+02, 0.1000000000000E+01, 0.1208722672536E+01, 0.3120000000000E+01, 0.2275017745112E+01, 0.3120000000000E+01, 0.2283911700478E+03,-0.3422224439784E+02, 0.3760000000000E+01
 0.59700E+02, 0.3113312290627E+02, 0.1000000000000E+02, 0.7308466354508E+02, 0.1000000000000E+01, 0.1208184092680E+01, 0.3120000000000E+01, 0.2276529213512E+01, 0.3120000000000E+01, 0.2283155616306E+03,-0.3426753175288E+02, 0.3760000000000E+01
 0.59775E+02, 0.3113651561475E+02, 0.1000000000000E+02, 0.7306000704776E+02, 0.1000000000000E+01, 0.1207644652390E+01, 0.3120000000000E+01, 0.2278048158483E+01, 0.3120000000000E+01, 0.2282386378064E+03,-0.3431304704017E+02, 0.3760000000000E+01
 0.59850E+02, 0.3113992962139E+02, 0.1000000000000E+02, 0.7303530620658E+02, 0.1000000000000E+01, 0.1207104345507E+01, 0.3120000000000E+01, 0.2279574792808E+01, 0.3120000000000E+01, 0.2281615778618E+03,-0.3435897527112E+02, 0.3760000000000E+01
 0.59925E+02, 0.3114336620481E+02, 0.1000000000000E+02, 0.7301017203737E+02, 0.1000000000000E+01, 0.1206563153317E+01, 0.3120000000000E+01, 0.2281109200617E+01, 0.3120000000000E+01, 0.2280831647092E+03,-0.3440514477297E+02, 0.3760000000000E+01
 0.60000E+02, 0.3114682498540E+02, 0.1000000000000E+02, 0.7298498310766E+02, 0.1000000000000E+01, 0.1206021068978E+01, 0.3120000000000E+01, 0.2282651604840E+01, 0.3120000000000E+01, 0.2280045829789E+03,-0.3445174195272E+02, 0.3760000000000E+01


==> figures/sec4/b2dl2/mesh_data_1.csv <==
        1148
       56232
           0
  0.10000000000000001     
   5.0000000000000003E-002
           0
           0
   1.6666666666666701E-002
   1.0000000000000000E-002
   21.600000000000001     
   2.1600000000000000E-005
   3.5999999999999999E-007
   10000.000000000000     
   3.5999999999999999E-007
   1.0000000000000001E-009
   2.9815000000000000     
   86.147208577717194     
  0.50000000000000000     
  0.50000000000000000     
  -2.9058871261520300     
    1,1,3,3, 0.00000E+00, 0.00000E+00, 0.20000E+00, 0.00000E+00, 0.20000E+00, 0.10000E+00, 0.00000E+00, 0.10000E+00
    2,1,3,3, 0.20000E+00, 0.00000E+00, 0.40000E+00, 0.00000E+00, 0.40000E+00, 0.10000E+00, 0.20000E+00, 0.10000E+00
    3,1,3,3, 0.40000E+00, 0.00000E+00, 0.50000E+00, 0.00000E+00, 0.50000E+00, 0.10000E+00, 0.40000E+00, 0.10000E+00
    4,1,3,3, 0.50000E+00, 0.00000E+00, 0.55000E+00, 0.00000E+00, 0.55000E+00, 0.10000E+00, 0.50000E+00, 0.10000E+00
    5,1,4,3, 0.55000E+00, 0.00000E+00, 0.57500E+00, 0.00000E+00, 0.57500E+00, 0.10000E+00, 0.55000E+00, 0.10000E+00
    6,1,4,3, 0.57500E+00, 0.00000E+00, 0.60000E+00, 0.00000E+00, 0.60000E+00, 0.10000E+00, 0.57500E+00, 0.10000E+00
    7,1,3,3, 0.00000E+00, 0.10000E+00, 0.20000E+00, 0.10000E+00, 0.20000E+00, 0.20000E+00, 0.00000E+00, 0.20000E+00
    8,1,3,3, 0.20000E+00, 0.10000E+00, 0.40000E+00, 0.10000E+00, 0.40000E+00, 0.20000E+00, 0.20000E+00, 0.20000E+00
    9,1,3,3, 0.40000E+00, 0.10000E+00, 0.50000E+00, 0.10000E+00, 0.50000E+00, 0.20000E+00, 0.40000E+00, 0.20000E+00
   10,1,3,3, 0.50000E+00, 0.10000E+00, 0.55000E+00, 0.10000E+00, 0.55000E+00, 0.20000E+00, 0.50000E+00, 0.20000E+00
   11,1,4,3, 0.55000E+00, 0.10000E+00, 0.57500E+00, 0.10000E+00, 0.57500E+00, 0.20000E+00, 0.55000E+00, 0.20000E+00
   12,1,4,3, 0.57500E+00, 0.10000E+00, 0.60000E+00, 0.10000E+00, 0.60000E+00, 0.20000E+00, 0.57500E+00, 0.20000E+00
   13,1,3,3, 0.00000E+00, 0.20000E+00, 0.20000E+00, 0.20000E+00, 0.20000E+00, 0.30000E+00, 0.00000E+00, 0.30000E+00
   14,1,3,3, 0.20000E+00, 0.20000E+00, 0.40000E+00, 0.20000E+00, 0.40000E+00, 0.30000E+00, 0.20000E+00, 0.30000E+00
   15,1,3,3, 0.40000E+00, 0.20000E+00, 0.50000E+00, 0.20000E+00, 0.50000E+00, 0.30000E+00, 0.40000E+00, 0.30000E+00
   16,1,3,3, 0.50000E+00, 0.20000E+00, 0.55000E+00, 0.20000E+00, 0.55000E+00, 0.30000E+00, 0.50000E+00, 0.30000E+00
   17,1,4,3, 0.55000E+00, 0.20000E+00, 0.57500E+00, 0.20000E+00, 0.57500E+00, 0.30000E+00, 0.55000E+00, 0.30000E+00
   18,1,4,3, 0.57500E+00, 0.20000E+00, 0.60000E+00, 0.20000E+00, 0.60000E+00, 0.30000E+00, 0.57500E+00, 0.30000E+00
   19,2,4,3, 0.60000E+00, 0.00000E+00, 0.61667E+00, 0.00000E+00, 0.61667E+00, 0.10000E+00, 0.60000E+00, 0.10000E+00
   20,2,4,3, 0.61667E+00, 0.00000E+00, 0.63333E+00, 0.00000E+00, 0.63333E+00, 0.10000E+00, 0.61667E+00, 0.10000E+00
   21,2,3,3, 0.63333E+00, 0.00000E+00, 0.66667E+00, 0.00000E+00, 0.66667E+00, 0.10000E+00, 0.63333E+00, 0.10000E+00
   22,2,3,3, 0.66667E+00, 0.00000E+00, 0.73333E+00, 0.00000E+00, 0.73333E+00, 0.10000E+00, 0.66667E+00, 0.10000E+00
   23,2,3,3, 0.73333E+00, 0.00000E+00, 0.86667E+00, 0.00000E+00, 0.86667E+00, 0.10000E+00, 0.73333E+00, 0.10000E+00
   24,2,3,3, 0.86667E+00, 0.00000E+00, 0.93333E+00, 0.00000E+00, 0.93333E+00, 0.10000E+00, 0.86667E+00, 0.10000E+00
   25,2,3,3, 0.93333E+00, 0.00000E+00, 0.96667E+00, 0.00000E+00, 0.96667E+00, 0.10000E+00, 0.93333E+00, 0.10000E+00
   26,2,4,3, 0.96667E+00, 0.00000E+00, 0.98333E+00, 0.00000E+00, 0.98333E+00, 0.10000E+00, 0.96667E+00, 0.10000E+00
   27,2,4,3, 0.98333E+00, 0.00000E+00, 0.10000E+01, 0.00000E+00, 0.10000E+01, 0.10000E+00, 0.98333E+00, 0.10000E+00
   28,2,4,3, 0.60000E+00, 0.10000E+00, 0.61667E+00, 0.10000E+00, 0.61667E+00, 0.20000E+00, 0.60000E+00, 0.20000E+00
   29,2,4,3, 0.61667E+00, 0.10000E+00, 0.63333E+00, 0.10000E+00, 0.63333E+00, 0.20000E+00, 0.61667E+00, 0.20000E+00
   30,2,3,3, 0.63333E+00, 0.10000E+00, 0.66667E+00, 0.10000E+00, 0.66667E+00, 0.20000E+00, 0.63333E+00, 0.20000E+00
   31,2,3,3, 0.66667E+00, 0.10000E+00, 0.73333E+00, 0.10000E+00, 0.73333E+00, 0.20000E+00, 0.66667E+00, 0.20000E+00
   32,2,3,3, 0.73333E+00, 0.10000E+00, 0.86667E+00, 0.10000E+00, 0.86667E+00, 0.20000E+00, 0.73333E+00, 0.20000E+00
   33,2,3,3, 0.86667E+00, 0.10000E+00, 0.93333E+00, 0.10000E+00, 0.93333E+00, 0.20000E+00, 0.86667E+00, 0.20000E+00
   34,2,3,3, 0.93333E+00, 0.10000E+00, 0.96667E+00, 0.10000E+00, 0.96667E+00, 0.20000E+00, 0.93333E+00, 0.20000E+00
   35,2,4,3, 0.96667E+00, 0.10000E+00, 0.98333E+00, 0.10000E+00, 0.98333E+00, 0.20000E+00, 0.96667E+00, 0.20000E+00
   36,2,4,3, 0.98333E+00, 0.10000E+00, 0.10000E+01, 0.10000E+00, 0.10000E+01, 0.20000E+00, 0.98333E+00, 0.20000E+00
   37,2,4,3, 0.60000E+00, 0.20000E+00, 0.61667E+00, 0.20000E+00, 0.61667E+00, 0.30000E+00, 0.60000E+00, 0.30000E+00
   38,2,4,3, 0.61667E+00, 0.20000E+00, 0.63333E+00, 0.20000E+00, 0.63333E+00, 0.30000E+00, 0.61667E+00, 0.30000E+00
   39,2,3,3, 0.63333E+00, 0.20000E+00, 0.66667E+00, 0.20000E+00, 0.66667E+00, 0.30000E+00, 0.63333E+00, 0.30000E+00
   40,2,3,3, 0.66667E+00, 0.20000E+00, 0.73333E+00, 0.20000E+00, 0.73333E+00, 0.30000E+00, 0.66667E+00, 0.30000E+00
   41,2,3,3, 0.73333E+00, 0.20000E+00, 0.86667E+00, 0.20000E+00, 0.86667E+00, 0.30000E+00, 0.73333E+00, 0.30000E+00
   42,2,3,3, 0.86667E+00, 0.20000E+00, 0.93333E+00, 0.20000E+00, 0.93333E+00, 0.30000E+00, 0.86667E+00, 0.30000E+00
   43,2,3,3, 0.93333E+00, 0.20000E+00, 0.96667E+00, 0.20000E+00, 0.96667E+00, 0.30000E+00, 0.93333E+00, 0.30000E+00
   44,2,3,3, 0.96667E+00, 0.20000E+00, 0.98333E+00, 0.20000E+00, 0.98333E+00, 0.25000E+00, 0.96667E+00, 0.25000E+00
   45,2,4,3, 0.98333E+00, 0.20000E+00, 0.99167E+00, 0.20000E+00, 0.99167E+00, 0.25000E+00, 0.98333E+00, 0.25000E+00
   46,2,4,3, 0.99167E+00, 0.20000E+00, 0.10000E+01, 0.20000E+00, 0.10000E+01, 0.25000E+00, 0.99167E+00, 0.25000E+00
   47,2,4,3, 0.98333E+00, 0.25000E+00, 0.99167E+00, 0.25000E+00, 0.99167E+00, 0.30000E+00, 0.98333E+00, 0.30000E+00
   48,2,4,3, 0.99167E+00, 0.25000E+00, 0.99583E+00, 0.25000E+00, 0.99583E+00, 0.27500E+00, 0.99167E+00, 0.27500E+00
   49,2,4,3, 0.99583E+00, 0.25000E+00, 0.10000E+01, 0.25000E+00, 0.10000E+01, 0.27500E+00, 0.99583E+00, 0.27500E+00
   50,2,4,3, 0.99583E+00, 0.27500E+00, 0.10000E+01, 0.27500E+00, 0.10000E+01, 0.30000E+00, 0.99583E+00, 0.30000E+00
   51,2,4,3, 0.99167E+00, 0.27500E+00, 0.99583E+00, 0.27500E+00, 0.99583E+00, 0.30000E+00, 0.99167E+00, 0.30000E+00
   52,2,3,3, 0.96667E+00, 0.25000E+00, 0.98333E+00, 0.25000E+00, 0.98333E+00, 0.30000E+00, 0.96667E+00, 0.30000E+00
   53,3,4,3, 0.10000E+01, 0.00000E+00, 0.10278E+01, 0.00000E+00, 0.10278E+01, 0.10000E+00, 0.10000E+01, 0.10000E+00
   54,3,4,3, 0.10278E+01, 0.00000E+00, 0.10556E+01, 0.00000E+00, 0.10556E+01, 0.10000E+00, 0.10278E+01, 0.10000E+00
   55,3,3,3, 0.10556E+01, 0.00000E+00, 0.11111E+01, 0.00000E+00, 0.11111E+01, 0.10000E+00, 0.10556E+01, 0.10000E+00
   56,3,3,3, 0.11111E+01, 0.00000E+00, 0.12222E+01, 0.00000E+00, 0.12222E+01, 0.10000E+00, 0.11111E+01, 0.10000E+00
   57,3,3,3, 0.12222E+01, 0.00000E+00, 0.14444E+01, 0.00000E+00, 0.14444E+01, 0.10000E+00, 0.12222E+01, 0.10000E+00
   58,3,3,3, 0.14444E+01, 0.00000E+00, 0.16667E+01, 0.00000E+00, 0.16667E+01, 0.10000E+00, 0.14444E+01, 0.10000E+00
   59,3,3,3, 0.16667E+01, 0.00000E+00, 0.18889E+01, 0.00000E+00, 0.18889E+01, 0.10000E+00, 0.16667E+01, 0.10000E+00
   60,3,3,3, 0.18889E+01, 0.00000E+00, 0.21111E+01, 0.00000E+00, 0.21111E+01, 0.10000E+00, 0.18889E+01, 0.10000E+00
   61,3,3,3, 0.21111E+01, 0.00000E+00, 0.23333E+01, 0.00000E+00, 0.23333E+01, 0.10000E+00, 0.21111E+01, 0.10000E+00
   62,3,3,3, 0.23333E+01, 0.00000E+00, 0.25556E+01, 0.00000E+00, 0.25556E+01, 0.10000E+00, 0.23333E+01, 0.10000E+00
   63,3,3,3, 0.25556E+01, 0.00000E+00, 0.27778E+01, 0.00000E+00, 0.27778E+01, 0.10000E+00, 0.25556E+01, 0.10000E+00
   64,3,3,3, 0.27778E+01, 0.00000E+00, 0.30000E+01, 0.00000E+00, 0.30000E+01, 0.10000E+00, 0.27778E+01, 0.10000E+00
   65,3,3,3, 0.30000E+01, 0.00000E+00, 0.32222E+01, 0.00000E+00, 0.32222E+01, 0.10000E+00, 0.30000E+01, 0.10000E+00
   66,3,3,3, 0.32222E+01, 0.00000E+00, 0.34444E+01, 0.00000E+00, 0.34444E+01, 0.10000E+00, 0.32222E+01, 0.10000E+00
   67,3,3,3, 0.34444E+01, 0.00000E+00, 0.36667E+01, 0.00000E+00, 0.36667E+01, 0.10000E+00, 0.34444E+01, 0.10000E+00
   68,3,3,3, 0.36667E+01, 0.00000E+00, 0.38889E+01, 0.00000E+00, 0.38889E+01, 0.10000E+00, 0.36667E+01, 0.10000E+00
   69,3,3,3, 0.38889E+01, 0.00000E+00, 0.41111E+01, 0.00000E+00, 0.41111E+01, 0.10000E+00, 0.38889E+01, 0.10000E+00
   70,3,3,3, 0.41111E+01, 0.00000E+00, 0.43333E+01, 0.00000E+00, 0.43333E+01, 0.10000E+00, 0.41111E+01, 0.10000E+00
   71,3,3,3, 0.43333E+01, 0.00000E+00, 0.45556E+01, 0.00000E+00, 0.45556E+01, 0.10000E+00, 0.43333E+01, 0.10000E+00
   72,3,3,3, 0.45556E+01, 0.00000E+00, 0.47778E+01, 0.00000E+00, 0.47778E+01, 0.10000E+00, 0.45556E+01, 0.10000E+00
   73,3,3,3, 0.47778E+01, 0.00000E+00, 0.50000E+01, 0.00000E+00, 0.50000E+01, 0.10000E+00, 0.47778E+01, 0.10000E+00
   74,3,3,3, 0.50000E+01, 0.00000E+00, 0.52222E+01, 0.00000E+00, 0.52222E+01, 0.10000E+00, 0.50000E+01, 0.10000E+00
   75,3,3,3, 0.52222E+01, 0.00000E+00, 0.54444E+01, 0.00000E+00, 0.54444E+01, 0.10000E+00, 0.52222E+01, 0.10000E+00
   76,3,3,3, 0.54444E+01, 0.00000E+00, 0.56667E+01, 0.00000E+00, 0.56667E+01, 0.10000E+00, 0.54444E+01, 0.10000E+00
   77,3,3,3, 0.56667E+01, 0.00000E+00, 0.58889E+01, 0.00000E+00, 0.58889E+01, 0.10000E+00, 0.56667E+01, 0.10000E+00
   78,3,3,3, 0.58889E+01, 0.00000E+00, 0.61111E+01, 0.00000E+00, 0.61111E+01, 0.10000E+00, 0.58889E+01, 0.10000E+00
   79,3,3,3, 0.61111E+01, 0.00000E+00, 0.63333E+01, 0.00000E+00, 0.63333E+01, 0.10000E+00, 0.61111E+01, 0.10000E+00
   80,3,3,3, 0.63333E+01, 0.00000E+00, 0.65556E+01, 0.00000E+00, 0.65556E+01, 0.10000E+00, 0.63333E+01, 0.10000E+00
   81,3,3,3, 0.65556E+01, 0.00000E+00, 0.67778E+01, 0.00000E+00, 0.67778E+01, 0.10000E+00, 0.65556E+01, 0.10000E+00
   82,3,3,3, 0.67778E+01, 0.00000E+00, 0.70000E+01, 0.00000E+00, 0.70000E+01, 0.10000E+00, 0.67778E+01, 0.10000E+00
   83,3,3,3, 0.70000E+01, 0.00000E+00, 0.72222E+01, 0.00000E+00, 0.72222E+01, 0.10000E+00, 0.70000E+01, 0.10000E+00
   84,3,3,3, 0.72222E+01, 0.00000E+00, 0.74444E+01, 0.00000E+00, 0.74444E+01, 0.10000E+00, 0.72222E+01, 0.10000E+00
   85,3,3,3, 0.74444E+01, 0.00000E+00, 0.76667E+01, 0.00000E+00, 0.76667E+01, 0.10000E+00, 0.74444E+01, 0.10000E+00
   86,3,3,3, 0.76667E+01, 0.00000E+00, 0.78889E+01, 0.00000E+00, 0.78889E+01, 0.10000E+00, 0.76667E+01, 0.10000E+00
   87,3,3,3, 0.78889E+01, 0.00000E+00, 0.81111E+01, 0.00000E+00, 0.81111E+01, 0.10000E+00, 0.78889E+01, 0.10000E+00
   88,3,3,3, 0.81111E+01, 0.00000E+00, 0.83333E+01, 0.00000E+00, 0.83333E+01, 0.10000E+00, 0.81111E+01, 0.10000E+00
   89,3,3,3, 0.83333E+01, 0.00000E+00, 0.85556E+01, 0.00000E+00, 0.85556E+01, 0.10000E+00, 0.83333E+01, 0.10000E+00
   90,3,3,3, 0.85556E+01, 0.00000E+00, 0.87778E+01, 0.00000E+00, 0.87778E+01, 0.10000E+00, 0.85556E+01, 0.10000E+00
   91,3,3,3, 0.87778E+01, 0.00000E+00, 0.90000E+01, 0.00000E+00, 0.90000E+01, 0.10000E+00, 0.87778E+01, 0.10000E+00
   92,3,4,3, 0.10000E+01, 0.10000E+00, 0.10278E+01, 0.10000E+00, 0.10278E+01, 0.20000E+00, 0.10000E+01, 0.20000E+00
   93,3,4,3, 0.10278E+01, 0.10000E+00, 0.10556E+01, 0.10000E+00, 0.10556E+01, 0.20000E+00, 0.10278E+01, 0.20000E+00
   94,3,3,3, 0.10556E+01, 0.10000E+00, 0.11111E+01, 0.10000E+00, 0.11111E+01, 0.20000E+00, 0.10556E+01, 0.20000E+00
   95,3,3,3, 0.11111E+01, 0.10000E+00, 0.12222E+01, 0.10000E+00, 0.12222E+01, 0.20000E+00, 0.11111E+01, 0.20000E+00
   96,3,3,3, 0.12222E+01, 0.10000E+00, 0.14444E+01, 0.10000E+00, 0.14444E+01, 0.20000E+00, 0.12222E+01, 0.20000E+00
   97,3,3,3, 0.14444E+01, 0.10000E+00, 0.16667E+01, 0.10000E+00, 0.16667E+01, 0.20000E+00, 0.14444E+01, 0.20000E+00
   98,3,3,3, 0.16667E+01, 0.10000E+00, 0.18889E+01, 0.10000E+00, 0.18889E+01, 0.20000E+00, 0.16667E+01, 0.20000E+00
   99,3,3,3, 0.18889E+01, 0.10000E+00, 0.21111E+01, 0.10000E+00, 0.21111E+01, 0.20000E+00, 0.18889E+01, 0.20000E+00
  100,3,3,3, 0.21111E+01, 0.10000E+00, 0.23333E+01, 0.10000E+00, 0.23333E+01, 0.20000E+00, 0.21111E+01, 0.20000E+00
  101,3,3,3, 0.23333E+01, 0.10000E+00, 0.25556E+01, 0.10000E+00, 0.25556E+01, 0.20000E+00, 0.23333E+01, 0.20000E+00
  102,3,3,3, 0.25556E+01, 0.10000E+00, 0.27778E+01, 0.10000E+00, 0.27778E+01, 0.20000E+00, 0.25556E+01, 0.20000E+00
  103,3,3,3, 0.27778E+01, 0.10000E+00, 0.30000E+01, 0.10000E+00, 0.30000E+01, 0.20000E+00, 0.27778E+01, 0.20000E+00
  104,3,3,3, 0.30000E+01, 0.10000E+00, 0.32222E+01, 0.10000E+00, 0.32222E+01, 0.20000E+00, 0.30000E+01, 0.20000E+00
  105,3,3,3, 0.32222E+01, 0.10000E+00, 0.34444E+01, 0.10000E+00, 0.34444E+01, 0.20000E+00, 0.32222E+01, 0.20000E+00
  106,3,3,3, 0.34444E+01, 0.10000E+00, 0.36667E+01, 0.10000E+00, 0.36667E+01, 0.20000E+00, 0.34444E+01, 0.20000E+00
  107,3,3,3, 0.36667E+01, 0.10000E+00, 0.38889E+01, 0.10000E+00, 0.38889E+01, 0.20000E+00, 0.36667E+01, 0.20000E+00
  108,3,3,3, 0.38889E+01, 0.10000E+00, 0.41111E+01, 0.10000E+00, 0.41111E+01, 0.20000E+00, 0.38889E+01, 0.20000E+00
  109,3,3,3, 0.41111E+01, 0.10000E+00, 0.43333E+01, 0.10000E+00, 0.43333E+01, 0.20000E+00, 0.41111E+01, 0.20000E+00
  110,3,3,3, 0.43333E+01, 0.10000E+00, 0.45556E+01, 0.10000E+00, 0.45556E+01, 0.20000E+00, 0.43333E+01, 0.20000E+00
  111,3,3,3, 0.45556E+01, 0.10000E+00, 0.47778E+01, 0.10000E+00, 0.47778E+01, 0.20000E+00, 0.45556E+01, 0.20000E+00
  112,3,3,3, 0.47778E+01, 0.10000E+00, 0.50000E+01, 0.10000E+00, 0.50000E+01, 0.20000E+00, 0.47778E+01, 0.20000E+00
  113,3,3,3, 0.50000E+01, 0.10000E+00, 0.52222E+01, 0.10000E+00, 0.52222E+01, 0.20000E+00, 0.50000E+01, 0.20000E+00
  114,3,3,3, 0.52222E+01, 0.10000E+00, 0.54444E+01, 0.10000E+00, 0.54444E+01, 0.20000E+00, 0.52222E+01, 0.20000E+00
  115,3,3,3, 0.54444E+01, 0.10000E+00, 0.56667E+01, 0.10000E+00, 0.56667E+01, 0.20000E+00, 0.54444E+01, 0.20000E+00
  116,3,3,3, 0.56667E+01, 0.10000E+00, 0.58889E+01, 0.10000E+00, 0.58889E+01, 0.20000E+00, 0.56667E+01, 0.20000E+00
  117,3,3,3, 0.58889E+01, 0.10000E+00, 0.61111E+01, 0.10000E+00, 0.61111E+01, 0.20000E+00, 0.58889E+01, 0.20000E+00
  118,3,3,3, 0.61111E+01, 0.10000E+00, 0.63333E+01, 0.10000E+00, 0.63333E+01, 0.20000E+00, 0.61111E+01, 0.20000E+00
  119,3,3,3, 0.63333E+01, 0.10000E+00, 0.65556E+01, 0.10000E+00, 0.65556E+01, 0.20000E+00, 0.63333E+01, 0.20000E+00
  120,3,3,3, 0.65556E+01, 0.10000E+00, 0.67778E+01, 0.10000E+00, 0.67778E+01, 0.20000E+00, 0.65556E+01, 0.20000E+00
  121,3,3,3, 0.67778E+01, 0.10000E+00, 0.70000E+01, 0.10000E+00, 0.70000E+01, 0.20000E+00, 0.67778E+01, 0.20000E+00
  122,3,3,3, 0.70000E+01, 0.10000E+00, 0.72222E+01, 0.10000E+00, 0.72222E+01, 0.20000E+00, 0.70000E+01, 0.20000E+00
  123,3,3,3, 0.72222E+01, 0.10000E+00, 0.74444E+01, 0.10000E+00, 0.74444E+01, 0.20000E+00, 0.72222E+01, 0.20000E+00
  124,3,3,3, 0.74444E+01, 0.10000E+00, 0.76667E+01, 0.10000E+00, 0.76667E+01, 0.20000E+00, 0.74444E+01, 0.20000E+00
  125,3,3,3, 0.76667E+01, 0.10000E+00, 0.78889E+01, 0.10000E+00, 0.78889E+01, 0.20000E+00, 0.76667E+01, 0.20000E+00
  126,3,3,3, 0.78889E+01, 0.10000E+00, 0.81111E+01, 0.10000E+00, 0.81111E+01, 0.20000E+00, 0.78889E+01, 0.20000E+00
  127,3,3,3, 0.81111E+01, 0.10000E+00, 0.83333E+01, 0.10000E+00, 0.83333E+01, 0.20000E+00, 0.81111E+01, 0.20000E+00
  128,3,3,3, 0.83333E+01, 0.10000E+00, 0.85556E+01, 0.10000E+00, 0.85556E+01, 0.20000E+00, 0.83333E+01, 0.20000E+00
  129,3,3,3, 0.85556E+01, 0.10000E+00, 0.87778E+01, 0.10000E+00, 0.87778E+01, 0.20000E+00, 0.85556E+01, 0.20000E+00
  130,3,3,3, 0.87778E+01, 0.10000E+00, 0.90000E+01, 0.10000E+00, 0.90000E+01, 0.20000E+00, 0.87778E+01, 0.20000E+00
  131,3,4,3, 0.10000E+01, 0.20000E+00, 0.10278E+01, 0.20000E+00, 0.10278E+01, 0.25000E+00, 0.10000E+01, 0.25000E+00
  132,3,4,3, 0.10278E+01, 0.20000E+00, 0.10556E+01, 0.20000E+00, 0.10556E+01, 0.25000E+00, 0.10278E+01, 0.25000E+00
  133,3,3,3, 0.10556E+01, 0.20000E+00, 0.11111E+01, 0.20000E+00, 0.11111E+01, 0.25000E+00, 0.10556E+01, 0.25000E+00
  134,3,3,3, 0.11111E+01, 0.20000E+00, 0.12222E+01, 0.20000E+00, 0.12222E+01, 0.25000E+00, 0.11111E+01, 0.25000E+00
  135,3,3,3, 0.11111E+01, 0.25000E+00, 0.12222E+01, 0.25000E+00, 0.12222E+01, 0.27500E+00, 0.11111E+01, 0.27500E+00
  136,3,3,4, 0.11111E+01, 0.27500E+00, 0.12222E+01, 0.27500E+00, 0.12222E+01, 0.28750E+00, 0.11111E+01, 0.28750E+00
  137,3,3,4, 0.11111E+01, 0.28750E+00, 0.12222E+01, 0.28750E+00, 0.12222E+01, 0.30000E+00, 0.11111E+01, 0.30000E+00
  138,3,4,3, 0.10000E+01, 0.25000E+00, 0.10278E+01, 0.25000E+00, 0.10278E+01, 0.27500E+00, 0.10000E+01, 0.27500E+00
  139,3,4,3, 0.10278E+01, 0.25000E+00, 0.10556E+01, 0.25000E+00, 0.10556E+01, 0.27500E+00, 0.10278E+01, 0.27500E+00
  140,3,3,3, 0.10556E+01, 0.25000E+00, 0.11111E+01, 0.25000E+00, 0.11111E+01, 0.27500E+00, 0.10556E+01, 0.27500E+00
  141,3,3,4, 0.10556E+01, 0.27500E+00, 0.11111E+01, 0.27500E+00, 0.11111E+01, 0.28750E+00, 0.10556E+01, 0.28750E+00
  142,3,3,4, 0.10556E+01, 0.28750E+00, 0.11111E+01, 0.28750E+00, 0.11111E+01, 0.30000E+00, 0.10556E+01, 0.30000E+00
  143,3,4,4, 0.10000E+01, 0.27500E+00, 0.10278E+01, 0.27500E+00, 0.10278E+01, 0.28750E+00, 0.10000E+01, 0.28750E+00
  144,3,4,4, 0.10278E+01, 0.27500E+00, 0.10556E+01, 0.27500E+00, 0.10556E+01, 0.28750E+00, 0.10278E+01, 0.28750E+00
  145,3,4,4, 0.10278E+01, 0.28750E+00, 0.10556E+01, 0.28750E+00, 0.10556E+01, 0.30000E+00, 0.10278E+01, 0.30000E+00
  146,3,4,4, 0.10000E+01, 0.28750E+00, 0.10278E+01, 0.28750E+00, 0.10278E+01, 0.30000E+00, 0.10000E+01, 0.30000E+00
  147,3,3,3, 0.12222E+01, 0.20000E+00, 0.14444E+01, 0.20000E+00, 0.14444E+01, 0.25000E+00, 0.12222E+01, 0.25000E+00
  148,3,3,3, 0.12222E+01, 0.25000E+00, 0.14444E+01, 0.25000E+00, 0.14444E+01, 0.27500E+00, 0.12222E+01, 0.27500E+00
  149,3,3,4, 0.12222E+01, 0.27500E+00, 0.14444E+01, 0.27500E+00, 0.14444E+01, 0.28750E+00, 0.12222E+01, 0.28750E+00
  150,3,3,4, 0.12222E+01, 0.28750E+00, 0.14444E+01, 0.28750E+00, 0.14444E+01, 0.30000E+00, 0.12222E+01, 0.30000E+00
  151,3,3,3, 0.14444E+01, 0.20000E+00, 0.16667E+01, 0.20000E+00, 0.16667E+01, 0.25000E+00, 0.14444E+01, 0.25000E+00
  152,3,3,3, 0.14444E+01, 0.25000E+00, 0.16667E+01, 0.25000E+00, 0.16667E+01, 0.27500E+00, 0.14444E+01, 0.27500E+00
  153,3,3,4, 0.14444E+01, 0.27500E+00, 0.16667E+01, 0.27500E+00, 0.16667E+01, 0.28750E+00, 0.14444E+01, 0.28750E+00
  154,3,3,4, 0.14444E+01, 0.28750E+00, 0.16667E+01, 0.28750E+00, 0.16667E+01, 0.30000E+00, 0.14444E+01, 0.30000E+00
  155,3,3,3, 0.16667E+01, 0.20000E+00, 0.18889E+01, 0.20000E+00, 0.18889E+01, 0.25000E+00, 0.16667E+01, 0.25000E+00
  156,3,3,3, 0.16667E+01, 0.25000E+00, 0.18889E+01, 0.25000E+00, 0.18889E+01, 0.27500E+00, 0.16667E+01, 0.27500E+00
  157,3,3,4, 0.16667E+01, 0.27500E+00, 0.18889E+01, 0.27500E+00, 0.18889E+01, 0.28750E+00, 0.16667E+01, 0.28750E+00
  158,3,3,4, 0.16667E+01, 0.28750E+00, 0.18889E+01, 0.28750E+00, 0.18889E+01, 0.30000E+00, 0.16667E+01, 0.30000E+00
  159,3,3,3, 0.18889E+01, 0.20000E+00, 0.21111E+01, 0.20000E+00, 0.21111E+01, 0.25000E+00, 0.18889E+01, 0.25000E+00
  160,3,3,3, 0.18889E+01, 0.25000E+00, 0.21111E+01, 0.25000E+00, 0.21111E+01, 0.27500E+00, 0.18889E+01, 0.27500E+00
  161,3,3,4, 0.18889E+01, 0.27500E+00, 0.21111E+01, 0.27500E+00, 0.21111E+01, 0.28750E+00, 0.18889E+01, 0.28750E+00
  162,3,3,4, 0.18889E+01, 0.28750E+00, 0.21111E+01, 0.28750E+00, 0.21111E+01, 0.30000E+00, 0.18889E+01, 0.30000E+00
  163,3,3,3, 0.21111E+01, 0.20000E+00, 0.23333E+01, 0.20000E+00, 0.23333E+01, 0.25000E+00, 0.21111E+01, 0.25000E+00
  164,3,3,3, 0.21111E+01, 0.25000E+00, 0.23333E+01, 0.25000E+00, 0.23333E+01, 0.27500E+00, 0.21111E+01, 0.27500E+00
  165,3,3,4, 0.21111E+01, 0.27500E+00, 0.23333E+01, 0.27500E+00, 0.23333E+01, 0.28750E+00, 0.21111E+01, 0.28750E+00
  166,3,3,4, 0.21111E+01, 0.28750E+00, 0.23333E+01, 0.28750E+00, 0.23333E+01, 0.30000E+00, 0.21111E+01, 0.30000E+00
  167,3,3,3, 0.23333E+01, 0.20000E+00, 0.25556E+01, 0.20000E+00, 0.25556E+01, 0.25000E+00, 0.23333E+01, 0.25000E+00
  168,3,3,3, 0.23333E+01, 0.25000E+00, 0.25556E+01, 0.25000E+00, 0.25556E+01, 0.27500E+00, 0.23333E+01, 0.27500E+00
  169,3,3,4, 0.23333E+01, 0.27500E+00, 0.25556E+01, 0.27500E+00, 0.25556E+01, 0.28750E+00, 0.23333E+01, 0.28750E+00
  170,3,3,4, 0.23333E+01, 0.28750E+00, 0.25556E+01, 0.28750E+00, 0.25556E+01, 0.30000E+00, 0.23333E+01, 0.30000E+00
  171,3,3,3, 0.25556E+01, 0.20000E+00, 0.27778E+01, 0.20000E+00, 0.27778E+01, 0.25000E+00, 0.25556E+01, 0.25000E+00
  172,3,3,3, 0.25556E+01, 0.25000E+00, 0.27778E+01, 0.25000E+00, 0.27778E+01, 0.27500E+00, 0.25556E+01, 0.27500E+00
  173,3,3,4, 0.25556E+01, 0.27500E+00, 0.27778E+01, 0.27500E+00, 0.27778E+01, 0.28750E+00, 0.25556E+01, 0.28750E+00
  174,3,3,4, 0.25556E+01, 0.28750E+00, 0.27778E+01, 0.28750E+00, 0.27778E+01, 0.30000E+00, 0.25556E+01, 0.30000E+00
  175,3,3,3, 0.27778E+01, 0.20000E+00, 0.30000E+01, 0.20000E+00, 0.30000E+01, 0.25000E+00, 0.27778E+01, 0.25000E+00
  176,3,3,3, 0.27778E+01, 0.25000E+00, 0.30000E+01, 0.25000E+00, 0.30000E+01, 0.27500E+00, 0.27778E+01, 0.27500E+00
  177,3,3,4, 0.27778E+01, 0.27500E+00, 0.30000E+01, 0.27500E+00, 0.30000E+01, 0.28750E+00, 0.27778E+01, 0.28750E+00
  178,3,3,4, 0.27778E+01, 0.28750E+00, 0.30000E+01, 0.28750E+00, 0.30000E+01, 0.30000E+00, 0.27778E+01, 0.30000E+00
  179,3,3,3, 0.30000E+01, 0.20000E+00, 0.32222E+01, 0.20000E+00, 0.32222E+01, 0.25000E+00, 0.30000E+01, 0.25000E+00
  180,3,3,3, 0.30000E+01, 0.25000E+00, 0.32222E+01, 0.25000E+00, 0.32222E+01, 0.27500E+00, 0.30000E+01, 0.27500E+00
  181,3,3,4, 0.30000E+01, 0.27500E+00, 0.32222E+01, 0.27500E+00, 0.32222E+01, 0.28750E+00, 0.30000E+01, 0.28750E+00
  182,3,3,4, 0.30000E+01, 0.28750E+00, 0.32222E+01, 0.28750E+00, 0.32222E+01, 0.30000E+00, 0.30000E+01, 0.30000E+00
  183,3,3,3, 0.32222E+01, 0.20000E+00, 0.34444E+01, 0.20000E+00, 0.34444E+01, 0.25000E+00, 0.32222E+01, 0.25000E+00
  184,3,3,3, 0.32222E+01, 0.25000E+00, 0.34444E+01, 0.25000E+00, 0.34444E+01, 0.27500E+00, 0.32222E+01, 0.27500E+00
  185,3,3,4, 0.32222E+01, 0.27500E+00, 0.34444E+01, 0.27500E+00, 0.34444E+01, 0.28750E+00, 0.32222E+01, 0.28750E+00
  186,3,3,4, 0.32222E+01, 0.28750E+00, 0.34444E+01, 0.28750E+00, 0.34444E+01, 0.30000E+00, 0.32222E+01, 0.30000E+00
  187,3,3,3, 0.34444E+01, 0.20000E+00, 0.36667E+01, 0.20000E+00, 0.36667E+01, 0.25000E+00, 0.34444E+01, 0.25000E+00
  188,3,3,3, 0.34444E+01, 0.25000E+00, 0.36667E+01, 0.25000E+00, 0.36667E+01, 0.27500E+00, 0.34444E+01, 0.27500E+00
  189,3,3,4, 0.34444E+01, 0.27500E+00, 0.36667E+01, 0.27500E+00, 0.36667E+01, 0.28750E+00, 0.34444E+01, 0.28750E+00
  190,3,3,4, 0.34444E+01, 0.28750E+00, 0.36667E+01, 0.28750E+00, 0.36667E+01, 0.30000E+00, 0.34444E+01, 0.30000E+00
  191,3,3,3, 0.36667E+01, 0.20000E+00, 0.38889E+01, 0.20000E+00, 0.38889E+01, 0.25000E+00, 0.36667E+01, 0.25000E+00
  192,3,3,3, 0.36667E+01, 0.25000E+00, 0.38889E+01, 0.25000E+00, 0.38889E+01, 0.27500E+00, 0.36667E+01, 0.27500E+00
  193,3,3,4, 0.36667E+01, 0.27500E+00, 0.38889E+01, 0.27500E+00, 0.38889E+01, 0.28750E+00, 0.36667E+01, 0.28750E+00
  194,3,3,4, 0.36667E+01, 0.28750E+00, 0.38889E+01, 0.28750E+00, 0.38889E+01, 0.30000E+00, 0.36667E+01, 0.30000E+00
  195,3,3,3, 0.38889E+01, 0.20000E+00, 0.41111E+01, 0.20000E+00, 0.41111E+01, 0.25000E+00, 0.38889E+01, 0.25000E+00
  196,3,3,3, 0.38889E+01, 0.25000E+00, 0.41111E+01, 0.25000E+00, 0.41111E+01, 0.27500E+00, 0.38889E+01, 0.27500E+00
  197,3,3,4, 0.38889E+01, 0.27500E+00, 0.41111E+01, 0.27500E+00, 0.41111E+01, 0.28750E+00, 0.38889E+01, 0.28750E+00
  198,3,3,4, 0.38889E+01, 0.28750E+00, 0.41111E+01, 0.28750E+00, 0.41111E+01, 0.30000E+00, 0.38889E+01, 0.30000E+00
  199,3,3,3, 0.41111E+01, 0.20000E+00, 0.43333E+01, 0.20000E+00, 0.43333E+01, 0.25000E+00, 0.41111E+01, 0.25000E+00
  200,3,3,3, 0.41111E+01, 0.25000E+00, 0.43333E+01, 0.25000E+00, 0.43333E+01, 0.27500E+00, 0.41111E+01, 0.27500E+00
  201,3,3,4, 0.41111E+01, 0.27500E+00, 0.43333E+01, 0.27500E+00, 0.43333E+01, 0.28750E+00, 0.41111E+01, 0.28750E+00
  202,3,3,4, 0.41111E+01, 0.28750E+00, 0.43333E+01, 0.28750E+00, 0.43333E+01, 0.30000E+00, 0.41111E+01, 0.30000E+00
  203,3,3,3, 0.43333E+01, 0.20000E+00, 0.45556E+01, 0.20000E+00, 0.45556E+01, 0.25000E+00, 0.43333E+01, 0.25000E+00
  204,3,3,3, 0.43333E+01, 0.25000E+00, 0.45556E+01, 0.25000E+00, 0.45556E+01, 0.27500E+00, 0.43333E+01, 0.27500E+00
  205,3,3,4, 0.43333E+01, 0.27500E+00, 0.45556E+01, 0.27500E+00, 0.45556E+01, 0.28750E+00, 0.43333E+01, 0.28750E+00
  206,3,3,4, 0.43333E+01, 0.28750E+00, 0.45556E+01, 0.28750E+00, 0.45556E+01, 0.30000E+00, 0.43333E+01, 0.30000E+00
  207,3,3,3, 0.45556E+01, 0.20000E+00, 0.47778E+01, 0.20000E+00, 0.47778E+01, 0.25000E+00, 0.45556E+01, 0.25000E+00
  208,3,3,3, 0.45556E+01, 0.25000E+00, 0.47778E+01, 0.25000E+00, 0.47778E+01, 0.27500E+00, 0.45556E+01, 0.27500E+00
  209,3,3,4, 0.45556E+01, 0.27500E+00, 0.47778E+01, 0.27500E+00, 0.47778E+01, 0.28750E+00, 0.45556E+01, 0.28750E+00
  210,3,3,4, 0.45556E+01, 0.28750E+00, 0.47778E+01, 0.28750E+00, 0.47778E+01, 0.30000E+00, 0.45556E+01, 0.30000E+00
  211,3,3,3, 0.47778E+01, 0.20000E+00, 0.50000E+01, 0.20000E+00, 0.50000E+01, 0.25000E+00, 0.47778E+01, 0.25000E+00
  212,3,3,3, 0.47778E+01, 0.25000E+00, 0.50000E+01, 0.25000E+00, 0.50000E+01, 0.27500E+00, 0.47778E+01, 0.27500E+00
  213,3,3,4, 0.47778E+01, 0.27500E+00, 0.50000E+01, 0.27500E+00, 0.50000E+01, 0.28750E+00, 0.47778E+01, 0.28750E+00
  214,3,3,4, 0.47778E+01, 0.28750E+00, 0.50000E+01, 0.28750E+00, 0.50000E+01, 0.30000E+00, 0.47778E+01, 0.30000E+00
  215,3,3,3, 0.50000E+01, 0.20000E+00, 0.52222E+01, 0.20000E+00, 0.52222E+01, 0.25000E+00, 0.50000E+01, 0.25000E+00
  216,3,3,3, 0.50000E+01, 0.25000E+00, 0.52222E+01, 0.25000E+00, 0.52222E+01, 0.27500E+00, 0.50000E+01, 0.27500E+00
  217,3,3,4, 0.50000E+01, 0.27500E+00, 0.52222E+01, 0.27500E+00, 0.52222E+01, 0.28750E+00, 0.50000E+01, 0.28750E+00
  218,3,3,4, 0.50000E+01, 0.28750E+00, 0.52222E+01, 0.28750E+00, 0.52222E+01, 0.30000E+00, 0.50000E+01, 0.30000E+00
  219,3,3,3, 0.52222E+01, 0.20000E+00, 0.54444E+01, 0.20000E+00, 0.54444E+01, 0.25000E+00, 0.52222E+01, 0.25000E+00
  220,3,3,3, 0.52222E+01, 0.25000E+00, 0.54444E+01, 0.25000E+00, 0.54444E+01, 0.27500E+00, 0.52222E+01, 0.27500E+00
  221,3,3,4, 0.52222E+01, 0.27500E+00, 0.54444E+01, 0.27500E+00, 0.54444E+01, 0.28750E+00, 0.52222E+01, 0.28750E+00
  222,3,3,4, 0.52222E+01, 0.28750E+00, 0.54444E+01, 0.28750E+00, 0.54444E+01, 0.30000E+00, 0.52222E+01, 0.30000E+00
  223,3,3,3, 0.54444E+01, 0.20000E+00, 0.56667E+01, 0.20000E+00, 0.56667E+01, 0.25000E+00, 0.54444E+01, 0.25000E+00
  224,3,3,3, 0.54444E+01, 0.25000E+00, 0.56667E+01, 0.25000E+00, 0.56667E+01, 0.27500E+00, 0.54444E+01, 0.27500E+00
  225,3,3,4, 0.54444E+01, 0.27500E+00, 0.56667E+01, 0.27500E+00, 0.56667E+01, 0.28750E+00, 0.54444E+01, 0.28750E+00
  226,3,3,4, 0.54444E+01, 0.28750E+00, 0.56667E+01, 0.28750E+00, 0.56667E+01, 0.30000E+00, 0.54444E+01, 0.30000E+00
  227,3,3,3, 0.56667E+01, 0.20000E+00, 0.58889E+01, 0.20000E+00, 0.58889E+01, 0.25000E+00, 0.56667E+01, 0.25000E+00
  228,3,3,3, 0.56667E+01, 0.25000E+00, 0.58889E+01, 0.25000E+00, 0.58889E+01, 0.27500E+00, 0.56667E+01, 0.27500E+00
  229,3,3,4, 0.56667E+01, 0.27500E+00, 0.58889E+01, 0.27500E+00, 0.58889E+01, 0.28750E+00, 0.56667E+01, 0.28750E+00
  230,3,3,4, 0.56667E+01, 0.28750E+00, 0.58889E+01, 0.28750E+00, 0.58889E+01, 0.30000E+00, 0.56667E+01, 0.30000E+00
  231,3,3,3, 0.58889E+01, 0.20000E+00, 0.61111E+01, 0.20000E+00, 0.61111E+01, 0.25000E+00, 0.58889E+01, 0.25000E+00
  232,3,3,3, 0.58889E+01, 0.25000E+00, 0.61111E+01, 0.25000E+00, 0.61111E+01, 0.27500E+00, 0.58889E+01, 0.27500E+00
  233,3,3,4, 0.58889E+01, 0.27500E+00, 0.61111E+01, 0.27500E+00, 0.61111E+01, 0.28750E+00, 0.58889E+01, 0.28750E+00
  234,3,3,4, 0.58889E+01, 0.28750E+00, 0.61111E+01, 0.28750E+00, 0.61111E+01, 0.30000E+00, 0.58889E+01, 0.30000E+00
  235,3,3,3, 0.61111E+01, 0.20000E+00, 0.63333E+01, 0.20000E+00, 0.63333E+01, 0.25000E+00, 0.61111E+01, 0.25000E+00
  236,3,3,3, 0.61111E+01, 0.25000E+00, 0.63333E+01, 0.25000E+00, 0.63333E+01, 0.27500E+00, 0.61111E+01, 0.27500E+00
  237,3,3,4, 0.61111E+01, 0.27500E+00, 0.63333E+01, 0.27500E+00, 0.63333E+01, 0.28750E+00, 0.61111E+01, 0.28750E+00
  238,3,3,4, 0.61111E+01, 0.28750E+00, 0.63333E+01, 0.28750E+00, 0.63333E+01, 0.30000E+00, 0.61111E+01, 0.30000E+00
  239,3,3,3, 0.63333E+01, 0.20000E+00, 0.65556E+01, 0.20000E+00, 0.65556E+01, 0.25000E+00, 0.63333E+01, 0.25000E+00
  240,3,3,3, 0.63333E+01, 0.25000E+00, 0.65556E+01, 0.25000E+00, 0.65556E+01, 0.27500E+00, 0.63333E+01, 0.27500E+00
  241,3,3,4, 0.63333E+01, 0.27500E+00, 0.65556E+01, 0.27500E+00, 0.65556E+01, 0.28750E+00, 0.63333E+01, 0.28750E+00
  242,3,3,4, 0.63333E+01, 0.28750E+00, 0.65556E+01, 0.28750E+00, 0.65556E+01, 0.30000E+00, 0.63333E+01, 0.30000E+00
  243,3,3,3, 0.65556E+01, 0.20000E+00, 0.67778E+01, 0.20000E+00, 0.67778E+01, 0.25000E+00, 0.65556E+01, 0.25000E+00
  244,3,3,3, 0.65556E+01, 0.25000E+00, 0.67778E+01, 0.25000E+00, 0.67778E+01, 0.27500E+00, 0.65556E+01, 0.27500E+00
  245,3,3,4, 0.65556E+01, 0.27500E+00, 0.67778E+01, 0.27500E+00, 0.67778E+01, 0.28750E+00, 0.65556E+01, 0.28750E+00
  246,3,3,4, 0.65556E+01, 0.28750E+00, 0.67778E+01, 0.28750E+00, 0.67778E+01, 0.30000E+00, 0.65556E+01, 0.30000E+00
  247,3,3,3, 0.67778E+01, 0.20000E+00, 0.70000E+01, 0.20000E+00, 0.70000E+01, 0.25000E+00, 0.67778E+01, 0.25000E+00
  248,3,3,3, 0.67778E+01, 0.25000E+00, 0.70000E+01, 0.25000E+00, 0.70000E+01, 0.27500E+00, 0.67778E+01, 0.27500E+00
  249,3,3,4, 0.67778E+01, 0.27500E+00, 0.70000E+01, 0.27500E+00, 0.70000E+01, 0.28750E+00, 0.67778E+01, 0.28750E+00
  250,3,3,4, 0.67778E+01, 0.28750E+00, 0.70000E+01, 0.28750E+00, 0.70000E+01, 0.30000E+00, 0.67778E+01, 0.30000E+00
  251,3,3,3, 0.70000E+01, 0.20000E+00, 0.72222E+01, 0.20000E+00, 0.72222E+01, 0.25000E+00, 0.70000E+01, 0.25000E+00
  252,3,3,3, 0.70000E+01, 0.25000E+00, 0.72222E+01, 0.25000E+00, 0.72222E+01, 0.27500E+00, 0.70000E+01, 0.27500E+00
  253,3,3,4, 0.70000E+01, 0.27500E+00, 0.72222E+01, 0.27500E+00, 0.72222E+01, 0.28750E+00, 0.70000E+01, 0.28750E+00
  254,3,3,4, 0.70000E+01, 0.28750E+00, 0.72222E+01, 0.28750E+00, 0.72222E+01, 0.30000E+00, 0.70000E+01, 0.30000E+00
  255,3,3,3, 0.72222E+01, 0.20000E+00, 0.74444E+01, 0.20000E+00, 0.74444E+01, 0.25000E+00, 0.72222E+01, 0.25000E+00
  256,3,3,3, 0.72222E+01, 0.25000E+00, 0.74444E+01, 0.25000E+00, 0.74444E+01, 0.27500E+00, 0.72222E+01, 0.27500E+00
  257,3,3,4, 0.72222E+01, 0.27500E+00, 0.74444E+01, 0.27500E+00, 0.74444E+01, 0.28750E+00, 0.72222E+01, 0.28750E+00
  258,3,3,4, 0.72222E+01, 0.28750E+00, 0.74444E+01, 0.28750E+00, 0.74444E+01, 0.30000E+00, 0.72222E+01, 0.30000E+00
  259,3,3,3, 0.74444E+01, 0.20000E+00, 0.76667E+01, 0.20000E+00, 0.76667E+01, 0.25000E+00, 0.74444E+01, 0.25000E+00
  260,3,3,3, 0.74444E+01, 0.25000E+00, 0.76667E+01, 0.25000E+00, 0.76667E+01, 0.27500E+00, 0.74444E+01, 0.27500E+00
  261,3,3,4, 0.74444E+01, 0.27500E+00, 0.76667E+01, 0.27500E+00, 0.76667E+01, 0.28750E+00, 0.74444E+01, 0.28750E+00
  262,3,3,4, 0.74444E+01, 0.28750E+00, 0.76667E+01, 0.28750E+00, 0.76667E+01, 0.30000E+00, 0.74444E+01, 0.30000E+00
  263,3,3,3, 0.76667E+01, 0.20000E+00, 0.78889E+01, 0.20000E+00, 0.78889E+01, 0.25000E+00, 0.76667E+01, 0.25000E+00
  264,3,3,3, 0.76667E+01, 0.25000E+00, 0.78889E+01, 0.25000E+00, 0.78889E+01, 0.27500E+00, 0.76667E+01, 0.27500E+00
  265,3,3,4, 0.76667E+01, 0.27500E+00, 0.78889E+01, 0.27500E+00, 0.78889E+01, 0.28750E+00, 0.76667E+01, 0.28750E+00
  266,3,3,4, 0.76667E+01, 0.28750E+00, 0.78889E+01, 0.28750E+00, 0.78889E+01, 0.30000E+00, 0.76667E+01, 0.30000E+00
  267,3,3,3, 0.78889E+01, 0.20000E+00, 0.81111E+01, 0.20000E+00, 0.81111E+01, 0.25000E+00, 0.78889E+01, 0.25000E+00
  268,3,3,3, 0.78889E+01, 0.25000E+00, 0.81111E+01, 0.25000E+00, 0.81111E+01, 0.27500E+00, 0.78889E+01, 0.27500E+00
  269,3,3,4, 0.78889E+01, 0.27500E+00, 0.81111E+01, 0.27500E+00, 0.81111E+01, 0.28750E+00, 0.78889E+01, 0.28750E+00
  270,3,3,4, 0.78889E+01, 0.28750E+00, 0.81111E+01, 0.28750E+00, 0.81111E+01, 0.30000E+00, 0.78889E+01, 0.30000E+00
  271,3,3,3, 0.81111E+01, 0.20000E+00, 0.83333E+01, 0.20000E+00, 0.83333E+01, 0.25000E+00, 0.81111E+01, 0.25000E+00
  272,3,3,3, 0.81111E+01, 0.25000E+00, 0.83333E+01, 0.25000E+00, 0.83333E+01, 0.27500E+00, 0.81111E+01, 0.27500E+00
  273,3,3,4, 0.81111E+01, 0.27500E+00, 0.83333E+01, 0.27500E+00, 0.83333E+01, 0.28750E+00, 0.81111E+01, 0.28750E+00
  274,3,3,4, 0.81111E+01, 0.28750E+00, 0.83333E+01, 0.28750E+00, 0.83333E+01, 0.30000E+00, 0.81111E+01, 0.30000E+00
  275,3,3,3, 0.83333E+01, 0.20000E+00, 0.85556E+01, 0.20000E+00, 0.85556E+01, 0.25000E+00, 0.83333E+01, 0.25000E+00
  276,3,3,3, 0.83333E+01, 0.25000E+00, 0.85556E+01, 0.25000E+00, 0.85556E+01, 0.27500E+00, 0.83333E+01, 0.27500E+00
  277,3,3,4, 0.83333E+01, 0.27500E+00, 0.85556E+01, 0.27500E+00, 0.85556E+01, 0.28750E+00, 0.83333E+01, 0.28750E+00
  278,3,3,4, 0.83333E+01, 0.28750E+00, 0.85556E+01, 0.28750E+00, 0.85556E+01, 0.30000E+00, 0.83333E+01, 0.30000E+00
  279,3,3,3, 0.85556E+01, 0.20000E+00, 0.87778E+01, 0.20000E+00, 0.87778E+01, 0.25000E+00, 0.85556E+01, 0.25000E+00
  280,3,3,3, 0.85556E+01, 0.25000E+00, 0.87778E+01, 0.25000E+00, 0.87778E+01, 0.27500E+00, 0.85556E+01, 0.27500E+00
  281,3,3,4, 0.85556E+01, 0.27500E+00, 0.87778E+01, 0.27500E+00, 0.87778E+01, 0.28750E+00, 0.85556E+01, 0.28750E+00
  282,3,3,4, 0.85556E+01, 0.28750E+00, 0.87778E+01, 0.28750E+00, 0.87778E+01, 0.30000E+00, 0.85556E+01, 0.30000E+00
  283,3,3,3, 0.87778E+01, 0.20000E+00, 0.90000E+01, 0.20000E+00, 0.90000E+01, 0.25000E+00, 0.87778E+01, 0.25000E+00
  284,3,3,3, 0.87778E+01, 0.25000E+00, 0.90000E+01, 0.25000E+00, 0.90000E+01, 0.27500E+00, 0.87778E+01, 0.27500E+00
  285,3,3,4, 0.87778E+01, 0.27500E+00, 0.90000E+01, 0.27500E+00, 0.90000E+01, 0.28750E+00, 0.87778E+01, 0.28750E+00
  286,3,3,4, 0.87778E+01, 0.28750E+00, 0.90000E+01, 0.28750E+00, 0.90000E+01, 0.30000E+00, 0.87778E+01, 0.30000E+00
  287,3,3,3, 0.90000E+01, 0.00000E+00, 0.91333E+01, 0.00000E+00, 0.91333E+01, 0.10000E+00, 0.90000E+01, 0.10000E+00
  288,3,3,3, 0.91333E+01, 0.00000E+00, 0.92667E+01, 0.00000E+00, 0.92667E+01, 0.10000E+00, 0.91333E+01, 0.10000E+00
  289,3,3,3, 0.92667E+01, 0.00000E+00, 0.94000E+01, 0.00000E+00, 0.94000E+01, 0.10000E+00, 0.92667E+01, 0.10000E+00
  290,3,3,3, 0.90000E+01, 0.10000E+00, 0.91333E+01, 0.10000E+00, 0.91333E+01, 0.20000E+00, 0.90000E+01, 0.20000E+00
  291,3,3,3, 0.91333E+01, 0.10000E+00, 0.92667E+01, 0.10000E+00, 0.92667E+01, 0.20000E+00, 0.91333E+01, 0.20000E+00
  292,3,3,3, 0.92667E+01, 0.10000E+00, 0.94000E+01, 0.10000E+00, 0.94000E+01, 0.20000E+00, 0.92667E+01, 0.20000E+00
  293,3,3,3, 0.90000E+01, 0.20000E+00, 0.91333E+01, 0.20000E+00, 0.91333E+01, 0.25000E+00, 0.90000E+01, 0.25000E+00
  294,3,3,3, 0.90000E+01, 0.25000E+00, 0.91333E+01, 0.25000E+00, 0.91333E+01, 0.27500E+00, 0.90000E+01, 0.27500E+00
  295,3,3,4, 0.90000E+01, 0.27500E+00, 0.91333E+01, 0.27500E+00, 0.91333E+01, 0.28750E+00, 0.90000E+01, 0.28750E+00
  296,3,3,4, 0.90000E+01, 0.28750E+00, 0.91333E+01, 0.28750E+00, 0.91333E+01, 0.30000E+00, 0.90000E+01, 0.30000E+00
  297,3,3,3, 0.91333E+01, 0.20000E+00, 0.92667E+01, 0.20000E+00, 0.92667E+01, 0.25000E+00, 0.91333E+01, 0.25000E+00
  298,3,3,3, 0.91333E+01, 0.25000E+00, 0.92667E+01, 0.25000E+00, 0.92667E+01, 0.27500E+00, 0.91333E+01, 0.27500E+00
  299,3,3,4, 0.91333E+01, 0.27500E+00, 0.92667E+01, 0.27500E+00, 0.92667E+01, 0.28750E+00, 0.91333E+01, 0.28750E+00
  300,3,3,4, 0.91333E+01, 0.28750E+00, 0.92667E+01, 0.28750E+00, 0.92667E+01, 0.30000E+00, 0.91333E+01, 0.30000E+00
  301,3,3,3, 0.92667E+01, 0.20000E+00, 0.94000E+01, 0.20000E+00, 0.94000E+01, 0.25000E+00, 0.92667E+01, 0.25000E+00
  302,3,3,3, 0.92667E+01, 0.25000E+00, 0.94000E+01, 0.25000E+00, 0.94000E+01, 0.27500E+00, 0.92667E+01, 0.27500E+00
  303,3,3,3, 0.92667E+01, 0.27500E+00, 0.93333E+01, 0.27500E+00, 0.93333E+01, 0.28750E+00, 0.92667E+01, 0.28750E+00
  304,3,3,3, 0.93333E+01, 0.27500E+00, 0.94000E+01, 0.27500E+00, 0.94000E+01, 0.28750E+00, 0.93333E+01, 0.28750E+00
  305,3,3,4, 0.93333E+01, 0.28750E+00, 0.94000E+01, 0.28750E+00, 0.94000E+01, 0.29375E+00, 0.93333E+01, 0.29375E+00
  306,3,3,4, 0.93333E+01, 0.29375E+00, 0.93667E+01, 0.29375E+00, 0.93667E+01, 0.29687E+00, 0.93333E+01, 0.29688E+00
  307,3,3,4, 0.93667E+01, 0.29375E+00, 0.94000E+01, 0.29375E+00, 0.94000E+01, 0.29688E+00, 0.93667E+01, 0.29687E+00
  308,3,3,4, 0.93667E+01, 0.29687E+00, 0.94000E+01, 0.29688E+00, 0.94000E+01, 0.30000E+00, 0.93667E+01, 0.30000E+00
  309,3,3,4, 0.93333E+01, 0.29688E+00, 0.93667E+01, 0.29687E+00, 0.93667E+01, 0.30000E+00, 0.93333E+01, 0.30000E+00
  310,3,3,4, 0.92667E+01, 0.28750E+00, 0.93333E+01, 0.28750E+00, 0.93333E+01, 0.29375E+00, 0.92667E+01, 0.29375E+00
  311,3,3,4, 0.92667E+01, 0.29375E+00, 0.93333E+01, 0.29375E+00, 0.93333E+01, 0.30000E+00, 0.92667E+01, 0.30000E+00
  312,3,3,3, 0.94000E+01, 0.00000E+00, 0.96000E+01, 0.00000E+00, 0.96000E+01, 0.10000E+00, 0.94000E+01, 0.10000E+00
  313,3,3,3, 0.96000E+01, 0.00000E+00, 0.98000E+01, 0.00000E+00, 0.98000E+01, 0.10000E+00, 0.96000E+01, 0.10000E+00
  314,3,3,3, 0.98000E+01, 0.00000E+00, 0.10000E+02, 0.00000E+00, 0.10000E+02, 0.10000E+00, 0.98000E+01, 0.10000E+00
  315,3,3,3, 0.94000E+01, 0.10000E+00, 0.96000E+01, 0.10000E+00, 0.96000E+01, 0.20000E+00, 0.94000E+01, 0.20000E+00
  316,3,3,3, 0.96000E+01, 0.10000E+00, 0.98000E+01, 0.10000E+00, 0.98000E+01, 0.20000E+00, 0.96000E+01, 0.20000E+00
  317,3,3,3, 0.98000E+01, 0.10000E+00, 0.10000E+02, 0.10000E+00, 0.10000E+02, 0.20000E+00, 0.98000E+01, 0.20000E+00
  318,3,3,3, 0.94000E+01, 0.20000E+00, 0.95000E+01, 0.20000E+00, 0.95000E+01, 0.25000E+00, 0.94000E+01, 0.25000E+00
  319,3,3,3, 0.95000E+01, 0.20000E+00, 0.96000E+01, 0.20000E+00, 0.96000E+01, 0.25000E+00, 0.95000E+01, 0.25000E+00
  320,3,3,3, 0.95000E+01, 0.25000E+00, 0.96000E+01, 0.25000E+00, 0.96000E+01, 0.30000E+00, 0.95000E+01, 0.30000E+00
  321,3,3,3, 0.94000E+01, 0.25000E+00, 0.94500E+01, 0.25000E+00, 0.94500E+01, 0.27500E+00, 0.94000E+01, 0.27500E+00
  322,3,3,3, 0.94500E+01, 0.25000E+00, 0.95000E+01, 0.25000E+00, 0.95000E+01, 0.27500E+00, 0.94500E+01, 0.27500E+00
  323,3,3,3, 0.94500E+01, 0.27500E+00, 0.95000E+01, 0.27500E+00, 0.95000E+01, 0.30000E+00, 0.94500E+01, 0.30000E+00
  324,3,3,3, 0.94000E+01, 0.27500E+00, 0.94250E+01, 0.27500E+00, 0.94250E+01, 0.28750E+00, 0.94000E+01, 0.28750E+00
  325,3,3,3, 0.94250E+01, 0.27500E+00, 0.94500E+01, 0.27500E+00, 0.94500E+01, 0.28750E+00, 0.94250E+01, 0.28750E+00
  326,3,3,3, 0.94250E+01, 0.28750E+00, 0.94500E+01, 0.28750E+00, 0.94500E+01, 0.30000E+00, 0.94250E+01, 0.30000E+00
  327,3,3,3, 0.94000E+01, 0.28750E+00, 0.94125E+01, 0.28750E+00, 0.94125E+01, 0.29375E+00, 0.94000E+01, 0.29375E+00
  328,3,3,3, 0.94125E+01, 0.28750E+00, 0.94250E+01, 0.28750E+00, 0.94250E+01, 0.29375E+00, 0.94125E+01, 0.29375E+00
  329,3,3,3, 0.94125E+01, 0.29375E+00, 0.94250E+01, 0.29375E+00, 0.94250E+01, 0.30000E+00, 0.94125E+01, 0.30000E+00
  330,3,3,3, 0.94000E+01, 0.29375E+00, 0.94125E+01, 0.29375E+00, 0.94125E+01, 0.30000E+00, 0.94000E+01, 0.30000E+00
  331,3,3,3, 0.96000E+01, 0.20000E+00, 0.98000E+01, 0.20000E+00, 0.98000E+01, 0.30000E+00, 0.96000E+01, 0.30000E+00
  332,3,3,3, 0.98000E+01, 0.20000E+00, 0.10000E+02, 0.20000E+00, 0.10000E+02, 0.30000E+00, 0.98000E+01, 0.30000E+00
  333,1,3,3, 0.00000E+00, 0.30000E+00, 0.20000E+00, 0.30000E+00, 0.20000E+00, 0.43333E+00, 0.00000E+00, 0.43333E+00
  334,1,3,3, 0.20000E+00, 0.30000E+00, 0.40000E+00, 0.30000E+00, 0.40000E+00, 0.43333E+00, 0.20000E+00, 0.43333E+00
  335,1,3,3, 0.40000E+00, 0.30000E+00, 0.50000E+00, 0.30000E+00, 0.50000E+00, 0.43333E+00, 0.40000E+00, 0.43333E+00
  336,1,3,3, 0.50000E+00, 0.30000E+00, 0.55000E+00, 0.30000E+00, 0.55000E+00, 0.43333E+00, 0.50000E+00, 0.43333E+00
  337,1,4,3, 0.55000E+00, 0.30000E+00, 0.57500E+00, 0.30000E+00, 0.57500E+00, 0.43333E+00, 0.55000E+00, 0.43333E+00
  338,1,4,3, 0.57500E+00, 0.30000E+00, 0.60000E+00, 0.30000E+00, 0.60000E+00, 0.43333E+00, 0.57500E+00, 0.43333E+00
  339,1,3,3, 0.00000E+00, 0.43333E+00, 0.20000E+00, 0.43333E+00, 0.20000E+00, 0.56667E+00, 0.00000E+00, 0.56667E+00
  340,1,3,3, 0.20000E+00, 0.43333E+00, 0.40000E+00, 0.43333E+00, 0.40000E+00, 0.56667E+00, 0.20000E+00, 0.56667E+00
  341,1,3,3, 0.40000E+00, 0.43333E+00, 0.50000E+00, 0.43333E+00, 0.50000E+00, 0.56667E+00, 0.40000E+00, 0.56667E+00
  342,1,3,3, 0.50000E+00, 0.43333E+00, 0.55000E+00, 0.43333E+00, 0.55000E+00, 0.56667E+00, 0.50000E+00, 0.56667E+00
  343,1,4,3, 0.55000E+00, 0.43333E+00, 0.57500E+00, 0.43333E+00, 0.57500E+00, 0.56667E+00, 0.55000E+00, 0.56667E+00
  344,1,4,3, 0.57500E+00, 0.43333E+00, 0.60000E+00, 0.43333E+00, 0.60000E+00, 0.56667E+00, 0.57500E+00, 0.56667E+00
  345,1,3,3, 0.00000E+00, 0.56667E+00, 0.20000E+00, 0.56667E+00, 0.20000E+00, 0.70000E+00, 0.00000E+00, 0.70000E+00
  346,1,3,3, 0.20000E+00, 0.56667E+00, 0.40000E+00, 0.56667E+00, 0.40000E+00, 0.70000E+00, 0.20000E+00, 0.70000E+00
  347,1,3,3, 0.40000E+00, 0.56667E+00, 0.50000E+00, 0.56667E+00, 0.50000E+00, 0.70000E+00, 0.40000E+00, 0.70000E+00
  348,1,3,3, 0.50000E+00, 0.56667E+00, 0.55000E+00, 0.56667E+00, 0.55000E+00, 0.70000E+00, 0.50000E+00, 0.70000E+00
  349,1,3,3, 0.55000E+00, 0.56667E+00, 0.57500E+00, 0.56667E+00, 0.57500E+00, 0.63333E+00, 0.55000E+00, 0.63333E+00
  350,1,4,3, 0.57500E+00, 0.56667E+00, 0.58750E+00, 0.56667E+00, 0.58750E+00, 0.63333E+00, 0.57500E+00, 0.63333E+00
  351,1,4,3, 0.58750E+00, 0.56667E+00, 0.60000E+00, 0.56667E+00, 0.60000E+00, 0.63333E+00, 0.58750E+00, 0.63333E+00
  352,1,4,3, 0.57500E+00, 0.63333E+00, 0.58750E+00, 0.63333E+00, 0.58750E+00, 0.70000E+00, 0.57500E+00, 0.70000E+00
  353,1,4,3, 0.58750E+00, 0.63333E+00, 0.59375E+00, 0.63333E+00, 0.59375E+00, 0.66667E+00, 0.58750E+00, 0.66667E+00
  354,1,4,3, 0.59375E+00, 0.63333E+00, 0.60000E+00, 0.63333E+00, 0.60000E+00, 0.66667E+00, 0.59375E+00, 0.66667E+00
  355,1,4,3, 0.59375E+00, 0.66667E+00, 0.60000E+00, 0.66667E+00, 0.60000E+00, 0.70000E+00, 0.59375E+00, 0.70000E+00
  356,1,4,3, 0.58750E+00, 0.66667E+00, 0.59375E+00, 0.66667E+00, 0.59375E+00, 0.70000E+00, 0.58750E+00, 0.70000E+00
  357,1,3,3, 0.55000E+00, 0.63333E+00, 0.57500E+00, 0.63333E+00, 0.57500E+00, 0.70000E+00, 0.55000E+00, 0.70000E+00
  358,2,4,3, 0.60000E+00, 0.30000E+00, 0.61667E+00, 0.30000E+00, 0.61667E+00, 0.43333E+00, 0.60000E+00, 0.43333E+00
  359,2,4,3, 0.61667E+00, 0.30000E+00, 0.63333E+00, 0.30000E+00, 0.63333E+00, 0.43333E+00, 0.61667E+00, 0.43333E+00
  360,2,3,3, 0.63333E+00, 0.30000E+00, 0.66667E+00, 0.30000E+00, 0.66667E+00, 0.43333E+00, 0.63333E+00, 0.43333E+00
  361,2,3,3, 0.66667E+00, 0.30000E+00, 0.73333E+00, 0.30000E+00, 0.73333E+00, 0.43333E+00, 0.66667E+00, 0.43333E+00
  362,2,3,3, 0.73333E+00, 0.30000E+00, 0.86667E+00, 0.30000E+00, 0.86667E+00, 0.43333E+00, 0.73333E+00, 0.43333E+00
  363,2,3,3, 0.86667E+00, 0.30000E+00, 0.93333E+00, 0.30000E+00, 0.93333E+00, 0.36667E+00, 0.86667E+00, 0.36667E+00
  364,2,3,3, 0.93333E+00, 0.30000E+00, 0.96667E+00, 0.30000E+00, 0.96667E+00, 0.33333E+00, 0.93333E+00, 0.33333E+00
  365,2,3,3, 0.96667E+00, 0.30000E+00, 0.98333E+00, 0.30000E+00, 0.98333E+00, 0.31667E+00, 0.96667E+00, 0.31667E+00
  366,2,3,3, 0.98333E+00, 0.30000E+00, 0.99167E+00, 0.30000E+00, 0.99167E+00, 0.30833E+00, 0.98333E+00, 0.30833E+00
  367,2,3,3, 0.99167E+00, 0.30000E+00, 0.10000E+01, 0.30000E+00, 0.10000E+01, 0.30833E+00, 0.99167E+00, 0.30833E+00
  368,2,3,3, 0.99167E+00, 0.30833E+00, 0.10000E+01, 0.30833E+00, 0.10000E+01, 0.31667E+00, 0.99167E+00, 0.31667E+00
  369,2,3,3, 0.98333E+00, 0.30833E+00, 0.99167E+00, 0.30833E+00, 0.99167E+00, 0.31667E+00, 0.98333E+00, 0.31667E+00
  370,2,3,3, 0.98333E+00, 0.31667E+00, 0.10000E+01, 0.31667E+00, 0.10000E+01, 0.33333E+00, 0.98333E+00, 0.33333E+00
  371,2,3,3, 0.96667E+00, 0.31667E+00, 0.98333E+00, 0.31667E+00, 0.98333E+00, 0.33333E+00, 0.96667E+00, 0.33333E+00
  372,2,3,3, 0.96667E+00, 0.33333E+00, 0.10000E+01, 0.33333E+00, 0.10000E+01, 0.36667E+00, 0.96667E+00, 0.36667E+00
  373,2,3,3, 0.93333E+00, 0.33333E+00, 0.96667E+00, 0.33333E+00, 0.96667E+00, 0.36667E+00, 0.93333E+00, 0.36667E+00
  374,2,3,3, 0.93333E+00, 0.36667E+00, 0.10000E+01, 0.36667E+00, 0.10000E+01, 0.43333E+00, 0.93333E+00, 0.43333E+00
  375,2,3,3, 0.86667E+00, 0.36667E+00, 0.93333E+00, 0.36667E+00, 0.93333E+00, 0.43333E+00, 0.86667E+00, 0.43333E+00
  376,2,4,3, 0.60000E+00, 0.43333E+00, 0.61667E+00, 0.43333E+00, 0.61667E+00, 0.56667E+00, 0.60000E+00, 0.56667E+00
  377,2,4,3, 0.61667E+00, 0.43333E+00, 0.63333E+00, 0.43333E+00, 0.63333E+00, 0.56667E+00, 0.61667E+00, 0.56667E+00
  378,2,3,3, 0.63333E+00, 0.43333E+00, 0.66667E+00, 0.43333E+00, 0.66667E+00, 0.56667E+00, 0.63333E+00, 0.56667E+00
  379,2,3,3, 0.66667E+00, 0.43333E+00, 0.73333E+00, 0.43333E+00, 0.73333E+00, 0.56667E+00, 0.66667E+00, 0.56667E+00
  380,2,3,3, 0.73333E+00, 0.43333E+00, 0.86667E+00, 0.43333E+00, 0.86667E+00, 0.56667E+00, 0.73333E+00, 0.56667E+00
  381,2,3,3, 0.86667E+00, 0.43333E+00, 0.10000E+01, 0.43333E+00, 0.10000E+01, 0.56667E+00, 0.86667E+00, 0.56667E+00
  382,2,4,3, 0.60000E+00, 0.56667E+00, 0.61667E+00, 0.56667E+00, 0.61667E+00, 0.63333E+00, 0.60000E+00, 0.63333E+00
  383,2,4,3, 0.61667E+00, 0.56667E+00, 0.63333E+00, 0.56667E+00, 0.63333E+00, 0.63333E+00, 0.61667E+00, 0.63333E+00
  384,2,3,3, 0.63333E+00, 0.56667E+00, 0.66667E+00, 0.56667E+00, 0.66667E+00, 0.63333E+00, 0.63333E+00, 0.63333E+00
  385,2,3,3, 0.66667E+00, 0.56667E+00, 0.73333E+00, 0.56667E+00, 0.73333E+00, 0.63333E+00, 0.66667E+00, 0.63333E+00
  386,2,3,3, 0.66667E+00, 0.63333E+00, 0.73333E+00, 0.63333E+00, 0.73333E+00, 0.66667E+00, 0.66667E+00, 0.66667E+00
  387,2,3,4, 0.66667E+00, 0.66667E+00, 0.73333E+00, 0.66667E+00, 0.73333E+00, 0.68333E+00, 0.66667E+00, 0.68333E+00
  388,2,3,4, 0.66667E+00, 0.68333E+00, 0.73333E+00, 0.68333E+00, 0.73333E+00, 0.70000E+00, 0.66667E+00, 0.70000E+00
  389,2,4,3, 0.60000E+00, 0.63333E+00, 0.61667E+00, 0.63333E+00, 0.61667E+00, 0.66667E+00, 0.60000E+00, 0.66667E+00
  390,2,4,3, 0.61667E+00, 0.63333E+00, 0.63333E+00, 0.63333E+00, 0.63333E+00, 0.66667E+00, 0.61667E+00, 0.66667E+00
  391,2,3,3, 0.63333E+00, 0.63333E+00, 0.66667E+00, 0.63333E+00, 0.66667E+00, 0.66667E+00, 0.63333E+00, 0.66667E+00
  392,2,3,4, 0.63333E+00, 0.66667E+00, 0.66667E+00, 0.66667E+00, 0.66667E+00, 0.68333E+00, 0.63333E+00, 0.68333E+00
  393,2,3,4, 0.63333E+00, 0.68333E+00, 0.66667E+00, 0.68333E+00, 0.66667E+00, 0.70000E+00, 0.63333E+00, 0.70000E+00
  394,2,4,4, 0.60000E+00, 0.66667E+00, 0.61667E+00, 0.66667E+00, 0.61667E+00, 0.68333E+00, 0.60000E+00, 0.68333E+00
  395,2,4,4, 0.61667E+00, 0.66667E+00, 0.63333E+00, 0.66667E+00, 0.63333E+00, 0.68333E+00, 0.61667E+00, 0.68333E+00
  396,2,4,4, 0.61667E+00, 0.68333E+00, 0.63333E+00, 0.68333E+00, 0.63333E+00, 0.70000E+00, 0.61667E+00, 0.70000E+00
  397,2,4,4, 0.60000E+00, 0.68333E+00, 0.61667E+00, 0.68333E+00, 0.61667E+00, 0.70000E+00, 0.60000E+00, 0.70000E+00
  398,2,3,3, 0.73333E+00, 0.56667E+00, 0.86667E+00, 0.56667E+00, 0.86667E+00, 0.63333E+00, 0.73333E+00, 0.63333E+00
  399,2,3,3, 0.73333E+00, 0.63333E+00, 0.86667E+00, 0.63333E+00, 0.86667E+00, 0.66667E+00, 0.73333E+00, 0.66667E+00
  400,2,3,4, 0.73333E+00, 0.66667E+00, 0.86667E+00, 0.66667E+00, 0.86667E+00, 0.68333E+00, 0.73333E+00, 0.68333E+00
  401,2,3,4, 0.73333E+00, 0.68333E+00, 0.86667E+00, 0.68333E+00, 0.86667E+00, 0.70000E+00, 0.73333E+00, 0.70000E+00
  402,2,3,3, 0.86667E+00, 0.56667E+00, 0.10000E+01, 0.56667E+00, 0.10000E+01, 0.63333E+00, 0.86667E+00, 0.63333E+00
  403,2,3,3, 0.86667E+00, 0.63333E+00, 0.10000E+01, 0.63333E+00, 0.10000E+01, 0.66667E+00, 0.86667E+00, 0.66667E+00
  404,2,3,4, 0.86667E+00, 0.66667E+00, 0.10000E+01, 0.66667E+00, 0.10000E+01, 0.68333E+00, 0.86667E+00, 0.68333E+00
  405,2,3,4, 0.86667E+00, 0.68333E+00, 0.10000E+01, 0.68333E+00, 0.10000E+01, 0.70000E+00, 0.86667E+00, 0.70000E+00
  406,2,3,4, 0.10000E+01, 0.30000E+00, 0.10556E+01, 0.30000E+00, 0.10556E+01, 0.30417E+00, 0.10000E+01, 0.30417E+00
  407,2,3,4, 0.10556E+01, 0.30000E+00, 0.11111E+01, 0.30000E+00, 0.11111E+01, 0.30417E+00, 0.10556E+01, 0.30417E+00
  408,2,3,4, 0.10556E+01, 0.30417E+00, 0.11111E+01, 0.30417E+00, 0.11111E+01, 0.30833E+00, 0.10556E+01, 0.30833E+00
  409,2,3,4, 0.10000E+01, 0.30417E+00, 0.10556E+01, 0.30417E+00, 0.10556E+01, 0.30833E+00, 0.10000E+01, 0.30833E+00
  410,2,3,4, 0.10000E+01, 0.30833E+00, 0.11111E+01, 0.30833E+00, 0.11111E+01, 0.31667E+00, 0.10000E+01, 0.31667E+00
  411,2,3,4, 0.11111E+01, 0.30000E+00, 0.12222E+01, 0.30000E+00, 0.12222E+01, 0.30833E+00, 0.11111E+01, 0.30833E+00
  412,2,3,4, 0.11111E+01, 0.30833E+00, 0.12222E+01, 0.30833E+00, 0.12222E+01, 0.31667E+00, 0.11111E+01, 0.31667E+00
  413,2,3,3, 0.11111E+01, 0.31667E+00, 0.12222E+01, 0.31667E+00, 0.12222E+01, 0.33333E+00, 0.11111E+01, 0.33333E+00
  414,2,3,3, 0.10000E+01, 0.31667E+00, 0.11111E+01, 0.31667E+00, 0.11111E+01, 0.33333E+00, 0.10000E+01, 0.33333E+00
  415,2,3,3, 0.10000E+01, 0.33333E+00, 0.12222E+01, 0.33333E+00, 0.12222E+01, 0.36667E+00, 0.10000E+01, 0.36667E+00
  416,2,3,3, 0.10000E+01, 0.36667E+00, 0.12222E+01, 0.36667E+00, 0.12222E+01, 0.43333E+00, 0.10000E+01, 0.43333E+00
  417,2,3,4, 0.12222E+01, 0.30000E+00, 0.14444E+01, 0.30000E+00, 0.14444E+01, 0.31667E+00, 0.12222E+01, 0.31667E+00
  418,2,3,4, 0.12222E+01, 0.31667E+00, 0.14444E+01, 0.31667E+00, 0.14444E+01, 0.33333E+00, 0.12222E+01, 0.33333E+00
  419,2,3,3, 0.12222E+01, 0.33333E+00, 0.14444E+01, 0.33333E+00, 0.14444E+01, 0.36667E+00, 0.12222E+01, 0.36667E+00
  420,2,3,3, 0.12222E+01, 0.36667E+00, 0.14444E+01, 0.36667E+00, 0.14444E+01, 0.43333E+00, 0.12222E+01, 0.43333E+00
  421,2,3,4, 0.14444E+01, 0.30000E+00, 0.16667E+01, 0.30000E+00, 0.16667E+01, 0.31667E+00, 0.14444E+01, 0.31667E+00
  422,2,3,4, 0.14444E+01, 0.31667E+00, 0.16667E+01, 0.31667E+00, 0.16667E+01, 0.33333E+00, 0.14444E+01, 0.33333E+00
  423,2,3,3, 0.14444E+01, 0.33333E+00, 0.16667E+01, 0.33333E+00, 0.16667E+01, 0.36667E+00, 0.14444E+01, 0.36667E+00
  424,2,3,3, 0.14444E+01, 0.36667E+00, 0.16667E+01, 0.36667E+00, 0.16667E+01, 0.43333E+00, 0.14444E+01, 0.43333E+00
  425,2,3,4, 0.16667E+01, 0.30000E+00, 0.18889E+01, 0.30000E+00, 0.18889E+01, 0.31667E+00, 0.16667E+01, 0.31667E+00
  426,2,3,4, 0.16667E+01, 0.31667E+00, 0.18889E+01, 0.31667E+00, 0.18889E+01, 0.33333E+00, 0.16667E+01, 0.33333E+00
  427,2,3,3, 0.16667E+01, 0.33333E+00, 0.18889E+01, 0.33333E+00, 0.18889E+01, 0.36667E+00, 0.16667E+01, 0.36667E+00
  428,2,3,3, 0.16667E+01, 0.36667E+00, 0.18889E+01, 0.36667E+00, 0.18889E+01, 0.43333E+00, 0.16667E+01, 0.43333E+00
  429,2,3,4, 0.18889E+01, 0.30000E+00, 0.21111E+01, 0.30000E+00, 0.21111E+01, 0.31667E+00, 0.18889E+01, 0.31667E+00
  430,2,3,4, 0.18889E+01, 0.31667E+00, 0.21111E+01, 0.31667E+00, 0.21111E+01, 0.33333E+00, 0.18889E+01, 0.33333E+00
  431,2,3,3, 0.18889E+01, 0.33333E+00, 0.21111E+01, 0.33333E+00, 0.21111E+01, 0.36667E+00, 0.18889E+01, 0.36667E+00
  432,2,3,3, 0.18889E+01, 0.36667E+00, 0.21111E+01, 0.36667E+00, 0.21111E+01, 0.43333E+00, 0.18889E+01, 0.43333E+00
  433,2,3,4, 0.21111E+01, 0.30000E+00, 0.23333E+01, 0.30000E+00, 0.23333E+01, 0.31667E+00, 0.21111E+01, 0.31667E+00
  434,2,3,4, 0.21111E+01, 0.31667E+00, 0.23333E+01, 0.31667E+00, 0.23333E+01, 0.33333E+00, 0.21111E+01, 0.33333E+00
  435,2,3,3, 0.21111E+01, 0.33333E+00, 0.23333E+01, 0.33333E+00, 0.23333E+01, 0.36667E+00, 0.21111E+01, 0.36667E+00
  436,2,3,3, 0.21111E+01, 0.36667E+00, 0.23333E+01, 0.36667E+00, 0.23333E+01, 0.43333E+00, 0.21111E+01, 0.43333E+00
  437,2,3,4, 0.23333E+01, 0.30000E+00, 0.25556E+01, 0.30000E+00, 0.25556E+01, 0.31667E+00, 0.23333E+01, 0.31667E+00
  438,2,3,4, 0.23333E+01, 0.31667E+00, 0.25556E+01, 0.31667E+00, 0.25556E+01, 0.33333E+00, 0.23333E+01, 0.33333E+00
  439,2,3,3, 0.23333E+01, 0.33333E+00, 0.25556E+01, 0.33333E+00, 0.25556E+01, 0.36667E+00, 0.23333E+01, 0.36667E+00
  440,2,3,3, 0.23333E+01, 0.36667E+00, 0.25556E+01, 0.36667E+00, 0.25556E+01, 0.43333E+00, 0.23333E+01, 0.43333E+00
  441,2,3,4, 0.25556E+01, 0.30000E+00, 0.27778E+01, 0.30000E+00, 0.27778E+01, 0.31667E+00, 0.25556E+01, 0.31667E+00
  442,2,3,4, 0.25556E+01, 0.31667E+00, 0.27778E+01, 0.31667E+00, 0.27778E+01, 0.33333E+00, 0.25556E+01, 0.33333E+00
  443,2,3,3, 0.25556E+01, 0.33333E+00, 0.27778E+01, 0.33333E+00, 0.27778E+01, 0.36667E+00, 0.25556E+01, 0.36667E+00
  444,2,3,3, 0.25556E+01, 0.36667E+00, 0.27778E+01, 0.36667E+00, 0.27778E+01, 0.43333E+00, 0.25556E+01, 0.43333E+00
  445,2,3,4, 0.27778E+01, 0.30000E+00, 0.30000E+01, 0.30000E+00, 0.30000E+01, 0.31667E+00, 0.27778E+01, 0.31667E+00
  446,2,3,4, 0.27778E+01, 0.31667E+00, 0.30000E+01, 0.31667E+00, 0.30000E+01, 0.33333E+00, 0.27778E+01, 0.33333E+00
  447,2,3,3, 0.27778E+01, 0.33333E+00, 0.30000E+01, 0.33333E+00, 0.30000E+01, 0.36667E+00, 0.27778E+01, 0.36667E+00
  448,2,3,3, 0.27778E+01, 0.36667E+00, 0.30000E+01, 0.36667E+00, 0.30000E+01, 0.43333E+00, 0.27778E+01, 0.43333E+00
  449,2,3,4, 0.30000E+01, 0.30000E+00, 0.32222E+01, 0.30000E+00, 0.32222E+01, 0.31667E+00, 0.30000E+01, 0.31667E+00
  450,2,3,4, 0.30000E+01, 0.31667E+00, 0.32222E+01, 0.31667E+00, 0.32222E+01, 0.33333E+00, 0.30000E+01, 0.33333E+00
  451,2,3,3, 0.30000E+01, 0.33333E+00, 0.32222E+01, 0.33333E+00, 0.32222E+01, 0.36667E+00, 0.30000E+01, 0.36667E+00
  452,2,3,3, 0.30000E+01, 0.36667E+00, 0.32222E+01, 0.36667E+00, 0.32222E+01, 0.43333E+00, 0.30000E+01, 0.43333E+00
  453,2,3,4, 0.32222E+01, 0.30000E+00, 0.34444E+01, 0.30000E+00, 0.34444E+01, 0.31667E+00, 0.32222E+01, 0.31667E+00
  454,2,3,4, 0.32222E+01, 0.31667E+00, 0.34444E+01, 0.31667E+00, 0.34444E+01, 0.33333E+00, 0.32222E+01, 0.33333E+00
  455,2,3,3, 0.32222E+01, 0.33333E+00, 0.34444E+01, 0.33333E+00, 0.34444E+01, 0.36667E+00, 0.32222E+01, 0.36667E+00
  456,2,3,3, 0.32222E+01, 0.36667E+00, 0.34444E+01, 0.36667E+00, 0.34444E+01, 0.43333E+00, 0.32222E+01, 0.43333E+00
  457,2,3,4, 0.34444E+01, 0.30000E+00, 0.36667E+01, 0.30000E+00, 0.36667E+01, 0.31667E+00, 0.34444E+01, 0.31667E+00
  458,2,3,4, 0.34444E+01, 0.31667E+00, 0.36667E+01, 0.31667E+00, 0.36667E+01, 0.33333E+00, 0.34444E+01, 0.33333E+00
  459,2,3,3, 0.34444E+01, 0.33333E+00, 0.36667E+01, 0.33333E+00, 0.36667E+01, 0.36667E+00, 0.34444E+01, 0.36667E+00
  460,2,3,3, 0.34444E+01, 0.36667E+00, 0.36667E+01, 0.36667E+00, 0.36667E+01, 0.43333E+00, 0.34444E+01, 0.43333E+00
  461,2,3,4, 0.36667E+01, 0.30000E+00, 0.38889E+01, 0.30000E+00, 0.38889E+01, 0.31667E+00, 0.36667E+01, 0.31667E+00
  462,2,3,4, 0.36667E+01, 0.31667E+00, 0.38889E+01, 0.31667E+00, 0.38889E+01, 0.33333E+00, 0.36667E+01, 0.33333E+00
  463,2,3,3, 0.36667E+01, 0.33333E+00, 0.38889E+01, 0.33333E+00, 0.38889E+01, 0.36667E+00, 0.36667E+01, 0.36667E+00
  464,2,3,3, 0.36667E+01, 0.36667E+00, 0.38889E+01, 0.36667E+00, 0.38889E+01, 0.43333E+00, 0.36667E+01, 0.43333E+00
  465,2,3,4, 0.38889E+01, 0.30000E+00, 0.41111E+01, 0.30000E+00, 0.41111E+01, 0.31667E+00, 0.38889E+01, 0.31667E+00
  466,2,3,4, 0.38889E+01, 0.31667E+00, 0.41111E+01, 0.31667E+00, 0.41111E+01, 0.33333E+00, 0.38889E+01, 0.33333E+00
  467,2,3,3, 0.38889E+01, 0.33333E+00, 0.41111E+01, 0.33333E+00, 0.41111E+01, 0.36667E+00, 0.38889E+01, 0.36667E+00
  468,2,3,3, 0.38889E+01, 0.36667E+00, 0.41111E+01, 0.36667E+00, 0.41111E+01, 0.43333E+00, 0.38889E+01, 0.43333E+00
  469,2,3,4, 0.41111E+01, 0.30000E+00, 0.43333E+01, 0.30000E+00, 0.43333E+01, 0.31667E+00, 0.41111E+01, 0.31667E+00
  470,2,3,4, 0.41111E+01, 0.31667E+00, 0.43333E+01, 0.31667E+00, 0.43333E+01, 0.33333E+00, 0.41111E+01, 0.33333E+00
  471,2,3,3, 0.41111E+01, 0.33333E+00, 0.43333E+01, 0.33333E+00, 0.43333E+01, 0.36667E+00, 0.41111E+01, 0.36667E+00
  472,2,3,3, 0.41111E+01, 0.36667E+00, 0.43333E+01, 0.36667E+00, 0.43333E+01, 0.43333E+00, 0.41111E+01, 0.43333E+00
  473,2,3,4, 0.43333E+01, 0.30000E+00, 0.45556E+01, 0.30000E+00, 0.45556E+01, 0.31667E+00, 0.43333E+01, 0.31667E+00
  474,2,3,4, 0.43333E+01, 0.31667E+00, 0.45556E+01, 0.31667E+00, 0.45556E+01, 0.33333E+00, 0.43333E+01, 0.33333E+00
  475,2,3,3, 0.43333E+01, 0.33333E+00, 0.45556E+01, 0.33333E+00, 0.45556E+01, 0.36667E+00, 0.43333E+01, 0.36667E+00
  476,2,3,3, 0.43333E+01, 0.36667E+00, 0.45556E+01, 0.36667E+00, 0.45556E+01, 0.43333E+00, 0.43333E+01, 0.43333E+00
  477,2,3,4, 0.45556E+01, 0.30000E+00, 0.47778E+01, 0.30000E+00, 0.47778E+01, 0.31667E+00, 0.45556E+01, 0.31667E+00
  478,2,3,4, 0.45556E+01, 0.31667E+00, 0.47778E+01, 0.31667E+00, 0.47778E+01, 0.33333E+00, 0.45556E+01, 0.33333E+00
  479,2,3,3, 0.45556E+01, 0.33333E+00, 0.47778E+01, 0.33333E+00, 0.47778E+01, 0.36667E+00, 0.45556E+01, 0.36667E+00
  480,2,3,3, 0.45556E+01, 0.36667E+00, 0.47778E+01, 0.36667E+00, 0.47778E+01, 0.43333E+00, 0.45556E+01, 0.43333E+00
  481,2,3,4, 0.47778E+01, 0.30000E+00, 0.50000E+01, 0.30000E+00, 0.50000E+01, 0.31667E+00, 0.47778E+01, 0.31667E+00
  482,2,3,4, 0.47778E+01, 0.31667E+00, 0.50000E+01, 0.31667E+00, 0.50000E+01, 0.33333E+00, 0.47778E+01, 0.33333E+00
  483,2,3,3, 0.47778E+01, 0.33333E+00, 0.50000E+01, 0.33333E+00, 0.50000E+01, 0.36667E+00, 0.47778E+01, 0.36667E+00
  484,2,3,3, 0.47778E+01, 0.36667E+00, 0.50000E+01, 0.36667E+00, 0.50000E+01, 0.43333E+00, 0.47778E+01, 0.43333E+00
  485,2,3,4, 0.50000E+01, 0.30000E+00, 0.52222E+01, 0.30000E+00, 0.52222E+01, 0.31667E+00, 0.50000E+01, 0.31667E+00
  486,2,3,4, 0.50000E+01, 0.31667E+00, 0.52222E+01, 0.31667E+00, 0.52222E+01, 0.33333E+00, 0.50000E+01, 0.33333E+00
  487,2,3,3, 0.50000E+01, 0.33333E+00, 0.52222E+01, 0.33333E+00, 0.52222E+01, 0.36667E+00, 0.50000E+01, 0.36667E+00
  488,2,3,3, 0.50000E+01, 0.36667E+00, 0.52222E+01, 0.36667E+00, 0.52222E+01, 0.43333E+00, 0.50000E+01, 0.43333E+00
  489,2,3,4, 0.52222E+01, 0.30000E+00, 0.54444E+01, 0.30000E+00, 0.54444E+01, 0.31667E+00, 0.52222E+01, 0.31667E+00
  490,2,3,4, 0.52222E+01, 0.31667E+00, 0.54444E+01, 0.31667E+00, 0.54444E+01, 0.33333E+00, 0.52222E+01, 0.33333E+00
  491,2,3,3, 0.52222E+01, 0.33333E+00, 0.54444E+01, 0.33333E+00, 0.54444E+01, 0.36667E+00, 0.52222E+01, 0.36667E+00
  492,2,3,3, 0.52222E+01, 0.36667E+00, 0.54444E+01, 0.36667E+00, 0.54444E+01, 0.43333E+00, 0.52222E+01, 0.43333E+00
  493,2,3,4, 0.54444E+01, 0.30000E+00, 0.56667E+01, 0.30000E+00, 0.56667E+01, 0.31667E+00, 0.54444E+01, 0.31667E+00
  494,2,3,4, 0.54444E+01, 0.31667E+00, 0.56667E+01, 0.31667E+00, 0.56667E+01, 0.33333E+00, 0.54444E+01, 0.33333E+00
  495,2,3,3, 0.54444E+01, 0.33333E+00, 0.56667E+01, 0.33333E+00, 0.56667E+01, 0.36667E+00, 0.54444E+01, 0.36667E+00
  496,2,3,3, 0.54444E+01, 0.36667E+00, 0.56667E+01, 0.36667E+00, 0.56667E+01, 0.43333E+00, 0.54444E+01, 0.43333E+00
  497,2,3,4, 0.56667E+01, 0.30000E+00, 0.58889E+01, 0.30000E+00, 0.58889E+01, 0.31667E+00, 0.56667E+01, 0.31667E+00
  498,2,3,4, 0.56667E+01, 0.31667E+00, 0.58889E+01, 0.31667E+00, 0.58889E+01, 0.33333E+00, 0.56667E+01, 0.33333E+00
  499,2,3,3, 0.56667E+01, 0.33333E+00, 0.58889E+01, 0.33333E+00, 0.58889E+01, 0.36667E+00, 0.56667E+01, 0.36667E+00
  500,2,3,3, 0.56667E+01, 0.36667E+00, 0.58889E+01, 0.36667E+00, 0.58889E+01, 0.43333E+00, 0.56667E+01, 0.43333E+00
  501,2,3,4, 0.58889E+01, 0.30000E+00, 0.61111E+01, 0.30000E+00, 0.61111E+01, 0.31667E+00, 0.58889E+01, 0.31667E+00
  502,2,3,4, 0.58889E+01, 0.31667E+00, 0.61111E+01, 0.31667E+00, 0.61111E+01, 0.33333E+00, 0.58889E+01, 0.33333E+00
  503,2,3,3, 0.58889E+01, 0.33333E+00, 0.61111E+01, 0.33333E+00, 0.61111E+01, 0.36667E+00, 0.58889E+01, 0.36667E+00
  504,2,3,3, 0.58889E+01, 0.36667E+00, 0.61111E+01, 0.36667E+00, 0.61111E+01, 0.43333E+00, 0.58889E+01, 0.43333E+00
  505,2,3,4, 0.61111E+01, 0.30000E+00, 0.63333E+01, 0.30000E+00, 0.63333E+01, 0.31667E+00, 0.61111E+01, 0.31667E+00
  506,2,3,4, 0.61111E+01, 0.31667E+00, 0.63333E+01, 0.31667E+00, 0.63333E+01, 0.33333E+00, 0.61111E+01, 0.33333E+00
  507,2,3,3, 0.61111E+01, 0.33333E+00, 0.63333E+01, 0.33333E+00, 0.63333E+01, 0.36667E+00, 0.61111E+01, 0.36667E+00
  508,2,3,3, 0.61111E+01, 0.36667E+00, 0.63333E+01, 0.36667E+00, 0.63333E+01, 0.43333E+00, 0.61111E+01, 0.43333E+00
  509,2,3,4, 0.63333E+01, 0.30000E+00, 0.65556E+01, 0.30000E+00, 0.65556E+01, 0.31667E+00, 0.63333E+01, 0.31667E+00
  510,2,3,4, 0.63333E+01, 0.31667E+00, 0.65556E+01, 0.31667E+00, 0.65556E+01, 0.33333E+00, 0.63333E+01, 0.33333E+00
  511,2,3,3, 0.63333E+01, 0.33333E+00, 0.65556E+01, 0.33333E+00, 0.65556E+01, 0.36667E+00, 0.63333E+01, 0.36667E+00
  512,2,3,3, 0.63333E+01, 0.36667E+00, 0.65556E+01, 0.36667E+00, 0.65556E+01, 0.43333E+00, 0.63333E+01, 0.43333E+00
  513,2,3,4, 0.65556E+01, 0.30000E+00, 0.67778E+01, 0.30000E+00, 0.67778E+01, 0.31667E+00, 0.65556E+01, 0.31667E+00
  514,2,3,4, 0.65556E+01, 0.31667E+00, 0.67778E+01, 0.31667E+00, 0.67778E+01, 0.33333E+00, 0.65556E+01, 0.33333E+00
  515,2,3,3, 0.65556E+01, 0.33333E+00, 0.67778E+01, 0.33333E+00, 0.67778E+01, 0.36667E+00, 0.65556E+01, 0.36667E+00
  516,2,3,3, 0.65556E+01, 0.36667E+00, 0.67778E+01, 0.36667E+00, 0.67778E+01, 0.43333E+00, 0.65556E+01, 0.43333E+00
  517,2,3,4, 0.67778E+01, 0.30000E+00, 0.70000E+01, 0.30000E+00, 0.70000E+01, 0.31667E+00, 0.67778E+01, 0.31667E+00
  518,2,3,4, 0.67778E+01, 0.31667E+00, 0.70000E+01, 0.31667E+00, 0.70000E+01, 0.33333E+00, 0.67778E+01, 0.33333E+00
  519,2,3,3, 0.67778E+01, 0.33333E+00, 0.70000E+01, 0.33333E+00, 0.70000E+01, 0.36667E+00, 0.67778E+01, 0.36667E+00
  520,2,3,3, 0.67778E+01, 0.36667E+00, 0.70000E+01, 0.36667E+00, 0.70000E+01, 0.43333E+00, 0.67778E+01, 0.43333E+00
  521,2,3,4, 0.70000E+01, 0.30000E+00, 0.72222E+01, 0.30000E+00, 0.72222E+01, 0.31667E+00, 0.70000E+01, 0.31667E+00
  522,2,3,4, 0.70000E+01, 0.31667E+00, 0.72222E+01, 0.31667E+00, 0.72222E+01, 0.33333E+00, 0.70000E+01, 0.33333E+00
  523,2,3,3, 0.70000E+01, 0.33333E+00, 0.72222E+01, 0.33333E+00, 0.72222E+01, 0.36667E+00, 0.70000E+01, 0.36667E+00
  524,2,3,3, 0.70000E+01, 0.36667E+00, 0.72222E+01, 0.36667E+00, 0.72222E+01, 0.43333E+00, 0.70000E+01, 0.43333E+00
  525,2,3,4, 0.72222E+01, 0.30000E+00, 0.74444E+01, 0.30000E+00, 0.74444E+01, 0.31667E+00, 0.72222E+01, 0.31667E+00
  526,2,3,4, 0.72222E+01, 0.31667E+00, 0.74444E+01, 0.31667E+00, 0.74444E+01, 0.33333E+00, 0.72222E+01, 0.33333E+00
  527,2,3,3, 0.72222E+01, 0.33333E+00, 0.74444E+01, 0.33333E+00, 0.74444E+01, 0.36667E+00, 0.72222E+01, 0.36667E+00
  528,2,3,3, 0.72222E+01, 0.36667E+00, 0.74444E+01, 0.36667E+00, 0.74444E+01, 0.43333E+00, 0.72222E+01, 0.43333E+00
  529,2,3,4, 0.74444E+01, 0.30000E+00, 0.76667E+01, 0.30000E+00, 0.76667E+01, 0.31667E+00, 0.74444E+01, 0.31667E+00
  530,2,3,4, 0.74444E+01, 0.31667E+00, 0.76667E+01, 0.31667E+00, 0.76667E+01, 0.33333E+00, 0.74444E+01, 0.33333E+00
  531,2,3,3, 0.74444E+01, 0.33333E+00, 0.76667E+01, 0.33333E+00, 0.76667E+01, 0.36667E+00, 0.74444E+01, 0.36667E+00
  532,2,3,3, 0.74444E+01, 0.36667E+00, 0.76667E+01, 0.36667E+00, 0.76667E+01, 0.43333E+00, 0.74444E+01, 0.43333E+00
  533,2,3,4, 0.76667E+01, 0.30000E+00, 0.78889E+01, 0.30000E+00, 0.78889E+01, 0.31667E+00, 0.76667E+01, 0.31667E+00
  534,2,3,4, 0.76667E+01, 0.31667E+00, 0.78889E+01, 0.31667E+00, 0.78889E+01, 0.33333E+00, 0.76667E+01, 0.33333E+00
  535,2,3,3, 0.76667E+01, 0.33333E+00, 0.78889E+01, 0.33333E+00, 0.78889E+01, 0.36667E+00, 0.76667E+01, 0.36667E+00
  536,2,3,3, 0.76667E+01, 0.36667E+00, 0.78889E+01, 0.36667E+00, 0.78889E+01, 0.43333E+00, 0.76667E+01, 0.43333E+00
  537,2,3,4, 0.78889E+01, 0.30000E+00, 0.81111E+01, 0.30000E+00, 0.81111E+01, 0.31667E+00, 0.78889E+01, 0.31667E+00
  538,2,3,4, 0.78889E+01, 0.31667E+00, 0.81111E+01, 0.31667E+00, 0.81111E+01, 0.33333E+00, 0.78889E+01, 0.33333E+00
  539,2,3,3, 0.78889E+01, 0.33333E+00, 0.81111E+01, 0.33333E+00, 0.81111E+01, 0.36667E+00, 0.78889E+01, 0.36667E+00
  540,2,3,3, 0.78889E+01, 0.36667E+00, 0.81111E+01, 0.36667E+00, 0.81111E+01, 0.43333E+00, 0.78889E+01, 0.43333E+00
  541,2,3,4, 0.81111E+01, 0.30000E+00, 0.83333E+01, 0.30000E+00, 0.83333E+01, 0.31667E+00, 0.81111E+01, 0.31667E+00
  542,2,3,4, 0.81111E+01, 0.31667E+00, 0.83333E+01, 0.31667E+00, 0.83333E+01, 0.33333E+00, 0.81111E+01, 0.33333E+00
  543,2,3,3, 0.81111E+01, 0.33333E+00, 0.83333E+01, 0.33333E+00, 0.83333E+01, 0.36667E+00, 0.81111E+01, 0.36667E+00
  544,2,3,3, 0.81111E+01, 0.36667E+00, 0.83333E+01, 0.36667E+00, 0.83333E+01, 0.43333E+00, 0.81111E+01, 0.43333E+00
  545,2,3,4, 0.83333E+01, 0.30000E+00, 0.85556E+01, 0.30000E+00, 0.85556E+01, 0.31667E+00, 0.83333E+01, 0.31667E+00
  546,2,3,4, 0.83333E+01, 0.31667E+00, 0.85556E+01, 0.31667E+00, 0.85556E+01, 0.33333E+00, 0.83333E+01, 0.33333E+00
  547,2,3,3, 0.83333E+01, 0.33333E+00, 0.85556E+01, 0.33333E+00, 0.85556E+01, 0.36667E+00, 0.83333E+01, 0.36667E+00
  548,2,3,3, 0.83333E+01, 0.36667E+00, 0.85556E+01, 0.36667E+00, 0.85556E+01, 0.43333E+00, 0.83333E+01, 0.43333E+00
  549,2,3,4, 0.85556E+01, 0.30000E+00, 0.87778E+01, 0.30000E+00, 0.87778E+01, 0.31667E+00, 0.85556E+01, 0.31667E+00
  550,2,3,4, 0.85556E+01, 0.31667E+00, 0.87778E+01, 0.31667E+00, 0.87778E+01, 0.33333E+00, 0.85556E+01, 0.33333E+00
  551,2,3,3, 0.85556E+01, 0.33333E+00, 0.87778E+01, 0.33333E+00, 0.87778E+01, 0.36667E+00, 0.85556E+01, 0.36667E+00
  552,2,3,3, 0.85556E+01, 0.36667E+00, 0.87778E+01, 0.36667E+00, 0.87778E+01, 0.43333E+00, 0.85556E+01, 0.43333E+00
  553,2,3,4, 0.87778E+01, 0.30000E+00, 0.90000E+01, 0.30000E+00, 0.90000E+01, 0.31667E+00, 0.87778E+01, 0.31667E+00
  554,2,3,4, 0.87778E+01, 0.31667E+00, 0.90000E+01, 0.31667E+00, 0.90000E+01, 0.33333E+00, 0.87778E+01, 0.33333E+00
  555,2,3,3, 0.87778E+01, 0.33333E+00, 0.90000E+01, 0.33333E+00, 0.90000E+01, 0.36667E+00, 0.87778E+01, 0.36667E+00
  556,2,3,3, 0.87778E+01, 0.36667E+00, 0.90000E+01, 0.36667E+00, 0.90000E+01, 0.43333E+00, 0.87778E+01, 0.43333E+00
  557,2,3,3, 0.10000E+01, 0.43333E+00, 0.12222E+01, 0.43333E+00, 0.12222E+01, 0.56667E+00, 0.10000E+01, 0.56667E+00
  558,2,3,3, 0.12222E+01, 0.43333E+00, 0.14444E+01, 0.43333E+00, 0.14444E+01, 0.56667E+00, 0.12222E+01, 0.56667E+00
  559,2,3,3, 0.14444E+01, 0.43333E+00, 0.16667E+01, 0.43333E+00, 0.16667E+01, 0.56667E+00, 0.14444E+01, 0.56667E+00
  560,2,3,3, 0.16667E+01, 0.43333E+00, 0.18889E+01, 0.43333E+00, 0.18889E+01, 0.56667E+00, 0.16667E+01, 0.56667E+00
  561,2,3,3, 0.18889E+01, 0.43333E+00, 0.21111E+01, 0.43333E+00, 0.21111E+01, 0.56667E+00, 0.18889E+01, 0.56667E+00
  562,2,3,3, 0.21111E+01, 0.43333E+00, 0.23333E+01, 0.43333E+00, 0.23333E+01, 0.56667E+00, 0.21111E+01, 0.56667E+00
  563,2,3,3, 0.23333E+01, 0.43333E+00, 0.25556E+01, 0.43333E+00, 0.25556E+01, 0.56667E+00, 0.23333E+01, 0.56667E+00
  564,2,3,3, 0.25556E+01, 0.43333E+00, 0.27778E+01, 0.43333E+00, 0.27778E+01, 0.56667E+00, 0.25556E+01, 0.56667E+00
  565,2,3,3, 0.27778E+01, 0.43333E+00, 0.30000E+01, 0.43333E+00, 0.30000E+01, 0.56667E+00, 0.27778E+01, 0.56667E+00
  566,2,3,3, 0.30000E+01, 0.43333E+00, 0.32222E+01, 0.43333E+00, 0.32222E+01, 0.56667E+00, 0.30000E+01, 0.56667E+00
  567,2,3,3, 0.32222E+01, 0.43333E+00, 0.34444E+01, 0.43333E+00, 0.34444E+01, 0.56667E+00, 0.32222E+01, 0.56667E+00
  568,2,3,3, 0.34444E+01, 0.43333E+00, 0.36667E+01, 0.43333E+00, 0.36667E+01, 0.56667E+00, 0.34444E+01, 0.56667E+00
  569,2,3,3, 0.36667E+01, 0.43333E+00, 0.38889E+01, 0.43333E+00, 0.38889E+01, 0.56667E+00, 0.36667E+01, 0.56667E+00
  570,2,3,3, 0.38889E+01, 0.43333E+00, 0.41111E+01, 0.43333E+00, 0.41111E+01, 0.56667E+00, 0.38889E+01, 0.56667E+00
  571,2,3,3, 0.41111E+01, 0.43333E+00, 0.43333E+01, 0.43333E+00, 0.43333E+01, 0.56667E+00, 0.41111E+01, 0.56667E+00
  572,2,3,3, 0.43333E+01, 0.43333E+00, 0.45556E+01, 0.43333E+00, 0.45556E+01, 0.56667E+00, 0.43333E+01, 0.56667E+00
  573,2,3,3, 0.45556E+01, 0.43333E+00, 0.47778E+01, 0.43333E+00, 0.47778E+01, 0.56667E+00, 0.45556E+01, 0.56667E+00
  574,2,3,3, 0.47778E+01, 0.43333E+00, 0.50000E+01, 0.43333E+00, 0.50000E+01, 0.56667E+00, 0.47778E+01, 0.56667E+00
  575,2,3,3, 0.50000E+01, 0.43333E+00, 0.52222E+01, 0.43333E+00, 0.52222E+01, 0.56667E+00, 0.50000E+01, 0.56667E+00
  576,2,3,3, 0.52222E+01, 0.43333E+00, 0.54444E+01, 0.43333E+00, 0.54444E+01, 0.56667E+00, 0.52222E+01, 0.56667E+00
  577,2,3,3, 0.54444E+01, 0.43333E+00, 0.56667E+01, 0.43333E+00, 0.56667E+01, 0.56667E+00, 0.54444E+01, 0.56667E+00
  578,2,3,3, 0.56667E+01, 0.43333E+00, 0.58889E+01, 0.43333E+00, 0.58889E+01, 0.56667E+00, 0.56667E+01, 0.56667E+00
  579,2,3,3, 0.58889E+01, 0.43333E+00, 0.61111E+01, 0.43333E+00, 0.61111E+01, 0.56667E+00, 0.58889E+01, 0.56667E+00
  580,2,3,3, 0.61111E+01, 0.43333E+00, 0.63333E+01, 0.43333E+00, 0.63333E+01, 0.56667E+00, 0.61111E+01, 0.56667E+00
  581,2,3,3, 0.63333E+01, 0.43333E+00, 0.65556E+01, 0.43333E+00, 0.65556E+01, 0.56667E+00, 0.63333E+01, 0.56667E+00
  582,2,3,3, 0.65556E+01, 0.43333E+00, 0.67778E+01, 0.43333E+00, 0.67778E+01, 0.56667E+00, 0.65556E+01, 0.56667E+00
  583,2,3,3, 0.67778E+01, 0.43333E+00, 0.70000E+01, 0.43333E+00, 0.70000E+01, 0.56667E+00, 0.67778E+01, 0.56667E+00
  584,2,3,3, 0.70000E+01, 0.43333E+00, 0.72222E+01, 0.43333E+00, 0.72222E+01, 0.56667E+00, 0.70000E+01, 0.56667E+00
  585,2,3,3, 0.72222E+01, 0.43333E+00, 0.74444E+01, 0.43333E+00, 0.74444E+01, 0.56667E+00, 0.72222E+01, 0.56667E+00
  586,2,3,3, 0.74444E+01, 0.43333E+00, 0.76667E+01, 0.43333E+00, 0.76667E+01, 0.56667E+00, 0.74444E+01, 0.56667E+00
  587,2,3,3, 0.76667E+01, 0.43333E+00, 0.78889E+01, 0.43333E+00, 0.78889E+01, 0.56667E+00, 0.76667E+01, 0.56667E+00
  588,2,3,3, 0.78889E+01, 0.43333E+00, 0.81111E+01, 0.43333E+00, 0.81111E+01, 0.56667E+00, 0.78889E+01, 0.56667E+00
  589,2,3,3, 0.81111E+01, 0.43333E+00, 0.83333E+01, 0.43333E+00, 0.83333E+01, 0.56667E+00, 0.81111E+01, 0.56667E+00
  590,2,3,3, 0.83333E+01, 0.43333E+00, 0.85556E+01, 0.43333E+00, 0.85556E+01, 0.56667E+00, 0.83333E+01, 0.56667E+00
  591,2,3,3, 0.85556E+01, 0.43333E+00, 0.87778E+01, 0.43333E+00, 0.87778E+01, 0.56667E+00, 0.85556E+01, 0.56667E+00
  592,2,3,3, 0.87778E+01, 0.43333E+00, 0.90000E+01, 0.43333E+00, 0.90000E+01, 0.56667E+00, 0.87778E+01, 0.56667E+00
  593,2,3,3, 0.10000E+01, 0.56667E+00, 0.12222E+01, 0.56667E+00, 0.12222E+01, 0.63333E+00, 0.10000E+01, 0.63333E+00
  594,2,3,3, 0.10000E+01, 0.63333E+00, 0.12222E+01, 0.63333E+00, 0.12222E+01, 0.66667E+00, 0.10000E+01, 0.66667E+00
  595,2,3,4, 0.10000E+01, 0.66667E+00, 0.12222E+01, 0.66667E+00, 0.12222E+01, 0.68333E+00, 0.10000E+01, 0.68333E+00
  596,2,3,4, 0.10000E+01, 0.68333E+00, 0.12222E+01, 0.68333E+00, 0.12222E+01, 0.70000E+00, 0.10000E+01, 0.70000E+00
  597,2,3,3, 0.12222E+01, 0.56667E+00, 0.14444E+01, 0.56667E+00, 0.14444E+01, 0.63333E+00, 0.12222E+01, 0.63333E+00
  598,2,3,3, 0.12222E+01, 0.63333E+00, 0.14444E+01, 0.63333E+00, 0.14444E+01, 0.66667E+00, 0.12222E+01, 0.66667E+00
  599,2,3,4, 0.12222E+01, 0.66667E+00, 0.14444E+01, 0.66667E+00, 0.14444E+01, 0.68333E+00, 0.12222E+01, 0.68333E+00
  600,2,3,4, 0.12222E+01, 0.68333E+00, 0.14444E+01, 0.68333E+00, 0.14444E+01, 0.70000E+00, 0.12222E+01, 0.70000E+00
  601,2,3,3, 0.14444E+01, 0.56667E+00, 0.16667E+01, 0.56667E+00, 0.16667E+01, 0.63333E+00, 0.14444E+01, 0.63333E+00
  602,2,3,3, 0.14444E+01, 0.63333E+00, 0.16667E+01, 0.63333E+00, 0.16667E+01, 0.66667E+00, 0.14444E+01, 0.66667E+00
  603,2,3,4, 0.14444E+01, 0.66667E+00, 0.16667E+01, 0.66667E+00, 0.16667E+01, 0.68333E+00, 0.14444E+01, 0.68333E+00
  604,2,3,4, 0.14444E+01, 0.68333E+00, 0.16667E+01, 0.68333E+00, 0.16667E+01, 0.70000E+00, 0.14444E+01, 0.70000E+00
  605,2,3,3, 0.16667E+01, 0.56667E+00, 0.18889E+01, 0.56667E+00, 0.18889E+01, 0.63333E+00, 0.16667E+01, 0.63333E+00
  606,2,3,3, 0.16667E+01, 0.63333E+00, 0.18889E+01, 0.63333E+00, 0.18889E+01, 0.66667E+00, 0.16667E+01, 0.66667E+00
  607,2,3,4, 0.16667E+01, 0.66667E+00, 0.18889E+01, 0.66667E+00, 0.18889E+01, 0.68333E+00, 0.16667E+01, 0.68333E+00
  608,2,3,4, 0.16667E+01, 0.68333E+00, 0.18889E+01, 0.68333E+00, 0.18889E+01, 0.70000E+00, 0.16667E+01, 0.70000E+00
  609,2,3,3, 0.18889E+01, 0.56667E+00, 0.21111E+01, 0.56667E+00, 0.21111E+01, 0.63333E+00, 0.18889E+01, 0.63333E+00
  610,2,3,3, 0.18889E+01, 0.63333E+00, 0.21111E+01, 0.63333E+00, 0.21111E+01, 0.66667E+00, 0.18889E+01, 0.66667E+00
  611,2,3,4, 0.18889E+01, 0.66667E+00, 0.21111E+01, 0.66667E+00, 0.21111E+01, 0.68333E+00, 0.18889E+01, 0.68333E+00
  612,2,3,4, 0.18889E+01, 0.68333E+00, 0.21111E+01, 0.68333E+00, 0.21111E+01, 0.70000E+00, 0.18889E+01, 0.70000E+00
  613,2,3,3, 0.21111E+01, 0.56667E+00, 0.23333E+01, 0.56667E+00, 0.23333E+01, 0.63333E+00, 0.21111E+01, 0.63333E+00
  614,2,3,3, 0.21111E+01, 0.63333E+00, 0.23333E+01, 0.63333E+00, 0.23333E+01, 0.66667E+00, 0.21111E+01, 0.66667E+00
  615,2,3,4, 0.21111E+01, 0.66667E+00, 0.23333E+01, 0.66667E+00, 0.23333E+01, 0.68333E+00, 0.21111E+01, 0.68333E+00
  616,2,3,4, 0.21111E+01, 0.68333E+00, 0.23333E+01, 0.68333E+00, 0.23333E+01, 0.70000E+00, 0.21111E+01, 0.70000E+00
  617,2,3,3, 0.23333E+01, 0.56667E+00, 0.25556E+01, 0.56667E+00, 0.25556E+01, 0.63333E+00, 0.23333E+01, 0.63333E+00
  618,2,3,3, 0.23333E+01, 0.63333E+00, 0.25556E+01, 0.63333E+00, 0.25556E+01, 0.66667E+00, 0.23333E+01, 0.66667E+00
  619,2,3,4, 0.23333E+01, 0.66667E+00, 0.25556E+01, 0.66667E+00, 0.25556E+01, 0.68333E+00, 0.23333E+01, 0.68333E+00
  620,2,3,4, 0.23333E+01, 0.68333E+00, 0.25556E+01, 0.68333E+00, 0.25556E+01, 0.70000E+00, 0.23333E+01, 0.70000E+00
  621,2,3,3, 0.25556E+01, 0.56667E+00, 0.27778E+01, 0.56667E+00, 0.27778E+01, 0.63333E+00, 0.25556E+01, 0.63333E+00
  622,2,3,3, 0.25556E+01, 0.63333E+00, 0.27778E+01, 0.63333E+00, 0.27778E+01, 0.66667E+00, 0.25556E+01, 0.66667E+00
  623,2,3,4, 0.25556E+01, 0.66667E+00, 0.27778E+01, 0.66667E+00, 0.27778E+01, 0.68333E+00, 0.25556E+01, 0.68333E+00
  624,2,3,4, 0.25556E+01, 0.68333E+00, 0.27778E+01, 0.68333E+00, 0.27778E+01, 0.70000E+00, 0.25556E+01, 0.70000E+00
  625,2,3,3, 0.27778E+01, 0.56667E+00, 0.30000E+01, 0.56667E+00, 0.30000E+01, 0.63333E+00, 0.27778E+01, 0.63333E+00
  626,2,3,3, 0.27778E+01, 0.63333E+00, 0.30000E+01, 0.63333E+00, 0.30000E+01, 0.66667E+00, 0.27778E+01, 0.66667E+00
  627,2,3,4, 0.27778E+01, 0.66667E+00, 0.30000E+01, 0.66667E+00, 0.30000E+01, 0.68333E+00, 0.27778E+01, 0.68333E+00
  628,2,3,4, 0.27778E+01, 0.68333E+00, 0.30000E+01, 0.68333E+00, 0.30000E+01, 0.70000E+00, 0.27778E+01, 0.70000E+00
  629,2,3,3, 0.30000E+01, 0.56667E+00, 0.32222E+01, 0.56667E+00, 0.32222E+01, 0.63333E+00, 0.30000E+01, 0.63333E+00
  630,2,3,3, 0.30000E+01, 0.63333E+00, 0.32222E+01, 0.63333E+00, 0.32222E+01, 0.66667E+00, 0.30000E+01, 0.66667E+00
  631,2,3,4, 0.30000E+01, 0.66667E+00, 0.32222E+01, 0.66667E+00, 0.32222E+01, 0.68333E+00, 0.30000E+01, 0.68333E+00
  632,2,3,4, 0.30000E+01, 0.68333E+00, 0.32222E+01, 0.68333E+00, 0.32222E+01, 0.70000E+00, 0.30000E+01, 0.70000E+00
  633,2,3,3, 0.32222E+01, 0.56667E+00, 0.34444E+01, 0.56667E+00, 0.34444E+01, 0.63333E+00, 0.32222E+01, 0.63333E+00
  634,2,3,3, 0.32222E+01, 0.63333E+00, 0.34444E+01, 0.63333E+00, 0.34444E+01, 0.66667E+00, 0.32222E+01, 0.66667E+00
  635,2,3,4, 0.32222E+01, 0.66667E+00, 0.34444E+01, 0.66667E+00, 0.34444E+01, 0.68333E+00, 0.32222E+01, 0.68333E+00
  636,2,3,4, 0.32222E+01, 0.68333E+00, 0.34444E+01, 0.68333E+00, 0.34444E+01, 0.70000E+00, 0.32222E+01, 0.70000E+00
  637,2,3,3, 0.34444E+01, 0.56667E+00, 0.36667E+01, 0.56667E+00, 0.36667E+01, 0.63333E+00, 0.34444E+01, 0.63333E+00
  638,2,3,3, 0.34444E+01, 0.63333E+00, 0.36667E+01, 0.63333E+00, 0.36667E+01, 0.66667E+00, 0.34444E+01, 0.66667E+00
  639,2,3,4, 0.34444E+01, 0.66667E+00, 0.36667E+01, 0.66667E+00, 0.36667E+01, 0.68333E+00, 0.34444E+01, 0.68333E+00
  640,2,3,4, 0.34444E+01, 0.68333E+00, 0.36667E+01, 0.68333E+00, 0.36667E+01, 0.70000E+00, 0.34444E+01, 0.70000E+00
  641,2,3,3, 0.36667E+01, 0.56667E+00, 0.38889E+01, 0.56667E+00, 0.38889E+01, 0.63333E+00, 0.36667E+01, 0.63333E+00
  642,2,3,3, 0.36667E+01, 0.63333E+00, 0.38889E+01, 0.63333E+00, 0.38889E+01, 0.66667E+00, 0.36667E+01, 0.66667E+00
  643,2,3,4, 0.36667E+01, 0.66667E+00, 0.38889E+01, 0.66667E+00, 0.38889E+01, 0.68333E+00, 0.36667E+01, 0.68333E+00
  644,2,3,4, 0.36667E+01, 0.68333E+00, 0.38889E+01, 0.68333E+00, 0.38889E+01, 0.70000E+00, 0.36667E+01, 0.70000E+00
  645,2,3,3, 0.38889E+01, 0.56667E+00, 0.41111E+01, 0.56667E+00, 0.41111E+01, 0.63333E+00, 0.38889E+01, 0.63333E+00
  646,2,3,3, 0.38889E+01, 0.63333E+00, 0.41111E+01, 0.63333E+00, 0.41111E+01, 0.66667E+00, 0.38889E+01, 0.66667E+00
  647,2,3,4, 0.38889E+01, 0.66667E+00, 0.41111E+01, 0.66667E+00, 0.41111E+01, 0.68333E+00, 0.38889E+01, 0.68333E+00
  648,2,3,4, 0.38889E+01, 0.68333E+00, 0.41111E+01, 0.68333E+00, 0.41111E+01, 0.70000E+00, 0.38889E+01, 0.70000E+00
  649,2,3,3, 0.41111E+01, 0.56667E+00, 0.43333E+01, 0.56667E+00, 0.43333E+01, 0.63333E+00, 0.41111E+01, 0.63333E+00
  650,2,3,3, 0.41111E+01, 0.63333E+00, 0.43333E+01, 0.63333E+00, 0.43333E+01, 0.66667E+00, 0.41111E+01, 0.66667E+00
  651,2,3,4, 0.41111E+01, 0.66667E+00, 0.43333E+01, 0.66667E+00, 0.43333E+01, 0.68333E+00, 0.41111E+01, 0.68333E+00
  652,2,3,4, 0.41111E+01, 0.68333E+00, 0.43333E+01, 0.68333E+00, 0.43333E+01, 0.70000E+00, 0.41111E+01, 0.70000E+00
  653,2,3,3, 0.43333E+01, 0.56667E+00, 0.45556E+01, 0.56667E+00, 0.45556E+01, 0.63333E+00, 0.43333E+01, 0.63333E+00
  654,2,3,3, 0.43333E+01, 0.63333E+00, 0.45556E+01, 0.63333E+00, 0.45556E+01, 0.66667E+00, 0.43333E+01, 0.66667E+00
  655,2,3,4, 0.43333E+01, 0.66667E+00, 0.45556E+01, 0.66667E+00, 0.45556E+01, 0.68333E+00, 0.43333E+01, 0.68333E+00
  656,2,3,4, 0.43333E+01, 0.68333E+00, 0.45556E+01, 0.68333E+00, 0.45556E+01, 0.70000E+00, 0.43333E+01, 0.70000E+00
  657,2,3,3, 0.45556E+01, 0.56667E+00, 0.47778E+01, 0.56667E+00, 0.47778E+01, 0.63333E+00, 0.45556E+01, 0.63333E+00
  658,2,3,3, 0.45556E+01, 0.63333E+00, 0.47778E+01, 0.63333E+00, 0.47778E+01, 0.66667E+00, 0.45556E+01, 0.66667E+00
  659,2,3,4, 0.45556E+01, 0.66667E+00, 0.47778E+01, 0.66667E+00, 0.47778E+01, 0.68333E+00, 0.45556E+01, 0.68333E+00
  660,2,3,4, 0.45556E+01, 0.68333E+00, 0.47778E+01, 0.68333E+00, 0.47778E+01, 0.70000E+00, 0.45556E+01, 0.70000E+00
  661,2,3,3, 0.47778E+01, 0.56667E+00, 0.50000E+01, 0.56667E+00, 0.50000E+01, 0.63333E+00, 0.47778E+01, 0.63333E+00
  662,2,3,3, 0.47778E+01, 0.63333E+00, 0.50000E+01, 0.63333E+00, 0.50000E+01, 0.66667E+00, 0.47778E+01, 0.66667E+00
  663,2,3,4, 0.47778E+01, 0.66667E+00, 0.50000E+01, 0.66667E+00, 0.50000E+01, 0.68333E+00, 0.47778E+01, 0.68333E+00
  664,2,3,4, 0.47778E+01, 0.68333E+00, 0.50000E+01, 0.68333E+00, 0.50000E+01, 0.70000E+00, 0.47778E+01, 0.70000E+00
  665,2,3,3, 0.50000E+01, 0.56667E+00, 0.52222E+01, 0.56667E+00, 0.52222E+01, 0.63333E+00, 0.50000E+01, 0.63333E+00
  666,2,3,3, 0.50000E+01, 0.63333E+00, 0.52222E+01, 0.63333E+00, 0.52222E+01, 0.66667E+00, 0.50000E+01, 0.66667E+00
  667,2,3,4, 0.50000E+01, 0.66667E+00, 0.52222E+01, 0.66667E+00, 0.52222E+01, 0.68333E+00, 0.50000E+01, 0.68333E+00
  668,2,3,4, 0.50000E+01, 0.68333E+00, 0.52222E+01, 0.68333E+00, 0.52222E+01, 0.70000E+00, 0.50000E+01, 0.70000E+00
  669,2,3,3, 0.52222E+01, 0.56667E+00, 0.54444E+01, 0.56667E+00, 0.54444E+01, 0.63333E+00, 0.52222E+01, 0.63333E+00
  670,2,3,3, 0.52222E+01, 0.63333E+00, 0.54444E+01, 0.63333E+00, 0.54444E+01, 0.66667E+00, 0.52222E+01, 0.66667E+00
  671,2,3,4, 0.52222E+01, 0.66667E+00, 0.54444E+01, 0.66667E+00, 0.54444E+01, 0.68333E+00, 0.52222E+01, 0.68333E+00
  672,2,3,4, 0.52222E+01, 0.68333E+00, 0.54444E+01, 0.68333E+00, 0.54444E+01, 0.70000E+00, 0.52222E+01, 0.70000E+00
  673,2,3,3, 0.54444E+01, 0.56667E+00, 0.56667E+01, 0.56667E+00, 0.56667E+01, 0.63333E+00, 0.54444E+01, 0.63333E+00
  674,2,3,3, 0.54444E+01, 0.63333E+00, 0.56667E+01, 0.63333E+00, 0.56667E+01, 0.66667E+00, 0.54444E+01, 0.66667E+00
  675,2,3,4, 0.54444E+01, 0.66667E+00, 0.56667E+01, 0.66667E+00, 0.56667E+01, 0.68333E+00, 0.54444E+01, 0.68333E+00
  676,2,3,4, 0.54444E+01, 0.68333E+00, 0.56667E+01, 0.68333E+00, 0.56667E+01, 0.70000E+00, 0.54444E+01, 0.70000E+00
  677,2,3,3, 0.56667E+01, 0.56667E+00, 0.58889E+01, 0.56667E+00, 0.58889E+01, 0.63333E+00, 0.56667E+01, 0.63333E+00
  678,2,3,3, 0.56667E+01, 0.63333E+00, 0.58889E+01, 0.63333E+00, 0.58889E+01, 0.66667E+00, 0.56667E+01, 0.66667E+00
  679,2,3,4, 0.56667E+01, 0.66667E+00, 0.58889E+01, 0.66667E+00, 0.58889E+01, 0.68333E+00, 0.56667E+01, 0.68333E+00
  680,2,3,4, 0.56667E+01, 0.68333E+00, 0.58889E+01, 0.68333E+00, 0.58889E+01, 0.70000E+00, 0.56667E+01, 0.70000E+00
  681,2,3,3, 0.58889E+01, 0.56667E+00, 0.61111E+01, 0.56667E+00, 0.61111E+01, 0.63333E+00, 0.58889E+01, 0.63333E+00
  682,2,3,3, 0.58889E+01, 0.63333E+00, 0.61111E+01, 0.63333E+00, 0.61111E+01, 0.66667E+00, 0.58889E+01, 0.66667E+00
  683,2,3,4, 0.58889E+01, 0.66667E+00, 0.61111E+01, 0.66667E+00, 0.61111E+01, 0.68333E+00, 0.58889E+01, 0.68333E+00
  684,2,3,4, 0.58889E+01, 0.68333E+00, 0.61111E+01, 0.68333E+00, 0.61111E+01, 0.70000E+00, 0.58889E+01, 0.70000E+00
  685,2,3,3, 0.61111E+01, 0.56667E+00, 0.63333E+01, 0.56667E+00, 0.63333E+01, 0.63333E+00, 0.61111E+01, 0.63333E+00
  686,2,3,3, 0.61111E+01, 0.63333E+00, 0.63333E+01, 0.63333E+00, 0.63333E+01, 0.66667E+00, 0.61111E+01, 0.66667E+00
  687,2,3,4, 0.61111E+01, 0.66667E+00, 0.63333E+01, 0.66667E+00, 0.63333E+01, 0.68333E+00, 0.61111E+01, 0.68333E+00
  688,2,3,4, 0.61111E+01, 0.68333E+00, 0.63333E+01, 0.68333E+00, 0.63333E+01, 0.70000E+00, 0.61111E+01, 0.70000E+00
  689,2,3,3, 0.63333E+01, 0.56667E+00, 0.65556E+01, 0.56667E+00, 0.65556E+01, 0.63333E+00, 0.63333E+01, 0.63333E+00
  690,2,3,3, 0.63333E+01, 0.63333E+00, 0.65556E+01, 0.63333E+00, 0.65556E+01, 0.66667E+00, 0.63333E+01, 0.66667E+00
  691,2,3,4, 0.63333E+01, 0.66667E+00, 0.65556E+01, 0.66667E+00, 0.65556E+01, 0.68333E+00, 0.63333E+01, 0.68333E+00
  692,2,3,4, 0.63333E+01, 0.68333E+00, 0.65556E+01, 0.68333E+00, 0.65556E+01, 0.70000E+00, 0.63333E+01, 0.70000E+00
  693,2,3,3, 0.65556E+01, 0.56667E+00, 0.67778E+01, 0.56667E+00, 0.67778E+01, 0.63333E+00, 0.65556E+01, 0.63333E+00
  694,2,3,3, 0.65556E+01, 0.63333E+00, 0.67778E+01, 0.63333E+00, 0.67778E+01, 0.66667E+00, 0.65556E+01, 0.66667E+00
  695,2,3,4, 0.65556E+01, 0.66667E+00, 0.67778E+01, 0.66667E+00, 0.67778E+01, 0.68333E+00, 0.65556E+01, 0.68333E+00
  696,2,3,4, 0.65556E+01, 0.68333E+00, 0.67778E+01, 0.68333E+00, 0.67778E+01, 0.70000E+00, 0.65556E+01, 0.70000E+00
  697,2,3,3, 0.67778E+01, 0.56667E+00, 0.70000E+01, 0.56667E+00, 0.70000E+01, 0.63333E+00, 0.67778E+01, 0.63333E+00
  698,2,3,3, 0.67778E+01, 0.63333E+00, 0.70000E+01, 0.63333E+00, 0.70000E+01, 0.66667E+00, 0.67778E+01, 0.66667E+00
  699,2,3,4, 0.67778E+01, 0.66667E+00, 0.70000E+01, 0.66667E+00, 0.70000E+01, 0.68333E+00, 0.67778E+01, 0.68333E+00
  700,2,3,4, 0.67778E+01, 0.68333E+00, 0.70000E+01, 0.68333E+00, 0.70000E+01, 0.70000E+00, 0.67778E+01, 0.70000E+00
  701,2,3,3, 0.70000E+01, 0.56667E+00, 0.72222E+01, 0.56667E+00, 0.72222E+01, 0.63333E+00, 0.70000E+01, 0.63333E+00
  702,2,3,3, 0.70000E+01, 0.63333E+00, 0.72222E+01, 0.63333E+00, 0.72222E+01, 0.66667E+00, 0.70000E+01, 0.66667E+00
  703,2,3,4, 0.70000E+01, 0.66667E+00, 0.72222E+01, 0.66667E+00, 0.72222E+01, 0.68333E+00, 0.70000E+01, 0.68333E+00
  704,2,3,4, 0.70000E+01, 0.68333E+00, 0.72222E+01, 0.68333E+00, 0.72222E+01, 0.70000E+00, 0.70000E+01, 0.70000E+00
  705,2,3,3, 0.72222E+01, 0.56667E+00, 0.74444E+01, 0.56667E+00, 0.74444E+01, 0.63333E+00, 0.72222E+01, 0.63333E+00
  706,2,3,3, 0.72222E+01, 0.63333E+00, 0.74444E+01, 0.63333E+00, 0.74444E+01, 0.66667E+00, 0.72222E+01, 0.66667E+00
  707,2,3,4, 0.72222E+01, 0.66667E+00, 0.74444E+01, 0.66667E+00, 0.74444E+01, 0.68333E+00, 0.72222E+01, 0.68333E+00
  708,2,3,4, 0.72222E+01, 0.68333E+00, 0.74444E+01, 0.68333E+00, 0.74444E+01, 0.70000E+00, 0.72222E+01, 0.70000E+00
  709,2,3,3, 0.74444E+01, 0.56667E+00, 0.76667E+01, 0.56667E+00, 0.76667E+01, 0.63333E+00, 0.74444E+01, 0.63333E+00
  710,2,3,3, 0.74444E+01, 0.63333E+00, 0.76667E+01, 0.63333E+00, 0.76667E+01, 0.66667E+00, 0.74444E+01, 0.66667E+00
  711,2,3,4, 0.74444E+01, 0.66667E+00, 0.76667E+01, 0.66667E+00, 0.76667E+01, 0.68333E+00, 0.74444E+01, 0.68333E+00
  712,2,3,4, 0.74444E+01, 0.68333E+00, 0.76667E+01, 0.68333E+00, 0.76667E+01, 0.70000E+00, 0.74444E+01, 0.70000E+00
  713,2,3,3, 0.76667E+01, 0.56667E+00, 0.78889E+01, 0.56667E+00, 0.78889E+01, 0.63333E+00, 0.76667E+01, 0.63333E+00
  714,2,3,3, 0.76667E+01, 0.63333E+00, 0.78889E+01, 0.63333E+00, 0.78889E+01, 0.66667E+00, 0.76667E+01, 0.66667E+00
  715,2,3,4, 0.76667E+01, 0.66667E+00, 0.78889E+01, 0.66667E+00, 0.78889E+01, 0.68333E+00, 0.76667E+01, 0.68333E+00
  716,2,3,4, 0.76667E+01, 0.68333E+00, 0.78889E+01, 0.68333E+00, 0.78889E+01, 0.70000E+00, 0.76667E+01, 0.70000E+00
  717,2,3,3, 0.78889E+01, 0.56667E+00, 0.81111E+01, 0.56667E+00, 0.81111E+01, 0.63333E+00, 0.78889E+01, 0.63333E+00
  718,2,3,3, 0.78889E+01, 0.63333E+00, 0.81111E+01, 0.63333E+00, 0.81111E+01, 0.66667E+00, 0.78889E+01, 0.66667E+00
  719,2,3,4, 0.78889E+01, 0.66667E+00, 0.81111E+01, 0.66667E+00, 0.81111E+01, 0.68333E+00, 0.78889E+01, 0.68333E+00
  720,2,3,4, 0.78889E+01, 0.68333E+00, 0.81111E+01, 0.68333E+00, 0.81111E+01, 0.70000E+00, 0.78889E+01, 0.70000E+00
  721,2,3,3, 0.81111E+01, 0.56667E+00, 0.83333E+01, 0.56667E+00, 0.83333E+01, 0.63333E+00, 0.81111E+01, 0.63333E+00
  722,2,3,3, 0.81111E+01, 0.63333E+00, 0.83333E+01, 0.63333E+00, 0.83333E+01, 0.66667E+00, 0.81111E+01, 0.66667E+00
  723,2,3,4, 0.81111E+01, 0.66667E+00, 0.83333E+01, 0.66667E+00, 0.83333E+01, 0.68333E+00, 0.81111E+01, 0.68333E+00
  724,2,3,4, 0.81111E+01, 0.68333E+00, 0.83333E+01, 0.68333E+00, 0.83333E+01, 0.70000E+00, 0.81111E+01, 0.70000E+00
  725,2,3,3, 0.83333E+01, 0.56667E+00, 0.85556E+01, 0.56667E+00, 0.85556E+01, 0.63333E+00, 0.83333E+01, 0.63333E+00
  726,2,3,3, 0.83333E+01, 0.63333E+00, 0.85556E+01, 0.63333E+00, 0.85556E+01, 0.66667E+00, 0.83333E+01, 0.66667E+00
  727,2,3,4, 0.83333E+01, 0.66667E+00, 0.85556E+01, 0.66667E+00, 0.85556E+01, 0.68333E+00, 0.83333E+01, 0.68333E+00
  728,2,3,4, 0.83333E+01, 0.68333E+00, 0.85556E+01, 0.68333E+00, 0.85556E+01, 0.70000E+00, 0.83333E+01, 0.70000E+00
  729,2,3,3, 0.85556E+01, 0.56667E+00, 0.87778E+01, 0.56667E+00, 0.87778E+01, 0.63333E+00, 0.85556E+01, 0.63333E+00
  730,2,3,3, 0.85556E+01, 0.63333E+00, 0.87778E+01, 0.63333E+00, 0.87778E+01, 0.66667E+00, 0.85556E+01, 0.66667E+00
  731,2,3,4, 0.85556E+01, 0.66667E+00, 0.87778E+01, 0.66667E+00, 0.87778E+01, 0.68333E+00, 0.85556E+01, 0.68333E+00
  732,2,3,4, 0.85556E+01, 0.68333E+00, 0.87778E+01, 0.68333E+00, 0.87778E+01, 0.70000E+00, 0.85556E+01, 0.70000E+00
  733,2,3,3, 0.87778E+01, 0.56667E+00, 0.90000E+01, 0.56667E+00, 0.90000E+01, 0.63333E+00, 0.87778E+01, 0.63333E+00
  734,2,3,3, 0.87778E+01, 0.63333E+00, 0.90000E+01, 0.63333E+00, 0.90000E+01, 0.66667E+00, 0.87778E+01, 0.66667E+00
  735,2,3,3, 0.87778E+01, 0.66667E+00, 0.88889E+01, 0.66667E+00, 0.88889E+01, 0.68333E+00, 0.87778E+01, 0.68333E+00
  736,2,3,3, 0.88889E+01, 0.66667E+00, 0.90000E+01, 0.66667E+00, 0.90000E+01, 0.68333E+00, 0.88889E+01, 0.68333E+00
  737,2,3,4, 0.88889E+01, 0.68333E+00, 0.90000E+01, 0.68333E+00, 0.90000E+01, 0.69167E+00, 0.88889E+01, 0.69167E+00
  738,2,3,4, 0.88889E+01, 0.69167E+00, 0.89444E+01, 0.69167E+00, 0.89444E+01, 0.69583E+00, 0.88889E+01, 0.69583E+00
  739,2,3,4, 0.89444E+01, 0.69167E+00, 0.90000E+01, 0.69167E+00, 0.90000E+01, 0.69583E+00, 0.89444E+01, 0.69583E+00
  740,2,3,4, 0.89444E+01, 0.69583E+00, 0.90000E+01, 0.69583E+00, 0.90000E+01, 0.70000E+00, 0.89444E+01, 0.70000E+00
  741,2,3,4, 0.88889E+01, 0.69583E+00, 0.89444E+01, 0.69583E+00, 0.89444E+01, 0.70000E+00, 0.88889E+01, 0.70000E+00
  742,2,3,4, 0.87778E+01, 0.68333E+00, 0.88889E+01, 0.68333E+00, 0.88889E+01, 0.69167E+00, 0.87778E+01, 0.69167E+00
  743,2,3,4, 0.87778E+01, 0.69167E+00, 0.88889E+01, 0.69167E+00, 0.88889E+01, 0.70000E+00, 0.87778E+01, 0.70000E+00
  744,2,3,4, 0.90000E+01, 0.30000E+00, 0.91333E+01, 0.30000E+00, 0.91333E+01, 0.31667E+00, 0.90000E+01, 0.31667E+00
  745,2,3,4, 0.90000E+01, 0.31667E+00, 0.91333E+01, 0.31667E+00, 0.91333E+01, 0.33333E+00, 0.90000E+01, 0.33333E+00
  746,2,3,3, 0.90000E+01, 0.33333E+00, 0.91333E+01, 0.33333E+00, 0.91333E+01, 0.36667E+00, 0.90000E+01, 0.36667E+00
  747,2,3,3, 0.90000E+01, 0.36667E+00, 0.91333E+01, 0.36667E+00, 0.91333E+01, 0.43333E+00, 0.90000E+01, 0.43333E+00
  748,2,3,4, 0.91333E+01, 0.30000E+00, 0.92667E+01, 0.30000E+00, 0.92667E+01, 0.31667E+00, 0.91333E+01, 0.31667E+00
  749,2,3,4, 0.91333E+01, 0.31667E+00, 0.92667E+01, 0.31667E+00, 0.92667E+01, 0.33333E+00, 0.91333E+01, 0.33333E+00
  750,2,3,3, 0.91333E+01, 0.33333E+00, 0.92667E+01, 0.33333E+00, 0.92667E+01, 0.36667E+00, 0.91333E+01, 0.36667E+00
  751,2,3,3, 0.91333E+01, 0.36667E+00, 0.92667E+01, 0.36667E+00, 0.92667E+01, 0.43333E+00, 0.91333E+01, 0.43333E+00
  752,2,3,4, 0.92667E+01, 0.30000E+00, 0.93333E+01, 0.30000E+00, 0.93333E+01, 0.31667E+00, 0.92667E+01, 0.31667E+00
  753,2,3,4, 0.92667E+01, 0.31667E+00, 0.93333E+01, 0.31667E+00, 0.93333E+01, 0.33333E+00, 0.92667E+01, 0.33333E+00
  754,2,3,3, 0.92667E+01, 0.33333E+00, 0.93333E+01, 0.33333E+00, 0.93333E+01, 0.36667E+00, 0.92667E+01, 0.36667E+00
  755,2,3,4, 0.93333E+01, 0.30000E+00, 0.93667E+01, 0.30000E+00, 0.93667E+01, 0.31667E+00, 0.93333E+01, 0.31667E+00
  756,2,3,4, 0.93333E+01, 0.31667E+00, 0.93667E+01, 0.31667E+00, 0.93667E+01, 0.33333E+00, 0.93333E+01, 0.33333E+00
  757,2,4,4, 0.93667E+01, 0.30000E+00, 0.93833E+01, 0.30000E+00, 0.93833E+01, 0.31667E+00, 0.93667E+01, 0.31667E+00
  758,2,4,4, 0.93833E+01, 0.30000E+00, 0.94000E+01, 0.30000E+00, 0.94000E+01, 0.31667E+00, 0.93833E+01, 0.31667E+00
  759,2,4,4, 0.93833E+01, 0.31667E+00, 0.94000E+01, 0.31667E+00, 0.94000E+01, 0.33333E+00, 0.93833E+01, 0.33333E+00
  760,2,4,4, 0.93667E+01, 0.31667E+00, 0.93833E+01, 0.31667E+00, 0.93833E+01, 0.33333E+00, 0.93667E+01, 0.33333E+00
  761,2,4,3, 0.93667E+01, 0.33333E+00, 0.93833E+01, 0.33333E+00, 0.93833E+01, 0.36667E+00, 0.93667E+01, 0.36667E+00
  762,2,4,3, 0.93833E+01, 0.33333E+00, 0.94000E+01, 0.33333E+00, 0.94000E+01, 0.36667E+00, 0.93833E+01, 0.36667E+00
  763,2,3,3, 0.93333E+01, 0.33333E+00, 0.93667E+01, 0.33333E+00, 0.93667E+01, 0.36667E+00, 0.93333E+01, 0.36667E+00
  764,2,3,3, 0.93333E+01, 0.36667E+00, 0.93667E+01, 0.36667E+00, 0.93667E+01, 0.43333E+00, 0.93333E+01, 0.43333E+00
  765,2,4,3, 0.93667E+01, 0.36667E+00, 0.93833E+01, 0.36667E+00, 0.93833E+01, 0.43333E+00, 0.93667E+01, 0.43333E+00
  766,2,4,3, 0.93833E+01, 0.36667E+00, 0.94000E+01, 0.36667E+00, 0.94000E+01, 0.43333E+00, 0.93833E+01, 0.43333E+00
  767,2,3,3, 0.92667E+01, 0.36667E+00, 0.93333E+01, 0.36667E+00, 0.93333E+01, 0.43333E+00, 0.92667E+01, 0.43333E+00
  768,2,3,3, 0.90000E+01, 0.43333E+00, 0.91333E+01, 0.43333E+00, 0.91333E+01, 0.56667E+00, 0.90000E+01, 0.56667E+00
  769,2,3,3, 0.91333E+01, 0.43333E+00, 0.92667E+01, 0.43333E+00, 0.92667E+01, 0.56667E+00, 0.91333E+01, 0.56667E+00
  770,2,3,3, 0.92667E+01, 0.43333E+00, 0.93333E+01, 0.43333E+00, 0.93333E+01, 0.56667E+00, 0.92667E+01, 0.56667E+00
  771,2,3,3, 0.93333E+01, 0.43333E+00, 0.93667E+01, 0.43333E+00, 0.93667E+01, 0.56667E+00, 0.93333E+01, 0.56667E+00
  772,2,4,3, 0.93667E+01, 0.43333E+00, 0.93833E+01, 0.43333E+00, 0.93833E+01, 0.56667E+00, 0.93667E+01, 0.56667E+00
  773,2,4,3, 0.93833E+01, 0.43333E+00, 0.94000E+01, 0.43333E+00, 0.94000E+01, 0.56667E+00, 0.93833E+01, 0.56667E+00
  774,2,3,3, 0.90000E+01, 0.56667E+00, 0.90667E+01, 0.56667E+00, 0.90667E+01, 0.63333E+00, 0.90000E+01, 0.63333E+00
  775,2,3,3, 0.90667E+01, 0.56667E+00, 0.91333E+01, 0.56667E+00, 0.91333E+01, 0.63333E+00, 0.90667E+01, 0.63333E+00
  776,2,3,3, 0.90667E+01, 0.63333E+00, 0.91333E+01, 0.63333E+00, 0.91333E+01, 0.70000E+00, 0.90667E+01, 0.70000E+00
  777,2,3,3, 0.90000E+01, 0.63333E+00, 0.90333E+01, 0.63333E+00, 0.90333E+01, 0.66667E+00, 0.90000E+01, 0.66667E+00
  778,2,3,3, 0.90333E+01, 0.63333E+00, 0.90667E+01, 0.63333E+00, 0.90667E+01, 0.66667E+00, 0.90333E+01, 0.66667E+00
  779,2,3,3, 0.90333E+01, 0.66667E+00, 0.90667E+01, 0.66667E+00, 0.90667E+01, 0.70000E+00, 0.90333E+01, 0.70000E+00
  780,2,3,3, 0.90000E+01, 0.66667E+00, 0.90167E+01, 0.66667E+00, 0.90167E+01, 0.68333E+00, 0.90000E+01, 0.68333E+00
  781,2,3,3, 0.90167E+01, 0.66667E+00, 0.90333E+01, 0.66667E+00, 0.90333E+01, 0.68333E+00, 0.90167E+01, 0.68333E+00
  782,2,3,3, 0.90167E+01, 0.68333E+00, 0.90333E+01, 0.68333E+00, 0.90333E+01, 0.70000E+00, 0.90167E+01, 0.70000E+00
  783,2,3,3, 0.90000E+01, 0.68333E+00, 0.90083E+01, 0.68333E+00, 0.90083E+01, 0.69167E+00, 0.90000E+01, 0.69167E+00
  784,2,3,3, 0.90083E+01, 0.68333E+00, 0.90167E+01, 0.68333E+00, 0.90167E+01, 0.69167E+00, 0.90083E+01, 0.69167E+00
  785,2,3,3, 0.90083E+01, 0.69167E+00, 0.90167E+01, 0.69167E+00, 0.90167E+01, 0.70000E+00, 0.90083E+01, 0.70000E+00
  786,2,3,3, 0.90000E+01, 0.69167E+00, 0.90083E+01, 0.69167E+00, 0.90083E+01, 0.70000E+00, 0.90000E+01, 0.70000E+00
  787,2,3,3, 0.91333E+01, 0.56667E+00, 0.92667E+01, 0.56667E+00, 0.92667E+01, 0.70000E+00, 0.91333E+01, 0.70000E+00
  788,2,3,3, 0.92667E+01, 0.56667E+00, 0.93333E+01, 0.56667E+00, 0.93333E+01, 0.70000E+00, 0.92667E+01, 0.70000E+00
  789,2,3,3, 0.93333E+01, 0.56667E+00, 0.93667E+01, 0.56667E+00, 0.93667E+01, 0.70000E+00, 0.93333E+01, 0.70000E+00
  790,2,4,3, 0.93667E+01, 0.56667E+00, 0.93833E+01, 0.56667E+00, 0.93833E+01, 0.70000E+00, 0.93667E+01, 0.70000E+00
  791,2,4,3, 0.93833E+01, 0.56667E+00, 0.94000E+01, 0.56667E+00, 0.94000E+01, 0.70000E+00, 0.93833E+01, 0.70000E+00
  792,3,4,3, 0.94000E+01, 0.30000E+00, 0.94062E+01, 0.30000E+00, 0.94062E+01, 0.33333E+00, 0.94000E+01, 0.33333E+00
  793,3,4,3, 0.94062E+01, 0.30000E+00, 0.94125E+01, 0.30000E+00, 0.94125E+01, 0.33333E+00, 0.94062E+01, 0.33333E+00
  794,3,4,3, 0.94062E+01, 0.33333E+00, 0.94125E+01, 0.33333E+00, 0.94125E+01, 0.36667E+00, 0.94062E+01, 0.36667E+00
  795,3,4,3, 0.94000E+01, 0.33333E+00, 0.94062E+01, 0.33333E+00, 0.94062E+01, 0.36667E+00, 0.94000E+01, 0.36667E+00
  796,3,4,3, 0.94125E+01, 0.30000E+00, 0.94250E+01, 0.30000E+00, 0.94250E+01, 0.36667E+00, 0.94125E+01, 0.36667E+00
  797,3,3,3, 0.94250E+01, 0.30000E+00, 0.94500E+01, 0.30000E+00, 0.94500E+01, 0.36667E+00, 0.94250E+01, 0.36667E+00
  798,3,3,3, 0.94250E+01, 0.36667E+00, 0.94500E+01, 0.36667E+00, 0.94500E+01, 0.43333E+00, 0.94250E+01, 0.43333E+00
  799,3,4,3, 0.94000E+01, 0.36667E+00, 0.94125E+01, 0.36667E+00, 0.94125E+01, 0.43333E+00, 0.94000E+01, 0.43333E+00
  800,3,4,3, 0.94125E+01, 0.36667E+00, 0.94250E+01, 0.36667E+00, 0.94250E+01, 0.43333E+00, 0.94125E+01, 0.43333E+00
  801,3,3,3, 0.94500E+01, 0.30000E+00, 0.95000E+01, 0.30000E+00, 0.95000E+01, 0.43333E+00, 0.94500E+01, 0.43333E+00
  802,3,3,3, 0.95000E+01, 0.30000E+00, 0.96000E+01, 0.30000E+00, 0.96000E+01, 0.43333E+00, 0.95000E+01, 0.43333E+00
  803,3,3,3, 0.96000E+01, 0.30000E+00, 0.98000E+01, 0.30000E+00, 0.98000E+01, 0.43333E+00, 0.96000E+01, 0.43333E+00
  804,3,3,3, 0.98000E+01, 0.30000E+00, 0.10000E+02, 0.30000E+00, 0.10000E+02, 0.43333E+00, 0.98000E+01, 0.43333E+00
  805,3,4,3, 0.94000E+01, 0.43333E+00, 0.94250E+01, 0.43333E+00, 0.94250E+01, 0.56667E+00, 0.94000E+01, 0.56667E+00
  806,3,4,3, 0.94250E+01, 0.43333E+00, 0.94500E+01, 0.43333E+00, 0.94500E+01, 0.56667E+00, 0.94250E+01, 0.56667E+00
  807,3,3,3, 0.94500E+01, 0.43333E+00, 0.95000E+01, 0.43333E+00, 0.95000E+01, 0.56667E+00, 0.94500E+01, 0.56667E+00
  808,3,3,3, 0.95000E+01, 0.43333E+00, 0.96000E+01, 0.43333E+00, 0.96000E+01, 0.56667E+00, 0.95000E+01, 0.56667E+00
  809,3,3,3, 0.96000E+01, 0.43333E+00, 0.98000E+01, 0.43333E+00, 0.98000E+01, 0.56667E+00, 0.96000E+01, 0.56667E+00
  810,3,3,3, 0.98000E+01, 0.43333E+00, 0.10000E+02, 0.43333E+00, 0.10000E+02, 0.56667E+00, 0.98000E+01, 0.56667E+00
  811,3,4,3, 0.94000E+01, 0.56667E+00, 0.94250E+01, 0.56667E+00, 0.94250E+01, 0.70000E+00, 0.94000E+01, 0.70000E+00
  812,3,4,3, 0.94250E+01, 0.56667E+00, 0.94500E+01, 0.56667E+00, 0.94500E+01, 0.70000E+00, 0.94250E+01, 0.70000E+00
  813,3,3,3, 0.94500E+01, 0.56667E+00, 0.95000E+01, 0.56667E+00, 0.95000E+01, 0.70000E+00, 0.94500E+01, 0.70000E+00
  814,3,3,3, 0.95000E+01, 0.56667E+00, 0.96000E+01, 0.56667E+00, 0.96000E+01, 0.70000E+00, 0.95000E+01, 0.70000E+00
  815,3,3,3, 0.96000E+01, 0.56667E+00, 0.98000E+01, 0.56667E+00, 0.98000E+01, 0.70000E+00, 0.96000E+01, 0.70000E+00
  816,3,3,3, 0.98000E+01, 0.56667E+00, 0.10000E+02, 0.56667E+00, 0.10000E+02, 0.70000E+00, 0.98000E+01, 0.70000E+00
  817,1,3,3, 0.00000E+00, 0.70000E+00, 0.20000E+00, 0.70000E+00, 0.20000E+00, 0.80000E+00, 0.00000E+00, 0.80000E+00
  818,1,3,3, 0.20000E+00, 0.70000E+00, 0.40000E+00, 0.70000E+00, 0.40000E+00, 0.80000E+00, 0.20000E+00, 0.80000E+00
  819,1,3,3, 0.40000E+00, 0.70000E+00, 0.50000E+00, 0.70000E+00, 0.50000E+00, 0.75000E+00, 0.40000E+00, 0.75000E+00
  820,1,3,3, 0.50000E+00, 0.70000E+00, 0.55000E+00, 0.70000E+00, 0.55000E+00, 0.72500E+00, 0.50000E+00, 0.72500E+00
  821,1,3,3, 0.55000E+00, 0.70000E+00, 0.57500E+00, 0.70000E+00, 0.57500E+00, 0.71250E+00, 0.55000E+00, 0.71250E+00
  822,1,3,3, 0.57500E+00, 0.70000E+00, 0.58750E+00, 0.70000E+00, 0.58750E+00, 0.70625E+00, 0.57500E+00, 0.70625E+00
  823,1,3,3, 0.58750E+00, 0.70000E+00, 0.60000E+00, 0.70000E+00, 0.60000E+00, 0.70625E+00, 0.58750E+00, 0.70625E+00
  824,1,3,3, 0.58750E+00, 0.70625E+00, 0.60000E+00, 0.70625E+00, 0.60000E+00, 0.71250E+00, 0.58750E+00, 0.71250E+00
  825,1,3,3, 0.57500E+00, 0.70625E+00, 0.58750E+00, 0.70625E+00, 0.58750E+00, 0.71250E+00, 0.57500E+00, 0.71250E+00
  826,1,3,3, 0.57500E+00, 0.71250E+00, 0.60000E+00, 0.71250E+00, 0.60000E+00, 0.72500E+00, 0.57500E+00, 0.72500E+00
  827,1,3,3, 0.55000E+00, 0.71250E+00, 0.57500E+00, 0.71250E+00, 0.57500E+00, 0.72500E+00, 0.55000E+00, 0.72500E+00
  828,1,3,3, 0.55000E+00, 0.72500E+00, 0.60000E+00, 0.72500E+00, 0.60000E+00, 0.75000E+00, 0.55000E+00, 0.75000E+00
  829,1,3,3, 0.50000E+00, 0.72500E+00, 0.55000E+00, 0.72500E+00, 0.55000E+00, 0.75000E+00, 0.50000E+00, 0.75000E+00
  830,1,3,3, 0.50000E+00, 0.75000E+00, 0.60000E+00, 0.75000E+00, 0.60000E+00, 0.80000E+00, 0.50000E+00, 0.80000E+00
  831,1,3,3, 0.40000E+00, 0.75000E+00, 0.50000E+00, 0.75000E+00, 0.50000E+00, 0.80000E+00, 0.40000E+00, 0.80000E+00
  832,1,3,3, 0.00000E+00, 0.80000E+00, 0.20000E+00, 0.80000E+00, 0.20000E+00, 0.90000E+00, 0.00000E+00, 0.90000E+00
  833,1,3,3, 0.20000E+00, 0.80000E+00, 0.40000E+00, 0.80000E+00, 0.40000E+00, 0.90000E+00, 0.20000E+00, 0.90000E+00
  834,1,3,3, 0.40000E+00, 0.80000E+00, 0.60000E+00, 0.80000E+00, 0.60000E+00, 0.90000E+00, 0.40000E+00, 0.90000E+00
  835,1,3,3, 0.00000E+00, 0.90000E+00, 0.20000E+00, 0.90000E+00, 0.20000E+00, 0.10000E+01, 0.00000E+00, 0.10000E+01
  836,1,3,3, 0.20000E+00, 0.90000E+00, 0.40000E+00, 0.90000E+00, 0.40000E+00, 0.10000E+01, 0.20000E+00, 0.10000E+01
  837,1,3,3, 0.40000E+00, 0.90000E+00, 0.60000E+00, 0.90000E+00, 0.60000E+00, 0.10000E+01, 0.40000E+00, 0.10000E+01
  838,1,3,4, 0.60000E+00, 0.70000E+00, 0.63333E+00, 0.70000E+00, 0.63333E+00, 0.70312E+00, 0.60000E+00, 0.70312E+00
  839,1,3,4, 0.63333E+00, 0.70000E+00, 0.66667E+00, 0.70000E+00, 0.66667E+00, 0.70312E+00, 0.63333E+00, 0.70312E+00
  840,1,3,4, 0.63333E+00, 0.70312E+00, 0.66667E+00, 0.70312E+00, 0.66667E+00, 0.70625E+00, 0.63333E+00, 0.70625E+00
  841,1,3,4, 0.60000E+00, 0.70312E+00, 0.63333E+00, 0.70312E+00, 0.63333E+00, 0.70625E+00, 0.60000E+00, 0.70625E+00
  842,1,3,4, 0.60000E+00, 0.70625E+00, 0.66667E+00, 0.70625E+00, 0.66667E+00, 0.71250E+00, 0.60000E+00, 0.71250E+00
  843,1,3,4, 0.66667E+00, 0.70000E+00, 0.73333E+00, 0.70000E+00, 0.73333E+00, 0.70625E+00, 0.66667E+00, 0.70625E+00
  844,1,3,4, 0.66667E+00, 0.70625E+00, 0.73333E+00, 0.70625E+00, 0.73333E+00, 0.71250E+00, 0.66667E+00, 0.71250E+00
  845,1,3,3, 0.66667E+00, 0.71250E+00, 0.73333E+00, 0.71250E+00, 0.73333E+00, 0.72500E+00, 0.66667E+00, 0.72500E+00
  846,1,3,3, 0.60000E+00, 0.71250E+00, 0.66667E+00, 0.71250E+00, 0.66667E+00, 0.72500E+00, 0.60000E+00, 0.72500E+00
  847,1,3,3, 0.60000E+00, 0.72500E+00, 0.73333E+00, 0.72500E+00, 0.73333E+00, 0.75000E+00, 0.60000E+00, 0.75000E+00
  848,1,3,3, 0.60000E+00, 0.75000E+00, 0.73333E+00, 0.75000E+00, 0.73333E+00, 0.80000E+00, 0.60000E+00, 0.80000E+00
  849,1,3,4, 0.73333E+00, 0.70000E+00, 0.86667E+00, 0.70000E+00, 0.86667E+00, 0.71250E+00, 0.73333E+00, 0.71250E+00
  850,1,3,4, 0.73333E+00, 0.71250E+00, 0.86667E+00, 0.71250E+00, 0.86667E+00, 0.72500E+00, 0.73333E+00, 0.72500E+00
  851,1,3,3, 0.73333E+00, 0.72500E+00, 0.86667E+00, 0.72500E+00, 0.86667E+00, 0.75000E+00, 0.73333E+00, 0.75000E+00
  852,1,3,3, 0.73333E+00, 0.75000E+00, 0.86667E+00, 0.75000E+00, 0.86667E+00, 0.80000E+00, 0.73333E+00, 0.80000E+00
  853,1,3,4, 0.86667E+00, 0.70000E+00, 0.10000E+01, 0.70000E+00, 0.10000E+01, 0.71250E+00, 0.86667E+00, 0.71250E+00
  854,1,3,4, 0.86667E+00, 0.71250E+00, 0.10000E+01, 0.71250E+00, 0.10000E+01, 0.72500E+00, 0.86667E+00, 0.72500E+00
  855,1,3,3, 0.86667E+00, 0.72500E+00, 0.10000E+01, 0.72500E+00, 0.10000E+01, 0.75000E+00, 0.86667E+00, 0.75000E+00
  856,1,3,3, 0.86667E+00, 0.75000E+00, 0.10000E+01, 0.75000E+00, 0.10000E+01, 0.80000E+00, 0.86667E+00, 0.80000E+00
  857,1,3,3, 0.60000E+00, 0.80000E+00, 0.73333E+00, 0.80000E+00, 0.73333E+00, 0.90000E+00, 0.60000E+00, 0.90000E+00
  858,1,3,3, 0.73333E+00, 0.80000E+00, 0.86667E+00, 0.80000E+00, 0.86667E+00, 0.90000E+00, 0.73333E+00, 0.90000E+00
  859,1,3,3, 0.86667E+00, 0.80000E+00, 0.10000E+01, 0.80000E+00, 0.10000E+01, 0.90000E+00, 0.86667E+00, 0.90000E+00
  860,1,3,3, 0.60000E+00, 0.90000E+00, 0.73333E+00, 0.90000E+00, 0.73333E+00, 0.10000E+01, 0.60000E+00, 0.10000E+01
  861,1,3,3, 0.73333E+00, 0.90000E+00, 0.86667E+00, 0.90000E+00, 0.86667E+00, 0.10000E+01, 0.73333E+00, 0.10000E+01
  862,1,3,3, 0.86667E+00, 0.90000E+00, 0.10000E+01, 0.90000E+00, 0.10000E+01, 0.10000E+01, 0.86667E+00, 0.10000E+01
  863,1,3,4, 0.10000E+01, 0.70000E+00, 0.12222E+01, 0.70000E+00, 0.12222E+01, 0.71250E+00, 0.10000E+01, 0.71250E+00
  864,1,3,4, 0.10000E+01, 0.71250E+00, 0.12222E+01, 0.71250E+00, 0.12222E+01, 0.72500E+00, 0.10000E+01, 0.72500E+00
  865,1,3,3, 0.10000E+01, 0.72500E+00, 0.12222E+01, 0.72500E+00, 0.12222E+01, 0.75000E+00, 0.10000E+01, 0.75000E+00
  866,1,3,3, 0.10000E+01, 0.75000E+00, 0.12222E+01, 0.75000E+00, 0.12222E+01, 0.80000E+00, 0.10000E+01, 0.80000E+00
  867,1,3,4, 0.12222E+01, 0.70000E+00, 0.14444E+01, 0.70000E+00, 0.14444E+01, 0.71250E+00, 0.12222E+01, 0.71250E+00
  868,1,3,4, 0.12222E+01, 0.71250E+00, 0.14444E+01, 0.71250E+00, 0.14444E+01, 0.72500E+00, 0.12222E+01, 0.72500E+00
  869,1,3,3, 0.12222E+01, 0.72500E+00, 0.14444E+01, 0.72500E+00, 0.14444E+01, 0.75000E+00, 0.12222E+01, 0.75000E+00
  870,1,3,3, 0.12222E+01, 0.75000E+00, 0.14444E+01, 0.75000E+00, 0.14444E+01, 0.80000E+00, 0.12222E+01, 0.80000E+00
  871,1,3,4, 0.14444E+01, 0.70000E+00, 0.16667E+01, 0.70000E+00, 0.16667E+01, 0.71250E+00, 0.14444E+01, 0.71250E+00
  872,1,3,4, 0.14444E+01, 0.71250E+00, 0.16667E+01, 0.71250E+00, 0.16667E+01, 0.72500E+00, 0.14444E+01, 0.72500E+00
  873,1,3,3, 0.14444E+01, 0.72500E+00, 0.16667E+01, 0.72500E+00, 0.16667E+01, 0.75000E+00, 0.14444E+01, 0.75000E+00
  874,1,3,3, 0.14444E+01, 0.75000E+00, 0.16667E+01, 0.75000E+00, 0.16667E+01, 0.80000E+00, 0.14444E+01, 0.80000E+00
  875,1,3,4, 0.16667E+01, 0.70000E+00, 0.18889E+01, 0.70000E+00, 0.18889E+01, 0.71250E+00, 0.16667E+01, 0.71250E+00
  876,1,3,4, 0.16667E+01, 0.71250E+00, 0.18889E+01, 0.71250E+00, 0.18889E+01, 0.72500E+00, 0.16667E+01, 0.72500E+00
  877,1,3,3, 0.16667E+01, 0.72500E+00, 0.18889E+01, 0.72500E+00, 0.18889E+01, 0.75000E+00, 0.16667E+01, 0.75000E+00
  878,1,3,3, 0.16667E+01, 0.75000E+00, 0.18889E+01, 0.75000E+00, 0.18889E+01, 0.80000E+00, 0.16667E+01, 0.80000E+00
  879,1,3,4, 0.18889E+01, 0.70000E+00, 0.21111E+01, 0.70000E+00, 0.21111E+01, 0.71250E+00, 0.18889E+01, 0.71250E+00
  880,1,3,4, 0.18889E+01, 0.71250E+00, 0.21111E+01, 0.71250E+00, 0.21111E+01, 0.72500E+00, 0.18889E+01, 0.72500E+00
  881,1,3,3, 0.18889E+01, 0.72500E+00, 0.21111E+01, 0.72500E+00, 0.21111E+01, 0.75000E+00, 0.18889E+01, 0.75000E+00
  882,1,3,3, 0.18889E+01, 0.75000E+00, 0.21111E+01, 0.75000E+00, 0.21111E+01, 0.80000E+00, 0.18889E+01, 0.80000E+00
  883,1,3,4, 0.21111E+01, 0.70000E+00, 0.23333E+01, 0.70000E+00, 0.23333E+01, 0.71250E+00, 0.21111E+01, 0.71250E+00
  884,1,3,4, 0.21111E+01, 0.71250E+00, 0.23333E+01, 0.71250E+00, 0.23333E+01, 0.72500E+00, 0.21111E+01, 0.72500E+00
  885,1,3,3, 0.21111E+01, 0.72500E+00, 0.23333E+01, 0.72500E+00, 0.23333E+01, 0.75000E+00, 0.21111E+01, 0.75000E+00
  886,1,3,3, 0.21111E+01, 0.75000E+00, 0.23333E+01, 0.75000E+00, 0.23333E+01, 0.80000E+00, 0.21111E+01, 0.80000E+00
  887,1,3,4, 0.23333E+01, 0.70000E+00, 0.25556E+01, 0.70000E+00, 0.25556E+01, 0.71250E+00, 0.23333E+01, 0.71250E+00
  888,1,3,4, 0.23333E+01, 0.71250E+00, 0.25556E+01, 0.71250E+00, 0.25556E+01, 0.72500E+00, 0.23333E+01, 0.72500E+00
  889,1,3,3, 0.23333E+01, 0.72500E+00, 0.25556E+01, 0.72500E+00, 0.25556E+01, 0.75000E+00, 0.23333E+01, 0.75000E+00
  890,1,3,3, 0.23333E+01, 0.75000E+00, 0.25556E+01, 0.75000E+00, 0.25556E+01, 0.80000E+00, 0.23333E+01, 0.80000E+00
  891,1,3,4, 0.25556E+01, 0.70000E+00, 0.27778E+01, 0.70000E+00, 0.27778E+01, 0.71250E+00, 0.25556E+01, 0.71250E+00
  892,1,3,4, 0.25556E+01, 0.71250E+00, 0.27778E+01, 0.71250E+00, 0.27778E+01, 0.72500E+00, 0.25556E+01, 0.72500E+00
  893,1,3,3, 0.25556E+01, 0.72500E+00, 0.27778E+01, 0.72500E+00, 0.27778E+01, 0.75000E+00, 0.25556E+01, 0.75000E+00
  894,1,3,3, 0.25556E+01, 0.75000E+00, 0.27778E+01, 0.75000E+00, 0.27778E+01, 0.80000E+00, 0.25556E+01, 0.80000E+00
  895,1,3,4, 0.27778E+01, 0.70000E+00, 0.30000E+01, 0.70000E+00, 0.30000E+01, 0.71250E+00, 0.27778E+01, 0.71250E+00
  896,1,3,4, 0.27778E+01, 0.71250E+00, 0.30000E+01, 0.71250E+00, 0.30000E+01, 0.72500E+00, 0.27778E+01, 0.72500E+00
  897,1,3,3, 0.27778E+01, 0.72500E+00, 0.30000E+01, 0.72500E+00, 0.30000E+01, 0.75000E+00, 0.27778E+01, 0.75000E+00
  898,1,3,3, 0.27778E+01, 0.75000E+00, 0.30000E+01, 0.75000E+00, 0.30000E+01, 0.80000E+00, 0.27778E+01, 0.80000E+00
  899,1,3,4, 0.30000E+01, 0.70000E+00, 0.32222E+01, 0.70000E+00, 0.32222E+01, 0.71250E+00, 0.30000E+01, 0.71250E+00
  900,1,3,4, 0.30000E+01, 0.71250E+00, 0.32222E+01, 0.71250E+00, 0.32222E+01, 0.72500E+00, 0.30000E+01, 0.72500E+00
  901,1,3,3, 0.30000E+01, 0.72500E+00, 0.32222E+01, 0.72500E+00, 0.32222E+01, 0.75000E+00, 0.30000E+01, 0.75000E+00
  902,1,3,3, 0.30000E+01, 0.75000E+00, 0.32222E+01, 0.75000E+00, 0.32222E+01, 0.80000E+00, 0.30000E+01, 0.80000E+00
  903,1,3,4, 0.32222E+01, 0.70000E+00, 0.34444E+01, 0.70000E+00, 0.34444E+01, 0.71250E+00, 0.32222E+01, 0.71250E+00
  904,1,3,4, 0.32222E+01, 0.71250E+00, 0.34444E+01, 0.71250E+00, 0.34444E+01, 0.72500E+00, 0.32222E+01, 0.72500E+00
  905,1,3,3, 0.32222E+01, 0.72500E+00, 0.34444E+01, 0.72500E+00, 0.34444E+01, 0.75000E+00, 0.32222E+01, 0.75000E+00
  906,1,3,3, 0.32222E+01, 0.75000E+00, 0.34444E+01, 0.75000E+00, 0.34444E+01, 0.80000E+00, 0.32222E+01, 0.80000E+00
  907,1,3,4, 0.34444E+01, 0.70000E+00, 0.36667E+01, 0.70000E+00, 0.36667E+01, 0.71250E+00, 0.34444E+01, 0.71250E+00
  908,1,3,4, 0.34444E+01, 0.71250E+00, 0.36667E+01, 0.71250E+00, 0.36667E+01, 0.72500E+00, 0.34444E+01, 0.72500E+00
  909,1,3,3, 0.34444E+01, 0.72500E+00, 0.36667E+01, 0.72500E+00, 0.36667E+01, 0.75000E+00, 0.34444E+01, 0.75000E+00
  910,1,3,3, 0.34444E+01, 0.75000E+00, 0.36667E+01, 0.75000E+00, 0.36667E+01, 0.80000E+00, 0.34444E+01, 0.80000E+00
  911,1,3,4, 0.36667E+01, 0.70000E+00, 0.38889E+01, 0.70000E+00, 0.38889E+01, 0.71250E+00, 0.36667E+01, 0.71250E+00
  912,1,3,4, 0.36667E+01, 0.71250E+00, 0.38889E+01, 0.71250E+00, 0.38889E+01, 0.72500E+00, 0.36667E+01, 0.72500E+00
  913,1,3,3, 0.36667E+01, 0.72500E+00, 0.38889E+01, 0.72500E+00, 0.38889E+01, 0.75000E+00, 0.36667E+01, 0.75000E+00
  914,1,3,3, 0.36667E+01, 0.75000E+00, 0.38889E+01, 0.75000E+00, 0.38889E+01, 0.80000E+00, 0.36667E+01, 0.80000E+00
  915,1,3,4, 0.38889E+01, 0.70000E+00, 0.41111E+01, 0.70000E+00, 0.41111E+01, 0.71250E+00, 0.38889E+01, 0.71250E+00
  916,1,3,4, 0.38889E+01, 0.71250E+00, 0.41111E+01, 0.71250E+00, 0.41111E+01, 0.72500E+00, 0.38889E+01, 0.72500E+00
  917,1,3,3, 0.38889E+01, 0.72500E+00, 0.41111E+01, 0.72500E+00, 0.41111E+01, 0.75000E+00, 0.38889E+01, 0.75000E+00
  918,1,3,3, 0.38889E+01, 0.75000E+00, 0.41111E+01, 0.75000E+00, 0.41111E+01, 0.80000E+00, 0.38889E+01, 0.80000E+00
  919,1,3,4, 0.41111E+01, 0.70000E+00, 0.43333E+01, 0.70000E+00, 0.43333E+01, 0.71250E+00, 0.41111E+01, 0.71250E+00
  920,1,3,4, 0.41111E+01, 0.71250E+00, 0.43333E+01, 0.71250E+00, 0.43333E+01, 0.72500E+00, 0.41111E+01, 0.72500E+00
  921,1,3,3, 0.41111E+01, 0.72500E+00, 0.43333E+01, 0.72500E+00, 0.43333E+01, 0.75000E+00, 0.41111E+01, 0.75000E+00
  922,1,3,3, 0.41111E+01, 0.75000E+00, 0.43333E+01, 0.75000E+00, 0.43333E+01, 0.80000E+00, 0.41111E+01, 0.80000E+00
  923,1,3,4, 0.43333E+01, 0.70000E+00, 0.45556E+01, 0.70000E+00, 0.45556E+01, 0.71250E+00, 0.43333E+01, 0.71250E+00
  924,1,3,4, 0.43333E+01, 0.71250E+00, 0.45556E+01, 0.71250E+00, 0.45556E+01, 0.72500E+00, 0.43333E+01, 0.72500E+00
  925,1,3,3, 0.43333E+01, 0.72500E+00, 0.45556E+01, 0.72500E+00, 0.45556E+01, 0.75000E+00, 0.43333E+01, 0.75000E+00
  926,1,3,3, 0.43333E+01, 0.75000E+00, 0.45556E+01, 0.75000E+00, 0.45556E+01, 0.80000E+00, 0.43333E+01, 0.80000E+00
  927,1,3,4, 0.45556E+01, 0.70000E+00, 0.47778E+01, 0.70000E+00, 0.47778E+01, 0.71250E+00, 0.45556E+01, 0.71250E+00
  928,1,3,4, 0.45556E+01, 0.71250E+00, 0.47778E+01, 0.71250E+00, 0.47778E+01, 0.72500E+00, 0.45556E+01, 0.72500E+00
  929,1,3,3, 0.45556E+01, 0.72500E+00, 0.47778E+01, 0.72500E+00, 0.47778E+01, 0.75000E+00, 0.45556E+01, 0.75000E+00
  930,1,3,3, 0.45556E+01, 0.75000E+00, 0.47778E+01, 0.75000E+00, 0.47778E+01, 0.80000E+00, 0.45556E+01, 0.80000E+00
  931,1,3,4, 0.47778E+01, 0.70000E+00, 0.50000E+01, 0.70000E+00, 0.50000E+01, 0.71250E+00, 0.47778E+01, 0.71250E+00
  932,1,3,4, 0.47778E+01, 0.71250E+00, 0.50000E+01, 0.71250E+00, 0.50000E+01, 0.72500E+00, 0.47778E+01, 0.72500E+00
  933,1,3,3, 0.47778E+01, 0.72500E+00, 0.50000E+01, 0.72500E+00, 0.50000E+01, 0.75000E+00, 0.47778E+01, 0.75000E+00
  934,1,3,3, 0.47778E+01, 0.75000E+00, 0.50000E+01, 0.75000E+00, 0.50000E+01, 0.80000E+00, 0.47778E+01, 0.80000E+00
  935,1,3,4, 0.50000E+01, 0.70000E+00, 0.52222E+01, 0.70000E+00, 0.52222E+01, 0.71250E+00, 0.50000E+01, 0.71250E+00
  936,1,3,4, 0.50000E+01, 0.71250E+00, 0.52222E+01, 0.71250E+00, 0.52222E+01, 0.72500E+00, 0.50000E+01, 0.72500E+00
  937,1,3,3, 0.50000E+01, 0.72500E+00, 0.52222E+01, 0.72500E+00, 0.52222E+01, 0.75000E+00, 0.50000E+01, 0.75000E+00
  938,1,3,3, 0.50000E+01, 0.75000E+00, 0.52222E+01, 0.75000E+00, 0.52222E+01, 0.80000E+00, 0.50000E+01, 0.80000E+00
  939,1,3,4, 0.52222E+01, 0.70000E+00, 0.54444E+01, 0.70000E+00, 0.54444E+01, 0.71250E+00, 0.52222E+01, 0.71250E+00
  940,1,3,4, 0.52222E+01, 0.71250E+00, 0.54444E+01, 0.71250E+00, 0.54444E+01, 0.72500E+00, 0.52222E+01, 0.72500E+00
  941,1,3,3, 0.52222E+01, 0.72500E+00, 0.54444E+01, 0.72500E+00, 0.54444E+01, 0.75000E+00, 0.52222E+01, 0.75000E+00
  942,1,3,3, 0.52222E+01, 0.75000E+00, 0.54444E+01, 0.75000E+00, 0.54444E+01, 0.80000E+00, 0.52222E+01, 0.80000E+00
  943,1,3,4, 0.54444E+01, 0.70000E+00, 0.56667E+01, 0.70000E+00, 0.56667E+01, 0.71250E+00, 0.54444E+01, 0.71250E+00
  944,1,3,4, 0.54444E+01, 0.71250E+00, 0.56667E+01, 0.71250E+00, 0.56667E+01, 0.72500E+00, 0.54444E+01, 0.72500E+00
  945,1,3,3, 0.54444E+01, 0.72500E+00, 0.56667E+01, 0.72500E+00, 0.56667E+01, 0.75000E+00, 0.54444E+01, 0.75000E+00
  946,1,3,3, 0.54444E+01, 0.75000E+00, 0.56667E+01, 0.75000E+00, 0.56667E+01, 0.80000E+00, 0.54444E+01, 0.80000E+00
  947,1,3,4, 0.56667E+01, 0.70000E+00, 0.58889E+01, 0.70000E+00, 0.58889E+01, 0.71250E+00, 0.56667E+01, 0.71250E+00
  948,1,3,4, 0.56667E+01, 0.71250E+00, 0.58889E+01, 0.71250E+00, 0.58889E+01, 0.72500E+00, 0.56667E+01, 0.72500E+00
  949,1,3,3, 0.56667E+01, 0.72500E+00, 0.58889E+01, 0.72500E+00, 0.58889E+01, 0.75000E+00, 0.56667E+01, 0.75000E+00
  950,1,3,3, 0.56667E+01, 0.75000E+00, 0.58889E+01, 0.75000E+00, 0.58889E+01, 0.80000E+00, 0.56667E+01, 0.80000E+00
  951,1,3,4, 0.58889E+01, 0.70000E+00, 0.61111E+01, 0.70000E+00, 0.61111E+01, 0.71250E+00, 0.58889E+01, 0.71250E+00
  952,1,3,4, 0.58889E+01, 0.71250E+00, 0.61111E+01, 0.71250E+00, 0.61111E+01, 0.72500E+00, 0.58889E+01, 0.72500E+00
  953,1,3,3, 0.58889E+01, 0.72500E+00, 0.61111E+01, 0.72500E+00, 0.61111E+01, 0.75000E+00, 0.58889E+01, 0.75000E+00
  954,1,3,3, 0.58889E+01, 0.75000E+00, 0.61111E+01, 0.75000E+00, 0.61111E+01, 0.80000E+00, 0.58889E+01, 0.80000E+00
  955,1,3,4, 0.61111E+01, 0.70000E+00, 0.63333E+01, 0.70000E+00, 0.63333E+01, 0.71250E+00, 0.61111E+01, 0.71250E+00
  956,1,3,4, 0.61111E+01, 0.71250E+00, 0.63333E+01, 0.71250E+00, 0.63333E+01, 0.72500E+00, 0.61111E+01, 0.72500E+00
  957,1,3,3, 0.61111E+01, 0.72500E+00, 0.63333E+01, 0.72500E+00, 0.63333E+01, 0.75000E+00, 0.61111E+01, 0.75000E+00
  958,1,3,3, 0.61111E+01, 0.75000E+00, 0.63333E+01, 0.75000E+00, 0.63333E+01, 0.80000E+00, 0.61111E+01, 0.80000E+00
  959,1,3,4, 0.63333E+01, 0.70000E+00, 0.65556E+01, 0.70000E+00, 0.65556E+01, 0.71250E+00, 0.63333E+01, 0.71250E+00
  960,1,3,4, 0.63333E+01, 0.71250E+00, 0.65556E+01, 0.71250E+00, 0.65556E+01, 0.72500E+00, 0.63333E+01, 0.72500E+00
  961,1,3,3, 0.63333E+01, 0.72500E+00, 0.65556E+01, 0.72500E+00, 0.65556E+01, 0.75000E+00, 0.63333E+01, 0.75000E+00
  962,1,3,3, 0.63333E+01, 0.75000E+00, 0.65556E+01, 0.75000E+00, 0.65556E+01, 0.80000E+00, 0.63333E+01, 0.80000E+00
  963,1,3,4, 0.65556E+01, 0.70000E+00, 0.67778E+01, 0.70000E+00, 0.67778E+01, 0.71250E+00, 0.65556E+01, 0.71250E+00
  964,1,3,4, 0.65556E+01, 0.71250E+00, 0.67778E+01, 0.71250E+00, 0.67778E+01, 0.72500E+00, 0.65556E+01, 0.72500E+00
  965,1,3,3, 0.65556E+01, 0.72500E+00, 0.67778E+01, 0.72500E+00, 0.67778E+01, 0.75000E+00, 0.65556E+01, 0.75000E+00
  966,1,3,3, 0.65556E+01, 0.75000E+00, 0.67778E+01, 0.75000E+00, 0.67778E+01, 0.80000E+00, 0.65556E+01, 0.80000E+00
  967,1,3,4, 0.67778E+01, 0.70000E+00, 0.70000E+01, 0.70000E+00, 0.70000E+01, 0.71250E+00, 0.67778E+01, 0.71250E+00
  968,1,3,4, 0.67778E+01, 0.71250E+00, 0.70000E+01, 0.71250E+00, 0.70000E+01, 0.72500E+00, 0.67778E+01, 0.72500E+00
  969,1,3,3, 0.67778E+01, 0.72500E+00, 0.70000E+01, 0.72500E+00, 0.70000E+01, 0.75000E+00, 0.67778E+01, 0.75000E+00
  970,1,3,3, 0.67778E+01, 0.75000E+00, 0.70000E+01, 0.75000E+00, 0.70000E+01, 0.80000E+00, 0.67778E+01, 0.80000E+00
  971,1,3,4, 0.70000E+01, 0.70000E+00, 0.72222E+01, 0.70000E+00, 0.72222E+01, 0.71250E+00, 0.70000E+01, 0.71250E+00
  972,1,3,4, 0.70000E+01, 0.71250E+00, 0.72222E+01, 0.71250E+00, 0.72222E+01, 0.72500E+00, 0.70000E+01, 0.72500E+00
  973,1,3,3, 0.70000E+01, 0.72500E+00, 0.72222E+01, 0.72500E+00, 0.72222E+01, 0.75000E+00, 0.70000E+01, 0.75000E+00
  974,1,3,3, 0.70000E+01, 0.75000E+00, 0.72222E+01, 0.75000E+00, 0.72222E+01, 0.80000E+00, 0.70000E+01, 0.80000E+00
  975,1,3,4, 0.72222E+01, 0.70000E+00, 0.74444E+01, 0.70000E+00, 0.74444E+01, 0.71250E+00, 0.72222E+01, 0.71250E+00
  976,1,3,4, 0.72222E+01, 0.71250E+00, 0.74444E+01, 0.71250E+00, 0.74444E+01, 0.72500E+00, 0.72222E+01, 0.72500E+00
  977,1,3,3, 0.72222E+01, 0.72500E+00, 0.74444E+01, 0.72500E+00, 0.74444E+01, 0.75000E+00, 0.72222E+01, 0.75000E+00
  978,1,3,3, 0.72222E+01, 0.75000E+00, 0.74444E+01, 0.75000E+00, 0.74444E+01, 0.80000E+00, 0.72222E+01, 0.80000E+00
  979,1,3,4, 0.74444E+01, 0.70000E+00, 0.76667E+01, 0.70000E+00, 0.76667E+01, 0.71250E+00, 0.74444E+01, 0.71250E+00
  980,1,3,4, 0.74444E+01, 0.71250E+00, 0.76667E+01, 0.71250E+00, 0.76667E+01, 0.72500E+00, 0.74444E+01, 0.72500E+00
  981,1,3,3, 0.74444E+01, 0.72500E+00, 0.76667E+01, 0.72500E+00, 0.76667E+01, 0.75000E+00, 0.74444E+01, 0.75000E+00
  982,1,3,3, 0.74444E+01, 0.75000E+00, 0.76667E+01, 0.75000E+00, 0.76667E+01, 0.80000E+00, 0.74444E+01, 0.80000E+00
  983,1,3,4, 0.76667E+01, 0.70000E+00, 0.78889E+01, 0.70000E+00, 0.78889E+01, 0.71250E+00, 0.76667E+01, 0.71250E+00
  984,1,3,4, 0.76667E+01, 0.71250E+00, 0.78889E+01, 0.71250E+00, 0.78889E+01, 0.72500E+00, 0.76667E+01, 0.72500E+00
  985,1,3,3, 0.76667E+01, 0.72500E+00, 0.78889E+01, 0.72500E+00, 0.78889E+01, 0.75000E+00, 0.76667E+01, 0.75000E+00
  986,1,3,3, 0.76667E+01, 0.75000E+00, 0.78889E+01, 0.75000E+00, 0.78889E+01, 0.80000E+00, 0.76667E+01, 0.80000E+00
  987,1,3,4, 0.78889E+01, 0.70000E+00, 0.81111E+01, 0.70000E+00, 0.81111E+01, 0.71250E+00, 0.78889E+01, 0.71250E+00
  988,1,3,4, 0.78889E+01, 0.71250E+00, 0.81111E+01, 0.71250E+00, 0.81111E+01, 0.72500E+00, 0.78889E+01, 0.72500E+00
  989,1,3,3, 0.78889E+01, 0.72500E+00, 0.81111E+01, 0.72500E+00, 0.81111E+01, 0.75000E+00, 0.78889E+01, 0.75000E+00
  990,1,3,3, 0.78889E+01, 0.75000E+00, 0.81111E+01, 0.75000E+00, 0.81111E+01, 0.80000E+00, 0.78889E+01, 0.80000E+00
  991,1,3,4, 0.81111E+01, 0.70000E+00, 0.83333E+01, 0.70000E+00, 0.83333E+01, 0.71250E+00, 0.81111E+01, 0.71250E+00
  992,1,3,4, 0.81111E+01, 0.71250E+00, 0.83333E+01, 0.71250E+00, 0.83333E+01, 0.72500E+00, 0.81111E+01, 0.72500E+00
  993,1,3,3, 0.81111E+01, 0.72500E+00, 0.83333E+01, 0.72500E+00, 0.83333E+01, 0.75000E+00, 0.81111E+01, 0.75000E+00
  994,1,3,3, 0.81111E+01, 0.75000E+00, 0.83333E+01, 0.75000E+00, 0.83333E+01, 0.80000E+00, 0.81111E+01, 0.80000E+00
  995,1,3,4, 0.83333E+01, 0.70000E+00, 0.85556E+01, 0.70000E+00, 0.85556E+01, 0.71250E+00, 0.83333E+01, 0.71250E+00
  996,1,3,4, 0.83333E+01, 0.71250E+00, 0.85556E+01, 0.71250E+00, 0.85556E+01, 0.72500E+00, 0.83333E+01, 0.72500E+00
  997,1,3,3, 0.83333E+01, 0.72500E+00, 0.85556E+01, 0.72500E+00, 0.85556E+01, 0.75000E+00, 0.83333E+01, 0.75000E+00
  998,1,3,3, 0.83333E+01, 0.75000E+00, 0.85556E+01, 0.75000E+00, 0.85556E+01, 0.80000E+00, 0.83333E+01, 0.80000E+00
  999,1,3,4, 0.85556E+01, 0.70000E+00, 0.87778E+01, 0.70000E+00, 0.87778E+01, 0.71250E+00, 0.85556E+01, 0.71250E+00
 1000,1,3,4, 0.85556E+01, 0.71250E+00, 0.87778E+01, 0.71250E+00, 0.87778E+01, 0.72500E+00, 0.85556E+01, 0.72500E+00
 1001,1,3,3, 0.85556E+01, 0.72500E+00, 0.87778E+01, 0.72500E+00, 0.87778E+01, 0.75000E+00, 0.85556E+01, 0.75000E+00
 1002,1,3,3, 0.85556E+01, 0.75000E+00, 0.87778E+01, 0.75000E+00, 0.87778E+01, 0.80000E+00, 0.85556E+01, 0.80000E+00
 1003,1,3,4, 0.87778E+01, 0.70000E+00, 0.88889E+01, 0.70000E+00, 0.88889E+01, 0.71250E+00, 0.87778E+01, 0.71250E+00
 1004,1,3,4, 0.87778E+01, 0.71250E+00, 0.88889E+01, 0.71250E+00, 0.88889E+01, 0.72500E+00, 0.87778E+01, 0.72500E+00
 1005,1,3,3, 0.87778E+01, 0.72500E+00, 0.88889E+01, 0.72500E+00, 0.88889E+01, 0.75000E+00, 0.87778E+01, 0.75000E+00
 1006,1,3,4, 0.88889E+01, 0.70000E+00, 0.89444E+01, 0.70000E+00, 0.89444E+01, 0.71250E+00, 0.88889E+01, 0.71250E+00
 1007,1,3,4, 0.88889E+01, 0.71250E+00, 0.89444E+01, 0.71250E+00, 0.89444E+01, 0.72500E+00, 0.88889E+01, 0.72500E+00
 1008,1,4,4, 0.89444E+01, 0.70000E+00, 0.89722E+01, 0.70000E+00, 0.89722E+01, 0.71250E+00, 0.89444E+01, 0.71250E+00
 1009,1,4,4, 0.89722E+01, 0.70000E+00, 0.90000E+01, 0.70000E+00, 0.90000E+01, 0.71250E+00, 0.89722E+01, 0.71250E+00
 1010,1,4,4, 0.89722E+01, 0.71250E+00, 0.90000E+01, 0.71250E+00, 0.90000E+01, 0.72500E+00, 0.89722E+01, 0.72500E+00
 1011,1,4,4, 0.89444E+01, 0.71250E+00, 0.89722E+01, 0.71250E+00, 0.89722E+01, 0.72500E+00, 0.89444E+01, 0.72500E+00
 1012,1,4,3, 0.89444E+01, 0.72500E+00, 0.89722E+01, 0.72500E+00, 0.89722E+01, 0.75000E+00, 0.89444E+01, 0.75000E+00
 1013,1,4,3, 0.89722E+01, 0.72500E+00, 0.90000E+01, 0.72500E+00, 0.90000E+01, 0.75000E+00, 0.89722E+01, 0.75000E+00
 1014,1,3,3, 0.88889E+01, 0.72500E+00, 0.89444E+01, 0.72500E+00, 0.89444E+01, 0.75000E+00, 0.88889E+01, 0.75000E+00
 1015,1,3,3, 0.88889E+01, 0.75000E+00, 0.89444E+01, 0.75000E+00, 0.89444E+01, 0.80000E+00, 0.88889E+01, 0.80000E+00
 1016,1,4,3, 0.89444E+01, 0.75000E+00, 0.89722E+01, 0.75000E+00, 0.89722E+01, 0.80000E+00, 0.89444E+01, 0.80000E+00
 1017,1,4,3, 0.89722E+01, 0.75000E+00, 0.90000E+01, 0.75000E+00, 0.90000E+01, 0.80000E+00, 0.89722E+01, 0.80000E+00
 1018,1,3,3, 0.87778E+01, 0.75000E+00, 0.88889E+01, 0.75000E+00, 0.88889E+01, 0.80000E+00, 0.87778E+01, 0.80000E+00
 1019,1,3,3, 0.10000E+01, 0.80000E+00, 0.12222E+01, 0.80000E+00, 0.12222E+01, 0.90000E+00, 0.10000E+01, 0.90000E+00
 1020,1,3,3, 0.12222E+01, 0.80000E+00, 0.14444E+01, 0.80000E+00, 0.14444E+01, 0.90000E+00, 0.12222E+01, 0.90000E+00
 1021,1,3,3, 0.14444E+01, 0.80000E+00, 0.16667E+01, 0.80000E+00, 0.16667E+01, 0.90000E+00, 0.14444E+01, 0.90000E+00
 1022,1,3,3, 0.16667E+01, 0.80000E+00, 0.18889E+01, 0.80000E+00, 0.18889E+01, 0.90000E+00, 0.16667E+01, 0.90000E+00
 1023,1,3,3, 0.18889E+01, 0.80000E+00, 0.21111E+01, 0.80000E+00, 0.21111E+01, 0.90000E+00, 0.18889E+01, 0.90000E+00
 1024,1,3,3, 0.21111E+01, 0.80000E+00, 0.23333E+01, 0.80000E+00, 0.23333E+01, 0.90000E+00, 0.21111E+01, 0.90000E+00
 1025,1,3,3, 0.23333E+01, 0.80000E+00, 0.25556E+01, 0.80000E+00, 0.25556E+01, 0.90000E+00, 0.23333E+01, 0.90000E+00
 1026,1,3,3, 0.25556E+01, 0.80000E+00, 0.27778E+01, 0.80000E+00, 0.27778E+01, 0.90000E+00, 0.25556E+01, 0.90000E+00
 1027,1,3,3, 0.27778E+01, 0.80000E+00, 0.30000E+01, 0.80000E+00, 0.30000E+01, 0.90000E+00, 0.27778E+01, 0.90000E+00
 1028,1,3,3, 0.30000E+01, 0.80000E+00, 0.32222E+01, 0.80000E+00, 0.32222E+01, 0.90000E+00, 0.30000E+01, 0.90000E+00
 1029,1,3,3, 0.32222E+01, 0.80000E+00, 0.34444E+01, 0.80000E+00, 0.34444E+01, 0.90000E+00, 0.32222E+01, 0.90000E+00
 1030,1,3,3, 0.34444E+01, 0.80000E+00, 0.36667E+01, 0.80000E+00, 0.36667E+01, 0.90000E+00, 0.34444E+01, 0.90000E+00
 1031,1,3,3, 0.36667E+01, 0.80000E+00, 0.38889E+01, 0.80000E+00, 0.38889E+01, 0.90000E+00, 0.36667E+01, 0.90000E+00
 1032,1,3,3, 0.38889E+01, 0.80000E+00, 0.41111E+01, 0.80000E+00, 0.41111E+01, 0.90000E+00, 0.38889E+01, 0.90000E+00
 1033,1,3,3, 0.41111E+01, 0.80000E+00, 0.43333E+01, 0.80000E+00, 0.43333E+01, 0.90000E+00, 0.41111E+01, 0.90000E+00
 1034,1,3,3, 0.43333E+01, 0.80000E+00, 0.45556E+01, 0.80000E+00, 0.45556E+01, 0.90000E+00, 0.43333E+01, 0.90000E+00
 1035,1,3,3, 0.45556E+01, 0.80000E+00, 0.47778E+01, 0.80000E+00, 0.47778E+01, 0.90000E+00, 0.45556E+01, 0.90000E+00
 1036,1,3,3, 0.47778E+01, 0.80000E+00, 0.50000E+01, 0.80000E+00, 0.50000E+01, 0.90000E+00, 0.47778E+01, 0.90000E+00
 1037,1,3,3, 0.50000E+01, 0.80000E+00, 0.52222E+01, 0.80000E+00, 0.52222E+01, 0.90000E+00, 0.50000E+01, 0.90000E+00
 1038,1,3,3, 0.52222E+01, 0.80000E+00, 0.54444E+01, 0.80000E+00, 0.54444E+01, 0.90000E+00, 0.52222E+01, 0.90000E+00
 1039,1,3,3, 0.54444E+01, 0.80000E+00, 0.56667E+01, 0.80000E+00, 0.56667E+01, 0.90000E+00, 0.54444E+01, 0.90000E+00
 1040,1,3,3, 0.56667E+01, 0.80000E+00, 0.58889E+01, 0.80000E+00, 0.58889E+01, 0.90000E+00, 0.56667E+01, 0.90000E+00
 1041,1,3,3, 0.58889E+01, 0.80000E+00, 0.61111E+01, 0.80000E+00, 0.61111E+01, 0.90000E+00, 0.58889E+01, 0.90000E+00
 1042,1,3,3, 0.61111E+01, 0.80000E+00, 0.63333E+01, 0.80000E+00, 0.63333E+01, 0.90000E+00, 0.61111E+01, 0.90000E+00
 1043,1,3,3, 0.63333E+01, 0.80000E+00, 0.65556E+01, 0.80000E+00, 0.65556E+01, 0.90000E+00, 0.63333E+01, 0.90000E+00
 1044,1,3,3, 0.65556E+01, 0.80000E+00, 0.67778E+01, 0.80000E+00, 0.67778E+01, 0.90000E+00, 0.65556E+01, 0.90000E+00
 1045,1,3,3, 0.67778E+01, 0.80000E+00, 0.70000E+01, 0.80000E+00, 0.70000E+01, 0.90000E+00, 0.67778E+01, 0.90000E+00
 1046,1,3,3, 0.70000E+01, 0.80000E+00, 0.72222E+01, 0.80000E+00, 0.72222E+01, 0.90000E+00, 0.70000E+01, 0.90000E+00
 1047,1,3,3, 0.72222E+01, 0.80000E+00, 0.74444E+01, 0.80000E+00, 0.74444E+01, 0.90000E+00, 0.72222E+01, 0.90000E+00
 1048,1,3,3, 0.74444E+01, 0.80000E+00, 0.76667E+01, 0.80000E+00, 0.76667E+01, 0.90000E+00, 0.74444E+01, 0.90000E+00
 1049,1,3,3, 0.76667E+01, 0.80000E+00, 0.78889E+01, 0.80000E+00, 0.78889E+01, 0.90000E+00, 0.76667E+01, 0.90000E+00
 1050,1,3,3, 0.78889E+01, 0.80000E+00, 0.81111E+01, 0.80000E+00, 0.81111E+01, 0.90000E+00, 0.78889E+01, 0.90000E+00
 1051,1,3,3, 0.81111E+01, 0.80000E+00, 0.83333E+01, 0.80000E+00, 0.83333E+01, 0.90000E+00, 0.81111E+01, 0.90000E+00
 1052,1,3,3, 0.83333E+01, 0.80000E+00, 0.85556E+01, 0.80000E+00, 0.85556E+01, 0.90000E+00, 0.83333E+01, 0.90000E+00
 1053,1,3,3, 0.85556E+01, 0.80000E+00, 0.87778E+01, 0.80000E+00, 0.87778E+01, 0.90000E+00, 0.85556E+01, 0.90000E+00
 1054,1,3,3, 0.87778E+01, 0.80000E+00, 0.88889E+01, 0.80000E+00, 0.88889E+01, 0.90000E+00, 0.87778E+01, 0.90000E+00
 1055,1,3,3, 0.88889E+01, 0.80000E+00, 0.89444E+01, 0.80000E+00, 0.89444E+01, 0.90000E+00, 0.88889E+01, 0.90000E+00
 1056,1,4,3, 0.89444E+01, 0.80000E+00, 0.89722E+01, 0.80000E+00, 0.89722E+01, 0.90000E+00, 0.89444E+01, 0.90000E+00
 1057,1,4,3, 0.89722E+01, 0.80000E+00, 0.90000E+01, 0.80000E+00, 0.90000E+01, 0.90000E+00, 0.89722E+01, 0.90000E+00
 1058,1,3,3, 0.10000E+01, 0.90000E+00, 0.12222E+01, 0.90000E+00, 0.12222E+01, 0.10000E+01, 0.10000E+01, 0.10000E+01
 1059,1,3,3, 0.12222E+01, 0.90000E+00, 0.14444E+01, 0.90000E+00, 0.14444E+01, 0.10000E+01, 0.12222E+01, 0.10000E+01
 1060,1,3,3, 0.14444E+01, 0.90000E+00, 0.16667E+01, 0.90000E+00, 0.16667E+01, 0.10000E+01, 0.14444E+01, 0.10000E+01
 1061,1,3,3, 0.16667E+01, 0.90000E+00, 0.18889E+01, 0.90000E+00, 0.18889E+01, 0.10000E+01, 0.16667E+01, 0.10000E+01
 1062,1,3,3, 0.18889E+01, 0.90000E+00, 0.21111E+01, 0.90000E+00, 0.21111E+01, 0.10000E+01, 0.18889E+01, 0.10000E+01
 1063,1,3,3, 0.21111E+01, 0.90000E+00, 0.23333E+01, 0.90000E+00, 0.23333E+01, 0.10000E+01, 0.21111E+01, 0.10000E+01
 1064,1,3,3, 0.23333E+01, 0.90000E+00, 0.25556E+01, 0.90000E+00, 0.25556E+01, 0.10000E+01, 0.23333E+01, 0.10000E+01
 1065,1,3,3, 0.25556E+01, 0.90000E+00, 0.27778E+01, 0.90000E+00, 0.27778E+01, 0.10000E+01, 0.25556E+01, 0.10000E+01
 1066,1,3,3, 0.27778E+01, 0.90000E+00, 0.30000E+01, 0.90000E+00, 0.30000E+01, 0.10000E+01, 0.27778E+01, 0.10000E+01
 1067,1,3,3, 0.30000E+01, 0.90000E+00, 0.32222E+01, 0.90000E+00, 0.32222E+01, 0.10000E+01, 0.30000E+01, 0.10000E+01
 1068,1,3,3, 0.32222E+01, 0.90000E+00, 0.34444E+01, 0.90000E+00, 0.34444E+01, 0.10000E+01, 0.32222E+01, 0.10000E+01
 1069,1,3,3, 0.34444E+01, 0.90000E+00, 0.36667E+01, 0.90000E+00, 0.36667E+01, 0.10000E+01, 0.34444E+01, 0.10000E+01
 1070,1,3,3, 0.36667E+01, 0.90000E+00, 0.38889E+01, 0.90000E+00, 0.38889E+01, 0.10000E+01, 0.36667E+01, 0.10000E+01
 1071,1,3,3, 0.38889E+01, 0.90000E+00, 0.41111E+01, 0.90000E+00, 0.41111E+01, 0.10000E+01, 0.38889E+01, 0.10000E+01
 1072,1,3,3, 0.41111E+01, 0.90000E+00, 0.43333E+01, 0.90000E+00, 0.43333E+01, 0.10000E+01, 0.41111E+01, 0.10000E+01
 1073,1,3,3, 0.43333E+01, 0.90000E+00, 0.45556E+01, 0.90000E+00, 0.45556E+01, 0.10000E+01, 0.43333E+01, 0.10000E+01
 1074,1,3,3, 0.45556E+01, 0.90000E+00, 0.47778E+01, 0.90000E+00, 0.47778E+01, 0.10000E+01, 0.45556E+01, 0.10000E+01
 1075,1,3,3, 0.47778E+01, 0.90000E+00, 0.50000E+01, 0.90000E+00, 0.50000E+01, 0.10000E+01, 0.47778E+01, 0.10000E+01
 1076,1,3,3, 0.50000E+01, 0.90000E+00, 0.52222E+01, 0.90000E+00, 0.52222E+01, 0.10000E+01, 0.50000E+01, 0.10000E+01
 1077,1,3,3, 0.52222E+01, 0.90000E+00, 0.54444E+01, 0.90000E+00, 0.54444E+01, 0.10000E+01, 0.52222E+01, 0.10000E+01
 1078,1,3,3, 0.54444E+01, 0.90000E+00, 0.56667E+01, 0.90000E+00, 0.56667E+01, 0.10000E+01, 0.54444E+01, 0.10000E+01
 1079,1,3,3, 0.56667E+01, 0.90000E+00, 0.58889E+01, 0.90000E+00, 0.58889E+01, 0.10000E+01, 0.56667E+01, 0.10000E+01
 1080,1,3,3, 0.58889E+01, 0.90000E+00, 0.61111E+01, 0.90000E+00, 0.61111E+01, 0.10000E+01, 0.58889E+01, 0.10000E+01
 1081,1,3,3, 0.61111E+01, 0.90000E+00, 0.63333E+01, 0.90000E+00, 0.63333E+01, 0.10000E+01, 0.61111E+01, 0.10000E+01
 1082,1,3,3, 0.63333E+01, 0.90000E+00, 0.65556E+01, 0.90000E+00, 0.65556E+01, 0.10000E+01, 0.63333E+01, 0.10000E+01
 1083,1,3,3, 0.65556E+01, 0.90000E+00, 0.67778E+01, 0.90000E+00, 0.67778E+01, 0.10000E+01, 0.65556E+01, 0.10000E+01
 1084,1,3,3, 0.67778E+01, 0.90000E+00, 0.70000E+01, 0.90000E+00, 0.70000E+01, 0.10000E+01, 0.67778E+01, 0.10000E+01
 1085,1,3,3, 0.70000E+01, 0.90000E+00, 0.72222E+01, 0.90000E+00, 0.72222E+01, 0.10000E+01, 0.70000E+01, 0.10000E+01
 1086,1,3,3, 0.72222E+01, 0.90000E+00, 0.74444E+01, 0.90000E+00, 0.74444E+01, 0.10000E+01, 0.72222E+01, 0.10000E+01
 1087,1,3,3, 0.74444E+01, 0.90000E+00, 0.76667E+01, 0.90000E+00, 0.76667E+01, 0.10000E+01, 0.74444E+01, 0.10000E+01
 1088,1,3,3, 0.76667E+01, 0.90000E+00, 0.78889E+01, 0.90000E+00, 0.78889E+01, 0.10000E+01, 0.76667E+01, 0.10000E+01
 1089,1,3,3, 0.78889E+01, 0.90000E+00, 0.81111E+01, 0.90000E+00, 0.81111E+01, 0.10000E+01, 0.78889E+01, 0.10000E+01
 1090,1,3,3, 0.81111E+01, 0.90000E+00, 0.83333E+01, 0.90000E+00, 0.83333E+01, 0.10000E+01, 0.81111E+01, 0.10000E+01
 1091,1,3,3, 0.83333E+01, 0.90000E+00, 0.85556E+01, 0.90000E+00, 0.85556E+01, 0.10000E+01, 0.83333E+01, 0.10000E+01
 1092,1,3,3, 0.85556E+01, 0.90000E+00, 0.87778E+01, 0.90000E+00, 0.87778E+01, 0.10000E+01, 0.85556E+01, 0.10000E+01
 1093,1,3,3, 0.87778E+01, 0.90000E+00, 0.88889E+01, 0.90000E+00, 0.88889E+01, 0.10000E+01, 0.87778E+01, 0.10000E+01
 1094,1,3,3, 0.88889E+01, 0.90000E+00, 0.89444E+01, 0.90000E+00, 0.89444E+01, 0.10000E+01, 0.88889E+01, 0.10000E+01
 1095,1,4,3, 0.89444E+01, 0.90000E+00, 0.89722E+01, 0.90000E+00, 0.89722E+01, 0.10000E+01, 0.89444E+01, 0.10000E+01
 1096,1,4,3, 0.89722E+01, 0.90000E+00, 0.90000E+01, 0.90000E+00, 0.90000E+01, 0.10000E+01, 0.89722E+01, 0.10000E+01
 1097,2,4,3, 0.90000E+01, 0.70000E+00, 0.90042E+01, 0.70000E+00, 0.90042E+01, 0.72500E+00, 0.90000E+01, 0.72500E+00
 1098,2,4,3, 0.90042E+01, 0.70000E+00, 0.90083E+01, 0.70000E+00, 0.90083E+01, 0.72500E+00, 0.90042E+01, 0.72500E+00
 1099,2,4,3, 0.90042E+01, 0.72500E+00, 0.90083E+01, 0.72500E+00, 0.90083E+01, 0.75000E+00, 0.90042E+01, 0.75000E+00
 1100,2,4,3, 0.90000E+01, 0.72500E+00, 0.90042E+01, 0.72500E+00, 0.90042E+01, 0.75000E+00, 0.90000E+01, 0.75000E+00
 1101,2,4,3, 0.90083E+01, 0.70000E+00, 0.90167E+01, 0.70000E+00, 0.90167E+01, 0.75000E+00, 0.90083E+01, 0.75000E+00
 1102,2,3,3, 0.90167E+01, 0.70000E+00, 0.90333E+01, 0.70000E+00, 0.90333E+01, 0.75000E+00, 0.90167E+01, 0.75000E+00
 1103,2,3,3, 0.90167E+01, 0.75000E+00, 0.90333E+01, 0.75000E+00, 0.90333E+01, 0.80000E+00, 0.90167E+01, 0.80000E+00
 1104,2,4,3, 0.90000E+01, 0.75000E+00, 0.90083E+01, 0.75000E+00, 0.90083E+01, 0.80000E+00, 0.90000E+01, 0.80000E+00
 1105,2,4,3, 0.90083E+01, 0.75000E+00, 0.90167E+01, 0.75000E+00, 0.90167E+01, 0.80000E+00, 0.90083E+01, 0.80000E+00
 1106,2,3,3, 0.90333E+01, 0.70000E+00, 0.90667E+01, 0.70000E+00, 0.90667E+01, 0.80000E+00, 0.90333E+01, 0.80000E+00
 1107,2,3,3, 0.90667E+01, 0.70000E+00, 0.91333E+01, 0.70000E+00, 0.91333E+01, 0.80000E+00, 0.90667E+01, 0.80000E+00
 1108,2,3,3, 0.91333E+01, 0.70000E+00, 0.92667E+01, 0.70000E+00, 0.92667E+01, 0.80000E+00, 0.91333E+01, 0.80000E+00
 1109,2,3,3, 0.92667E+01, 0.70000E+00, 0.93333E+01, 0.70000E+00, 0.93333E+01, 0.80000E+00, 0.92667E+01, 0.80000E+00
 1110,2,3,3, 0.93333E+01, 0.70000E+00, 0.93667E+01, 0.70000E+00, 0.93667E+01, 0.80000E+00, 0.93333E+01, 0.80000E+00
 1111,2,4,3, 0.93667E+01, 0.70000E+00, 0.93833E+01, 0.70000E+00, 0.93833E+01, 0.80000E+00, 0.93667E+01, 0.80000E+00
 1112,2,4,3, 0.93833E+01, 0.70000E+00, 0.94000E+01, 0.70000E+00, 0.94000E+01, 0.80000E+00, 0.93833E+01, 0.80000E+00
 1113,2,4,3, 0.90000E+01, 0.80000E+00, 0.90167E+01, 0.80000E+00, 0.90167E+01, 0.90000E+00, 0.90000E+01, 0.90000E+00
 1114,2,4,3, 0.90167E+01, 0.80000E+00, 0.90333E+01, 0.80000E+00, 0.90333E+01, 0.90000E+00, 0.90167E+01, 0.90000E+00
 1115,2,3,3, 0.90333E+01, 0.80000E+00, 0.90667E+01, 0.80000E+00, 0.90667E+01, 0.90000E+00, 0.90333E+01, 0.90000E+00
 1116,2,3,3, 0.90667E+01, 0.80000E+00, 0.91333E+01, 0.80000E+00, 0.91333E+01, 0.90000E+00, 0.90667E+01, 0.90000E+00
 1117,2,3,3, 0.91333E+01, 0.80000E+00, 0.92667E+01, 0.80000E+00, 0.92667E+01, 0.90000E+00, 0.91333E+01, 0.90000E+00
 1118,2,3,3, 0.92667E+01, 0.80000E+00, 0.93333E+01, 0.80000E+00, 0.93333E+01, 0.90000E+00, 0.92667E+01, 0.90000E+00
 1119,2,3,3, 0.93333E+01, 0.80000E+00, 0.93667E+01, 0.80000E+00, 0.93667E+01, 0.90000E+00, 0.93333E+01, 0.90000E+00
 1120,2,4,3, 0.93667E+01, 0.80000E+00, 0.93833E+01, 0.80000E+00, 0.93833E+01, 0.90000E+00, 0.93667E+01, 0.90000E+00
 1121,2,4,3, 0.93833E+01, 0.80000E+00, 0.94000E+01, 0.80000E+00, 0.94000E+01, 0.90000E+00, 0.93833E+01, 0.90000E+00
 1122,2,4,3, 0.90000E+01, 0.90000E+00, 0.90167E+01, 0.90000E+00, 0.90167E+01, 0.10000E+01, 0.90000E+01, 0.10000E+01
 1123,2,4,3, 0.90167E+01, 0.90000E+00, 0.90333E+01, 0.90000E+00, 0.90333E+01, 0.10000E+01, 0.90167E+01, 0.10000E+01
 1124,2,3,3, 0.90333E+01, 0.90000E+00, 0.90667E+01, 0.90000E+00, 0.90667E+01, 0.10000E+01, 0.90333E+01, 0.10000E+01
 1125,2,3,3, 0.90667E+01, 0.90000E+00, 0.91333E+01, 0.90000E+00, 0.91333E+01, 0.10000E+01, 0.90667E+01, 0.10000E+01
 1126,2,3,3, 0.91333E+01, 0.90000E+00, 0.92667E+01, 0.90000E+00, 0.92667E+01, 0.10000E+01, 0.91333E+01, 0.10000E+01
 1127,2,3,3, 0.92667E+01, 0.90000E+00, 0.93333E+01, 0.90000E+00, 0.93333E+01, 0.10000E+01, 0.92667E+01, 0.10000E+01
 1128,2,3,3, 0.93333E+01, 0.90000E+00, 0.93667E+01, 0.90000E+00, 0.93667E+01, 0.10000E+01, 0.93333E+01, 0.10000E+01
 1129,2,4,3, 0.93667E+01, 0.90000E+00, 0.93833E+01, 0.90000E+00, 0.93833E+01, 0.10000E+01, 0.93667E+01, 0.10000E+01
 1130,2,4,3, 0.93833E+01, 0.90000E+00, 0.94000E+01, 0.90000E+00, 0.94000E+01, 0.10000E+01, 0.93833E+01, 0.10000E+01
 1131,3,4,3, 0.94000E+01, 0.70000E+00, 0.94250E+01, 0.70000E+00, 0.94250E+01, 0.80000E+00, 0.94000E+01, 0.80000E+00
 1132,3,4,3, 0.94250E+01, 0.70000E+00, 0.94500E+01, 0.70000E+00, 0.94500E+01, 0.80000E+00, 0.94250E+01, 0.80000E+00
 1133,3,3,3, 0.94500E+01, 0.70000E+00, 0.95000E+01, 0.70000E+00, 0.95000E+01, 0.80000E+00, 0.94500E+01, 0.80000E+00
 1134,3,3,3, 0.95000E+01, 0.70000E+00, 0.96000E+01, 0.70000E+00, 0.96000E+01, 0.80000E+00, 0.95000E+01, 0.80000E+00
 1135,3,3,3, 0.96000E+01, 0.70000E+00, 0.98000E+01, 0.70000E+00, 0.98000E+01, 0.80000E+00, 0.96000E+01, 0.80000E+00
 1136,3,3,3, 0.98000E+01, 0.70000E+00, 0.10000E+02, 0.70000E+00, 0.10000E+02, 0.80000E+00, 0.98000E+01, 0.80000E+00
 1137,3,4,3, 0.94000E+01, 0.80000E+00, 0.94250E+01, 0.80000E+00, 0.94250E+01, 0.90000E+00, 0.94000E+01, 0.90000E+00
 1138,3,4,3, 0.94250E+01, 0.80000E+00, 0.94500E+01, 0.80000E+00, 0.94500E+01, 0.90000E+00, 0.94250E+01, 0.90000E+00
 1139,3,3,3, 0.94500E+01, 0.80000E+00, 0.95000E+01, 0.80000E+00, 0.95000E+01, 0.90000E+00, 0.94500E+01, 0.90000E+00
 1140,3,3,3, 0.95000E+01, 0.80000E+00, 0.96000E+01, 0.80000E+00, 0.96000E+01, 0.90000E+00, 0.95000E+01, 0.90000E+00
 1141,3,3,3, 0.96000E+01, 0.80000E+00, 0.98000E+01, 0.80000E+00, 0.98000E+01, 0.90000E+00, 0.96000E+01, 0.90000E+00
 1142,3,3,3, 0.98000E+01, 0.80000E+00, 0.10000E+02, 0.80000E+00, 0.10000E+02, 0.90000E+00, 0.98000E+01, 0.90000E+00
 1143,3,4,3, 0.94000E+01, 0.90000E+00, 0.94250E+01, 0.90000E+00, 0.94250E+01, 0.10000E+01, 0.94000E+01, 0.10000E+01
 1144,3,4,3, 0.94250E+01, 0.90000E+00, 0.94500E+01, 0.90000E+00, 0.94500E+01, 0.10000E+01, 0.94250E+01, 0.10000E+01
 1145,3,3,3, 0.94500E+01, 0.90000E+00, 0.95000E+01, 0.90000E+00, 0.95000E+01, 0.10000E+01, 0.94500E+01, 0.10000E+01
 1146,3,3,3, 0.95000E+01, 0.90000E+00, 0.96000E+01, 0.90000E+00, 0.96000E+01, 0.10000E+01, 0.95000E+01, 0.10000E+01
 1147,3,3,3, 0.96000E+01, 0.90000E+00, 0.98000E+01, 0.90000E+00, 0.98000E+01, 0.10000E+01, 0.96000E+01, 0.10000E+01
 1148,3,3,3, 0.98000E+01, 0.90000E+00, 0.10000E+02, 0.90000E+00, 0.10000E+02, 0.10000E+01, 0.98000E+01, 0.10000E+01


==> figures/sec4/b2dl2/qoi_data.csv <==
 0.00000E+00, 0.2981500000000E+02, 0.1000000000000E+02, 0.8614720857990E+02, 0.1000000000000E+01, 0.1560000000000E+01, 0.3120000000000E+01, 0.1560000000000E+01, 0.3120000000000E+01, 0.2687792907693E+03,-0.1092613559090E+02, 0.3760000000000E+01
 0.00000E+00, 0.2981500000000E+02, 0.1000000000000E+02, 0.8614720858208E+02, 0.1000000000000E+01, 0.1560000000000E+01, 0.3120000000000E+01, 0.1560000000000E+01, 0.3120000000000E+01, 0.2687792907760E+03,-0.1092613558746E+02, 0.3760000000000E+01
 0.10000E+00, 0.2981500000000E+02, 0.1000000000000E+02, 0.8569524207692E+02, 0.1000000000000E+01, 0.1559979909399E+01, 0.3120000000000E+01, 0.1560027886382E+01, 0.3120000000000E+01, 0.2674049513804E+03,-0.1154889003340E+02, 0.3760000000000E+01
 0.20000E+00, 0.2981500000000E+02, 0.1000000000000E+02, 0.8517612814335E+02, 0.1000000000000E+01, 0.1559911564109E+01, 0.3120000000000E+01, 0.1560131958680E+01, 0.3120000000000E+01, 0.2658212989871E+03,-0.1244081187186E+02, 0.3760000000000E+01
 0.30000E+00, 0.2981500000000E+02, 0.1000000000000E+02, 0.8511204334177E+02, 0.1000000000000E+01, 0.1559806185894E+01, 0.3120000000000E+01, 0.1560278968527E+01, 0.3120000000000E+01, 0.2656215298231E+03,-0.1263109851904E+02, 0.3760000000000E+01
 0.40000E+00, 0.2981500000000E+02, 0.1000000000000E+02, 0.8513506870646E+02, 0.1000000000000E+01, 0.1559698366132E+01, 0.3120000000000E+01, 0.1560421625946E+01, 0.3120000000000E+01, 0.2656932965042E+03,-0.1253328262984E+02, 0.3760000000000E+01
 0.50000E+00, 0.2981500000000E+02, 0.1000000000000E+02, 0.8515166121762E+02, 0.1000000000000E+01, 0.1559596997755E+01, 0.3120000000000E+01, 0.1560564466867E+01, 0.3120000000000E+01, 0.2657450120373E+03,-0.1250951232010E+02, 0.3760000000000E+01
 0.60000E+00, 0.2981500000000E+02, 0.1000000000000E+02, 0.8514704192315E+02, 0.1000000000000E+01, 0.1559496547087E+01, 0.3120000000000E+01, 0.1560705259989E+01, 0.3120000000000E+01, 0.2657306103280E+03,-0.1251537404105E+02, 0.3760000000000E+01
 0.70000E+00, 0.2981500000000E+02, 0.1000000000000E+02, 0.8514310773496E+02, 0.1000000000000E+01, 0.1559396049872E+01, 0.3120000000000E+01, 0.1560846860172E+01, 0.3120000000000E+01, 0.2657183440975E+03,-0.1253087286432E+02, 0.3760000000000E+01
 0.80000E+00, 0.2981500000000E+02, 0.1000000000000E+02, 0.8513993020512E+02, 0.1000000000000E+01, 0.1559295207408E+01, 0.3120000000000E+01, 0.1560988310770E+01, 0.3120000000000E+01, 0.2657084369730E+03,-0.1253935566483E+02, 0.3760000000000E+01
 0.90000E+00, 0.2981500000000E+02, 0.1000000000000E+02, 0.8513801913493E+02, 0.1000000000000E+01, 0.1559194393571E+01, 0.3120000000000E+01, 0.1561129910235E+01, 0.3120000000000E+01, 0.2657024776869E+03,-0.1254694819313E+02, 0.3760000000000E+01
 0.10000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8513598559434E+02, 0.1000000000000E+01, 0.1559093580765E+01, 0.3120000000000E+01, 0.1561271434243E+01, 0.3120000000000E+01, 0.2656961370013E+03,-0.1255366083383E+02, 0.3760000000000E+01
 0.11000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8513406027330E+02, 0.1000000000000E+01, 0.1558992788486E+01, 0.3120000000000E+01, 0.1561412981311E+01, 0.3120000000000E+01, 0.2656901337750E+03,-0.1256046011553E+02, 0.3760000000000E+01
 0.12000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8513217731994E+02, 0.1000000000000E+01, 0.1558891991349E+01, 0.3120000000000E+01, 0.1561554515898E+01, 0.3120000000000E+01, 0.2656842628503E+03,-0.1256687054267E+02, 0.3760000000000E+01
 0.13000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8513038458374E+02, 0.1000000000000E+01, 0.1558791195885E+01, 0.3120000000000E+01, 0.1561696056582E+01, 0.3120000000000E+01, 0.2656786732212E+03,-0.1257304871236E+02, 0.3760000000000E+01
 0.14000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8512867049158E+02, 0.1000000000000E+01, 0.1558690399650E+01, 0.3120000000000E+01, 0.1561837595043E+01, 0.3120000000000E+01, 0.2656733289155E+03,-0.1257894480499E+02, 0.3760000000000E+01
 0.15000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8512700679218E+02, 0.1000000000000E+01, 0.1558589604449E+01, 0.3120000000000E+01, 0.1561979134257E+01, 0.3120000000000E+01, 0.2656681417368E+03,-0.1258464921734E+02, 0.3760000000000E+01
 0.16000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8512541016109E+02, 0.1000000000000E+01, 0.1558488809393E+01, 0.3120000000000E+01, 0.1562120673206E+01, 0.3120000000000E+01, 0.2656631637637E+03,-0.1259014385989E+02, 0.3760000000000E+01
 0.17000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8512384939506E+02, 0.1000000000000E+01, 0.1558388014842E+01, 0.3120000000000E+01, 0.1562262212150E+01, 0.3120000000000E+01, 0.2656582976103E+03,-0.1259548448559E+02, 0.3760000000000E+01
 0.18000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8512234648062E+02, 0.1000000000000E+01, 0.1558287220424E+01, 0.3120000000000E+01, 0.1562403751219E+01, 0.3120000000000E+01, 0.2656536119085E+03,-0.1260064929697E+02, 0.3760000000000E+01
 0.19000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8512087133997E+02, 0.1000000000000E+01, 0.1558186426400E+01, 0.3120000000000E+01, 0.1562545290222E+01, 0.3120000000000E+01, 0.2656490127885E+03,-0.1260569021185E+02, 0.3760000000000E+01
 0.20000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8511944592953E+02, 0.1000000000000E+01, 0.1558085632463E+01, 0.3120000000000E+01, 0.1562686829363E+01, 0.3120000000000E+01, 0.2656445687865E+03,-0.1261057950331E+02, 0.3760000000000E+01
 0.21000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8511804258923E+02, 0.1000000000000E+01, 0.1557984838884E+01, 0.3120000000000E+01, 0.1562828368494E+01, 0.3120000000000E+01, 0.2656401935757E+03,-0.1261536818294E+02, 0.3760000000000E+01
 0.22000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8511668255851E+02, 0.1000000000000E+01, 0.1557884045340E+01, 0.3120000000000E+01, 0.1562969907729E+01, 0.3120000000000E+01, 0.2656359534548E+03,-0.1262002360985E+02, 0.3760000000000E+01
 0.23000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8511534033025E+02, 0.1000000000000E+01, 0.1557783252133E+01, 0.3120000000000E+01, 0.1563111447011E+01, 0.3120000000000E+01, 0.2656317688137E+03,-0.1262459620472E+02, 0.3760000000000E+01
 0.24000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8511403631411E+02, 0.1000000000000E+01, 0.1557682458922E+01, 0.3120000000000E+01, 0.1563252986364E+01, 0.3120000000000E+01, 0.2656277033619E+03,-0.1262905017575E+02, 0.3760000000000E+01
 0.25000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8511274675562E+02, 0.1000000000000E+01, 0.1557581666031E+01, 0.3120000000000E+01, 0.1563394525808E+01, 0.3120000000000E+01, 0.2656236829570E+03,-0.1263343523389E+02, 0.3760000000000E+01
 0.26000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8511149127825E+02, 0.1000000000000E+01, 0.1557480873109E+01, 0.3120000000000E+01, 0.1563536065297E+01, 0.3120000000000E+01, 0.2656197688559E+03,-0.1263771367054E+02, 0.3760000000000E+01
 0.27000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8511024756491E+02, 0.1000000000000E+01, 0.1557380080494E+01, 0.3120000000000E+01, 0.1563677604907E+01, 0.3120000000000E+01, 0.2656158914002E+03,-0.1264193434154E+02, 0.3760000000000E+01
 0.28000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8510903452961E+02, 0.1000000000000E+01, 0.1557279287826E+01, 0.3120000000000E+01, 0.1563819144545E+01, 0.3120000000000E+01, 0.2656121096333E+03,-0.1264605844313E+02, 0.3760000000000E+01
 0.29000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8510783104872E+02, 0.1000000000000E+01, 0.1557178495452E+01, 0.3120000000000E+01, 0.1563960684326E+01, 0.3120000000000E+01, 0.2656083576203E+03,-0.1265013389780E+02, 0.3760000000000E+01
 0.30000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8510665538637E+02, 0.1000000000000E+01, 0.1557077703011E+01, 0.3120000000000E+01, 0.1564102224122E+01, 0.3120000000000E+01, 0.2656046923765E+03,-0.1265412135307E+02, 0.3760000000000E+01
 0.31000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8510548742877E+02, 0.1000000000000E+01, 0.1556976910852E+01, 0.3120000000000E+01, 0.1564243764075E+01, 0.3120000000000E+01, 0.2656010511181E+03,-0.1265806776586E+02, 0.3760000000000E+01
 0.32000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8510434485899E+02, 0.1000000000000E+01, 0.1556876118614E+01, 0.3120000000000E+01, 0.1564385304034E+01, 0.3120000000000E+01, 0.2655974890472E+03,-0.1266193358914E+02, 0.3760000000000E+01
 0.33000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8510320843312E+02, 0.1000000000000E+01, 0.1556775326648E+01, 0.3120000000000E+01, 0.1564526844161E+01, 0.3120000000000E+01, 0.2655939460937E+03,-0.1266576479418E+02, 0.3760000000000E+01
 0.34000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8510209528966E+02, 0.1000000000000E+01, 0.1556674534594E+01, 0.3120000000000E+01, 0.1564668384287E+01, 0.3120000000000E+01, 0.2655904757605E+03,-0.1266952189931E+02, 0.3760000000000E+01
 0.35000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8510098695577E+02, 0.1000000000000E+01, 0.1556573742802E+01, 0.3120000000000E+01, 0.1564809924590E+01, 0.3120000000000E+01, 0.2655870203838E+03,-0.1267324988844E+02, 0.3760000000000E+01
 0.36000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8509990007526E+02, 0.1000000000000E+01, 0.1556472950916E+01, 0.3120000000000E+01, 0.1564951464886E+01, 0.3120000000000E+01, 0.2655836319224E+03,-0.1267690949570E+02, 0.3760000000000E+01
 0.37000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8509881684659E+02, 0.1000000000000E+01, 0.1556372159281E+01, 0.3120000000000E+01, 0.1565093005363E+01, 0.3120000000000E+01, 0.2655802548071E+03,-0.1268054474896E+02, 0.3760000000000E+01
 0.38000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8509775346078E+02, 0.1000000000000E+01, 0.1556271367548E+01, 0.3120000000000E+01, 0.1565234545832E+01, 0.3120000000000E+01, 0.2655769395839E+03,-0.1268411671158E+02, 0.3760000000000E+01
 0.39000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8509669272260E+02, 0.1000000000000E+01, 0.1556170576057E+01, 0.3120000000000E+01, 0.1565376086485E+01, 0.3120000000000E+01, 0.2655736325753E+03,-0.1268766846612E+02, 0.3760000000000E+01
 0.40000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8509565040392E+02, 0.1000000000000E+01, 0.1556069784463E+01, 0.3120000000000E+01, 0.1565517627127E+01, 0.3120000000000E+01, 0.2655703830192E+03,-0.1269116148193E+02, 0.3760000000000E+01
 0.41000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8509460985874E+02, 0.1000000000000E+01, 0.1555968993103E+01, 0.3120000000000E+01, 0.1565659167956E+01, 0.3120000000000E+01, 0.2655671389519E+03,-0.1269463791208E+02, 0.3760000000000E+01
 0.42000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8509358645917E+02, 0.1000000000000E+01, 0.1555868201637E+01, 0.3120000000000E+01, 0.1565800708772E+01, 0.3120000000000E+01, 0.2655639483640E+03,-0.1269805969994E+02, 0.3760000000000E+01
 0.43000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8509256406229E+02, 0.1000000000000E+01, 0.1555767410398E+01, 0.3120000000000E+01, 0.1565942249776E+01, 0.3120000000000E+01, 0.2655607608614E+03,-0.1270146809540E+02, 0.3760000000000E+01
 0.44000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8509155767838E+02, 0.1000000000000E+01, 0.1555666619050E+01, 0.3120000000000E+01, 0.1566083790767E+01, 0.3120000000000E+01, 0.2655576233055E+03,-0.1270482554227E+02, 0.3760000000000E+01
 0.45000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8509055161272E+02, 0.1000000000000E+01, 0.1555565827920E+01, 0.3120000000000E+01, 0.1566225331946E+01, 0.3120000000000E+01, 0.2655544867006E+03,-0.1270817240795E+02, 0.3760000000000E+01
 0.46000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8508956054858E+02, 0.1000000000000E+01, 0.1555465036681E+01, 0.3120000000000E+01, 0.1566366873113E+01, 0.3120000000000E+01, 0.2655513968880E+03,-0.1271147166828E+02, 0.3760000000000E+01
 0.47000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8508856919802E+02, 0.1000000000000E+01, 0.1555364245652E+01, 0.3120000000000E+01, 0.1566508414466E+01, 0.3120000000000E+01, 0.2655483061410E+03,-0.1271476283316E+02, 0.3760000000000E+01
 0.48000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8508759193368E+02, 0.1000000000000E+01, 0.1555263454512E+01, 0.3120000000000E+01, 0.1566649955808E+01, 0.3120000000000E+01, 0.2655452593314E+03,-0.1271800941593E+02, 0.3760000000000E+01
 0.49000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8508661384789E+02, 0.1000000000000E+01, 0.1555162663576E+01, 0.3120000000000E+01, 0.1566791497336E+01, 0.3120000000000E+01, 0.2655422099193E+03,-0.1272125011620E+02, 0.3760000000000E+01
 0.50000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8508564902064E+02, 0.1000000000000E+01, 0.1555061872528E+01, 0.3120000000000E+01, 0.1566933038852E+01, 0.3120000000000E+01, 0.2655392018633E+03,-0.1272444898684E+02, 0.3760000000000E+01
 0.51000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8508468290430E+02, 0.1000000000000E+01, 0.1554961081677E+01, 0.3120000000000E+01, 0.1567074580555E+01, 0.3120000000000E+01, 0.2655361897467E+03,-0.1272764392009E+02, 0.3760000000000E+01
 0.52000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8508372929711E+02, 0.1000000000000E+01, 0.1554860290713E+01, 0.3120000000000E+01, 0.1567216122246E+01, 0.3120000000000E+01, 0.2655332166490E+03,-0.1273079953023E+02, 0.3760000000000E+01
 0.53000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8508277398173E+02, 0.1000000000000E+01, 0.1554759499940E+01, 0.3120000000000E+01, 0.1567357664123E+01, 0.3120000000000E+01, 0.2655302381840E+03,-0.1273395293450E+02, 0.3760000000000E+01
 0.54000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8508183049737E+02, 0.1000000000000E+01, 0.1554658709054E+01, 0.3120000000000E+01, 0.1567499205990E+01, 0.3120000000000E+01, 0.2655272966228E+03,-0.1273706930043E+02, 0.3760000000000E+01
 0.55000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8508088493397E+02, 0.1000000000000E+01, 0.1554557918352E+01, 0.3120000000000E+01, 0.1567640748039E+01, 0.3120000000000E+01, 0.2655243485384E+03,-0.1274018499196E+02, 0.3760000000000E+01
 0.56000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8507995058466E+02, 0.1000000000000E+01, 0.1554457127537E+01, 0.3120000000000E+01, 0.1567782290081E+01, 0.3120000000000E+01, 0.2655214354335E+03,-0.1274326572874E+02, 0.3760000000000E+01
 0.57000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8507901382902E+02, 0.1000000000000E+01, 0.1554356336901E+01, 0.3120000000000E+01, 0.1567923832303E+01, 0.3120000000000E+01, 0.2655185147851E+03,-0.1274634714672E+02, 0.3760000000000E+01
 0.58000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8507808772555E+02, 0.1000000000000E+01, 0.1554255546151E+01, 0.3120000000000E+01, 0.1568065374520E+01, 0.3120000000000E+01, 0.2655156273639E+03,-0.1274939551871E+02, 0.3760000000000E+01
 0.59000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8507715892560E+02, 0.1000000000000E+01, 0.1554154755576E+01, 0.3120000000000E+01, 0.1568206916915E+01, 0.3120000000000E+01, 0.2655127314944E+03,-0.1275244577581E+02, 0.3760000000000E+01
 0.60000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8507624026689E+02, 0.1000000000000E+01, 0.1554053964886E+01, 0.3120000000000E+01, 0.1568348459305E+01, 0.3120000000000E+01, 0.2655098672585E+03,-0.1275546472545E+02, 0.3760000000000E+01
 0.61000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8507531865336E+02, 0.1000000000000E+01, 0.1553953174365E+01, 0.3120000000000E+01, 0.1568490001872E+01, 0.3120000000000E+01, 0.2655069937693E+03,-0.1275848662386E+02, 0.3760000000000E+01
 0.62000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8507440671277E+02, 0.1000000000000E+01, 0.1553852383731E+01, 0.3120000000000E+01, 0.1568631544437E+01, 0.3120000000000E+01, 0.2655041504532E+03,-0.1276147881694E+02, 0.3760000000000E+01
 0.63000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8507349159405E+02, 0.1000000000000E+01, 0.1553751593260E+01, 0.3120000000000E+01, 0.1568773087176E+01, 0.3120000000000E+01, 0.2655012971874E+03,-0.1276447489268E+02, 0.3760000000000E+01
 0.64000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8507258571895E+02, 0.1000000000000E+01, 0.1553650802676E+01, 0.3120000000000E+01, 0.1568914629915E+01, 0.3120000000000E+01, 0.2654984727559E+03,-0.1276744272866E+02, 0.3760000000000E+01
 0.65000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8507167646665E+02, 0.1000000000000E+01, 0.1553550012251E+01, 0.3120000000000E+01, 0.1569056172825E+01, 0.3120000000000E+01, 0.2654956377542E+03,-0.1277041527521E+02, 0.3760000000000E+01
 0.66000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8507077606583E+02, 0.1000000000000E+01, 0.1553449221713E+01, 0.3120000000000E+01, 0.1569197715737E+01, 0.3120000000000E+01, 0.2654928303639E+03,-0.1277336092977E+02, 0.3760000000000E+01
 0.67000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8506987211176E+02, 0.1000000000000E+01, 0.1553348431329E+01, 0.3120000000000E+01, 0.1569339258817E+01, 0.3120000000000E+01, 0.2654900118546E+03,-0.1277631202048E+02, 0.3760000000000E+01
 0.68000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8506897664922E+02, 0.1000000000000E+01, 0.1553247640833E+01, 0.3120000000000E+01, 0.1569480801902E+01, 0.3120000000000E+01, 0.2654872198339E+03,-0.1277923745894E+02, 0.3760000000000E+01
 0.69000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8506807748136E+02, 0.1000000000000E+01, 0.1553146850487E+01, 0.3120000000000E+01, 0.1569622345153E+01, 0.3120000000000E+01, 0.2654844162205E+03,-0.1278216897059E+02, 0.3760000000000E+01
 0.70000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8506718647475E+02, 0.1000000000000E+01, 0.1553046060029E+01, 0.3120000000000E+01, 0.1569763888410E+01, 0.3120000000000E+01, 0.2654816380656E+03,-0.1278507596984E+02, 0.3760000000000E+01
 0.71000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8506629162682E+02, 0.1000000000000E+01, 0.1552945269717E+01, 0.3120000000000E+01, 0.1569905431832E+01, 0.3120000000000E+01, 0.2654788478939E+03,-0.1278798960221E+02, 0.3760000000000E+01
 0.72000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8506540463860E+02, 0.1000000000000E+01, 0.1552844479294E+01, 0.3120000000000E+01, 0.1570046975261E+01, 0.3120000000000E+01, 0.2654760822405E+03,-0.1279087977204E+02, 0.3760000000000E+01
 0.73000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8506451368834E+02, 0.1000000000000E+01, 0.1552743689012E+01, 0.3120000000000E+01, 0.1570188518851E+01, 0.3120000000000E+01, 0.2654733041942E+03,-0.1279377706370E+02, 0.3760000000000E+01
 0.74000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8506363031968E+02, 0.1000000000000E+01, 0.1552642898620E+01, 0.3120000000000E+01, 0.1570330062452E+01, 0.3120000000000E+01, 0.2654705497987E+03,-0.1279665186661E+02, 0.3760000000000E+01
 0.75000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8506274288657E+02, 0.1000000000000E+01, 0.1552542108365E+01, 0.3120000000000E+01, 0.1570471606213E+01, 0.3120000000000E+01, 0.2654677826911E+03,-0.1279953421238E+02, 0.3760000000000E+01
 0.76000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8506186278117E+02, 0.1000000000000E+01, 0.1552441318000E+01, 0.3120000000000E+01, 0.1570613149985E+01, 0.3120000000000E+01, 0.2654650384427E+03,-0.1280239496280E+02, 0.3760000000000E+01
 0.77000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8506097852053E+02, 0.1000000000000E+01, 0.1552340527769E+01, 0.3120000000000E+01, 0.1570754693914E+01, 0.3120000000000E+01, 0.2654622811991E+03,-0.1280526362075E+02, 0.3760000000000E+01
 0.78000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8506010134396E+02, 0.1000000000000E+01, 0.1552239737430E+01, 0.3120000000000E+01, 0.1570896237856E+01, 0.3120000000000E+01, 0.2654595460548E+03,-0.1280811152251E+02, 0.3760000000000E+01
 0.79000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8505921994305E+02, 0.1000000000000E+01, 0.1552138947220E+01, 0.3120000000000E+01, 0.1571037781954E+01, 0.3120000000000E+01, 0.2654567977002E+03,-0.1281096764381E+02, 0.3760000000000E+01
 0.80000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8505834540400E+02, 0.1000000000000E+01, 0.1552038156901E+01, 0.3120000000000E+01, 0.1571179326067E+01, 0.3120000000000E+01, 0.2654540707519E+03,-0.1281380377297E+02, 0.3760000000000E+01
 0.81000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8505746657522E+02, 0.1000000000000E+01, 0.1551937366709E+01, 0.3120000000000E+01, 0.1571320870333E+01, 0.3120000000000E+01, 0.2654513303895E+03,-0.1281664839466E+02, 0.3760000000000E+01
 0.82000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8505659440602E+02, 0.1000000000000E+01, 0.1551836576410E+01, 0.3120000000000E+01, 0.1571462414616E+01, 0.3120000000000E+01, 0.2654486108027E+03,-0.1281947373999E+02, 0.3760000000000E+01
 0.83000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8505571788753E+02, 0.1000000000000E+01, 0.1551735786234E+01, 0.3120000000000E+01, 0.1571603959049E+01, 0.3120000000000E+01, 0.2654458776161E+03,-0.1282230780696E+02, 0.3760000000000E+01
 0.84000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8505484784419E+02, 0.1000000000000E+01, 0.1551634995951E+01, 0.3120000000000E+01, 0.1571745503501E+01, 0.3120000000000E+01, 0.2654431646300E+03,-0.1282512326481E+02, 0.3760000000000E+01
 0.85000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8505397340251E+02, 0.1000000000000E+01, 0.1551534205787E+01, 0.3120000000000E+01, 0.1571887048101E+01, 0.3120000000000E+01, 0.2654404378914E+03,-0.1282794762841E+02, 0.3760000000000E+01
 0.86000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8505310525975E+02, 0.1000000000000E+01, 0.1551433415518E+01, 0.3120000000000E+01, 0.1572028592723E+01, 0.3120000000000E+01, 0.2654377308035E+03,-0.1283075400623E+02, 0.3760000000000E+01
 0.87000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8505223268077E+02, 0.1000000000000E+01, 0.1551332625365E+01, 0.3120000000000E+01, 0.1572170137489E+01, 0.3120000000000E+01, 0.2654350098452E+03,-0.1283356944843E+02, 0.3760000000000E+01
 0.88000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8505136623839E+02, 0.1000000000000E+01, 0.1551231835107E+01, 0.3120000000000E+01, 0.1572311682280E+01, 0.3120000000000E+01, 0.2654323080315E+03,-0.1283636748115E+02, 0.3760000000000E+01
 0.89000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8505049532655E+02, 0.1000000000000E+01, 0.1551131044961E+01, 0.3120000000000E+01, 0.1572453227212E+01, 0.3120000000000E+01, 0.2654295922439E+03,-0.1283917471028E+02, 0.3760000000000E+01
 0.90000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8504963039940E+02, 0.1000000000000E+01, 0.1551030254712E+01, 0.3120000000000E+01, 0.1572594772171E+01, 0.3120000000000E+01, 0.2654268951271E+03,-0.1284196507218E+02, 0.3760000000000E+01
 0.91000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8504876097643E+02, 0.1000000000000E+01, 0.1550929464572E+01, 0.3120000000000E+01, 0.1572736317269E+01, 0.3120000000000E+01, 0.2654241839544E+03,-0.1284476472366E+02, 0.3760000000000E+01
 0.92000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8504789739886E+02, 0.1000000000000E+01, 0.1550828674330E+01, 0.3120000000000E+01, 0.1572877862396E+01, 0.3120000000000E+01, 0.2654214910181E+03,-0.1284754802055E+02, 0.3760000000000E+01
 0.93000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8504702930276E+02, 0.1000000000000E+01, 0.1550727884193E+01, 0.3120000000000E+01, 0.1573019407660E+01, 0.3120000000000E+01, 0.2654187839551E+03,-0.1285034068622E+02, 0.3760000000000E+01
 0.94000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8504616691910E+02, 0.1000000000000E+01, 0.1550627093955E+01, 0.3120000000000E+01, 0.1573160952954E+01, 0.3120000000000E+01, 0.2654160947139E+03,-0.1285311747308E+02, 0.3760000000000E+01
 0.95000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8504530000333E+02, 0.1000000000000E+01, 0.1550526303819E+01, 0.3120000000000E+01, 0.1573302498382E+01, 0.3120000000000E+01, 0.2654133913039E+03,-0.1285590367928E+02, 0.3760000000000E+01
 0.96000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8504443867360E+02, 0.1000000000000E+01, 0.1550425513583E+01, 0.3120000000000E+01, 0.1573444043843E+01, 0.3120000000000E+01, 0.2654107053216E+03,-0.1285867445890E+02, 0.3760000000000E+01
 0.97000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8504357280375E+02, 0.1000000000000E+01, 0.1550324723446E+01, 0.3120000000000E+01, 0.1573585589436E+01, 0.3120000000000E+01, 0.2654080051455E+03,-0.1286145469491E+02, 0.3760000000000E+01
 0.98000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8504271240306E+02, 0.1000000000000E+01, 0.1550223933210E+01, 0.3120000000000E+01, 0.1573727135063E+01, 0.3120000000000E+01, 0.2654053220326E+03,-0.1286421992406E+02, 0.3760000000000E+01
 0.99000E+01, 0.2981500000000E+02, 0.1000000000000E+02, 0.8504184745346E+02, 0.1000000000000E+01, 0.1550123143070E+01, 0.3120000000000E+01, 0.1573868680820E+01, 0.3120000000000E+01, 0.2654026246988E+03,-0.1286699463078E+02, 0.3760000000000E+01
 0.10000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8504098786737E+02, 0.1000000000000E+01, 0.1550022352832E+01, 0.3120000000000E+01, 0.1574010226613E+01, 0.3120000000000E+01, 0.2653999440986E+03,-0.1286975472782E+02, 0.3760000000000E+01
 0.10100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8504012372448E+02, 0.1000000000000E+01, 0.1549921562687E+01, 0.3120000000000E+01, 0.1574151772533E+01, 0.3120000000000E+01, 0.2653972492529E+03,-0.1287252430941E+02, 0.3760000000000E+01
 0.10200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8503926484014E+02, 0.1000000000000E+01, 0.1549820772444E+01, 0.3120000000000E+01, 0.1574293318492E+01, 0.3120000000000E+01, 0.2653945708136E+03,-0.1287527966149E+02, 0.3760000000000E+01
 0.10300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8503840140247E+02, 0.1000000000000E+01, 0.1549719982293E+01, 0.3120000000000E+01, 0.1574434864576E+01, 0.3120000000000E+01, 0.2653918781397E+03,-0.1287804448835E+02, 0.3760000000000E+01
 0.10400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8503754312690E+02, 0.1000000000000E+01, 0.1549619192043E+01, 0.3120000000000E+01, 0.1574576410700E+01, 0.3120000000000E+01, 0.2653892015715E+03,-0.1288079543638E+02, 0.3760000000000E+01
 0.10500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8503668030043E+02, 0.1000000000000E+01, 0.1549518401883E+01, 0.3120000000000E+01, 0.1574717956947E+01, 0.3120000000000E+01, 0.2653865107763E+03,-0.1288355584041E+02, 0.3760000000000E+01
 0.10600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8503582254381E+02, 0.1000000000000E+01, 0.1549417611625E+01, 0.3120000000000E+01, 0.1574859503235E+01, 0.3120000000000E+01, 0.2653838357992E+03,-0.1288630270161E+02, 0.3760000000000E+01
 0.10700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8503496024204E+02, 0.1000000000000E+01, 0.1549316821453E+01, 0.3120000000000E+01, 0.1575001049644E+01, 0.3120000000000E+01, 0.2653811466132E+03,-0.1288905899066E+02, 0.3760000000000E+01
 0.10800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8503410292199E+02, 0.1000000000000E+01, 0.1549216031185E+01, 0.3120000000000E+01, 0.1575142596097E+01, 0.3120000000000E+01, 0.2653784729703E+03,-0.1289180205733E+02, 0.3760000000000E+01
 0.10900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8503324106399E+02, 0.1000000000000E+01, 0.1549115241001E+01, 0.3120000000000E+01, 0.1575284142667E+01, 0.3120000000000E+01, 0.2653757851410E+03,-0.1289455451491E+02, 0.3760000000000E+01
 0.11000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8503238410396E+02, 0.1000000000000E+01, 0.1549014450720E+01, 0.3120000000000E+01, 0.1575425689284E+01, 0.3120000000000E+01, 0.2653731125939E+03,-0.1289729405385E+02, 0.3760000000000E+01
 0.11100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8503152261497E+02, 0.1000000000000E+01, 0.1548913660521E+01, 0.3120000000000E+01, 0.1575567236016E+01, 0.3120000000000E+01, 0.2653704258885E+03,-0.1290004293631E+02, 0.3760000000000E+01
 0.11200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8503066594867E+02, 0.1000000000000E+01, 0.1548812870227E+01, 0.3120000000000E+01, 0.1575708782796E+01, 0.3120000000000E+01, 0.2653677542304E+03,-0.1290277919048E+02, 0.3760000000000E+01
 0.11300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8502980476153E+02, 0.1000000000000E+01, 0.1548712080010E+01, 0.3120000000000E+01, 0.1575850329689E+01, 0.3120000000000E+01, 0.2653650684393E+03,-0.1290552473320E+02, 0.3760000000000E+01
 0.11400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8502894832343E+02, 0.1000000000000E+01, 0.1548611289700E+01, 0.3120000000000E+01, 0.1575991876632E+01, 0.3120000000000E+01, 0.2653623974661E+03,-0.1290825792418E+02, 0.3760000000000E+01
 0.11500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8502808738174E+02, 0.1000000000000E+01, 0.1548510499465E+01, 0.3120000000000E+01, 0.1576133423686E+01, 0.3120000000000E+01, 0.2653597124137E+03,-0.1291100034033E+02, 0.3760000000000E+01
 0.11600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8502723111405E+02, 0.1000000000000E+01, 0.1548409709137E+01, 0.3120000000000E+01, 0.1576274970790E+01, 0.3120000000000E+01, 0.2653570419450E+03,-0.1291373066782E+02, 0.3760000000000E+01
 0.11700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8502637035410E+02, 0.1000000000000E+01, 0.1548308918882E+01, 0.3120000000000E+01, 0.1576416518004E+01, 0.3120000000000E+01, 0.2653543574328E+03,-0.1291647015898E+02, 0.3760000000000E+01
 0.11800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8502551420201E+02, 0.1000000000000E+01, 0.1548208128534E+01, 0.3120000000000E+01, 0.1576558065271E+01, 0.3120000000000E+01, 0.2653516872980E+03,-0.1291919782047E+02, 0.3760000000000E+01
 0.11900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8502465356984E+02, 0.1000000000000E+01, 0.1548107338257E+01, 0.3120000000000E+01, 0.1576699612645E+01, 0.3120000000000E+01, 0.2653490031576E+03,-0.1292193456904E+02, 0.3760000000000E+01
 0.12000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8502379748433E+02, 0.1000000000000E+01, 0.1548006547887E+01, 0.3120000000000E+01, 0.1576841160073E+01, 0.3120000000000E+01, 0.2653463332038E+03,-0.1292465972974E+02, 0.3760000000000E+01
 0.12100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8502293693399E+02, 0.1000000000000E+01, 0.1547905757585E+01, 0.3120000000000E+01, 0.1576982707606E+01, 0.3120000000000E+01, 0.2653436492922E+03,-0.1292739390465E+02, 0.3760000000000E+01
 0.12200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8502208086929E+02, 0.1000000000000E+01, 0.1547804967192E+01, 0.3120000000000E+01, 0.1577124255196E+01, 0.3120000000000E+01, 0.2653409793768E+03,-0.1293011672279E+02, 0.3760000000000E+01
 0.12300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8502122035563E+02, 0.1000000000000E+01, 0.1547704176864E+01, 0.3120000000000E+01, 0.1577265802888E+01, 0.3120000000000E+01, 0.2653382955531E+03,-0.1293284847521E+02, 0.3760000000000E+01
 0.12400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8502036426988E+02, 0.1000000000000E+01, 0.1547603386446E+01, 0.3120000000000E+01, 0.1577407350638E+01, 0.3120000000000E+01, 0.2653356255457E+03,-0.1293556909530E+02, 0.3760000000000E+01
 0.12500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8501950374740E+02, 0.1000000000000E+01, 0.1547502596091E+01, 0.3120000000000E+01, 0.1577548898488E+01, 0.3120000000000E+01, 0.2653329416681E+03,-0.1293829856897E+02, 0.3760000000000E+01
 0.12600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8501864759874E+02, 0.1000000000000E+01, 0.1547401805645E+01, 0.3120000000000E+01, 0.1577690446398E+01, 0.3120000000000E+01, 0.2653302714381E+03,-0.1294101713303E+02, 0.3760000000000E+01
 0.12700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8501778703102E+02, 0.1000000000000E+01, 0.1547301015260E+01, 0.3120000000000E+01, 0.1577831994407E+01, 0.3120000000000E+01, 0.2653275873931E+03,-0.1294374445802E+02, 0.3760000000000E+01
 0.12800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8501693078483E+02, 0.1000000000000E+01, 0.1547200224785E+01, 0.3120000000000E+01, 0.1577973542477E+01, 0.3120000000000E+01, 0.2653249168327E+03,-0.1294646107951E+02, 0.3760000000000E+01
 0.12900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8501607013455E+02, 0.1000000000000E+01, 0.1547099434369E+01, 0.3120000000000E+01, 0.1578115090643E+01, 0.3120000000000E+01, 0.2653222325041E+03,-0.1294918638006E+02, 0.3760000000000E+01
 0.13000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8501521375161E+02, 0.1000000000000E+01, 0.1546998643863E+01, 0.3120000000000E+01, 0.1578256638873E+01, 0.3120000000000E+01, 0.2653195614912E+03,-0.1295190118178E+02, 0.3760000000000E+01
 0.13100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8501435298738E+02, 0.1000000000000E+01, 0.1546897853413E+01, 0.3120000000000E+01, 0.1578398187196E+01, 0.3120000000000E+01, 0.2653168767811E+03,-0.1295462456830E+02, 0.3760000000000E+01
 0.13200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8501349644074E+02, 0.1000000000000E+01, 0.1546797062874E+01, 0.3120000000000E+01, 0.1578539735585E+01, 0.3120000000000E+01, 0.2653142052315E+03,-0.1295733764761E+02, 0.3760000000000E+01
 0.13300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8501263552753E+02, 0.1000000000000E+01, 0.1546696272389E+01, 0.3120000000000E+01, 0.1578681284065E+01, 0.3120000000000E+01, 0.2653115200306E+03,-0.1296005922469E+02, 0.3760000000000E+01
 0.13400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8501177878782E+02, 0.1000000000000E+01, 0.1546595481816E+01, 0.3120000000000E+01, 0.1578822832612E+01, 0.3120000000000E+01, 0.2653088478529E+03,-0.1296277068321E+02, 0.3760000000000E+01
 0.13500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8501091769747E+02, 0.1000000000000E+01, 0.1546494691294E+01, 0.3120000000000E+01, 0.1578964381248E+01, 0.3120000000000E+01, 0.2653061620737E+03,-0.1296549054430E+02, 0.3760000000000E+01
 0.13600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8501006073214E+02, 0.1000000000000E+01, 0.1546393900685E+01, 0.3120000000000E+01, 0.1579105929953E+01, 0.3120000000000E+01, 0.2653034891664E+03,-0.1296820047674E+02, 0.3760000000000E+01
 0.13700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8500919943596E+02, 0.1000000000000E+01, 0.1546293110124E+01, 0.3120000000000E+01, 0.1579247478746E+01, 0.3120000000000E+01, 0.2653008027194E+03,-0.1297091871770E+02, 0.3760000000000E+01
 0.13800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8500834222392E+02, 0.1000000000000E+01, 0.1546192319476E+01, 0.3120000000000E+01, 0.1579389027608E+01, 0.3120000000000E+01, 0.2652981290167E+03,-0.1297362719786E+02, 0.3760000000000E+01
 0.13900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8500748069455E+02, 0.1000000000000E+01, 0.1546091528875E+01, 0.3120000000000E+01, 0.1579530576557E+01, 0.3120000000000E+01, 0.2652954418165E+03,-0.1297634390024E+02, 0.3760000000000E+01
 0.14000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8500662320816E+02, 0.1000000000000E+01, 0.1545990738187E+01, 0.3120000000000E+01, 0.1579672125576E+01, 0.3120000000000E+01, 0.2652927672324E+03,-0.1297905101494E+02, 0.3760000000000E+01
 0.14100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8500576142513E+02, 0.1000000000000E+01, 0.1545889947543E+01, 0.3120000000000E+01, 0.1579813674680E+01, 0.3120000000000E+01, 0.2652900792154E+03,-0.1298176624955E+02, 0.3760000000000E+01
 0.14200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8500490364006E+02, 0.1000000000000E+01, 0.1545789156813E+01, 0.3120000000000E+01, 0.1579955223855E+01, 0.3120000000000E+01, 0.2652874036741E+03,-0.1298447206656E+02, 0.3760000000000E+01
 0.14300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8500404158090E+02, 0.1000000000000E+01, 0.1545688366125E+01, 0.3120000000000E+01, 0.1580096773114E+01, 0.3120000000000E+01, 0.2652847147701E+03,-0.1298718591086E+02, 0.3760000000000E+01
 0.14400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8500318347740E+02, 0.1000000000000E+01, 0.1545587575351E+01, 0.3120000000000E+01, 0.1580238322446E+01, 0.3120000000000E+01, 0.2652820382100E+03,-0.1298989049978E+02, 0.3760000000000E+01
 0.14500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8500232111686E+02, 0.1000000000000E+01, 0.1545486784618E+01, 0.3120000000000E+01, 0.1580379871858E+01, 0.3120000000000E+01, 0.2652793483404E+03,-0.1299260302166E+02, 0.3760000000000E+01
 0.14600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8500146267309E+02, 0.1000000000000E+01, 0.1545385993798E+01, 0.3120000000000E+01, 0.1580521421346E+01, 0.3120000000000E+01, 0.2652766706935E+03,-0.1299530644769E+02, 0.3760000000000E+01
 0.14700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8500059999255E+02, 0.1000000000000E+01, 0.1545285203017E+01, 0.3120000000000E+01, 0.1580662970913E+01, 0.3120000000000E+01, 0.2652739798003E+03,-0.1299801770880E+02, 0.3760000000000E+01
 0.14800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8499974119041E+02, 0.1000000000000E+01, 0.1545184412149E+01, 0.3120000000000E+01, 0.1580804520556E+01, 0.3120000000000E+01, 0.2652713010101E+03,-0.1300072002615E+02, 0.3760000000000E+01
 0.14900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8499887816867E+02, 0.1000000000000E+01, 0.1545083621318E+01, 0.3120000000000E+01, 0.1580946070276E+01, 0.3120000000000E+01, 0.2652686090273E+03,-0.1300343008673E+02, 0.3760000000000E+01
 0.15000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8499801899102E+02, 0.1000000000000E+01, 0.1544982830401E+01, 0.3120000000000E+01, 0.1581087620074E+01, 0.3120000000000E+01, 0.2652659290405E+03,-0.1300613135286E+02, 0.3760000000000E+01
 0.15100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8499715561117E+02, 0.1000000000000E+01, 0.1544882039518E+01, 0.3120000000000E+01, 0.1581229169948E+01, 0.3120000000000E+01, 0.2652632359152E+03,-0.1300884026510E+02, 0.3760000000000E+01
 0.15200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8499629603998E+02, 0.1000000000000E+01, 0.1544781248550E+01, 0.3120000000000E+01, 0.1581370719900E+01, 0.3120000000000E+01, 0.2652605546755E+03,-0.1301154053145E+02, 0.3760000000000E+01
 0.15300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8499543228320E+02, 0.1000000000000E+01, 0.1544680457614E+01, 0.3120000000000E+01, 0.1581512269926E+01, 0.3120000000000E+01, 0.2652578603493E+03,-0.1301424835028E+02, 0.3760000000000E+01
 0.15400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8499457229834E+02, 0.1000000000000E+01, 0.1544579666592E+01, 0.3120000000000E+01, 0.1581653820032E+01, 0.3120000000000E+01, 0.2652551777940E+03,-0.1301694766655E+02, 0.3760000000000E+01
 0.15500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8499370814856E+02, 0.1000000000000E+01, 0.1544478875601E+01, 0.3120000000000E+01, 0.1581795370211E+01, 0.3120000000000E+01, 0.2652524822167E+03,-0.1301965443897E+02, 0.3760000000000E+01
 0.15600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8499284773989E+02, 0.1000000000000E+01, 0.1544378084524E+01, 0.3120000000000E+01, 0.1581936920471E+01, 0.3120000000000E+01, 0.2652497983142E+03,-0.1302235284862E+02, 0.3760000000000E+01
 0.15700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8499198317929E+02, 0.1000000000000E+01, 0.1544277293475E+01, 0.3120000000000E+01, 0.1582078470801E+01, 0.3120000000000E+01, 0.2652471014302E+03,-0.1302505862194E+02, 0.3760000000000E+01
 0.15800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8499112233173E+02, 0.1000000000000E+01, 0.1544176502341E+01, 0.3120000000000E+01, 0.1582220021215E+01, 0.3120000000000E+01, 0.2652444161337E+03,-0.1302775616686E+02, 0.3760000000000E+01
 0.15900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8499025734741E+02, 0.1000000000000E+01, 0.1544075711234E+01, 0.3120000000000E+01, 0.1582361571697E+01, 0.3120000000000E+01, 0.2652417179029E+03,-0.1303046097980E+02, 0.3760000000000E+01
 0.16000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8498939604262E+02, 0.1000000000000E+01, 0.1543974920041E+01, 0.3120000000000E+01, 0.1582503122263E+01, 0.3120000000000E+01, 0.2652390311551E+03,-0.1303315770491E+02, 0.3760000000000E+01
 0.16100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8498853062171E+02, 0.1000000000000E+01, 0.1543874128872E+01, 0.3120000000000E+01, 0.1582644672896E+01, 0.3120000000000E+01, 0.2652363315373E+03,-0.1303586160243E+02, 0.3760000000000E+01
 0.16200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8498766884521E+02, 0.1000000000000E+01, 0.1543773337619E+01, 0.3120000000000E+01, 0.1582786223615E+01, 0.3120000000000E+01, 0.2652336432931E+03,-0.1303855754241E+02, 0.3760000000000E+01
 0.16300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8498680297456E+02, 0.1000000000000E+01, 0.1543672546387E+01, 0.3120000000000E+01, 0.1582927774399E+01, 0.3120000000000E+01, 0.2652309422474E+03,-0.1304126055765E+02, 0.3760000000000E+01
 0.16400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8498594071608E+02, 0.1000000000000E+01, 0.1543571755072E+01, 0.3120000000000E+01, 0.1583069325270E+01, 0.3120000000000E+01, 0.2652282524748E+03,-0.1304395574668E+02, 0.3760000000000E+01
 0.16500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8498507437727E+02, 0.1000000000000E+01, 0.1543470963775E+01, 0.3120000000000E+01, 0.1583210876204E+01, 0.3120000000000E+01, 0.2652255499437E+03,-0.1304665792680E+02, 0.3760000000000E+01
 0.16600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8498421162459E+02, 0.1000000000000E+01, 0.1543370172395E+01, 0.3120000000000E+01, 0.1583352427226E+01, 0.3120000000000E+01, 0.2652228586046E+03,-0.1304935240101E+02, 0.3760000000000E+01
 0.16700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8498334480757E+02, 0.1000000000000E+01, 0.1543269381032E+01, 0.3120000000000E+01, 0.1583493978310E+01, 0.3120000000000E+01, 0.2652201545570E+03,-0.1305205377161E+02, 0.3760000000000E+01
 0.16800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8498248154870E+02, 0.1000000000000E+01, 0.1543168589585E+01, 0.3120000000000E+01, 0.1583635529483E+01, 0.3120000000000E+01, 0.2652174616140E+03,-0.1305474756026E+02, 0.3760000000000E+01
 0.16900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8498161423987E+02, 0.1000000000000E+01, 0.1543067798154E+01, 0.3120000000000E+01, 0.1583777080717E+01, 0.3120000000000E+01, 0.2652147560073E+03,-0.1305744815840E+02, 0.3760000000000E+01
 0.17000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8498075046109E+02, 0.1000000000000E+01, 0.1542967006639E+01, 0.3120000000000E+01, 0.1583918632041E+01, 0.3120000000000E+01, 0.2652120614177E+03,-0.1306014129609E+02, 0.3760000000000E+01
 0.17100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8497988265026E+02, 0.1000000000000E+01, 0.1542866215137E+01, 0.3120000000000E+01, 0.1584060183424E+01, 0.3120000000000E+01, 0.2652093542203E+03,-0.1306284115022E+02, 0.3760000000000E+01
 0.17200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8497901834257E+02, 0.1000000000000E+01, 0.1542765423551E+01, 0.3120000000000E+01, 0.1584201734899E+01, 0.3120000000000E+01, 0.2652066579559E+03,-0.1306553366294E+02, 0.3760000000000E+01
 0.17300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8497815001801E+02, 0.1000000000000E+01, 0.1542664631977E+01, 0.3120000000000E+01, 0.1584343286430E+01, 0.3120000000000E+01, 0.2652039491312E+03,-0.1306823280210E+02, 0.3760000000000E+01
 0.17400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8497728516975E+02, 0.1000000000000E+01, 0.1542563840319E+01, 0.3120000000000E+01, 0.1584484838055E+01, 0.3120000000000E+01, 0.2652012511560E+03,-0.1307092471787E+02, 0.3760000000000E+01
 0.17500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8497641631648E+02, 0.1000000000000E+01, 0.1542463048671E+01, 0.3120000000000E+01, 0.1584626389735E+01, 0.3120000000000E+01, 0.2651985406571E+03,-0.1307362317670E+02, 0.3760000000000E+01
 0.17600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8497555091654E+02, 0.1000000000000E+01, 0.1542362256939E+01, 0.3120000000000E+01, 0.1584767941510E+01, 0.3120000000000E+01, 0.2651958409362E+03,-0.1307631452269E+02, 0.3760000000000E+01
 0.17700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8497468153127E+02, 0.1000000000000E+01, 0.1542261465214E+01, 0.3120000000000E+01, 0.1584909493338E+01, 0.3120000000000E+01, 0.2651931287533E+03,-0.1307901231743E+02, 0.3760000000000E+01
 0.17800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8497381557088E+02, 0.1000000000000E+01, 0.1542160673406E+01, 0.3120000000000E+01, 0.1585051045263E+01, 0.3120000000000E+01, 0.2651904272594E+03,-0.1308170311485E+02, 0.3760000000000E+01
 0.17900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8497294563747E+02, 0.1000000000000E+01, 0.1542059881603E+01, 0.3120000000000E+01, 0.1585192597238E+01, 0.3120000000000E+01, 0.2651877133419E+03,-0.1308440027887E+02, 0.3760000000000E+01
 0.18000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8497207910419E+02, 0.1000000000000E+01, 0.1541959089717E+01, 0.3120000000000E+01, 0.1585334149311E+01, 0.3120000000000E+01, 0.2651850100363E+03,-0.1308709055780E+02, 0.3760000000000E+01
 0.18100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8497120861430E+02, 0.1000000000000E+01, 0.1541858297834E+01, 0.3120000000000E+01, 0.1585475701434E+01, 0.3120000000000E+01, 0.2651822943581E+03,-0.1308978711361E+02, 0.3760000000000E+01
 0.18200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8497034150175E+02, 0.1000000000000E+01, 0.1541757505868E+01, 0.3120000000000E+01, 0.1585617253656E+01, 0.3120000000000E+01, 0.2651795892209E+03,-0.1309247689050E+02, 0.3760000000000E+01
 0.18300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8496947044779E+02, 0.1000000000000E+01, 0.1541656713904E+01, 0.3120000000000E+01, 0.1585758805926E+01, 0.3120000000000E+01, 0.2651768717585E+03,-0.1309517285940E+02, 0.3760000000000E+01
 0.18400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8496860274116E+02, 0.1000000000000E+01, 0.1541555921856E+01, 0.3120000000000E+01, 0.1585900358296E+01, 0.3120000000000E+01, 0.2651741647436E+03,-0.1309786216255E+02, 0.3760000000000E+01
 0.18500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8496773111205E+02, 0.1000000000000E+01, 0.1541455129807E+01, 0.3120000000000E+01, 0.1586041910713E+01, 0.3120000000000E+01, 0.2651714454625E+03,-0.1310055757186E+02, 0.3760000000000E+01
 0.18600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8496686280659E+02, 0.1000000000000E+01, 0.1541354337675E+01, 0.3120000000000E+01, 0.1586183463231E+01, 0.3120000000000E+01, 0.2651687365550E+03,-0.1310324641302E+02, 0.3760000000000E+01
 0.18700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8496599059314E+02, 0.1000000000000E+01, 0.1541253545541E+01, 0.3120000000000E+01, 0.1586325015795E+01, 0.3120000000000E+01, 0.2651660154265E+03,-0.1310594127988E+02, 0.3760000000000E+01
 0.18800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8496512167994E+02, 0.1000000000000E+01, 0.1541152753324E+01, 0.3120000000000E+01, 0.1586466568460E+01, 0.3120000000000E+01, 0.2651633045986E+03,-0.1310862968511E+02, 0.3760000000000E+01
 0.18900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8496424887391E+02, 0.1000000000000E+01, 0.1541051961102E+01, 0.3120000000000E+01, 0.1586608121169E+01, 0.3120000000000E+01, 0.2651605815970E+03,-0.1311132403105E+02, 0.3760000000000E+01
 0.19000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8496337934236E+02, 0.1000000000000E+01, 0.1540951168796E+01, 0.3120000000000E+01, 0.1586749673981E+01, 0.3120000000000E+01, 0.2651578688158E+03,-0.1311401201945E+02, 0.3760000000000E+01
 0.19100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8496250593230E+02, 0.1000000000000E+01, 0.1540850376485E+01, 0.3120000000000E+01, 0.1586891226836E+01, 0.3120000000000E+01, 0.2651551439054E+03,-0.1311670586772E+02, 0.3760000000000E+01
 0.19200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8496163577579E+02, 0.1000000000000E+01, 0.1540749584090E+01, 0.3120000000000E+01, 0.1587032779795E+01, 0.3120000000000E+01, 0.2651524291501E+03,-0.1311939345558E+02, 0.3760000000000E+01
 0.19300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8496076175450E+02, 0.1000000000000E+01, 0.1540648791687E+01, 0.3120000000000E+01, 0.1587174332796E+01, 0.3120000000000E+01, 0.2651497023086E+03,-0.1312208682261E+02, 0.3760000000000E+01
 0.19400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8495989096490E+02, 0.1000000000000E+01, 0.1540547999200E+01, 0.3120000000000E+01, 0.1587315885901E+01, 0.3120000000000E+01, 0.2651469855539E+03,-0.1312477402696E+02, 0.3760000000000E+01
 0.19500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8495901632426E+02, 0.1000000000000E+01, 0.1540447206703E+01, 0.3120000000000E+01, 0.1587457439047E+01, 0.3120000000000E+01, 0.2651442567558E+03,-0.1312746693017E+02, 0.3760000000000E+01
 0.19600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8495814489355E+02, 0.1000000000000E+01, 0.1540346414123E+01, 0.3120000000000E+01, 0.1587598992298E+01, 0.3120000000000E+01, 0.2651415379768E+03,-0.1313015376936E+02, 0.3760000000000E+01
 0.19700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8495726962420E+02, 0.1000000000000E+01, 0.1540245621531E+01, 0.3120000000000E+01, 0.1587740545588E+01, 0.3120000000000E+01, 0.2651388071930E+03,-0.1313284622842E+02, 0.3760000000000E+01
 0.19800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8495639754422E+02, 0.1000000000000E+01, 0.1540144828855E+01, 0.3120000000000E+01, 0.1587882098985E+01, 0.3120000000000E+01, 0.2651360863640E+03,-0.1313553271660E+02, 0.3760000000000E+01
 0.19900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8495552163640E+02, 0.1000000000000E+01, 0.1540044036166E+01, 0.3120000000000E+01, 0.1588023652420E+01, 0.3120000000000E+01, 0.2651333535641E+03,-0.1313822475220E+02, 0.3760000000000E+01
 0.20000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8495464890206E+02, 0.1000000000000E+01, 0.1539943243393E+01, 0.3120000000000E+01, 0.1588165205963E+01, 0.3120000000000E+01, 0.2651306306697E+03,-0.1314091090593E+02, 0.3760000000000E+01
 0.20100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8495377235073E+02, 0.1000000000000E+01, 0.1539842450604E+01, 0.3120000000000E+01, 0.1588306759542E+01, 0.3120000000000E+01, 0.2651278958379E+03,-0.1314360252663E+02, 0.3760000000000E+01
 0.20200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8495289895220E+02, 0.1000000000000E+01, 0.1539741657731E+01, 0.3120000000000E+01, 0.1588448313230E+01, 0.3120000000000E+01, 0.2651251708471E+03,-0.1314628836300E+02, 0.3760000000000E+01
 0.20300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8495202174904E+02, 0.1000000000000E+01, 0.1539640864842E+01, 0.3120000000000E+01, 0.1588589866951E+01, 0.3120000000000E+01, 0.2651224339575E+03,-0.1314897958670E+02, 0.3760000000000E+01
 0.20400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8495114767322E+02, 0.1000000000000E+01, 0.1539540071868E+01, 0.3120000000000E+01, 0.1588731420784E+01, 0.3120000000000E+01, 0.2651197068295E+03,-0.1315166512477E+02, 0.3760000000000E+01
 0.20500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8495026981271E+02, 0.1000000000000E+01, 0.1539439278875E+01, 0.3120000000000E+01, 0.1588872974650E+01, 0.3120000000000E+01, 0.2651169678648E+03,-0.1315435596961E+02, 0.3760000000000E+01
 0.20600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8494939505907E+02, 0.1000000000000E+01, 0.1539338485797E+01, 0.3120000000000E+01, 0.1589014528628E+01, 0.3120000000000E+01, 0.2651142385982E+03,-0.1315704121428E+02, 0.3760000000000E+01
 0.20700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8494851653180E+02, 0.1000000000000E+01, 0.1539237692699E+01, 0.3120000000000E+01, 0.1589156082637E+01, 0.3120000000000E+01, 0.2651114975291E+03,-0.1315973169397E+02, 0.3760000000000E+01
 0.20800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8494764109227E+02, 0.1000000000000E+01, 0.1539136899516E+01, 0.3120000000000E+01, 0.1589297636758E+01, 0.3120000000000E+01, 0.2651087660985E+03,-0.1316241666282E+02, 0.3760000000000E+01
 0.20900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8494676189020E+02, 0.1000000000000E+01, 0.1539036106311E+01, 0.3120000000000E+01, 0.1589439190910E+01, 0.3120000000000E+01, 0.2651060229000E+03,-0.1316510679346E+02, 0.3760000000000E+01
 0.21000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8494588575693E+02, 0.1000000000000E+01, 0.1538935313021E+01, 0.3120000000000E+01, 0.1589580745175E+01, 0.3120000000000E+01, 0.2651032892809E+03,-0.1316779149783E+02, 0.3760000000000E+01
 0.21100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8494500586893E+02, 0.1000000000000E+01, 0.1538834519707E+01, 0.3120000000000E+01, 0.1589722299470E+01, 0.3120000000000E+01, 0.2651005439183E+03,-0.1317048129507E+02, 0.3760000000000E+01
 0.21200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8494412903696E+02, 0.1000000000000E+01, 0.1538733726308E+01, 0.3120000000000E+01, 0.1589863853879E+01, 0.3120000000000E+01, 0.2650978080954E+03,-0.1317316574946E+02, 0.3760000000000E+01
 0.21300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8494324846477E+02, 0.1000000000000E+01, 0.1538632932882E+01, 0.3120000000000E+01, 0.1590005408316E+01, 0.3120000000000E+01, 0.2650950605741E+03,-0.1317585521924E+02, 0.3760000000000E+01
 0.21400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8494237092378E+02, 0.1000000000000E+01, 0.1538532139372E+01, 0.3120000000000E+01, 0.1590146962868E+01, 0.3120000000000E+01, 0.2650923225149E+03,-0.1317853943589E+02, 0.3760000000000E+01
 0.21500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8494148965359E+02, 0.1000000000000E+01, 0.1538431345834E+01, 0.3120000000000E+01, 0.1590288517447E+01, 0.3120000000000E+01, 0.2650895727920E+03,-0.1318122860075E+02, 0.3760000000000E+01
 0.21600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8494061139936E+02, 0.1000000000000E+01, 0.1538330552211E+01, 0.3120000000000E+01, 0.1590430072143E+01, 0.3120000000000E+01, 0.2650868324835E+03,-0.1318391258895E+02, 0.3760000000000E+01
 0.21700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8493972942550E+02, 0.1000000000000E+01, 0.1538229758558E+01, 0.3120000000000E+01, 0.1590571626864E+01, 0.3120000000000E+01, 0.2650840805411E+03,-0.1318660145715E+02, 0.3760000000000E+01
 0.21800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8493885045176E+02, 0.1000000000000E+01, 0.1538128964820E+01, 0.3120000000000E+01, 0.1590713181702E+01, 0.3120000000000E+01, 0.2650813379638E+03,-0.1318928523341E+02, 0.3760000000000E+01
 0.21900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8493796776780E+02, 0.1000000000000E+01, 0.1538028171050E+01, 0.3120000000000E+01, 0.1590854736564E+01, 0.3120000000000E+01, 0.2650785837819E+03,-0.1319197381360E+02, 0.3760000000000E+01
 0.22000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8493708806504E+02, 0.1000000000000E+01, 0.1537927377195E+01, 0.3120000000000E+01, 0.1590996291545E+01, 0.3120000000000E+01, 0.2650758389062E+03,-0.1319465738922E+02, 0.3760000000000E+01
 0.22100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8493620466438E+02, 0.1000000000000E+01, 0.1537826583306E+01, 0.3120000000000E+01, 0.1591137846549E+01, 0.3120000000000E+01, 0.2650730824641E+03,-0.1319734570002E+02, 0.3760000000000E+01
 0.22200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8493532422694E+02, 0.1000000000000E+01, 0.1537725789332E+01, 0.3120000000000E+01, 0.1591279401672E+01, 0.3120000000000E+01, 0.2650703352723E+03,-0.1320002908517E+02, 0.3760000000000E+01
 0.22300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8493444010493E+02, 0.1000000000000E+01, 0.1537624995322E+01, 0.3120000000000E+01, 0.1591420956818E+01, 0.3120000000000E+01, 0.2650675765556E+03,-0.1320271713252E+02, 0.3760000000000E+01
 0.22400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8493355893067E+02, 0.1000000000000E+01, 0.1537524201227E+01, 0.3120000000000E+01, 0.1591562512083E+01, 0.3120000000000E+01, 0.2650648270410E+03,-0.1320540033110E+02, 0.3760000000000E+01
 0.22500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8493267407864E+02, 0.1000000000000E+01, 0.1537423407095E+01, 0.3120000000000E+01, 0.1591704067369E+01, 0.3120000000000E+01, 0.2650620660228E+03,-0.1320808813011E+02, 0.3760000000000E+01
 0.22600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8493179215449E+02, 0.1000000000000E+01, 0.1537322612877E+01, 0.3120000000000E+01, 0.1591845622776E+01, 0.3120000000000E+01, 0.2650593141444E+03,-0.1321077116064E+02, 0.3760000000000E+01
 0.22700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8493090656573E+02, 0.1000000000000E+01, 0.1537221818621E+01, 0.3120000000000E+01, 0.1591987178202E+01, 0.3120000000000E+01, 0.2650565508036E+03,-0.1321345872108E+02, 0.3760000000000E+01
 0.22800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8493002388954E+02, 0.1000000000000E+01, 0.1537121024278E+01, 0.3120000000000E+01, 0.1592128733751E+01, 0.3120000000000E+01, 0.2650537965552E+03,-0.1321614159248E+02, 0.3760000000000E+01
 0.22900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8492913755822E+02, 0.1000000000000E+01, 0.1537020229895E+01, 0.3120000000000E+01, 0.1592270289318E+01, 0.3120000000000E+01, 0.2650510308736E+03,-0.1321882892921E+02, 0.3760000000000E+01
 0.23000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8492825412327E+02, 0.1000000000000E+01, 0.1536919435426E+01, 0.3120000000000E+01, 0.1592411845008E+01, 0.3120000000000E+01, 0.2650482742338E+03,-0.1322151164702E+02, 0.3760000000000E+01
 0.23100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8492736704193E+02, 0.1000000000000E+01, 0.1536818640914E+01, 0.3120000000000E+01, 0.1592553400716E+01, 0.3120000000000E+01, 0.2650455061882E+03,-0.1322419876526E+02, 0.3760000000000E+01
 0.23200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8492648284122E+02, 0.1000000000000E+01, 0.1536717846316E+01, 0.3120000000000E+01, 0.1592694956547E+01, 0.3120000000000E+01, 0.2650427471354E+03,-0.1322688134256E+02, 0.3760000000000E+01
 0.23300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8492559500649E+02, 0.1000000000000E+01, 0.1536617051674E+01, 0.3120000000000E+01, 0.1592836512395E+01, 0.3120000000000E+01, 0.2650399767152E+03,-0.1322956825392E+02, 0.3760000000000E+01
 0.23400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8492471003609E+02, 0.1000000000000E+01, 0.1536516256945E+01, 0.3120000000000E+01, 0.1592978068368E+01, 0.3120000000000E+01, 0.2650372152370E+03,-0.1323225069554E+02, 0.3760000000000E+01
 0.23500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8492382143911E+02, 0.1000000000000E+01, 0.1536415462171E+01, 0.3120000000000E+01, 0.1593119624355E+01, 0.3120000000000E+01, 0.2650344424148E+03,-0.1323493741203E+02, 0.3760000000000E+01
 0.23600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8492293568965E+02, 0.1000000000000E+01, 0.1536314667310E+01, 0.3120000000000E+01, 0.1593261180468E+01, 0.3120000000000E+01, 0.2650316784820E+03,-0.1323761973351E+02, 0.3760000000000E+01
 0.23700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8492204632499E+02, 0.1000000000000E+01, 0.1536213872402E+01, 0.3120000000000E+01, 0.1593402736595E+01, 0.3120000000000E+01, 0.2650289032405E+03,-0.1324030626354E+02, 0.3760000000000E+01
 0.23800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8492115979439E+02, 0.1000000000000E+01, 0.1536113077406E+01, 0.3120000000000E+01, 0.1593544292850E+01, 0.3120000000000E+01, 0.2650261368467E+03,-0.1324298846682E+02, 0.3760000000000E+01
 0.23900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8492026965495E+02, 0.1000000000000E+01, 0.1536012282362E+01, 0.3120000000000E+01, 0.1593685849116E+01, 0.3120000000000E+01, 0.2650233591639E+03,-0.1324567481996E+02, 0.3760000000000E+01
 0.24000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8491938233328E+02, 0.1000000000000E+01, 0.1535911487229E+01, 0.3120000000000E+01, 0.1593827405511E+01, 0.3120000000000E+01, 0.2650205902781E+03,-0.1324835692156E+02, 0.3760000000000E+01
 0.24100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8491849141649E+02, 0.1000000000000E+01, 0.1535810692047E+01, 0.3120000000000E+01, 0.1593968961917E+01, 0.3120000000000E+01, 0.2650178101460E+03,-0.1325104310496E+02, 0.3760000000000E+01
 0.24200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8491760330080E+02, 0.1000000000000E+01, 0.1535709896776E+01, 0.3120000000000E+01, 0.1594110518452E+01, 0.3120000000000E+01, 0.2650150387589E+03,-0.1325372510611E+02, 0.3760000000000E+01
 0.24300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8491671159517E+02, 0.1000000000000E+01, 0.1535609101454E+01, 0.3120000000000E+01, 0.1594252074997E+01, 0.3120000000000E+01, 0.2650122561417E+03,-0.1325641113467E+02, 0.3760000000000E+01
 0.24400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8491582268154E+02, 0.1000000000000E+01, 0.1535508306043E+01, 0.3120000000000E+01, 0.1594393631672E+01, 0.3120000000000E+01, 0.2650094822411E+03,-0.1325909304487E+02, 0.3760000000000E+01
 0.24500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8491493018351E+02, 0.1000000000000E+01, 0.1535407510579E+01, 0.3120000000000E+01, 0.1594535188356E+01, 0.3120000000000E+01, 0.2650066971277E+03,-0.1326177892151E+02, 0.3760000000000E+01
 0.24600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8491404046356E+02, 0.1000000000000E+01, 0.1535306715026E+01, 0.3120000000000E+01, 0.1594676745172E+01, 0.3120000000000E+01, 0.2650039206875E+03,-0.1326446075008E+02, 0.3760000000000E+01
 0.24700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8491314716970E+02, 0.1000000000000E+01, 0.1535205919418E+01, 0.3120000000000E+01, 0.1594818301995E+01, 0.3120000000000E+01, 0.2650011330670E+03,-0.1326714648398E+02, 0.3760000000000E+01
 0.24800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8491225663503E+02, 0.1000000000000E+01, 0.1535105123721E+01, 0.3120000000000E+01, 0.1594959858950E+01, 0.3120000000000E+01, 0.2649983540610E+03,-0.1326982824236E+02, 0.3760000000000E+01
 0.24900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8491136253739E+02, 0.1000000000000E+01, 0.1535004327967E+01, 0.3120000000000E+01, 0.1595101415912E+01, 0.3120000000000E+01, 0.2649955639088E+03,-0.1327251384683E+02, 0.3760000000000E+01
 0.25000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8491047118623E+02, 0.1000000000000E+01, 0.1534903532124E+01, 0.3120000000000E+01, 0.1595242973007E+01, 0.3120000000000E+01, 0.2649927823313E+03,-0.1327519553591E+02, 0.3760000000000E+01
 0.25100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8490957627727E+02, 0.1000000000000E+01, 0.1534802736222E+01, 0.3120000000000E+01, 0.1595384530108E+01, 0.3120000000000E+01, 0.2649899896238E+03,-0.1327788101506E+02, 0.3760000000000E+01
 0.25200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8490868410643E+02, 0.1000000000000E+01, 0.1534701940231E+01, 0.3120000000000E+01, 0.1595526087342E+01, 0.3120000000000E+01, 0.2649872054650E+03,-0.1328056264364E+02, 0.3760000000000E+01
 0.25300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8490778838184E+02, 0.1000000000000E+01, 0.1534601144180E+01, 0.3120000000000E+01, 0.1595667644582E+01, 0.3120000000000E+01, 0.2649844101888E+03,-0.1328324800624E+02, 0.3760000000000E+01
 0.25400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8490689537933E+02, 0.1000000000000E+01, 0.1534500348040E+01, 0.3120000000000E+01, 0.1595809201956E+01, 0.3120000000000E+01, 0.2649816234113E+03,-0.1328592958719E+02, 0.3760000000000E+01
 0.25500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8490599883715E+02, 0.1000000000000E+01, 0.1534399551837E+01, 0.3120000000000E+01, 0.1595950759334E+01, 0.3120000000000E+01, 0.2649788255601E+03,-0.1328861483767E+02, 0.3760000000000E+01
 0.25600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8490510500111E+02, 0.1000000000000E+01, 0.1534298755545E+01, 0.3120000000000E+01, 0.1596092316847E+01, 0.3120000000000E+01, 0.2649760361580E+03,-0.1329129637163E+02, 0.3760000000000E+01
 0.25700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8490420763042E+02, 0.1000000000000E+01, 0.1534197959189E+01, 0.3120000000000E+01, 0.1596233874364E+01, 0.3120000000000E+01, 0.2649732356979E+03,-0.1329398152679E+02, 0.3760000000000E+01
 0.25800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8490331295493E+02, 0.1000000000000E+01, 0.1534097162743E+01, 0.3120000000000E+01, 0.1596375432017E+01, 0.3120000000000E+01, 0.2649704436528E+03,-0.1329666302226E+02, 0.3760000000000E+01
 0.25900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8490241475571E+02, 0.1000000000000E+01, 0.1533996366233E+01, 0.3120000000000E+01, 0.1596516989672E+01, 0.3120000000000E+01, 0.2649676405836E+03,-0.1329934807967E+02, 0.3760000000000E+01
 0.26000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8490151923061E+02, 0.1000000000000E+01, 0.1533895569631E+01, 0.3120000000000E+01, 0.1596658547463E+01, 0.3120000000000E+01, 0.2649648458637E+03,-0.1330202954763E+02, 0.3760000000000E+01
 0.26100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8490062019563E+02, 0.1000000000000E+01, 0.1533794772963E+01, 0.3120000000000E+01, 0.1596800105257E+01, 0.3120000000000E+01, 0.2649620401630E+03,-0.1330471451912E+02, 0.3760000000000E+01
 0.26200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8489972382106E+02, 0.1000000000000E+01, 0.1533693976205E+01, 0.3120000000000E+01, 0.1596941663188E+01, 0.3120000000000E+01, 0.2649592427688E+03,-0.1330739596050E+02, 0.3760000000000E+01
 0.26300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8489882393840E+02, 0.1000000000000E+01, 0.1533593179378E+01, 0.3120000000000E+01, 0.1597083221120E+01, 0.3120000000000E+01, 0.2649564343992E+03,-0.1331008085926E+02, 0.3760000000000E+01
 0.26400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8489792670964E+02, 0.1000000000000E+01, 0.1533492382459E+01, 0.3120000000000E+01, 0.1597224779190E+01, 0.3120000000000E+01, 0.2649536343161E+03,-0.1331276228151E+02, 0.3760000000000E+01
 0.26500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8489702597932E+02, 0.1000000000000E+01, 0.1533391585472E+01, 0.3120000000000E+01, 0.1597366337261E+01, 0.3120000000000E+01, 0.2649508232778E+03,-0.1331544710652E+02, 0.3760000000000E+01
 0.26600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8489612789038E+02, 0.1000000000000E+01, 0.1533290788392E+01, 0.3120000000000E+01, 0.1597507895470E+01, 0.3120000000000E+01, 0.2649480204867E+03,-0.1331812851513E+02, 0.3760000000000E+01
 0.26700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8489522630829E+02, 0.1000000000000E+01, 0.1533189991242E+01, 0.3120000000000E+01, 0.1597649453678E+01, 0.3120000000000E+01, 0.2649452067669E+03,-0.1332081327076E+02, 0.3760000000000E+01
 0.26800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8489432735228E+02, 0.1000000000000E+01, 0.1533089194000E+01, 0.3120000000000E+01, 0.1597791012027E+01, 0.3120000000000E+01, 0.2649424012467E+03,-0.1332349467789E+02, 0.3760000000000E+01
 0.26900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8489342490867E+02, 0.1000000000000E+01, 0.1532988396685E+01, 0.3120000000000E+01, 0.1597932570373E+01, 0.3120000000000E+01, 0.2649395848147E+03,-0.1332617937814E+02, 0.3760000000000E+01
 0.27000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8489252508067E+02, 0.1000000000000E+01, 0.1532887599278E+01, 0.3120000000000E+01, 0.1598074128861E+01, 0.3120000000000E+01, 0.2649367765499E+03,-0.1332886078377E+02, 0.3760000000000E+01
 0.27100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8489162177021E+02, 0.1000000000000E+01, 0.1532786801797E+01, 0.3120000000000E+01, 0.1598215687346E+01, 0.3120000000000E+01, 0.2649339573893E+03,-0.1333154543731E+02, 0.3760000000000E+01
 0.27200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8489072106794E+02, 0.1000000000000E+01, 0.1532686004223E+01, 0.3120000000000E+01, 0.1598357245973E+01, 0.3120000000000E+01, 0.2649311463727E+03,-0.1333422684793E+02, 0.3760000000000E+01
 0.27300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8488981688830E+02, 0.1000000000000E+01, 0.1532585206573E+01, 0.3120000000000E+01, 0.1598498804595E+01, 0.3120000000000E+01, 0.2649283244763E+03,-0.1333691145139E+02, 0.3760000000000E+01
 0.27400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8488891530290E+02, 0.1000000000000E+01, 0.1532484408831E+01, 0.3120000000000E+01, 0.1598640363361E+01, 0.3120000000000E+01, 0.2649255106802E+03,-0.1333959287794E+02, 0.3760000000000E+01
 0.27500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8488801024795E+02, 0.1000000000000E+01, 0.1532383611011E+01, 0.3120000000000E+01, 0.1598781922122E+01, 0.3120000000000E+01, 0.2649226860287E+03,-0.1334227744331E+02, 0.3760000000000E+01
 0.27600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8488710777372E+02, 0.1000000000000E+01, 0.1532282813098E+01, 0.3120000000000E+01, 0.1598923481027E+01, 0.3120000000000E+01, 0.2649198694355E+03,-0.1334495888803E+02, 0.3760000000000E+01
 0.27700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8488620183815E+02, 0.1000000000000E+01, 0.1532182015107E+01, 0.3120000000000E+01, 0.1599065039927E+01, 0.3120000000000E+01, 0.2649170420123E+03,-0.1334764342291E+02, 0.3760000000000E+01
 0.27800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8488529847273E+02, 0.1000000000000E+01, 0.1532081217022E+01, 0.3120000000000E+01, 0.1599206598971E+01, 0.3120000000000E+01, 0.2649142226144E+03,-0.1335032488797E+02, 0.3760000000000E+01
 0.27900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8488439164920E+02, 0.1000000000000E+01, 0.1531980418856E+01, 0.3120000000000E+01, 0.1599348158009E+01, 0.3120000000000E+01, 0.2649113923967E+03,-0.1335300939709E+02, 0.3760000000000E+01
 0.28000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8488348738463E+02, 0.1000000000000E+01, 0.1531879620597E+01, 0.3120000000000E+01, 0.1599489717192E+01, 0.3120000000000E+01, 0.2649085701694E+03,-0.1335569089555E+02, 0.3760000000000E+01
 0.28100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8488257967215E+02, 0.1000000000000E+01, 0.1531778822256E+01, 0.3120000000000E+01, 0.1599631276369E+01, 0.3120000000000E+01, 0.2649057371539E+03,-0.1335837538360E+02, 0.3760000000000E+01
 0.28200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8488167450598E+02, 0.1000000000000E+01, 0.1531678023820E+01, 0.3120000000000E+01, 0.1599772835692E+01, 0.3120000000000E+01, 0.2649029120897E+03,-0.1336105691280E+02, 0.3760000000000E+01
 0.28300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8488076589593E+02, 0.1000000000000E+01, 0.1531577225302E+01, 0.3120000000000E+01, 0.1599914395006E+01, 0.3120000000000E+01, 0.2649000762497E+03,-0.1336374138534E+02, 0.3760000000000E+01
 0.28400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8487985982295E+02, 0.1000000000000E+01, 0.1531476426688E+01, 0.3120000000000E+01, 0.1600055954469E+01, 0.3120000000000E+01, 0.2648972483320E+03,-0.1336642295546E+02, 0.3760000000000E+01
 0.28500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8487895031259E+02, 0.1000000000000E+01, 0.1531375627991E+01, 0.3120000000000E+01, 0.1600197513922E+01, 0.3120000000000E+01, 0.2648944096588E+03,-0.1336910741921E+02, 0.3760000000000E+01
 0.28600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8487804332347E+02, 0.1000000000000E+01, 0.1531274829198E+01, 0.3120000000000E+01, 0.1600339073523E+01, 0.3120000000000E+01, 0.2648915788587E+03,-0.1337178903495E+02, 0.3760000000000E+01
 0.28700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8487713290350E+02, 0.1000000000000E+01, 0.1531174030319E+01, 0.3120000000000E+01, 0.1600480633115E+01, 0.3120000000000E+01, 0.2648887373234E+03,-0.1337447350244E+02, 0.3760000000000E+01
 0.28800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8487622499909E+02, 0.1000000000000E+01, 0.1531073231344E+01, 0.3120000000000E+01, 0.1600622192856E+01, 0.3120000000000E+01, 0.2648859036433E+03,-0.1337715516614E+02, 0.3760000000000E+01
 0.28900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8487531366944E+02, 0.1000000000000E+01, 0.1530972432283E+01, 0.3120000000000E+01, 0.1600763752587E+01, 0.3120000000000E+01, 0.2648830592456E+03,-0.1337983962939E+02, 0.3760000000000E+01
 0.29000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8487440483830E+02, 0.1000000000000E+01, 0.1530871633125E+01, 0.3120000000000E+01, 0.1600905312468E+01, 0.3120000000000E+01, 0.2648802226501E+03,-0.1338252135101E+02, 0.3760000000000E+01
 0.29100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8487349259128E+02, 0.1000000000000E+01, 0.1530770833878E+01, 0.3120000000000E+01, 0.1601046872338E+01, 0.3120000000000E+01, 0.2648773753659E+03,-0.1338520582755E+02, 0.3760000000000E+01
 0.29200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8487258283592E+02, 0.1000000000000E+01, 0.1530670034535E+01, 0.3120000000000E+01, 0.1601188432359E+01, 0.3120000000000E+01, 0.2648745358626E+03,-0.1338788760557E+02, 0.3760000000000E+01
 0.29300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8487166966540E+02, 0.1000000000000E+01, 0.1530569235102E+01, 0.3120000000000E+01, 0.1601329992368E+01, 0.3120000000000E+01, 0.2648716856729E+03,-0.1339057209368E+02, 0.3760000000000E+01
 0.29400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8487075897462E+02, 0.1000000000000E+01, 0.1530468435572E+01, 0.3120000000000E+01, 0.1601471552528E+01, 0.3120000000000E+01, 0.2648688432268E+03,-0.1339325393578E+02, 0.3760000000000E+01
 0.29500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8486984487913E+02, 0.1000000000000E+01, 0.1530367635951E+01, 0.3120000000000E+01, 0.1601613112677E+01, 0.3120000000000E+01, 0.2648659901270E+03,-0.1339593844535E+02, 0.3760000000000E+01
 0.29600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8486893325274E+02, 0.1000000000000E+01, 0.1530266836232E+01, 0.3120000000000E+01, 0.1601754672977E+01, 0.3120000000000E+01, 0.2648631447377E+03,-0.1339862035343E+02, 0.3760000000000E+01
 0.29700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8486801822400E+02, 0.1000000000000E+01, 0.1530166036421E+01, 0.3120000000000E+01, 0.1601896233265E+01, 0.3120000000000E+01, 0.2648602887018E+03,-0.1340130488426E+02, 0.3760000000000E+01
 0.29800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8486710565165E+02, 0.1000000000000E+01, 0.1530065236512E+01, 0.3120000000000E+01, 0.1602037793705E+01, 0.3120000000000E+01, 0.2648574403368E+03,-0.1340398687196E+02, 0.3760000000000E+01
 0.29900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8486618968465E+02, 0.1000000000000E+01, 0.1529964436508E+01, 0.3120000000000E+01, 0.1602179354133E+01, 0.3120000000000E+01, 0.2648545813493E+03,-0.1340667143421E+02, 0.3760000000000E+01
 0.30000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8486527616839E+02, 0.1000000000000E+01, 0.1529863636407E+01, 0.3120000000000E+01, 0.1602320914714E+01, 0.3120000000000E+01, 0.2648517300151E+03,-0.1340935349472E+02, 0.3760000000000E+01
 0.30100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8486435925679E+02, 0.1000000000000E+01, 0.1529762836210E+01, 0.3120000000000E+01, 0.1602462475281E+01, 0.3120000000000E+01, 0.2648488680561E+03,-0.1341203809350E+02, 0.3760000000000E+01
 0.30200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8486344478729E+02, 0.1000000000000E+01, 0.1529662035914E+01, 0.3120000000000E+01, 0.1602604036003E+01, 0.3120000000000E+01, 0.2648460137234E+03,-0.1341472023639E+02, 0.3760000000000E+01
 0.30300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8486252693140E+02, 0.1000000000000E+01, 0.1529561235522E+01, 0.3120000000000E+01, 0.1602745596710E+01, 0.3120000000000E+01, 0.2648431487939E+03,-0.1341740487195E+02, 0.3760000000000E+01
 0.30400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8486161150477E+02, 0.1000000000000E+01, 0.1529460435031E+01, 0.3120000000000E+01, 0.1602887157572E+01, 0.3120000000000E+01, 0.2648402914508E+03,-0.1342008710003E+02, 0.3760000000000E+01
 0.30500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8486069269318E+02, 0.1000000000000E+01, 0.1529359634441E+01, 0.3120000000000E+01, 0.1603028718419E+01, 0.3120000000000E+01, 0.2648374235151E+03,-0.1342277178392E+02, 0.3760000000000E+01
 0.30600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8485977630230E+02, 0.1000000000000E+01, 0.1529258833752E+01, 0.3120000000000E+01, 0.1603170279423E+01, 0.3120000000000E+01, 0.2648345631392E+03,-0.1342545410813E+02, 0.3760000000000E+01
 0.30700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8485885653529E+02, 0.1000000000000E+01, 0.1529158032963E+01, 0.3120000000000E+01, 0.1603311840411E+01, 0.3120000000000E+01, 0.2648316921983E+03,-0.1342813883556E+02, 0.3760000000000E+01
 0.30800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8485793917965E+02, 0.1000000000000E+01, 0.1529057232075E+01, 0.3120000000000E+01, 0.1603453401556E+01, 0.3120000000000E+01, 0.2648288287880E+03,-0.1343082125248E+02, 0.3760000000000E+01
 0.30900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8485701844836E+02, 0.1000000000000E+01, 0.1528956431086E+01, 0.3120000000000E+01, 0.1603594962684E+01, 0.3120000000000E+01, 0.2648259548141E+03,-0.1343350603329E+02, 0.3760000000000E+01
 0.31000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8485610012007E+02, 0.1000000000000E+01, 0.1528855629996E+01, 0.3120000000000E+01, 0.1603736523971E+01, 0.3120000000000E+01, 0.2648230883448E+03,-0.1343618855244E+02, 0.3760000000000E+01
 0.31100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8485517842109E+02, 0.1000000000000E+01, 0.1528754828804E+01, 0.3120000000000E+01, 0.1603878085240E+01, 0.3120000000000E+01, 0.2648202113273E+03,-0.1343887339049E+02, 0.3760000000000E+01
 0.31200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8485425911805E+02, 0.1000000000000E+01, 0.1528654027512E+01, 0.3120000000000E+01, 0.1604019646669E+01, 0.3120000000000E+01, 0.2648173417925E+03,-0.1344155601043E+02, 0.3760000000000E+01
 0.31300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8485333644672E+02, 0.1000000000000E+01, 0.1528553226116E+01, 0.3120000000000E+01, 0.1604161208079E+01, 0.3120000000000E+01, 0.2648144617168E+03,-0.1344424091498E+02, 0.3760000000000E+01
 0.31400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8485241616156E+02, 0.1000000000000E+01, 0.1528452424619E+01, 0.3120000000000E+01, 0.1604302769650E+01, 0.3120000000000E+01, 0.2648115890933E+03,-0.1344692364024E+02, 0.3760000000000E+01
 0.31500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8485149251393E+02, 0.1000000000000E+01, 0.1528351623017E+01, 0.3120000000000E+01, 0.1604444331202E+01, 0.3120000000000E+01, 0.2648087059471E+03,-0.1344960861078E+02, 0.3760000000000E+01
 0.31600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8485057123934E+02, 0.1000000000000E+01, 0.1528250821313E+01, 0.3120000000000E+01, 0.1604585892915E+01, 0.3120000000000E+01, 0.2648058302122E+03,-0.1345229145002E+02, 0.3760000000000E+01
 0.31700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8484964661012E+02, 0.1000000000000E+01, 0.1528150019504E+01, 0.3120000000000E+01, 0.1604727454610E+01, 0.3120000000000E+01, 0.2648029439790E+03,-0.1345497649151E+02, 0.3760000000000E+01
 0.31800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8484872434638E+02, 0.1000000000000E+01, 0.1528049217592E+01, 0.3120000000000E+01, 0.1604869016466E+01, 0.3120000000000E+01, 0.2648000651334E+03,-0.1345765944468E+02, 0.3760000000000E+01
 0.31900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8484779873152E+02, 0.1000000000000E+01, 0.1527948415573E+01, 0.3120000000000E+01, 0.1605010578302E+01, 0.3120000000000E+01, 0.2647971758006E+03,-0.1346034455977E+02, 0.3760000000000E+01
 0.32000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8484687547010E+02, 0.1000000000000E+01, 0.1527847613452E+01, 0.3120000000000E+01, 0.1605152140301E+01, 0.3120000000000E+01, 0.2647942938179E+03,-0.1346302763095E+02, 0.3760000000000E+01
 0.32100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8484594886241E+02, 0.1000000000000E+01, 0.1527746811222E+01, 0.3120000000000E+01, 0.1605293702280E+01, 0.3120000000000E+01, 0.2647914013628E+03,-0.1346571283015E+02, 0.3760000000000E+01
 0.32200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8484502460195E+02, 0.1000000000000E+01, 0.1527646008889E+01, 0.3120000000000E+01, 0.1605435264423E+01, 0.3120000000000E+01, 0.2647885162386E+03,-0.1346839602215E+02, 0.3760000000000E+01
 0.32300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8484409699791E+02, 0.1000000000000E+01, 0.1527545206446E+01, 0.3120000000000E+01, 0.1605576826545E+01, 0.3120000000000E+01, 0.2647856206504E+03,-0.1347108130107E+02, 0.3760000000000E+01
 0.32400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8484317173129E+02, 0.1000000000000E+01, 0.1527444403900E+01, 0.3120000000000E+01, 0.1605718388831E+01, 0.3120000000000E+01, 0.2647827323625E+03,-0.1347376462335E+02, 0.3760000000000E+01
 0.32500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8484224312646E+02, 0.1000000000000E+01, 0.1527343601243E+01, 0.3120000000000E+01, 0.1605859951097E+01, 0.3120000000000E+01, 0.2647798336271E+03,-0.1347644999219E+02, 0.3760000000000E+01
 0.32600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8484131684821E+02, 0.1000000000000E+01, 0.1527242798482E+01, 0.3120000000000E+01, 0.1606001513527E+01, 0.3120000000000E+01, 0.2647769421585E+03,-0.1347913344432E+02, 0.3760000000000E+01
 0.32700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8484038723755E+02, 0.1000000000000E+01, 0.1527141995608E+01, 0.3120000000000E+01, 0.1606143075937E+01, 0.3120000000000E+01, 0.2647740402605E+03,-0.1348181890248E+02, 0.3760000000000E+01
 0.32800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8483945994553E+02, 0.1000000000000E+01, 0.1527041192630E+01, 0.3120000000000E+01, 0.1606284638512E+01, 0.3120000000000E+01, 0.2647711456041E+03,-0.1348450248686E+02, 0.3760000000000E+01
 0.32900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8483852932268E+02, 0.1000000000000E+01, 0.1526940389538E+01, 0.3120000000000E+01, 0.1606426201065E+01, 0.3120000000000E+01, 0.2647682405235E+03,-0.1348718804160E+02, 0.3760000000000E+01
 0.33000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8483760101188E+02, 0.1000000000000E+01, 0.1526839586342E+01, 0.3120000000000E+01, 0.1606567763786E+01, 0.3120000000000E+01, 0.2647653426640E+03,-0.1348987176258E+02, 0.3760000000000E+01
 0.33100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8483666937299E+02, 0.1000000000000E+01, 0.1526738783031E+01, 0.3120000000000E+01, 0.1606709326484E+01, 0.3120000000000E+01, 0.2647624343888E+03,-0.1349255741836E+02, 0.3760000000000E+01
 0.33200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8483574004021E+02, 0.1000000000000E+01, 0.1526637979615E+01, 0.3120000000000E+01, 0.1606850889350E+01, 0.3120000000000E+01, 0.2647595333162E+03,-0.1349524127531E+02, 0.3760000000000E+01
 0.33300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8483480738121E+02, 0.1000000000000E+01, 0.1526537176083E+01, 0.3120000000000E+01, 0.1606992452193E+01, 0.3120000000000E+01, 0.2647566218334E+03,-0.1349792703561E+02, 0.3760000000000E+01
 0.33400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8483387701672E+02, 0.1000000000000E+01, 0.1526436372446E+01, 0.3120000000000E+01, 0.1607134015205E+01, 0.3120000000000E+01, 0.2647537175172E+03,-0.1350061103831E+02, 0.3760000000000E+01
 0.33500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8483294333334E+02, 0.1000000000000E+01, 0.1526335568690E+01, 0.3120000000000E+01, 0.1607275578194E+01, 0.3120000000000E+01, 0.2647508028137E+03,-0.1350329690736E+02, 0.3760000000000E+01
 0.33600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8483201193479E+02, 0.1000000000000E+01, 0.1526234764829E+01, 0.3120000000000E+01, 0.1607417141352E+01, 0.3120000000000E+01, 0.2647478952467E+03,-0.1350598105490E+02, 0.3760000000000E+01
 0.33700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8483107721992E+02, 0.1000000000000E+01, 0.1526133960850E+01, 0.3120000000000E+01, 0.1607558704487E+01, 0.3120000000000E+01, 0.2647449773001E+03,-0.1350866703569E+02, 0.3760000000000E+01
 0.33800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8483014478414E+02, 0.1000000000000E+01, 0.1526033156764E+01, 0.3120000000000E+01, 0.1607700267792E+01, 0.3120000000000E+01, 0.2647420664722E+03,-0.1351135133641E+02, 0.3760000000000E+01
 0.33900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8482920903462E+02, 0.1000000000000E+01, 0.1525932352558E+01, 0.3120000000000E+01, 0.1607841831074E+01, 0.3120000000000E+01, 0.2647391452729E+03,-0.1351403742889E+02, 0.3760000000000E+01
 0.34000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8482827555456E+02, 0.1000000000000E+01, 0.1525831548245E+01, 0.3120000000000E+01, 0.1607983394527E+01, 0.3120000000000E+01, 0.2647362311623E+03,-0.1351672188441E+02, 0.3760000000000E+01
 0.34100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8482733876699E+02, 0.1000000000000E+01, 0.1525730743811E+01, 0.3120000000000E+01, 0.1608124957956E+01, 0.3120000000000E+01, 0.2647333066994E+03,-0.1351940809488E+02, 0.3760000000000E+01
 0.34200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8482640424084E+02, 0.1000000000000E+01, 0.1525629939270E+01, 0.3120000000000E+01, 0.1608266521557E+01, 0.3120000000000E+01, 0.2647303893002E+03,-0.1352209270256E+02, 0.3760000000000E+01
 0.34300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8482546640859E+02, 0.1000000000000E+01, 0.1525529134606E+01, 0.3120000000000E+01, 0.1608408085134E+01, 0.3120000000000E+01, 0.2647274615532E+03,-0.1352477903779E+02, 0.3760000000000E+01
 0.34400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8482453082947E+02, 0.1000000000000E+01, 0.1525428329835E+01, 0.3120000000000E+01, 0.1608549648883E+01, 0.3120000000000E+01, 0.2647245408439E+03,-0.1352746380612E+02, 0.3760000000000E+01
 0.34500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8482359194962E+02, 0.1000000000000E+01, 0.1525327524940E+01, 0.3120000000000E+01, 0.1608691212608E+01, 0.3120000000000E+01, 0.2647216098036E+03,-0.1353015026396E+02, 0.3760000000000E+01
 0.34600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8482265531256E+02, 0.1000000000000E+01, 0.1525226719938E+01, 0.3120000000000E+01, 0.1608832776507E+01, 0.3120000000000E+01, 0.2647186857688E+03,-0.1353283519717E+02, 0.3760000000000E+01
 0.34700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8482171537851E+02, 0.1000000000000E+01, 0.1525125914810E+01, 0.3120000000000E+01, 0.1608974340381E+01, 0.3120000000000E+01, 0.2647157514145E+03,-0.1353552178278E+02, 0.3760000000000E+01
 0.34800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8482077768307E+02, 0.1000000000000E+01, 0.1525025109575E+01, 0.3120000000000E+01, 0.1609115904429E+01, 0.3120000000000E+01, 0.2647128240528E+03,-0.1353820687824E+02, 0.3760000000000E+01
 0.34900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8481983668780E+02, 0.1000000000000E+01, 0.1524924304213E+01, 0.3120000000000E+01, 0.1609257468453E+01, 0.3120000000000E+01, 0.2647098863627E+03,-0.1354089359958E+02, 0.3760000000000E+01
 0.35000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8481889792398E+02, 0.1000000000000E+01, 0.1524823498742E+01, 0.3120000000000E+01, 0.1609399032652E+01, 0.3120000000000E+01, 0.2647069556428E+03,-0.1354357886844E+02, 0.3760000000000E+01
 0.35100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8481795586802E+02, 0.1000000000000E+01, 0.1524722693144E+01, 0.3120000000000E+01, 0.1609540596826E+01, 0.3120000000000E+01, 0.2647040146184E+03,-0.1354626572189E+02, 0.3760000000000E+01
 0.35200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8481701603539E+02, 0.1000000000000E+01, 0.1524621887437E+01, 0.3120000000000E+01, 0.1609682161176E+01, 0.3120000000000E+01, 0.2647010805390E+03,-0.1354895115813E+02, 0.3760000000000E+01
 0.35300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8481607291236E+02, 0.1000000000000E+01, 0.1524521081602E+01, 0.3120000000000E+01, 0.1609823725501E+01, 0.3120000000000E+01, 0.2646981361604E+03,-0.1355163815206E+02, 0.3760000000000E+01
 0.35400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8481513200394E+02, 0.1000000000000E+01, 0.1524420275656E+01, 0.3120000000000E+01, 0.1609965290002E+01, 0.3120000000000E+01, 0.2646951986997E+03,-0.1355432376269E+02, 0.3760000000000E+01
 0.35500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8481418780801E+02, 0.1000000000000E+01, 0.1524319469582E+01, 0.3120000000000E+01, 0.1610106854478E+01, 0.3120000000000E+01, 0.2646922509487E+03,-0.1355701089804E+02, 0.3760000000000E+01
 0.35600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8481324581932E+02, 0.1000000000000E+01, 0.1524218663397E+01, 0.3120000000000E+01, 0.1610248419132E+01, 0.3120000000000E+01, 0.2646893100926E+03,-0.1355969668555E+02, 0.3760000000000E+01
 0.35700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8481230054579E+02, 0.1000000000000E+01, 0.1524117857081E+01, 0.3120000000000E+01, 0.1610389983760E+01, 0.3120000000000E+01, 0.2646863589546E+03,-0.1356238396855E+02, 0.3760000000000E+01
 0.35800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8481135747340E+02, 0.1000000000000E+01, 0.1524017050655E+01, 0.3120000000000E+01, 0.1610531548568E+01, 0.3120000000000E+01, 0.2646834146924E+03,-0.1356506993563E+02, 0.3760000000000E+01
 0.35900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8481041111823E+02, 0.1000000000000E+01, 0.1523916244097E+01, 0.3120000000000E+01, 0.1610673113349E+01, 0.3120000000000E+01, 0.2646804601547E+03,-0.1356775736735E+02, 0.3760000000000E+01
 0.36000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8480946695680E+02, 0.1000000000000E+01, 0.1523815437428E+01, 0.3120000000000E+01, 0.1610814678310E+01, 0.3120000000000E+01, 0.2646775124698E+03,-0.1357044351910E+02, 0.3760000000000E+01
 0.36100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8480851951659E+02, 0.1000000000000E+01, 0.1523714630626E+01, 0.3120000000000E+01, 0.1610956243245E+01, 0.3120000000000E+01, 0.2646745545217E+03,-0.1357313109836E+02, 0.3760000000000E+01
 0.36200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8480757426263E+02, 0.1000000000000E+01, 0.1523613823713E+01, 0.3120000000000E+01, 0.1611097808361E+01, 0.3120000000000E+01, 0.2646716034031E+03,-0.1357581743446E+02, 0.3760000000000E+01
 0.36300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8480662573243E+02, 0.1000000000000E+01, 0.1523513016665E+01, 0.3120000000000E+01, 0.1611239373450E+01, 0.3120000000000E+01, 0.2646686420292E+03,-0.1357850516740E+02, 0.3760000000000E+01
 0.36400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8480567937789E+02, 0.1000000000000E+01, 0.1523412209506E+01, 0.3120000000000E+01, 0.1611380938721E+01, 0.3120000000000E+01, 0.2646656874518E+03,-0.1358119169486E+02, 0.3760000000000E+01
 0.36500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8480472975325E+02, 0.1000000000000E+01, 0.1523311402212E+01, 0.3120000000000E+01, 0.1611522503965E+01, 0.3120000000000E+01, 0.2646627226382E+03,-0.1358387958545E+02, 0.3760000000000E+01
 0.36600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8480378229783E+02, 0.1000000000000E+01, 0.1523210594805E+01, 0.3120000000000E+01, 0.1611664069392E+01, 0.3120000000000E+01, 0.2646597646010E+03,-0.1358656630052E+02, 0.3760000000000E+01
 0.36700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8480283157055E+02, 0.1000000000000E+01, 0.1523109787262E+01, 0.3120000000000E+01, 0.1611805634793E+01, 0.3120000000000E+01, 0.2646567963221E+03,-0.1358925435557E+02, 0.3760000000000E+01
 0.36800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8480188300779E+02, 0.1000000000000E+01, 0.1523008979606E+01, 0.3120000000000E+01, 0.1611947200377E+01, 0.3120000000000E+01, 0.2646538348049E+03,-0.1359194126543E+02, 0.3760000000000E+01
 0.36900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8480093117739E+02, 0.1000000000000E+01, 0.1522908171813E+01, 0.3120000000000E+01, 0.1612088765934E+01, 0.3120000000000E+01, 0.2646508630592E+03,-0.1359462948264E+02, 0.3760000000000E+01
 0.37000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8479998150335E+02, 0.1000000000000E+01, 0.1522807363906E+01, 0.3120000000000E+01, 0.1612230331676E+01, 0.3120000000000E+01, 0.2646478980497E+03,-0.1359731658658E+02, 0.3760000000000E+01
 0.37100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8479902856257E+02, 0.1000000000000E+01, 0.1522706555861E+01, 0.3120000000000E+01, 0.1612371897390E+01, 0.3120000000000E+01, 0.2646449228143E+03,-0.1360000497017E+02, 0.3760000000000E+01
 0.37200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8479807777239E+02, 0.1000000000000E+01, 0.1522605747702E+01, 0.3120000000000E+01, 0.1612513463291E+01, 0.3120000000000E+01, 0.2646419542974E+03,-0.1360269227172E+02, 0.3760000000000E+01
 0.37300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8479712371796E+02, 0.1000000000000E+01, 0.1522504939404E+01, 0.3120000000000E+01, 0.1612655029164E+01, 0.3120000000000E+01, 0.2646389755624E+03,-0.1360538082734E+02, 0.3760000000000E+01
 0.37400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8479617180552E+02, 0.1000000000000E+01, 0.1522404130991E+01, 0.3120000000000E+01, 0.1612796595224E+01, 0.3120000000000E+01, 0.2646360035188E+03,-0.1360806833099E+02, 0.3760000000000E+01
 0.37500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8479521663491E+02, 0.1000000000000E+01, 0.1522303322438E+01, 0.3120000000000E+01, 0.1612938161257E+01, 0.3120000000000E+01, 0.2646330212760E+03,-0.1361075705650E+02, 0.3760000000000E+01
 0.37600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8479426359984E+02, 0.1000000000000E+01, 0.1522202513771E+01, 0.3120000000000E+01, 0.1613079727478E+01, 0.3120000000000E+01, 0.2646300457047E+03,-0.1361344476095E+02, 0.3760000000000E+01
 0.37700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8479330730388E+02, 0.1000000000000E+01, 0.1522101704961E+01, 0.3120000000000E+01, 0.1613221293671E+01, 0.3120000000000E+01, 0.2646270599256E+03,-0.1361613366346E+02, 0.3760000000000E+01
 0.37800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8479235313758E+02, 0.1000000000000E+01, 0.1522000896037E+01, 0.3120000000000E+01, 0.1613362860052E+01, 0.3120000000000E+01, 0.2646240807997E+03,-0.1361882157480E+02, 0.3760000000000E+01
 0.37900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8479139571497E+02, 0.1000000000000E+01, 0.1521900086969E+01, 0.3120000000000E+01, 0.1613504426407E+01, 0.3120000000000E+01, 0.2646210914801E+03,-0.1362151065455E+02, 0.3760000000000E+01
 0.38000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8479044041399E+02, 0.1000000000000E+01, 0.1521799277786E+01, 0.3120000000000E+01, 0.1613645992951E+01, 0.3120000000000E+01, 0.2646181087888E+03,-0.1362419877608E+02, 0.3760000000000E+01
 0.38100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8478948186128E+02, 0.1000000000000E+01, 0.1521698468460E+01, 0.3120000000000E+01, 0.1613787559468E+01, 0.3120000000000E+01, 0.2646151159181E+03,-0.1362688803363E+02, 0.3760000000000E+01
 0.38200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8478852542415E+02, 0.1000000000000E+01, 0.1521597659017E+01, 0.3120000000000E+01, 0.1613929126175E+01, 0.3120000000000E+01, 0.2646121296567E+03,-0.1362957636164E+02, 0.3760000000000E+01
 0.38300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8478756573202E+02, 0.1000000000000E+01, 0.1521496849430E+01, 0.3120000000000E+01, 0.1614070692855E+01, 0.3120000000000E+01, 0.2646091332057E+03,-0.1363226580853E+02, 0.3760000000000E+01
 0.38400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8478660815148E+02, 0.1000000000000E+01, 0.1521396039726E+01, 0.3120000000000E+01, 0.1614212259727E+01, 0.3120000000000E+01, 0.2646061433515E+03,-0.1363495434830E+02, 0.3760000000000E+01
 0.38500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8478564731781E+02, 0.1000000000000E+01, 0.1521295229877E+01, 0.3120000000000E+01, 0.1614353826571E+01, 0.3120000000000E+01, 0.2646031433136E+03,-0.1363764397992E+02, 0.3760000000000E+01
 0.38600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8478468858891E+02, 0.1000000000000E+01, 0.1521194419910E+01, 0.3120000000000E+01, 0.1614495393608E+01, 0.3120000000000E+01, 0.2646001498512E+03,-0.1364033273765E+02, 0.3760000000000E+01
 0.38700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8478372660954E+02, 0.1000000000000E+01, 0.1521093609796E+01, 0.3120000000000E+01, 0.1614636960617E+01, 0.3120000000000E+01, 0.2645971462133E+03,-0.1364302255710E+02, 0.3760000000000E+01
 0.38800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8478276672851E+02, 0.1000000000000E+01, 0.1520992799565E+01, 0.3120000000000E+01, 0.1614778527821E+01, 0.3120000000000E+01, 0.2645941491311E+03,-0.1364571153367E+02, 0.3760000000000E+01
 0.38900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8478180359979E+02, 0.1000000000000E+01, 0.1520891989186E+01, 0.3120000000000E+01, 0.1614920094997E+01, 0.3120000000000E+01, 0.2645911418817E+03,-0.1364840154274E+02, 0.3760000000000E+01
 0.39000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8478084256259E+02, 0.1000000000000E+01, 0.1520791178690E+01, 0.3120000000000E+01, 0.1615061662368E+01, 0.3120000000000E+01, 0.2645881411668E+03,-0.1365109073759E+02, 0.3760000000000E+01
 0.39100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8477987827920E+02, 0.1000000000000E+01, 0.1520690368044E+01, 0.3120000000000E+01, 0.1615203229711E+01, 0.3120000000000E+01, 0.2645851302895E+03,-0.1365378094060E+02, 0.3760000000000E+01
 0.39200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8477891608158E+02, 0.1000000000000E+01, 0.1520589557280E+01, 0.3120000000000E+01, 0.1615344797251E+01, 0.3120000000000E+01, 0.2645821259287E+03,-0.1365647035727E+02, 0.3760000000000E+01
 0.39300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8477795064028E+02, 0.1000000000000E+01, 0.1520488746366E+01, 0.3120000000000E+01, 0.1615486364762E+01, 0.3120000000000E+01, 0.2645791114134E+03,-0.1365916075172E+02, 0.3760000000000E+01
 0.39400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8477698727783E+02, 0.1000000000000E+01, 0.1520387935334E+01, 0.3120000000000E+01, 0.1615627932471E+01, 0.3120000000000E+01, 0.2645761033929E+03,-0.1366185039372E+02, 0.3760000000000E+01
 0.39500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8477602067054E+02, 0.1000000000000E+01, 0.1520287124151E+01, 0.3120000000000E+01, 0.1615769500153E+01, 0.3120000000000E+01, 0.2645730852140E+03,-0.1366454099164E+02, 0.3760000000000E+01
 0.39600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8477505613666E+02, 0.1000000000000E+01, 0.1520186312848E+01, 0.3120000000000E+01, 0.1615911068032E+01, 0.3120000000000E+01, 0.2645700735132E+03,-0.1366723086061E+02, 0.3760000000000E+01
 0.39700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8477408836304E+02, 0.1000000000000E+01, 0.1520085501394E+01, 0.3120000000000E+01, 0.1616052635885E+01, 0.3120000000000E+01, 0.2645670516699E+03,-0.1366992165744E+02, 0.3760000000000E+01
 0.39800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8477312265423E+02, 0.1000000000000E+01, 0.1519984689820E+01, 0.3120000000000E+01, 0.1616194203936E+01, 0.3120000000000E+01, 0.2645640362779E+03,-0.1367261175511E+02, 0.3760000000000E+01
 0.39900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8477215370780E+02, 0.1000000000000E+01, 0.1519883878092E+01, 0.3120000000000E+01, 0.1616335771961E+01, 0.3120000000000E+01, 0.2645610107500E+03,-0.1367530275574E+02, 0.3760000000000E+01
 0.40000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8477118682203E+02, 0.1000000000000E+01, 0.1519783066245E+01, 0.3120000000000E+01, 0.1616477340185E+01, 0.3120000000000E+01, 0.2645579916603E+03,-0.1367799308253E+02, 0.3760000000000E+01
 0.40100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8477021669596E+02, 0.1000000000000E+01, 0.1519682254244E+01, 0.3120000000000E+01, 0.1616618908383E+01, 0.3120000000000E+01, 0.2645549624263E+03,-0.1368068429038E+02, 0.3760000000000E+01
 0.40200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8476924862675E+02, 0.1000000000000E+01, 0.1519581442123E+01, 0.3120000000000E+01, 0.1616760476781E+01, 0.3120000000000E+01, 0.2645519396186E+03,-0.1368337484994E+02, 0.3760000000000E+01
 0.40300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8476827732137E+02, 0.1000000000000E+01, 0.1519480629847E+01, 0.3120000000000E+01, 0.1616902045154E+01, 0.3120000000000E+01, 0.2645489066797E+03,-0.1368606626566E+02, 0.3760000000000E+01
 0.40400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8476730806410E+02, 0.1000000000000E+01, 0.1519379817449E+01, 0.3120000000000E+01, 0.1617043613727E+01, 0.3120000000000E+01, 0.2645458801398E+03,-0.1368875705813E+02, 0.3760000000000E+01
 0.40500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8476633557294E+02, 0.1000000000000E+01, 0.1519279004896E+01, 0.3120000000000E+01, 0.1617185182275E+01, 0.3120000000000E+01, 0.2645428434755E+03,-0.1369144868427E+02, 0.3760000000000E+01
 0.40600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8476536512052E+02, 0.1000000000000E+01, 0.1519178192222E+01, 0.3120000000000E+01, 0.1617326751026E+01, 0.3120000000000E+01, 0.2645398131812E+03,-0.1369413971742E+02, 0.3760000000000E+01
 0.40700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8476439144090E+02, 0.1000000000000E+01, 0.1519077379391E+01, 0.3120000000000E+01, 0.1617468319752E+01, 0.3120000000000E+01, 0.2645367727833E+03,-0.1369683155730E+02, 0.3760000000000E+01
 0.40800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8476341979092E+02, 0.1000000000000E+01, 0.1518976566437E+01, 0.3120000000000E+01, 0.1617609888680E+01, 0.3120000000000E+01, 0.2645337387270E+03,-0.1369952282825E+02, 0.3760000000000E+01
 0.40900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8476244491539E+02, 0.1000000000000E+01, 0.1518875753326E+01, 0.3120000000000E+01, 0.1617751457584E+01, 0.3120000000000E+01, 0.2645306945722E+03,-0.1370221488210E+02, 0.3760000000000E+01
 0.41000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8476147206747E+02, 0.1000000000000E+01, 0.1518774940093E+01, 0.3120000000000E+01, 0.1617893026693E+01, 0.3120000000000E+01, 0.2645276567526E+03,-0.1370490639359E+02, 0.3760000000000E+01
 0.41100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8476049599036E+02, 0.1000000000000E+01, 0.1518674126701E+01, 0.3120000000000E+01, 0.1618034595776E+01, 0.3120000000000E+01, 0.2645246088231E+03,-0.1370759866230E+02, 0.3760000000000E+01
 0.41200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8475952193678E+02, 0.1000000000000E+01, 0.1518573313187E+01, 0.3120000000000E+01, 0.1618176165065E+01, 0.3120000000000E+01, 0.2645215672163E+03,-0.1371029042017E+02, 0.3760000000000E+01
 0.41300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8475854465380E+02, 0.1000000000000E+01, 0.1518472499512E+01, 0.3120000000000E+01, 0.1618317734329E+01, 0.3120000000000E+01, 0.2645185154988E+03,-0.1371298291097E+02, 0.3760000000000E+01
 0.41400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8475756939210E+02, 0.1000000000000E+01, 0.1518371685715E+01, 0.3120000000000E+01, 0.1618459303801E+01, 0.3120000000000E+01, 0.2645154700970E+03,-0.1371567491236E+02, 0.3760000000000E+01
 0.41500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8475659090140E+02, 0.1000000000000E+01, 0.1518270871756E+01, 0.3120000000000E+01, 0.1618600873248E+01, 0.3120000000000E+01, 0.2645124145855E+03,-0.1371836762526E+02, 0.3760000000000E+01
 0.41600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8475561442311E+02, 0.1000000000000E+01, 0.1518170057674E+01, 0.3120000000000E+01, 0.1618742442903E+01, 0.3120000000000E+01, 0.2645093653622E+03,-0.1372105987326E+02, 0.3760000000000E+01
 0.41700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8475463472032E+02, 0.1000000000000E+01, 0.1518069243431E+01, 0.3120000000000E+01, 0.1618884012535E+01, 0.3120000000000E+01, 0.2645063060434E+03,-0.1372375280990E+02, 0.3760000000000E+01
 0.41800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8475365702745E+02, 0.1000000000000E+01, 0.1517968429064E+01, 0.3120000000000E+01, 0.1619025582375E+01, 0.3120000000000E+01, 0.2645032530048E+03,-0.1372644530234E+02, 0.3760000000000E+01
 0.41900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8475267610625E+02, 0.1000000000000E+01, 0.1517867614534E+01, 0.3120000000000E+01, 0.1619167152191E+01, 0.3120000000000E+01, 0.2645001898587E+03,-0.1372913846543E+02, 0.3760000000000E+01
 0.42000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8475169718815E+02, 0.1000000000000E+01, 0.1517766799879E+01, 0.3120000000000E+01, 0.1619308722218E+01, 0.3120000000000E+01, 0.2644971329716E+03,-0.1373183121317E+02, 0.3760000000000E+01
 0.42100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8475071504442E+02, 0.1000000000000E+01, 0.1517665985061E+01, 0.3120000000000E+01, 0.1619450292221E+01, 0.3120000000000E+01, 0.2644940659853E+03,-0.1373452460358E+02, 0.3760000000000E+01
 0.42200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8474973489624E+02, 0.1000000000000E+01, 0.1517565170119E+01, 0.3120000000000E+01, 0.1619591862436E+01, 0.3120000000000E+01, 0.2644910052346E+03,-0.1373721760545E+02, 0.3760000000000E+01
 0.42300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8474875152886E+02, 0.1000000000000E+01, 0.1517464355012E+01, 0.3120000000000E+01, 0.1619733432628E+01, 0.3120000000000E+01, 0.2644879344047E+03,-0.1373991122679E+02, 0.3760000000000E+01
 0.42400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8474777015210E+02, 0.1000000000000E+01, 0.1517363539779E+01, 0.3120000000000E+01, 0.1619875003032E+01, 0.3120000000000E+01, 0.2644848697950E+03,-0.1374260447634E+02, 0.3760000000000E+01
 0.42500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8474678555331E+02, 0.1000000000000E+01, 0.1517262724382E+01, 0.3120000000000E+01, 0.1620016573414E+01, 0.3120000000000E+01, 0.2644817950972E+03,-0.1374529833111E+02, 0.3760000000000E+01
 0.42600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8474580293823E+02, 0.1000000000000E+01, 0.1517161908859E+01, 0.3120000000000E+01, 0.1620158144009E+01, 0.3120000000000E+01, 0.2644787265980E+03,-0.1374799184070E+02, 0.3760000000000E+01
 0.42700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8474481710597E+02, 0.1000000000000E+01, 0.1517061093169E+01, 0.3120000000000E+01, 0.1620299714582E+01, 0.3120000000000E+01, 0.2644756480259E+03,-0.1375068593001E+02, 0.3760000000000E+01
 0.42800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8474383324925E+02, 0.1000000000000E+01, 0.1516960277354E+01, 0.3120000000000E+01, 0.1620441285370E+01, 0.3120000000000E+01, 0.2644725756270E+03,-0.1375337969863E+02, 0.3760000000000E+01
 0.42900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8474284617339E+02, 0.1000000000000E+01, 0.1516859461371E+01, 0.3120000000000E+01, 0.1620582856136E+01, 0.3120000000000E+01, 0.2644694931489E+03,-0.1375607402796E+02, 0.3760000000000E+01
 0.43000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8474186107532E+02, 0.1000000000000E+01, 0.1516758645262E+01, 0.3120000000000E+01, 0.1620724427119E+01, 0.3120000000000E+01, 0.2644664168510E+03,-0.1375876805332E+02, 0.3760000000000E+01
 0.43100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8474087275677E+02, 0.1000000000000E+01, 0.1516657828984E+01, 0.3120000000000E+01, 0.1620865998080E+01, 0.3120000000000E+01, 0.2644633304698E+03,-0.1376146261675E+02, 0.3760000000000E+01
 0.43200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8473988640857E+02, 0.1000000000000E+01, 0.1516557012580E+01, 0.3120000000000E+01, 0.1621007569258E+01, 0.3120000000000E+01, 0.2644602502456E+03,-0.1376415690345E+02, 0.3760000000000E+01
 0.43300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8473889684162E+02, 0.1000000000000E+01, 0.1516456196007E+01, 0.3120000000000E+01, 0.1621149140415E+01, 0.3120000000000E+01, 0.2644571599433E+03,-0.1376685170998E+02, 0.3760000000000E+01
 0.43400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8473790923740E+02, 0.1000000000000E+01, 0.1516355379306E+01, 0.3120000000000E+01, 0.1621290711791E+01, 0.3120000000000E+01, 0.2644540757744E+03,-0.1376954626387E+02, 0.3760000000000E+01
 0.43500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8473691841657E+02, 0.1000000000000E+01, 0.1516254562436E+01, 0.3120000000000E+01, 0.1621432283147E+01, 0.3120000000000E+01, 0.2644509815340E+03,-0.1377224131416E+02, 0.3760000000000E+01
 0.43600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8473592955810E+02, 0.1000000000000E+01, 0.1516153745438E+01, 0.3120000000000E+01, 0.1621573854722E+01, 0.3120000000000E+01, 0.2644478934258E+03,-0.1377493612835E+02, 0.3760000000000E+01
 0.43700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8473493748089E+02, 0.1000000000000E+01, 0.1516052928269E+01, 0.3120000000000E+01, 0.1621715426277E+01, 0.3120000000000E+01, 0.2644447952394E+03,-0.1377763142094E+02, 0.3760000000000E+01
 0.43800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8473394735683E+02, 0.1000000000000E+01, 0.1515952110972E+01, 0.3120000000000E+01, 0.1621856998054E+01, 0.3120000000000E+01, 0.2644417031566E+03,-0.1378032650672E+02, 0.3760000000000E+01
 0.43900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8473295401746E+02, 0.1000000000000E+01, 0.1515851293503E+01, 0.3120000000000E+01, 0.1621998569810E+01, 0.3120000000000E+01, 0.2644386010062E+03,-0.1378302204770E+02, 0.3760000000000E+01
 0.44000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8473196262878E+02, 0.1000000000000E+01, 0.1515750475906E+01, 0.3120000000000E+01, 0.1622140141790E+01, 0.3120000000000E+01, 0.2644355049517E+03,-0.1378571739920E+02, 0.3760000000000E+01
 0.44100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8473096802221E+02, 0.1000000000000E+01, 0.1515649658136E+01, 0.3120000000000E+01, 0.1622281713749E+01, 0.3120000000000E+01, 0.2644323988215E+03,-0.1378841318639E+02, 0.3760000000000E+01
 0.44200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8472997536329E+02, 0.1000000000000E+01, 0.1515548840238E+01, 0.3120000000000E+01, 0.1622423285934E+01, 0.3120000000000E+01, 0.2644292987779E+03,-0.1379110880992E+02, 0.3760000000000E+01
 0.44300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8472897948900E+02, 0.1000000000000E+01, 0.1515448022166E+01, 0.3120000000000E+01, 0.1622564858098E+01, 0.3120000000000E+01, 0.2644261886663E+03,-0.1379380484607E+02, 0.3760000000000E+01
 0.44400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8472798554941E+02, 0.1000000000000E+01, 0.1515347203964E+01, 0.3120000000000E+01, 0.1622706430489E+01, 0.3120000000000E+01, 0.2644230846008E+03,-0.1379650074390E+02, 0.3760000000000E+01
 0.44500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8472698840141E+02, 0.1000000000000E+01, 0.1515246385589E+01, 0.3120000000000E+01, 0.1622848002861E+01, 0.3120000000000E+01, 0.2644199704892E+03,-0.1379919703287E+02, 0.3760000000000E+01
 0.44600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8472599318285E+02, 0.1000000000000E+01, 0.1515145567084E+01, 0.3120000000000E+01, 0.1622989575459E+01, 0.3120000000000E+01, 0.2644168624071E+03,-0.1380189320154E+02, 0.3760000000000E+01
 0.44700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8472499475307E+02, 0.1000000000000E+01, 0.1515044748403E+01, 0.3120000000000E+01, 0.1623131148040E+01, 0.3120000000000E+01, 0.2644137442701E+03,-0.1380458974927E+02, 0.3760000000000E+01
 0.44800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8472399825292E+02, 0.1000000000000E+01, 0.1514943929593E+01, 0.3120000000000E+01, 0.1623272720849E+01, 0.3120000000000E+01, 0.2644106321635E+03,-0.1380728618904E+02, 0.3760000000000E+01
 0.44900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8472299853992E+02, 0.1000000000000E+01, 0.1514843110606E+01, 0.3120000000000E+01, 0.1623414293640E+01, 0.3120000000000E+01, 0.2644075099966E+03,-0.1380998299320E+02, 0.3760000000000E+01
 0.45000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8472200075005E+02, 0.1000000000000E+01, 0.1514742291489E+01, 0.3120000000000E+01, 0.1623555866661E+01, 0.3120000000000E+01, 0.2644043938398E+03,-0.1381267971240E+02, 0.3760000000000E+01
 0.45100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8472099974849E+02, 0.1000000000000E+01, 0.1514641472195E+01, 0.3120000000000E+01, 0.1623697439665E+01, 0.3120000000000E+01, 0.2644012676265E+03,-0.1381537677273E+02, 0.3760000000000E+01
 0.45200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8472000066699E+02, 0.1000000000000E+01, 0.1514540652770E+01, 0.3120000000000E+01, 0.1623839012900E+01, 0.3120000000000E+01, 0.2643981474136E+03,-0.1381807377018E+02, 0.3760000000000E+01
 0.45300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8471899837278E+02, 0.1000000000000E+01, 0.1514439833167E+01, 0.3120000000000E+01, 0.1623980586119E+01, 0.3120000000000E+01, 0.2643950171409E+03,-0.1382077108975E+02, 0.3760000000000E+01
 0.45400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8471799799210E+02, 0.1000000000000E+01, 0.1514339013434E+01, 0.3120000000000E+01, 0.1624122159570E+01, 0.3120000000000E+01, 0.2643918928484E+03,-0.1382346836912E+02, 0.3760000000000E+01
 0.45500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8471699440196E+02, 0.1000000000000E+01, 0.1514238193521E+01, 0.3120000000000E+01, 0.1624263733006E+01, 0.3120000000000E+01, 0.2643887585061E+03,-0.1382616595218E+02, 0.3760000000000E+01
 0.45600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8471599272138E+02, 0.1000000000000E+01, 0.1514137373477E+01, 0.3120000000000E+01, 0.1624405306675E+01, 0.3120000000000E+01, 0.2643856301317E+03,-0.1382886350670E+02, 0.3760000000000E+01
 0.45700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8471498782693E+02, 0.1000000000000E+01, 0.1514036553253E+01, 0.3120000000000E+01, 0.1624546880329E+01, 0.3120000000000E+01, 0.2643824916937E+03,-0.1383156135708E+02, 0.3760000000000E+01
 0.45800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8471398484059E+02, 0.1000000000000E+01, 0.1513935732898E+01, 0.3120000000000E+01, 0.1624688454218E+01, 0.3120000000000E+01, 0.2643793592190E+03,-0.1383425919803E+02, 0.3760000000000E+01
 0.45900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8471297864487E+02, 0.1000000000000E+01, 0.1513834912362E+01, 0.3120000000000E+01, 0.1624830028093E+01, 0.3120000000000E+01, 0.2643762166947E+03,-0.1383695730603E+02, 0.3760000000000E+01
 0.46000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8471197434480E+02, 0.1000000000000E+01, 0.1513734091694E+01, 0.3120000000000E+01, 0.1624971602204E+01, 0.3120000000000E+01, 0.2643730800949E+03,-0.1383965543334E+02, 0.3760000000000E+01
 0.46100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8471096683957E+02, 0.1000000000000E+01, 0.1513633270845E+01, 0.3120000000000E+01, 0.1625113176303E+01, 0.3120000000000E+01, 0.2643699334586E+03,-0.1384235381032E+02, 0.3760000000000E+01
 0.46200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8470996122680E+02, 0.1000000000000E+01, 0.1513532449863E+01, 0.3120000000000E+01, 0.1625254750638E+01, 0.3120000000000E+01, 0.2643667927369E+03,-0.1384505222286E+02, 0.3760000000000E+01
 0.46300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8470895240355E+02, 0.1000000000000E+01, 0.1513431628699E+01, 0.3120000000000E+01, 0.1625396324961E+01, 0.3120000000000E+01, 0.2643636419620E+03,-0.1384775086983E+02, 0.3760000000000E+01
 0.46400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8470794547461E+02, 0.1000000000000E+01, 0.1513330807402E+01, 0.3120000000000E+01, 0.1625537899523E+01, 0.3120000000000E+01, 0.2643604971075E+03,-0.1385044956912E+02, 0.3760000000000E+01
 0.46500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8470693533259E+02, 0.1000000000000E+01, 0.1513229985922E+01, 0.3120000000000E+01, 0.1625679474074E+01, 0.3120000000000E+01, 0.2643573421916E+03,-0.1385314848631E+02, 0.3760000000000E+01
 0.46600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8470592707992E+02, 0.1000000000000E+01, 0.1513129164308E+01, 0.3120000000000E+01, 0.1625821048865E+01, 0.3120000000000E+01, 0.2643541931807E+03,-0.1385584747752E+02, 0.3760000000000E+01
 0.46700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8470491561517E+02, 0.1000000000000E+01, 0.1513028342511E+01, 0.3120000000000E+01, 0.1625962623644E+01, 0.3120000000000E+01, 0.2643510341115E+03,-0.1385854666437E+02, 0.3760000000000E+01
 0.46800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8470390603423E+02, 0.1000000000000E+01, 0.1512927520580E+01, 0.3120000000000E+01, 0.1626104198666E+01, 0.3120000000000E+01, 0.2643478809300E+03,-0.1386124594696E+02, 0.3760000000000E+01
 0.46900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8470289324131E+02, 0.1000000000000E+01, 0.1512826698465E+01, 0.3120000000000E+01, 0.1626245773677E+01, 0.3120000000000E+01, 0.2643447176905E+03,-0.1386394541082E+02, 0.3760000000000E+01
 0.47000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8470188233123E+02, 0.1000000000000E+01, 0.1512725876215E+01, 0.3120000000000E+01, 0.1626387348932E+01, 0.3120000000000E+01, 0.2643415603357E+03,-0.1386664497901E+02, 0.3760000000000E+01
 0.47100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8470086820914E+02, 0.1000000000000E+01, 0.1512625053781E+01, 0.3120000000000E+01, 0.1626528924177E+01, 0.3120000000000E+01, 0.2643383929228E+03,-0.1386934471555E+02, 0.3760000000000E+01
 0.47200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8469985595666E+02, 0.1000000000000E+01, 0.1512524231211E+01, 0.3120000000000E+01, 0.1626670499667E+01, 0.3120000000000E+01, 0.2643352313532E+03,-0.1387204458623E+02, 0.3760000000000E+01
 0.47300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8469884049939E+02, 0.1000000000000E+01, 0.1512423408456E+01, 0.3120000000000E+01, 0.1626812075149E+01, 0.3120000000000E+01, 0.2643320597480E+03,-0.1387474459951E+02, 0.3760000000000E+01
 0.47400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8469782691168E+02, 0.1000000000000E+01, 0.1512322585566E+01, 0.3120000000000E+01, 0.1626953650877E+01, 0.3120000000000E+01, 0.2643288939861E+03,-0.1387744475774E+02, 0.3760000000000E+01
 0.47500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8469681011021E+02, 0.1000000000000E+01, 0.1512221762488E+01, 0.3120000000000E+01, 0.1627095226596E+01, 0.3120000000000E+01, 0.2643257181605E+03,-0.1388014505239E+02, 0.3760000000000E+01
 0.47600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8469579517500E+02, 0.1000000000000E+01, 0.1512120939276E+01, 0.3120000000000E+01, 0.1627236802564E+01, 0.3120000000000E+01, 0.2643225481681E+03,-0.1388284551109E+02, 0.3760000000000E+01
 0.47700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8469477703375E+02, 0.1000000000000E+01, 0.1512020115876E+01, 0.3120000000000E+01, 0.1627378378525E+01, 0.3120000000000E+01, 0.2643193681357E+03,-0.1388554608168E+02, 0.3760000000000E+01
 0.47800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8469376074843E+02, 0.1000000000000E+01, 0.1511919292340E+01, 0.3120000000000E+01, 0.1627519954736E+01, 0.3120000000000E+01, 0.2643161939043E+03,-0.1388824683956E+02, 0.3760000000000E+01
 0.47900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8469274125713E+02, 0.1000000000000E+01, 0.1511818468616E+01, 0.3120000000000E+01, 0.1627661530940E+01, 0.3120000000000E+01, 0.2643130096334E+03,-0.1389094769399E+02, 0.3760000000000E+01
 0.48000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8469172361874E+02, 0.1000000000000E+01, 0.1511717644756E+01, 0.3120000000000E+01, 0.1627803107395E+01, 0.3120000000000E+01, 0.2643098311539E+03,-0.1389364874815E+02, 0.3760000000000E+01
 0.48100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8469070277400E+02, 0.1000000000000E+01, 0.1511616820706E+01, 0.3120000000000E+01, 0.1627944683846E+01, 0.3120000000000E+01, 0.2643066426336E+03,-0.1389634989044E+02, 0.3760000000000E+01
 0.48200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8468968377962E+02, 0.1000000000000E+01, 0.1511515996520E+01, 0.3120000000000E+01, 0.1628086260548E+01, 0.3120000000000E+01, 0.2643034598970E+03,-0.1389905124441E+02, 0.3760000000000E+01
 0.48300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8468866157496E+02, 0.1000000000000E+01, 0.1511415172145E+01, 0.3120000000000E+01, 0.1628227837247E+01, 0.3120000000000E+01, 0.2643002671072E+03,-0.1390175266881E+02, 0.3760000000000E+01
 0.48400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8468764121832E+02, 0.1000000000000E+01, 0.1511314347632E+01, 0.3120000000000E+01, 0.1628369414199E+01, 0.3120000000000E+01, 0.2642970800937E+03,-0.1390445432662E+02, 0.3760000000000E+01
 0.48500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8468661765340E+02, 0.1000000000000E+01, 0.1511213522929E+01, 0.3120000000000E+01, 0.1628510991149E+01, 0.3120000000000E+01, 0.2642938830333E+03,-0.1390715603685E+02, 0.3760000000000E+01
 0.48600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8468559592805E+02, 0.1000000000000E+01, 0.1511112698088E+01, 0.3120000000000E+01, 0.1628652568354E+01, 0.3120000000000E+01, 0.2642906917229E+03,-0.1390985800220E+02, 0.3760000000000E+01
 0.48700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8468457099887E+02, 0.1000000000000E+01, 0.1511011873056E+01, 0.3120000000000E+01, 0.1628794145557E+01, 0.3120000000000E+01, 0.2642874903793E+03,-0.1391255999710E+02, 0.3760000000000E+01
 0.48800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8468354790385E+02, 0.1000000000000E+01, 0.1510911047887E+01, 0.3120000000000E+01, 0.1628935723017E+01, 0.3120000000000E+01, 0.2642842947690E+03,-0.1391526226562E+02, 0.3760000000000E+01
 0.48900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8468252160453E+02, 0.1000000000000E+01, 0.1510810222525E+01, 0.3120000000000E+01, 0.1629077300476E+01, 0.3120000000000E+01, 0.2642810891239E+03,-0.1391796455078E+02, 0.3760000000000E+01
 0.49000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8468149713488E+02, 0.1000000000000E+01, 0.1510709397025E+01, 0.3120000000000E+01, 0.1629218878194E+01, 0.3120000000000E+01, 0.2642778891981E+03,-0.1392066712444E+02, 0.3760000000000E+01
 0.49100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8468046945876E+02, 0.1000000000000E+01, 0.1510608571333E+01, 0.3120000000000E+01, 0.1629360455911E+01, 0.3120000000000E+01, 0.2642746792308E+03,-0.1392336970315E+02, 0.3760000000000E+01
 0.49200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8467944361132E+02, 0.1000000000000E+01, 0.1510507745502E+01, 0.3120000000000E+01, 0.1629502033889E+01, 0.3120000000000E+01, 0.2642714749796E+03,-0.1392607258451E+02, 0.3760000000000E+01
 0.49300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8467841455584E+02, 0.1000000000000E+01, 0.1510406919478E+01, 0.3120000000000E+01, 0.1629643611868E+01, 0.3120000000000E+01, 0.2642682606820E+03,-0.1392877545727E+02, 0.3760000000000E+01
 0.49400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8467738732525E+02, 0.1000000000000E+01, 0.1510306093315E+01, 0.3120000000000E+01, 0.1629785190109E+01, 0.3120000000000E+01, 0.2642650520887E+03,-0.1393147864375E+02, 0.3760000000000E+01
 0.49500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8467635688528E+02, 0.1000000000000E+01, 0.1510205266958E+01, 0.3120000000000E+01, 0.1629926768352E+01, 0.3120000000000E+01, 0.2642618334448E+03,-0.1393418181304E+02, 0.3760000000000E+01
 0.49600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8467532826705E+02, 0.1000000000000E+01, 0.1510104440461E+01, 0.3120000000000E+01, 0.1630068346858E+01, 0.3120000000000E+01, 0.2642586204955E+03,-0.1393688531083E+02, 0.3760000000000E+01
 0.49700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8467429644156E+02, 0.1000000000000E+01, 0.1510003613770E+01, 0.3120000000000E+01, 0.1630209925368E+01, 0.3120000000000E+01, 0.2642553975021E+03,-0.1393958877164E+02, 0.3760000000000E+01
 0.49800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8467326643002E+02, 0.1000000000000E+01, 0.1509902786939E+01, 0.3120000000000E+01, 0.1630351504143E+01, 0.3120000000000E+01, 0.2642521801788E+03,-0.1394229258374E+02, 0.3760000000000E+01
 0.49900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8467223321517E+02, 0.1000000000000E+01, 0.1509801959912E+01, 0.3120000000000E+01, 0.1630493082922E+01, 0.3120000000000E+01, 0.2642489528239E+03,-0.1394499634271E+02, 0.3760000000000E+01
 0.50000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8467120180577E+02, 0.1000000000000E+01, 0.1509701132746E+01, 0.3120000000000E+01, 0.1630634661968E+01, 0.3120000000000E+01, 0.2642457311127E+03,-0.1394770046710E+02, 0.3760000000000E+01
 0.50100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8467016719315E+02, 0.1000000000000E+01, 0.1509600305383E+01, 0.3120000000000E+01, 0.1630776241019E+01, 0.3120000000000E+01, 0.2642424993700E+03,-0.1395040452424E+02, 0.3760000000000E+01
 0.50200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8466913438727E+02, 0.1000000000000E+01, 0.1509499477880E+01, 0.3120000000000E+01, 0.1630917820339E+01, 0.3120000000000E+01, 0.2642392732749E+03,-0.1395310896023E+02, 0.3760000000000E+01
 0.50300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8466809837012E+02, 0.1000000000000E+01, 0.1509398650180E+01, 0.3120000000000E+01, 0.1631059399666E+01, 0.3120000000000E+01, 0.2642360371233E+03,-0.1395581332031E+02, 0.3760000000000E+01
 0.50400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8466706415965E+02, 0.1000000000000E+01, 0.1509297822339E+01, 0.3120000000000E+01, 0.1631200979263E+01, 0.3120000000000E+01, 0.2642328066193E+03,-0.1395851807444E+02, 0.3760000000000E+01
 0.50500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8466602673900E+02, 0.1000000000000E+01, 0.1509196994301E+01, 0.3120000000000E+01, 0.1631342558868E+01, 0.3120000000000E+01, 0.2642295660619E+03,-0.1396122273524E+02, 0.3760000000000E+01
 0.50600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8466499111996E+02, 0.1000000000000E+01, 0.1509096166121E+01, 0.3120000000000E+01, 0.1631484138745E+01, 0.3120000000000E+01, 0.2642263311363E+03,-0.1396392780164E+02, 0.3760000000000E+01
 0.50700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8466395229049E+02, 0.1000000000000E+01, 0.1508995337743E+01, 0.3120000000000E+01, 0.1631625718631E+01, 0.3120000000000E+01, 0.2642230861567E+03,-0.1396663276556E+02, 0.3760000000000E+01
 0.50800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8466291525773E+02, 0.1000000000000E+01, 0.1508894509224E+01, 0.3120000000000E+01, 0.1631767298791E+01, 0.3120000000000E+01, 0.2642198467936E+03,-0.1396933815369E+02, 0.3760000000000E+01
 0.50900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8466187501661E+02, 0.1000000000000E+01, 0.1508793680506E+01, 0.3120000000000E+01, 0.1631908878960E+01, 0.3120000000000E+01, 0.2642165973828E+03,-0.1397204341848E+02, 0.3760000000000E+01
 0.51000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8466083656495E+02, 0.1000000000000E+01, 0.1508692851646E+01, 0.3120000000000E+01, 0.1632050459406E+01, 0.3120000000000E+01, 0.2642133535659E+03,-0.1397474912924E+02, 0.3760000000000E+01
 0.51100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8465979490506E+02, 0.1000000000000E+01, 0.1508592022586E+01, 0.3120000000000E+01, 0.1632192039863E+01, 0.3120000000000E+01, 0.2642100997016E+03,-0.1397745470178E+02, 0.3760000000000E+01
 0.51200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8465875503308E+02, 0.1000000000000E+01, 0.1508491193384E+01, 0.3120000000000E+01, 0.1632333620598E+01, 0.3120000000000E+01, 0.2642068514265E+03,-0.1398016072690E+02, 0.3760000000000E+01
 0.51300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8465771195177E+02, 0.1000000000000E+01, 0.1508390363981E+01, 0.3120000000000E+01, 0.1632475201346E+01, 0.3120000000000E+01, 0.2642035931007E+03,-0.1398286661064E+02, 0.3760000000000E+01
 0.51400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8465667065532E+02, 0.1000000000000E+01, 0.1508289534437E+01, 0.3120000000000E+01, 0.1632616782372E+01, 0.3120000000000E+01, 0.2642003403543E+03,-0.1398557295653E+02, 0.3760000000000E+01
 0.51500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8465562614893E+02, 0.1000000000000E+01, 0.1508188704691E+01, 0.3120000000000E+01, 0.1632758363413E+01, 0.3120000000000E+01, 0.2641970775554E+03,-0.1398827914387E+02, 0.3760000000000E+01
 0.51600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8465458342098E+02, 0.1000000000000E+01, 0.1508087874802E+01, 0.3120000000000E+01, 0.1632899944734E+01, 0.3120000000000E+01, 0.2641938203161E+03,-0.1399098581463E+02, 0.3760000000000E+01
 0.51700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8465353748229E+02, 0.1000000000000E+01, 0.1507987044712E+01, 0.3120000000000E+01, 0.1633041526071E+01, 0.3120000000000E+01, 0.2641905530214E+03,-0.1399369231570E+02, 0.3760000000000E+01
 0.51800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8465249332054E+02, 0.1000000000000E+01, 0.1507886214478E+01, 0.3120000000000E+01, 0.1633183107691E+01, 0.3120000000000E+01, 0.2641872912817E+03,-0.1399639931124E+02, 0.3760000000000E+01
 0.51900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8465144595040E+02, 0.1000000000000E+01, 0.1507785384042E+01, 0.3120000000000E+01, 0.1633324689327E+01, 0.3120000000000E+01, 0.2641840194939E+03,-0.1399910611983E+02, 0.3760000000000E+01
 0.52000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8465040034842E+02, 0.1000000000000E+01, 0.1507684553462E+01, 0.3120000000000E+01, 0.1633466271248E+01, 0.3120000000000E+01, 0.2641807532339E+03,-0.1400181344050E+02, 0.3760000000000E+01
 0.52100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8464935153752E+02, 0.1000000000000E+01, 0.1507583722679E+01, 0.3120000000000E+01, 0.1633607853188E+01, 0.3120000000000E+01, 0.2641774769241E+03,-0.1400452056586E+02, 0.3760000000000E+01
 0.52200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8464830449591E+02, 0.1000000000000E+01, 0.1507482891753E+01, 0.3120000000000E+01, 0.1633749435414E+01, 0.3120000000000E+01, 0.2641742061456E+03,-0.1400722821081E+02, 0.3760000000000E+01
 0.52300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8464725424175E+02, 0.1000000000000E+01, 0.1507382060622E+01, 0.3120000000000E+01, 0.1633891017659E+01, 0.3120000000000E+01, 0.2641709253059E+03,-0.1400993564868E+02, 0.3760000000000E+01
 0.52400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8464620575290E+02, 0.1000000000000E+01, 0.1507281229348E+01, 0.3120000000000E+01, 0.1634032600193E+01, 0.3120000000000E+01, 0.2641676499850E+03,-0.1401264362280E+02, 0.3760000000000E+01
 0.52500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8464515405294E+02, 0.1000000000000E+01, 0.1507180397869E+01, 0.3120000000000E+01, 0.1634174182747E+01, 0.3120000000000E+01, 0.2641643646075E+03,-0.1401535137376E+02, 0.3760000000000E+01
 0.52600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8464410411430E+02, 0.1000000000000E+01, 0.1507079566246E+01, 0.3120000000000E+01, 0.1634315765592E+01, 0.3120000000000E+01, 0.2641610847365E+03,-0.1401805967436E+02, 0.3760000000000E+01
 0.52700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8464305096208E+02, 0.1000000000000E+01, 0.1506978734417E+01, 0.3120000000000E+01, 0.1634457348459E+01, 0.3120000000000E+01, 0.2641577948009E+03,-0.1402076774462E+02, 0.3760000000000E+01
 0.52800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8464199956627E+02, 0.1000000000000E+01, 0.1506877902444E+01, 0.3120000000000E+01, 0.1634598931619E+01, 0.3120000000000E+01, 0.2641545103566E+03,-0.1402347637633E+02, 0.3760000000000E+01
 0.52900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8464094496034E+02, 0.1000000000000E+01, 0.1506777070265E+01, 0.3120000000000E+01, 0.1634740514802E+01, 0.3120000000000E+01, 0.2641512158586E+03,-0.1402618476145E+02, 0.3760000000000E+01
 0.53000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8463989210375E+02, 0.1000000000000E+01, 0.1506676237941E+01, 0.3120000000000E+01, 0.1634882098279E+01, 0.3120000000000E+01, 0.2641479268296E+03,-0.1402889372808E+02, 0.3760000000000E+01
 0.53100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8463883603562E+02, 0.1000000000000E+01, 0.1506575405411E+01, 0.3120000000000E+01, 0.1635023681782E+01, 0.3120000000000E+01, 0.2641446277425E+03,-0.1403160243527E+02, 0.3760000000000E+01
 0.53200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8463778171739E+02, 0.1000000000000E+01, 0.1506474572735E+01, 0.3120000000000E+01, 0.1635165265581E+01, 0.3120000000000E+01, 0.2641413341264E+03,-0.1403431173197E+02, 0.3760000000000E+01
 0.53300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8463672418678E+02, 0.1000000000000E+01, 0.1506373739852E+01, 0.3120000000000E+01, 0.1635306849407E+01, 0.3120000000000E+01, 0.2641380304494E+03,-0.1403702075620E+02, 0.3760000000000E+01
 0.53400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8463566839935E+02, 0.1000000000000E+01, 0.1506272906823E+01, 0.3120000000000E+01, 0.1635448433531E+01, 0.3120000000000E+01, 0.2641347322223E+03,-0.1403973038755E+02, 0.3760000000000E+01
 0.53500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8463460940229E+02, 0.1000000000000E+01, 0.1506172073587E+01, 0.3120000000000E+01, 0.1635590017683E+01, 0.3120000000000E+01, 0.2641314239430E+03,-0.1404243973233E+02, 0.3760000000000E+01
 0.53600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8463355214418E+02, 0.1000000000000E+01, 0.1506071240205E+01, 0.3120000000000E+01, 0.1635731602135E+01, 0.3120000000000E+01, 0.2641281211005E+03,-0.1404514969781E+02, 0.3760000000000E+01
 0.53700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8463249167260E+02, 0.1000000000000E+01, 0.1505970406614E+01, 0.3120000000000E+01, 0.1635873186618E+01, 0.3120000000000E+01, 0.2641248081936E+03,-0.1404785936783E+02, 0.3760000000000E+01
 0.53800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8463143293955E+02, 0.1000000000000E+01, 0.1505869572877E+01, 0.3120000000000E+01, 0.1636014771402E+01, 0.3120000000000E+01, 0.2641215007224E+03,-0.1405056966982E+02, 0.3760000000000E+01
 0.53900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8463037099175E+02, 0.1000000000000E+01, 0.1505768738931E+01, 0.3120000000000E+01, 0.1636156356218E+01, 0.3120000000000E+01, 0.2641181831827E+03,-0.1405327966087E+02, 0.3760000000000E+01
 0.54000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8462931077668E+02, 0.1000000000000E+01, 0.1505667904838E+01, 0.3120000000000E+01, 0.1636297941338E+01, 0.3120000000000E+01, 0.2641148710606E+03,-0.1405599029994E+02, 0.3760000000000E+01
 0.54100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8462824734841E+02, 0.1000000000000E+01, 0.1505567070536E+01, 0.3120000000000E+01, 0.1636439526491E+01, 0.3120000000000E+01, 0.2641115488748E+03,-0.1405870061922E+02, 0.3760000000000E+01
 0.54200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8462718564905E+02, 0.1000000000000E+01, 0.1505466236086E+01, 0.3120000000000E+01, 0.1636581111950E+01, 0.3120000000000E+01, 0.2641082320948E+03,-0.1406141159552E+02, 0.3760000000000E+01
 0.54300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8462612073401E+02, 0.1000000000000E+01, 0.1505365401427E+01, 0.3120000000000E+01, 0.1636722697444E+01, 0.3120000000000E+01, 0.2641049052431E+03,-0.1406412224381E+02, 0.3760000000000E+01
 0.54400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8462505754978E+02, 0.1000000000000E+01, 0.1505264566620E+01, 0.3120000000000E+01, 0.1636864283247E+01, 0.3120000000000E+01, 0.2641015838033E+03,-0.1406683355592E+02, 0.3760000000000E+01
 0.54500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8462399114798E+02, 0.1000000000000E+01, 0.1505163731602E+01, 0.3120000000000E+01, 0.1637005869086E+01, 0.3120000000000E+01, 0.2640982522861E+03,-0.1406954453056E+02, 0.3760000000000E+01
 0.54600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8462292646819E+02, 0.1000000000000E+01, 0.1505062896437E+01, 0.3120000000000E+01, 0.1637147455235E+01, 0.3120000000000E+01, 0.2640949261530E+03,-0.1407225618363E+02, 0.3760000000000E+01
 0.54700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8462185857266E+02, 0.1000000000000E+01, 0.1504962061061E+01, 0.3120000000000E+01, 0.1637289041422E+01, 0.3120000000000E+01, 0.2640915899483E+03,-0.1407496749002E+02, 0.3760000000000E+01
 0.54800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8462079239675E+02, 0.1000000000000E+01, 0.1504861225536E+01, 0.3120000000000E+01, 0.1637430627922E+01, 0.3120000000000E+01, 0.2640882591204E+03,-0.1407767948271E+02, 0.3760000000000E+01
 0.54900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8461972300213E+02, 0.1000000000000E+01, 0.1504760389799E+01, 0.3120000000000E+01, 0.1637572214461E+01, 0.3120000000000E+01, 0.2640849182115E+03,-0.1408039111903E+02, 0.3760000000000E+01
 0.55000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8461865532298E+02, 0.1000000000000E+01, 0.1504659553914E+01, 0.3120000000000E+01, 0.1637713801316E+01, 0.3120000000000E+01, 0.2640815826663E+03,-0.1408310345863E+02, 0.3760000000000E+01
 0.55100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8461758443085E+02, 0.1000000000000E+01, 0.1504558717817E+01, 0.3120000000000E+01, 0.1637855388211E+01, 0.3120000000000E+01, 0.2640782370580E+03,-0.1408581542228E+02, 0.3760000000000E+01
 0.55200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8461651524860E+02, 0.1000000000000E+01, 0.1504457881571E+01, 0.3120000000000E+01, 0.1637996975424E+01, 0.3120000000000E+01, 0.2640748967963E+03,-0.1408852809982E+02, 0.3760000000000E+01
 0.55300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8461544284865E+02, 0.1000000000000E+01, 0.1504357045112E+01, 0.3120000000000E+01, 0.1638138562679E+01, 0.3120000000000E+01, 0.2640715464566E+03,-0.1409124039937E+02, 0.3760000000000E+01
 0.55400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8461437215824E+02, 0.1000000000000E+01, 0.1504256208503E+01, 0.3120000000000E+01, 0.1638280150254E+01, 0.3120000000000E+01, 0.2640682014624E+03,-0.1409395342221E+02, 0.3760000000000E+01
 0.55500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8461329824740E+02, 0.1000000000000E+01, 0.1504155371682E+01, 0.3120000000000E+01, 0.1638421737874E+01, 0.3120000000000E+01, 0.2640648463817E+03,-0.1409666605499E+02, 0.3760000000000E+01
 0.55600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8461222604366E+02, 0.1000000000000E+01, 0.1504054534711E+01, 0.3120000000000E+01, 0.1638563325815E+01, 0.3120000000000E+01, 0.2640614966388E+03,-0.1409937942744E+02, 0.3760000000000E+01
 0.55700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8461115061989E+02, 0.1000000000000E+01, 0.1503953697525E+01, 0.3120000000000E+01, 0.1638704913802E+01, 0.3120000000000E+01, 0.2640581368105E+03,-0.1410209239250E+02, 0.3760000000000E+01
 0.55800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8461007689747E+02, 0.1000000000000E+01, 0.1503852860190E+01, 0.3120000000000E+01, 0.1638846502113E+01, 0.3120000000000E+01, 0.2640547823024E+03,-0.1410480610851E+02, 0.3760000000000E+01
 0.55900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8460899995654E+02, 0.1000000000000E+01, 0.1503752022641E+01, 0.3120000000000E+01, 0.1638988090472E+01, 0.3120000000000E+01, 0.2640514177136E+03,-0.1410751941214E+02, 0.3760000000000E+01
 0.56000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8460792471336E+02, 0.1000000000000E+01, 0.1503651184941E+01, 0.3120000000000E+01, 0.1639129679157E+01, 0.3120000000000E+01, 0.2640480584336E+03,-0.1411023347330E+02, 0.3760000000000E+01
 0.56100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8460684624932E+02, 0.1000000000000E+01, 0.1503550347026E+01, 0.3120000000000E+01, 0.1639271267893E+01, 0.3120000000000E+01, 0.2640446890657E+03,-0.1411294711826E+02, 0.3760000000000E+01
 0.56200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8460576948079E+02, 0.1000000000000E+01, 0.1503449508961E+01, 0.3120000000000E+01, 0.1639412856957E+01, 0.3120000000000E+01, 0.2640413249995E+03,-0.1411566153071E+02, 0.3760000000000E+01
 0.56300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8460468949185E+02, 0.1000000000000E+01, 0.1503348670680E+01, 0.3120000000000E+01, 0.1639554446072E+01, 0.3120000000000E+01, 0.2640379508468E+03,-0.1411837550671E+02, 0.3760000000000E+01
 0.56400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8460361119290E+02, 0.1000000000000E+01, 0.1503247832249E+01, 0.3120000000000E+01, 0.1639696035518E+01, 0.3120000000000E+01, 0.2640345819786E+03,-0.1412109026999E+02, 0.3760000000000E+01
 0.56500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8460252967270E+02, 0.1000000000000E+01, 0.1503146993601E+01, 0.3120000000000E+01, 0.1639837625018E+01, 0.3120000000000E+01, 0.2640312030213E+03,-0.1412380458846E+02, 0.3760000000000E+01
 0.56600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8460144984053E+02, 0.1000000000000E+01, 0.1503046154802E+01, 0.3120000000000E+01, 0.1639979214851E+01, 0.3120000000000E+01, 0.2640278293425E+03,-0.1412651970159E+02, 0.3760000000000E+01
 0.56700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8460036678515E+02, 0.1000000000000E+01, 0.1502945315786E+01, 0.3120000000000E+01, 0.1640120804739E+01, 0.3120000000000E+01, 0.2640244455683E+03,-0.1412923436032E+02, 0.3760000000000E+01
 0.56800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8459928541418E+02, 0.1000000000000E+01, 0.1502844476619E+01, 0.3120000000000E+01, 0.1640262394963E+01, 0.3120000000000E+01, 0.2640210670613E+03,-0.1413194982480E+02, 0.3760000000000E+01
 0.56900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8459820082082E+02, 0.1000000000000E+01, 0.1502743637235E+01, 0.3120000000000E+01, 0.1640403985245E+01, 0.3120000000000E+01, 0.2640176784616E+03,-0.1413466482801E+02, 0.3760000000000E+01
 0.57000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8459711790910E+02, 0.1000000000000E+01, 0.1502642797699E+01, 0.3120000000000E+01, 0.1640545575864E+01, 0.3120000000000E+01, 0.2640142951203E+03,-0.1413738064487E+02, 0.3760000000000E+01
 0.57100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8459603177392E+02, 0.1000000000000E+01, 0.1502541957944E+01, 0.3120000000000E+01, 0.1640687166543E+01, 0.3120000000000E+01, 0.2640109016830E+03,-0.1414009598754E+02, 0.3760000000000E+01
 0.57200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8459494731539E+02, 0.1000000000000E+01, 0.1502441118039E+01, 0.3120000000000E+01, 0.1640828757561E+01, 0.3120000000000E+01, 0.2640075134887E+03,-0.1414281215723E+02, 0.3760000000000E+01
 0.57300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8459385963313E+02, 0.1000000000000E+01, 0.1502340277914E+01, 0.3120000000000E+01, 0.1640970348641E+01, 0.3120000000000E+01, 0.2640041151974E+03,-0.1414552784697E+02, 0.3760000000000E+01
 0.57400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8459277362342E+02, 0.1000000000000E+01, 0.1502239437637E+01, 0.3120000000000E+01, 0.1641111940064E+01, 0.3120000000000E+01, 0.2640007221364E+03,-0.1414824437356E+02, 0.3760000000000E+01
 0.57500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8459168439140E+02, 0.1000000000000E+01, 0.1502138597142E+01, 0.3120000000000E+01, 0.1641253531550E+01, 0.3120000000000E+01, 0.2639973189827E+03,-0.1415096040692E+02, 0.3760000000000E+01
 0.57600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8459059682750E+02, 0.1000000000000E+01, 0.1502037756493E+01, 0.3120000000000E+01, 0.1641395123381E+01, 0.3120000000000E+01, 0.2639939210456E+03,-0.1415367728620E+02, 0.3760000000000E+01
 0.57700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8458950603956E+02, 0.1000000000000E+01, 0.1501936915626E+01, 0.3120000000000E+01, 0.1641536715278E+01, 0.3120000000000E+01, 0.2639905130103E+03,-0.1415639366967E+02, 0.3760000000000E+01
 0.57800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8458841691974E+02, 0.1000000000000E+01, 0.1501836074605E+01, 0.3120000000000E+01, 0.1641678307522E+01, 0.3120000000000E+01, 0.2639871101916E+03,-0.1415911090374E+02, 0.3760000000000E+01
 0.57900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8458732457278E+02, 0.1000000000000E+01, 0.1501735233364E+01, 0.3120000000000E+01, 0.1641819899834E+01, 0.3120000000000E+01, 0.2639836972652E+03,-0.1416182763220E+02, 0.3760000000000E+01
 0.58000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8458623388964E+02, 0.1000000000000E+01, 0.1501634391971E+01, 0.3120000000000E+01, 0.1641961492495E+01, 0.3120000000000E+01, 0.2639802895419E+03,-0.1416454522485E+02, 0.3760000000000E+01
 0.58100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8458513998042E+02, 0.1000000000000E+01, 0.1501533550356E+01, 0.3120000000000E+01, 0.1642103085226E+01, 0.3120000000000E+01, 0.2639768717141E+03,-0.1416726230299E+02, 0.3760000000000E+01
 0.58200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8458404773075E+02, 0.1000000000000E+01, 0.1501432708589E+01, 0.3120000000000E+01, 0.1642244678309E+01, 0.3120000000000E+01, 0.2639734590761E+03,-0.1416998025208E+02, 0.3760000000000E+01
 0.58300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8458295225275E+02, 0.1000000000000E+01, 0.1501331866600E+01, 0.3120000000000E+01, 0.1642386271465E+01, 0.3120000000000E+01, 0.2639700363266E+03,-0.1417269768097E+02, 0.3760000000000E+01
 0.58400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8458185843369E+02, 0.1000000000000E+01, 0.1501231024457E+01, 0.3120000000000E+01, 0.1642527864975E+01, 0.3120000000000E+01, 0.2639666187651E+03,-0.1417541599385E+02, 0.3760000000000E+01
 0.58500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8458076138761E+02, 0.1000000000000E+01, 0.1501130182093E+01, 0.3120000000000E+01, 0.1642669458559E+01, 0.3120000000000E+01, 0.2639631910961E+03,-0.1417813376647E+02, 0.3760000000000E+01
 0.58600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8457966599428E+02, 0.1000000000000E+01, 0.1501029339575E+01, 0.3120000000000E+01, 0.1642811052500E+01, 0.3120000000000E+01, 0.2639597685960E+03,-0.1418085243888E+02, 0.3760000000000E+01
 0.58700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8457856737122E+02, 0.1000000000000E+01, 0.1500928496835E+01, 0.3120000000000E+01, 0.1642952646518E+01, 0.3120000000000E+01, 0.2639563359796E+03,-0.1418357056740E+02, 0.3760000000000E+01
 0.58800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8457747039792E+02, 0.1000000000000E+01, 0.1500827653940E+01, 0.3120000000000E+01, 0.1643094240895E+01, 0.3120000000000E+01, 0.2639529085229E+03,-0.1418628960227E+02, 0.3760000000000E+01
 0.58900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8457637019563E+02, 0.1000000000000E+01, 0.1500726810823E+01, 0.3120000000000E+01, 0.1643235835351E+01, 0.3120000000000E+01, 0.2639494709523E+03,-0.1418900808157E+02, 0.3760000000000E+01
 0.59000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8457527164232E+02, 0.1000000000000E+01, 0.1500625967552E+01, 0.3120000000000E+01, 0.1643377430168E+01, 0.3120000000000E+01, 0.2639460385388E+03,-0.1419172747453E+02, 0.3760000000000E+01
 0.59100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8457416985716E+02, 0.1000000000000E+01, 0.1500525124057E+01, 0.3120000000000E+01, 0.1643519025067E+01, 0.3120000000000E+01, 0.2639425960026E+03,-0.1419444631123E+02, 0.3760000000000E+01
 0.59200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8457306971625E+02, 0.1000000000000E+01, 0.1500424280407E+01, 0.3120000000000E+01, 0.1643660620330E+01, 0.3120000000000E+01, 0.2639391586088E+03,-0.1419716606864E+02, 0.3760000000000E+01
 0.59300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8457196634322E+02, 0.1000000000000E+01, 0.1500323436534E+01, 0.3120000000000E+01, 0.1643802215677E+01, 0.3120000000000E+01, 0.2639357110915E+03,-0.1419988525995E+02, 0.3760000000000E+01
 0.59400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8457086461299E+02, 0.1000000000000E+01, 0.1500222592506E+01, 0.3120000000000E+01, 0.1643943811391E+01, 0.3120000000000E+01, 0.2639322687118E+03,-0.1420260538226E+02, 0.3760000000000E+01
 0.59500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8456975964883E+02, 0.1000000000000E+01, 0.1500121748253E+01, 0.3120000000000E+01, 0.1644085407191E+01, 0.3120000000000E+01, 0.2639288162030E+03,-0.1420532492408E+02, 0.3760000000000E+01
 0.59600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8456865632413E+02, 0.1000000000000E+01, 0.1500020903846E+01, 0.3120000000000E+01, 0.1644227003360E+01, 0.3120000000000E+01, 0.2639253688217E+03,-0.1420804541458E+02, 0.3760000000000E+01
 0.59700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8456754976697E+02, 0.1000000000000E+01, 0.1499920059213E+01, 0.3120000000000E+01, 0.1644368599617E+01, 0.3120000000000E+01, 0.2639219113157E+03,-0.1421076531507E+02, 0.3760000000000E+01
 0.59800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8456644484317E+02, 0.1000000000000E+01, 0.1499819214425E+01, 0.3120000000000E+01, 0.1644510196247E+01, 0.3120000000000E+01, 0.2639184589182E+03,-0.1421348616647E+02, 0.3760000000000E+01
 0.59900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8456533668533E+02, 0.1000000000000E+01, 0.1499718369412E+01, 0.3120000000000E+01, 0.1644651792966E+01, 0.3120000000000E+01, 0.2639149963909E+03,-0.1421620642501E+02, 0.3760000000000E+01
 0.60000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8456423015809E+02, 0.1000000000000E+01, 0.1499617524243E+01, 0.3120000000000E+01, 0.1644793390061E+01, 0.3120000000000E+01, 0.2639115389637E+03,-0.1421892765005E+02, 0.3760000000000E+01
 0.60100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8456312039592E+02, 0.1000000000000E+01, 0.1499516678848E+01, 0.3120000000000E+01, 0.1644934987249E+01, 0.3120000000000E+01, 0.2639080714040E+03,-0.1422164826932E+02, 0.3760000000000E+01
 0.60200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8456201226488E+02, 0.1000000000000E+01, 0.1499415833297E+01, 0.3120000000000E+01, 0.1645076584815E+01, 0.3120000000000E+01, 0.2639046089458E+03,-0.1422436985403E+02, 0.3760000000000E+01
 0.60300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8456090089829E+02, 0.1000000000000E+01, 0.1499314987521E+01, 0.3120000000000E+01, 0.1645218182475E+01, 0.3120000000000E+01, 0.2639011363533E+03,-0.1422709083093E+02, 0.3760000000000E+01
 0.60400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8455979115547E+02, 0.1000000000000E+01, 0.1499214141587E+01, 0.3120000000000E+01, 0.1645359780516E+01, 0.3120000000000E+01, 0.2638976688394E+03,-0.1422981278872E+02, 0.3760000000000E+01
 0.60500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8455867817608E+02, 0.1000000000000E+01, 0.1499113295427E+01, 0.3120000000000E+01, 0.1645501378655E+01, 0.3120000000000E+01, 0.2638941911878E+03,-0.1423253412698E+02, 0.3760000000000E+01
 0.60600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8455756682080E+02, 0.1000000000000E+01, 0.1499012449111E+01, 0.3120000000000E+01, 0.1645642977176E+01, 0.3120000000000E+01, 0.2638907186161E+03,-0.1423525645035E+02, 0.3760000000000E+01
 0.60700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8455645222628E+02, 0.1000000000000E+01, 0.1498911602567E+01, 0.3120000000000E+01, 0.1645784575798E+01, 0.3120000000000E+01, 0.2638872358983E+03,-0.1423797815311E+02, 0.3760000000000E+01
 0.60800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8455533925183E+02, 0.1000000000000E+01, 0.1498810755866E+01, 0.3120000000000E+01, 0.1645926174805E+01, 0.3120000000000E+01, 0.2638837582478E+03,-0.1424070084556E+02, 0.3760000000000E+01
 0.60900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8455422303841E+02, 0.1000000000000E+01, 0.1498709908939E+01, 0.3120000000000E+01, 0.1646067773915E+01, 0.3120000000000E+01, 0.2638802704521E+03,-0.1424342291111E+02, 0.3760000000000E+01
 0.61000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8455310844166E+02, 0.1000000000000E+01, 0.1498609061853E+01, 0.3120000000000E+01, 0.1646209373414E+01, 0.3120000000000E+01, 0.2638767877130E+03,-0.1424614597947E+02, 0.3760000000000E+01
 0.61100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8455199060599E+02, 0.1000000000000E+01, 0.1498508214540E+01, 0.3120000000000E+01, 0.1646350973018E+01, 0.3120000000000E+01, 0.2638732948288E+03,-0.1424886840618E+02, 0.3760000000000E+01
 0.61200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8455087438256E+02, 0.1000000000000E+01, 0.1498407367069E+01, 0.3120000000000E+01, 0.1646492573013E+01, 0.3120000000000E+01, 0.2638698069876E+03,-0.1425159184355E+02, 0.3760000000000E+01
 0.61300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8454975492258E+02, 0.1000000000000E+01, 0.1498306519370E+01, 0.3120000000000E+01, 0.1646634173117E+01, 0.3120000000000E+01, 0.2638663090086E+03,-0.1425431463738E+02, 0.3760000000000E+01
 0.61400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8454863706870E+02, 0.1000000000000E+01, 0.1498205671513E+01, 0.3120000000000E+01, 0.1646775773614E+01, 0.3120000000000E+01, 0.2638628160533E+03,-0.1425703844839E+02, 0.3760000000000E+01
 0.61500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8454751597750E+02, 0.1000000000000E+01, 0.1498104823427E+01, 0.3120000000000E+01, 0.1646917374221E+01, 0.3120000000000E+01, 0.2638593129580E+03,-0.1425976160352E+02, 0.3760000000000E+01
 0.61600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8454639649097E+02, 0.1000000000000E+01, 0.1498003975183E+01, 0.3120000000000E+01, 0.1647058975225E+01, 0.3120000000000E+01, 0.2638558148820E+03,-0.1426248578846E+02, 0.3760000000000E+01
 0.61700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8454527376117E+02, 0.1000000000000E+01, 0.1497903126710E+01, 0.3120000000000E+01, 0.1647200576342E+01, 0.3120000000000E+01, 0.2638523066473E+03,-0.1426520931444E+02, 0.3760000000000E+01
 0.61800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8454415263775E+02, 0.1000000000000E+01, 0.1497802278078E+01, 0.3120000000000E+01, 0.1647342177859E+01, 0.3120000000000E+01, 0.2638488034371E+03,-0.1426793387483E+02, 0.3760000000000E+01
 0.61900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8454302827240E+02, 0.1000000000000E+01, 0.1497701429217E+01, 0.3120000000000E+01, 0.1647483779492E+01, 0.3120000000000E+01, 0.2638452900726E+03,-0.1427065776549E+02, 0.3760000000000E+01
 0.62000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8454190550519E+02, 0.1000000000000E+01, 0.1497600580198E+01, 0.3120000000000E+01, 0.1647625381527E+01, 0.3120000000000E+01, 0.2638417817070E+03,-0.1427338269853E+02, 0.3760000000000E+01
 0.62100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8454077949800E+02, 0.1000000000000E+01, 0.1497499730948E+01, 0.3120000000000E+01, 0.1647766983681E+01, 0.3120000000000E+01, 0.2638382631930E+03,-0.1427610695898E+02, 0.3760000000000E+01
 0.62200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8453965508635E+02, 0.1000000000000E+01, 0.1497398881539E+01, 0.3120000000000E+01, 0.1647908586240E+01, 0.3120000000000E+01, 0.2638347496698E+03,-0.1427883226912E+02, 0.3760000000000E+01
 0.62300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8453852743096E+02, 0.1000000000000E+01, 0.1497298031900E+01, 0.3120000000000E+01, 0.1648050188920E+01, 0.3120000000000E+01, 0.2638312259865E+03,-0.1428155689915E+02, 0.3760000000000E+01
 0.62400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8453740136966E+02, 0.1000000000000E+01, 0.1497197182101E+01, 0.3120000000000E+01, 0.1648191792009E+01, 0.3120000000000E+01, 0.2638277072895E+03,-0.1428428259120E+02, 0.3760000000000E+01
 0.62500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8453627206615E+02, 0.1000000000000E+01, 0.1497096332072E+01, 0.3120000000000E+01, 0.1648333395221E+01, 0.3120000000000E+01, 0.2638241784371E+03,-0.1428700758683E+02, 0.3760000000000E+01
 0.62600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8453514435018E+02, 0.1000000000000E+01, 0.1496995481883E+01, 0.3120000000000E+01, 0.1648474998845E+01, 0.3120000000000E+01, 0.2638206545507E+03,-0.1428973365526E+02, 0.3760000000000E+01
 0.62700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8453401339276E+02, 0.1000000000000E+01, 0.1496894631463E+01, 0.3120000000000E+01, 0.1648616602595E+01, 0.3120000000000E+01, 0.2638171205113E+03,-0.1429245902590E+02, 0.3760000000000E+01
 0.62800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8453288402211E+02, 0.1000000000000E+01, 0.1496793780883E+01, 0.3120000000000E+01, 0.1648758206760E+01, 0.3120000000000E+01, 0.2638135914355E+03,-0.1429518546680E+02, 0.3760000000000E+01
 0.62900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8453175140300E+02, 0.1000000000000E+01, 0.1496692930072E+01, 0.3120000000000E+01, 0.1648899811054E+01, 0.3120000000000E+01, 0.2638100521847E+03,-0.1429791121339E+02, 0.3760000000000E+01
 0.63000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8453062037104E+02, 0.1000000000000E+01, 0.1496592079100E+01, 0.3120000000000E+01, 0.1649041415765E+01, 0.3120000000000E+01, 0.2638065178988E+03,-0.1430063803851E+02, 0.3760000000000E+01
 0.63100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8452948609186E+02, 0.1000000000000E+01, 0.1496491227897E+01, 0.3120000000000E+01, 0.1649183020609E+01, 0.3120000000000E+01, 0.2638029734417E+03,-0.1430336415537E+02, 0.3760000000000E+01
 0.63200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8452835339678E+02, 0.1000000000000E+01, 0.1496390376533E+01, 0.3120000000000E+01, 0.1649324625873E+01, 0.3120000000000E+01, 0.2637994339400E+03,-0.1430609135812E+02, 0.3760000000000E+01
 0.63300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8452721745276E+02, 0.1000000000000E+01, 0.1496289524936E+01, 0.3120000000000E+01, 0.1649466231271E+01, 0.3120000000000E+01, 0.2637958842619E+03,-0.1430881784631E+02, 0.3760000000000E+01
 0.63400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8452608308534E+02, 0.1000000000000E+01, 0.1496188673179E+01, 0.3120000000000E+01, 0.1649607837093E+01, 0.3120000000000E+01, 0.2637923395156E+03,-0.1431154543456E+02, 0.3760000000000E+01
 0.63500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8452494546924E+02, 0.1000000000000E+01, 0.1496087821189E+01, 0.3120000000000E+01, 0.1649749443053E+01, 0.3120000000000E+01, 0.2637887845938E+03,-0.1431427230091E+02, 0.3760000000000E+01
 0.63600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8452380943299E+02, 0.1000000000000E+01, 0.1495986969039E+01, 0.3120000000000E+01, 0.1649891049440E+01, 0.3120000000000E+01, 0.2637852346140E+03,-0.1431700026781E+02, 0.3760000000000E+01
 0.63700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8452267014283E+02, 0.1000000000000E+01, 0.1495886116654E+01, 0.3120000000000E+01, 0.1650032655968E+01, 0.3120000000000E+01, 0.2637816744423E+03,-0.1431972750996E+02, 0.3760000000000E+01
 0.63800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8452153242876E+02, 0.1000000000000E+01, 0.1495785264109E+01, 0.3120000000000E+01, 0.1650174262925E+01, 0.3120000000000E+01, 0.2637781192011E+03,-0.1432245586302E+02, 0.3760000000000E+01
 0.63900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8452039146487E+02, 0.1000000000000E+01, 0.1495684411330E+01, 0.3120000000000E+01, 0.1650315870026E+01, 0.3120000000000E+01, 0.2637745537805E+03,-0.1432518347625E+02, 0.3760000000000E+01
 0.64000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8451925207058E+02, 0.1000000000000E+01, 0.1495583558390E+01, 0.3120000000000E+01, 0.1650457477560E+01, 0.3120000000000E+01, 0.2637709932703E+03,-0.1432791221263E+02, 0.3760000000000E+01
 0.64100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8451810942362E+02, 0.1000000000000E+01, 0.1495482705216E+01, 0.3120000000000E+01, 0.1650599085240E+01, 0.3120000000000E+01, 0.2637674225718E+03,-0.1433064020872E+02, 0.3760000000000E+01
 0.64200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8451696834428E+02, 0.1000000000000E+01, 0.1495381851880E+01, 0.3120000000000E+01, 0.1650740693356E+01, 0.3120000000000E+01, 0.2637638567775E+03,-0.1433336932692E+02, 0.3760000000000E+01
 0.64300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8451582401167E+02, 0.1000000000000E+01, 0.1495280998309E+01, 0.3120000000000E+01, 0.1650882301622E+01, 0.3120000000000E+01, 0.2637602807930E+03,-0.1433609769967E+02, 0.3760000000000E+01
 0.64400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8451468124649E+02, 0.1000000000000E+01, 0.1495180144577E+01, 0.3120000000000E+01, 0.1651023910327E+01, 0.3120000000000E+01, 0.2637567097122E+03,-0.1433882720378E+02, 0.3760000000000E+01
 0.64500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8451353522736E+02, 0.1000000000000E+01, 0.1495079290609E+01, 0.3120000000000E+01, 0.1651165519184E+01, 0.3120000000000E+01, 0.2637531284392E+03,-0.1434155595525E+02, 0.3760000000000E+01
 0.64600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8451239077007E+02, 0.1000000000000E+01, 0.1494978436480E+01, 0.3120000000000E+01, 0.1651307128485E+01, 0.3120000000000E+01, 0.2637495520522E+03,-0.1434428584739E+02, 0.3760000000000E+01
 0.64700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8451124305690E+02, 0.1000000000000E+01, 0.1494877582115E+01, 0.3120000000000E+01, 0.1651448737940E+01, 0.3120000000000E+01, 0.2637459654671E+03,-0.1434701497774E+02, 0.3760000000000E+01
 0.64800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8451009690449E+02, 0.1000000000000E+01, 0.1494776727589E+01, 0.3120000000000E+01, 0.1651590347841E+01, 0.3120000000000E+01, 0.2637423837648E+03,-0.1434974525529E+02, 0.3760000000000E+01
 0.64900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8450894749686E+02, 0.1000000000000E+01, 0.1494675872826E+01, 0.3120000000000E+01, 0.1651731957901E+01, 0.3120000000000E+01, 0.2637387918663E+03,-0.1435247476756E+02, 0.3760000000000E+01
 0.65000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8450779964330E+02, 0.1000000000000E+01, 0.1494575017901E+01, 0.3120000000000E+01, 0.1651873568410E+01, 0.3120000000000E+01, 0.2637352048297E+03,-0.1435520543180E+02, 0.3760000000000E+01
 0.65100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8450664853502E+02, 0.1000000000000E+01, 0.1494474162740E+01, 0.3120000000000E+01, 0.1652015179080E+01, 0.3120000000000E+01, 0.2637316075986E+03,-0.1435793532879E+02, 0.3760000000000E+01
 0.65200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8450549898098E+02, 0.1000000000000E+01, 0.1494373307416E+01, 0.3120000000000E+01, 0.1652156790203E+01, 0.3120000000000E+01, 0.2637280152299E+03,-0.1436066637921E+02, 0.3760000000000E+01
 0.65300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8450434616915E+02, 0.1000000000000E+01, 0.1494272451855E+01, 0.3120000000000E+01, 0.1652298401490E+01, 0.3120000000000E+01, 0.2637244126571E+03,-0.1436339665735E+02, 0.3760000000000E+01
 0.65400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8450319490693E+02, 0.1000000000000E+01, 0.1494171596132E+01, 0.3120000000000E+01, 0.1652440013234E+01, 0.3120000000000E+01, 0.2637208149325E+03,-0.1436612809881E+02, 0.3760000000000E+01
 0.65500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8450204038859E+02, 0.1000000000000E+01, 0.1494070740172E+01, 0.3120000000000E+01, 0.1652581625144E+01, 0.3120000000000E+01, 0.2637172070087E+03,-0.1436885875809E+02, 0.3760000000000E+01
 0.65600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8450088741675E+02, 0.1000000000000E+01, 0.1493969884048E+01, 0.3120000000000E+01, 0.1652723237514E+01, 0.3120000000000E+01, 0.2637136039234E+03,-0.1437159058923E+02, 0.3760000000000E+01
 0.65700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8449973118607E+02, 0.1000000000000E+01, 0.1493869027688E+01, 0.3120000000000E+01, 0.1652864850055E+01, 0.3120000000000E+01, 0.2637099906306E+03,-0.1437432163242E+02, 0.3760000000000E+01
 0.65800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8449857650035E+02, 0.1000000000000E+01, 0.1493768171164E+01, 0.3120000000000E+01, 0.1653006463058E+01, 0.3120000000000E+01, 0.2637063821716E+03,-0.1437705385656E+02, 0.3760000000000E+01
 0.65900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8449741855498E+02, 0.1000000000000E+01, 0.1493667314402E+01, 0.3120000000000E+01, 0.1653148076235E+01, 0.3120000000000E+01, 0.2637027635024E+03,-0.1437978528438E+02, 0.3760000000000E+01
 0.66000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8449626215026E+02, 0.1000000000000E+01, 0.1493566457477E+01, 0.3120000000000E+01, 0.1653289689879E+01, 0.3120000000000E+01, 0.2636991496537E+03,-0.1438251790041E+02, 0.3760000000000E+01
 0.66100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8449510248600E+02, 0.1000000000000E+01, 0.1493465600313E+01, 0.3120000000000E+01, 0.1653431303699E+01, 0.3120000000000E+01, 0.2636955255950E+03,-0.1438524971604E+02, 0.3760000000000E+01
 0.66200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8449394436035E+02, 0.1000000000000E+01, 0.1493364742986E+01, 0.3120000000000E+01, 0.1653572917989E+01, 0.3120000000000E+01, 0.2636919063505E+03,-0.1438798272009E+02, 0.3760000000000E+01
 0.66300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8449278297441E+02, 0.1000000000000E+01, 0.1493263885420E+01, 0.3120000000000E+01, 0.1653714532460E+01, 0.3120000000000E+01, 0.2636882768938E+03,-0.1439071492509E+02, 0.3760000000000E+01
 0.66400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8449162312281E+02, 0.1000000000000E+01, 0.1493163027690E+01, 0.3120000000000E+01, 0.1653856147403E+01, 0.3120000000000E+01, 0.2636846522378E+03,-0.1439344832229E+02, 0.3760000000000E+01
 0.66500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8449046001217E+02, 0.1000000000000E+01, 0.1493062169722E+01, 0.3120000000000E+01, 0.1653997762530E+01, 0.3120000000000E+01, 0.2636810173736E+03,-0.1439618090953E+02, 0.3760000000000E+01
 0.66600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8448929843140E+02, 0.1000000000000E+01, 0.1492961311589E+01, 0.3120000000000E+01, 0.1654139378134E+01, 0.3120000000000E+01, 0.2636773872963E+03,-0.1439891470221E+02, 0.3760000000000E+01
 0.66700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8448813358921E+02, 0.1000000000000E+01, 0.1492860453217E+01, 0.3120000000000E+01, 0.1654280993925E+01, 0.3120000000000E+01, 0.2636737470033E+03,-0.1440164767981E+02, 0.3760000000000E+01
 0.66800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8448697027580E+02, 0.1000000000000E+01, 0.1492759594681E+01, 0.3120000000000E+01, 0.1654422610195E+01, 0.3120000000000E+01, 0.2636701114937E+03,-0.1440438186939E+02, 0.3760000000000E+01
 0.66900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8448580370121E+02, 0.1000000000000E+01, 0.1492658735905E+01, 0.3120000000000E+01, 0.1654564226657E+01, 0.3120000000000E+01, 0.2636664657693E+03,-0.1440711523535E+02, 0.3760000000000E+01
 0.67000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8448463865378E+02, 0.1000000000000E+01, 0.1492557876964E+01, 0.3120000000000E+01, 0.1654705843601E+01, 0.3120000000000E+01, 0.2636628248233E+03,-0.1440984981506E+02, 0.3760000000000E+01
 0.67100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8448347033926E+02, 0.1000000000000E+01, 0.1492457017783E+01, 0.3120000000000E+01, 0.1654847460739E+01, 0.3120000000000E+01, 0.2636591736438E+03,-0.1441258357053E+02, 0.3760000000000E+01
 0.67200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8448230355238E+02, 0.1000000000000E+01, 0.1492356158438E+01, 0.3120000000000E+01, 0.1654989078365E+01, 0.3120000000000E+01, 0.2636555272444E+03,-0.1441531855011E+02, 0.3760000000000E+01
 0.67300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8448113349923E+02, 0.1000000000000E+01, 0.1492255298852E+01, 0.3120000000000E+01, 0.1655130696187E+01, 0.3120000000000E+01, 0.2636518706142E+03,-0.1441805269407E+02, 0.3760000000000E+01
 0.67400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8447996496709E+02, 0.1000000000000E+01, 0.1492154439101E+01, 0.3120000000000E+01, 0.1655272314501E+01, 0.3120000000000E+01, 0.2636482187433E+03,-0.1442078806842E+02, 0.3760000000000E+01
 0.67500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8447879316963E+02, 0.1000000000000E+01, 0.1492053579110E+01, 0.3120000000000E+01, 0.1655413933014E+01, 0.3120000000000E+01, 0.2636445566445E+03,-0.1442352260666E+02, 0.3760000000000E+01
 0.67600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8447762289219E+02, 0.1000000000000E+01, 0.1491952718953E+01, 0.3120000000000E+01, 0.1655555552022E+01, 0.3120000000000E+01, 0.2636408993021E+03,-0.1442625837390E+02, 0.3760000000000E+01
 0.67700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8447644934598E+02, 0.1000000000000E+01, 0.1491851858556E+01, 0.3120000000000E+01, 0.1655697171234E+01, 0.3120000000000E+01, 0.2636372317210E+03,-0.1442899330746E+02, 0.3760000000000E+01
 0.67800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8447527731611E+02, 0.1000000000000E+01, 0.1491750997993E+01, 0.3120000000000E+01, 0.1655838790944E+01, 0.3120000000000E+01, 0.2636335688848E+03,-0.1443172947567E+02, 0.3760000000000E+01
 0.67900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8447410201977E+02, 0.1000000000000E+01, 0.1491650137188E+01, 0.3120000000000E+01, 0.1655980410861E+01, 0.3120000000000E+01, 0.2636298958171E+03,-0.1443446479762E+02, 0.3760000000000E+01
 0.68000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8447292823449E+02, 0.1000000000000E+01, 0.1491549276218E+01, 0.3120000000000E+01, 0.1656122031280E+01, 0.3120000000000E+01, 0.2636262274778E+03,-0.1443720136338E+02, 0.3760000000000E+01
 0.68100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8447175118094E+02, 0.1000000000000E+01, 0.1491448415006E+01, 0.3120000000000E+01, 0.1656263651910E+01, 0.3120000000000E+01, 0.2636225489015E+03,-0.1443993708087E+02, 0.3760000000000E+01
 0.68200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8447057563912E+02, 0.1000000000000E+01, 0.1491347553628E+01, 0.3120000000000E+01, 0.1656405273045E+01, 0.3120000000000E+01, 0.2636188750557E+03,-0.1444267404645E+02, 0.3760000000000E+01
 0.68300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8446939682929E+02, 0.1000000000000E+01, 0.1491246692009E+01, 0.3120000000000E+01, 0.1656546894395E+01, 0.3120000000000E+01, 0.2636151909737E+03,-0.1444541015757E+02, 0.3760000000000E+01
 0.68400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8446821952630E+02, 0.1000000000000E+01, 0.1491145830223E+01, 0.3120000000000E+01, 0.1656688516254E+01, 0.3120000000000E+01, 0.2636115116069E+03,-0.1444814752149E+02, 0.3760000000000E+01
 0.68500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8446703895157E+02, 0.1000000000000E+01, 0.1491044968195E+01, 0.3120000000000E+01, 0.1656830138331E+01, 0.3120000000000E+01, 0.2636078219922E+03,-0.1445088402809E+02, 0.3760000000000E+01
 0.68600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8446585988279E+02, 0.1000000000000E+01, 0.1490944106000E+01, 0.3120000000000E+01, 0.1656971760921E+01, 0.3120000000000E+01, 0.2636041370902E+03,-0.1445362179643E+02, 0.3760000000000E+01
 0.68700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8446467754349E+02, 0.1000000000000E+01, 0.1490843243563E+01, 0.3120000000000E+01, 0.1657113383732E+01, 0.3120000000000E+01, 0.2636004419441E+03,-0.1445635869717E+02, 0.3760000000000E+01
 0.68800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8446349670396E+02, 0.1000000000000E+01, 0.1490742380960E+01, 0.3120000000000E+01, 0.1657255007060E+01, 0.3120000000000E+01, 0.2635967514914E+03,-0.1445909686617E+02, 0.3760000000000E+01
 0.68900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8446231259431E+02, 0.1000000000000E+01, 0.1490641518113E+01, 0.3120000000000E+01, 0.1657396630614E+01, 0.3120000000000E+01, 0.2635930507957E+03,-0.1446183416525E+02, 0.3760000000000E+01
 0.69000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8446112998581E+02, 0.1000000000000E+01, 0.1490540655099E+01, 0.3120000000000E+01, 0.1657538254688E+01, 0.3120000000000E+01, 0.2635893547978E+03,-0.1446457273472E+02, 0.3760000000000E+01
 0.69100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8445994410257E+02, 0.1000000000000E+01, 0.1490439791843E+01, 0.3120000000000E+01, 0.1657679878991E+01, 0.3120000000000E+01, 0.2635856485426E+03,-0.1446731043004E+02, 0.3760000000000E+01
 0.69200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8445875971640E+02, 0.1000000000000E+01, 0.1490338928419E+01, 0.3120000000000E+01, 0.1657821503818E+01, 0.3120000000000E+01, 0.2635819469724E+03,-0.1447004940251E+02, 0.3760000000000E+01
 0.69300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8445757205807E+02, 0.1000000000000E+01, 0.1490238064752E+01, 0.3120000000000E+01, 0.1657963128878E+01, 0.3120000000000E+01, 0.2635782351529E+03,-0.1447278749709E+02, 0.3760000000000E+01
 0.69400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8445638589162E+02, 0.1000000000000E+01, 0.1490137200917E+01, 0.3120000000000E+01, 0.1658104754466E+01, 0.3120000000000E+01, 0.2635745280025E+03,-0.1447552687264E+02, 0.3760000000000E+01
 0.69500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8445519645209E+02, 0.1000000000000E+01, 0.1490036336839E+01, 0.3120000000000E+01, 0.1658246380291E+01, 0.3120000000000E+01, 0.2635708105998E+03,-0.1447826536846E+02, 0.3760000000000E+01
 0.69600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8445400850501E+02, 0.1000000000000E+01, 0.1489935472592E+01, 0.3120000000000E+01, 0.1658388006648E+01, 0.3120000000000E+01, 0.2635670978678E+03,-0.1448100514585E+02, 0.3760000000000E+01
 0.69700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8445281728149E+02, 0.1000000000000E+01, 0.1489834608102E+01, 0.3120000000000E+01, 0.1658529633245E+01, 0.3120000000000E+01, 0.2635633748733E+03,-0.1448374403842E+02, 0.3760000000000E+01
 0.69800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8445162754602E+02, 0.1000000000000E+01, 0.1489733743445E+01, 0.3120000000000E+01, 0.1658671260378E+01, 0.3120000000000E+01, 0.2635596565358E+03,-0.1448648422230E+02, 0.3760000000000E+01
 0.69900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8445043453734E+02, 0.1000000000000E+01, 0.1489632878543E+01, 0.3120000000000E+01, 0.1658812887755E+01, 0.3120000000000E+01, 0.2635559279457E+03,-0.1448922351401E+02, 0.3760000000000E+01
 0.70000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8444924301326E+02, 0.1000000000000E+01, 0.1489532013473E+01, 0.3120000000000E+01, 0.1658954515671E+01, 0.3120000000000E+01, 0.2635522040020E+03,-0.1449196410020E+02, 0.3760000000000E+01
 0.70100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8444804821290E+02, 0.1000000000000E+01, 0.1489431148158E+01, 0.3120000000000E+01, 0.1659096143836E+01, 0.3120000000000E+01, 0.2635484697962E+03,-0.1449470379693E+02, 0.3760000000000E+01
 0.70200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8444685489243E+02, 0.1000000000000E+01, 0.1489330282675E+01, 0.3120000000000E+01, 0.1659237772544E+01, 0.3120000000000E+01, 0.2635447402220E+03,-0.1449744479268E+02, 0.3760000000000E+01
 0.70300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8444565829893E+02, 0.1000000000000E+01, 0.1489229416947E+01, 0.3120000000000E+01, 0.1659379401504E+01, 0.3120000000000E+01, 0.2635410003959E+03,-0.1450018488842E+02, 0.3760000000000E+01
 0.70400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8444446318392E+02, 0.1000000000000E+01, 0.1489128551051E+01, 0.3120000000000E+01, 0.1659521031012E+01, 0.3120000000000E+01, 0.2635372651971E+03,-0.1450292628822E+02, 0.3760000000000E+01
 0.70500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8444326478758E+02, 0.1000000000000E+01, 0.1489027684909E+01, 0.3120000000000E+01, 0.1659662660775E+01, 0.3120000000000E+01, 0.2635335197205E+03,-0.1450566678974E+02, 0.3760000000000E+01
 0.70600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8444206787386E+02, 0.1000000000000E+01, 0.1488926818599E+01, 0.3120000000000E+01, 0.1659804291091E+01, 0.3120000000000E+01, 0.2635297788841E+03,-0.1450840859784E+02, 0.3760000000000E+01
 0.70700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8444086768253E+02, 0.1000000000000E+01, 0.1488825952044E+01, 0.3120000000000E+01, 0.1659945921666E+01, 0.3120000000000E+01, 0.2635260277815E+03,-0.1451114949473E+02, 0.3760000000000E+01
 0.70800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8443966896118E+02, 0.1000000000000E+01, 0.1488725085319E+01, 0.3120000000000E+01, 0.1660087552796E+01, 0.3120000000000E+01, 0.2635222812798E+03,-0.1451389171269E+02, 0.3760000000000E+01
 0.70900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8443846696200E+02, 0.1000000000000E+01, 0.1488624218349E+01, 0.3120000000000E+01, 0.1660229184191E+01, 0.3120000000000E+01, 0.2635185245111E+03,-0.1451663301827E+02, 0.3760000000000E+01
 0.71000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8443726643777E+02, 0.1000000000000E+01, 0.1488523351210E+01, 0.3120000000000E+01, 0.1660370816145E+01, 0.3120000000000E+01, 0.2635147723588E+03,-0.1451937563952E+02, 0.3760000000000E+01
 0.71100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8443606263011E+02, 0.1000000000000E+01, 0.1488422483825E+01, 0.3120000000000E+01, 0.1660512448366E+01, 0.3120000000000E+01, 0.2635110099222E+03,-0.1452211734898E+02, 0.3760000000000E+01
 0.71200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8443486029269E+02, 0.1000000000000E+01, 0.1488321616270E+01, 0.3120000000000E+01, 0.1660654081152E+01, 0.3120000000000E+01, 0.2635072520872E+03,-0.1452486038687E+02, 0.3760000000000E+01
 0.71300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8443365467409E+02, 0.1000000000000E+01, 0.1488220748469E+01, 0.3120000000000E+01, 0.1660795714209E+01, 0.3120000000000E+01, 0.2635034839750E+03,-0.1452760249996E+02, 0.3760000000000E+01
 0.71400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8443245052297E+02, 0.1000000000000E+01, 0.1488119880499E+01, 0.3120000000000E+01, 0.1660937347835E+01, 0.3120000000000E+01, 0.2634997204560E+03,-0.1453034594373E+02, 0.3760000000000E+01
 0.71500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8443124308977E+02, 0.1000000000000E+01, 0.1488019012282E+01, 0.3120000000000E+01, 0.1661078981736E+01, 0.3120000000000E+01, 0.2634959466567E+03,-0.1453308846404E+02, 0.3760000000000E+01
 0.71600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8443003712073E+02, 0.1000000000000E+01, 0.1487918143895E+01, 0.3120000000000E+01, 0.1661220616209E+01, 0.3120000000000E+01, 0.2634921774404E+03,-0.1453583231676E+02, 0.3760000000000E+01
 0.71700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8442882786764E+02, 0.1000000000000E+01, 0.1487817275262E+01, 0.3120000000000E+01, 0.1661362250962E+01, 0.3120000000000E+01, 0.2634883979377E+03,-0.1453857524683E+02, 0.3760000000000E+01
 0.71800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8442762007759E+02, 0.1000000000000E+01, 0.1487716406458E+01, 0.3120000000000E+01, 0.1661503886293E+01, 0.3120000000000E+01, 0.2634846230146E+03,-0.1454131951299E+02, 0.3760000000000E+01
 0.71900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8442640900486E+02, 0.1000000000000E+01, 0.1487615537408E+01, 0.3120000000000E+01, 0.1661645521906E+01, 0.3120000000000E+01, 0.2634808378093E+03,-0.1454406284596E+02, 0.3760000000000E+01
 0.72000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8442519938918E+02, 0.1000000000000E+01, 0.1487514668187E+01, 0.3120000000000E+01, 0.1661787158101E+01, 0.3120000000000E+01, 0.2634770571649E+03,-0.1454680752398E+02, 0.3760000000000E+01
 0.72100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8442398649387E+02, 0.1000000000000E+01, 0.1487413798719E+01, 0.3120000000000E+01, 0.1661928794583E+01, 0.3120000000000E+01, 0.2634732662480E+03,-0.1454955126535E+02, 0.3760000000000E+01
 0.72200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8442277505033E+02, 0.1000000000000E+01, 0.1487312929080E+01, 0.3120000000000E+01, 0.1662070431650E+01, 0.3120000000000E+01, 0.2634694798754E+03,-0.1455229635423E+02, 0.3760000000000E+01
 0.72300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8442156032369E+02, 0.1000000000000E+01, 0.1487212059194E+01, 0.3120000000000E+01, 0.1662212069010E+01, 0.3120000000000E+01, 0.2634656832196E+03,-0.1455504050418E+02, 0.3760000000000E+01
 0.72400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8442034705074E+02, 0.1000000000000E+01, 0.1487111189137E+01, 0.3120000000000E+01, 0.1662353706958E+01, 0.3120000000000E+01, 0.2634618911140E+03,-0.1455778600593E+02, 0.3760000000000E+01
 0.72500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8441913049205E+02, 0.1000000000000E+01, 0.1487010318833E+01, 0.3120000000000E+01, 0.1662495345203E+01, 0.3120000000000E+01, 0.2634580887171E+03,-0.1456053056500E+02, 0.3760000000000E+01
 0.72600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8441791538544E+02, 0.1000000000000E+01, 0.1486909448358E+01, 0.3120000000000E+01, 0.1662636984042E+01, 0.3120000000000E+01, 0.2634542908654E+03,-0.1456327647831E+02, 0.3760000000000E+01
 0.72700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8441669699185E+02, 0.1000000000000E+01, 0.1486808577634E+01, 0.3120000000000E+01, 0.1662778623181E+01, 0.3120000000000E+01, 0.2634504827185E+03,-0.1456602144870E+02, 0.3760000000000E+01
 0.72800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8441548004624E+02, 0.1000000000000E+01, 0.1486707706740E+01, 0.3120000000000E+01, 0.1662920262918E+01, 0.3120000000000E+01, 0.2634466791041E+03,-0.1456876777733E+02, 0.3760000000000E+01
 0.72900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8441425981343E+02, 0.1000000000000E+01, 0.1486606835597E+01, 0.3120000000000E+01, 0.1663061902960E+01, 0.3120000000000E+01, 0.2634428651937E+03,-0.1457151315750E+02, 0.3760000000000E+01
 0.73000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8441304102820E+02, 0.1000000000000E+01, 0.1486505964283E+01, 0.3120000000000E+01, 0.1663203543604E+01, 0.3120000000000E+01, 0.2634390558148E+03,-0.1457425990015E+02, 0.3760000000000E+01
 0.73100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8441181895570E+02, 0.1000000000000E+01, 0.1486405092720E+01, 0.3120000000000E+01, 0.1663345184557E+01, 0.3120000000000E+01, 0.2634352361396E+03,-0.1457700569060E+02, 0.3760000000000E+01
 0.73200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8441059832464E+02, 0.1000000000000E+01, 0.1486304220987E+01, 0.3120000000000E+01, 0.1663486826117E+01, 0.3120000000000E+01, 0.2634314209767E+03,-0.1457975284945E+02, 0.3760000000000E+01
 0.73300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8440937440515E+02, 0.1000000000000E+01, 0.1486203349004E+01, 0.3120000000000E+01, 0.1663628467990E+01, 0.3120000000000E+01, 0.2634275955140E+03,-0.1458249905433E+02, 0.3760000000000E+01
 0.73400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8440815192808E+02, 0.1000000000000E+01, 0.1486102476850E+01, 0.3120000000000E+01, 0.1663770110475E+01, 0.3120000000000E+01, 0.2634237745666E+03,-0.1458524662614E+02, 0.3760000000000E+01
 0.73500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8440692616100E+02, 0.1000000000000E+01, 0.1486001604446E+01, 0.3120000000000E+01, 0.1663911753277E+01, 0.3120000000000E+01, 0.2634199433146E+03,-0.1458799324304E+02, 0.3760000000000E+01
 0.73600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8440570183111E+02, 0.1000000000000E+01, 0.1485900731871E+01, 0.3120000000000E+01, 0.1664053396695E+01, 0.3120000000000E+01, 0.2634161165617E+03,-0.1459074123366E+02, 0.3760000000000E+01
 0.73700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8440447421159E+02, 0.1000000000000E+01, 0.1485799859046E+01, 0.3120000000000E+01, 0.1664195040435E+01, 0.3120000000000E+01, 0.2634122795052E+03,-0.1459348826461E+02, 0.3760000000000E+01
 0.73800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8440324803038E+02, 0.1000000000000E+01, 0.1485698986050E+01, 0.3120000000000E+01, 0.1664336684795E+01, 0.3120000000000E+01, 0.2634084469515E+03,-0.1459623666979E+02, 0.3760000000000E+01
 0.73900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8440201855680E+02, 0.1000000000000E+01, 0.1485598112803E+01, 0.3120000000000E+01, 0.1664478329481E+01, 0.3120000000000E+01, 0.2634046040855E+03,-0.1459898410869E+02, 0.3760000000000E+01
 0.74000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8440079051679E+02, 0.1000000000000E+01, 0.1485497239385E+01, 0.3120000000000E+01, 0.1664619974792E+01, 0.3120000000000E+01, 0.2634007657077E+03,-0.1460173293475E+02, 0.3760000000000E+01
 0.74100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8439955918474E+02, 0.1000000000000E+01, 0.1485396365717E+01, 0.3120000000000E+01, 0.1664761620434E+01, 0.3120000000000E+01, 0.2633969170187E+03,-0.1460448079182E+02, 0.3760000000000E+01
 0.74200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8439832928462E+02, 0.1000000000000E+01, 0.1485295491876E+01, 0.3120000000000E+01, 0.1664903266706E+01, 0.3120000000000E+01, 0.2633930728125E+03,-0.1460723003345E+02, 0.3760000000000E+01
 0.74300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8439709609283E+02, 0.1000000000000E+01, 0.1485194617786E+01, 0.3120000000000E+01, 0.1665044913312E+01, 0.3120000000000E+01, 0.2633892182966E+03,-0.1460997830185E+02, 0.3760000000000E+01
 0.74400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8439586432791E+02, 0.1000000000000E+01, 0.1485093743523E+01, 0.3120000000000E+01, 0.1665186560552E+01, 0.3120000000000E+01, 0.2633853682477E+03,-0.1461272796262E+02, 0.3760000000000E+01
 0.74500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8439462927069E+02, 0.1000000000000E+01, 0.1484992869010E+01, 0.3120000000000E+01, 0.1665328208132E+01, 0.3120000000000E+01, 0.2633815078871E+03,-0.1461547664974E+02, 0.3760000000000E+01
 0.74600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8439339563838E+02, 0.1000000000000E+01, 0.1484891994324E+01, 0.3120000000000E+01, 0.1665469856350E+01, 0.3120000000000E+01, 0.2633776519874E+03,-0.1461822673091E+02, 0.3760000000000E+01
 0.74700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8439215871453E+02, 0.1000000000000E+01, 0.1484791119387E+01, 0.3120000000000E+01, 0.1665611504913E+01, 0.3120000000000E+01, 0.2633737857785E+03,-0.1462097583253E+02, 0.3760000000000E+01
 0.74800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8439092321016E+02, 0.1000000000000E+01, 0.1484690244278E+01, 0.3120000000000E+01, 0.1665753154119E+01, 0.3120000000000E+01, 0.2633699240136E+03,-0.1462372633531E+02, 0.3760000000000E+01
 0.74900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8438968441509E+02, 0.1000000000000E+01, 0.1484589368917E+01, 0.3120000000000E+01, 0.1665894803674E+01, 0.3120000000000E+01, 0.2633660519419E+03,-0.1462647585281E+02, 0.3760000000000E+01
 0.75000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8438844703811E+02, 0.1000000000000E+01, 0.1484488493384E+01, 0.3120000000000E+01, 0.1666036453876E+01, 0.3120000000000E+01, 0.2633621843101E+03,-0.1462922677414E+02, 0.3760000000000E+01
 0.75100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8438720636833E+02, 0.1000000000000E+01, 0.1484387617599E+01, 0.3120000000000E+01, 0.1666178104433E+01, 0.3120000000000E+01, 0.2633583063651E+03,-0.1463197670949E+02, 0.3760000000000E+01
 0.75200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8438596711878E+02, 0.1000000000000E+01, 0.1484286741642E+01, 0.3120000000000E+01, 0.1666319755641E+01, 0.3120000000000E+01, 0.2633544328666E+03,-0.1463472804726E+02, 0.3760000000000E+01
 0.75300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8438472457132E+02, 0.1000000000000E+01, 0.1484185865433E+01, 0.3120000000000E+01, 0.1666461407207E+01, 0.3120000000000E+01, 0.2633505490388E+03,-0.1463747840032E+02, 0.3760000000000E+01
 0.75400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8438348344126E+02, 0.1000000000000E+01, 0.1484084989051E+01, 0.3120000000000E+01, 0.1666603059431E+01, 0.3120000000000E+01, 0.2633466696488E+03,-0.1464023016592E+02, 0.3760000000000E+01
 0.75500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8438223901076E+02, 0.1000000000000E+01, 0.1483984112417E+01, 0.3120000000000E+01, 0.1666744712017E+01, 0.3120000000000E+01, 0.2633427799218E+03,-0.1464298093784E+02, 0.3760000000000E+01
 0.75600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8438099599715E+02, 0.1000000000000E+01, 0.1483883235610E+01, 0.3120000000000E+01, 0.1666886365266E+01, 0.3120000000000E+01, 0.2633388946309E+03,-0.1464573312386E+02, 0.3760000000000E+01
 0.75700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8437974968737E+02, 0.1000000000000E+01, 0.1483782358551E+01, 0.3120000000000E+01, 0.1667028018881E+01, 0.3120000000000E+01, 0.2633349990164E+03,-0.1464848431267E+02, 0.3760000000000E+01
 0.75800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8437850478586E+02, 0.1000000000000E+01, 0.1483681481318E+01, 0.3120000000000E+01, 0.1667169673164E+01, 0.3120000000000E+01, 0.2633311078112E+03,-0.1465123692061E+02, 0.3760000000000E+01
 0.75900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8437725658818E+02, 0.1000000000000E+01, 0.1483580603833E+01, 0.3120000000000E+01, 0.1667311327818E+01, 0.3120000000000E+01, 0.2633272062824E+03,-0.1465398853303E+02, 0.3760000000000E+01
 0.76000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8437600979675E+02, 0.1000000000000E+01, 0.1483479726174E+01, 0.3120000000000E+01, 0.1667452983144E+01, 0.3120000000000E+01, 0.2633233091566E+03,-0.1465674156028E+02, 0.3760000000000E+01
 0.76100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8437475971088E+02, 0.1000000000000E+01, 0.1483378848263E+01, 0.3120000000000E+01, 0.1667594638847E+01, 0.3120000000000E+01, 0.2633194017126E+03,-0.1465949359483E+02, 0.3760000000000E+01
 0.76200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8437351102772E+02, 0.1000000000000E+01, 0.1483277970179E+01, 0.3120000000000E+01, 0.1667736295227E+01, 0.3120000000000E+01, 0.2633154986607E+03,-0.1466224704553E+02, 0.3760000000000E+01
 0.76300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8437225904830E+02, 0.1000000000000E+01, 0.1483177091841E+01, 0.3120000000000E+01, 0.1667877951988E+01, 0.3120000000000E+01, 0.2633115852849E+03,-0.1466499949815E+02, 0.3760000000000E+01
 0.76400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8437100847082E+02, 0.1000000000000E+01, 0.1483076213329E+01, 0.3120000000000E+01, 0.1668019609430E+01, 0.3120000000000E+01, 0.2633076762989E+03,-0.1466775337299E+02, 0.3760000000000E+01
 0.76500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8436975459701E+02, 0.1000000000000E+01, 0.1482975334565E+01, 0.3120000000000E+01, 0.1668161267259E+01, 0.3120000000000E+01, 0.2633037569887E+03,-0.1467050624828E+02, 0.3760000000000E+01
 0.76600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8436850211985E+02, 0.1000000000000E+01, 0.1482874455626E+01, 0.3120000000000E+01, 0.1668302925773E+01, 0.3120000000000E+01, 0.2632998420518E+03,-0.1467326054747E+02, 0.3760000000000E+01
 0.76700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8436724634981E+02, 0.1000000000000E+01, 0.1482773576435E+01, 0.3120000000000E+01, 0.1668444584679E+01, 0.3120000000000E+01, 0.2632959168016E+03,-0.1467601384241E+02, 0.3760000000000E+01
 0.76800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8436599196868E+02, 0.1000000000000E+01, 0.1482672697069E+01, 0.3120000000000E+01, 0.1668586244276E+01, 0.3120000000000E+01, 0.2632919959005E+03,-0.1467876856884E+02, 0.3760000000000E+01
 0.76900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8436473429247E+02, 0.1000000000000E+01, 0.1482571817449E+01, 0.3120000000000E+01, 0.1668727904269E+01, 0.3120000000000E+01, 0.2632880646794E+03,-0.1468152228808E+02, 0.3760000000000E+01
 0.77000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8436347800999E+02, 0.1000000000000E+01, 0.1482470937655E+01, 0.3120000000000E+01, 0.1668869564959E+01, 0.3120000000000E+01, 0.2632841378225E+03,-0.1468427744152E+02, 0.3760000000000E+01
 0.77100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8436221842920E+02, 0.1000000000000E+01, 0.1482370057608E+01, 0.3120000000000E+01, 0.1669011226049E+01, 0.3120000000000E+01, 0.2632802006353E+03,-0.1468703158180E+02, 0.3760000000000E+01
 0.77200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8436096023958E+02, 0.1000000000000E+01, 0.1482269177386E+01, 0.3120000000000E+01, 0.1669152887841E+01, 0.3120000000000E+01, 0.2632762678046E+03,-0.1468978716158E+02, 0.3760000000000E+01
 0.77300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8435969875125E+02, 0.1000000000000E+01, 0.1482168296909E+01, 0.3120000000000E+01, 0.1669294550038E+01, 0.3120000000000E+01, 0.2632723246424E+03,-0.1469254172536E+02, 0.3760000000000E+01
 0.77400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8435843865027E+02, 0.1000000000000E+01, 0.1482067416259E+01, 0.3120000000000E+01, 0.1669436212942E+01, 0.3120000000000E+01, 0.2632683858247E+03,-0.1469529772939E+02, 0.3760000000000E+01
 0.77500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8435717525130E+02, 0.1000000000000E+01, 0.1481966535354E+01, 0.3120000000000E+01, 0.1669577876256E+01, 0.3120000000000E+01, 0.2632644366778E+03,-0.1469805271759E+02, 0.3760000000000E+01
 0.77600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8435591323597E+02, 0.1000000000000E+01, 0.1481865654274E+01, 0.3120000000000E+01, 0.1669719540282E+01, 0.3120000000000E+01, 0.2632604918639E+03,-0.1470080915096E+02, 0.3760000000000E+01
 0.77700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8435464792650E+02, 0.1000000000000E+01, 0.1481764772940E+01, 0.3120000000000E+01, 0.1669861204724E+01, 0.3120000000000E+01, 0.2632565367329E+03,-0.1470356456285E+02, 0.3760000000000E+01
 0.77800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8435338399448E+02, 0.1000000000000E+01, 0.1481663891431E+01, 0.3120000000000E+01, 0.1670002869881E+01, 0.3120000000000E+01, 0.2632525859155E+03,-0.1470632142092E+02, 0.3760000000000E+01
 0.77900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8435211676594E+02, 0.1000000000000E+01, 0.1481563009667E+01, 0.3120000000000E+01, 0.1670144535459E+01, 0.3120000000000E+01, 0.2632486247736E+03,-0.1470907725796E+02, 0.3760000000000E+01
 0.78000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8435085091379E+02, 0.1000000000000E+01, 0.1481462127728E+01, 0.3120000000000E+01, 0.1670286201759E+01, 0.3120000000000E+01, 0.2632446679422E+03,-0.1471183454661E+02, 0.3760000000000E+01
 0.78100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8434958176407E+02, 0.1000000000000E+01, 0.1481361245535E+01, 0.3120000000000E+01, 0.1670427868485E+01, 0.3120000000000E+01, 0.2632407007830E+03,-0.1471459081233E+02, 0.3760000000000E+01
 0.78200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8434831399048E+02, 0.1000000000000E+01, 0.1481260363166E+01, 0.3120000000000E+01, 0.1670569535938E+01, 0.3120000000000E+01, 0.2632367379334E+03,-0.1471734853004E+02, 0.3760000000000E+01
 0.78300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8434704291839E+02, 0.1000000000000E+01, 0.1481159480542E+01, 0.3120000000000E+01, 0.1670711203821E+01, 0.3120000000000E+01, 0.2632327647533E+03,-0.1472010521884E+02, 0.3760000000000E+01
 0.78400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8434577322163E+02, 0.1000000000000E+01, 0.1481058597742E+01, 0.3120000000000E+01, 0.1670852872437E+01, 0.3120000000000E+01, 0.2632287958804E+03,-0.1472286336413E+02, 0.3760000000000E+01
 0.78500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8434450022234E+02, 0.1000000000000E+01, 0.1480957714687E+01, 0.3120000000000E+01, 0.1670994541488E+01, 0.3120000000000E+01, 0.2632248166642E+03,-0.1472562048285E+02, 0.3760000000000E+01
 0.78600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8434322859979E+02, 0.1000000000000E+01, 0.1480856831457E+01, 0.3120000000000E+01, 0.1671136211276E+01, 0.3120000000000E+01, 0.2632208417598E+03,-0.1472837905386E+02, 0.3760000000000E+01
 0.78700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8434195367160E+02, 0.1000000000000E+01, 0.1480755947971E+01, 0.3120000000000E+01, 0.1671277881506E+01, 0.3120000000000E+01, 0.2632168565025E+03,-0.1473113659682E+02, 0.3760000000000E+01
 0.78800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8434068011699E+02, 0.1000000000000E+01, 0.1480655064310E+01, 0.3120000000000E+01, 0.1671419552477E+01, 0.3120000000000E+01, 0.2632128755471E+03,-0.1473389560343E+02, 0.3760000000000E+01
 0.78900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8433940325642E+02, 0.1000000000000E+01, 0.1480554180393E+01, 0.3120000000000E+01, 0.1671561223895E+01, 0.3120000000000E+01, 0.2632088842378E+03,-0.1473665357475E+02, 0.3760000000000E+01
 0.79000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8433812776831E+02, 0.1000000000000E+01, 0.1480453296300E+01, 0.3120000000000E+01, 0.1671702896060E+01, 0.3120000000000E+01, 0.2632048972271E+03,-0.1473941300906E+02, 0.3760000000000E+01
 0.79100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8433684897398E+02, 0.1000000000000E+01, 0.1480352411951E+01, 0.3120000000000E+01, 0.1671844568677E+01, 0.3120000000000E+01, 0.2632008998617E+03,-0.1474217140887E+02, 0.3760000000000E+01
 0.79200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8433557154718E+02, 0.1000000000000E+01, 0.1480251527426E+01, 0.3120000000000E+01, 0.1671986242047E+01, 0.3120000000000E+01, 0.2631969067793E+03,-0.1474493127767E+02, 0.3760000000000E+01
 0.79300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8433429081638E+02, 0.1000000000000E+01, 0.1480150642645E+01, 0.3120000000000E+01, 0.1672127915874E+01, 0.3120000000000E+01, 0.2631929033495E+03,-0.1474769010757E+02, 0.3760000000000E+01
 0.79400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8433301145336E+02, 0.1000000000000E+01, 0.1480049757688E+01, 0.3120000000000E+01, 0.1672269590458E+01, 0.3120000000000E+01, 0.2631889042034E+03,-0.1475045040012E+02, 0.3760000000000E+01
 0.79500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8433172878244E+02, 0.1000000000000E+01, 0.1479948872475E+01, 0.3120000000000E+01, 0.1672411265505E+01, 0.3120000000000E+01, 0.2631848946977E+03,-0.1475320965814E+02, 0.3760000000000E+01
 0.79600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8433044747275E+02, 0.1000000000000E+01, 0.1479847987085E+01, 0.3120000000000E+01, 0.1672552941314E+01, 0.3120000000000E+01, 0.2631808894554E+03,-0.1475597039165E+02, 0.3760000000000E+01
 0.79700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8432916285877E+02, 0.1000000000000E+01, 0.1479747101439E+01, 0.3120000000000E+01, 0.1672694617592E+01, 0.3120000000000E+01, 0.2631768738647E+03,-0.1475873007941E+02, 0.3760000000000E+01
 0.79800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8432787960592E+02, 0.1000000000000E+01, 0.1479646215616E+01, 0.3120000000000E+01, 0.1672836294638E+01, 0.3120000000000E+01, 0.2631728625372E+03,-0.1476149124167E+02, 0.3760000000000E+01
 0.79900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8432659304711E+02, 0.1000000000000E+01, 0.1479545329537E+01, 0.3120000000000E+01, 0.1672977972157E+01, 0.3120000000000E+01, 0.2631688408563E+03,-0.1476425135855E+02, 0.3760000000000E+01
 0.80000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8432530784496E+02, 0.1000000000000E+01, 0.1479444443281E+01, 0.3120000000000E+01, 0.1673119650450E+01, 0.3120000000000E+01, 0.2631648234246E+03,-0.1476701295566E+02, 0.3760000000000E+01
 0.80100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8432401933890E+02, 0.1000000000000E+01, 0.1479343556768E+01, 0.3120000000000E+01, 0.1673261329221E+01, 0.3120000000000E+01, 0.2631607956457E+03,-0.1476977350353E+02, 0.3760000000000E+01
 0.80200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8432273218831E+02, 0.1000000000000E+01, 0.1479242670078E+01, 0.3120000000000E+01, 0.1673403008772E+01, 0.3120000000000E+01, 0.2631567721125E+03,-0.1477253552973E+02, 0.3760000000000E+01
 0.80300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8432144172897E+02, 0.1000000000000E+01, 0.1479141783132E+01, 0.3120000000000E+01, 0.1673544688806E+01, 0.3120000000000E+01, 0.2631527382171E+03,-0.1477529651066E+02, 0.3760000000000E+01
 0.80400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8432015262278E+02, 0.1000000000000E+01, 0.1479040896008E+01, 0.3120000000000E+01, 0.1673686369625E+01, 0.3120000000000E+01, 0.2631487085602E+03,-0.1477805897293E+02, 0.3760000000000E+01
 0.80500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8431886020976E+02, 0.1000000000000E+01, 0.1478940008627E+01, 0.3120000000000E+01, 0.1673828050933E+01, 0.3120000000000E+01, 0.2631446685472E+03,-0.1478082038695E+02, 0.3760000000000E+01
 0.80600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8431756914641E+02, 0.1000000000000E+01, 0.1478839121069E+01, 0.3120000000000E+01, 0.1673969733031E+01, 0.3120000000000E+01, 0.2631406327617E+03,-0.1478358328306E+02, 0.3760000000000E+01
 0.80700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8431627477890E+02, 0.1000000000000E+01, 0.1478738233254E+01, 0.3120000000000E+01, 0.1674111415625E+01, 0.3120000000000E+01, 0.2631365866284E+03,-0.1478634512781E+02, 0.3760000000000E+01
 0.80800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8431498175814E+02, 0.1000000000000E+01, 0.1478637345261E+01, 0.3120000000000E+01, 0.1674253099014E+01, 0.3120000000000E+01, 0.2631325447139E+03,-0.1478910845842E+02, 0.3760000000000E+01
 0.80900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8431368542970E+02, 0.1000000000000E+01, 0.1478536457011E+01, 0.3120000000000E+01, 0.1674394782903E+01, 0.3120000000000E+01, 0.2631284924405E+03,-0.1479187073338E+02, 0.3760000000000E+01
 0.81000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8431239044733E+02, 0.1000000000000E+01, 0.1478435568584E+01, 0.3120000000000E+01, 0.1674536467593E+01, 0.3120000000000E+01, 0.2631244443837E+03,-0.1479463449952E+02, 0.3760000000000E+01
 0.81100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8431109215839E+02, 0.1000000000000E+01, 0.1478334679898E+01, 0.3120000000000E+01, 0.1674678152789E+01, 0.3120000000000E+01, 0.2631203859716E+03,-0.1479739720901E+02, 0.3760000000000E+01
 0.81200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8430979520923E+02, 0.1000000000000E+01, 0.1478233791036E+01, 0.3120000000000E+01, 0.1674819838791E+01, 0.3120000000000E+01, 0.2631163317566E+03,-0.1480016140975E+02, 0.3760000000000E+01
 0.81300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8430849495482E+02, 0.1000000000000E+01, 0.1478132901915E+01, 0.3120000000000E+01, 0.1674961525306E+01, 0.3120000000000E+01, 0.2631122671903E+03,-0.1480292455577E+02, 0.3760000000000E+01
 0.81400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8430719603888E+02, 0.1000000000000E+01, 0.1478032012617E+01, 0.3120000000000E+01, 0.1675103212632E+01, 0.3120000000000E+01, 0.2631082068171E+03,-0.1480568919185E+02, 0.3760000000000E+01
 0.81500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8430589381959E+02, 0.1000000000000E+01, 0.1477931123060E+01, 0.3120000000000E+01, 0.1675244900475E+01, 0.3120000000000E+01, 0.2631041360988E+03,-0.1480845276958E+02, 0.3760000000000E+01
 0.81600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8430459293265E+02, 0.1000000000000E+01, 0.1477830233326E+01, 0.3120000000000E+01, 0.1675386589136E+01, 0.3120000000000E+01, 0.2631000695544E+03,-0.1481121784426E+02, 0.3760000000000E+01
 0.81700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8430328874024E+02, 0.1000000000000E+01, 0.1477729343333E+01, 0.3120000000000E+01, 0.1675528278320E+01, 0.3120000000000E+01, 0.2630959926582E+03,-0.1481398185929E+02, 0.3760000000000E+01
 0.81800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8430198588391E+02, 0.1000000000000E+01, 0.1477628453162E+01, 0.3120000000000E+01, 0.1675669968328E+01, 0.3120000000000E+01, 0.2630919199477E+03,-0.1481674736816E+02, 0.3760000000000E+01
 0.81900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8430067972028E+02, 0.1000000000000E+01, 0.1477527562733E+01, 0.3120000000000E+01, 0.1675811658863E+01, 0.3120000000000E+01, 0.2630878368798E+03,-0.1481951181589E+02, 0.3760000000000E+01
 0.82000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8429937488904E+02, 0.1000000000000E+01, 0.1477426672126E+01, 0.3120000000000E+01, 0.1675953350228E+01, 0.3120000000000E+01, 0.2630837579860E+03,-0.1482227776089E+02, 0.3760000000000E+01
 0.82100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8429806674864E+02, 0.1000000000000E+01, 0.1477325781260E+01, 0.3120000000000E+01, 0.1676095042127E+01, 0.3120000000000E+01, 0.2630796687291E+03,-0.1482504264510E+02, 0.3760000000000E+01
 0.82200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8429675993859E+02, 0.1000000000000E+01, 0.1477224890216E+01, 0.3120000000000E+01, 0.1676236734860E+01, 0.3120000000000E+01, 0.2630755836401E+03,-0.1482780903096E+02, 0.3760000000000E+01
 0.82300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8429544982038E+02, 0.1000000000000E+01, 0.1477123998913E+01, 0.3120000000000E+01, 0.1676378428133E+01, 0.3120000000000E+01, 0.2630714881911E+03,-0.1483057434881E+02, 0.3760000000000E+01
 0.82400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8429414103262E+02, 0.1000000000000E+01, 0.1477023107432E+01, 0.3120000000000E+01, 0.1676520122247E+01, 0.3120000000000E+01, 0.2630673969103E+03,-0.1483334116869E+02, 0.3760000000000E+01
 0.82500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8429282893308E+02, 0.1000000000000E+01, 0.1476922215692E+01, 0.3120000000000E+01, 0.1676661816906E+01, 0.3120000000000E+01, 0.2630632952582E+03,-0.1483610692868E+02, 0.3760000000000E+01
 0.82600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8429151815945E+02, 0.1000000000000E+01, 0.1476821323773E+01, 0.3120000000000E+01, 0.1676803512412E+01, 0.3120000000000E+01, 0.2630591977603E+03,-0.1483887419108E+02, 0.3760000000000E+01
 0.82700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8429020407894E+02, 0.1000000000000E+01, 0.1476720431595E+01, 0.3120000000000E+01, 0.1676945208469E+01, 0.3120000000000E+01, 0.2630550899066E+03,-0.1484164038424E+02, 0.3760000000000E+01
 0.82800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8428889131872E+02, 0.1000000000000E+01, 0.1476619539238E+01, 0.3120000000000E+01, 0.1677086905378E+01, 0.3120000000000E+01, 0.2630509861894E+03,-0.1484440808468E+02, 0.3760000000000E+01
 0.82900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8428757525343E+02, 0.1000000000000E+01, 0.1476518646622E+01, 0.3120000000000E+01, 0.1677228602844E+01, 0.3120000000000E+01, 0.2630468721220E+03,-0.1484717471613E+02, 0.3760000000000E+01
 0.83000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8428626050682E+02, 0.1000000000000E+01, 0.1476417753827E+01, 0.3120000000000E+01, 0.1677370301168E+01, 0.3120000000000E+01, 0.2630427621862E+03,-0.1484994285500E+02, 0.3760000000000E+01
 0.83100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8428494245279E+02, 0.1000000000000E+01, 0.1476316860773E+01, 0.3120000000000E+01, 0.1677512000056E+01, 0.3120000000000E+01, 0.2630386418930E+03,-0.1485270992407E+02, 0.3760000000000E+01
 0.83200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8428362571449E+02, 0.1000000000000E+01, 0.1476215967539E+01, 0.3120000000000E+01, 0.1677653699806E+01, 0.3120000000000E+01, 0.2630345257223E+03,-0.1485547850227E+02, 0.3760000000000E+01
 0.83300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8428230567013E+02, 0.1000000000000E+01, 0.1476115074046E+01, 0.3120000000000E+01, 0.1677795400126E+01, 0.3120000000000E+01, 0.2630303991985E+03,-0.1485824600845E+02, 0.3760000000000E+01
 0.83400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8428098694284E+02, 0.1000000000000E+01, 0.1476014180374E+01, 0.3120000000000E+01, 0.1677937101315E+01, 0.3120000000000E+01, 0.2630262768013E+03,-0.1486101502405E+02, 0.3760000000000E+01
 0.83500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8427966490454E+02, 0.1000000000000E+01, 0.1475913286442E+01, 0.3120000000000E+01, 0.1678078803079E+01, 0.3120000000000E+01, 0.2630221440357E+03,-0.1486378296822E+02, 0.3760000000000E+01
 0.83600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8427834417824E+02, 0.1000000000000E+01, 0.1475812392331E+01, 0.3120000000000E+01, 0.1678220505718E+01, 0.3120000000000E+01, 0.2630180153809E+03,-0.1486655243069E+02, 0.3760000000000E+01
 0.83700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8427702014451E+02, 0.1000000000000E+01, 0.1475711497960E+01, 0.3120000000000E+01, 0.1678362208938E+01, 0.3120000000000E+01, 0.2630138763688E+03,-0.1486932081600E+02, 0.3760000000000E+01
 0.83800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8427569742100E+02, 0.1000000000000E+01, 0.1475610603410E+01, 0.3120000000000E+01, 0.1678503913040E+01, 0.3120000000000E+01, 0.2630097414621E+03,-0.1487209071725E+02, 0.3760000000000E+01
 0.83900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8427437138899E+02, 0.1000000000000E+01, 0.1475509708599E+01, 0.3120000000000E+01, 0.1678645617728E+01, 0.3120000000000E+01, 0.2630055961949E+03,-0.1487485954179E+02, 0.3760000000000E+01
 0.84000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8427304666635E+02, 0.1000000000000E+01, 0.1475408813609E+01, 0.3120000000000E+01, 0.1678787323303E+01, 0.3120000000000E+01, 0.2630014550305E+03,-0.1487762988113E+02, 0.3760000000000E+01
 0.84100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8427171863490E+02, 0.1000000000000E+01, 0.1475307918358E+01, 0.3120000000000E+01, 0.1678929029472E+01, 0.3120000000000E+01, 0.2629973035047E+03,-0.1488039914570E+02, 0.3760000000000E+01
 0.84200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8427039190819E+02, 0.1000000000000E+01, 0.1475207022928E+01, 0.3120000000000E+01, 0.1679070736533E+01, 0.3120000000000E+01, 0.2629931560671E+03,-0.1488316992752E+02, 0.3760000000000E+01
 0.84300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8426906187448E+02, 0.1000000000000E+01, 0.1475106127237E+01, 0.3120000000000E+01, 0.1679212444193E+01, 0.3120000000000E+01, 0.2629889982739E+03,-0.1488593963369E+02, 0.3760000000000E+01
 0.84400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8426773314109E+02, 0.1000000000000E+01, 0.1475005231367E+01, 0.3120000000000E+01, 0.1679354152753E+01, 0.3120000000000E+01, 0.2629848445553E+03,-0.1488871086026E+02, 0.3760000000000E+01
 0.84500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8426640110253E+02, 0.1000000000000E+01, 0.1474904335236E+01, 0.3120000000000E+01, 0.1679495861917E+01, 0.3120000000000E+01, 0.2629806804867E+03,-0.1489148100342E+02, 0.3760000000000E+01
 0.84600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8426507036419E+02, 0.1000000000000E+01, 0.1474803438924E+01, 0.3120000000000E+01, 0.1679637571987E+01, 0.3120000000000E+01, 0.2629765204925E+03,-0.1489425267127E+02, 0.3760000000000E+01
 0.84700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8426373631651E+02, 0.1000000000000E+01, 0.1474702542353E+01, 0.3120000000000E+01, 0.1679779282667E+01, 0.3120000000000E+01, 0.2629723501353E+03,-0.1489702325589E+02, 0.3760000000000E+01
 0.84800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8426240356855E+02, 0.1000000000000E+01, 0.1474601645601E+01, 0.3120000000000E+01, 0.1679920994259E+01, 0.3120000000000E+01, 0.2629681838511E+03,-0.1489979536504E+02, 0.3760000000000E+01
 0.84900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8426106751243E+02, 0.1000000000000E+01, 0.1474500748588E+01, 0.3120000000000E+01, 0.1680062706467E+01, 0.3120000000000E+01, 0.2629640072077E+03,-0.1490256639215E+02, 0.3760000000000E+01
 0.85000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8425973275161E+02, 0.1000000000000E+01, 0.1474399851395E+01, 0.3120000000000E+01, 0.1680204419593E+01, 0.3120000000000E+01, 0.2629598346234E+03,-0.1490533894368E+02, 0.3760000000000E+01
 0.85100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8425839468083E+02, 0.1000000000000E+01, 0.1474298953941E+01, 0.3120000000000E+01, 0.1680346133342E+01, 0.3120000000000E+01, 0.2629556516743E+03,-0.1490811041489E+02, 0.3760000000000E+01
 0.85200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8425705790583E+02, 0.1000000000000E+01, 0.1474198056307E+01, 0.3120000000000E+01, 0.1680487848015E+01, 0.3120000000000E+01, 0.2629514727859E+03,-0.1491088341353E+02, 0.3760000000000E+01
 0.85300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8425571782027E+02, 0.1000000000000E+01, 0.1474097158411E+01, 0.3120000000000E+01, 0.1680629563317E+01, 0.3120000000000E+01, 0.2629472835309E+03,-0.1491365532491E+02, 0.3760000000000E+01
 0.85400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8425437902981E+02, 0.1000000000000E+01, 0.1473996260335E+01, 0.3120000000000E+01, 0.1680771279549E+01, 0.3120000000000E+01, 0.2629430983347E+03,-0.1491642876394E+02, 0.3760000000000E+01
 0.85500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8425303692809E+02, 0.1000000000000E+01, 0.1473895361998E+01, 0.3120000000000E+01, 0.1680912996416E+01, 0.3120000000000E+01, 0.2629389027696E+03,-0.1491920111963E+02, 0.3760000000000E+01
 0.85600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8425169611485E+02, 0.1000000000000E+01, 0.1473794463480E+01, 0.3120000000000E+01, 0.1681054714219E+01, 0.3120000000000E+01, 0.2629347112427E+03,-0.1492197500306E+02, 0.3760000000000E+01
 0.85700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8425035199626E+02, 0.1000000000000E+01, 0.1473693564700E+01, 0.3120000000000E+01, 0.1681196432664E+01, 0.3120000000000E+01, 0.2629305093654E+03,-0.1492474780288E+02, 0.3760000000000E+01
 0.85800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8424900916230E+02, 0.1000000000000E+01, 0.1473592665740E+01, 0.3120000000000E+01, 0.1681338152051E+01, 0.3120000000000E+01, 0.2629263115145E+03,-0.1492752213148E+02, 0.3760000000000E+01
 0.85900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8424766302157E+02, 0.1000000000000E+01, 0.1473491766518E+01, 0.3120000000000E+01, 0.1681479872086E+01, 0.3120000000000E+01, 0.2629221033088E+03,-0.1493029537285E+02, 0.3760000000000E+01
 0.86000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8424631816513E+02, 0.1000000000000E+01, 0.1473390867115E+01, 0.3120000000000E+01, 0.1681621593069E+01, 0.3120000000000E+01, 0.2629178991282E+03,-0.1493307014664E+02, 0.3760000000000E+01
 0.86100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8424496999879E+02, 0.1000000000000E+01, 0.1473289967451E+01, 0.3120000000000E+01, 0.1681763314707E+01, 0.3120000000000E+01, 0.2629136845834E+03,-0.1493584383370E+02, 0.3760000000000E+01
 0.86200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8424362311751E+02, 0.1000000000000E+01, 0.1473189067605E+01, 0.3120000000000E+01, 0.1681905037299E+01, 0.3120000000000E+01, 0.2629094740661E+03,-0.1493861905090E+02, 0.3760000000000E+01
 0.86300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8424227292623E+02, 0.1000000000000E+01, 0.1473088167497E+01, 0.3120000000000E+01, 0.1682046760551E+01, 0.3120000000000E+01, 0.2629052531842E+03,-0.1494139317798E+02, 0.3760000000000E+01
 0.86400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8424092401430E+02, 0.1000000000000E+01, 0.1472987267209E+01, 0.3120000000000E+01, 0.1682188484765E+01, 0.3120000000000E+01, 0.2629010363122E+03,-0.1494416884513E+02, 0.3760000000000E+01
 0.86500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8423957179513E+02, 0.1000000000000E+01, 0.1472886366658E+01, 0.3120000000000E+01, 0.1682330209645E+01, 0.3120000000000E+01, 0.2628968090842E+03,-0.1494694342125E+02, 0.3760000000000E+01
 0.86600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8423822085421E+02, 0.1000000000000E+01, 0.1472785465926E+01, 0.3120000000000E+01, 0.1682471935493E+01, 0.3120000000000E+01, 0.2628925858626E+03,-0.1494971952974E+02, 0.3760000000000E+01
 0.86700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8423686660348E+02, 0.1000000000000E+01, 0.1472684564931E+01, 0.3120000000000E+01, 0.1682613662014E+01, 0.3120000000000E+01, 0.2628883522773E+03,-0.1495249455205E+02, 0.3760000000000E+01
 0.86800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8423551362958E+02, 0.1000000000000E+01, 0.1472583663755E+01, 0.3120000000000E+01, 0.1682755389508E+01, 0.3120000000000E+01, 0.2628841226940E+03,-0.1495527110711E+02, 0.3760000000000E+01
 0.86900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8423415734903E+02, 0.1000000000000E+01, 0.1472482762317E+01, 0.3120000000000E+01, 0.1682897117682E+01, 0.3120000000000E+01, 0.2628798827568E+03,-0.1495804657001E+02, 0.3760000000000E+01
 0.87000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8423280234039E+02, 0.1000000000000E+01, 0.1472381860698E+01, 0.3120000000000E+01, 0.1683038846836E+01, 0.3120000000000E+01, 0.2628756468063E+03,-0.1496082357490E+02, 0.3760000000000E+01
 0.87100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8423144402383E+02, 0.1000000000000E+01, 0.1472280958815E+01, 0.3120000000000E+01, 0.1683180576676E+01, 0.3120000000000E+01, 0.2628714004981E+03,-0.1496359948714E+02, 0.3760000000000E+01
 0.87200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8423008697950E+02, 0.1000000000000E+01, 0.1472180056751E+01, 0.3120000000000E+01, 0.1683322307502E+01, 0.3120000000000E+01, 0.2628671581776E+03,-0.1496637693403E+02, 0.3760000000000E+01
 0.87300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8422872662536E+02, 0.1000000000000E+01, 0.1472079154425E+01, 0.3120000000000E+01, 0.1683464039021E+01, 0.3120000000000E+01, 0.2628629054935E+03,-0.1496915329206E+02, 0.3760000000000E+01
 0.87400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8422736754213E+02, 0.1000000000000E+01, 0.1471978251917E+01, 0.3120000000000E+01, 0.1683605771532E+01, 0.3120000000000E+01, 0.2628586567932E+03,-0.1497193119036E+02, 0.3760000000000E+01
 0.87500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8422600514722E+02, 0.1000000000000E+01, 0.1471877349146E+01, 0.3120000000000E+01, 0.1683747504743E+01, 0.3120000000000E+01, 0.2628543977234E+03,-0.1497470799432E+02, 0.3760000000000E+01
 0.87600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8422464402397E+02, 0.1000000000000E+01, 0.1471776446193E+01, 0.3120000000000E+01, 0.1683889238953E+01, 0.3120000000000E+01, 0.2628501426398E+03,-0.1497748633936E+02, 0.3760000000000E+01
 0.87700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8422327959055E+02, 0.1000000000000E+01, 0.1471675542977E+01, 0.3120000000000E+01, 0.1684030973868E+01, 0.3120000000000E+01, 0.2628458771916E+03,-0.1498026358915E+02, 0.3760000000000E+01
 0.87800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8422191642008E+02, 0.1000000000000E+01, 0.1471574639579E+01, 0.3120000000000E+01, 0.1684172709789E+01, 0.3120000000000E+01, 0.2628416157024E+03,-0.1498304238326E+02, 0.3760000000000E+01
 0.87900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8422054994434E+02, 0.1000000000000E+01, 0.1471473735917E+01, 0.3120000000000E+01, 0.1684314446422E+01, 0.3120000000000E+01, 0.2628373438639E+03,-0.1498582008232E+02, 0.3760000000000E+01
 0.88000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8421918473147E+02, 0.1000000000000E+01, 0.1471372832074E+01, 0.3120000000000E+01, 0.1684456184067E+01, 0.3120000000000E+01, 0.2628330759843E+03,-0.1498859932213E+02, 0.3760000000000E+01
 0.88100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8421781621009E+02, 0.1000000000000E+01, 0.1471271927968E+01, 0.3120000000000E+01, 0.1684597922431E+01, 0.3120000000000E+01, 0.2628287977453E+03,-0.1499137746735E+02, 0.3760000000000E+01
 0.88200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8421644894942E+02, 0.1000000000000E+01, 0.1471171023679E+01, 0.3120000000000E+01, 0.1684739661813E+01, 0.3120000000000E+01, 0.2628245234584E+03,-0.1499415715716E+02, 0.3760000000000E+01
 0.88300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8421507838024E+02, 0.1000000000000E+01, 0.1471070119127E+01, 0.3120000000000E+01, 0.1684881401921E+01, 0.3120000000000E+01, 0.2628202388124E+03,-0.1499693575122E+02, 0.3760000000000E+01
 0.88400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8421370906874E+02, 0.1000000000000E+01, 0.1470969214392E+01, 0.3120000000000E+01, 0.1685023143054E+01, 0.3120000000000E+01, 0.2628159581091E+03,-0.1499971589096E+02, 0.3760000000000E+01
 0.88500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8421233645250E+02, 0.1000000000000E+01, 0.1470868309394E+01, 0.3120000000000E+01, 0.1685164884919E+01, 0.3120000000000E+01, 0.2628116670584E+03,-0.1500249493183E+02, 0.3760000000000E+01
 0.88600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8421096508993E+02, 0.1000000000000E+01, 0.1470767404213E+01, 0.3120000000000E+01, 0.1685306627816E+01, 0.3120000000000E+01, 0.2628073799380E+03,-0.1500527552130E+02, 0.3760000000000E+01
 0.88700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8420959042172E+02, 0.1000000000000E+01, 0.1470666498768E+01, 0.3120000000000E+01, 0.1685448371451E+01, 0.3120000000000E+01, 0.2628030824675E+03,-0.1500805501209E+02, 0.3760000000000E+01
 0.88800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8420821700703E+02, 0.1000000000000E+01, 0.1470565593141E+01, 0.3120000000000E+01, 0.1685590116125E+01, 0.3120000000000E+01, 0.2627987889268E+03,-0.1501083604994E+02, 0.3760000000000E+01
 0.88900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8420684028727E+02, 0.1000000000000E+01, 0.1470464687250E+01, 0.3120000000000E+01, 0.1685731861544E+01, 0.3120000000000E+01, 0.2627944850378E+03,-0.1501361598649E+02, 0.3760000000000E+01
 0.89000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8420546481650E+02, 0.1000000000000E+01, 0.1470363781177E+01, 0.3120000000000E+01, 0.1685873608007E+01, 0.3120000000000E+01, 0.2627901850647E+03,-0.1501639747457E+02, 0.3760000000000E+01
 0.89100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8420408603959E+02, 0.1000000000000E+01, 0.1470262874839E+01, 0.3120000000000E+01, 0.1686015355223E+01, 0.3120000000000E+01, 0.2627858747400E+03,-0.1501917786335E+02, 0.3760000000000E+01
 0.89200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8420270851228E+02, 0.1000000000000E+01, 0.1470161968318E+01, 0.3120000000000E+01, 0.1686157103490E+01, 0.3120000000000E+01, 0.2627815683330E+03,-0.1502195980179E+02, 0.3760000000000E+01
 0.89300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8420132768054E+02, 0.1000000000000E+01, 0.1470061061534E+01, 0.3120000000000E+01, 0.1686298852517E+01, 0.3120000000000E+01, 0.2627772515800E+03,-0.1502474063659E+02, 0.3760000000000E+01
 0.89400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8419994809338E+02, 0.1000000000000E+01, 0.1469960154566E+01, 0.3120000000000E+01, 0.1686440602601E+01, 0.3120000000000E+01, 0.2627729387290E+03,-0.1502752302596E+02, 0.3760000000000E+01
 0.89500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8419856520140E+02, 0.1000000000000E+01, 0.1469859247335E+01, 0.3120000000000E+01, 0.1686582353451E+01, 0.3120000000000E+01, 0.2627686155308E+03,-0.1503030431401E+02, 0.3760000000000E+01
 0.89600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8419718355477E+02, 0.1000000000000E+01, 0.1469758339920E+01, 0.3120000000000E+01, 0.1686724105365E+01, 0.3120000000000E+01, 0.2627642962372E+03,-0.1503308715153E+02, 0.3760000000000E+01
 0.89700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8419579860203E+02, 0.1000000000000E+01, 0.1469657432241E+01, 0.3120000000000E+01, 0.1686865858052E+01, 0.3120000000000E+01, 0.2627599665924E+03,-0.1503586888941E+02, 0.3760000000000E+01
 0.89800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8419441489066E+02, 0.1000000000000E+01, 0.1469556524378E+01, 0.3120000000000E+01, 0.1687007611811E+01, 0.3120000000000E+01, 0.2627556408398E+03,-0.1503865218124E+02, 0.3760000000000E+01
 0.89900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8419302787735E+02, 0.1000000000000E+01, 0.1469455616251E+01, 0.3120000000000E+01, 0.1687149366349E+01, 0.3120000000000E+01, 0.2627513047491E+03,-0.1504143436830E+02, 0.3760000000000E+01
 0.90000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8419164210095E+02, 0.1000000000000E+01, 0.1469354707940E+01, 0.3120000000000E+01, 0.1687291121965E+01, 0.3120000000000E+01, 0.2627469725368E+03,-0.1504421810950E+02, 0.3760000000000E+01
 0.90100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8419025302182E+02, 0.1000000000000E+01, 0.1469253799366E+01, 0.3120000000000E+01, 0.1687432878367E+01, 0.3120000000000E+01, 0.2627426299840E+03,-0.1504700074951E+02, 0.3760000000000E+01
 0.90200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8418886518092E+02, 0.1000000000000E+01, 0.1469152890607E+01, 0.3120000000000E+01, 0.1687574635854E+01, 0.3120000000000E+01, 0.2627382913137E+03,-0.1504978494225E+02, 0.3760000000000E+01
 0.90300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8418747403527E+02, 0.1000000000000E+01, 0.1469051981584E+01, 0.3120000000000E+01, 0.1687716394135E+01, 0.3120000000000E+01, 0.2627339422966E+03,-0.1505256803122E+02, 0.3760000000000E+01
 0.90400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8418608412526E+02, 0.1000000000000E+01, 0.1468951072377E+01, 0.3120000000000E+01, 0.1687858153506E+01, 0.3120000000000E+01, 0.2627295971542E+03,-0.1505535267622E+02, 0.3760000000000E+01
 0.90500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8418469091188E+02, 0.1000000000000E+01, 0.1468850162905E+01, 0.3120000000000E+01, 0.1687999913678E+01, 0.3120000000000E+01, 0.2627252416694E+03,-0.1505813621623E+02, 0.3760000000000E+01
 0.90600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8418329893187E+02, 0.1000000000000E+01, 0.1468749253250E+01, 0.3120000000000E+01, 0.1688141674949E+01, 0.3120000000000E+01, 0.2627208900521E+03,-0.1506092131494E+02, 0.3760000000000E+01
 0.90700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8418190365015E+02, 0.1000000000000E+01, 0.1468648343330E+01, 0.3120000000000E+01, 0.1688283437026E+01, 0.3120000000000E+01, 0.2627165280976E+03,-0.1506370530615E+02, 0.3760000000000E+01
 0.90800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8418050959842E+02, 0.1000000000000E+01, 0.1468547433225E+01, 0.3120000000000E+01, 0.1688425200209E+01, 0.3120000000000E+01, 0.2627121700002E+03,-0.1506649085511E+02, 0.3760000000000E+01
 0.90900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8417911224393E+02, 0.1000000000000E+01, 0.1468446522856E+01, 0.3120000000000E+01, 0.1688566964205E+01, 0.3120000000000E+01, 0.2627078015624E+03,-0.1506927530146E+02, 0.3760000000000E+01
 0.91000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8417771611839E+02, 0.1000000000000E+01, 0.1468345612303E+01, 0.3120000000000E+01, 0.1688708729314E+01, 0.3120000000000E+01, 0.2627034369786E+03,-0.1507206130225E+02, 0.3760000000000E+01
 0.91100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8417631668897E+02, 0.1000000000000E+01, 0.1468244701485E+01, 0.3120000000000E+01, 0.1688850495244E+01, 0.3120000000000E+01, 0.2626990620511E+03,-0.1507484620291E+02, 0.3760000000000E+01
 0.91200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8417491848855E+02, 0.1000000000000E+01, 0.1468143790482E+01, 0.3120000000000E+01, 0.1688992262292E+01, 0.3120000000000E+01, 0.2626946909775E+03,-0.1507763265884E+02, 0.3760000000000E+01
 0.91300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8417351698684E+02, 0.1000000000000E+01, 0.1468042879214E+01, 0.3120000000000E+01, 0.1689134030169E+01, 0.3120000000000E+01, 0.2626903095685E+03,-0.1508041800777E+02, 0.3760000000000E+01
 0.91400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8417211670824E+02, 0.1000000000000E+01, 0.1467941967761E+01, 0.3120000000000E+01, 0.1689275799171E+01, 0.3120000000000E+01, 0.2626859319951E+03,-0.1508320491438E+02, 0.3760000000000E+01
 0.91500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8417071312985E+02, 0.1000000000000E+01, 0.1467841056044E+01, 0.3120000000000E+01, 0.1689417569009E+01, 0.3120000000000E+01, 0.2626815440910E+03,-0.1508599072000E+02, 0.3760000000000E+01
 0.91600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8416931077089E+02, 0.1000000000000E+01, 0.1467740144142E+01, 0.3120000000000E+01, 0.1689559339979E+01, 0.3120000000000E+01, 0.2626771600112E+03,-0.1508877808074E+02, 0.3760000000000E+01
 0.91700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8416790511627E+02, 0.1000000000000E+01, 0.1467639231974E+01, 0.3120000000000E+01, 0.1689701111791E+01, 0.3120000000000E+01, 0.2626727656136E+03,-0.1509156433790E+02, 0.3760000000000E+01
 0.91800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8416650067727E+02, 0.1000000000000E+01, 0.1467538319622E+01, 0.3120000000000E+01, 0.1689842884743E+01, 0.3120000000000E+01, 0.2626683750285E+03,-0.1509435215143E+02, 0.3760000000000E+01
 0.91900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8416509294102E+02, 0.1000000000000E+01, 0.1467437407004E+01, 0.3120000000000E+01, 0.1689984658544E+01, 0.3120000000000E+01, 0.2626639741207E+03,-0.1509713886147E+02, 0.3760000000000E+01
 0.92000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8416368641946E+02, 0.1000000000000E+01, 0.1467336494202E+01, 0.3120000000000E+01, 0.1690126433492E+01, 0.3120000000000E+01, 0.2626595770224E+03,-0.1509992713226E+02, 0.3760000000000E+01
 0.92100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8416227660052E+02, 0.1000000000000E+01, 0.1467235581134E+01, 0.3120000000000E+01, 0.1690268209296E+01, 0.3120000000000E+01, 0.2626551696012E+03,-0.1510271429616E+02, 0.3760000000000E+01
 0.92200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8416086799587E+02, 0.1000000000000E+01, 0.1467134667880E+01, 0.3120000000000E+01, 0.1690409986254E+01, 0.3120000000000E+01, 0.2626507659884E+03,-0.1510550302053E+02, 0.3760000000000E+01
 0.92300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8415945609571E+02, 0.1000000000000E+01, 0.1467033754361E+01, 0.3120000000000E+01, 0.1690551764075E+01, 0.3120000000000E+01, 0.2626463520585E+03,-0.1510829063780E+02, 0.3760000000000E+01
 0.92400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8415804540630E+02, 0.1000000000000E+01, 0.1466932840657E+01, 0.3120000000000E+01, 0.1690693543057E+01, 0.3120000000000E+01, 0.2626419419261E+03,-0.1511107981814E+02, 0.3760000000000E+01
 0.92500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8415663141915E+02, 0.1000000000000E+01, 0.1466831926687E+01, 0.3120000000000E+01, 0.1690835322910E+01, 0.3120000000000E+01, 0.2626375214698E+03,-0.1511386789043E+02, 0.3760000000000E+01
 0.92600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8415521864445E+02, 0.1000000000000E+01, 0.1466731012532E+01, 0.3120000000000E+01, 0.1690977103930E+01, 0.3120000000000E+01, 0.2626331048162E+03,-0.1511665752492E+02, 0.3760000000000E+01
 0.92700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8415380257029E+02, 0.1000000000000E+01, 0.1466630098111E+01, 0.3120000000000E+01, 0.1691118885829E+01, 0.3120000000000E+01, 0.2626286778334E+03,-0.1511944605024E+02, 0.3760000000000E+01
 0.92800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8415238770667E+02, 0.1000000000000E+01, 0.1466529183505E+01, 0.3120000000000E+01, 0.1691260668901E+01, 0.3120000000000E+01, 0.2626242546476E+03,-0.1512223613771E+02, 0.3760000000000E+01
 0.92900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8415096954820E+02, 0.1000000000000E+01, 0.1466428268633E+01, 0.3120000000000E+01, 0.1691402452859E+01, 0.3120000000000E+01, 0.2626198211470E+03,-0.1512502511869E+02, 0.3760000000000E+01
 0.93000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8414955259081E+02, 0.1000000000000E+01, 0.1466327353575E+01, 0.3120000000000E+01, 0.1691544237999E+01, 0.3120000000000E+01, 0.2626153914139E+03,-0.1512781566438E+02, 0.3760000000000E+01
 0.93100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8414813234271E+02, 0.1000000000000E+01, 0.1466226438251E+01, 0.3120000000000E+01, 0.1691686024031E+01, 0.3120000000000E+01, 0.2626109513788E+03,-0.1513060510002E+02, 0.3760000000000E+01
 0.93200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8414671329653E+02, 0.1000000000000E+01, 0.1466125522741E+01, 0.3120000000000E+01, 0.1691827811251E+01, 0.3120000000000E+01, 0.2626065151140E+03,-0.1513339609698E+02, 0.3760000000000E+01
 0.93300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8414529095540E+02, 0.1000000000000E+01, 0.1466024606965E+01, 0.3120000000000E+01, 0.1691969599372E+01, 0.3120000000000E+01, 0.2626020685344E+03,-0.1513618599321E+02, 0.3760000000000E+01
 0.93400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8414386981664E+02, 0.1000000000000E+01, 0.1465923691004E+01, 0.3120000000000E+01, 0.1692111388688E+01, 0.3120000000000E+01, 0.2625976257263E+03,-0.1513897744610E+02, 0.3760000000000E+01
 0.93500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8414244538418E+02, 0.1000000000000E+01, 0.1465822774776E+01, 0.3120000000000E+01, 0.1692253178912E+01, 0.3120000000000E+01, 0.2625931726074E+03,-0.1514176779383E+02, 0.3760000000000E+01
 0.93600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8414102215015E+02, 0.1000000000000E+01, 0.1465721858362E+01, 0.3120000000000E+01, 0.1692394970338E+01, 0.3120000000000E+01, 0.2625887232477E+03,-0.1514455970470E+02, 0.3760000000000E+01
 0.93700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8413959562142E+02, 0.1000000000000E+01, 0.1465620941682E+01, 0.3120000000000E+01, 0.1692536762679E+01, 0.3120000000000E+01, 0.2625842635742E+03,-0.1514735051187E+02, 0.3760000000000E+01
 0.93800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8413817029333E+02, 0.1000000000000E+01, 0.1465520024815E+01, 0.3120000000000E+01, 0.1692678556230E+01, 0.3120000000000E+01, 0.2625798076669E+03,-0.1515014287943E+02, 0.3760000000000E+01
 0.93900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8413674167129E+02, 0.1000000000000E+01, 0.1465419107682E+01, 0.3120000000000E+01, 0.1692820350702E+01, 0.3120000000000E+01, 0.2625753414482E+03,-0.1515293413619E+02, 0.3760000000000E+01
 0.94000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8413531424547E+02, 0.1000000000000E+01, 0.1465318190363E+01, 0.3120000000000E+01, 0.1692962146391E+01, 0.3120000000000E+01, 0.2625708789820E+03,-0.1515572696035E+02, 0.3760000000000E+01
 0.94100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8413388352510E+02, 0.1000000000000E+01, 0.1465217272777E+01, 0.3120000000000E+01, 0.1693103943010E+01, 0.3120000000000E+01, 0.2625664062026E+03,-0.1515851867722E+02, 0.3760000000000E+01
 0.94200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8413245400042E+02, 0.1000000000000E+01, 0.1465116355005E+01, 0.3120000000000E+01, 0.1693245740853E+01, 0.3120000000000E+01, 0.2625619371740E+03,-0.1516131195844E+02, 0.3760000000000E+01
 0.94300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8413102118217E+02, 0.1000000000000E+01, 0.1465015436966E+01, 0.3120000000000E+01, 0.1693387539633E+01, 0.3120000000000E+01, 0.2625574578355E+03,-0.1516410413307E+02, 0.3760000000000E+01
 0.94400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8412958955719E+02, 0.1000000000000E+01, 0.1464914518741E+01, 0.3120000000000E+01, 0.1693529339645E+01, 0.3120000000000E+01, 0.2625529822404E+03,-0.1516689787147E+02, 0.3760000000000E+01
 0.94500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8412815464065E+02, 0.1000000000000E+01, 0.1464813600249E+01, 0.3120000000000E+01, 0.1693671140600E+01, 0.3120000000000E+01, 0.2625484963416E+03,-0.1516969049945E+02, 0.3760000000000E+01
 0.94600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8412672091341E+02, 0.1000000000000E+01, 0.1464712681570E+01, 0.3120000000000E+01, 0.1693812942794E+01, 0.3120000000000E+01, 0.2625440141739E+03,-0.1517248469665E+02, 0.3760000000000E+01
 0.94700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8412528389826E+02, 0.1000000000000E+01, 0.1464611762624E+01, 0.3120000000000E+01, 0.1693954745940E+01, 0.3120000000000E+01, 0.2625395217139E+03,-0.1517527777946E+02, 0.3760000000000E+01
 0.94800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8412384806889E+02, 0.1000000000000E+01, 0.1464510843492E+01, 0.3120000000000E+01, 0.1694096550331E+01, 0.3120000000000E+01, 0.2625350329742E+03,-0.1517807243079E+02, 0.3760000000000E+01
 0.94900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8412240895070E+02, 0.1000000000000E+01, 0.1464409924092E+01, 0.3120000000000E+01, 0.1694238355681E+01, 0.3120000000000E+01, 0.2625305339395E+03,-0.1518086597606E+02, 0.3760000000000E+01
 0.95000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8412097101733E+02, 0.1000000000000E+01, 0.1464309004506E+01, 0.3120000000000E+01, 0.1694380162284E+01, 0.3120000000000E+01, 0.2625260386221E+03,-0.1518366108350E+02, 0.3760000000000E+01
 0.95100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8411952979592E+02, 0.1000000000000E+01, 0.1464208084653E+01, 0.3120000000000E+01, 0.1694521969854E+01, 0.3120000000000E+01, 0.2625215330122E+03,-0.1518645508513E+02, 0.3760000000000E+01
 0.95200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8411808975429E+02, 0.1000000000000E+01, 0.1464107164613E+01, 0.3120000000000E+01, 0.1694663778684E+01, 0.3120000000000E+01, 0.2625170311038E+03,-0.1518925065420E+02, 0.3760000000000E+01
 0.95300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8411664642894E+02, 0.1000000000000E+01, 0.1464006244305E+01, 0.3120000000000E+01, 0.1694805588488E+01, 0.3120000000000E+01, 0.2625125189166E+03,-0.1519204511433E+02, 0.3760000000000E+01
 0.95400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8411520428092E+02, 0.1000000000000E+01, 0.1463905323811E+01, 0.3120000000000E+01, 0.1694947399561E+01, 0.3120000000000E+01, 0.2625080104235E+03,-0.1519484114267E+02, 0.3760000000000E+01
 0.95500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8411375884828E+02, 0.1000000000000E+01, 0.1463804403049E+01, 0.3120000000000E+01, 0.1695089211614E+01, 0.3120000000000E+01, 0.2625034916488E+03,-0.1519763605960E+02, 0.3760000000000E+01
 0.95600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8411231459574E+02, 0.1000000000000E+01, 0.1463703482099E+01, 0.3120000000000E+01, 0.1695231024943E+01, 0.3120000000000E+01, 0.2624989765768E+03,-0.1520043254145E+02, 0.3760000000000E+01
 0.95700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8411086705623E+02, 0.1000000000000E+01, 0.1463602560883E+01, 0.3120000000000E+01, 0.1695372839260E+01, 0.3120000000000E+01, 0.2624944512159E+03,-0.1520322791750E+02, 0.3760000000000E+01
 0.95800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8410942069367E+02, 0.1000000000000E+01, 0.1463501639479E+01, 0.3120000000000E+01, 0.1695514654860E+01, 0.3120000000000E+01, 0.2624899295481E+03,-0.1520602485767E+02, 0.3760000000000E+01
 0.95900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8410797104688E+02, 0.1000000000000E+01, 0.1463400717807E+01, 0.3120000000000E+01, 0.1695656471456E+01, 0.3120000000000E+01, 0.2624853975999E+03,-0.1520882069149E+02, 0.3760000000000E+01
 0.96000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8410652257232E+02, 0.1000000000000E+01, 0.1463299795948E+01, 0.3120000000000E+01, 0.1695798289342E+01, 0.3120000000000E+01, 0.2624808693302E+03,-0.1521161809398E+02, 0.3760000000000E+01
 0.96100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8410507081402E+02, 0.1000000000000E+01, 0.1463198873822E+01, 0.3120000000000E+01, 0.1695940108233E+01, 0.3120000000000E+01, 0.2624763307818E+03,-0.1521441439037E+02, 0.3760000000000E+01
 0.96200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8410362022922E+02, 0.1000000000000E+01, 0.1463097951507E+01, 0.3120000000000E+01, 0.1696081928420E+01, 0.3120000000000E+01, 0.2624717959159E+03,-0.1521721224827E+02, 0.3760000000000E+01
 0.96300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8410216636235E+02, 0.1000000000000E+01, 0.1462997028925E+01, 0.3120000000000E+01, 0.1696223749619E+01, 0.3120000000000E+01, 0.2624672507766E+03,-0.1522000899980E+02, 0.3760000000000E+01
 0.96400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8410071366553E+02, 0.1000000000000E+01, 0.1462896106155E+01, 0.3120000000000E+01, 0.1696365572123E+01, 0.3120000000000E+01, 0.2624627093090E+03,-0.1522280731741E+02, 0.3760000000000E+01
 0.96500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8409925768810E+02, 0.1000000000000E+01, 0.1462795183118E+01, 0.3120000000000E+01, 0.1696507395646E+01, 0.3120000000000E+01, 0.2624581575727E+03,-0.1522560452821E+02, 0.3760000000000E+01
 0.96600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8409780287367E+02, 0.1000000000000E+01, 0.1462694259892E+01, 0.3120000000000E+01, 0.1696649220481E+01, 0.3120000000000E+01, 0.2624536094862E+03,-0.1522840330792E+02, 0.3760000000000E+01
 0.96700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8409634478285E+02, 0.1000000000000E+01, 0.1462593336399E+01, 0.3120000000000E+01, 0.1696791046343E+01, 0.3120000000000E+01, 0.2624490511443E+03,-0.1523120097686E+02, 0.3760000000000E+01
 0.96800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8409488785680E+02, 0.1000000000000E+01, 0.1462492412717E+01, 0.3120000000000E+01, 0.1696932873524E+01, 0.3120000000000E+01, 0.2624444964577E+03,-0.1523400021159E+02, 0.3760000000000E+01
 0.96900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8409342765260E+02, 0.1000000000000E+01, 0.1462391488768E+01, 0.3120000000000E+01, 0.1697074701740E+01, 0.3120000000000E+01, 0.2624399315104E+03,-0.1523679834188E+02, 0.3760000000000E+01
 0.97000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8409196860740E+02, 0.1000000000000E+01, 0.1462290564630E+01, 0.3120000000000E+01, 0.1697216531283E+01, 0.3120000000000E+01, 0.2624353702005E+03,-0.1523959804181E+02, 0.3760000000000E+01
 0.97100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8409050628459E+02, 0.1000000000000E+01, 0.1462189640224E+01, 0.3120000000000E+01, 0.1697358361868E+01, 0.3120000000000E+01, 0.2624307986315E+03,-0.1524239663550E+02, 0.3760000000000E+01
 0.97200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8408904512531E+02, 0.1000000000000E+01, 0.1462088715630E+01, 0.3120000000000E+01, 0.1697500193788E+01, 0.3120000000000E+01, 0.2624262307140E+03,-0.1524519679012E+02, 0.3760000000000E+01
 0.97300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8408758069040E+02, 0.1000000000000E+01, 0.1461987790768E+01, 0.3120000000000E+01, 0.1697642026757E+01, 0.3120000000000E+01, 0.2624216525440E+03,-0.1524799583675E+02, 0.3760000000000E+01
 0.97400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8408611741289E+02, 0.1000000000000E+01, 0.1461886865717E+01, 0.3120000000000E+01, 0.1697783861068E+01, 0.3120000000000E+01, 0.2624170780064E+03,-0.1525079645349E+02, 0.3760000000000E+01
 0.97500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8408465085785E+02, 0.1000000000000E+01, 0.1461785940398E+01, 0.3120000000000E+01, 0.1697925696437E+01, 0.3120000000000E+01, 0.2624124932104E+03,-0.1525359596580E+02, 0.3760000000000E+01
 0.97600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8408318546159E+02, 0.1000000000000E+01, 0.1461685014890E+01, 0.3120000000000E+01, 0.1698067533156E+01, 0.3120000000000E+01, 0.2624079120512E+03,-0.1525639704213E+02, 0.3760000000000E+01
 0.97700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8408171679038E+02, 0.1000000000000E+01, 0.1461584089114E+01, 0.3120000000000E+01, 0.1698209370939E+01, 0.3120000000000E+01, 0.2624033206415E+03,-0.1525919701194E+02, 0.3760000000000E+01
 0.97800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8408024927282E+02, 0.1000000000000E+01, 0.1461483163149E+01, 0.3120000000000E+01, 0.1698351210080E+01, 0.3120000000000E+01, 0.2623987328529E+03,-0.1526199854985E+02, 0.3760000000000E+01
 0.97900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8407877848379E+02, 0.1000000000000E+01, 0.1461382236916E+01, 0.3120000000000E+01, 0.1698493050294E+01, 0.3120000000000E+01, 0.2623941348249E+03,-0.1526479897996E+02, 0.3760000000000E+01
 0.98000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8407730884501E+02, 0.1000000000000E+01, 0.1461281310494E+01, 0.3120000000000E+01, 0.1698634891872E+01, 0.3120000000000E+01, 0.2623895404071E+03,-0.1526760097503E+02, 0.3760000000000E+01
 0.98100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8407583593447E+02, 0.1000000000000E+01, 0.1461180383804E+01, 0.3120000000000E+01, 0.1698776734530E+01, 0.3120000000000E+01, 0.2623849357492E+03,-0.1527040186874E+02, 0.3760000000000E+01
 0.98200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8407436417239E+02, 0.1000000000000E+01, 0.1461079456924E+01, 0.3120000000000E+01, 0.1698918578561E+01, 0.3120000000000E+01, 0.2623803346962E+03,-0.1527320432856E+02, 0.3760000000000E+01
 0.98300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8407288914082E+02, 0.1000000000000E+01, 0.1460978529775E+01, 0.3120000000000E+01, 0.1699060423681E+01, 0.3120000000000E+01, 0.2623757234102E+03,-0.1527600568258E+02, 0.3760000000000E+01
 0.98400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8407141526075E+02, 0.1000000000000E+01, 0.1460877602438E+01, 0.3120000000000E+01, 0.1699202270180E+01, 0.3120000000000E+01, 0.2623711157385E+03,-0.1527880859755E+02, 0.3760000000000E+01
 0.98500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8406993810654E+02, 0.1000000000000E+01, 0.1460776674832E+01, 0.3120000000000E+01, 0.1699344117775E+01, 0.3120000000000E+01, 0.2623664978194E+03,-0.1528161041120E+02, 0.3760000000000E+01
 0.98600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8406846210113E+02, 0.1000000000000E+01, 0.1460675747036E+01, 0.3120000000000E+01, 0.1699485966758E+01, 0.3120000000000E+01, 0.2623618835064E+03,-0.1528441379064E+02, 0.3760000000000E+01
 0.98700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8406698282400E+02, 0.1000000000000E+01, 0.1460574818972E+01, 0.3120000000000E+01, 0.1699627816845E+01, 0.3120000000000E+01, 0.2623572589536E+03,-0.1528721606689E+02, 0.3760000000000E+01
 0.98800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8406550469178E+02, 0.1000000000000E+01, 0.1460473890718E+01, 0.3120000000000E+01, 0.1699769668327E+01, 0.3120000000000E+01, 0.2623526379948E+03,-0.1529001991091E+02, 0.3760000000000E+01
 0.98900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8406402329332E+02, 0.1000000000000E+01, 0.1460372962196E+01, 0.3120000000000E+01, 0.1699911520920E+01, 0.3120000000000E+01, 0.2623480068135E+03,-0.1529282264782E+02, 0.3760000000000E+01
 0.99000E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8406254303783E+02, 0.1000000000000E+01, 0.1460272033484E+01, 0.3120000000000E+01, 0.1700053374916E+01, 0.3120000000000E+01, 0.2623433792201E+03,-0.1529562694378E+02, 0.3760000000000E+01
 0.99100E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8406105951315E+02, 0.1000000000000E+01, 0.1460171104503E+01, 0.3120000000000E+01, 0.1700195230031E+01, 0.3120000000000E+01, 0.2623387413950E+03,-0.1529843014395E+02, 0.3760000000000E+01
 0.99200E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8405957712964E+02, 0.1000000000000E+01, 0.1460070175332E+01, 0.3120000000000E+01, 0.1700337086557E+01, 0.3120000000000E+01, 0.2623341071524E+03,-0.1530123491049E+02, 0.3760000000000E+01
 0.99300E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8405809147987E+02, 0.1000000000000E+01, 0.1459969245892E+01, 0.3120000000000E+01, 0.1700478944211E+01, 0.3120000000000E+01, 0.2623294626873E+03,-0.1530403857020E+02, 0.3760000000000E+01
 0.99400E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8405660696924E+02, 0.1000000000000E+01, 0.1459868316262E+01, 0.3120000000000E+01, 0.1700620803282E+01, 0.3120000000000E+01, 0.2623248217985E+03,-0.1530684379520E+02, 0.3760000000000E+01
 0.99500E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8405511919583E+02, 0.1000000000000E+01, 0.1459767386363E+01, 0.3120000000000E+01, 0.1700762663489E+01, 0.3120000000000E+01, 0.2623201706981E+03,-0.1530964791938E+02, 0.3760000000000E+01
 0.99600E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8405363255857E+02, 0.1000000000000E+01, 0.1459666456273E+01, 0.3120000000000E+01, 0.1700904525121E+01, 0.3120000000000E+01, 0.2623155231648E+03,-0.1531245360256E+02, 0.3760000000000E+01
 0.99700E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8405214265711E+02, 0.1000000000000E+01, 0.1459565525915E+01, 0.3120000000000E+01, 0.1701046387896E+01, 0.3120000000000E+01, 0.2623108654155E+03,-0.1531525818606E+02, 0.3760000000000E+01
 0.99800E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8405065388766E+02, 0.1000000000000E+01, 0.1459464595367E+01, 0.3120000000000E+01, 0.1701188252105E+01, 0.3120000000000E+01, 0.2623062112204E+03,-0.1531806433873E+02, 0.3760000000000E+01
 0.99900E+02, 0.2981500000000E+02, 0.1000000000000E+02, 0.8404916186037E+02, 0.1000000000000E+01, 0.1459363664549E+01, 0.3120000000000E+01, 0.1701330117464E+01, 0.3120000000000E+01, 0.2623015468295E+03,-0.1532086938644E+02, 0.3760000000000E+01
 0.10000E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8404767096477E+02, 0.1000000000000E+01, 0.1459262733541E+01, 0.3120000000000E+01, 0.1701471984265E+01, 0.3120000000000E+01, 0.2622968859916E+03,-0.1532367599459E+02, 0.3760000000000E+01
 0.10010E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8404617680904E+02, 0.1000000000000E+01, 0.1459161802263E+01, 0.3120000000000E+01, 0.1701613852224E+01, 0.3120000000000E+01, 0.2622922149509E+03,-0.1532648150174E+02, 0.3760000000000E+01
 0.10020E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8404468378147E+02, 0.1000000000000E+01, 0.1459060870796E+01, 0.3120000000000E+01, 0.1701755721632E+01, 0.3120000000000E+01, 0.2622875474524E+03,-0.1532928857666E+02, 0.3760000000000E+01
 0.10030E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8404318749743E+02, 0.1000000000000E+01, 0.1458959939058E+01, 0.3120000000000E+01, 0.1701897592207E+01, 0.3120000000000E+01, 0.2622828697626E+03,-0.1533209454747E+02, 0.3760000000000E+01
 0.10040E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8404169233864E+02, 0.1000000000000E+01, 0.1458859007130E+01, 0.3120000000000E+01, 0.1702039464238E+01, 0.3120000000000E+01, 0.2622781956057E+03,-0.1533490208359E+02, 0.3760000000000E+01
 0.10050E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8404019392454E+02, 0.1000000000000E+01, 0.1458758074933E+01, 0.3120000000000E+01, 0.1702181337444E+01, 0.3120000000000E+01, 0.2622735112614E+03,-0.1533770851884E+02, 0.3760000000000E+01
 0.10060E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8403869663703E+02, 0.1000000000000E+01, 0.1458657142544E+01, 0.3120000000000E+01, 0.1702323212114E+01, 0.3120000000000E+01, 0.2622688304546E+03,-0.1534051651419E+02, 0.3760000000000E+01
 0.10070E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8403719609240E+02, 0.1000000000000E+01, 0.1458556209887E+01, 0.3120000000000E+01, 0.1702465087967E+01, 0.3120000000000E+01, 0.2622641394545E+03,-0.1534332341033E+02, 0.3760000000000E+01
 0.10080E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8403569667136E+02, 0.1000000000000E+01, 0.1458455277038E+01, 0.3120000000000E+01, 0.1702606965291E+01, 0.3120000000000E+01, 0.2622594519826E+03,-0.1534613187369E+02, 0.3760000000000E+01
 0.10090E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8403419399523E+02, 0.1000000000000E+01, 0.1458354343920E+01, 0.3120000000000E+01, 0.1702748843807E+01, 0.3120000000000E+01, 0.2622547543240E+03,-0.1534893923454E+02, 0.3760000000000E+01
 0.10100E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8403269244085E+02, 0.1000000000000E+01, 0.1458253410610E+01, 0.3120000000000E+01, 0.1702890723802E+01, 0.3120000000000E+01, 0.2622500601878E+03,-0.1535174816001E+02, 0.3760000000000E+01
 0.10110E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8403118763709E+02, 0.1000000000000E+01, 0.1458152477031E+01, 0.3120000000000E+01, 0.1703032604995E+01, 0.3120000000000E+01, 0.2622453558828E+03,-0.1535455598030E+02, 0.3760000000000E+01
 0.10120E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8402968395071E+02, 0.1000000000000E+01, 0.1458051543260E+01, 0.3120000000000E+01, 0.1703174487675E+01, 0.3120000000000E+01, 0.2622406550867E+03,-0.1535736536576E+02, 0.3760000000000E+01
 0.10130E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8402817701138E+02, 0.1000000000000E+01, 0.1457950609220E+01, 0.3120000000000E+01, 0.1703316371562E+01, 0.3120000000000E+01, 0.2622359441108E+03,-0.1536017365203E+02, 0.3760000000000E+01
 0.10140E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8402667119065E+02, 0.1000000000000E+01, 0.1457849674988E+01, 0.3120000000000E+01, 0.1703458256945E+01, 0.3120000000000E+01, 0.2622312366476E+03,-0.1536298350445E+02, 0.3760000000000E+01
 0.10150E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8402516212045E+02, 0.1000000000000E+01, 0.1457748740486E+01, 0.3120000000000E+01, 0.1703600143542E+01, 0.3120000000000E+01, 0.2622265190157E+03,-0.1536579225342E+02, 0.3760000000000E+01
 0.10160E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8402365416513E+02, 0.1000000000000E+01, 0.1457647805793E+01, 0.3120000000000E+01, 0.1703742031641E+01, 0.3120000000000E+01, 0.2622218048848E+03,-0.1536860256600E+02, 0.3760000000000E+01
 0.10170E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8402214296366E+02, 0.1000000000000E+01, 0.1457546870830E+01, 0.3120000000000E+01, 0.1703883920963E+01, 0.3120000000000E+01, 0.2622170805957E+03,-0.1537141177923E+02, 0.3760000000000E+01
 0.10180E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8402063287221E+02, 0.1000000000000E+01, 0.1457445935675E+01, 0.3120000000000E+01, 0.1704025811796E+01, 0.3120000000000E+01, 0.2622123597927E+03,-0.1537422255565E+02, 0.3760000000000E+01
 0.10190E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8401911953669E+02, 0.1000000000000E+01, 0.1457345000250E+01, 0.3120000000000E+01, 0.1704167703860E+01, 0.3120000000000E+01, 0.2622076288380E+03,-0.1537703223365E+02, 0.3760000000000E+01
 0.10200E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8401760731186E+02, 0.1000000000000E+01, 0.1457244064633E+01, 0.3120000000000E+01, 0.1704309597442E+01, 0.3120000000000E+01, 0.2622029013714E+03,-0.1537984347191E+02, 0.3760000000000E+01
 0.10210E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8401609184193E+02, 0.1000000000000E+01, 0.1457143128746E+01, 0.3120000000000E+01, 0.1704451492262E+01, 0.3120000000000E+01, 0.2621981637500E+03,-0.1538265361289E+02, 0.3760000000000E+01
 0.10220E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8401457748298E+02, 0.1000000000000E+01, 0.1457042192668E+01, 0.3120000000000E+01, 0.1704593388608E+01, 0.3120000000000E+01, 0.2621934296179E+03,-0.1538546531419E+02, 0.3760000000000E+01
 0.10230E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8401305987616E+02, 0.1000000000000E+01, 0.1456941256319E+01, 0.3120000000000E+01, 0.1704735286201E+01, 0.3120000000000E+01, 0.2621886853225E+03,-0.1538827592185E+02, 0.3760000000000E+01
 0.10240E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8401154338009E+02, 0.1000000000000E+01, 0.1456840319777E+01, 0.3120000000000E+01, 0.1704877185329E+01, 0.3120000000000E+01, 0.2621839445154E+03,-0.1539108808618E+02, 0.3760000000000E+01
 0.10250E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8401002364141E+02, 0.1000000000000E+01, 0.1456739382966E+01, 0.3120000000000E+01, 0.1705019085710E+01, 0.3120000000000E+01, 0.2621791935617E+03,-0.1539389915624E+02, 0.3760000000000E+01
 0.10260E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8400850500765E+02, 0.1000000000000E+01, 0.1456638445962E+01, 0.3120000000000E+01, 0.1705160987634E+01, 0.3120000000000E+01, 0.2621744460783E+03,-0.1539671178577E+02, 0.3760000000000E+01
 0.10270E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8400698313552E+02, 0.1000000000000E+01, 0.1456537508688E+01, 0.3120000000000E+01, 0.1705302890820E+01, 0.3120000000000E+01, 0.2621696884615E+03,-0.1539952331788E+02, 0.3760000000000E+01
 0.10280E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8400546236358E+02, 0.1000000000000E+01, 0.1456436571222E+01, 0.3120000000000E+01, 0.1705444795556E+01, 0.3120000000000E+01, 0.2621649343003E+03,-0.1540233641263E+02, 0.3760000000000E+01
 0.10290E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8400393835332E+02, 0.1000000000000E+01, 0.1456335633485E+01, 0.3120000000000E+01, 0.1705586701562E+01, 0.3120000000000E+01, 0.2621601700061E+03,-0.1540514841450E+02, 0.3760000000000E+01
 0.10300E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8400241544669E+02, 0.1000000000000E+01, 0.1456234695555E+01, 0.3120000000000E+01, 0.1705728609127E+01, 0.3120000000000E+01, 0.2621554091782E+03,-0.1540796196797E+02, 0.3760000000000E+01
 0.10310E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8400088929983E+02, 0.1000000000000E+01, 0.1456133757355E+01, 0.3120000000000E+01, 0.1705870517970E+01, 0.3120000000000E+01, 0.2621506382115E+03,-0.1541077443479E+02, 0.3760000000000E+01
 0.10320E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8399936425265E+02, 0.1000000000000E+01, 0.1456032818962E+01, 0.3120000000000E+01, 0.1706012428378E+01, 0.3120000000000E+01, 0.2621458706990E+03,-0.1541358845777E+02, 0.3760000000000E+01
 0.10330E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8399783597096E+02, 0.1000000000000E+01, 0.1455931880298E+01, 0.3120000000000E+01, 0.1706154340074E+01, 0.3120000000000E+01, 0.2621410930653E+03,-0.1541640138677E+02, 0.3760000000000E+01
 0.10340E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8399630879073E+02, 0.1000000000000E+01, 0.1455830941442E+01, 0.3120000000000E+01, 0.1706296253342E+01, 0.3120000000000E+01, 0.2621363188916E+03,-0.1541921586598E+02, 0.3760000000000E+01
 0.10350E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8399477837372E+02, 0.1000000000000E+01, 0.1455730002315E+01, 0.3120000000000E+01, 0.1706438167905E+01, 0.3120000000000E+01, 0.2621315345898E+03,-0.1542202925794E+02, 0.3760000000000E+01
 0.10360E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8399324905121E+02, 0.1000000000000E+01, 0.1455629062995E+01, 0.3120000000000E+01, 0.1706580084050E+01, 0.3120000000000E+01, 0.2621267537262E+03,-0.1542484420923E+02, 0.3760000000000E+01
 0.10370E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8399171649757E+02, 0.1000000000000E+01, 0.1455528123404E+01, 0.3120000000000E+01, 0.1706722001497E+01, 0.3120000000000E+01, 0.2621219627525E+03,-0.1542765806670E+02, 0.3760000000000E+01
 0.10380E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8399018503610E+02, 0.1000000000000E+01, 0.1455427183620E+01, 0.3120000000000E+01, 0.1706863920533E+01, 0.3120000000000E+01, 0.2621171752097E+03,-0.1543047348110E+02, 0.3760000000000E+01
 0.10390E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8398865034554E+02, 0.1000000000000E+01, 0.1455326243565E+01, 0.3120000000000E+01, 0.1707005840881E+01, 0.3120000000000E+01, 0.2621123775632E+03,-0.1543328780288E+02, 0.3760000000000E+01
 0.10400E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8398711674635E+02, 0.1000000000000E+01, 0.1455225303316E+01, 0.3120000000000E+01, 0.1707147762825E+01, 0.3120000000000E+01, 0.2621075833450E+03,-0.1543610368144E+02, 0.3760000000000E+01
 0.10410E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8398557991718E+02, 0.1000000000000E+01, 0.1455124362797E+01, 0.3120000000000E+01, 0.1707289686089E+01, 0.3120000000000E+01, 0.2621027790206E+03,-0.1543891847079E+02, 0.3760000000000E+01
 0.10420E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8398404417957E+02, 0.1000000000000E+01, 0.1455023422084E+01, 0.3120000000000E+01, 0.1707431610957E+01, 0.3120000000000E+01, 0.2620979781254E+03,-0.1544173481542E+02, 0.3760000000000E+01
 0.10430E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8398250521542E+02, 0.1000000000000E+01, 0.1454922481100E+01, 0.3120000000000E+01, 0.1707573537152E+01, 0.3120000000000E+01, 0.2620931671346E+03,-0.1544455006530E+02, 0.3760000000000E+01
 0.10440E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8398096733894E+02, 0.1000000000000E+01, 0.1454821539923E+01, 0.3120000000000E+01, 0.1707715464960E+01, 0.3120000000000E+01, 0.2620883595610E+03,-0.1544736687083E+02, 0.3760000000000E+01
 0.10450E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8397942623538E+02, 0.1000000000000E+01, 0.1454720598475E+01, 0.3120000000000E+01, 0.1707857394103E+01, 0.3120000000000E+01, 0.2620835418903E+03,-0.1545018259328E+02, 0.3760000000000E+01
 0.10460E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8397788621945E+02, 0.1000000000000E+01, 0.1454619656832E+01, 0.3120000000000E+01, 0.1707999324867E+01, 0.3120000000000E+01, 0.2620787276366E+03,-0.1545299986259E+02, 0.3760000000000E+01
 0.10470E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8397634297945E+02, 0.1000000000000E+01, 0.1454518714919E+01, 0.3120000000000E+01, 0.1708141256974E+01, 0.3120000000000E+01, 0.2620739032954E+03,-0.1545581604708E+02, 0.3760000000000E+01
 0.10480E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8397480082260E+02, 0.1000000000000E+01, 0.1454417772811E+01, 0.3120000000000E+01, 0.1708283190710E+01, 0.3120000000000E+01, 0.2620690823572E+03,-0.1545863378601E+02, 0.3760000000000E+01
 0.10490E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8397325544674E+02, 0.1000000000000E+01, 0.1454316830433E+01, 0.3120000000000E+01, 0.1708425125797E+01, 0.3120000000000E+01, 0.2620642513474E+03,-0.1546145043300E+02, 0.3760000000000E+01
 0.10500E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8397171115143E+02, 0.1000000000000E+01, 0.1454215887860E+01, 0.3120000000000E+01, 0.1708567062520E+01, 0.3120000000000E+01, 0.2620594237327E+03,-0.1546426863232E+02, 0.3760000000000E+01
 0.10510E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8397016363422E+02, 0.1000000000000E+01, 0.1454114945016E+01, 0.3120000000000E+01, 0.1708709000603E+01, 0.3120000000000E+01, 0.2620545860374E+03,-0.1546708575103E+02, 0.3760000000000E+01
 0.10520E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8396861719804E+02, 0.1000000000000E+01, 0.1454014001977E+01, 0.3120000000000E+01, 0.1708850940330E+01, 0.3120000000000E+01, 0.2620497517388E+03,-0.1546990441742E+02, 0.3760000000000E+01
 0.10530E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8396706754667E+02, 0.1000000000000E+01, 0.1453913058667E+01, 0.3120000000000E+01, 0.1708992881426E+01, 0.3120000000000E+01, 0.2620449073807E+03,-0.1547272199731E+02, 0.3760000000000E+01
 0.10540E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8396551897138E+02, 0.1000000000000E+01, 0.1453812115163E+01, 0.3120000000000E+01, 0.1709134824172E+01, 0.3120000000000E+01, 0.2620400664038E+03,-0.1547554112806E+02, 0.3760000000000E+01
 0.10550E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8396396717958E+02, 0.1000000000000E+01, 0.1453711171387E+01, 0.3120000000000E+01, 0.1709276768295E+01, 0.3120000000000E+01, 0.2620352153635E+03,-0.1547835917590E+02, 0.3760000000000E+01
 0.10560E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8396241646631E+02, 0.1000000000000E+01, 0.1453610227417E+01, 0.3120000000000E+01, 0.1709418714078E+01, 0.3120000000000E+01, 0.2620303677122E+03,-0.1548117877266E+02, 0.3760000000000E+01
 0.10570E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8396086253672E+02, 0.1000000000000E+01, 0.1453509283175E+01, 0.3120000000000E+01, 0.1709560661245E+01, 0.3120000000000E+01, 0.2620255099981E+03,-0.1548399728360E+02, 0.3760000000000E+01
 0.10580E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8395930968160E+02, 0.1000000000000E+01, 0.1453408338738E+01, 0.3120000000000E+01, 0.1709702610080E+01, 0.3120000000000E+01, 0.2620206556604E+03,-0.1548681734740E+02, 0.3760000000000E+01
 0.10590E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8395775361528E+02, 0.1000000000000E+01, 0.1453307394030E+01, 0.3120000000000E+01, 0.1709844560307E+01, 0.3120000000000E+01, 0.2620157912761E+03,-0.1548963632768E+02, 0.3760000000000E+01
 0.10600E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8395619862230E+02, 0.1000000000000E+01, 0.1453206449126E+01, 0.3120000000000E+01, 0.1709986512210E+01, 0.3120000000000E+01, 0.2620109302646E+03,-0.1549245685080E+02, 0.3760000000000E+01
 0.10610E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8395464041688E+02, 0.1000000000000E+01, 0.1453105503951E+01, 0.3120000000000E+01, 0.1710128465513E+01, 0.3120000000000E+01, 0.2620060592026E+03,-0.1549527629598E+02, 0.3760000000000E+01
 0.10620E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8395308328406E+02, 0.1000000000000E+01, 0.1453004558581E+01, 0.3120000000000E+01, 0.1710270420499E+01, 0.3120000000000E+01, 0.2620011915114E+03,-0.1549809728950E+02, 0.3760000000000E+01
 0.10630E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8395152294095E+02, 0.1000000000000E+01, 0.1452903612939E+01, 0.3120000000000E+01, 0.1710412376894E+01, 0.3120000000000E+01, 0.2619963137766E+03,-0.1550091720027E+02, 0.3760000000000E+01
 0.10640E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8394996366869E+02, 0.1000000000000E+01, 0.1452802667102E+01, 0.3120000000000E+01, 0.1710554334981E+01, 0.3120000000000E+01, 0.2619914394071E+03,-0.1550373865577E+02, 0.3760000000000E+01
 0.10650E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8394840118750E+02, 0.1000000000000E+01, 0.1452701720993E+01, 0.3120000000000E+01, 0.1710696294484E+01, 0.3120000000000E+01, 0.2619865549984E+03,-0.1550655903656E+02, 0.3760000000000E+01
 0.10660E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8394683977586E+02, 0.1000000000000E+01, 0.1452600774689E+01, 0.3120000000000E+01, 0.1710838255687E+01, 0.3120000000000E+01, 0.2619816739510E+03,-0.1550938095705E+02, 0.3760000000000E+01
 0.10670E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8394527515959E+02, 0.1000000000000E+01, 0.1452499828112E+01, 0.3120000000000E+01, 0.1710980218314E+01, 0.3120000000000E+01, 0.2619767828779E+03,-0.1551220179981E+02, 0.3760000000000E+01
 0.10680E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8394371160530E+02, 0.1000000000000E+01, 0.1452398881340E+01, 0.3120000000000E+01, 0.1711122182648E+01, 0.3120000000000E+01, 0.2619718951425E+03,-0.1551502418920E+02, 0.3760000000000E+01
 0.10690E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8394214485178E+02, 0.1000000000000E+01, 0.1452297934296E+01, 0.3120000000000E+01, 0.1711264148416E+01, 0.3120000000000E+01, 0.2619669973984E+03,-0.1551784550051E+02, 0.3760000000000E+01
 0.10700E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8394057916180E+02, 0.1000000000000E+01, 0.1452196987057E+01, 0.3120000000000E+01, 0.1711406115898E+01, 0.3120000000000E+01, 0.2619621029971E+03,-0.1552066835006E+02, 0.3760000000000E+01
 0.10710E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8393901026910E+02, 0.1000000000000E+01, 0.1452096039545E+01, 0.3120000000000E+01, 0.1711548084822E+01, 0.3120000000000E+01, 0.2619571985762E+03,-0.1552349012776E+02, 0.3760000000000E+01
 0.10720E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8393744243922E+02, 0.1000000000000E+01, 0.1451995091837E+01, 0.3120000000000E+01, 0.1711690055468E+01, 0.3120000000000E+01, 0.2619522974959E+03,-0.1552631344681E+02, 0.3760000000000E+01
 0.10730E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8393587141146E+02, 0.1000000000000E+01, 0.1451894143857E+01, 0.3120000000000E+01, 0.1711832027564E+01, 0.3120000000000E+01, 0.2619473864113E+03,-0.1552913568949E+02, 0.3760000000000E+01
 0.10740E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8393430143991E+02, 0.1000000000000E+01, 0.1451793195681E+01, 0.3120000000000E+01, 0.1711974001390E+01, 0.3120000000000E+01, 0.2619424786467E+03,-0.1553195947310E+02, 0.3760000000000E+01
 0.10750E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8393272827565E+02, 0.1000000000000E+01, 0.1451692247233E+01, 0.3120000000000E+01, 0.1712115976675E+01, 0.3120000000000E+01, 0.2619375608941E+03,-0.1553478218358E+02, 0.3760000000000E+01
 0.10760E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8393115616873E+02, 0.1000000000000E+01, 0.1451591298589E+01, 0.3120000000000E+01, 0.1712257953697E+01, 0.3120000000000E+01, 0.2619326464651E+03,-0.1553760643195E+02, 0.3760000000000E+01
 0.10770E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8392958086628E+02, 0.1000000000000E+01, 0.1451490349672E+01, 0.3120000000000E+01, 0.1712399932185E+01, 0.3120000000000E+01, 0.2619277220393E+03,-0.1554042960969E+02, 0.3760000000000E+01
 0.10780E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8392800662004E+02, 0.1000000000000E+01, 0.1451389400559E+01, 0.3120000000000E+01, 0.1712541912420E+01, 0.3120000000000E+01, 0.2619228009336E+03,-0.1554325432736E+02, 0.3760000000000E+01
 0.10790E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8392642918108E+02, 0.1000000000000E+01, 0.1451288451174E+01, 0.3120000000000E+01, 0.1712683894128E+01, 0.3120000000000E+01, 0.2619178698404E+03,-0.1554607796975E+02, 0.3760000000000E+01
 0.10800E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8392485279728E+02, 0.1000000000000E+01, 0.1451187501591E+01, 0.3120000000000E+01, 0.1712825877591E+01, 0.3120000000000E+01, 0.2619129420638E+03,-0.1554890315271E+02, 0.3760000000000E+01
 0.10810E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8392327322266E+02, 0.1000000000000E+01, 0.1451086551737E+01, 0.3120000000000E+01, 0.1712967862535E+01, 0.3120000000000E+01, 0.2619080043057E+03,-0.1555172725845E+02, 0.3760000000000E+01
 0.10820E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8392169470171E+02, 0.1000000000000E+01, 0.1450985601686E+01, 0.3120000000000E+01, 0.1713109849242E+01, 0.3120000000000E+01, 0.2619030698597E+03,-0.1555455290767E+02, 0.3760000000000E+01
 0.10830E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8392011299169E+02, 0.1000000000000E+01, 0.1450884651362E+01, 0.3120000000000E+01, 0.1713251837439E+01, 0.3120000000000E+01, 0.2618981254377E+03,-0.1555737748271E+02, 0.3760000000000E+01
 0.10840E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8391853233136E+02, 0.1000000000000E+01, 0.1450783700841E+01, 0.3120000000000E+01, 0.1713393827406E+01, 0.3120000000000E+01, 0.2618931843156E+03,-0.1556020359967E+02, 0.3760000000000E+01
 0.10850E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8391694848765E+02, 0.1000000000000E+01, 0.1450682750048E+01, 0.3120000000000E+01, 0.1713535818871E+01, 0.3120000000000E+01, 0.2618882332355E+03,-0.1556302864094E+02, 0.3760000000000E+01
 0.10860E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8391536568976E+02, 0.1000000000000E+01, 0.1450581799057E+01, 0.3120000000000E+01, 0.1713677812113E+01, 0.3120000000000E+01, 0.2618832854430E+03,-0.1556585522009E+02, 0.3760000000000E+01
 0.10870E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8391377971065E+02, 0.1000000000000E+01, 0.1450480847794E+01, 0.3120000000000E+01, 0.1713819806863E+01, 0.3120000000000E+01, 0.2618783276993E+03,-0.1556868073074E+02, 0.3760000000000E+01
 0.10880E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8391219477810E+02, 0.1000000000000E+01, 0.1450379896334E+01, 0.3120000000000E+01, 0.1713961803397E+01, 0.3120000000000E+01, 0.2618733732459E+03,-0.1557150777338E+02, 0.3760000000000E+01
 0.10890E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8391060666218E+02, 0.1000000000000E+01, 0.1450278944601E+01, 0.3120000000000E+01, 0.1714103801446E+01, 0.3120000000000E+01, 0.2618684088346E+03,-0.1557433375162E+02, 0.3760000000000E+01
 0.10900E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8390901959233E+02, 0.1000000000000E+01, 0.1450177992670E+01, 0.3120000000000E+01, 0.1714245801289E+01, 0.3120000000000E+01, 0.2618634477121E+03,-0.1557716126592E+02, 0.3760000000000E+01
 0.10910E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8390742934388E+02, 0.1000000000000E+01, 0.1450077040467E+01, 0.3120000000000E+01, 0.1714387802655E+01, 0.3120000000000E+01, 0.2618584766467E+03,-0.1557998770820E+02, 0.3760000000000E+01
 0.10920E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8390584013922E+02, 0.1000000000000E+01, 0.1449976088066E+01, 0.3120000000000E+01, 0.1714529805821E+01, 0.3120000000000E+01, 0.2618535088631E+03,-0.1558281568496E+02, 0.3760000000000E+01
 0.10930E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8390424775693E+02, 0.1000000000000E+01, 0.1449875135392E+01, 0.3120000000000E+01, 0.1714671810519E+01, 0.3120000000000E+01, 0.2618485311398E+03,-0.1558564259709E+02, 0.3760000000000E+01
 0.10940E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8390265641457E+02, 0.1000000000000E+01, 0.1449774182520E+01, 0.3120000000000E+01, 0.1714813817025E+01, 0.3120000000000E+01, 0.2618435566863E+03,-0.1558847104214E+02, 0.3760000000000E+01
 0.10950E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8390106190073E+02, 0.1000000000000E+01, 0.1449673229376E+01, 0.3120000000000E+01, 0.1714955825071E+01, 0.3120000000000E+01, 0.2618385723123E+03,-0.1559129841959E+02, 0.3760000000000E+01
 0.10960E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8389946842510E+02, 0.1000000000000E+01, 0.1449572276033E+01, 0.3120000000000E+01, 0.1715097834933E+01, 0.3120000000000E+01, 0.2618335912028E+03,-0.1559412732674E+02, 0.3760000000000E+01
 0.10970E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8389787177777E+02, 0.1000000000000E+01, 0.1449471322418E+01, 0.3120000000000E+01, 0.1715239846342E+01, 0.3120000000000E+01, 0.2618286001724E+03,-0.1559695517266E+02, 0.3760000000000E+01
 0.10980E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8389627616867E+02, 0.1000000000000E+01, 0.1449370368604E+01, 0.3120000000000E+01, 0.1715381859575E+01, 0.3120000000000E+01, 0.2618236124066E+03,-0.1559978454579E+02, 0.3760000000000E+01
 0.10990E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8389467738709E+02, 0.1000000000000E+01, 0.1449269414517E+01, 0.3120000000000E+01, 0.1715523874364E+01, 0.3120000000000E+01, 0.2618186147176E+03,-0.1560261286044E+02, 0.3760000000000E+01
 0.11000E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8389307964278E+02, 0.1000000000000E+01, 0.1449168460232E+01, 0.3120000000000E+01, 0.1715665890985E+01, 0.3120000000000E+01, 0.2618136202901E+03,-0.1560544270421E+02, 0.3760000000000E+01
 0.11010E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8389147873089E+02, 0.1000000000000E+01, 0.1449067505674E+01, 0.3120000000000E+01, 0.1715807909170E+01, 0.3120000000000E+01, 0.2618086159551E+03,-0.1560827148451E+02, 0.3760000000000E+01
 0.11020E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8388987885116E+02, 0.1000000000000E+01, 0.1448966550917E+01, 0.3120000000000E+01, 0.1715949929195E+01, 0.3120000000000E+01, 0.2618036148656E+03,-0.1561110179385E+02, 0.3760000000000E+01
 0.11030E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8388827580929E+02, 0.1000000000000E+01, 0.1448865595886E+01, 0.3120000000000E+01, 0.1716091950791E+01, 0.3120000000000E+01, 0.2617986038855E+03,-0.1561393104087E+02, 0.3760000000000E+01
 0.11040E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8388667379804E+02, 0.1000000000000E+01, 0.1448764640658E+01, 0.3120000000000E+01, 0.1716233974235E+01, 0.3120000000000E+01, 0.2617935961464E+03,-0.1561676181532E+02, 0.3760000000000E+01
 0.11050E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8388506862744E+02, 0.1000000000000E+01, 0.1448663685155E+01, 0.3120000000000E+01, 0.1716375999259E+01, 0.3120000000000E+01, 0.2617885785255E+03,-0.1561959152919E+02, 0.3760000000000E+01
 0.11060E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8388346448350E+02, 0.1000000000000E+01, 0.1448562729454E+01, 0.3120000000000E+01, 0.1716518026138E+01, 0.3120000000000E+01, 0.2617835641334E+03,-0.1562242277010E+02, 0.3760000000000E+01
 0.11070E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8388185718277E+02, 0.1000000000000E+01, 0.1448461773480E+01, 0.3120000000000E+01, 0.1716660054604E+01, 0.3120000000000E+01, 0.2617785398675E+03,-0.1562525294927E+02, 0.3760000000000E+01
 0.11080E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8388025090776E+02, 0.1000000000000E+01, 0.1448360817306E+01, 0.3120000000000E+01, 0.1716802084934E+01, 0.3120000000000E+01, 0.2617735188275E+03,-0.1562808465472E+02, 0.3760000000000E+01
 0.11090E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8387864147584E+02, 0.1000000000000E+01, 0.1448259860859E+01, 0.3120000000000E+01, 0.1716944116860E+01, 0.3120000000000E+01, 0.2617684879135E+03,-0.1563091530651E+02, 0.3760000000000E+01
 0.11100E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8387703307034E+02, 0.1000000000000E+01, 0.1448158904213E+01, 0.3120000000000E+01, 0.1717086150656E+01, 0.3120000000000E+01, 0.2617634602277E+03,-0.1563374747916E+02, 0.3760000000000E+01
 0.11110E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8387542151122E+02, 0.1000000000000E+01, 0.1448057947293E+01, 0.3120000000000E+01, 0.1717228186056E+01, 0.3120000000000E+01, 0.2617584226783E+03,-0.1563657859423E+02, 0.3760000000000E+01
 0.11120E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8387381097524E+02, 0.1000000000000E+01, 0.1447956990174E+01, 0.3120000000000E+01, 0.1717370223336E+01, 0.3120000000000E+01, 0.2617533883468E+03,-0.1563941123479E+02, 0.3760000000000E+01
 0.11130E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8387219728661E+02, 0.1000000000000E+01, 0.1447856032781E+01, 0.3120000000000E+01, 0.1717512262226E+01, 0.3120000000000E+01, 0.2617483441550E+03,-0.1564224282031E+02, 0.3760000000000E+01
 0.11140E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8387058462190E+02, 0.1000000000000E+01, 0.1447755075189E+01, 0.3120000000000E+01, 0.1717654303004E+01, 0.3120000000000E+01, 0.2617433031836E+03,-0.1564507592670E+02, 0.3760000000000E+01
 0.11150E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8386896880776E+02, 0.1000000000000E+01, 0.1447654117322E+01, 0.3120000000000E+01, 0.1717796345401E+01, 0.3120000000000E+01, 0.2617382523620E+03,-0.1564790797672E+02, 0.3760000000000E+01
 0.11160E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8386735401446E+02, 0.1000000000000E+01, 0.1447553159257E+01, 0.3120000000000E+01, 0.1717938389692E+01, 0.3120000000000E+01, 0.2617332047512E+03,-0.1565074154830E+02, 0.3760000000000E+01
 0.11170E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8386573607650E+02, 0.1000000000000E+01, 0.1447452200917E+01, 0.3120000000000E+01, 0.1718080435611E+01, 0.3120000000000E+01, 0.2617281473054E+03,-0.1565357406639E+02, 0.3760000000000E+01
 0.11180E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8386411915377E+02, 0.1000000000000E+01, 0.1447351242377E+01, 0.3120000000000E+01, 0.1718222483432E+01, 0.3120000000000E+01, 0.2617230930529E+03,-0.1565640810353E+02, 0.3760000000000E+01
 0.11190E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8386249908747E+02, 0.1000000000000E+01, 0.1447250283564E+01, 0.3120000000000E+01, 0.1718364532888E+01, 0.3120000000000E+01, 0.2617180289689E+03,-0.1565924109162E+02, 0.3760000000000E+01
 0.11200E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8386088004018E+02, 0.1000000000000E+01, 0.1447149324550E+01, 0.3120000000000E+01, 0.1718506584254E+01, 0.3120000000000E+01, 0.2617129680901E+03,-0.1566207559544E+02, 0.3760000000000E+01
 0.11210E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8385925784876E+02, 0.1000000000000E+01, 0.1447048365262E+01, 0.3120000000000E+01, 0.1718648637264E+01, 0.3120000000000E+01, 0.2617078973781E+03,-0.1566490904882E+02, 0.3760000000000E+01
 0.11220E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8385763667546E+02, 0.1000000000000E+01, 0.1446947405775E+01, 0.3120000000000E+01, 0.1718790692191E+01, 0.3120000000000E+01, 0.2617028298687E+03,-0.1566774401932E+02, 0.3760000000000E+01
 0.11230E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8385601236020E+02, 0.1000000000000E+01, 0.1446846446013E+01, 0.3120000000000E+01, 0.1718932748769E+01, 0.3120000000000E+01, 0.2616977525330E+03,-0.1567057793907E+02, 0.3760000000000E+01
 0.11240E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8385438906098E+02, 0.1000000000000E+01, 0.1446745486051E+01, 0.3120000000000E+01, 0.1719074807272E+01, 0.3120000000000E+01, 0.2616926783934E+03,-0.1567341337741E+02, 0.3760000000000E+01
 0.11250E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8385276262614E+02, 0.1000000000000E+01, 0.1446644525814E+01, 0.3120000000000E+01, 0.1719216867435E+01, 0.3120000000000E+01, 0.2616875944474E+03,-0.1567624776534E+02, 0.3760000000000E+01
 0.11260E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8385113719971E+02, 0.1000000000000E+01, 0.1446543565377E+01, 0.3120000000000E+01, 0.1719358929530E+01, 0.3120000000000E+01, 0.2616825136739E+03,-0.1567908366893E+02, 0.3760000000000E+01
 0.11270E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8384950864223E+02, 0.1000000000000E+01, 0.1446442604666E+01, 0.3120000000000E+01, 0.1719500993293E+01, 0.3120000000000E+01, 0.2616774231084E+03,-0.1568191852328E+02, 0.3760000000000E+01
 0.11280E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8384788109315E+02, 0.1000000000000E+01, 0.1446341643754E+01, 0.3120000000000E+01, 0.1719643058995E+01, 0.3120000000000E+01, 0.2616723357152E+03,-0.1568475489512E+02, 0.3760000000000E+01
 0.11290E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8384625041162E+02, 0.1000000000000E+01, 0.1446240682567E+01, 0.3120000000000E+01, 0.1719785126373E+01, 0.3120000000000E+01, 0.2616672385260E+03,-0.1568759021965E+02, 0.3760000000000E+01
 0.11300E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8384462074169E+02, 0.1000000000000E+01, 0.1446139721180E+01, 0.3120000000000E+01, 0.1719927195700E+01, 0.3120000000000E+01, 0.2616621445191E+03,-0.1569042705396E+02, 0.3760000000000E+01
 0.11310E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8384298794127E+02, 0.1000000000000E+01, 0.1446038759518E+01, 0.3120000000000E+01, 0.1720069266709E+01, 0.3120000000000E+01, 0.2616570407223E+03,-0.1569326284803E+02, 0.3760000000000E+01
 0.11320E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8384135614865E+02, 0.1000000000000E+01, 0.1445937797655E+01, 0.3120000000000E+01, 0.1720211339674E+01, 0.3120000000000E+01, 0.2616519400961E+03,-0.1569610015003E+02, 0.3760000000000E+01
 0.11330E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8383972122846E+02, 0.1000000000000E+01, 0.1445836835517E+01, 0.3120000000000E+01, 0.1720353414330E+01, 0.3120000000000E+01, 0.2616468296894E+03,-0.1569893641111E+02, 0.3760000000000E+01
 0.11340E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8383808731621E+02, 0.1000000000000E+01, 0.1445735873178E+01, 0.3120000000000E+01, 0.1720495490948E+01, 0.3120000000000E+01, 0.2616417224537E+03,-0.1570177417789E+02, 0.3760000000000E+01
 0.11350E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8383645027720E+02, 0.1000000000000E+01, 0.1445634910564E+01, 0.3120000000000E+01, 0.1720637569266E+01, 0.3120000000000E+01, 0.2616366054401E+03,-0.1570461090712E+02, 0.3760000000000E+01
 0.11360E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8383481424636E+02, 0.1000000000000E+01, 0.1445533947749E+01, 0.3120000000000E+01, 0.1720779649555E+01, 0.3120000000000E+01, 0.2616314915984E+03,-0.1570744913933E+02, 0.3760000000000E+01
 0.11370E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8383317509240E+02, 0.1000000000000E+01, 0.1445432984660E+01, 0.3120000000000E+01, 0.1720921731549E+01, 0.3120000000000E+01, 0.2616263679901E+03,-0.1571028633044E+02, 0.3760000000000E+01
 0.11380E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8383153694265E+02, 0.1000000000000E+01, 0.1445332021369E+01, 0.3120000000000E+01, 0.1721063815522E+01, 0.3120000000000E+01, 0.2616212475416E+03,-0.1571312503096E+02, 0.3760000000000E+01
 0.11390E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8382989566895E+02, 0.1000000000000E+01, 0.1445231057802E+01, 0.3120000000000E+01, 0.1721205901209E+01, 0.3120000000000E+01, 0.2616161173240E+03,-0.1571596269614E+02, 0.3760000000000E+01
 0.11400E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8382825540015E+02, 0.1000000000000E+01, 0.1445130094034E+01, 0.3120000000000E+01, 0.1721347988883E+01, 0.3120000000000E+01, 0.2616109902684E+03,-0.1571880186370E+02, 0.3760000000000E+01
 0.11410E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8382661201530E+02, 0.1000000000000E+01, 0.1445029129991E+01, 0.3120000000000E+01, 0.1721490078278E+01, 0.3120000000000E+01, 0.2616058534685E+03,-0.1572163999318E+02, 0.3760000000000E+01
 0.11420E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8382496962851E+02, 0.1000000000000E+01, 0.1444928165746E+01, 0.3120000000000E+01, 0.1721632169667E+01, 0.3120000000000E+01, 0.2616007198093E+03,-0.1572447962597E+02, 0.3760000000000E+01
 0.11430E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8382332413184E+02, 0.1000000000000E+01, 0.1444827201226E+01, 0.3120000000000E+01, 0.1721774262786E+01, 0.3120000000000E+01, 0.2615955764252E+03,-0.1572731822371E+02, 0.3760000000000E+01
 0.11440E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8382167963059E+02, 0.1000000000000E+01, 0.1444726236505E+01, 0.3120000000000E+01, 0.1721916357904E+01, 0.3120000000000E+01, 0.2615904361736E+03,-0.1573015832047E+02, 0.3760000000000E+01
 0.11450E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8382003201773E+02, 0.1000000000000E+01, 0.1444625271507E+01, 0.3120000000000E+01, 0.1722058454761E+01, 0.3120000000000E+01, 0.2615852861920E+03,-0.1573299738716E+02, 0.3760000000000E+01
 0.11460E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8381838540282E+02, 0.1000000000000E+01, 0.1444524306308E+01, 0.3120000000000E+01, 0.1722200553626E+01, 0.3120000000000E+01, 0.2615801393507E+03,-0.1573583795203E+02, 0.3760000000000E+01
 0.11470E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8381673568037E+02, 0.1000000000000E+01, 0.1444423340833E+01, 0.3120000000000E+01, 0.1722342654237E+01, 0.3120000000000E+01, 0.2615749827923E+03,-0.1573867748537E+02, 0.3760000000000E+01
 0.11480E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8381508695054E+02, 0.1000000000000E+01, 0.1444322375156E+01, 0.3120000000000E+01, 0.1722484756863E+01, 0.3120000000000E+01, 0.2615698293576E+03,-0.1574151851614E+02, 0.3760000000000E+01
 0.11490E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8381343511825E+02, 0.1000000000000E+01, 0.1444221409203E+01, 0.3120000000000E+01, 0.1722626861242E+01, 0.3120000000000E+01, 0.2615646662218E+03,-0.1574435851839E+02, 0.3760000000000E+01
 0.11500E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8381178427636E+02, 0.1000000000000E+01, 0.1444120443048E+01, 0.3120000000000E+01, 0.1722768967644E+01, 0.3120000000000E+01, 0.2615595062028E+03,-0.1574720001654E+02, 0.3760000000000E+01
 0.11510E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8381013033446E+02, 0.1000000000000E+01, 0.1444019476617E+01, 0.3120000000000E+01, 0.1722911075808E+01, 0.3120000000000E+01, 0.2615543364905E+03,-0.1575004048420E+02, 0.3760000000000E+01
 0.11520E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8380847738300E+02, 0.1000000000000E+01, 0.1443918509983E+01, 0.3120000000000E+01, 0.1723053186001E+01, 0.3120000000000E+01, 0.2615491698953E+03,-0.1575288244763E+02, 0.3760000000000E+01
 0.11530E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8380682133180E+02, 0.1000000000000E+01, 0.1443817543074E+01, 0.3120000000000E+01, 0.1723195297963E+01, 0.3120000000000E+01, 0.2615439936077E+03,-0.1575572338195E+02, 0.3760000000000E+01
 0.11540E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8380516627279E+02, 0.1000000000000E+01, 0.1443716575962E+01, 0.3120000000000E+01, 0.1723337411963E+01, 0.3120000000000E+01, 0.2615388204427E+03,-0.1575856581295E+02, 0.3760000000000E+01
 0.11550E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8380350811695E+02, 0.1000000000000E+01, 0.1443615608574E+01, 0.3120000000000E+01, 0.1723479527738E+01, 0.3120000000000E+01, 0.2615336375947E+03,-0.1576140721211E+02, 0.3760000000000E+01
 0.11560E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8380185094740E+02, 0.1000000000000E+01, 0.1443514640984E+01, 0.3120000000000E+01, 0.1723621645559E+01, 0.3120000000000E+01, 0.2615284578507E+03,-0.1576425011156E+02, 0.3760000000000E+01
 0.11570E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8380019068433E+02, 0.1000000000000E+01, 0.1443413673117E+01, 0.3120000000000E+01, 0.1723763765163E+01, 0.3120000000000E+01, 0.2615232684342E+03,-0.1576709198239E+02, 0.3760000000000E+01
 0.11580E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8379853140753E+02, 0.1000000000000E+01, 0.1443312705047E+01, 0.3120000000000E+01, 0.1723905886820E+01, 0.3120000000000E+01, 0.2615180821219E+03,-0.1576993534649E+02, 0.3760000000000E+01
 0.11590E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8379686904385E+02, 0.1000000000000E+01, 0.1443211736700E+01, 0.3120000000000E+01, 0.1724048010269E+01, 0.3120000000000E+01, 0.2615128861578E+03,-0.1577277768111E+02, 0.3760000000000E+01
 0.11600E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8379520766163E+02, 0.1000000000000E+01, 0.1443110768151E+01, 0.3120000000000E+01, 0.1724190135777E+01, 0.3120000000000E+01, 0.2615076932830E+03,-0.1577562150996E+02, 0.3760000000000E+01
 0.11610E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8379354319191E+02, 0.1000000000000E+01, 0.1443009799325E+01, 0.3120000000000E+01, 0.1724332263084E+01, 0.3120000000000E+01, 0.2615024907546E+03,-0.1577846431825E+02, 0.3760000000000E+01
 0.11620E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8379187970642E+02, 0.1000000000000E+01, 0.1442908830296E+01, 0.3120000000000E+01, 0.1724474392458E+01, 0.3120000000000E+01, 0.2614972913241E+03,-0.1578130861194E+02, 0.3760000000000E+01
 0.11630E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8379021313869E+02, 0.1000000000000E+01, 0.1442807860991E+01, 0.3120000000000E+01, 0.1724616523638E+01, 0.3120000000000E+01, 0.2614920822567E+03,-0.1578415188261E+02, 0.3760000000000E+01
 0.11640E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8378854754902E+02, 0.1000000000000E+01, 0.1442706891482E+01, 0.3120000000000E+01, 0.1724758656892E+01, 0.3120000000000E+01, 0.2614868762680E+03,-0.1578699664166E+02, 0.3760000000000E+01
 0.11650E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8378687888083E+02, 0.1000000000000E+01, 0.1442605921696E+01, 0.3120000000000E+01, 0.1724900791961E+01, 0.3120000000000E+01, 0.2614816606542E+03,-0.1578984038316E+02, 0.3760000000000E+01
 0.11660E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8378521118986E+02, 0.1000000000000E+01, 0.1442504951707E+01, 0.3120000000000E+01, 0.1725042929110E+01, 0.3120000000000E+01, 0.2614764481165E+03,-0.1579268560929E+02, 0.3760000000000E+01
 0.11670E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8378354042329E+02, 0.1000000000000E+01, 0.1442403981441E+01, 0.3120000000000E+01, 0.1725185068081E+01, 0.3120000000000E+01, 0.2614712259628E+03,-0.1579552981646E+02, 0.3760000000000E+01
 0.11680E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8378187063346E+02, 0.1000000000000E+01, 0.1442303010971E+01, 0.3120000000000E+01, 0.1725327209140E+01, 0.3120000000000E+01, 0.2614660068839E+03,-0.1579837550723E+02, 0.3760000000000E+01
 0.11690E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8378019776668E+02, 0.1000000000000E+01, 0.1442202040225E+01, 0.3120000000000E+01, 0.1725469352029E+01, 0.3120000000000E+01, 0.2614607781850E+03,-0.1580122018517E+02, 0.3760000000000E+01
 0.11700E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8377852588022E+02, 0.1000000000000E+01, 0.1442101069274E+01, 0.3120000000000E+01, 0.1725611497013E+01, 0.3120000000000E+01, 0.2614555525720E+03,-0.1580406634235E+02, 0.3760000000000E+01
 0.11710E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8377685092069E+02, 0.1000000000000E+01, 0.1442000098047E+01, 0.3120000000000E+01, 0.1725753643834E+01, 0.3120000000000E+01, 0.2614503173512E+03,-0.1580691148363E+02, 0.3760000000000E+01
 0.11720E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8377517693684E+02, 0.1000000000000E+01, 0.1441899126615E+01, 0.3120000000000E+01, 0.1725895792757E+01, 0.3120000000000E+01, 0.2614450852021E+03,-0.1580975810622E+02, 0.3760000000000E+01
 0.11730E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8377349988096E+02, 0.1000000000000E+01, 0.1441798154907E+01, 0.3120000000000E+01, 0.1726037943524E+01, 0.3120000000000E+01, 0.2614398434485E+03,-0.1581260371628E+02, 0.3760000000000E+01
 0.11740E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8377182380054E+02, 0.1000000000000E+01, 0.1441697182994E+01, 0.3120000000000E+01, 0.1726180096400E+01, 0.3120000000000E+01, 0.2614346047660E+03,-0.1581545080571E+02, 0.3760000000000E+01
 0.11750E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8377014465417E+02, 0.1000000000000E+01, 0.1441596210804E+01, 0.3120000000000E+01, 0.1726322251129E+01, 0.3120000000000E+01, 0.2614293564980E+03,-0.1581829688255E+02, 0.3760000000000E+01
 0.11760E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8376846647667E+02, 0.1000000000000E+01, 0.1441495238409E+01, 0.3120000000000E+01, 0.1726464407973E+01, 0.3120000000000E+01, 0.2614241112806E+03,-0.1582114444141E+02, 0.3760000000000E+01
 0.11770E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8376678524248E+02, 0.1000000000000E+01, 0.1441394265737E+01, 0.3120000000000E+01, 0.1726606566677E+01, 0.3120000000000E+01, 0.2614188565069E+03,-0.1582399098388E+02, 0.3760000000000E+01
 0.11780E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8376510497365E+02, 0.1000000000000E+01, 0.1441293292860E+01, 0.3120000000000E+01, 0.1726748727504E+01, 0.3120000000000E+01, 0.2614136047728E+03,-0.1582683900478E+02, 0.3760000000000E+01
 0.11790E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8376342164883E+02, 0.1000000000000E+01, 0.1441192319706E+01, 0.3120000000000E+01, 0.1726890890197E+01, 0.3120000000000E+01, 0.2614083434847E+03,-0.1582968601552E+02, 0.3760000000000E+01
 0.11800E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8376173929144E+02, 0.1000000000000E+01, 0.1441091346347E+01, 0.3120000000000E+01, 0.1727033055021E+01, 0.3120000000000E+01, 0.2614030852427E+03,-0.1583253450243E+02, 0.3760000000000E+01
 0.11810E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8376005387727E+02, 0.1000000000000E+01, 0.1440990372711E+01, 0.3120000000000E+01, 0.1727175221718E+01, 0.3120000000000E+01, 0.2613978174446E+03,-0.1583538198132E+02, 0.3760000000000E+01
 0.11820E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8375836943198E+02, 0.1000000000000E+01, 0.1440889398869E+01, 0.3120000000000E+01, 0.1727317390553E+01, 0.3120000000000E+01, 0.2613925526970E+03,-0.1583823093645E+02, 0.3760000000000E+01
 0.11830E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8375668193052E+02, 0.1000000000000E+01, 0.1440788424750E+01, 0.3120000000000E+01, 0.1727459561268E+01, 0.3120000000000E+01, 0.2613872783953E+03,-0.1584107887904E+02, 0.3760000000000E+01
 0.11840E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8375499539659E+02, 0.1000000000000E+01, 0.1440687450425E+01, 0.3120000000000E+01, 0.1727601734128E+01, 0.3120000000000E+01, 0.2613820071401E+03,-0.1584392829887E+02, 0.3760000000000E+01
 0.11850E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8375330581237E+02, 0.1000000000000E+01, 0.1440586475823E+01, 0.3120000000000E+01, 0.1727743908876E+01, 0.3120000000000E+01, 0.2613767263493E+03,-0.1584677671020E+02, 0.3760000000000E+01
 0.11860E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8375161719210E+02, 0.1000000000000E+01, 0.1440485501016E+01, 0.3120000000000E+01, 0.1727886085774E+01, 0.3120000000000E+01, 0.2613714485938E+03,-0.1584962659438E+02, 0.3760000000000E+01
 0.11870E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8374992552622E+02, 0.1000000000000E+01, 0.1440384525930E+01, 0.3120000000000E+01, 0.1728028264568E+01, 0.3120000000000E+01, 0.2613661613173E+03,-0.1585247547177E+02, 0.3760000000000E+01
 0.11880E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8374823482206E+02, 0.1000000000000E+01, 0.1440283550639E+01, 0.3120000000000E+01, 0.1728170445520E+01, 0.3120000000000E+01, 0.2613608770694E+03,-0.1585532582320E+02, 0.3760000000000E+01
 0.11890E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8374654107558E+02, 0.1000000000000E+01, 0.1440182575071E+01, 0.3120000000000E+01, 0.1728312628375E+01, 0.3120000000000E+01, 0.2613555833110E+03,-0.1585817516786E+02, 0.3760000000000E+01
 0.11900E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8374484828839E+02, 0.1000000000000E+01, 0.1440081599296E+01, 0.3120000000000E+01, 0.1728454813394E+01, 0.3120000000000E+01, 0.2613502925735E+03,-0.1586102598545E+02, 0.3760000000000E+01
 0.11910E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8374315246100E+02, 0.1000000000000E+01, 0.1439980623243E+01, 0.3120000000000E+01, 0.1728597000322E+01, 0.3120000000000E+01, 0.2613449923323E+03,-0.1586387579843E+02, 0.3760000000000E+01
 0.11920E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8374145759466E+02, 0.1000000000000E+01, 0.1439879646984E+01, 0.3120000000000E+01, 0.1728739189423E+01, 0.3120000000000E+01, 0.2613396951177E+03,-0.1586672707887E+02, 0.3760000000000E+01
 0.11930E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8373975969020E+02, 0.1000000000000E+01, 0.1439778670447E+01, 0.3120000000000E+01, 0.1728881380439E+01, 0.3120000000000E+01, 0.2613343884058E+03,-0.1586957735811E+02, 0.3760000000000E+01
 0.11940E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8373806274415E+02, 0.1000000000000E+01, 0.1439677693704E+01, 0.3120000000000E+01, 0.1729023573634E+01, 0.3120000000000E+01, 0.2613290847123E+03,-0.1587242910617E+02, 0.3760000000000E+01
 0.11950E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8373636276498E+02, 0.1000000000000E+01, 0.1439576716682E+01, 0.3120000000000E+01, 0.1729165768753E+01, 0.3120000000000E+01, 0.2613237715376E+03,-0.1587527984996E+02, 0.3760000000000E+01
 0.11960E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8373466374246E+02, 0.1000000000000E+01, 0.1439475739454E+01, 0.3120000000000E+01, 0.1729307966057E+01, 0.3120000000000E+01, 0.2613184613756E+03,-0.1587813206545E+02, 0.3760000000000E+01
 0.11970E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8373296168849E+02, 0.1000000000000E+01, 0.1439374761948E+01, 0.3120000000000E+01, 0.1729450165291E+01, 0.3120000000000E+01, 0.2613131417376E+03,-0.1588098327719E+02, 0.3760000000000E+01
 0.11980E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8373126059099E+02, 0.1000000000000E+01, 0.1439273784235E+01, 0.3120000000000E+01, 0.1729592366717E+01, 0.3120000000000E+01, 0.2613078251122E+03,-0.1588383595435E+02, 0.3760000000000E+01
 0.11990E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8372955646485E+02, 0.1000000000000E+01, 0.1439172806244E+01, 0.3120000000000E+01, 0.1729734570081E+01, 0.3120000000000E+01, 0.2613024990195E+03,-0.1588668763511E+02, 0.3760000000000E+01
 0.12000E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8372785329424E+02, 0.1000000000000E+01, 0.1439071828045E+01, 0.3120000000000E+01, 0.1729876775643E+01, 0.3120000000000E+01, 0.2612971759365E+03,-0.1588954077834E+02, 0.3760000000000E+01
 0.12010E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8372614709962E+02, 0.1000000000000E+01, 0.1438970849569E+01, 0.3120000000000E+01, 0.1730018983150E+01, 0.3120000000000E+01, 0.2612918434009E+03,-0.1589239292587E+02, 0.3760000000000E+01
 0.12020E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8372444185627E+02, 0.1000000000000E+01, 0.1438869870885E+01, 0.3120000000000E+01, 0.1730161192861E+01, 0.3120000000000E+01, 0.2612865138616E+03,-0.1589524653242E+02, 0.3760000000000E+01
 0.12030E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8372273359340E+02, 0.1000000000000E+01, 0.1438768891922E+01, 0.3120000000000E+01, 0.1730303404524E+01, 0.3120000000000E+01, 0.2612811748841E+03,-0.1589809914535E+02, 0.3760000000000E+01
 0.12040E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8372102628293E+02, 0.1000000000000E+01, 0.1438667912752E+01, 0.3120000000000E+01, 0.1730445618398E+01, 0.3120000000000E+01, 0.2612758389063E+03,-0.1590095321613E+02, 0.3760000000000E+01
 0.12050E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8371931595375E+02, 0.1000000000000E+01, 0.1438566933304E+01, 0.3120000000000E+01, 0.1730587834231E+01, 0.3120000000000E+01, 0.2612704934929E+03,-0.1590380629575E+02, 0.3760000000000E+01
 0.12060E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8371760657508E+02, 0.1000000000000E+01, 0.1438465953648E+01, 0.3120000000000E+01, 0.1730730052281E+01, 0.3120000000000E+01, 0.2612651510735E+03,-0.1590666083244E+02, 0.3760000000000E+01
 0.12070E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8371589418147E+02, 0.1000000000000E+01, 0.1438364973714E+01, 0.3120000000000E+01, 0.1730872272297E+01, 0.3120000000000E+01, 0.2612597992305E+03,-0.1590951438161E+02, 0.3760000000000E+01
 0.12080E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8371418273544E+02, 0.1000000000000E+01, 0.1438263993571E+01, 0.3120000000000E+01, 0.1731014494537E+01, 0.3120000000000E+01, 0.2612544503723E+03,-0.1591236938516E+02, 0.3760000000000E+01
 0.12090E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8371246828077E+02, 0.1000000000000E+01, 0.1438163013150E+01, 0.3120000000000E+01, 0.1731156718749E+01, 0.3120000000000E+01, 0.2612490921103E+03,-0.1591522339714E+02, 0.3760000000000E+01
 0.12100E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8371075477390E+02, 0.1000000000000E+01, 0.1438062032521E+01, 0.3120000000000E+01, 0.1731298945191E+01, 0.3120000000000E+01, 0.2612437368338E+03,-0.1591807886196E+02, 0.3760000000000E+01
 0.12110E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8370903825752E+02, 0.1000000000000E+01, 0.1437961051613E+01, 0.3120000000000E+01, 0.1731441173613E+01, 0.3120000000000E+01, 0.2612383721510E+03,-0.1592093334568E+02, 0.3760000000000E+01
 0.12120E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8370732268794E+02, 0.1000000000000E+01, 0.1437860070496E+01, 0.3120000000000E+01, 0.1731583404271E+01, 0.3120000000000E+01, 0.2612330104508E+03,-0.1592378927535E+02, 0.3760000000000E+01
 0.12130E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8370560411534E+02, 0.1000000000000E+01, 0.1437759089101E+01, 0.3120000000000E+01, 0.1731725636915E+01, 0.3120000000000E+01, 0.2612276393644E+03,-0.1592664421925E+02, 0.3760000000000E+01
 0.12140E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8370388648645E+02, 0.1000000000000E+01, 0.1437658107497E+01, 0.3120000000000E+01, 0.1731867871802E+01, 0.3120000000000E+01, 0.2612222712511E+03,-0.1592950061726E+02, 0.3760000000000E+01
 0.12150E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8370216585715E+02, 0.1000000000000E+01, 0.1437557125614E+01, 0.3120000000000E+01, 0.1732010108681E+01, 0.3120000000000E+01, 0.2612168937599E+03,-0.1593235603109E+02, 0.3760000000000E+01
 0.12160E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8370044616831E+02, 0.1000000000000E+01, 0.1437456143522E+01, 0.3120000000000E+01, 0.1732152347810E+01, 0.3120000000000E+01, 0.2612115192318E+03,-0.1593521289473E+02, 0.3760000000000E+01
 0.12170E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8369872348848E+02, 0.1000000000000E+01, 0.1437355161152E+01, 0.3120000000000E+01, 0.1732294588938E+01, 0.3120000000000E+01, 0.2612061353554E+03,-0.1593806877178E+02, 0.3760000000000E+01
 0.12180E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8369700174556E+02, 0.1000000000000E+01, 0.1437254178572E+01, 0.3120000000000E+01, 0.1732436832321E+01, 0.3120000000000E+01, 0.2612007544309E+03,-0.1594092609636E+02, 0.3760000000000E+01
 0.12190E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8369527701033E+02, 0.1000000000000E+01, 0.1437153195713E+01, 0.3120000000000E+01, 0.1732579077710E+01, 0.3120000000000E+01, 0.2611953641542E+03,-0.1594378244270E+02, 0.3760000000000E+01
 0.12200E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8369355321539E+02, 0.1000000000000E+01, 0.1437052212645E+01, 0.3120000000000E+01, 0.1732721325361E+01, 0.3120000000000E+01, 0.2611899768400E+03,-0.1594664023248E+02, 0.3760000000000E+01
 0.12210E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8369182643211E+02, 0.1000000000000E+01, 0.1436951229297E+01, 0.3120000000000E+01, 0.1732863575024E+01, 0.3120000000000E+01, 0.2611845801861E+03,-0.1594949704364E+02, 0.3760000000000E+01
 0.12220E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8369010058579E+02, 0.1000000000000E+01, 0.1436850245740E+01, 0.3120000000000E+01, 0.1733005826955E+01, 0.3120000000000E+01, 0.2611791864845E+03,-0.1595235529843E+02, 0.3760000000000E+01
 0.12230E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8368837175503E+02, 0.1000000000000E+01, 0.1436749261904E+01, 0.3120000000000E+01, 0.1733148080904E+01, 0.3120000000000E+01, 0.2611737834554E+03,-0.1595521257514E+02, 0.3760000000000E+01
 0.12240E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8368664386012E+02, 0.1000000000000E+01, 0.1436648277858E+01, 0.3120000000000E+01, 0.1733290337128E+01, 0.3120000000000E+01, 0.2611683833751E+03,-0.1595807129408E+02, 0.3760000000000E+01
 0.12250E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8368491298153E+02, 0.1000000000000E+01, 0.1436547293533E+01, 0.3120000000000E+01, 0.1733432595376E+01, 0.3120000000000E+01, 0.2611629739700E+03,-0.1596092904063E+02, 0.3760000000000E+01
 0.12260E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8368318304263E+02, 0.1000000000000E+01, 0.1436446308998E+01, 0.3120000000000E+01, 0.1733574855905E+01, 0.3120000000000E+01, 0.2611575675257E+03,-0.1596378822295E+02, 0.3760000000000E+01
 0.12270E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8368145012270E+02, 0.1000000000000E+01, 0.1436345324183E+01, 0.3120000000000E+01, 0.1733717118465E+01, 0.3120000000000E+01, 0.2611521517650E+03,-0.1596664643160E+02, 0.3760000000000E+01
 0.12280E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8367971813714E+02, 0.1000000000000E+01, 0.1436244339158E+01, 0.3120000000000E+01, 0.1733859383312E+01, 0.3120000000000E+01, 0.2611467389486E+03,-0.1596950608188E+02, 0.3760000000000E+01
 0.12290E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8367798317755E+02, 0.1000000000000E+01, 0.1436143353853E+01, 0.3120000000000E+01, 0.1734001650195E+01, 0.3120000000000E+01, 0.2611413168378E+03,-0.1597236475522E+02, 0.3760000000000E+01
 0.12300E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8367624914955E+02, 0.1000000000000E+01, 0.1436042368338E+01, 0.3120000000000E+01, 0.1734143919372E+01, 0.3120000000000E+01, 0.2611358976626E+03,-0.1597522486798E+02, 0.3760000000000E+01
 0.12310E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8367451214957E+02, 0.1000000000000E+01, 0.1435941382543E+01, 0.3120000000000E+01, 0.1734286190592E+01, 0.3120000000000E+01, 0.2611304691995E+03,-0.1597808401118E+02, 0.3760000000000E+01
 0.12320E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8367277608381E+02, 0.1000000000000E+01, 0.1435840396538E+01, 0.3120000000000E+01, 0.1734428464110E+01, 0.3120000000000E+01, 0.2611250436803E+03,-0.1598094458777E+02, 0.3760000000000E+01
 0.12330E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8367103704956E+02, 0.1000000000000E+01, 0.1435739410253E+01, 0.3120000000000E+01, 0.1734570739679E+01, 0.3120000000000E+01, 0.2611196088843E+03,-0.1598380419263E+02, 0.3760000000000E+01
 0.12340E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8366929894370E+02, 0.1000000000000E+01, 0.1435638423756E+01, 0.3120000000000E+01, 0.1734713017551E+01, 0.3120000000000E+01, 0.2611141770140E+03,-0.1598666523486E+02, 0.3760000000000E+01
 0.12350E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8366755787893E+02, 0.1000000000000E+01, 0.1435537436980E+01, 0.3120000000000E+01, 0.1734855297480E+01, 0.3120000000000E+01, 0.2611087358970E+03,-0.1598952530553E+02, 0.3760000000000E+01
 0.12360E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8366581773792E+02, 0.1000000000000E+01, 0.1435436449993E+01, 0.3120000000000E+01, 0.1734997579718E+01, 0.3120000000000E+01, 0.2611032976913E+03,-0.1599238681119E+02, 0.3760000000000E+01
 0.12370E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8366407463822E+02, 0.1000000000000E+01, 0.1435335462726E+01, 0.3120000000000E+01, 0.1735139864019E+01, 0.3120000000000E+01, 0.2610978502397E+03,-0.1599524735101E+02, 0.3760000000000E+01
 0.12380E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8366233246830E+02, 0.1000000000000E+01, 0.1435234475248E+01, 0.3120000000000E+01, 0.1735282150636E+01, 0.3120000000000E+01, 0.2610924057183E+03,-0.1599810931489E+02, 0.3760000000000E+01
 0.12390E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8366058734018E+02, 0.1000000000000E+01, 0.1435133487489E+01, 0.3120000000000E+01, 0.1735424439320E+01, 0.3120000000000E+01, 0.2610869519525E+03,-0.1600097031623E+02, 0.3760000000000E+01
 0.12400E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8365884313602E+02, 0.1000000000000E+01, 0.1435032499519E+01, 0.3120000000000E+01, 0.1735566730327E+01, 0.3120000000000E+01, 0.2610815010990E+03,-0.1600383275299E+02, 0.3760000000000E+01
 0.12410E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8365709598139E+02, 0.1000000000000E+01, 0.1434931511269E+01, 0.3120000000000E+01, 0.1735709023408E+01, 0.3120000000000E+01, 0.2610760410254E+03,-0.1600669422252E+02, 0.3760000000000E+01
 0.12420E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8365534975193E+02, 0.1000000000000E+01, 0.1434830522807E+01, 0.3120000000000E+01, 0.1735851318816E+01, 0.3120000000000E+01, 0.2610705838677E+03,-0.1600955711643E+02, 0.3760000000000E+01
 0.12430E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8365360057266E+02, 0.1000000000000E+01, 0.1434729534064E+01, 0.3120000000000E+01, 0.1735993616305E+01, 0.3120000000000E+01, 0.2610651174923E+03,-0.1601241905347E+02, 0.3760000000000E+01
 0.12440E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8365185231825E+02, 0.1000000000000E+01, 0.1434628545110E+01, 0.3120000000000E+01, 0.1736135916126E+01, 0.3120000000000E+01, 0.2610596540318E+03,-0.1601528241162E+02, 0.3760000000000E+01
 0.12450E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8365010111871E+02, 0.1000000000000E+01, 0.1434527555875E+01, 0.3120000000000E+01, 0.1736278218033E+01, 0.3120000000000E+01, 0.2610541813684E+03,-0.1601814481017E+02, 0.3760000000000E+01
 0.12460E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8364835084088E+02, 0.1000000000000E+01, 0.1434426566428E+01, 0.3120000000000E+01, 0.1736420522279E+01, 0.3120000000000E+01, 0.2610487116101E+03,-0.1602100863416E+02, 0.3760000000000E+01
 0.12470E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8364659762172E+02, 0.1000000000000E+01, 0.1434325576701E+01, 0.3120000000000E+01, 0.1736562828617E+01, 0.3120000000000E+01, 0.2610432326609E+03,-0.1602387149843E+02, 0.3760000000000E+01
 0.12480E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8364484532493E+02, 0.1000000000000E+01, 0.1434224586760E+01, 0.3120000000000E+01, 0.1736705137298E+01, 0.3120000000000E+01, 0.2610377566189E+03,-0.1602673578518E+02, 0.3760000000000E+01
 0.12490E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8364309008856E+02, 0.1000000000000E+01, 0.1434123596540E+01, 0.3120000000000E+01, 0.1736847448078E+01, 0.3120000000000E+01, 0.2610322713917E+03,-0.1602959911497E+02, 0.3760000000000E+01
 0.12500E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8364133577378E+02, 0.1000000000000E+01, 0.1434022606106E+01, 0.3120000000000E+01, 0.1736989761207E+01, 0.3120000000000E+01, 0.2610267890692E+03,-0.1603246386379E+02, 0.3760000000000E+01
 0.12510E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8363957852224E+02, 0.1000000000000E+01, 0.1433921615392E+01, 0.3120000000000E+01, 0.1737132076440E+01, 0.3120000000000E+01, 0.2610212975703E+03,-0.1603532766084E+02, 0.3760000000000E+01
 0.12520E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8363782219105E+02, 0.1000000000000E+01, 0.1433820624465E+01, 0.3120000000000E+01, 0.1737274394027E+01, 0.3120000000000E+01, 0.2610158089726E+03,-0.1603819287663E+02, 0.3760000000000E+01
 0.12530E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8363606293156E+02, 0.1000000000000E+01, 0.1433719633257E+01, 0.3120000000000E+01, 0.1737416713724E+01, 0.3120000000000E+01, 0.2610103112250E+03,-0.1604105713272E+02, 0.3760000000000E+01
 0.12540E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8363430458949E+02, 0.1000000000000E+01, 0.1433618641836E+01, 0.3120000000000E+01, 0.1737559035781E+01, 0.3120000000000E+01, 0.2610048163694E+03,-0.1604392280871E+02, 0.3760000000000E+01
 0.12550E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8363254331747E+02, 0.1000000000000E+01, 0.1433517650134E+01, 0.3120000000000E+01, 0.1737701359953E+01, 0.3120000000000E+01, 0.2609993123588E+03,-0.1604678753627E+02, 0.3760000000000E+01
 0.12560E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8363078296544E+02, 0.1000000000000E+01, 0.1433416658219E+01, 0.3120000000000E+01, 0.1737843686490E+01, 0.3120000000000E+01, 0.2609938112484E+03,-0.1604965367736E+02, 0.3760000000000E+01
 0.12570E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8362901969005E+02, 0.1000000000000E+01, 0.1433315666022E+01, 0.3120000000000E+01, 0.1737986015148E+01, 0.3120000000000E+01, 0.2609883010039E+03,-0.1605251886420E+02, 0.3760000000000E+01
 0.12580E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8362725732902E+02, 0.1000000000000E+01, 0.1433214673612E+01, 0.3120000000000E+01, 0.1738128346176E+01, 0.3120000000000E+01, 0.2609827936419E+03,-0.1605538546909E+02, 0.3760000000000E+01
 0.12590E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8362549204960E+02, 0.1000000000000E+01, 0.1433113680921E+01, 0.3120000000000E+01, 0.1738270679331E+01, 0.3120000000000E+01, 0.2609772771614E+03,-0.1605825112396E+02, 0.3760000000000E+01
 0.12600E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8362372768261E+02, 0.1000000000000E+01, 0.1433012688015E+01, 0.3120000000000E+01, 0.1738413014862E+01, 0.3120000000000E+01, 0.2609717635574E+03,-0.1606111819156E+02, 0.3760000000000E+01
 0.12610E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8362196040456E+02, 0.1000000000000E+01, 0.1432911694829E+01, 0.3120000000000E+01, 0.1738555352524E+01, 0.3120000000000E+01, 0.2609662408580E+03,-0.1606398430935E+02, 0.3760000000000E+01
 0.12620E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8362019403844E+02, 0.1000000000000E+01, 0.1432810701428E+01, 0.3120000000000E+01, 0.1738697692567E+01, 0.3120000000000E+01, 0.2609607210336E+03,-0.1606685183672E+02, 0.3760000000000E+01
 0.12630E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8361842476127E+02, 0.1000000000000E+01, 0.1432709707746E+01, 0.3120000000000E+01, 0.1738840034748E+01, 0.3120000000000E+01, 0.2609551921141E+03,-0.1606971842130E+02, 0.3760000000000E+01
 0.12640E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8361665639464E+02, 0.1000000000000E+01, 0.1432608713850E+01, 0.3120000000000E+01, 0.1738982379313E+01, 0.3120000000000E+01, 0.2609496660652E+03,-0.1607258641291E+02, 0.3760000000000E+01
 0.12650E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8361488512185E+02, 0.1000000000000E+01, 0.1432507719672E+01, 0.3120000000000E+01, 0.1739124726022E+01, 0.3120000000000E+01, 0.2609441309365E+03,-0.1607545346077E+02, 0.3760000000000E+01
 0.12660E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8361311476042E+02, 0.1000000000000E+01, 0.1432406725279E+01, 0.3120000000000E+01, 0.1739267075121E+01, 0.3120000000000E+01, 0.2609385986811E+03,-0.1607832191558E+02, 0.3760000000000E+01
 0.12670E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8361134149524E+02, 0.1000000000000E+01, 0.1432305730605E+01, 0.3120000000000E+01, 0.1739409426369E+01, 0.3120000000000E+01, 0.2609330573536E+03,-0.1608118942990E+02, 0.3760000000000E+01
 0.12680E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8360956913895E+02, 0.1000000000000E+01, 0.1432204735716E+01, 0.3120000000000E+01, 0.1739551780011E+01, 0.3120000000000E+01, 0.2609275188917E+03,-0.1608405834743E+02, 0.3760000000000E+01
 0.12690E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8360779388427E+02, 0.1000000000000E+01, 0.1432103740545E+01, 0.3120000000000E+01, 0.1739694135808E+01, 0.3120000000000E+01, 0.2609219713745E+03,-0.1608692632322E+02, 0.3760000000000E+01
 0.12700E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8360601953839E+02, 0.1000000000000E+01, 0.1432002745159E+01, 0.3120000000000E+01, 0.1739836494004E+01, 0.3120000000000E+01, 0.2609164267229E+03,-0.1608979570127E+02, 0.3760000000000E+01
 0.12710E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8360424229670E+02, 0.1000000000000E+01, 0.1431901749492E+01, 0.3120000000000E+01, 0.1739978854359E+01, 0.3120000000000E+01, 0.2609108730240E+03,-0.1609266414064E+02, 0.3760000000000E+01
 0.12720E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8360246596219E+02, 0.1000000000000E+01, 0.1431800753609E+01, 0.3120000000000E+01, 0.1740121217119E+01, 0.3120000000000E+01, 0.2609053221857E+03,-0.1609553398660E+02, 0.3760000000000E+01
 0.12730E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8360068673751E+02, 0.1000000000000E+01, 0.1431699757444E+01, 0.3120000000000E+01, 0.1740263582043E+01, 0.3120000000000E+01, 0.2608997623180E+03,-0.1609840289013E+02, 0.3760000000000E+01
 0.12740E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8359890841859E+02, 0.1000000000000E+01, 0.1431598761064E+01, 0.3120000000000E+01, 0.1740405949376E+01, 0.3120000000000E+01, 0.2608942053064E+03,-0.1610127319513E+02, 0.3760000000000E+01
 0.12750E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8359712721218E+02, 0.1000000000000E+01, 0.1431497764401E+01, 0.3120000000000E+01, 0.1740548318878E+01, 0.3120000000000E+01, 0.2608886392739E+03,-0.1610414256123E+02, 0.3760000000000E+01
 0.12760E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8359534691052E+02, 0.1000000000000E+01, 0.1431396767523E+01, 0.3120000000000E+01, 0.1740690690795E+01, 0.3120000000000E+01, 0.2608830760944E+03,-0.1610701333010E+02, 0.3760000000000E+01
 0.12770E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8359356372573E+02, 0.1000000000000E+01, 0.1431295770363E+01, 0.3120000000000E+01, 0.1740833064886E+01, 0.3120000000000E+01, 0.2608775039077E+03,-0.1610988316324E+02, 0.3760000000000E+01
 0.12780E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8359178144425E+02, 0.1000000000000E+01, 0.1431194772986E+01, 0.3120000000000E+01, 0.1740975441395E+01, 0.3120000000000E+01, 0.2608719345697E+03,-0.1611275439315E+02, 0.3760000000000E+01
 0.12790E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8358999628547E+02, 0.1000000000000E+01, 0.1431093775327E+01, 0.3120000000000E+01, 0.1741117820084E+01, 0.3120000000000E+01, 0.2608663562428E+03,-0.1611562468969E+02, 0.3760000000000E+01
 0.12800E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8358821202769E+02, 0.1000000000000E+01, 0.1430992777452E+01, 0.3120000000000E+01, 0.1741260201196E+01, 0.3120000000000E+01, 0.2608607807574E+03,-0.1611849638138E+02, 0.3760000000000E+01
 0.12810E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8358642489994E+02, 0.1000000000000E+01, 0.1430891779295E+01, 0.3120000000000E+01, 0.1741402584491E+01, 0.3120000000000E+01, 0.2608551963062E+03,-0.1612136714003E+02, 0.3760000000000E+01
 0.12820E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8358463866928E+02, 0.1000000000000E+01, 0.1430790780921E+01, 0.3120000000000E+01, 0.1741544970215E+01, 0.3120000000000E+01, 0.2608496146843E+03,-0.1612423929190E+02, 0.3760000000000E+01
 0.12830E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8358284956633E+02, 0.1000000000000E+01, 0.1430689782264E+01, 0.3120000000000E+01, 0.1741687358127E+01, 0.3120000000000E+01, 0.2608440240894E+03,-0.1612711051857E+02, 0.3760000000000E+01
 0.12840E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8358106136599E+02, 0.1000000000000E+01, 0.1430588783391E+01, 0.3120000000000E+01, 0.1741829748471E+01, 0.3120000000000E+01, 0.2608384363411E+03,-0.1612998313574E+02, 0.3760000000000E+01
 0.12850E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8357927029975E+02, 0.1000000000000E+01, 0.1430487784235E+01, 0.3120000000000E+01, 0.1741972141009E+01, 0.3120000000000E+01, 0.2608328396400E+03,-0.1613285482081E+02, 0.3760000000000E+01
 0.12860E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8357748013280E+02, 0.1000000000000E+01, 0.1430386784862E+01, 0.3120000000000E+01, 0.1742114535984E+01, 0.3120000000000E+01, 0.2608272457752E+03,-0.1613572789835E+02, 0.3760000000000E+01
 0.12870E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8357568710503E+02, 0.1000000000000E+01, 0.1430285785206E+01, 0.3120000000000E+01, 0.1742256933156E+01, 0.3120000000000E+01, 0.2608216429735E+03,-0.1613860004659E+02, 0.3760000000000E+01
 0.12880E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8357389497099E+02, 0.1000000000000E+01, 0.1430184785334E+01, 0.3120000000000E+01, 0.1742399332769E+01, 0.3120000000000E+01, 0.2608160429908E+03,-0.1614147358708E+02, 0.3760000000000E+01
 0.12890E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8357209998304E+02, 0.1000000000000E+01, 0.1430083785178E+01, 0.3120000000000E+01, 0.1742541734585E+01, 0.3120000000000E+01, 0.2608104340928E+03,-0.1614434620244E+02, 0.3760000000000E+01
 0.12900E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8357030588869E+02, 0.1000000000000E+01, 0.1429982784804E+01, 0.3120000000000E+01, 0.1742684138846E+01, 0.3120000000000E+01, 0.2608048280137E+03,-0.1614722020184E+02, 0.3760000000000E+01
 0.12910E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8356850894332E+02, 0.1000000000000E+01, 0.1429881784148E+01, 0.3120000000000E+01, 0.1742826545314E+01, 0.3120000000000E+01, 0.2607992130285E+03,-0.1615009328095E+02, 0.3760000000000E+01
 0.12920E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8356671289164E+02, 0.1000000000000E+01, 0.1429780783274E+01, 0.3120000000000E+01, 0.1742968954231E+01, 0.3120000000000E+01, 0.2607936008621E+03,-0.1615296774123E+02, 0.3760000000000E+01
 0.12930E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8356491399203E+02, 0.1000000000000E+01, 0.1429679782117E+01, 0.3120000000000E+01, 0.1743111365360E+01, 0.3120000000000E+01, 0.2607879797998E+03,-0.1615584128297E+02, 0.3760000000000E+01
 0.12940E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8356311598705E+02, 0.1000000000000E+01, 0.1429578780741E+01, 0.3120000000000E+01, 0.1743253778943E+01, 0.3120000000000E+01, 0.2607823615592E+03,-0.1615871620606E+02, 0.3760000000000E+01
 0.12950E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8356131513751E+02, 0.1000000000000E+01, 0.1429477779083E+01, 0.3120000000000E+01, 0.1743396194741E+01, 0.3120000000000E+01, 0.2607767344332E+03,-0.1616159021166E+02, 0.3760000000000E+01
 0.12960E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8355951517748E+02, 0.1000000000000E+01, 0.1429376777206E+01, 0.3120000000000E+01, 0.1743538612997E+01, 0.3120000000000E+01, 0.2607711101131E+03,-0.1616446559662E+02, 0.3760000000000E+01
 0.12970E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8355771238217E+02, 0.1000000000000E+01, 0.1429275775046E+01, 0.3120000000000E+01, 0.1743681033473E+01, 0.3120000000000E+01, 0.2607654769366E+03,-0.1616734006246E+02, 0.3760000000000E+01
 0.12980E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8355591047594E+02, 0.1000000000000E+01, 0.1429174772667E+01, 0.3120000000000E+01, 0.1743823456410E+01, 0.3120000000000E+01, 0.2607598465648E+03,-0.1617021590795E+02, 0.3760000000000E+01
 0.12990E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8355410573412E+02, 0.1000000000000E+01, 0.1429073770005E+01, 0.3120000000000E+01, 0.1743965881572E+01, 0.3120000000000E+01, 0.2607542073359E+03,-0.1617309083806E+02, 0.3760000000000E+01
 0.13000E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8355230188471E+02, 0.1000000000000E+01, 0.1428972767125E+01, 0.3120000000000E+01, 0.1744108309199E+01, 0.3120000000000E+01, 0.2607485709218E+03,-0.1617596714237E+02, 0.3760000000000E+01
 0.13010E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8355049520061E+02, 0.1000000000000E+01, 0.1428871763960E+01, 0.3120000000000E+01, 0.1744250739055E+01, 0.3120000000000E+01, 0.2607429256537E+03,-0.1617884253861E+02, 0.3760000000000E+01
 0.13020E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8354868940676E+02, 0.1000000000000E+01, 0.1428770760577E+01, 0.3120000000000E+01, 0.1744393171380E+01, 0.3120000000000E+01, 0.2607372831939E+03,-0.1618171930763E+02, 0.3760000000000E+01
 0.13030E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8354688078671E+02, 0.1000000000000E+01, 0.1428669756909E+01, 0.3120000000000E+01, 0.1744535605938E+01, 0.3120000000000E+01, 0.2607316319066E+03,-0.1618459516382E+02, 0.3760000000000E+01
 0.13040E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8354507305622E+02, 0.1000000000000E+01, 0.1428568753023E+01, 0.3120000000000E+01, 0.1744678042968E+01, 0.3120000000000E+01, 0.2607259834255E+03,-0.1618747238957E+02, 0.3760000000000E+01
 0.13050E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8354326250124E+02, 0.1000000000000E+01, 0.1428467748852E+01, 0.3120000000000E+01, 0.1744820482235E+01, 0.3120000000000E+01, 0.2607203261223E+03,-0.1619034871035E+02, 0.3760000000000E+01
 0.13060E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8354145283399E+02, 0.1000000000000E+01, 0.1428366744462E+01, 0.3120000000000E+01, 0.1744962923979E+01, 0.3120000000000E+01, 0.2607146716196E+03,-0.1619322640085E+02, 0.3760000000000E+01
 0.13070E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8353964035061E+02, 0.1000000000000E+01, 0.1428265739788E+01, 0.3120000000000E+01, 0.1745105367964E+01, 0.3120000000000E+01, 0.2607090083211E+03,-0.1619610317834E+02, 0.3760000000000E+01
 0.13080E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8353782874997E+02, 0.1000000000000E+01, 0.1428164734895E+01, 0.3120000000000E+01, 0.1745247814428E+01, 0.3120000000000E+01, 0.2607033478077E+03,-0.1619898133062E+02, 0.3760000000000E+01
 0.13090E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8353601433682E+02, 0.1000000000000E+01, 0.1428063729717E+01, 0.3120000000000E+01, 0.1745390263138E+01, 0.3120000000000E+01, 0.2606976785098E+03,-0.1620185857468E+02, 0.3760000000000E+01
 0.13100E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8353420080978E+02, 0.1000000000000E+01, 0.1427962724319E+01, 0.3120000000000E+01, 0.1745532714330E+01, 0.3120000000000E+01, 0.2606920120076E+03,-0.1620473718336E+02, 0.3760000000000E+01
 0.13110E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8353238447247E+02, 0.1000000000000E+01, 0.1427861718637E+01, 0.3120000000000E+01, 0.1745675167772E+01, 0.3120000000000E+01, 0.2606863367280E+03,-0.1620761489064E+02, 0.3760000000000E+01
 0.13120E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8353056901915E+02, 0.1000000000000E+01, 0.1427760712735E+01, 0.3120000000000E+01, 0.1745817623700E+01, 0.3120000000000E+01, 0.2606806642376E+03,-0.1621049396171E+02, 0.3760000000000E+01
 0.13130E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8352875076199E+02, 0.1000000000000E+01, 0.1427659706548E+01, 0.3120000000000E+01, 0.1745960081881E+01, 0.3120000000000E+01, 0.2606749829900E+03,-0.1621337212982E+02, 0.3760000000000E+01
 0.13140E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8352693338604E+02, 0.1000000000000E+01, 0.1427558700141E+01, 0.3120000000000E+01, 0.1746102542551E+01, 0.3120000000000E+01, 0.2606693045229E+03,-0.1621625166250E+02, 0.3760000000000E+01
 0.13150E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8352511321081E+02, 0.1000000000000E+01, 0.1427457693449E+01, 0.3120000000000E+01, 0.1746245005478E+01, 0.3120000000000E+01, 0.2606636173131E+03,-0.1621913029532E+02, 0.3760000000000E+01
 0.13160E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8352329391923E+02, 0.1000000000000E+01, 0.1427356686536E+01, 0.3120000000000E+01, 0.1746387470899E+01, 0.3120000000000E+01, 0.2606579328913E+03,-0.1622201028250E+02, 0.3760000000000E+01
 0.13170E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8352147182972E+02, 0.1000000000000E+01, 0.1427255679339E+01, 0.3120000000000E+01, 0.1746529938578E+01, 0.3120000000000E+01, 0.2606522397312E+03,-0.1622488937587E+02, 0.3760000000000E+01
 0.13180E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8351965062345E+02, 0.1000000000000E+01, 0.1427154671921E+01, 0.3120000000000E+01, 0.1746672408755E+01, 0.3120000000000E+01, 0.2606465493579E+03,-0.1622776982624E+02, 0.3760000000000E+01
 0.13190E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8351782662282E+02, 0.1000000000000E+01, 0.1427053664218E+01, 0.3120000000000E+01, 0.1746814881194E+01, 0.3120000000000E+01, 0.2606408502575E+03,-0.1623064938023E+02, 0.3760000000000E+01
 0.13200E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8351600350358E+02, 0.1000000000000E+01, 0.1426952656294E+01, 0.3120000000000E+01, 0.1746957356134E+01, 0.3120000000000E+01, 0.2606351539382E+03,-0.1623353029590E+02, 0.3760000000000E+01
 0.13210E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8351417759545E+02, 0.1000000000000E+01, 0.1426851648084E+01, 0.3120000000000E+01, 0.1747099833340E+01, 0.3120000000000E+01, 0.2606294489091E+03,-0.1623641031237E+02, 0.3760000000000E+01
 0.13220E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8351235256966E+02, 0.1000000000000E+01, 0.1426750639654E+01, 0.3120000000000E+01, 0.1747242313049E+01, 0.3120000000000E+01, 0.2606237466640E+03,-0.1623929168295E+02, 0.3760000000000E+01
 0.13230E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8351052475929E+02, 0.1000000000000E+01, 0.1426649630938E+01, 0.3120000000000E+01, 0.1747384795028E+01, 0.3120000000000E+01, 0.2606180357228E+03,-0.1624217216110E+02, 0.3760000000000E+01
 0.13240E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8350869782882E+02, 0.1000000000000E+01, 0.1426548622000E+01, 0.3120000000000E+01, 0.1747527279513E+01, 0.3120000000000E+01, 0.2606123275580E+03,-0.1624505399279E+02, 0.3760000000000E+01
 0.13250E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8350686811793E+02, 0.1000000000000E+01, 0.1426447612777E+01, 0.3120000000000E+01, 0.1747669766270E+01, 0.3120000000000E+01, 0.2606066107102E+03,-0.1624793493130E+02, 0.3760000000000E+01
 0.13260E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8350503928601E+02, 0.1000000000000E+01, 0.1426346603333E+01, 0.3120000000000E+01, 0.1747812255537E+01, 0.3120000000000E+01, 0.2606008966359E+03,-0.1625081722717E+02, 0.3760000000000E+01
 0.13270E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8350320768059E+02, 0.1000000000000E+01, 0.1426245593602E+01, 0.3120000000000E+01, 0.1747954747080E+01, 0.3120000000000E+01, 0.2605951739003E+03,-0.1625369862247E+02, 0.3760000000000E+01
 0.13280E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8350137695396E+02, 0.1000000000000E+01, 0.1426144583650E+01, 0.3120000000000E+01, 0.1748097241135E+01, 0.3120000000000E+01, 0.2605894539378E+03,-0.1625658137282E+02, 0.3760000000000E+01
 0.13290E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8349954345313E+02, 0.1000000000000E+01, 0.1426043573412E+01, 0.3120000000000E+01, 0.1748239737469E+01, 0.3120000000000E+01, 0.2605837253120E+03,-0.1625946323763E+02, 0.3760000000000E+01
 0.13300E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8349771083157E+02, 0.1000000000000E+01, 0.1425942562952E+01, 0.3120000000000E+01, 0.1748382236317E+01, 0.3120000000000E+01, 0.2605779994607E+03,-0.1626234644881E+02, 0.3760000000000E+01
 0.13310E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8349587544335E+02, 0.1000000000000E+01, 0.1425841552206E+01, 0.3120000000000E+01, 0.1748524737448E+01, 0.3120000000000E+01, 0.2605722649697E+03,-0.1626522877149E+02, 0.3760000000000E+01
 0.13320E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8349404093160E+02, 0.1000000000000E+01, 0.1425740541237E+01, 0.3120000000000E+01, 0.1748667241096E+01, 0.3120000000000E+01, 0.2605665332447E+03,-0.1626811244286E+02, 0.3760000000000E+01
 0.13330E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8349220365971E+02, 0.1000000000000E+01, 0.1425639529983E+01, 0.3120000000000E+01, 0.1748809747029E+01, 0.3120000000000E+01, 0.2605607929004E+03,-0.1627099522895E+02, 0.3760000000000E+01
 0.13340E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8349036726293E+02, 0.1000000000000E+01, 0.1425538518505E+01, 0.3120000000000E+01, 0.1748952255482E+01, 0.3120000000000E+01, 0.2605550553179E+03,-0.1627387935549E+02, 0.3760000000000E+01
 0.13350E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8348852810704E+02, 0.1000000000000E+01, 0.1425437506742E+01, 0.3120000000000E+01, 0.1749094766223E+01, 0.3120000000000E+01, 0.2605493091194E+03,-0.1627676260397E+02, 0.3760000000000E+01
 0.13360E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8348668982760E+02, 0.1000000000000E+01, 0.1425336494755E+01, 0.3120000000000E+01, 0.1749237279486E+01, 0.3120000000000E+01, 0.2605435656869E+03,-0.1627964718998E+02, 0.3760000000000E+01
 0.13370E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8348484879393E+02, 0.1000000000000E+01, 0.1425235482482E+01, 0.3120000000000E+01, 0.1749379795041E+01, 0.3120000000000E+01, 0.2605378136540E+03,-0.1628253089964E+02, 0.3760000000000E+01
 0.13380E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8348300863520E+02, 0.1000000000000E+01, 0.1425134469986E+01, 0.3120000000000E+01, 0.1749522313120E+01, 0.3120000000000E+01, 0.2605320643822E+03,-0.1628541594797E+02, 0.3760000000000E+01
 0.13390E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8348116572730E+02, 0.1000000000000E+01, 0.1425033457203E+01, 0.3120000000000E+01, 0.1749664833493E+01, 0.3120000000000E+01, 0.2605263065260E+03,-0.1628830011903E+02, 0.3760000000000E+01
 0.13400E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8347932369498E+02, 0.1000000000000E+01, 0.1424932444197E+01, 0.3120000000000E+01, 0.1749807356392E+01, 0.3120000000000E+01, 0.2605205514329E+03,-0.1629118562506E+02, 0.3760000000000E+01
 0.13410E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8347747891917E+02, 0.1000000000000E+01, 0.1424831430904E+01, 0.3120000000000E+01, 0.1749949881589E+01, 0.3120000000000E+01, 0.2605147877733E+03,-0.1629407025239E+02, 0.3760000000000E+01
 0.13420E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8347563501492E+02, 0.1000000000000E+01, 0.1424730417387E+01, 0.3120000000000E+01, 0.1750092409314E+01, 0.3120000000000E+01, 0.2605090268644E+03,-0.1629695621752E+02, 0.3760000000000E+01
 0.13430E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8347378837141E+02, 0.1000000000000E+01, 0.1424629403584E+01, 0.3120000000000E+01, 0.1750234939338E+01, 0.3120000000000E+01, 0.2605032574021E+03,-0.1629984131043E+02, 0.3760000000000E+01
 0.13440E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8347194259979E+02, 0.1000000000000E+01, 0.1424528389556E+01, 0.3120000000000E+01, 0.1750377471893E+01, 0.3120000000000E+01, 0.2604974906916E+03,-0.1630272772983E+02, 0.3760000000000E+01
 0.13450E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8347009409238E+02, 0.1000000000000E+01, 0.1424427375242E+01, 0.3120000000000E+01, 0.1750520006750E+01, 0.3120000000000E+01, 0.2604917154389E+03,-0.1630561328516E+02, 0.3760000000000E+01
 0.13460E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8346824645658E+02, 0.1000000000000E+01, 0.1424326360703E+01, 0.3120000000000E+01, 0.1750662544141E+01, 0.3120000000000E+01, 0.2604859429370E+03,-0.1630850016973E+02, 0.3760000000000E+01
 0.13470E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8346639609435E+02, 0.1000000000000E+01, 0.1424225345877E+01, 0.3120000000000E+01, 0.1750805083835E+01, 0.3120000000000E+01, 0.2604801619222E+03,-0.1631138617786E+02, 0.3760000000000E+01
 0.13480E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8346454659952E+02, 0.1000000000000E+01, 0.1424124330827E+01, 0.3120000000000E+01, 0.1750947626064E+01, 0.3120000000000E+01, 0.2604743836452E+03,-0.1631427351934E+02, 0.3760000000000E+01
 0.13490E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8346269438039E+02, 0.1000000000000E+01, 0.1424023315490E+01, 0.3120000000000E+01, 0.1751090170600E+01, 0.3120000000000E+01, 0.2604685968621E+03,-0.1631715999277E+02, 0.3760000000000E+01
 0.13500E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8346084303027E+02, 0.1000000000000E+01, 0.1423922299927E+01, 0.3120000000000E+01, 0.1751232717673E+01, 0.3120000000000E+01, 0.2604628128218E+03,-0.1632004779012E+02, 0.3760000000000E+01
 0.13510E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8345898895958E+02, 0.1000000000000E+01, 0.1423821284078E+01, 0.3120000000000E+01, 0.1751375267054E+01, 0.3120000000000E+01, 0.2604570202871E+03,-0.1632293472485E+02, 0.3760000000000E+01
 0.13520E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8345713575738E+02, 0.1000000000000E+01, 0.1423720268003E+01, 0.3120000000000E+01, 0.1751517818974E+01, 0.3120000000000E+01, 0.2604512304938E+03,-0.1632582298339E+02, 0.3760000000000E+01
 0.13530E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8345527984115E+02, 0.1000000000000E+01, 0.1423619251640E+01, 0.3120000000000E+01, 0.1751660373206E+01, 0.3120000000000E+01, 0.2604454322267E+03,-0.1632871037686E+02, 0.3760000000000E+01
 0.13540E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8345342479045E+02, 0.1000000000000E+01, 0.1423518235052E+01, 0.3120000000000E+01, 0.1751802929977E+01, 0.3120000000000E+01, 0.2604396366915E+03,-0.1633159909336E+02, 0.3760000000000E+01
 0.13550E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8345156703203E+02, 0.1000000000000E+01, 0.1423417218177E+01, 0.3120000000000E+01, 0.1751945489062E+01, 0.3120000000000E+01, 0.2604338327023E+03,-0.1633448694642E+02, 0.3760000000000E+01
 0.13560E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8344971013899E+02, 0.1000000000000E+01, 0.1423316201076E+01, 0.3120000000000E+01, 0.1752088050688E+01, 0.3120000000000E+01, 0.2604280314449E+03,-0.1633737611780E+02, 0.3760000000000E+01
 0.13570E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8344785054031E+02, 0.1000000000000E+01, 0.1423215183688E+01, 0.3120000000000E+01, 0.1752230614630E+01, 0.3120000000000E+01, 0.2604222217400E+03,-0.1634026443236E+02, 0.3760000000000E+01
 0.13580E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8344599180641E+02, 0.1000000000000E+01, 0.1423114166073E+01, 0.3120000000000E+01, 0.1752373181114E+01, 0.3120000000000E+01, 0.2604164147649E+03,-0.1634315406407E+02, 0.3760000000000E+01
 0.13590E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8344413037373E+02, 0.1000000000000E+01, 0.1423013148170E+01, 0.3120000000000E+01, 0.1752515749916E+01, 0.3120000000000E+01, 0.2604105993640E+03,-0.1634604283755E+02, 0.3760000000000E+01
 0.13600E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8344226980488E+02, 0.1000000000000E+01, 0.1422912130042E+01, 0.3120000000000E+01, 0.1752658321263E+01, 0.3120000000000E+01, 0.2604047866901E+03,-0.1634893292694E+02, 0.3760000000000E+01
 0.13610E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8344040654201E+02, 0.1000000000000E+01, 0.1422811111625E+01, 0.3120000000000E+01, 0.1752800894928E+01, 0.3120000000000E+01, 0.2603989656052E+03,-0.1635182216018E+02, 0.3760000000000E+01
 0.13620E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8343854414117E+02, 0.1000000000000E+01, 0.1422710092982E+01, 0.3120000000000E+01, 0.1752943471140E+01, 0.3120000000000E+01, 0.2603931472417E+03,-0.1635471270829E+02, 0.3760000000000E+01
 0.13630E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8343667904960E+02, 0.1000000000000E+01, 0.1422609074050E+01, 0.3120000000000E+01, 0.1753086049672E+01, 0.3120000000000E+01, 0.2603873204777E+03,-0.1635760240233E+02, 0.3760000000000E+01
 0.13640E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8343481482432E+02, 0.1000000000000E+01, 0.1422508054892E+01, 0.3120000000000E+01, 0.1753228630751E+01, 0.3120000000000E+01, 0.2603814964483E+03,-0.1636049340651E+02, 0.3760000000000E+01
 0.13650E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8343294790812E+02, 0.1000000000000E+01, 0.1422407035446E+01, 0.3120000000000E+01, 0.1753371214153E+01, 0.3120000000000E+01, 0.2603756640180E+03,-0.1636338355920E+02, 0.3760000000000E+01
 0.13660E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8343108185834E+02, 0.1000000000000E+01, 0.1422306015772E+01, 0.3120000000000E+01, 0.1753513800104E+01, 0.3120000000000E+01, 0.2603698343228E+03,-0.1636627502296E+02, 0.3760000000000E+01
 0.13670E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8342921312641E+02, 0.1000000000000E+01, 0.1422204995810E+01, 0.3120000000000E+01, 0.1753656388378E+01, 0.3120000000000E+01, 0.2603639962541E+03,-0.1636916563340E+02, 0.3760000000000E+01
 0.13680E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8342734525436E+02, 0.1000000000000E+01, 0.1422103975621E+01, 0.3120000000000E+01, 0.1753798979201E+01, 0.3120000000000E+01, 0.2603581609002E+03,-0.1637205755833E+02, 0.3760000000000E+01
 0.13690E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8342547470759E+02, 0.1000000000000E+01, 0.1422002955143E+01, 0.3120000000000E+01, 0.1753941572351E+01, 0.3120000000000E+01, 0.2603523171962E+03,-0.1637494863027E+02, 0.3760000000000E+01
 0.13700E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8342360502675E+02, 0.1000000000000E+01, 0.1421901934437E+01, 0.3120000000000E+01, 0.1754084168051E+01, 0.3120000000000E+01, 0.2603464762258E+03,-0.1637784100385E+02, 0.3760000000000E+01
 0.13710E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8342173267005E+02, 0.1000000000000E+01, 0.1421800913443E+01, 0.3120000000000E+01, 0.1754226766076E+01, 0.3120000000000E+01, 0.2603406269019E+03,-0.1638073253184E+02, 0.3760000000000E+01
 0.13720E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8341986117294E+02, 0.1000000000000E+01, 0.1421699892221E+01, 0.3120000000000E+01, 0.1754369366654E+01, 0.3120000000000E+01, 0.2603347802918E+03,-0.1638362537289E+02, 0.3760000000000E+01
 0.13730E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8341798701044E+02, 0.1000000000000E+01, 0.1421598870710E+01, 0.3120000000000E+01, 0.1754511969560E+01, 0.3120000000000E+01, 0.2603289253610E+03,-0.1638651736254E+02, 0.3760000000000E+01
 0.13740E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8341611370709E+02, 0.1000000000000E+01, 0.1421497848971E+01, 0.3120000000000E+01, 0.1754654575018E+01, 0.3120000000000E+01, 0.2603230731427E+03,-0.1638941065699E+02, 0.3760000000000E+01
 0.13750E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8341423774252E+02, 0.1000000000000E+01, 0.1421396826943E+01, 0.3120000000000E+01, 0.1754797182805E+01, 0.3120000000000E+01, 0.2603172126169E+03,-0.1639230310396E+02, 0.3760000000000E+01
 0.13760E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8341236264030E+02, 0.1000000000000E+01, 0.1421295804686E+01, 0.3120000000000E+01, 0.1754939793146E+01, 0.3120000000000E+01, 0.2603113548135E+03,-0.1639519685449E+02, 0.3760000000000E+01
 0.13770E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8341048487794E+02, 0.1000000000000E+01, 0.1421194782141E+01, 0.3120000000000E+01, 0.1755082405816E+01, 0.3120000000000E+01, 0.2603054887063E+03,-0.1639808976281E+02, 0.3760000000000E+01
 0.13780E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8340860797669E+02, 0.1000000000000E+01, 0.1421093759366E+01, 0.3120000000000E+01, 0.1755225021040E+01, 0.3120000000000E+01, 0.2602996253175E+03,-0.1640098396884E+02, 0.3760000000000E+01
 0.13790E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8340672842263E+02, 0.1000000000000E+01, 0.1420992736302E+01, 0.3120000000000E+01, 0.1755367638595E+01, 0.3120000000000E+01, 0.2602937536478E+03,-0.1640387733361E+02, 0.3760000000000E+01
 0.13800E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8340484972555E+02, 0.1000000000000E+01, 0.1420891713009E+01, 0.3120000000000E+01, 0.1755510258705E+01, 0.3120000000000E+01, 0.2602878846840E+03,-0.1640677200142E+02, 0.3760000000000E+01
 0.13810E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8340296838344E+02, 0.1000000000000E+01, 0.1420790689427E+01, 0.3120000000000E+01, 0.1755652881147E+01, 0.3120000000000E+01, 0.2602820074634E+03,-0.1640966582618E+02, 0.3760000000000E+01
 0.13820E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8340108789739E+02, 0.1000000000000E+01, 0.1420689665616E+01, 0.3120000000000E+01, 0.1755795506143E+01, 0.3120000000000E+01, 0.2602761329458E+03,-0.1641256095019E+02, 0.3760000000000E+01
 0.13830E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8339920477203E+02, 0.1000000000000E+01, 0.1420588641514E+01, 0.3120000000000E+01, 0.1755938133472E+01, 0.3120000000000E+01, 0.2602702501897E+03,-0.1641545522998E+02, 0.3760000000000E+01
 0.13840E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8339732249891E+02, 0.1000000000000E+01, 0.1420487617184E+01, 0.3120000000000E+01, 0.1756080763356E+01, 0.3120000000000E+01, 0.2602643701245E+03,-0.1641835080958E+02, 0.3760000000000E+01
 0.13850E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8339543759183E+02, 0.1000000000000E+01, 0.1420386592563E+01, 0.3120000000000E+01, 0.1756223395574E+01, 0.3120000000000E+01, 0.2602584818375E+03,-0.1642124555199E+02, 0.3760000000000E+01
 0.13860E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8339355354259E+02, 0.1000000000000E+01, 0.1420285567713E+01, 0.3120000000000E+01, 0.1756366030347E+01, 0.3120000000000E+01, 0.2602525962591E+03,-0.1642414158527E+02, 0.3760000000000E+01
 0.13870E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8339166685867E+02, 0.1000000000000E+01, 0.1420184542572E+01, 0.3120000000000E+01, 0.1756508667455E+01, 0.3120000000000E+01, 0.2602467024568E+03,-0.1642703678803E+02, 0.3760000000000E+01
 0.13880E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8338978103293E+02, 0.1000000000000E+01, 0.1420083517202E+01, 0.3120000000000E+01, 0.1756651307118E+01, 0.3120000000000E+01, 0.2602408113642E+03,-0.1642993328003E+02, 0.3760000000000E+01
 0.13890E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8338789257891E+02, 0.1000000000000E+01, 0.1419982491541E+01, 0.3120000000000E+01, 0.1756793949115E+01, 0.3120000000000E+01, 0.2602349120678E+03,-0.1643282893578E+02, 0.3760000000000E+01
 0.13900E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8338600498150E+02, 0.1000000000000E+01, 0.1419881465650E+01, 0.3120000000000E+01, 0.1756936593668E+01, 0.3120000000000E+01, 0.2602290154760E+03,-0.1643572588343E+02, 0.3760000000000E+01
 0.13910E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8338411476098E+02, 0.1000000000000E+01, 0.1419780439470E+01, 0.3120000000000E+01, 0.1757079240556E+01, 0.3120000000000E+01, 0.2602231106969E+03,-0.1643862200289E+02, 0.3760000000000E+01
 0.13920E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8338222539411E+02, 0.1000000000000E+01, 0.1419679413058E+01, 0.3120000000000E+01, 0.1757221890000E+01, 0.3120000000000E+01, 0.2602172086132E+03,-0.1644151940730E+02, 0.3760000000000E+01
 0.13930E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8338033341438E+02, 0.1000000000000E+01, 0.1419578386355E+01, 0.3120000000000E+01, 0.1757364541779E+01, 0.3120000000000E+01, 0.2602112983741E+03,-0.1644441598106E+02, 0.3760000000000E+01
 0.13940E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8337844228499E+02, 0.1000000000000E+01, 0.1419477359422E+01, 0.3120000000000E+01, 0.1757507196114E+01, 0.3120000000000E+01, 0.2602053908202E+03,-0.1644731383903E+02, 0.3760000000000E+01
 0.13950E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8337654854540E+02, 0.1000000000000E+01, 0.1419376332199E+01, 0.3120000000000E+01, 0.1757649852784E+01, 0.3120000000000E+01, 0.2601994751194E+03,-0.1645021087408E+02, 0.3760000000000E+01
 0.13960E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8337465565570E+02, 0.1000000000000E+01, 0.1419275304744E+01, 0.3120000000000E+01, 0.1757792512010E+01, 0.3120000000000E+01, 0.2601935621024E+03,-0.1645310919319E+02, 0.3760000000000E+01
 0.13970E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8337276016564E+02, 0.1000000000000E+01, 0.1419174276998E+01, 0.3120000000000E+01, 0.1757935173572E+01, 0.3120000000000E+01, 0.2601876409693E+03,-0.1645600668499E+02, 0.3760000000000E+01
 0.13980E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8337086552341E+02, 0.1000000000000E+01, 0.1419073249021E+01, 0.3120000000000E+01, 0.1758077837688E+01, 0.3120000000000E+01, 0.2601817225136E+03,-0.1645890545624E+02, 0.3760000000000E+01
 0.13990E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8336896828468E+02, 0.1000000000000E+01, 0.1418972220753E+01, 0.3120000000000E+01, 0.1758220504141E+01, 0.3120000000000E+01, 0.2601757959540E+03,-0.1646180340735E+02, 0.3760000000000E+01
 0.14000E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8336707189585E+02, 0.1000000000000E+01, 0.1418871192253E+01, 0.3120000000000E+01, 0.1758363173147E+01, 0.3120000000000E+01, 0.2601698720783E+03,-0.1646470263167E+02, 0.3760000000000E+01
 0.14010E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8336517290988E+02, 0.1000000000000E+01, 0.1418770163463E+01, 0.3120000000000E+01, 0.1758505844490E+01, 0.3120000000000E+01, 0.2601639400968E+03,-0.1646760104144E+02, 0.3760000000000E+01
 0.14020E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8336327477748E+02, 0.1000000000000E+01, 0.1418669134440E+01, 0.3120000000000E+01, 0.1758648518387E+01, 0.3120000000000E+01, 0.2601580108107E+03,-0.1647050072471E+02, 0.3760000000000E+01
 0.14030E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8336137405202E+02, 0.1000000000000E+01, 0.1418568105126E+01, 0.3120000000000E+01, 0.1758791194619E+01, 0.3120000000000E+01, 0.2601520734317E+03,-0.1647339958800E+02, 0.3760000000000E+01
 0.14040E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8335947417706E+02, 0.1000000000000E+01, 0.1418467075579E+01, 0.3120000000000E+01, 0.1758933873405E+01, 0.3120000000000E+01, 0.2601461387383E+03,-0.1647629973317E+02, 0.3760000000000E+01
 0.14050E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8335757172053E+02, 0.1000000000000E+01, 0.1418366045741E+01, 0.3120000000000E+01, 0.1759076554527E+01, 0.3120000000000E+01, 0.2601401959880E+03,-0.1647919905314E+02, 0.3760000000000E+01
 0.14060E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8335567011171E+02, 0.1000000000000E+01, 0.1418265015671E+01, 0.3120000000000E+01, 0.1759219238200E+01, 0.3120000000000E+01, 0.2601342559150E+03,-0.1648209964610E+02, 0.3760000000000E+01
 0.14070E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8335376592343E+02, 0.1000000000000E+01, 0.1418163985309E+01, 0.3120000000000E+01, 0.1759361924210E+01, 0.3120000000000E+01, 0.2601283077917E+03,-0.1648499942867E+02, 0.3760000000000E+01
 0.14080E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8335186258330E+02, 0.1000000000000E+01, 0.1418062954714E+01, 0.3120000000000E+01, 0.1759504612771E+01, 0.3120000000000E+01, 0.2601223623469E+03,-0.1648790047906E+02, 0.3760000000000E+01
 0.14090E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8334995667293E+02, 0.1000000000000E+01, 0.1417961923827E+01, 0.3120000000000E+01, 0.1759647303668E+01, 0.3120000000000E+01, 0.2601164088808E+03,-0.1649080071772E+02, 0.3760000000000E+01
 0.14100E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8334805160635E+02, 0.1000000000000E+01, 0.1417860892707E+01, 0.3120000000000E+01, 0.1759789997114E+01, 0.3120000000000E+01, 0.2601104580795E+03,-0.1649370222273E+02, 0.3760000000000E+01
 0.14110E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8334614397216E+02, 0.1000000000000E+01, 0.1417759861296E+01, 0.3120000000000E+01, 0.1759932692896E+01, 0.3120000000000E+01, 0.2601044992652E+03,-0.1649660292048E+02, 0.3760000000000E+01
 0.14120E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8334423718861E+02, 0.1000000000000E+01, 0.1417658829650E+01, 0.3120000000000E+01, 0.1760075391227E+01, 0.3120000000000E+01, 0.2600985431375E+03,-0.1649950487915E+02, 0.3760000000000E+01
 0.14130E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8334232783854E+02, 0.1000000000000E+01, 0.1417557797713E+01, 0.3120000000000E+01, 0.1760218091892E+01, 0.3120000000000E+01, 0.2600925790000E+03,-0.1650240603101E+02, 0.3760000000000E+01
 0.14140E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8334041933596E+02, 0.1000000000000E+01, 0.1417456765542E+01, 0.3120000000000E+01, 0.1760360795105E+01, 0.3120000000000E+01, 0.2600866175393E+03,-0.1650530845039E+02, 0.3760000000000E+01
 0.14150E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8333850827811E+02, 0.1000000000000E+01, 0.1417355733079E+01, 0.3120000000000E+01, 0.1760503500652E+01, 0.3120000000000E+01, 0.2600806481042E+03,-0.1650821005861E+02, 0.3760000000000E+01
 0.14160E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8333659806221E+02, 0.1000000000000E+01, 0.1417254700382E+01, 0.3120000000000E+01, 0.1760646208746E+01, 0.3120000000000E+01, 0.2600746813283E+03,-0.1651111293265E+02, 0.3760000000000E+01
 0.14170E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8333468529544E+02, 0.1000000000000E+01, 0.1417153667392E+01, 0.3120000000000E+01, 0.1760788919173E+01, 0.3120000000000E+01, 0.2600687065921E+03,-0.1651401500093E+02, 0.3760000000000E+01
 0.14180E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8333277337812E+02, 0.1000000000000E+01, 0.1417052634168E+01, 0.3120000000000E+01, 0.1760931632146E+01, 0.3120000000000E+01, 0.2600627345386E+03,-0.1651691832352E+02, 0.3760000000000E+01
 0.14190E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8333085891160E+02, 0.1000000000000E+01, 0.1416951600652E+01, 0.3120000000000E+01, 0.1761074347450E+01, 0.3120000000000E+01, 0.2600567545299E+03,-0.1651982084755E+02, 0.3760000000000E+01
 0.14200E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8332894529083E+02, 0.1000000000000E+01, 0.1416850566900E+01, 0.3120000000000E+01, 0.1761217065300E+01, 0.3120000000000E+01, 0.2600507771925E+03,-0.1652272463042E+02, 0.3760000000000E+01
 0.14210E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8332702912754E+02, 0.1000000000000E+01, 0.1416749532857E+01, 0.3120000000000E+01, 0.1761359785479E+01, 0.3120000000000E+01, 0.2600447919210E+03,-0.1652562760907E+02, 0.3760000000000E+01
 0.14220E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8332511380989E+02, 0.1000000000000E+01, 0.1416648498578E+01, 0.3120000000000E+01, 0.1761502508201E+01, 0.3120000000000E+01, 0.2600388093202E+03,-0.1652853184583E+02, 0.3760000000000E+01
 0.14230E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8332319595618E+02, 0.1000000000000E+01, 0.1416547464007E+01, 0.3120000000000E+01, 0.1761645233253E+01, 0.3120000000000E+01, 0.2600328188057E+03,-0.1653143528130E+02, 0.3760000000000E+01
 0.14240E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8332127894632E+02, 0.1000000000000E+01, 0.1416446429200E+01, 0.3120000000000E+01, 0.1761787960846E+01, 0.3120000000000E+01, 0.2600268309564E+03,-0.1653433997190E+02, 0.3760000000000E+01
 0.14250E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8331935940561E+02, 0.1000000000000E+01, 0.1416345394100E+01, 0.3120000000000E+01, 0.1761930690768E+01, 0.3120000000000E+01, 0.2600208352098E+03,-0.1653724386669E+02, 0.3760000000000E+01
 0.14260E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8331744070860E+02, 0.1000000000000E+01, 0.1416244358765E+01, 0.3120000000000E+01, 0.1762073423229E+01, 0.3120000000000E+01, 0.2600148421279E+03,-0.1654014901302E+02, 0.3760000000000E+01
 0.14270E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8331551948570E+02, 0.1000000000000E+01, 0.1416143323137E+01, 0.3120000000000E+01, 0.1762216158017E+01, 0.3120000000000E+01, 0.2600088411641E+03,-0.1654305336380E+02, 0.3760000000000E+01
 0.14280E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8331359910734E+02, 0.1000000000000E+01, 0.1416042287272E+01, 0.3120000000000E+01, 0.1762358895344E+01, 0.3120000000000E+01, 0.2600028428679E+03,-0.1654595896476E+02, 0.3760000000000E+01
 0.14290E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8331167620971E+02, 0.1000000000000E+01, 0.1415941251115E+01, 0.3120000000000E+01, 0.1762501634995E+01, 0.3120000000000E+01, 0.2599968367105E+03,-0.1654886376997E+02, 0.3760000000000E+01
 0.14300E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8330975415222E+02, 0.1000000000000E+01, 0.1415840214721E+01, 0.3120000000000E+01, 0.1762644377183E+01, 0.3120000000000E+01, 0.2599908332070E+03,-0.1655176982658E+02, 0.3760000000000E+01
 0.14310E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8330782958327E+02, 0.1000000000000E+01, 0.1415739178034E+01, 0.3120000000000E+01, 0.1762787121695E+01, 0.3120000000000E+01, 0.2599848218669E+03,-0.1655467508880E+02, 0.3760000000000E+01
 0.14320E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8330590585611E+02, 0.1000000000000E+01, 0.1415638141110E+01, 0.3120000000000E+01, 0.1762929868741E+01, 0.3120000000000E+01, 0.2599788131855E+03,-0.1655758159851E+02, 0.3760000000000E+01
 0.14330E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8330397961998E+02, 0.1000000000000E+01, 0.1415537103893E+01, 0.3120000000000E+01, 0.1763072618109E+01, 0.3120000000000E+01, 0.2599727966757E+03,-0.1656048731695E+02, 0.3760000000000E+01
 0.14340E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8330205422751E+02, 0.1000000000000E+01, 0.1415436066439E+01, 0.3120000000000E+01, 0.1763215370009E+01, 0.3120000000000E+01, 0.2599667828306E+03,-0.1656339427913E+02, 0.3760000000000E+01
 0.14350E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8330012632857E+02, 0.1000000000000E+01, 0.1415335028691E+01, 0.3120000000000E+01, 0.1763358124230E+01, 0.3120000000000E+01, 0.2599607611647E+03,-0.1656630045471E+02, 0.3760000000000E+01
 0.14360E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8329819927419E+02, 0.1000000000000E+01, 0.1415233990707E+01, 0.3120000000000E+01, 0.1763500880980E+01, 0.3120000000000E+01, 0.2599547421663E+03,-0.1656920787219E+02, 0.3760000000000E+01
 0.14370E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8329626971924E+02, 0.1000000000000E+01, 0.1415132952428E+01, 0.3120000000000E+01, 0.1763643640050E+01, 0.3120000000000E+01, 0.2599487153658E+03,-0.1657211450518E+02, 0.3760000000000E+01
 0.14380E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8329434100509E+02, 0.1000000000000E+01, 0.1415031913912E+01, 0.3120000000000E+01, 0.1763786401646E+01, 0.3120000000000E+01, 0.2599426912210E+03,-0.1657502238013E+02, 0.3760000000000E+01
 0.14390E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8329240980032E+02, 0.1000000000000E+01, 0.1414930875102E+01, 0.3120000000000E+01, 0.1763929165560E+01, 0.3120000000000E+01, 0.2599366593053E+03,-0.1657792946632E+02, 0.3760000000000E+01
 0.14400E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8329047943813E+02, 0.1000000000000E+01, 0.1414829836054E+01, 0.3120000000000E+01, 0.1764071931999E+01, 0.3120000000000E+01, 0.2599306300509E+03,-0.1658083779223E+02, 0.3760000000000E+01
 0.14410E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8328854658387E+02, 0.1000000000000E+01, 0.1414728796712E+01, 0.3120000000000E+01, 0.1764214700753E+01, 0.3120000000000E+01, 0.2599245930212E+03,-0.1658374533927E+02, 0.3760000000000E+01
 0.14420E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8328661457468E+02, 0.1000000000000E+01, 0.1414627757131E+01, 0.3120000000000E+01, 0.1764357472029E+01, 0.3120000000000E+01, 0.2599185586605E+03,-0.1658665411792E+02, 0.3760000000000E+01
 0.14430E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8328468008365E+02, 0.1000000000000E+01, 0.1414526717257E+01, 0.3120000000000E+01, 0.1764500245618E+01, 0.3120000000000E+01, 0.2599125165566E+03,-0.1658956211581E+02, 0.3760000000000E+01
 0.14440E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8328274643391E+02, 0.1000000000000E+01, 0.1414425677144E+01, 0.3120000000000E+01, 0.1764643021727E+01, 0.3120000000000E+01, 0.2599064771099E+03,-0.1659247134653E+02, 0.3760000000000E+01
 0.14450E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8328081030581E+02, 0.1000000000000E+01, 0.1414324636737E+01, 0.3120000000000E+01, 0.1764785800146E+01, 0.3120000000000E+01, 0.2599004299310E+03,-0.1659537980199E+02, 0.3760000000000E+01
 0.14460E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8327887501830E+02, 0.1000000000000E+01, 0.1414223596091E+01, 0.3120000000000E+01, 0.1764928581082E+01, 0.3120000000000E+01, 0.2598943854072E+03,-0.1659828949219E+02, 0.3760000000000E+01
 0.14470E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8327693725800E+02, 0.1000000000000E+01, 0.1414122555150E+01, 0.3120000000000E+01, 0.1765071364327E+01, 0.3120000000000E+01, 0.2598883331685E+03,-0.1660119840408E+02, 0.3760000000000E+01
 0.14480E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8327500034195E+02, 0.1000000000000E+01, 0.1414021513971E+01, 0.3120000000000E+01, 0.1765214150086E+01, 0.3120000000000E+01, 0.2598822835965E+03,-0.1660410854418E+02, 0.3760000000000E+01
 0.14490E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8327306095850E+02, 0.1000000000000E+01, 0.1413920472496E+01, 0.3120000000000E+01, 0.1765356938150E+01, 0.3120000000000E+01, 0.2598762263264E+03,-0.1660701790954E+02, 0.3760000000000E+01
 0.14500E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8327112241636E+02, 0.1000000000000E+01, 0.1413819430783E+01, 0.3120000000000E+01, 0.1765499728727E+01, 0.3120000000000E+01, 0.2598701717139E+03,-0.1660992850601E+02, 0.3760000000000E+01
 0.14510E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8326918141412E+02, 0.1000000000000E+01, 0.1413718388774E+01, 0.3120000000000E+01, 0.1765642521605E+01, 0.3120000000000E+01, 0.2598641094263E+03,-0.1661283832236E+02, 0.3760000000000E+01
 0.14520E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8326724124922E+02, 0.1000000000000E+01, 0.1413617346526E+01, 0.3120000000000E+01, 0.1765785316993E+01, 0.3120000000000E+01, 0.2598580497838E+03,-0.1661574937431E+02, 0.3760000000000E+01
 0.14530E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8326529863164E+02, 0.1000000000000E+01, 0.1413516303983E+01, 0.3120000000000E+01, 0.1765928114681E+01, 0.3120000000000E+01, 0.2598519824895E+03,-0.1661865965235E+02, 0.3760000000000E+01
 0.14540E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8326335685623E+02, 0.1000000000000E+01, 0.1413415261199E+01, 0.3120000000000E+01, 0.1766070914874E+01, 0.3120000000000E+01, 0.2598459178554E+03,-0.1662157114963E+02, 0.3760000000000E+01
 0.14550E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8326141262810E+02, 0.1000000000000E+01, 0.1413314218121E+01, 0.3120000000000E+01, 0.1766213717365E+01, 0.3120000000000E+01, 0.2598398455696E+03,-0.1662448188286E+02, 0.3760000000000E+01
 0.14560E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8325946924142E+02, 0.1000000000000E+01, 0.1413213174803E+01, 0.3120000000000E+01, 0.1766356522358E+01, 0.3120000000000E+01, 0.2598337759415E+03,-0.1662739383957E+02, 0.3760000000000E+01
 0.14570E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8325752340824E+02, 0.1000000000000E+01, 0.1413112131188E+01, 0.3120000000000E+01, 0.1766499329646E+01, 0.3120000000000E+01, 0.2598276986813E+03,-0.1663030502802E+02, 0.3760000000000E+01
 0.14580E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8325557841621E+02, 0.1000000000000E+01, 0.1413011087334E+01, 0.3120000000000E+01, 0.1766642139433E+01, 0.3120000000000E+01, 0.2598216240780E+03,-0.1663321743993E+02, 0.3760000000000E+01
 0.14590E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8325363098719E+02, 0.1000000000000E+01, 0.1412910043183E+01, 0.3120000000000E+01, 0.1766784951512E+01, 0.3120000000000E+01, 0.2598155418723E+03,-0.1663612908131E+02, 0.3760000000000E+01
 0.14600E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8325168439808E+02, 0.1000000000000E+01, 0.1412808998792E+01, 0.3120000000000E+01, 0.1766927766086E+01, 0.3120000000000E+01, 0.2598094623196E+03,-0.1663904194187E+02, 0.3760000000000E+01
 0.14610E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8324973537534E+02, 0.1000000000000E+01, 0.1412707954105E+01, 0.3120000000000E+01, 0.1767070582948E+01, 0.3120000000000E+01, 0.2598033751751E+03,-0.1664195403781E+02, 0.3760000000000E+01
 0.14620E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8324778719290E+02, 0.1000000000000E+01, 0.1412606909177E+01, 0.3120000000000E+01, 0.1767213402303E+01, 0.3120000000000E+01, 0.2597972906849E+03,-0.1664486735562E+02, 0.3760000000000E+01
 0.14630E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8324583658094E+02, 0.1000000000000E+01, 0.1412505863953E+01, 0.3120000000000E+01, 0.1767356223944E+01, 0.3120000000000E+01, 0.2597911986160E+03,-0.1664777991138E+02, 0.3760000000000E+01
 0.14640E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8324388681133E+02, 0.1000000000000E+01, 0.1412404818487E+01, 0.3120000000000E+01, 0.1767499048072E+01, 0.3120000000000E+01, 0.2597851092076E+03,-0.1665069367804E+02, 0.3760000000000E+01
 0.14650E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8324193461905E+02, 0.1000000000000E+01, 0.1412303772725E+01, 0.3120000000000E+01, 0.1767641874483E+01, 0.3120000000000E+01, 0.2597790122418E+03,-0.1665360668547E+02, 0.3760000000000E+01
 0.14660E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8323998326613E+02, 0.1000000000000E+01, 0.1412202726722E+01, 0.3120000000000E+01, 0.1767784703378E+01, 0.3120000000000E+01, 0.2597729179276E+03,-0.1665652090518E+02, 0.3760000000000E+01
 0.14670E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8323802949711E+02, 0.1000000000000E+01, 0.1412101680422E+01, 0.3120000000000E+01, 0.1767927534552E+01, 0.3120000000000E+01, 0.2597668160764E+03,-0.1665943436726E+02, 0.3760000000000E+01
 0.14680E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8323607656799E+02, 0.1000000000000E+01, 0.1412000633880E+01, 0.3120000000000E+01, 0.1768070368207E+01, 0.3120000000000E+01, 0.2597607168783E+03,-0.1666234903973E+02, 0.3760000000000E+01
 0.14690E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8323412122556E+02, 0.1000000000000E+01, 0.1411899587042E+01, 0.3120000000000E+01, 0.1768213204137E+01, 0.3120000000000E+01, 0.2597546101523E+03,-0.1666526295921E+02, 0.3760000000000E+01
 0.14700E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8323216672630E+02, 0.1000000000000E+01, 0.1411798539961E+01, 0.3120000000000E+01, 0.1768356042544E+01, 0.3120000000000E+01, 0.2597485060895E+03,-0.1666817808629E+02, 0.3760000000000E+01
 0.14710E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8323020981914E+02, 0.1000000000000E+01, 0.1411697492584E+01, 0.3120000000000E+01, 0.1768498883223E+01, 0.3120000000000E+01, 0.2597423945158E+03,-0.1667109245864E+02, 0.3760000000000E+01
 0.14720E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8322825375011E+02, 0.1000000000000E+01, 0.1411596444964E+01, 0.3120000000000E+01, 0.1768641726374E+01, 0.3120000000000E+01, 0.2597362855896E+03,-0.1667400804200E+02, 0.3760000000000E+01
 0.14730E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8322629528547E+02, 0.1000000000000E+01, 0.1411495397047E+01, 0.3120000000000E+01, 0.1768784571794E+01, 0.3120000000000E+01, 0.2597301691910E+03,-0.1667692286897E+02, 0.3760000000000E+01
 0.14740E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8322433765945E+02, 0.1000000000000E+01, 0.1411394348887E+01, 0.3120000000000E+01, 0.1768927419682E+01, 0.3120000000000E+01, 0.2597240554414E+03,-0.1667983889749E+02, 0.3760000000000E+01
 0.14750E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8322237763870E+02, 0.1000000000000E+01, 0.1411293300430E+01, 0.3120000000000E+01, 0.1769070269834E+01, 0.3120000000000E+01, 0.2597179342221E+03,-0.1668275417944E+02, 0.3760000000000E+01
 0.14760E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8322041845716E+02, 0.1000000000000E+01, 0.1411192251730E+01, 0.3120000000000E+01, 0.1769213122451E+01, 0.3120000000000E+01, 0.2597118156538E+03,-0.1668567066587E+02, 0.3760000000000E+01
 0.14770E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8321845688965E+02, 0.1000000000000E+01, 0.1411091202732E+01, 0.3120000000000E+01, 0.1769355977328E+01, 0.3120000000000E+01, 0.2597056896432E+03,-0.1668858640036E+02, 0.3760000000000E+01
 0.14780E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8321649615845E+02, 0.1000000000000E+01, 0.1410990153492E+01, 0.3120000000000E+01, 0.1769498834665E+01, 0.3120000000000E+01, 0.2596995662745E+03,-0.1669150333473E+02, 0.3760000000000E+01
 0.14790E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8321453304698E+02, 0.1000000000000E+01, 0.1410889103953E+01, 0.3120000000000E+01, 0.1769641694258E+01, 0.3120000000000E+01, 0.2596934354816E+03,-0.1669441952720E+02, 0.3760000000000E+01
 0.14800E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8321257077148E+02, 0.1000000000000E+01, 0.1410788054171E+01, 0.3120000000000E+01, 0.1769784556306E+01, 0.3120000000000E+01, 0.2596873073294E+03,-0.1669733691890E+02, 0.3760000000000E+01
 0.14810E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8321060612215E+02, 0.1000000000000E+01, 0.1410687004091E+01, 0.3120000000000E+01, 0.1769927420607E+01, 0.3120000000000E+01, 0.2596811717732E+03,-0.1670025356460E+02, 0.3760000000000E+01
 0.14820E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8320864231368E+02, 0.1000000000000E+01, 0.1410585953767E+01, 0.3120000000000E+01, 0.1770070287359E+01, 0.3120000000000E+01, 0.2596750388729E+03,-0.1670317140194E+02, 0.3760000000000E+01
 0.14830E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8320667613274E+02, 0.1000000000000E+01, 0.1410484903146E+01, 0.3120000000000E+01, 0.1770213156359E+01, 0.3120000000000E+01, 0.2596688985730E+03,-0.1670608850234E+02, 0.3760000000000E+01
 0.14840E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8320471078784E+02, 0.1000000000000E+01, 0.1410383852280E+01, 0.3120000000000E+01, 0.1770356027804E+01, 0.3120000000000E+01, 0.2596627609141E+03,-0.1670900679814E+02, 0.3760000000000E+01
 0.14850E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8320274308172E+02, 0.1000000000000E+01, 0.1410282801115E+01, 0.3120000000000E+01, 0.1770498901494E+01, 0.3120000000000E+01, 0.2596566158907E+03,-0.1671192435182E+02, 0.3760000000000E+01
 0.14860E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8320077621226E+02, 0.1000000000000E+01, 0.1410181749707E+01, 0.3120000000000E+01, 0.1770641777625E+01, 0.3120000000000E+01, 0.2596504735103E+03,-0.1671484309570E+02, 0.3760000000000E+01
 0.14870E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8319880698380E+02, 0.1000000000000E+01, 0.1410080698000E+01, 0.3120000000000E+01, 0.1770784655995E+01, 0.3120000000000E+01, 0.2596443237722E+03,-0.1671776110677E+02, 0.3760000000000E+01
 0.14880E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8319683859437E+02, 0.1000000000000E+01, 0.1409979646047E+01, 0.3120000000000E+01, 0.1770927536802E+01, 0.3120000000000E+01, 0.2596381766845E+03,-0.1672068030692E+02, 0.3760000000000E+01
 0.14890E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8319486785239E+02, 0.1000000000000E+01, 0.1409878593797E+01, 0.3120000000000E+01, 0.1771070419844E+01, 0.3120000000000E+01, 0.2596320222598E+03,-0.1672359876911E+02, 0.3760000000000E+01
 0.14900E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8319289795055E+02, 0.1000000000000E+01, 0.1409777541301E+01, 0.3120000000000E+01, 0.1771213305316E+01, 0.3120000000000E+01, 0.2596258704885E+03,-0.1672651841480E+02, 0.3760000000000E+01
 0.14910E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8319092570151E+02, 0.1000000000000E+01, 0.1409676488507E+01, 0.3120000000000E+01, 0.1771356193019E+01, 0.3120000000000E+01, 0.2596197113970E+03,-0.1672943733172E+02, 0.3760000000000E+01
 0.14920E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8318895428685E+02, 0.1000000000000E+01, 0.1409575435467E+01, 0.3120000000000E+01, 0.1771499083149E+01, 0.3120000000000E+01, 0.2596135549412E+03,-0.1673235743488E+02, 0.3760000000000E+01
 0.14930E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8318698053266E+02, 0.1000000000000E+01, 0.1409474382128E+01, 0.3120000000000E+01, 0.1771641975504E+01, 0.3120000000000E+01, 0.2596073911891E+03,-0.1673527680838E+02, 0.3760000000000E+01
 0.14940E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8318500761802E+02, 0.1000000000000E+01, 0.1409373328543E+01, 0.3120000000000E+01, 0.1771784870280E+01, 0.3120000000000E+01, 0.2596012300889E+03,-0.1673819736361E+02, 0.3760000000000E+01
 0.14950E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8318303236743E+02, 0.1000000000000E+01, 0.1409272274659E+01, 0.3120000000000E+01, 0.1771927767277E+01, 0.3120000000000E+01, 0.2595950617036E+03,-0.1674111718889E+02, 0.3760000000000E+01
 0.14960E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8318105795653E+02, 0.1000000000000E+01, 0.1409171220529E+01, 0.3120000000000E+01, 0.1772070666689E+01, 0.3120000000000E+01, 0.2595888959707E+03,-0.1674403819261E+02, 0.3760000000000E+01
 0.14970E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8317908121406E+02, 0.1000000000000E+01, 0.1409070166100E+01, 0.3120000000000E+01, 0.1772213568317E+01, 0.3120000000000E+01, 0.2595827229664E+03,-0.1674695847254E+02, 0.3760000000000E+01
 0.14980E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8317710531343E+02, 0.1000000000000E+01, 0.1408969111424E+01, 0.3120000000000E+01, 0.1772356472356E+01, 0.3120000000000E+01, 0.2595765526211E+03,-0.1674987992774E+02, 0.3760000000000E+01
 0.14990E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8317512708651E+02, 0.1000000000000E+01, 0.1408868056449E+01, 0.3120000000000E+01, 0.1772499378605E+01, 0.3120000000000E+01, 0.2595703750212E+03,-0.1675280065983E+02, 0.3760000000000E+01
 0.15000E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8317314969903E+02, 0.1000000000000E+01, 0.1408767001228E+01, 0.3120000000000E+01, 0.1772642287259E+01, 0.3120000000000E+01, 0.2595642000727E+03,-0.1675572257101E+02, 0.3760000000000E+01
 0.15010E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8317116999202E+02, 0.1000000000000E+01, 0.1408665945706E+01, 0.3120000000000E+01, 0.1772785198118E+01, 0.3120000000000E+01, 0.2595580178908E+03,-0.1675864375844E+02, 0.3760000000000E+01
 0.15020E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8316919112569E+02, 0.1000000000000E+01, 0.1408564889938E+01, 0.3120000000000E+01, 0.1772928111377E+01, 0.3120000000000E+01, 0.2595518383642E+03,-0.1676156611908E+02, 0.3760000000000E+01
 0.15030E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8316720994608E+02, 0.1000000000000E+01, 0.1408463833869E+01, 0.3120000000000E+01, 0.1773071026836E+01, 0.3120000000000E+01, 0.2595456516236E+03,-0.1676448775990E+02, 0.3760000000000E+01
 0.15040E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8316522960749E+02, 0.1000000000000E+01, 0.1408362777554E+01, 0.3120000000000E+01, 0.1773213944688E+01, 0.3120000000000E+01, 0.2595394675396E+03,-0.1676741057145E+02, 0.3760000000000E+01
 0.15050E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8316324695962E+02, 0.1000000000000E+01, 0.1408261720938E+01, 0.3120000000000E+01, 0.1773356864735E+01, 0.3120000000000E+01, 0.2595332762543E+03,-0.1677033266716E+02, 0.3760000000000E+01
 0.15060E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8316126515489E+02, 0.1000000000000E+01, 0.1408160664075E+01, 0.3120000000000E+01, 0.1773499787171E+01, 0.3120000000000E+01, 0.2595270876319E+03,-0.1677325592954E+02, 0.3760000000000E+01
 0.15070E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8315928104639E+02, 0.1000000000000E+01, 0.1408059606911E+01, 0.3120000000000E+01, 0.1773642711795E+01, 0.3120000000000E+01, 0.2595208918255E+03,-0.1677617847829E+02, 0.3760000000000E+01
 0.15080E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8315729777871E+02, 0.1000000000000E+01, 0.1407958549500E+01, 0.3120000000000E+01, 0.1773785638801E+01, 0.3120000000000E+01, 0.2595146986749E+03,-0.1677910219512E+02, 0.3760000000000E+01
 0.15090E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8315531221728E+02, 0.1000000000000E+01, 0.1407857491788E+01, 0.3120000000000E+01, 0.1773928567991E+01, 0.3120000000000E+01, 0.2595084983718E+03,-0.1678202519572E+02, 0.3760000000000E+01
 0.15100E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8315332749285E+02, 0.1000000000000E+01, 0.1407756433828E+01, 0.3120000000000E+01, 0.1774071499557E+01, 0.3120000000000E+01, 0.2595023007124E+03,-0.1678494936370E+02, 0.3760000000000E+01
 0.15110E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8315134048055E+02, 0.1000000000000E+01, 0.1407655375567E+01, 0.3120000000000E+01, 0.1774214433300E+01, 0.3120000000000E+01, 0.2594960959187E+03,-0.1678787281850E+02, 0.3760000000000E+01
 0.15120E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8314935430792E+02, 0.1000000000000E+01, 0.1407554317057E+01, 0.3120000000000E+01, 0.1774357369414E+01, 0.3120000000000E+01, 0.2594898937774E+03,-0.1679079743800E+02, 0.3760000000000E+01
 0.15130E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8314736585630E+02, 0.1000000000000E+01, 0.1407453258247E+01, 0.3120000000000E+01, 0.1774500307700E+01, 0.3120000000000E+01, 0.2594836845296E+03,-0.1679372134312E+02, 0.3760000000000E+01
 0.15140E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8314537823931E+02, 0.1000000000000E+01, 0.1407352199188E+01, 0.3120000000000E+01, 0.1774643248349E+01, 0.3120000000000E+01, 0.2594774779182E+03,-0.1679664641546E+02, 0.3760000000000E+01
 0.15150E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8314338835072E+02, 0.1000000000000E+01, 0.1407251139828E+01, 0.3120000000000E+01, 0.1774786191164E+01, 0.3120000000000E+01, 0.2594712642237E+03,-0.1679957077559E+02, 0.3760000000000E+01
 0.15160E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8314139929683E+02, 0.1000000000000E+01, 0.1407150080219E+01, 0.3120000000000E+01, 0.1774929136337E+01, 0.3120000000000E+01, 0.2594650531656E+03,-0.1680249630021E+02, 0.3760000000000E+01
 0.15170E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8313940797583E+02, 0.1000000000000E+01, 0.1407049020309E+01, 0.3120000000000E+01, 0.1775072083670E+01, 0.3120000000000E+01, 0.2594588350386E+03,-0.1680542111412E+02, 0.3760000000000E+01
 0.15180E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8313741749394E+02, 0.1000000000000E+01, 0.1406947960149E+01, 0.3120000000000E+01, 0.1775215033354E+01, 0.3120000000000E+01, 0.2594526195618E+03,-0.1680834708734E+02, 0.3760000000000E+01
 0.15190E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8313542474843E+02, 0.1000000000000E+01, 0.1406846899688E+01, 0.3120000000000E+01, 0.1775357985192E+01, 0.3120000000000E+01, 0.2594463970270E+03,-0.1681127235561E+02, 0.3760000000000E+01
 0.15200E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8313343284022E+02, 0.1000000000000E+01, 0.1406745838977E+01, 0.3120000000000E+01, 0.1775500939374E+01, 0.3120000000000E+01, 0.2594401771369E+03,-0.1681419878187E+02, 0.3760000000000E+01
 0.15210E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8313143867741E+02, 0.1000000000000E+01, 0.1406644777964E+01, 0.3120000000000E+01, 0.1775643895705E+01, 0.3120000000000E+01, 0.2594339502169E+03,-0.1681712450186E+02, 0.3760000000000E+01
 0.15220E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8312944535447E+02, 0.1000000000000E+01, 0.1406543716701E+01, 0.3120000000000E+01, 0.1775786854372E+01, 0.3120000000000E+01, 0.2594277259497E+03,-0.1682005137457E+02, 0.3760000000000E+01
 0.15230E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8312744977451E+02, 0.1000000000000E+01, 0.1406442655137E+01, 0.3120000000000E+01, 0.1775929815182E+01, 0.3120000000000E+01, 0.2594214946451E+03,-0.1682297755280E+02, 0.3760000000000E+01
 0.15240E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8312545504215E+02, 0.1000000000000E+01, 0.1406341593322E+01, 0.3120000000000E+01, 0.1776072778322E+01, 0.3120000000000E+01, 0.2594152660173E+03,-0.1682590488024E+02, 0.3760000000000E+01
 0.15250E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8312345805877E+02, 0.1000000000000E+01, 0.1406240531205E+01, 0.3120000000000E+01, 0.1776215743598E+01, 0.3120000000000E+01, 0.2594090303710E+03,-0.1682883150424E+02, 0.3760000000000E+01
 0.15260E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8312146191677E+02, 0.1000000000000E+01, 0.1406139468838E+01, 0.3120000000000E+01, 0.1776358711197E+01, 0.3120000000000E+01, 0.2594027973821E+03,-0.1683175928533E+02, 0.3760000000000E+01
 0.15270E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8311946353493E+02, 0.1000000000000E+01, 0.1406038406168E+01, 0.3120000000000E+01, 0.1776501680926E+01, 0.3120000000000E+01, 0.2593965574098E+03,-0.1683468636623E+02, 0.3760000000000E+01
 0.15280E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8311746599469E+02, 0.1000000000000E+01, 0.1405937343247E+01, 0.3120000000000E+01, 0.1776644652971E+01, 0.3120000000000E+01, 0.2593903200954E+03,-0.1683761459410E+02, 0.3760000000000E+01
 0.15290E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8311546622051E+02, 0.1000000000000E+01, 0.1405836280025E+01, 0.3120000000000E+01, 0.1776787627139E+01, 0.3120000000000E+01, 0.2593840758160E+03,-0.1684054212827E+02, 0.3760000000000E+01
 0.15300E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8311346728423E+02, 0.1000000000000E+01, 0.1405735216550E+01, 0.3120000000000E+01, 0.1776930603616E+01, 0.3120000000000E+01, 0.2593778341832E+03,-0.1684347081110E+02, 0.3760000000000E+01
 0.15310E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8311146612557E+02, 0.1000000000000E+01, 0.1405634152773E+01, 0.3120000000000E+01, 0.1777073582210E+01, 0.3120000000000E+01, 0.2593715856216E+03,-0.1684639879578E+02, 0.3760000000000E+01
 0.15320E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8310946580197E+02, 0.1000000000000E+01, 0.1405533088744E+01, 0.3120000000000E+01, 0.1777216563106E+01, 0.3120000000000E+01, 0.2593653396974E+03,-0.1684932793099E+02, 0.3760000000000E+01
 0.15330E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8310746326180E+02, 0.1000000000000E+01, 0.1405432024413E+01, 0.3120000000000E+01, 0.1777359546111E+01, 0.3120000000000E+01, 0.2593590868628E+03,-0.1685225637077E+02, 0.3760000000000E+01
 0.15340E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8310546156019E+02, 0.1000000000000E+01, 0.1405330959829E+01, 0.3120000000000E+01, 0.1777502531411E+01, 0.3120000000000E+01, 0.2593528366766E+03,-0.1685518595232E+02, 0.3760000000000E+01
 0.15350E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8310345764350E+02, 0.1000000000000E+01, 0.1405229894943E+01, 0.3120000000000E+01, 0.1777645518813E+01, 0.3120000000000E+01, 0.2593465795845E+03,-0.1685811484565E+02, 0.3760000000000E+01
 0.15360E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8310145457013E+02, 0.1000000000000E+01, 0.1405128829804E+01, 0.3120000000000E+01, 0.1777788508504E+01, 0.3120000000000E+01, 0.2593403251559E+03,-0.1686104487877E+02, 0.3760000000000E+01
 0.15370E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8309944928518E+02, 0.1000000000000E+01, 0.1405027764363E+01, 0.3120000000000E+01, 0.1777931500289E+01, 0.3120000000000E+01, 0.2593340638323E+03,-0.1686397422767E+02, 0.3760000000000E+01
 0.15380E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8309744484273E+02, 0.1000000000000E+01, 0.1404926698668E+01, 0.3120000000000E+01, 0.1778074494355E+01, 0.3120000000000E+01, 0.2593278051696E+03,-0.1686690471153E+02, 0.3760000000000E+01
 0.15390E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8309543819946E+02, 0.1000000000000E+01, 0.1404825632671E+01, 0.3120000000000E+01, 0.1778217490509E+01, 0.3120000000000E+01, 0.2593215396455E+03,-0.1686983451060E+02, 0.3760000000000E+01
 0.15400E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8309343239676E+02, 0.1000000000000E+01, 0.1404724566420E+01, 0.3120000000000E+01, 0.1778360488936E+01, 0.3120000000000E+01, 0.2593152767762E+03,-0.1687276544348E+02, 0.3760000000000E+01
 0.15410E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8309142439679E+02, 0.1000000000000E+01, 0.1404623499866E+01, 0.3120000000000E+01, 0.1778503489444E+01, 0.3120000000000E+01, 0.2593090070571E+03,-0.1687569569919E+02, 0.3760000000000E+01
 0.15420E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8308941724036E+02, 0.1000000000000E+01, 0.1404522433058E+01, 0.3120000000000E+01, 0.1778646492216E+01, 0.3120000000000E+01, 0.2593027400018E+03,-0.1687862708188E+02, 0.3760000000000E+01
 0.15430E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8308740789238E+02, 0.1000000000000E+01, 0.1404421365947E+01, 0.3120000000000E+01, 0.1778789497062E+01, 0.3120000000000E+01, 0.2592964661144E+03,-0.1688155778774E+02, 0.3760000000000E+01
 0.15440E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8308539938507E+02, 0.1000000000000E+01, 0.1404320298583E+01, 0.3120000000000E+01, 0.1778932504166E+01, 0.3120000000000E+01, 0.2592901948820E+03,-0.1688448962788E+02, 0.3760000000000E+01
 0.15450E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8308338869422E+02, 0.1000000000000E+01, 0.1404219230914E+01, 0.3120000000000E+01, 0.1779075513336E+01, 0.3120000000000E+01, 0.2592839168427E+03,-0.1688742078799E+02, 0.3760000000000E+01
 0.15460E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8308137884940E+02, 0.1000000000000E+01, 0.1404118162991E+01, 0.3120000000000E+01, 0.1779218524756E+01, 0.3120000000000E+01, 0.2592776414750E+03,-0.1689035307607E+02, 0.3760000000000E+01
 0.15470E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8307936682518E+02, 0.1000000000000E+01, 0.1404017094765E+01, 0.3120000000000E+01, 0.1779361538235E+01, 0.3120000000000E+01, 0.2592713593133E+03,-0.1689328468227E+02, 0.3760000000000E+01
 0.15480E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8307735564420E+02, 0.1000000000000E+01, 0.1403916026284E+01, 0.3120000000000E+01, 0.1779504553955E+01, 0.3120000000000E+01, 0.2592650798147E+03,-0.1689621742360E+02, 0.3760000000000E+01
 0.15490E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8307534228882E+02, 0.1000000000000E+01, 0.1403814957499E+01, 0.3120000000000E+01, 0.1779647571725E+01, 0.3120000000000E+01, 0.2592587935377E+03,-0.1689914948758E+02, 0.3760000000000E+01
 0.15500E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8307332977990E+02, 0.1000000000000E+01, 0.1403713888459E+01, 0.3120000000000E+01, 0.1779790591730E+01, 0.3120000000000E+01, 0.2592525099338E+03,-0.1690208267853E+02, 0.3760000000000E+01
 0.15510E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8307131510433E+02, 0.1000000000000E+01, 0.1403612819115E+01, 0.3120000000000E+01, 0.1779933613778E+01, 0.3120000000000E+01, 0.2592462195758E+03,-0.1690501519270E+02, 0.3760000000000E+01
 0.15520E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8306930127388E+02, 0.1000000000000E+01, 0.1403511749516E+01, 0.3120000000000E+01, 0.1780076638051E+01, 0.3120000000000E+01, 0.2592399318866E+03,-0.1690794883427E+02, 0.3760000000000E+01
 0.15530E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8306728528068E+02, 0.1000000000000E+01, 0.1403410679612E+01, 0.3120000000000E+01, 0.1780219664360E+01, 0.3120000000000E+01, 0.2592336374558E+03,-0.1691088180318E+02, 0.3760000000000E+01
 0.15540E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8306527013547E+02, 0.1000000000000E+01, 0.1403309609453E+01, 0.3120000000000E+01, 0.1780362692887E+01, 0.3120000000000E+01, 0.2592273457024E+03,-0.1691381589715E+02, 0.3760000000000E+01
 0.15550E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8306325283565E+02, 0.1000000000000E+01, 0.1403208538990E+01, 0.3120000000000E+01, 0.1780505723440E+01, 0.3120000000000E+01, 0.2592210472330E+03,-0.1691674931669E+02, 0.3760000000000E+01
 0.15560E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8306123638127E+02, 0.1000000000000E+01, 0.1403107468270E+01, 0.3120000000000E+01, 0.1780648756203E+01, 0.3120000000000E+01, 0.2592147514332E+03,-0.1691968385935E+02, 0.3760000000000E+01
 0.15570E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8305921777938E+02, 0.1000000000000E+01, 0.1403006397246E+01, 0.3120000000000E+01, 0.1780791790985E+01, 0.3120000000000E+01, 0.2592084489393E+03,-0.1692261773239E+02, 0.3760000000000E+01
 0.15580E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8305720002450E+02, 0.1000000000000E+01, 0.1402905325966E+01, 0.3120000000000E+01, 0.1780934827968E+01, 0.3120000000000E+01, 0.2592021491201E+03,-0.1692555272505E+02, 0.3760000000000E+01
 0.15590E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8305518012491E+02, 0.1000000000000E+01, 0.1402804254381E+01, 0.3120000000000E+01, 0.1781077866962E+01, 0.3120000000000E+01, 0.2591958426157E+03,-0.1692848705433E+02, 0.3760000000000E+01
 0.15600E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8305316107430E+02, 0.1000000000000E+01, 0.1402703182539E+01, 0.3120000000000E+01, 0.1781220908148E+01, 0.3120000000000E+01, 0.2591895387921E+03,-0.1693142249762E+02, 0.3760000000000E+01
 0.15610E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8305113988803E+02, 0.1000000000000E+01, 0.1402602110393E+01, 0.3120000000000E+01, 0.1781363951338E+01, 0.3120000000000E+01, 0.2591832283115E+03,-0.1693435727706E+02, 0.3760000000000E+01
 0.15620E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8304911955072E+02, 0.1000000000000E+01, 0.1402501037989E+01, 0.3120000000000E+01, 0.1781506996711E+01, 0.3120000000000E+01, 0.2591769205116E+03,-0.1693729317116E+02, 0.3760000000000E+01
 0.15630E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8304709708075E+02, 0.1000000000000E+01, 0.1402399965280E+01, 0.3120000000000E+01, 0.1781650044078E+01, 0.3120000000000E+01, 0.2591706060643E+03,-0.1694022840436E+02, 0.3760000000000E+01
 0.15640E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8304507546072E+02, 0.1000000000000E+01, 0.1402298892315E+01, 0.3120000000000E+01, 0.1781793093621E+01, 0.3120000000000E+01, 0.2591642943005E+03,-0.1694316475130E+02, 0.3760000000000E+01
 0.15650E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8304305171503E+02, 0.1000000000000E+01, 0.1402197819043E+01, 0.3120000000000E+01, 0.1781936145150E+01, 0.3120000000000E+01, 0.2591579759113E+03,-0.1694610043636E+02, 0.3760000000000E+01
 0.15660E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8304102882225E+02, 0.1000000000000E+01, 0.1402096745514E+01, 0.3120000000000E+01, 0.1782079198845E+01, 0.3120000000000E+01, 0.2591516602150E+03,-0.1694903723076E+02, 0.3760000000000E+01
 0.15670E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8303900381046E+02, 0.1000000000000E+01, 0.1401995671680E+01, 0.3120000000000E+01, 0.1782222254518E+01, 0.3120000000000E+01, 0.2591453379141E+03,-0.1695197336938E+02, 0.3760000000000E+01
 0.15680E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8303697964548E+02, 0.1000000000000E+01, 0.1401894597587E+01, 0.3120000000000E+01, 0.1782365312348E+01, 0.3120000000000E+01, 0.2591390182870E+03,-0.1695491061768E+02, 0.3760000000000E+01
 0.15690E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8303495337297E+02, 0.1000000000000E+01, 0.1401793523189E+01, 0.3120000000000E+01, 0.1782508372147E+01, 0.3120000000000E+01, 0.2591326920912E+03,-0.1695784720785E+02, 0.3760000000000E+01
 0.15700E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8303292794873E+02, 0.1000000000000E+01, 0.1401692448533E+01, 0.3120000000000E+01, 0.1782651434095E+01, 0.3120000000000E+01, 0.2591263685735E+03,-0.1696078490409E+02, 0.3760000000000E+01
 0.15710E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8303090042180E+02, 0.1000000000000E+01, 0.1401591373570E+01, 0.3120000000000E+01, 0.1782794498003E+01, 0.3120000000000E+01, 0.2591200385025E+03,-0.1696372194559E+02, 0.3760000000000E+01
 0.15720E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8302887374090E+02, 0.1000000000000E+01, 0.1401490298350E+01, 0.3120000000000E+01, 0.1782937564050E+01, 0.3120000000000E+01, 0.2591137111027E+03,-0.1696666009525E+02, 0.3760000000000E+01
 0.15730E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8302684496613E+02, 0.1000000000000E+01, 0.1401389222823E+01, 0.3120000000000E+01, 0.1783080632049E+01, 0.3120000000000E+01, 0.2591073771769E+03,-0.1696959759278E+02, 0.3760000000000E+01
 0.15740E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8302481703950E+02, 0.1000000000000E+01, 0.1401288147037E+01, 0.3120000000000E+01, 0.1783223702178E+01, 0.3120000000000E+01, 0.2591010459292E+03,-0.1697253619252E+02, 0.3760000000000E+01
 0.15750E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8302278702429E+02, 0.1000000000000E+01, 0.1401187070944E+01, 0.3120000000000E+01, 0.1783366774250E+01, 0.3120000000000E+01, 0.2590947081719E+03,-0.1697547414088E+02, 0.3760000000000E+01
 0.15760E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8302075785787E+02, 0.1000000000000E+01, 0.1401085994593E+01, 0.3120000000000E+01, 0.1783509848442E+01, 0.3120000000000E+01, 0.2590883730946E+03,-0.1697841318913E+02, 0.3760000000000E+01
 0.15770E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8301872660860E+02, 0.1000000000000E+01, 0.1400984917935E+01, 0.3120000000000E+01, 0.1783652924569E+01, 0.3120000000000E+01, 0.2590820315257E+03,-0.1698135158811E+02, 0.3760000000000E+01
 0.15780E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8301669620517E+02, 0.1000000000000E+01, 0.1400883841018E+01, 0.3120000000000E+01, 0.1783796002806E+01, 0.3120000000000E+01, 0.2590756926276E+03,-0.1698429109046E+02, 0.3760000000000E+01
 0.15790E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8301466372649E+02, 0.1000000000000E+01, 0.1400782763793E+01, 0.3120000000000E+01, 0.1783939082969E+01, 0.3120000000000E+01, 0.2590693472620E+03,-0.1698722994694E+02, 0.3760000000000E+01
 0.15800E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8301263209979E+02, 0.1000000000000E+01, 0.1400681686309E+01, 0.3120000000000E+01, 0.1784082165234E+01, 0.3120000000000E+01, 0.2590630045859E+03,-0.1699016989839E+02, 0.3760000000000E+01
 0.15810E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8301059840173E+02, 0.1000000000000E+01, 0.1400580608518E+01, 0.3120000000000E+01, 0.1784225249415E+01, 0.3120000000000E+01, 0.2590566554545E+03,-0.1699310920616E+02, 0.3760000000000E+01
 0.15820E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8300856555711E+02, 0.1000000000000E+01, 0.1400479530466E+01, 0.3120000000000E+01, 0.1784368335687E+01, 0.3120000000000E+01, 0.2590503090175E+03,-0.1699604960431E+02, 0.3760000000000E+01
 0.15830E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8300653064490E+02, 0.1000000000000E+01, 0.1400378452108E+01, 0.3120000000000E+01, 0.1784511423867E+01, 0.3120000000000E+01, 0.2590439561367E+03,-0.1699898936454E+02, 0.3760000000000E+01
 0.15840E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8300449658588E+02, 0.1000000000000E+01, 0.1400277373489E+01, 0.3120000000000E+01, 0.1784654514129E+01, 0.3120000000000E+01, 0.2590376059495E+03,-0.1700193021885E+02, 0.3760000000000E+01
 0.15850E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8300246046968E+02, 0.1000000000000E+01, 0.1400176294563E+01, 0.3120000000000E+01, 0.1784797606289E+01, 0.3120000000000E+01, 0.2590312493514E+03,-0.1700487042807E+02, 0.3760000000000E+01
 0.15860E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8300042520587E+02, 0.1000000000000E+01, 0.1400075215376E+01, 0.3120000000000E+01, 0.1784940700521E+01, 0.3120000000000E+01, 0.2590248954441E+03,-0.1700781173034E+02, 0.3760000000000E+01
 0.15870E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8299838789104E+02, 0.1000000000000E+01, 0.1399974135881E+01, 0.3120000000000E+01, 0.1785083796641E+01, 0.3120000000000E+01, 0.2590185351452E+03,-0.1701075239369E+02, 0.3760000000000E+01
 0.15880E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8299635142781E+02, 0.1000000000000E+01, 0.1399873056126E+01, 0.3120000000000E+01, 0.1785226894823E+01, 0.3120000000000E+01, 0.2590121775346E+03,-0.1701369414805E+02, 0.3760000000000E+01
 0.15890E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8299431291988E+02, 0.1000000000000E+01, 0.1399771976063E+01, 0.3120000000000E+01, 0.1785369994885E+01, 0.3120000000000E+01, 0.2590058135522E+03,-0.1701663526705E+02, 0.3760000000000E+01
 0.15900E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8299227526548E+02, 0.1000000000000E+01, 0.1399670895738E+01, 0.3120000000000E+01, 0.1785513096999E+01, 0.3120000000000E+01, 0.2589994522643E+03,-0.1701957747040E+02, 0.3760000000000E+01
 0.15910E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8299023557353E+02, 0.1000000000000E+01, 0.1399569815105E+01, 0.3120000000000E+01, 0.1785656200983E+01, 0.3120000000000E+01, 0.2589930846267E+03,-0.1702251903794E+02, 0.3760000000000E+01
 0.15920E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8298819673355E+02, 0.1000000000000E+01, 0.1399468734211E+01, 0.3120000000000E+01, 0.1785799307008E+01, 0.3120000000000E+01, 0.2589867196787E+03,-0.1702546169610E+02, 0.3760000000000E+01
 0.15930E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8298615586332E+02, 0.1000000000000E+01, 0.1399367653008E+01, 0.3120000000000E+01, 0.1785942414894E+01, 0.3120000000000E+01, 0.2589803484041E+03,-0.1702840371940E+02, 0.3760000000000E+01
 0.15940E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8298411584816E+02, 0.1000000000000E+01, 0.1399266571543E+01, 0.3120000000000E+01, 0.1786085524813E+01, 0.3120000000000E+01, 0.2589739798286E+03,-0.1703134682583E+02, 0.3760000000000E+01
 0.15950E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8298207380613E+02, 0.1000000000000E+01, 0.1399165489770E+01, 0.3120000000000E+01, 0.1786228636581E+01, 0.3120000000000E+01, 0.2589676049369E+03,-0.1703428930106E+02, 0.3760000000000E+01
 0.15960E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8298003262100E+02, 0.1000000000000E+01, 0.1399064407735E+01, 0.3120000000000E+01, 0.1786371750371E+01, 0.3120000000000E+01, 0.2589612327502E+03,-0.1703723285849E+02, 0.3760000000000E+01
 0.15970E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8297798941544E+02, 0.1000000000000E+01, 0.1398963325390E+01, 0.3120000000000E+01, 0.1786514866002E+01, 0.3120000000000E+01, 0.2589548542676E+03,-0.1704017578752E+02, 0.3760000000000E+01
 0.15980E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8297594706783E+02, 0.1000000000000E+01, 0.1398862242784E+01, 0.3120000000000E+01, 0.1786657983644E+01, 0.3120000000000E+01, 0.2589484784930E+03,-0.1704311979397E+02, 0.3760000000000E+01
 0.15990E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8297390270543E+02, 0.1000000000000E+01, 0.1398761159868E+01, 0.3120000000000E+01, 0.1786801103117E+01, 0.3120000000000E+01, 0.2589420964403E+03,-0.1704606317556E+02, 0.3760000000000E+01
 0.16000E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8297185920184E+02, 0.1000000000000E+01, 0.1398660076689E+01, 0.3120000000000E+01, 0.1786944224591E+01, 0.3120000000000E+01, 0.2589357170982E+03,-0.1704900763560E+02, 0.3760000000000E+01
 0.16010E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8296981369061E+02, 0.1000000000000E+01, 0.1398558993202E+01, 0.3120000000000E+01, 0.1787087347886E+01, 0.3120000000000E+01, 0.2589293315004E+03,-0.1705195146852E+02, 0.3760000000000E+01
 0.16020E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8296776903904E+02, 0.1000000000000E+01, 0.1398457909451E+01, 0.3120000000000E+01, 0.1787230473171E+01, 0.3120000000000E+01, 0.2589229486158E+03,-0.1705489637587E+02, 0.3760000000000E+01
 0.16030E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8296572238626E+02, 0.1000000000000E+01, 0.1398356825390E+01, 0.3120000000000E+01, 0.1787373600267E+01, 0.3120000000000E+01, 0.2589165594956E+03,-0.1705784066460E+02, 0.3760000000000E+01
 0.16040E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8296367659357E+02, 0.1000000000000E+01, 0.1398255741067E+01, 0.3120000000000E+01, 0.1787516729343E+01, 0.3120000000000E+01, 0.2589101730900E+03,-0.1706078602232E+02, 0.3760000000000E+01
 0.16050E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8296162880481E+02, 0.1000000000000E+01, 0.1398154656433E+01, 0.3120000000000E+01, 0.1787659860219E+01, 0.3120000000000E+01, 0.2589037804647E+03,-0.1706373076546E+02, 0.3760000000000E+01
 0.16060E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8295958187809E+02, 0.1000000000000E+01, 0.1398053571536E+01, 0.3120000000000E+01, 0.1787802993066E+01, 0.3120000000000E+01, 0.2588973905602E+03,-0.1706667657787E+02, 0.3760000000000E+01
 0.16070E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8295753296378E+02, 0.1000000000000E+01, 0.1397952486329E+01, 0.3120000000000E+01, 0.1787946127702E+01, 0.3120000000000E+01, 0.2588909944626E+03,-0.1706962176806E+02, 0.3760000000000E+01
 0.16080E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8295548491080E+02, 0.1000000000000E+01, 0.1397851400858E+01, 0.3120000000000E+01, 0.1788089264297E+01, 0.3120000000000E+01, 0.2588846010834E+03,-0.1707256803144E+02, 0.3760000000000E+01
 0.16090E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8295343487672E+02, 0.1000000000000E+01, 0.1397750315077E+01, 0.3120000000000E+01, 0.1788232402671E+01, 0.3120000000000E+01, 0.2588782015315E+03,-0.1707551367557E+02, 0.3760000000000E+01
 0.16100E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8295138570171E+02, 0.1000000000000E+01, 0.1397649229031E+01, 0.3120000000000E+01, 0.1788375542994E+01, 0.3120000000000E+01, 0.2588718046909E+03,-0.1707846038940E+02, 0.3760000000000E+01
 0.16110E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8294933455747E+02, 0.1000000000000E+01, 0.1397548142676E+01, 0.3120000000000E+01, 0.1788518685086E+01, 0.3120000000000E+01, 0.2588654017146E+03,-0.1708140648430E+02, 0.3760000000000E+01
 0.16120E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8294728427105E+02, 0.1000000000000E+01, 0.1397447056055E+01, 0.3120000000000E+01, 0.1788661829115E+01, 0.3120000000000E+01, 0.2588590014457E+03,-0.1708435365028E+02, 0.3760000000000E+01
 0.16130E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8294523201730E+02, 0.1000000000000E+01, 0.1397345969124E+01, 0.3120000000000E+01, 0.1788804974903E+01, 0.3120000000000E+01, 0.2588525950473E+03,-0.1708730020493E+02, 0.3760000000000E+01
 0.16140E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8294318063042E+02, 0.1000000000000E+01, 0.1397244881928E+01, 0.3120000000000E+01, 0.1788948122617E+01, 0.3120000000000E+01, 0.2588461913843E+03,-0.1709024781669E+02, 0.3760000000000E+01
 0.16150E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8294112728029E+02, 0.1000000000000E+01, 0.1397143794422E+01, 0.3120000000000E+01, 0.1789091272079E+01, 0.3120000000000E+01, 0.2588397816046E+03,-0.1709319481867E+02, 0.3760000000000E+01
 0.16160E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8293907479390E+02, 0.1000000000000E+01, 0.1397042706650E+01, 0.3120000000000E+01, 0.1789234423456E+01, 0.3120000000000E+01, 0.2588333745505E+03,-0.1709614288390E+02, 0.3760000000000E+01
 0.16170E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8293702035249E+02, 0.1000000000000E+01, 0.1396941618567E+01, 0.3120000000000E+01, 0.1789377576571E+01, 0.3120000000000E+01, 0.2588269614055E+03,-0.1709909034321E+02, 0.3760000000000E+01
 0.16180E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8293496677515E+02, 0.1000000000000E+01, 0.1396840530219E+01, 0.3120000000000E+01, 0.1789520731590E+01, 0.3120000000000E+01, 0.2588205509872E+03,-0.1710203886277E+02, 0.3760000000000E+01
 0.16190E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8293291125047E+02, 0.1000000000000E+01, 0.1396739441559E+01, 0.3120000000000E+01, 0.1789663888336E+01, 0.3120000000000E+01, 0.2588141345017E+03,-0.1710498677273E+02, 0.3760000000000E+01
 0.16200E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8293085659342E+02, 0.1000000000000E+01, 0.1396638352633E+01, 0.3120000000000E+01, 0.1789807046974E+01, 0.3120000000000E+01, 0.2588077207542E+03,-0.1710793573896E+02, 0.3760000000000E+01
 0.16210E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8292879999372E+02, 0.1000000000000E+01, 0.1396537263397E+01, 0.3120000000000E+01, 0.1789950207329E+01, 0.3120000000000E+01, 0.2588013009542E+03,-0.1711088410216E+02, 0.3760000000000E+01
 0.16220E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8292674425783E+02, 0.1000000000000E+01, 0.1396436173894E+01, 0.3120000000000E+01, 0.1790093369565E+01, 0.3120000000000E+01, 0.2587948838800E+03,-0.1711383352462E+02, 0.3760000000000E+01
 0.16230E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8292468659103E+02, 0.1000000000000E+01, 0.1396335084079E+01, 0.3120000000000E+01, 0.1790236533506E+01, 0.3120000000000E+01, 0.2587884607902E+03,-0.1711678234102E+02, 0.3760000000000E+01
 0.16240E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8292262979122E+02, 0.1000000000000E+01, 0.1396233993998E+01, 0.3120000000000E+01, 0.1790379699317E+01, 0.3120000000000E+01, 0.2587820404362E+03,-0.1711973220929E+02, 0.3760000000000E+01
 0.16250E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8292057106261E+02, 0.1000000000000E+01, 0.1396132903605E+01, 0.3120000000000E+01, 0.1790522866822E+01, 0.3120000000000E+01, 0.2587756140731E+03,-0.1712268148005E+02, 0.3760000000000E+01
 0.16260E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8291851320130E+02, 0.1000000000000E+01, 0.1396031812945E+01, 0.3120000000000E+01, 0.1790666036186E+01, 0.3120000000000E+01, 0.2587691904466E+03,-0.1712563180178E+02, 0.3760000000000E+01
 0.16270E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8291645342105E+02, 0.1000000000000E+01, 0.1395930721973E+01, 0.3120000000000E+01, 0.1790809207233E+01, 0.3120000000000E+01, 0.2587627608419E+03,-0.1712858152276E+02, 0.3760000000000E+01
 0.16280E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8291439450620E+02, 0.1000000000000E+01, 0.1395829630734E+01, 0.3120000000000E+01, 0.1790952380127E+01, 0.3120000000000E+01, 0.2587563339678E+03,-0.1713153229628E+02, 0.3760000000000E+01
 0.16290E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8291233367875E+02, 0.1000000000000E+01, 0.1395728539183E+01, 0.3120000000000E+01, 0.1791095554693E+01, 0.3120000000000E+01, 0.2587499011355E+03,-0.1713448247506E+02, 0.3760000000000E+01
 0.16300E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8291027372006E+02, 0.1000000000000E+01, 0.1395627447365E+01, 0.3120000000000E+01, 0.1791238731095E+01, 0.3120000000000E+01, 0.2587434710442E+03,-0.1713743369833E+02, 0.3760000000000E+01
 0.16310E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8290821185608E+02, 0.1000000000000E+01, 0.1395526355234E+01, 0.3120000000000E+01, 0.1791381909157E+01, 0.3120000000000E+01, 0.2587370350175E+03,-0.1714038432729E+02, 0.3760000000000E+01
 0.16320E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8290615085990E+02, 0.1000000000000E+01, 0.1395425262835E+01, 0.3120000000000E+01, 0.1791525089043E+01, 0.3120000000000E+01, 0.2587306017288E+03,-0.1714333600411E+02, 0.3760000000000E+01
 0.16330E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8290408796318E+02, 0.1000000000000E+01, 0.1395324170123E+01, 0.3120000000000E+01, 0.1791668270579E+01, 0.3120000000000E+01, 0.2587241625195E+03,-0.1714628708747E+02, 0.3760000000000E+01
 0.16340E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8290202593647E+02, 0.1000000000000E+01, 0.1395223077144E+01, 0.3120000000000E+01, 0.1791811453927E+01, 0.3120000000000E+01, 0.2587177260551E+03,-0.1714923921740E+02, 0.3760000000000E+01
 0.16350E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8289996201872E+02, 0.1000000000000E+01, 0.1395121983851E+01, 0.3120000000000E+01, 0.1791954638913E+01, 0.3120000000000E+01, 0.2587112836999E+03,-0.1715219075072E+02, 0.3760000000000E+01
 0.16360E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8289789897264E+02, 0.1000000000000E+01, 0.1395020890290E+01, 0.3120000000000E+01, 0.1792097825699E+01, 0.3120000000000E+01, 0.2587048440946E+03,-0.1715514333083E+02, 0.3760000000000E+01
 0.16370E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8289583403826E+02, 0.1000000000000E+01, 0.1394919796417E+01, 0.3120000000000E+01, 0.1792241014112E+01, 0.3120000000000E+01, 0.2586983986071E+03,-0.1715809531984E+02, 0.3760000000000E+01
 0.16380E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8289376997651E+02, 0.1000000000000E+01, 0.1394818702274E+01, 0.3120000000000E+01, 0.1792384204313E+01, 0.3120000000000E+01, 0.2586919558725E+03,-0.1716104835057E+02, 0.3760000000000E+01
 0.16390E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8289170403729E+02, 0.1000000000000E+01, 0.1394717607818E+01, 0.3120000000000E+01, 0.1792527396129E+01, 0.3120000000000E+01, 0.2586855072895E+03,-0.1716400079203E+02, 0.3760000000000E+01
 0.16400E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8288963896758E+02, 0.1000000000000E+01, 0.1394616513093E+01, 0.3120000000000E+01, 0.1792670589722E+01, 0.3120000000000E+01, 0.2586790614497E+03,-0.1716695427596E+02, 0.3760000000000E+01
 0.16410E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8288757202556E+02, 0.1000000000000E+01, 0.1394515418055E+01, 0.3120000000000E+01, 0.1792813784918E+01, 0.3120000000000E+01, 0.2586726097776E+03,-0.1716990717318E+02, 0.3760000000000E+01
 0.16420E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8288550595754E+02, 0.1000000000000E+01, 0.1394414322747E+01, 0.3120000000000E+01, 0.1792956981879E+01, 0.3120000000000E+01, 0.2586661608626E+03,-0.1717286110938E+02, 0.3760000000000E+01
 0.16430E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8288343802269E+02, 0.1000000000000E+01, 0.1394313227126E+01, 0.3120000000000E+01, 0.1793100180431E+01, 0.3120000000000E+01, 0.2586597061326E+03,-0.1717581445944E+02, 0.3760000000000E+01
 0.16440E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8288137096536E+02, 0.1000000000000E+01, 0.1394212131235E+01, 0.3120000000000E+01, 0.1793243380736E+01, 0.3120000000000E+01, 0.2586532541706E+03,-0.1717876884523E+02, 0.3760000000000E+01
 0.16450E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8287930204816E+02, 0.1000000000000E+01, 0.1394111035030E+01, 0.3120000000000E+01, 0.1793386582621E+01, 0.3120000000000E+01, 0.2586467964152E+03,-0.1718172264526E+02, 0.3760000000000E+01
 0.16460E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8287723400464E+02, 0.1000000000000E+01, 0.1394009938555E+01, 0.3120000000000E+01, 0.1793529786246E+01, 0.3120000000000E+01, 0.2586403414159E+03,-0.1718467748551E+02, 0.3760000000000E+01
 0.16470E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8287516410941E+02, 0.1000000000000E+01, 0.1393908841766E+01, 0.3120000000000E+01, 0.1793672991439E+01, 0.3120000000000E+01, 0.2586338806488E+03,-0.1718763174374E+02, 0.3760000000000E+01
 0.16480E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8287309509084E+02, 0.1000000000000E+01, 0.1393807744706E+01, 0.3120000000000E+01, 0.1793816198361E+01, 0.3120000000000E+01, 0.2586274226468E+03,-0.1719058703564E+02, 0.3760000000000E+01
 0.16490E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8287102422820E+02, 0.1000000000000E+01, 0.1393706647333E+01, 0.3120000000000E+01, 0.1793959406838E+01, 0.3120000000000E+01, 0.2586209589011E+03,-0.1719354174466E+02, 0.3760000000000E+01
 0.16500E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8286895424027E+02, 0.1000000000000E+01, 0.1393605549689E+01, 0.3120000000000E+01, 0.1794102617032E+01, 0.3120000000000E+01, 0.2586144979145E+03,-0.1719649748827E+02, 0.3760000000000E+01
 0.16510E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8286688241470E+02, 0.1000000000000E+01, 0.1393504451730E+01, 0.3120000000000E+01, 0.1794245828770E+01, 0.3120000000000E+01, 0.2586080312040E+03,-0.1719945265564E+02, 0.3760000000000E+01
 0.16520E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8286481146716E+02, 0.1000000000000E+01, 0.1393403353500E+01, 0.3120000000000E+01, 0.1794389042211E+01, 0.3120000000000E+01, 0.2586015672629E+03,-0.1720240884832E+02, 0.3760000000000E+01
 0.16530E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8286273868847E+02, 0.1000000000000E+01, 0.1393302254955E+01, 0.3120000000000E+01, 0.1794532257185E+01, 0.3120000000000E+01, 0.2585950976184E+03,-0.1720536446853E+02, 0.3760000000000E+01
 0.16540E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8286066678951E+02, 0.1000000000000E+01, 0.1393201156140E+01, 0.3120000000000E+01, 0.1794675473849E+01, 0.3120000000000E+01, 0.2585886307485E+03,-0.1720832111490E+02, 0.3760000000000E+01
 0.16550E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8285859306560E+02, 0.1000000000000E+01, 0.1393100057009E+01, 0.3120000000000E+01, 0.1794818692034E+01, 0.3120000000000E+01, 0.2585821581945E+03,-0.1721127718865E+02, 0.3760000000000E+01
 0.16560E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8285652022128E+02, 0.1000000000000E+01, 0.1392998957607E+01, 0.3120000000000E+01, 0.1794961911897E+01, 0.3120000000000E+01, 0.2585756884147E+03,-0.1721423428533E+02, 0.3760000000000E+01
 0.16570E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8285444555991E+02, 0.1000000000000E+01, 0.1392897857889E+01, 0.3120000000000E+01, 0.1795105133268E+01, 0.3120000000000E+01, 0.2585692129756E+03,-0.1721719081030E+02, 0.3760000000000E+01
 0.16580E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8285237177893E+02, 0.1000000000000E+01, 0.1392796757900E+01, 0.3120000000000E+01, 0.1795248356305E+01, 0.3120000000000E+01, 0.2585627403130E+03,-0.1722014836216E+02, 0.3760000000000E+01
 0.16590E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8285029618725E+02, 0.1000000000000E+01, 0.1392695657596E+01, 0.3120000000000E+01, 0.1795391580838E+01, 0.3120000000000E+01, 0.2585562620110E+03,-0.1722310534387E+02, 0.3760000000000E+01
 0.16600E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8284822147648E+02, 0.1000000000000E+01, 0.1392594557019E+01, 0.3120000000000E+01, 0.1795534807024E+01, 0.3120000000000E+01, 0.2585497864870E+03,-0.1722606334656E+02, 0.3760000000000E+01
 0.16610E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8284614496120E+02, 0.1000000000000E+01, 0.1392493456127E+01, 0.3120000000000E+01, 0.1795678034694E+01, 0.3120000000000E+01, 0.2585433053430E+03,-0.1722902078498E+02, 0.3760000000000E+01
 0.16620E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8284406933057E+02, 0.1000000000000E+01, 0.1392392354962E+01, 0.3120000000000E+01, 0.1795821264005E+01, 0.3120000000000E+01, 0.2585368269887E+03,-0.1723197924190E+02, 0.3760000000000E+01
 0.16630E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8284199190145E+02, 0.1000000000000E+01, 0.1392291253481E+01, 0.3120000000000E+01, 0.1795964494787E+01, 0.3120000000000E+01, 0.2585303430332E+03,-0.1723493713465E+02, 0.3760000000000E+01
 0.16640E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8283991535810E+02, 0.1000000000000E+01, 0.1392190151728E+01, 0.3120000000000E+01, 0.1796107727196E+01, 0.3120000000000E+01, 0.2585238618707E+03,-0.1723789604221E+02, 0.3760000000000E+01
 0.16650E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8283783702232E+02, 0.1000000000000E+01, 0.1392089049658E+01, 0.3120000000000E+01, 0.1796250961065E+01, 0.3120000000000E+01, 0.2585173751260E+03,-0.1724085438662E+02, 0.3760000000000E+01
 0.16660E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8283575957546E+02, 0.1000000000000E+01, 0.1391987947315E+01, 0.3120000000000E+01, 0.1796394196549E+01, 0.3120000000000E+01, 0.2585108911842E+03,-0.1724381374593E+02, 0.3760000000000E+01
 0.16670E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8283368034147E+02, 0.1000000000000E+01, 0.1391886844657E+01, 0.3120000000000E+01, 0.1796537433479E+01, 0.3120000000000E+01, 0.2585044016767E+03,-0.1724677254809E+02, 0.3760000000000E+01
 0.16680E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8283160199530E+02, 0.1000000000000E+01, 0.1391785741724E+01, 0.3120000000000E+01, 0.1796680672011E+01, 0.3120000000000E+01, 0.2584979149686E+03,-0.1724973236108E+02, 0.3760000000000E+01
 0.16690E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8282952187233E+02, 0.1000000000000E+01, 0.1391684638476E+01, 0.3120000000000E+01, 0.1796823911977E+01, 0.3120000000000E+01, 0.2584914227271E+03,-0.1725269161415E+02, 0.3760000000000E+01
 0.16700E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8282744263670E+02, 0.1000000000000E+01, 0.1391583534953E+01, 0.3120000000000E+01, 0.1796967153532E+01, 0.3120000000000E+01, 0.2584849332835E+03,-0.1725565188186E+02, 0.3760000000000E+01
 0.16710E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8282536163219E+02, 0.1000000000000E+01, 0.1391482431114E+01, 0.3120000000000E+01, 0.1797110396508E+01, 0.3120000000000E+01, 0.2584784383312E+03,-0.1725861158921E+02, 0.3760000000000E+01
 0.16720E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8282328151593E+02, 0.1000000000000E+01, 0.1391381327001E+01, 0.3120000000000E+01, 0.1797253641061E+01, 0.3120000000000E+01, 0.2584719461796E+03,-0.1726157230709E+02, 0.3760000000000E+01
 0.16730E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8282119963574E+02, 0.1000000000000E+01, 0.1391280222572E+01, 0.3120000000000E+01, 0.1797396887022E+01, 0.3120000000000E+01, 0.2584654485348E+03,-0.1726453247203E+02, 0.3760000000000E+01
 0.16740E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8281911864460E+02, 0.1000000000000E+01, 0.1391179117867E+01, 0.3120000000000E+01, 0.1797540134546E+01, 0.3120000000000E+01, 0.2584589536930E+03,-0.1726749364755E+02, 0.3760000000000E+01
 0.16750E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8281703589750E+02, 0.1000000000000E+01, 0.1391078012846E+01, 0.3120000000000E+01, 0.1797683383467E+01, 0.3120000000000E+01, 0.2584524533830E+03,-0.1727045426825E+02, 0.3760000000000E+01
 0.16760E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8281495404366E+02, 0.1000000000000E+01, 0.1390976907549E+01, 0.3120000000000E+01, 0.1797826633937E+01, 0.3120000000000E+01, 0.2584459558891E+03,-0.1727341589164E+02, 0.3760000000000E+01
 0.16770E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8281287043978E+02, 0.1000000000000E+01, 0.1390875801936E+01, 0.3120000000000E+01, 0.1797969885791E+01, 0.3120000000000E+01, 0.2584394529457E+03,-0.1727637696335E+02, 0.3760000000000E+01
 0.16780E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8281078772769E+02, 0.1000000000000E+01, 0.1390774696048E+01, 0.3120000000000E+01, 0.1798113139181E+01, 0.3120000000000E+01, 0.2584329528136E+03,-0.1727933904301E+02, 0.3760000000000E+01
 0.16790E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8280870327349E+02, 0.1000000000000E+01, 0.1390673589842E+01, 0.3120000000000E+01, 0.1798256393942E+01, 0.3120000000000E+01, 0.2584264472565E+03,-0.1728230057288E+02, 0.3760000000000E+01
 0.16800E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8280661971274E+02, 0.1000000000000E+01, 0.1390572483361E+01, 0.3120000000000E+01, 0.1798399650226E+01, 0.3120000000000E+01, 0.2584199445161E+03,-0.1728526310215E+02, 0.3760000000000E+01
 0.16810E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8280453441284E+02, 0.1000000000000E+01, 0.1390471376562E+01, 0.3120000000000E+01, 0.1798542907868E+01, 0.3120000000000E+01, 0.2584134363600E+03,-0.1728822509039E+02, 0.3760000000000E+01
 0.16820E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8280245001462E+02, 0.1000000000000E+01, 0.1390370269488E+01, 0.3120000000000E+01, 0.1798686167021E+01, 0.3120000000000E+01, 0.2584069310461E+03,-0.1729118807322E+02, 0.3760000000000E+01
 0.16830E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8280036388379E+02, 0.1000000000000E+01, 0.1390269162096E+01, 0.3120000000000E+01, 0.1798829427517E+01, 0.3120000000000E+01, 0.2584004203371E+03,-0.1729415051081E+02, 0.3760000000000E+01
 0.16840E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8279827864922E+02, 0.1000000000000E+01, 0.1390168054427E+01, 0.3120000000000E+01, 0.1798972689511E+01, 0.3120000000000E+01, 0.2583939124533E+03,-0.1729711395278E+02, 0.3760000000000E+01
 0.16850E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8279619169143E+02, 0.1000000000000E+01, 0.1390066946441E+01, 0.3120000000000E+01, 0.1799115952837E+01, 0.3120000000000E+01, 0.2583873992036E+03,-0.1730007684625E+02, 0.3760000000000E+01
 0.16860E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8279410563330E+02, 0.1000000000000E+01, 0.1389965838179E+01, 0.3120000000000E+01, 0.1799259217646E+01, 0.3120000000000E+01, 0.2583808887897E+03,-0.1730304073907E+02, 0.3760000000000E+01
 0.16870E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8279201785815E+02, 0.1000000000000E+01, 0.1389864729598E+01, 0.3120000000000E+01, 0.1799402483773E+01, 0.3120000000000E+01, 0.2583743730293E+03,-0.1730600408972E+02, 0.3760000000000E+01
 0.16880E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8278993098244E+02, 0.1000000000000E+01, 0.1389763620740E+01, 0.3120000000000E+01, 0.1799545751371E+01, 0.3120000000000E+01, 0.2583678601039E+03,-0.1730896843914E+02, 0.3760000000000E+01
 0.16890E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8278784239724E+02, 0.1000000000000E+01, 0.1389662511564E+01, 0.3120000000000E+01, 0.1799689020275E+01, 0.3120000000000E+01, 0.2583613418556E+03,-0.1731193224408E+02, 0.3760000000000E+01
 0.16900E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8278575471530E+02, 0.1000000000000E+01, 0.1389561402111E+01, 0.3120000000000E+01, 0.1799832290635E+01, 0.3120000000000E+01, 0.2583548264542E+03,-0.1731489704406E+02, 0.3760000000000E+01
 0.16910E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8278366533038E+02, 0.1000000000000E+01, 0.1389460292340E+01, 0.3120000000000E+01, 0.1799975562288E+01, 0.3120000000000E+01, 0.2583483057502E+03,-0.1731786130537E+02, 0.3760000000000E+01
 0.16920E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8278157684759E+02, 0.1000000000000E+01, 0.1389359182291E+01, 0.3120000000000E+01, 0.1800118835383E+01, 0.3120000000000E+01, 0.2583417878895E+03,-0.1732082656031E+02, 0.3760000000000E+01
 0.16930E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8277948666855E+02, 0.1000000000000E+01, 0.1389258071924E+01, 0.3120000000000E+01, 0.1800262109758E+01, 0.3120000000000E+01, 0.2583352647473E+03,-0.1732379127689E+02, 0.3760000000000E+01
 0.16940E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8277739739170E+02, 0.1000000000000E+01, 0.1389156961278E+01, 0.3120000000000E+01, 0.1800405385562E+01, 0.3120000000000E+01, 0.2583287444485E+03,-0.1732675698741E+02, 0.3760000000000E+01
 0.16950E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8277530642932E+02, 0.1000000000000E+01, 0.1389055850314E+01, 0.3120000000000E+01, 0.1800548662633E+01, 0.3120000000000E+01, 0.2583222189014E+03,-0.1732972215827E+02, 0.3760000000000E+01
 0.16960E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8277321636994E+02, 0.1000000000000E+01, 0.1388954739072E+01, 0.3120000000000E+01, 0.1800691941119E+01, 0.3120000000000E+01, 0.2583156962005E+03,-0.1733268832215E+02, 0.3760000000000E+01
 0.16970E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8277112463105E+02, 0.1000000000000E+01, 0.1388853627511E+01, 0.3120000000000E+01, 0.1800835220858E+01, 0.3120000000000E+01, 0.2583091682702E+03,-0.1733565395265E+02, 0.3760000000000E+01
 0.16980E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8276903379577E+02, 0.1000000000000E+01, 0.1388752515671E+01, 0.3120000000000E+01, 0.1800978501999E+01, 0.3120000000000E+01, 0.2583026431876E+03,-0.1733862056899E+02, 0.3760000000000E+01
 0.16990E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8276694128624E+02, 0.1000000000000E+01, 0.1388651403513E+01, 0.3120000000000E+01, 0.1801121784380E+01, 0.3120000000000E+01, 0.2582961128922E+03,-0.1734158665558E+02, 0.3760000000000E+01
 0.17000E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8276484968537E+02, 0.1000000000000E+01, 0.1388550291075E+01, 0.3120000000000E+01, 0.1801265068149E+01, 0.3120000000000E+01, 0.2582895854604E+03,-0.1734455372742E+02, 0.3760000000000E+01
 0.17010E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8276275641615E+02, 0.1000000000000E+01, 0.1388449178318E+01, 0.3120000000000E+01, 0.1801408353145E+01, 0.3120000000000E+01, 0.2582830528339E+03,-0.1734752027174E+02, 0.3760000000000E+01
 0.17020E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8276066405574E+02, 0.1000000000000E+01, 0.1388348065282E+01, 0.3120000000000E+01, 0.1801551639514E+01, 0.3120000000000E+01, 0.2582765230715E+03,-0.1735048779694E+02, 0.3760000000000E+01
 0.17030E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8275857003646E+02, 0.1000000000000E+01, 0.1388246951926E+01, 0.3120000000000E+01, 0.1801694927097E+01, 0.3120000000000E+01, 0.2582699881442E+03,-0.1735345479613E+02, 0.3760000000000E+01
 0.17040E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8275647692422E+02, 0.1000000000000E+01, 0.1388145838291E+01, 0.3120000000000E+01, 0.1801838216040E+01, 0.3120000000000E+01, 0.2582634560752E+03,-0.1735642277472E+02, 0.3760000000000E+01
 0.17050E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8275438216048E+02, 0.1000000000000E+01, 0.1388044724336E+01, 0.3120000000000E+01, 0.1801981506184E+01, 0.3120000000000E+01, 0.2582569188645E+03,-0.1735939023429E+02, 0.3760000000000E+01
 0.17060E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8275228830857E+02, 0.1000000000000E+01, 0.1387943610101E+01, 0.3120000000000E+01, 0.1802124797673E+01, 0.3120000000000E+01, 0.2582503845268E+03,-0.1736235866840E+02, 0.3760000000000E+01
 0.17070E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8275019280862E+02, 0.1000000000000E+01, 0.1387842495546E+01, 0.3120000000000E+01, 0.1802268090349E+01, 0.3120000000000E+01, 0.2582438450583E+03,-0.1736532657995E+02, 0.3760000000000E+01
 0.17080E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8274809822303E+02, 0.1000000000000E+01, 0.1387741380712E+01, 0.3120000000000E+01, 0.1802411384357E+01, 0.3120000000000E+01, 0.2582373084707E+03,-0.1736829547053E+02, 0.3760000000000E+01
 0.17090E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8274600199731E+02, 0.1000000000000E+01, 0.1387640265557E+01, 0.3120000000000E+01, 0.1802554679538E+01, 0.3120000000000E+01, 0.2582307667769E+03,-0.1737126384038E+02, 0.3760000000000E+01
 0.17100E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8274390668521E+02, 0.1000000000000E+01, 0.1387539150121E+01, 0.3120000000000E+01, 0.1802697976038E+01, 0.3120000000000E+01, 0.2582242279616E+03,-0.1737423318393E+02, 0.3760000000000E+01
 0.17110E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8274180973995E+02, 0.1000000000000E+01, 0.1387438034366E+01, 0.3120000000000E+01, 0.1802841273696E+01, 0.3120000000000E+01, 0.2582176840620E+03,-0.1737720201310E+02, 0.3760000000000E+01
 0.17120E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8273971371215E+02, 0.1000000000000E+01, 0.1387336918329E+01, 0.3120000000000E+01, 0.1802984572660E+01, 0.3120000000000E+01, 0.2582111430529E+03,-0.1738017181208E+02, 0.3760000000000E+01
 0.17130E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8273761605659E+02, 0.1000000000000E+01, 0.1387235801973E+01, 0.3120000000000E+01, 0.1803127872768E+01, 0.3120000000000E+01, 0.2582045969762E+03,-0.1738314109543E+02, 0.3760000000000E+01
 0.17140E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8273551931931E+02, 0.1000000000000E+01, 0.1387134685335E+01, 0.3120000000000E+01, 0.1803271174168E+01, 0.3120000000000E+01, 0.2581980537924E+03,-0.1738611135237E+02, 0.3760000000000E+01
 0.17150E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8273342096098E+02, 0.1000000000000E+01, 0.1387033568376E+01, 0.3120000000000E+01, 0.1803414476699E+01, 0.3120000000000E+01, 0.2581915055620E+03,-0.1738908109519E+02, 0.3760000000000E+01
 0.17160E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8273132352549E+02, 0.1000000000000E+01, 0.1386932451136E+01, 0.3120000000000E+01, 0.1803557780507E+01, 0.3120000000000E+01, 0.2581849602389E+03,-0.1739205180597E+02, 0.3760000000000E+01
 0.17170E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8272922447576E+02, 0.1000000000000E+01, 0.1386831333575E+01, 0.3120000000000E+01, 0.1803701085433E+01, 0.3120000000000E+01, 0.2581784098904E+03,-0.1739502200086E+02, 0.3760000000000E+01
 0.17180E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8272712634749E+02, 0.1000000000000E+01, 0.1386730215732E+01, 0.3120000000000E+01, 0.1803844391622E+01, 0.3120000000000E+01, 0.2581718624446E+03,-0.1739799316953E+02, 0.3760000000000E+01
 0.17190E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8272502660992E+02, 0.1000000000000E+01, 0.1386629097569E+01, 0.3120000000000E+01, 0.1803987698914E+01, 0.3120000000000E+01, 0.2581653099890E+03,-0.1740096382830E+02, 0.3760000000000E+01
 0.17200E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8272292779807E+02, 0.1000000000000E+01, 0.1386527979123E+01, 0.3120000000000E+01, 0.1804131007456E+01, 0.3120000000000E+01, 0.2581587604494E+03,-0.1740393545242E+02, 0.3760000000000E+01
 0.17210E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8272082738782E+02, 0.1000000000000E+01, 0.1386426860355E+01, 0.3120000000000E+01, 0.1804274317087E+01, 0.3120000000000E+01, 0.2581522059340E+03,-0.1740690656431E+02, 0.3760000000000E+01
 0.17220E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8271872790044E+02, 0.1000000000000E+01, 0.1386325741306E+01, 0.3120000000000E+01, 0.1804417627954E+01, 0.3120000000000E+01, 0.2581456543256E+03,-0.1740987864389E+02, 0.3760000000000E+01
 0.17230E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8271662682164E+02, 0.1000000000000E+01, 0.1386224621935E+01, 0.3120000000000E+01, 0.1804560939896E+01, 0.3120000000000E+01, 0.2581390977631E+03,-0.1741285021662E+02, 0.3760000000000E+01
 0.17240E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8271452666749E+02, 0.1000000000000E+01, 0.1386123502281E+01, 0.3120000000000E+01, 0.1804704253059E+01, 0.3120000000000E+01, 0.2581325441132E+03,-0.1741582274971E+02, 0.3760000000000E+01
 0.17250E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8271242493089E+02, 0.1000000000000E+01, 0.1386022382306E+01, 0.3120000000000E+01, 0.1804847567285E+01, 0.3120000000000E+01, 0.2581259855373E+03,-0.1741879477956E+02, 0.3760000000000E+01
 0.17260E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8271032411614E+02, 0.1000000000000E+01, 0.1385921262048E+01, 0.3120000000000E+01, 0.1804990882716E+01, 0.3120000000000E+01, 0.2581194298650E+03,-0.1742176777203E+02, 0.3760000000000E+01
 0.17270E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8270822173085E+02, 0.1000000000000E+01, 0.1385820141468E+01, 0.3120000000000E+01, 0.1805134199197E+01, 0.3120000000000E+01, 0.2581128693038E+03,-0.1742474026071E+02, 0.3760000000000E+01
 0.17280E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8270612026736E+02, 0.1000000000000E+01, 0.1385719020604E+01, 0.3120000000000E+01, 0.1805277516869E+01, 0.3120000000000E+01, 0.2581063116462E+03,-0.1742771370768E+02, 0.3760000000000E+01
 0.17290E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8270401723700E+02, 0.1000000000000E+01, 0.1385617899419E+01, 0.3120000000000E+01, 0.1805420835576E+01, 0.3120000000000E+01, 0.2580997491112E+03,-0.1743068665435E+02, 0.3760000000000E+01
 0.17300E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8270191513572E+02, 0.1000000000000E+01, 0.1385516777950E+01, 0.3120000000000E+01, 0.1805564155460E+01, 0.3120000000000E+01, 0.2580931895024E+03,-0.1743366055858E+02, 0.3760000000000E+01
 0.17310E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8269981147156E+02, 0.1000000000000E+01, 0.1385415656159E+01, 0.3120000000000E+01, 0.1805707476366E+01, 0.3120000000000E+01, 0.2580866250287E+03,-0.1743663396122E+02, 0.3760000000000E+01
 0.17320E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8269770873893E+02, 0.1000000000000E+01, 0.1385314534084E+01, 0.3120000000000E+01, 0.1805850798434E+01, 0.3120000000000E+01, 0.2580800634885E+03,-0.1743960832056E+02, 0.3760000000000E+01
 0.17330E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8269560444861E+02, 0.1000000000000E+01, 0.1385213411686E+01, 0.3120000000000E+01, 0.1805994121509E+01, 0.3120000000000E+01, 0.2580734970998E+03,-0.1744258218363E+02, 0.3760000000000E+01
 0.17340E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8269350108938E+02, 0.1000000000000E+01, 0.1385112289005E+01, 0.3120000000000E+01, 0.1806137445733E+01, 0.3120000000000E+01, 0.2580669336433E+03,-0.1744555700459E+02, 0.3760000000000E+01
 0.17350E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8269139618413E+02, 0.1000000000000E+01, 0.1385011166000E+01, 0.3120000000000E+01, 0.1806280770950E+01, 0.3120000000000E+01, 0.2580603653746E+03,-0.1744853132459E+02, 0.3760000000000E+01
 0.17360E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8268929221055E+02, 0.1000000000000E+01, 0.1384910042711E+01, 0.3120000000000E+01, 0.1806424097301E+01, 0.3120000000000E+01, 0.2580538000398E+03,-0.1745150659914E+02, 0.3760000000000E+01
 0.17370E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8268718669610E+02, 0.1000000000000E+01, 0.1384808919100E+01, 0.3120000000000E+01, 0.1806567424631E+01, 0.3120000000000E+01, 0.2580472299089E+03,-0.1745448138178E+02, 0.3760000000000E+01
 0.17380E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8268508211602E+02, 0.1000000000000E+01, 0.1384707795203E+01, 0.3120000000000E+01, 0.1806710753081E+01, 0.3120000000000E+01, 0.2580406627203E+03,-0.1745745711400E+02, 0.3760000000000E+01
 0.17390E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8268297600327E+02, 0.1000000000000E+01, 0.1384606670983E+01, 0.3120000000000E+01, 0.1806854082496E+01, 0.3120000000000E+01, 0.2580340907613E+03,-0.1746043235380E+02, 0.3760000000000E+01
 0.17400E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8268087082429E+02, 0.1000000000000E+01, 0.1384505546479E+01, 0.3120000000000E+01, 0.1806997413016E+01, 0.3120000000000E+01, 0.2580275217424E+03,-0.1746340854374E+02, 0.3760000000000E+01
 0.17410E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8267876412033E+02, 0.1000000000000E+01, 0.1384404421651E+01, 0.3120000000000E+01, 0.1807140744488E+01, 0.3120000000000E+01, 0.2580209479772E+03,-0.1746638424373E+02, 0.3760000000000E+01
 0.17420E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8267665835379E+02, 0.1000000000000E+01, 0.1384303296537E+01, 0.3120000000000E+01, 0.1807284077050E+01, 0.3120000000000E+01, 0.2580143771637E+03,-0.1746936089077E+02, 0.3760000000000E+01
 0.17430E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8267455106671E+02, 0.1000000000000E+01, 0.1384202171100E+01, 0.3120000000000E+01, 0.1807427410549E+01, 0.3120000000000E+01, 0.2580078016175E+03,-0.1747233704950E+02, 0.3760000000000E+01
 0.17440E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8267244471805E+02, 0.1000000000000E+01, 0.1384101045378E+01, 0.3120000000000E+01, 0.1807570745124E+01, 0.3120000000000E+01, 0.2580012290259E+03,-0.1747531415571E+02, 0.3760000000000E+01
 0.17450E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8267033685850E+02, 0.1000000000000E+01, 0.1383999919332E+01, 0.3120000000000E+01, 0.1807714080622E+01, 0.3120000000000E+01, 0.2579946517320E+03,-0.1747829077243E+02, 0.3760000000000E+01
 0.17460E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8266822993813E+02, 0.1000000000000E+01, 0.1383898792999E+01, 0.3120000000000E+01, 0.1807857417182E+01, 0.3120000000000E+01, 0.2579880773950E+03,-0.1748126833647E+02, 0.3760000000000E+01
 0.17470E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8266612151482E+02, 0.1000000000000E+01, 0.1383797666343E+01, 0.3120000000000E+01, 0.1808000754651E+01, 0.3120000000000E+01, 0.2579814983804E+03,-0.1748424541275E+02, 0.3760000000000E+01
 0.17480E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8266401403201E+02, 0.1000000000000E+01, 0.1383696539401E+01, 0.3120000000000E+01, 0.1808144093166E+01, 0.3120000000000E+01, 0.2579749223267E+03,-0.1748722343206E+02, 0.3760000000000E+01
 0.17490E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8266190505099E+02, 0.1000000000000E+01, 0.1383595412134E+01, 0.3120000000000E+01, 0.1808287432576E+01, 0.3120000000000E+01, 0.2579683416103E+03,-0.1749020097063E+02, 0.3760000000000E+01
 0.17500E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8265979701159E+02, 0.1000000000000E+01, 0.1383494284581E+01, 0.3120000000000E+01, 0.1808430773019E+01, 0.3120000000000E+01, 0.2579617638581E+03,-0.1749317945309E+02, 0.3760000000000E+01
 0.17510E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8265768748207E+02, 0.1000000000000E+01, 0.1383393156704E+01, 0.3120000000000E+01, 0.1808574114342E+01, 0.3120000000000E+01, 0.2579551814685E+03,-0.1749615745119E+02, 0.3760000000000E+01
 0.17520E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8265557890129E+02, 0.1000000000000E+01, 0.1383292028540E+01, 0.3120000000000E+01, 0.1808717456684E+01, 0.3120000000000E+01, 0.2579486020654E+03,-0.1749913638540E+02, 0.3760000000000E+01
 0.17530E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8265346883408E+02, 0.1000000000000E+01, 0.1383190900051E+01, 0.3120000000000E+01, 0.1808860799891E+01, 0.3120000000000E+01, 0.2579420180362E+03,-0.1750211484523E+02, 0.3760000000000E+01
 0.17540E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8265135971289E+02, 0.1000000000000E+01, 0.1383089771276E+01, 0.3120000000000E+01, 0.1809004144101E+01, 0.3120000000000E+01, 0.2579354369850E+03,-0.1750509424116E+02, 0.3760000000000E+01
 0.17550E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8264924911590E+02, 0.1000000000000E+01, 0.1382988642175E+01, 0.3120000000000E+01, 0.1809147489164E+01, 0.3120000000000E+01, 0.2579288513410E+03,-0.1750807315831E+02, 0.3760000000000E+01
 0.17560E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8264713946562E+02, 0.1000000000000E+01, 0.1382887512787E+01, 0.3120000000000E+01, 0.1809290835215E+01, 0.3120000000000E+01, 0.2579222686769E+03,-0.1751105301520E+02, 0.3760000000000E+01
 0.17570E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8264502834700E+02, 0.1000000000000E+01, 0.1382786383075E+01, 0.3120000000000E+01, 0.1809434182104E+01, 0.3120000000000E+01, 0.2579156814433E+03,-0.1751403239498E+02, 0.3760000000000E+01
 0.17580E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8264291817748E+02, 0.1000000000000E+01, 0.1382685253074E+01, 0.3120000000000E+01, 0.1809577529967E+01, 0.3120000000000E+01, 0.2579090971971E+03,-0.1751701271073E+02, 0.3760000000000E+01
 0.17590E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8264080654698E+02, 0.1000000000000E+01, 0.1382584122748E+01, 0.3120000000000E+01, 0.1809720878653E+01, 0.3120000000000E+01, 0.2579025084044E+03,-0.1751999255115E+02, 0.3760000000000E+01
 0.17600E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8263869586615E+02, 0.1000000000000E+01, 0.1382482992135E+01, 0.3120000000000E+01, 0.1809864228299E+01, 0.3120000000000E+01, 0.2578959226007E+03,-0.1752297332525E+02, 0.3760000000000E+01
 0.17610E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8263658373056E+02, 0.1000000000000E+01, 0.1382381861196E+01, 0.3120000000000E+01, 0.1810007578755E+01, 0.3120000000000E+01, 0.2578893322699E+03,-0.1752595362963E+02, 0.3760000000000E+01
 0.17620E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8263447254763E+02, 0.1000000000000E+01, 0.1382280729968E+01, 0.3120000000000E+01, 0.1810150930155E+01, 0.3120000000000E+01, 0.2578827449375E+03,-0.1752893486090E+02, 0.3760000000000E+01
 0.17630E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8263235991993E+02, 0.1000000000000E+01, 0.1382179598415E+01, 0.3120000000000E+01, 0.1810294282350E+01, 0.3120000000000E+01, 0.2578761531091E+03,-0.1753191562256E+02, 0.3760000000000E+01
 0.17640E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8263024824268E+02, 0.1000000000000E+01, 0.1382078466573E+01, 0.3120000000000E+01, 0.1810437635474E+01, 0.3120000000000E+01, 0.2578695642721E+03,-0.1753489731472E+02, 0.3760000000000E+01
 0.17650E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8262813512723E+02, 0.1000000000000E+01, 0.1381977334406E+01, 0.3120000000000E+01, 0.1810580989380E+01, 0.3120000000000E+01, 0.2578629709596E+03,-0.1753787854057E+02, 0.3760000000000E+01
 0.17660E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8262602296644E+02, 0.1000000000000E+01, 0.1381876201950E+01, 0.3120000000000E+01, 0.1810724344201E+01, 0.3120000000000E+01, 0.2578563806515E+03,-0.1754086069162E+02, 0.3760000000000E+01
 0.17670E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8262390937235E+02, 0.1000000000000E+01, 0.1381775069168E+01, 0.3120000000000E+01, 0.1810867699788E+01, 0.3120000000000E+01, 0.2578497858833E+03,-0.1754384237835E+02, 0.3760000000000E+01
 0.17680E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8262179673644E+02, 0.1000000000000E+01, 0.1381673936097E+01, 0.3120000000000E+01, 0.1811011056275E+01, 0.3120000000000E+01, 0.2578431941303E+03,-0.1754682499065E+02, 0.3760000000000E+01
 0.17690E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8261968267668E+02, 0.1000000000000E+01, 0.1381572802700E+01, 0.3120000000000E+01, 0.1811154413515E+01, 0.3120000000000E+01, 0.2578365979469E+03,-0.1754980713585E+02, 0.3760000000000E+01
 0.17700E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8261756957123E+02, 0.1000000000000E+01, 0.1381471669013E+01, 0.3120000000000E+01, 0.1811297771640E+01, 0.3120000000000E+01, 0.2578300047665E+03,-0.1755279020966E+02, 0.3760000000000E+01
 0.17710E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8261545504904E+02, 0.1000000000000E+01, 0.1381370535000E+01, 0.3120000000000E+01, 0.1811441130503E+01, 0.3120000000000E+01, 0.2578234071777E+03,-0.1755577282120E+02, 0.3760000000000E+01
 0.17720E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8261334148956E+02, 0.1000000000000E+01, 0.1381269400697E+01, 0.3120000000000E+01, 0.1811584490237E+01, 0.3120000000000E+01, 0.2578168126181E+03,-0.1755875635063E+02, 0.3760000000000E+01
 0.17730E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8261122651789E+02, 0.1000000000000E+01, 0.1381168266068E+01, 0.3120000000000E+01, 0.1811727850695E+01, 0.3120000000000E+01, 0.2578102136644E+03,-0.1756173942152E+02, 0.3760000000000E+01
 0.17740E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8260911250571E+02, 0.1000000000000E+01, 0.1381067131149E+01, 0.3120000000000E+01, 0.1811871212008E+01, 0.3120000000000E+01, 0.2578036177298E+03,-0.1756472341618E+02, 0.3760000000000E+01
 0.17750E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8260699709056E+02, 0.1000000000000E+01, 0.1380965995903E+01, 0.3120000000000E+01, 0.1812014574031E+01, 0.3120000000000E+01, 0.2577970174297E+03,-0.1756770695245E+02, 0.3760000000000E+01
 0.17760E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8260488263934E+02, 0.1000000000000E+01, 0.1380864860366E+01, 0.3120000000000E+01, 0.1812157936895E+01, 0.3120000000000E+01, 0.2577904201625E+03,-0.1757069140582E+02, 0.3760000000000E+01
 0.17770E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8260276679041E+02, 0.1000000000000E+01, 0.1380763724503E+01, 0.3120000000000E+01, 0.1812301300454E+01, 0.3120000000000E+01, 0.2577838185465E+03,-0.1757367540285E+02, 0.3760000000000E+01
 0.17780E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8260065190748E+02, 0.1000000000000E+01, 0.1380662588349E+01, 0.3120000000000E+01, 0.1812444664840E+01, 0.3120000000000E+01, 0.2577772199695E+03,-0.1757666032038E+02, 0.3760000000000E+01
 0.17790E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8259853563467E+02, 0.1000000000000E+01, 0.1380561451868E+01, 0.3120000000000E+01, 0.1812588029906E+01, 0.3120000000000E+01, 0.2577706170680E+03,-0.1757964478081E+02, 0.3760000000000E+01
 0.17800E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8259642032965E+02, 0.1000000000000E+01, 0.1380460315096E+01, 0.3120000000000E+01, 0.1812731395784E+01, 0.3120000000000E+01, 0.2577640172113E+03,-0.1758263015362E+02, 0.3760000000000E+01
 0.17810E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8259430364314E+02, 0.1000000000000E+01, 0.1380359177997E+01, 0.3120000000000E+01, 0.1812874762327E+01, 0.3120000000000E+01, 0.2577574130562E+03,-0.1758561507813E+02, 0.3760000000000E+01
 0.17820E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8259218792488E+02, 0.1000000000000E+01, 0.1380258040607E+01, 0.3120000000000E+01, 0.1813018129668E+01, 0.3120000000000E+01, 0.2577508119472E+03,-0.1758860091317E+02, 0.3760000000000E+01
 0.17830E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8259007083052E+02, 0.1000000000000E+01, 0.1380156902889E+01, 0.3120000000000E+01, 0.1813161497660E+01, 0.3120000000000E+01, 0.2577442065568E+03,-0.1759158629848E+02, 0.3760000000000E+01
 0.17840E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8258795470549E+02, 0.1000000000000E+01, 0.1380055764880E+01, 0.3120000000000E+01, 0.1813304866435E+01, 0.3120000000000E+01, 0.2577376042157E+03,-0.1759457260088E+02, 0.3760000000000E+01
 0.17850E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8258583721311E+02, 0.1000000000000E+01, 0.1379954626543E+01, 0.3120000000000E+01, 0.1813448235847E+01, 0.3120000000000E+01, 0.2577309976203E+03,-0.1759755844918E+02, 0.3760000000000E+01
 0.17860E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8258372069234E+02, 0.1000000000000E+01, 0.1379853487915E+01, 0.3120000000000E+01, 0.1813591606027E+01, 0.3120000000000E+01, 0.2577243940814E+03,-0.1760054521288E+02, 0.3760000000000E+01
 0.17870E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8258160280978E+02, 0.1000000000000E+01, 0.1379752348958E+01, 0.3120000000000E+01, 0.1813734976829E+01, 0.3120000000000E+01, 0.2577177863056E+03,-0.1760353152823E+02, 0.3760000000000E+01
 0.17880E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8257948590351E+02, 0.1000000000000E+01, 0.1379651209709E+01, 0.3120000000000E+01, 0.1813878348385E+01, 0.3120000000000E+01, 0.2577111816006E+03,-0.1760651874991E+02, 0.3760000000000E+01
 0.17890E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8257736764301E+02, 0.1000000000000E+01, 0.1379550070133E+01, 0.3120000000000E+01, 0.1814021720548E+01, 0.3120000000000E+01, 0.2577045726825E+03,-0.1760950552738E+02, 0.3760000000000E+01
 0.17900E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8257525035831E+02, 0.1000000000000E+01, 0.1379448930263E+01, 0.3120000000000E+01, 0.1814165093450E+01, 0.3120000000000E+01, 0.2576979668338E+03,-0.1761249321069E+02, 0.3760000000000E+01
 0.17910E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8257313172622E+02, 0.1000000000000E+01, 0.1379347790066E+01, 0.3120000000000E+01, 0.1814308466945E+01, 0.3120000000000E+01, 0.2576913567929E+03,-0.1761548045543E+02, 0.3760000000000E+01
 0.17920E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8257101407162E+02, 0.1000000000000E+01, 0.1379246649576E+01, 0.3120000000000E+01, 0.1814451841164E+01, 0.3120000000000E+01, 0.2576847498266E+03,-0.1761846860250E+02, 0.3760000000000E+01
 0.17930E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8256889507763E+02, 0.1000000000000E+01, 0.1379145508758E+01, 0.3120000000000E+01, 0.1814595215963E+01, 0.3120000000000E+01, 0.2576781386934E+03,-0.1762145631081E+02, 0.3760000000000E+01
 0.17940E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8256677706387E+02, 0.1000000000000E+01, 0.1379044367647E+01, 0.3120000000000E+01, 0.1814738591470E+01, 0.3120000000000E+01, 0.2576715306431E+03,-0.1762444491933E+02, 0.3760000000000E+01
 0.17950E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8256465771553E+02, 0.1000000000000E+01, 0.1378943226207E+01, 0.3120000000000E+01, 0.1814881967542E+01, 0.3120000000000E+01, 0.2576649184409E+03,-0.1762743309350E+02, 0.3760000000000E+01
 0.17960E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8256253935100E+02, 0.1000000000000E+01, 0.1378842084474E+01, 0.3120000000000E+01, 0.1815025344309E+01, 0.3120000000000E+01, 0.2576583093327E+03,-0.1763042216727E+02, 0.3760000000000E+01
 0.17970E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8256041965922E+02, 0.1000000000000E+01, 0.1378740942412E+01, 0.3120000000000E+01, 0.1815168721625E+01, 0.3120000000000E+01, 0.2576516960954E+03,-0.1763341079988E+02, 0.3760000000000E+01
 0.17980E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8255830095244E+02, 0.1000000000000E+01, 0.1378639800056E+01, 0.3120000000000E+01, 0.1815312099621E+01, 0.3120000000000E+01, 0.2576450859558E+03,-0.1763640033761E+02, 0.3760000000000E+01
 0.17990E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8255618092766E+02, 0.1000000000000E+01, 0.1378538657372E+01, 0.3120000000000E+01, 0.1815455478153E+01, 0.3120000000000E+01, 0.2576384717161E+03,-0.1763938943632E+02, 0.3760000000000E+01
 0.18000E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8255406188690E+02, 0.1000000000000E+01, 0.1378437514394E+01, 0.3120000000000E+01, 0.1815598857349E+01, 0.3120000000000E+01, 0.2576318605708E+03,-0.1764237943611E+02, 0.3760000000000E+01
 0.18010E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8255194153455E+02, 0.1000000000000E+01, 0.1378336371087E+01, 0.3120000000000E+01, 0.1815742237067E+01, 0.3120000000000E+01, 0.2576252453453E+03,-0.1764536900325E+02, 0.3760000000000E+01
 0.18020E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8254982217049E+02, 0.1000000000000E+01, 0.1378235227486E+01, 0.3120000000000E+01, 0.1815885617434E+01, 0.3120000000000E+01, 0.2576186332276E+03,-0.1764835946427E+02, 0.3760000000000E+01
 0.18030E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8254770150174E+02, 0.1000000000000E+01, 0.1378134083556E+01, 0.3120000000000E+01, 0.1816028998309E+01, 0.3120000000000E+01, 0.2576120170512E+03,-0.1765134949771E+02, 0.3760000000000E+01
 0.18040E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8254558182224E+02, 0.1000000000000E+01, 0.1378032939331E+01, 0.3120000000000E+01, 0.1816172379819E+01, 0.3120000000000E+01, 0.2576054039854E+03,-0.1765434042331E+02, 0.3760000000000E+01
 0.18050E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8254346084405E+02, 0.1000000000000E+01, 0.1377931794777E+01, 0.3120000000000E+01, 0.1816315761822E+01, 0.3120000000000E+01, 0.2575987868798E+03,-0.1765733092227E+02, 0.3760000000000E+01
 0.18060E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8254134085684E+02, 0.1000000000000E+01, 0.1377830649928E+01, 0.3120000000000E+01, 0.1816459144444E+01, 0.3120000000000E+01, 0.2575921728900E+03,-0.1766032231476E+02, 0.3760000000000E+01
 0.18070E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8253921957924E+02, 0.1000000000000E+01, 0.1377729504749E+01, 0.3120000000000E+01, 0.1816602527546E+01, 0.3120000000000E+01, 0.2575855548862E+03,-0.1766331328113E+02, 0.3760000000000E+01
 0.18080E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8253709929571E+02, 0.1000000000000E+01, 0.1377628359276E+01, 0.3120000000000E+01, 0.1816745911253E+01, 0.3120000000000E+01, 0.2575789400079E+03,-0.1766630513663E+02, 0.3760000000000E+01
 0.18090E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8253497773010E+02, 0.1000000000000E+01, 0.1377527213472E+01, 0.3120000000000E+01, 0.1816889295424E+01, 0.3120000000000E+01, 0.2575723211416E+03,-0.1766929656520E+02, 0.3760000000000E+01
 0.18100E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8253285715839E+02, 0.1000000000000E+01, 0.1377426067374E+01, 0.3120000000000E+01, 0.1817032680187E+01, 0.3120000000000E+01, 0.2575657054001E+03,-0.1767228888709E+02, 0.3760000000000E+01
 0.18110E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8253073530997E+02, 0.1000000000000E+01, 0.1377324920945E+01, 0.3120000000000E+01, 0.1817176065398E+01, 0.3120000000000E+01, 0.2575590856873E+03,-0.1767528078107E+02, 0.3760000000000E+01
 0.18120E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8252861445992E+02, 0.1000000000000E+01, 0.1377223774221E+01, 0.3120000000000E+01, 0.1817319451186E+01, 0.3120000000000E+01, 0.2575524691132E+03,-0.1767827356839E+02, 0.3760000000000E+01
 0.18130E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8252649234122E+02, 0.1000000000000E+01, 0.1377122627167E+01, 0.3120000000000E+01, 0.1817462837409E+01, 0.3120000000000E+01, 0.2575458485929E+03,-0.1768126593072E+02, 0.3760000000000E+01
 0.18140E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8252437121971E+02, 0.1000000000000E+01, 0.1377021479816E+01, 0.3120000000000E+01, 0.1817606224194E+01, 0.3120000000000E+01, 0.2575392312075E+03,-0.1768425918152E+02, 0.3760000000000E+01
 0.18150E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8252224883802E+02, 0.1000000000000E+01, 0.1376920332136E+01, 0.3120000000000E+01, 0.1817749611400E+01, 0.3120000000000E+01, 0.2575326099025E+03,-0.1768725201134E+02, 0.3760000000000E+01
 0.18160E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8252012745548E+02, 0.1000000000000E+01, 0.1376819184159E+01, 0.3120000000000E+01, 0.1817892999152E+01, 0.3120000000000E+01, 0.2575259917384E+03,-0.1769024572819E+02, 0.3760000000000E+01
 0.18170E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8251800481940E+02, 0.1000000000000E+01, 0.1376718035853E+01, 0.3120000000000E+01, 0.1818036387311E+01, 0.3120000000000E+01, 0.2575193696752E+03,-0.1769323902468E+02, 0.3760000000000E+01
 0.18180E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8251588318523E+02, 0.1000000000000E+01, 0.1376616887249E+01, 0.3120000000000E+01, 0.1818179776002E+01, 0.3120000000000E+01, 0.2575127507616E+03,-0.1769623320673E+02, 0.3760000000000E+01
 0.18190E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8251376030358E+02, 0.1000000000000E+01, 0.1376515738315E+01, 0.3120000000000E+01, 0.1818323165086E+01, 0.3120000000000E+01, 0.2575061279677E+03,-0.1769922697133E+02, 0.3760000000000E+01
 0.18200E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8251163842672E+02, 0.1000000000000E+01, 0.1376414589084E+01, 0.3120000000000E+01, 0.1818466554687E+01, 0.3120000000000E+01, 0.2574995083323E+03,-0.1770222161962E+02, 0.3760000000000E+01
 0.18210E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8250951531116E+02, 0.1000000000000E+01, 0.1376313439523E+01, 0.3120000000000E+01, 0.1818609944666E+01, 0.3120000000000E+01, 0.2574928848441E+03,-0.1770521585097E+02, 0.3760000000000E+01
 0.18220E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8250739319954E+02, 0.1000000000000E+01, 0.1376212289664E+01, 0.3120000000000E+01, 0.1818753335147E+01, 0.3120000000000E+01, 0.2574862645116E+03,-0.1770821096603E+02, 0.3760000000000E+01
 0.18230E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8250526985788E+02, 0.1000000000000E+01, 0.1376111139474E+01, 0.3120000000000E+01, 0.1818896725993E+01, 0.3120000000000E+01, 0.2574796403534E+03,-0.1771120566686E+02, 0.3760000000000E+01
 0.18240E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8250314751971E+02, 0.1000000000000E+01, 0.1376009988987E+01, 0.3120000000000E+01, 0.1819040117327E+01, 0.3120000000000E+01, 0.2574730193492E+03,-0.1771420124851E+02, 0.3760000000000E+01
 0.18250E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8250102395992E+02, 0.1000000000000E+01, 0.1375908838169E+01, 0.3120000000000E+01, 0.1819183509010E+01, 0.3120000000000E+01, 0.2574663945457E+03,-0.1771719641472E+02, 0.3760000000000E+01
 0.18260E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8249890140978E+02, 0.1000000000000E+01, 0.1375807687054E+01, 0.3120000000000E+01, 0.1819326901167E+01, 0.3120000000000E+01, 0.2574597729155E+03,-0.1772019246432E+02, 0.3760000000000E+01
 0.18270E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8249677764148E+02, 0.1000000000000E+01, 0.1375706535607E+01, 0.3120000000000E+01, 0.1819470293659E+01, 0.3120000000000E+01, 0.2574531474966E+03,-0.1772318809907E+02, 0.3760000000000E+01
 0.18280E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8249465488293E+02, 0.1000000000000E+01, 0.1375605383862E+01, 0.3120000000000E+01, 0.1819613686609E+01, 0.3120000000000E+01, 0.2574465252511E+03,-0.1772618461351E+02, 0.3760000000000E+01
 0.18290E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8249253091475E+02, 0.1000000000000E+01, 0.1375504231786E+01, 0.3120000000000E+01, 0.1819757079881E+01, 0.3120000000000E+01, 0.2574398992437E+03,-0.1772918072110E+02, 0.3760000000000E+01
 0.18300E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8249040795741E+02, 0.1000000000000E+01, 0.1375403079412E+01, 0.3120000000000E+01, 0.1819900473597E+01, 0.3120000000000E+01, 0.2574332764130E+03,-0.1773217770101E+02, 0.3760000000000E+01
 0.18310E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8248828380084E+02, 0.1000000000000E+01, 0.1375301926706E+01, 0.3120000000000E+01, 0.1820043867621E+01, 0.3120000000000E+01, 0.2574266498526E+03,-0.1773517427743E+02, 0.3760000000000E+01
 0.18320E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8248616065843E+02, 0.1000000000000E+01, 0.1375200773702E+01, 0.3120000000000E+01, 0.1820187262073E+01, 0.3120000000000E+01, 0.2574200264793E+03,-0.1773817172281E+02, 0.3760000000000E+01
 0.18330E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8248403631842E+02, 0.1000000000000E+01, 0.1375099620366E+01, 0.3120000000000E+01, 0.1820330656818E+01, 0.3120000000000E+01, 0.2574133993816E+03,-0.1774116876559E+02, 0.3760000000000E+01
 0.18340E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8248191299414E+02, 0.1000000000000E+01, 0.1374998466731E+01, 0.3120000000000E+01, 0.1820474051978E+01, 0.3120000000000E+01, 0.2574067754756E+03,-0.1774416668450E+02, 0.3760000000000E+01
 0.18350E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8247978848278E+02, 0.1000000000000E+01, 0.1374897312764E+01, 0.3120000000000E+01, 0.1820617447417E+01, 0.3120000000000E+01, 0.2574001478781E+03,-0.1774716419737E+02, 0.3760000000000E+01
 0.18360E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8247766499137E+02, 0.1000000000000E+01, 0.1374796158499E+01, 0.3120000000000E+01, 0.1820760843256E+01, 0.3120000000000E+01, 0.2573935234854E+03,-0.1775016258145E+02, 0.3760000000000E+01
 0.18370E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8247554031570E+02, 0.1000000000000E+01, 0.1374695003901E+01, 0.3120000000000E+01, 0.1820904239360E+01, 0.3120000000000E+01, 0.2573868954099E+03,-0.1775316056452E+02, 0.3760000000000E+01
 0.18380E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8247341666121E+02, 0.1000000000000E+01, 0.1374593849004E+01, 0.3120000000000E+01, 0.1821047635849E+01, 0.3120000000000E+01, 0.2573802705430E+03,-0.1775615941831E+02, 0.3760000000000E+01
 0.18390E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8247129183264E+02, 0.1000000000000E+01, 0.1374492693775E+01, 0.3120000000000E+01, 0.1821191032589E+01, 0.3120000000000E+01, 0.2573736420249E+03,-0.1775915787249E+02, 0.3760000000000E+01
 0.18400E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8246916802700E+02, 0.1000000000000E+01, 0.1374391538246E+01, 0.3120000000000E+01, 0.1821334429701E+01, 0.3120000000000E+01, 0.2573670167208E+03,-0.1776215719340E+02, 0.3760000000000E+01
 0.18410E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8246704305474E+02, 0.1000000000000E+01, 0.1374290382385E+01, 0.3120000000000E+01, 0.1821477827048E+01, 0.3120000000000E+01, 0.2573603877890E+03,-0.1776515611589E+02, 0.3760000000000E+01
 0.18420E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8246491910558E+02, 0.1000000000000E+01, 0.1374189226224E+01, 0.3120000000000E+01, 0.1821621224753E+01, 0.3120000000000E+01, 0.2573537620715E+03,-0.1776815590717E+02, 0.3760000000000E+01
 0.18430E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8246279399910E+02, 0.1000000000000E+01, 0.1374088069730E+01, 0.3120000000000E+01, 0.1821764622680E+01, 0.3120000000000E+01, 0.2573471327553E+03,-0.1777115529889E+02, 0.3760000000000E+01
 0.18440E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8246066991524E+02, 0.1000000000000E+01, 0.1373986912937E+01, 0.3120000000000E+01, 0.1821908020949E+01, 0.3120000000000E+01, 0.2573405066519E+03,-0.1777415555878E+02, 0.3760000000000E+01
 0.18450E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8245854468318E+02, 0.1000000000000E+01, 0.1373885755810E+01, 0.3120000000000E+01, 0.1822051419426E+01, 0.3120000000000E+01, 0.2573338769782E+03,-0.1777715542059E+02, 0.3760000000000E+01
 0.18460E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8245642047560E+02, 0.1000000000000E+01, 0.1373784598384E+01, 0.3120000000000E+01, 0.1822194818231E+01, 0.3120000000000E+01, 0.2573272505229E+03,-0.1778015615025E+02, 0.3760000000000E+01
 0.18470E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8245429512287E+02, 0.1000000000000E+01, 0.1373683440625E+01, 0.3120000000000E+01, 0.1822338217230E+01, 0.3120000000000E+01, 0.2573206205067E+03,-0.1778315648787E+02, 0.3760000000000E+01
 0.18480E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8245217080177E+02, 0.1000000000000E+01, 0.1373582282565E+01, 0.3120000000000E+01, 0.1822481616543E+01, 0.3120000000000E+01, 0.2573139937314E+03,-0.1778615768439E+02, 0.3760000000000E+01
 0.18490E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8245004534014E+02, 0.1000000000000E+01, 0.1373481124172E+01, 0.3120000000000E+01, 0.1822625016036E+01, 0.3120000000000E+01, 0.2573073634097E+03,-0.1778915849392E+02, 0.3760000000000E+01
 0.18500E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8244792091252E+02, 0.1000000000000E+01, 0.1373379965477E+01, 0.3120000000000E+01, 0.1822768415829E+01, 0.3120000000000E+01, 0.2573007363358E+03,-0.1779216016266E+02, 0.3760000000000E+01
 0.18510E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8244579535275E+02, 0.1000000000000E+01, 0.1373278806450E+01, 0.3120000000000E+01, 0.1822911815787E+01, 0.3120000000000E+01, 0.2572941057419E+03,-0.1779516144195E+02, 0.3760000000000E+01
 0.18520E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8244367082794E+02, 0.1000000000000E+01, 0.1373177647122E+01, 0.3120000000000E+01, 0.1823055216031E+01, 0.3120000000000E+01, 0.2572874783986E+03,-0.1779816358175E+02, 0.3760000000000E+01
 0.18530E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8244154517877E+02, 0.1000000000000E+01, 0.1373076487460E+01, 0.3120000000000E+01, 0.1823198616426E+01, 0.3120000000000E+01, 0.2572808475596E+03,-0.1780116532977E+02, 0.3760000000000E+01
 0.18540E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8243942056501E+02, 0.1000000000000E+01, 0.1372975327497E+01, 0.3120000000000E+01, 0.1823342017093E+01, 0.3120000000000E+01, 0.2572742199727E+03,-0.1780416794222E+02, 0.3760000000000E+01
 0.18550E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8243729483498E+02, 0.1000000000000E+01, 0.1372874167200E+01, 0.3120000000000E+01, 0.1823485417898E+01, 0.3120000000000E+01, 0.2572675889151E+03,-0.1780717016732E+02, 0.3760000000000E+01
 0.18560E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8243517014518E+02, 0.1000000000000E+01, 0.1372773006601E+01, 0.3120000000000E+01, 0.1823628818959E+01, 0.3120000000000E+01, 0.2572609611246E+03,-0.1781017324521E+02, 0.3760000000000E+01
 0.18570E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8243304434364E+02, 0.1000000000000E+01, 0.1372671845669E+01, 0.3120000000000E+01, 0.1823772220144E+01, 0.3120000000000E+01, 0.2572543298775E+03,-0.1781317594041E+02, 0.3760000000000E+01
 0.18580E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8243091958403E+02, 0.1000000000000E+01, 0.1372570684435E+01, 0.3120000000000E+01, 0.1823915621571E+01, 0.3120000000000E+01, 0.2572477019028E+03,-0.1781617948872E+02, 0.3760000000000E+01
 0.18590E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8242879372017E+02, 0.1000000000000E+01, 0.1372469522868E+01, 0.3120000000000E+01, 0.1824059023109E+01, 0.3120000000000E+01, 0.2572410704947E+03,-0.1781918265872E+02, 0.3760000000000E+01
 0.18600E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8242666889822E+02, 0.1000000000000E+01, 0.1372368360998E+01, 0.3120000000000E+01, 0.1824202424875E+01, 0.3120000000000E+01, 0.2572344423589E+03,-0.1782218668276E+02, 0.3760000000000E+01
 0.18610E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8242454298036E+02, 0.1000000000000E+01, 0.1372267198794E+01, 0.3120000000000E+01, 0.1824345826738E+01, 0.3120000000000E+01, 0.2572278108158E+03,-0.1782519032712E+02, 0.3760000000000E+01
 0.18620E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8242241810721E+02, 0.1000000000000E+01, 0.1372166036287E+01, 0.3120000000000E+01, 0.1824489228814E+01, 0.3120000000000E+01, 0.2572211825536E+03,-0.1782819482085E+02, 0.3760000000000E+01
 0.18630E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8242029214727E+02, 0.1000000000000E+01, 0.1372064873446E+01, 0.3120000000000E+01, 0.1824632630973E+01, 0.3120000000000E+01, 0.2572145509126E+03,-0.1783119893599E+02, 0.3760000000000E+01
 0.18640E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8241816723430E+02, 0.1000000000000E+01, 0.1371963710303E+01, 0.3120000000000E+01, 0.1824776033332E+01, 0.3120000000000E+01, 0.2572079225593E+03,-0.1783420390029E+02, 0.3760000000000E+01
 0.18650E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8241604123696E+02, 0.1000000000000E+01, 0.1371862546825E+01, 0.3120000000000E+01, 0.1824919435760E+01, 0.3120000000000E+01, 0.2572012908348E+03,-0.1783720849106E+02, 0.3760000000000E+01
 0.18660E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8241391628965E+02, 0.1000000000000E+01, 0.1371761383044E+01, 0.3120000000000E+01, 0.1825062838374E+01, 0.3120000000000E+01, 0.2571946624076E+03,-0.1784021393044E+02, 0.3760000000000E+01
 0.18670E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8241179026743E+02, 0.1000000000000E+01, 0.1371660218929E+01, 0.3120000000000E+01, 0.1825206241042E+01, 0.3120000000000E+01, 0.2571880306385E+03,-0.1784321899460E+02, 0.3760000000000E+01
 0.18680E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8240966529815E+02, 0.1000000000000E+01, 0.1371559054511E+01, 0.3120000000000E+01, 0.1825349643883E+01, 0.3120000000000E+01, 0.2571814021757E+03,-0.1784622490418E+02, 0.3760000000000E+01
 0.18690E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8240753926007E+02, 0.1000000000000E+01, 0.1371457889758E+01, 0.3120000000000E+01, 0.1825493046765E+01, 0.3120000000000E+01, 0.2571747703901E+03,-0.1784923044169E+02, 0.3760000000000E+01
 0.18700E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8240541427512E+02, 0.1000000000000E+01, 0.1371356724701E+01, 0.3120000000000E+01, 0.1825636449804E+01, 0.3120000000000E+01, 0.2571681419114E+03,-0.1785223682489E+02, 0.3760000000000E+01
 0.18710E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8240328822891E+02, 0.1000000000000E+01, 0.1371255559310E+01, 0.3120000000000E+01, 0.1825779852871E+01, 0.3120000000000E+01, 0.2571615101334E+03,-0.1785524283831E+02, 0.3760000000000E+01
 0.18720E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8240116323683E+02, 0.1000000000000E+01, 0.1371154393615E+01, 0.3120000000000E+01, 0.1825923256082E+01, 0.3120000000000E+01, 0.2571548816651E+03,-0.1785824969760E+02, 0.3760000000000E+01
 0.18730E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8239903719501E+02, 0.1000000000000E+01, 0.1371053227585E+01, 0.3120000000000E+01, 0.1826066659307E+01, 0.3120000000000E+01, 0.2571482499336E+03,-0.1786125618436E+02, 0.3760000000000E+01
 0.18740E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8239691220688E+02, 0.1000000000000E+01, 0.1370952061251E+01, 0.3120000000000E+01, 0.1826210062661E+01, 0.3120000000000E+01, 0.2571416215103E+03,-0.1786426351323E+02, 0.3760000000000E+01
 0.18750E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8239478617475E+02, 0.1000000000000E+01, 0.1370850894582E+01, 0.3120000000000E+01, 0.1826353466017E+01, 0.3120000000000E+01, 0.2571349898416E+03,-0.1786727047866E+02, 0.3760000000000E+01
 0.18760E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8239266119992E+02, 0.1000000000000E+01, 0.1370749727608E+01, 0.3120000000000E+01, 0.1826496869487E+01, 0.3120000000000E+01, 0.2571283614924E+03,-0.1787027828238E+02, 0.3760000000000E+01
 0.18770E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8239053518790E+02, 0.1000000000000E+01, 0.1370648560300E+01, 0.3120000000000E+01, 0.1826640272946E+01, 0.3120000000000E+01, 0.2571217299190E+03,-0.1787328572162E+02, 0.3760000000000E+01
 0.18780E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8238841023605E+02, 0.1000000000000E+01, 0.1370547392687E+01, 0.3120000000000E+01, 0.1826783676505E+01, 0.3120000000000E+01, 0.2571151016739E+03,-0.1787629399773E+02, 0.3760000000000E+01
 0.18790E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8238628425435E+02, 0.1000000000000E+01, 0.1370446224738E+01, 0.3120000000000E+01, 0.1826927080039E+01, 0.3120000000000E+01, 0.2571084702275E+03,-0.1787930191212E+02, 0.3760000000000E+01
 0.18800E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8238415933235E+02, 0.1000000000000E+01, 0.1370345056485E+01, 0.3120000000000E+01, 0.1827070483660E+01, 0.3120000000000E+01, 0.2571018421079E+03,-0.1788231066618E+02, 0.3760000000000E+01
 0.18810E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8238203338829E+02, 0.1000000000000E+01, 0.1370243887897E+01, 0.3120000000000E+01, 0.1827213887241E+01, 0.3120000000000E+01, 0.2570952108113E+03,-0.1788531905683E+02, 0.3760000000000E+01
 0.18820E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8237990850789E+02, 0.1000000000000E+01, 0.1370142719003E+01, 0.3120000000000E+01, 0.1827357290897E+01, 0.3120000000000E+01, 0.2570885828537E+03,-0.1788832828435E+02, 0.3760000000000E+01
 0.18830E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8237778261205E+02, 0.1000000000000E+01, 0.1370041549773E+01, 0.3120000000000E+01, 0.1827500694499E+01, 0.3120000000000E+01, 0.2570819517398E+03,-0.1789133714953E+02, 0.3760000000000E+01
 0.18840E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8237565778231E+02, 0.1000000000000E+01, 0.1369940380239E+01, 0.3120000000000E+01, 0.1827644098161E+01, 0.3120000000000E+01, 0.2570753239723E+03,-0.1789434685195E+02, 0.3760000000000E+01
 0.18850E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8237353194109E+02, 0.1000000000000E+01, 0.1369839210369E+01, 0.3120000000000E+01, 0.1827787501757E+01, 0.3120000000000E+01, 0.2570686930608E+03,-0.1789735619831E+02, 0.3760000000000E+01
 0.18860E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8237140716956E+02, 0.1000000000000E+01, 0.1369738040193E+01, 0.3120000000000E+01, 0.1827930905399E+01, 0.3120000000000E+01, 0.2570620655070E+03,-0.1790036637761E+02, 0.3760000000000E+01
 0.18870E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8236928139599E+02, 0.1000000000000E+01, 0.1369636869681E+01, 0.3120000000000E+01, 0.1828074308961E+01, 0.3120000000000E+01, 0.2570554348386E+03,-0.1790337619658E+02, 0.3760000000000E+01
 0.18880E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8236715669240E+02, 0.1000000000000E+01, 0.1369535698863E+01, 0.3120000000000E+01, 0.1828217712557E+01, 0.3120000000000E+01, 0.2570488075286E+03,-0.1790638685036E+02, 0.3760000000000E+01
 0.18890E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8236503099412E+02, 0.1000000000000E+01, 0.1369434527710E+01, 0.3120000000000E+01, 0.1828361116058E+01, 0.3120000000000E+01, 0.2570421771270E+03,-0.1790939714772E+02, 0.3760000000000E+01
 0.18900E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8236290636760E+02, 0.1000000000000E+01, 0.1369333356250E+01, 0.3120000000000E+01, 0.1828504519579E+01, 0.3120000000000E+01, 0.2570355500892E+03,-0.1791240827822E+02, 0.3760000000000E+01
 0.18910E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8236078075391E+02, 0.1000000000000E+01, 0.1369232184454E+01, 0.3120000000000E+01, 0.1828647922994E+01, 0.3120000000000E+01, 0.2570289199831E+03,-0.1791541905480E+02, 0.3760000000000E+01
 0.18920E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8235865621216E+02, 0.1000000000000E+01, 0.1369131012352E+01, 0.3120000000000E+01, 0.1828791326414E+01, 0.3120000000000E+01, 0.2570222932415E+03,-0.1791843066400E+02, 0.3760000000000E+01
 0.18930E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8235653069356E+02, 0.1000000000000E+01, 0.1369029839913E+01, 0.3120000000000E+01, 0.1828934729715E+01, 0.3120000000000E+01, 0.2570156634638E+03,-0.1792144191594E+02, 0.3760000000000E+01
 0.18940E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8235440624888E+02, 0.1000000000000E+01, 0.1368928667168E+01, 0.3120000000000E+01, 0.1829078133007E+01, 0.3120000000000E+01, 0.2570090370565E+03,-0.1792445399607E+02, 0.3760000000000E+01
 0.18950E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8235228082923E+02, 0.1000000000000E+01, 0.1368827494087E+01, 0.3120000000000E+01, 0.1829221536166E+01, 0.3120000000000E+01, 0.2570024076190E+03,-0.1792746573344E+02, 0.3760000000000E+01
 0.18960E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8235015648887E+02, 0.1000000000000E+01, 0.1368726320698E+01, 0.3120000000000E+01, 0.1829364939305E+01, 0.3120000000000E+01, 0.2569957815686E+03,-0.1793047829402E+02, 0.3760000000000E+01
 0.18970E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8234803118068E+02, 0.1000000000000E+01, 0.1368625146973E+01, 0.3120000000000E+01, 0.1829508342297E+01, 0.3120000000000E+01, 0.2569891525103E+03,-0.1793349050690E+02, 0.3760000000000E+01
 0.18980E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8234590695638E+02, 0.1000000000000E+01, 0.1368523972941E+01, 0.3120000000000E+01, 0.1829651745254E+01, 0.3120000000000E+01, 0.2569825268533E+03,-0.1793650354400E+02, 0.3760000000000E+01
 0.18990E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8234378177058E+02, 0.1000000000000E+01, 0.1368422798572E+01, 0.3120000000000E+01, 0.1829795148052E+01, 0.3120000000000E+01, 0.2569758982081E+03,-0.1793951623170E+02, 0.3760000000000E+01
 0.19000E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8234165766855E+02, 0.1000000000000E+01, 0.1368321623896E+01, 0.3120000000000E+01, 0.1829938550803E+01, 0.3120000000000E+01, 0.2569692729637E+03,-0.1794252974869E+02, 0.3760000000000E+01
 0.19010E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8233953261243E+02, 0.1000000000000E+01, 0.1368220448883E+01, 0.3120000000000E+01, 0.1830081953380E+01, 0.3120000000000E+01, 0.2569626447543E+03,-0.1794554291674E+02, 0.3760000000000E+01
 0.19020E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8233740864197E+02, 0.1000000000000E+01, 0.1368119273563E+01, 0.3120000000000E+01, 0.1830225355896E+01, 0.3120000000000E+01, 0.2569560199514E+03,-0.1794855691010E+02, 0.3760000000000E+01
 0.19030E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8233528372727E+02, 0.1000000000000E+01, 0.1368018097906E+01, 0.3120000000000E+01, 0.1830368758227E+01, 0.3120000000000E+01, 0.2569493922142E+03,-0.1795157055826E+02, 0.3760000000000E+01
 0.19040E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8233315989666E+02, 0.1000000000000E+01, 0.1367916921941E+01, 0.3120000000000E+01, 0.1830512160483E+01, 0.3120000000000E+01, 0.2569427678787E+03,-0.1795458503116E+02, 0.3760000000000E+01
 0.19050E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8233103513027E+02, 0.1000000000000E+01, 0.1367815745638E+01, 0.3120000000000E+01, 0.1830655562540E+01, 0.3120000000000E+01, 0.2569361406352E+03,-0.1795759916019E+02, 0.3760000000000E+01
 0.19060E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8232891144911E+02, 0.1000000000000E+01, 0.1367714569028E+01, 0.3120000000000E+01, 0.1830798964510E+01, 0.3120000000000E+01, 0.2569295167966E+03,-0.1796061411121E+02, 0.3760000000000E+01
 0.19070E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8232678683869E+02, 0.1000000000000E+01, 0.1367613392080E+01, 0.3120000000000E+01, 0.1830942366269E+01, 0.3120000000000E+01, 0.2569228900705E+03,-0.1796362872604E+02, 0.3760000000000E+01
 0.19080E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8232466331973E+02, 0.1000000000000E+01, 0.1367512214824E+01, 0.3120000000000E+01, 0.1831085767926E+01, 0.3120000000000E+01, 0.2569162667687E+03,-0.1796664415036E+02, 0.3760000000000E+01
 0.19090E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8232253887793E+02, 0.1000000000000E+01, 0.1367411037231E+01, 0.3120000000000E+01, 0.1831229169359E+01, 0.3120000000000E+01, 0.2569096405993E+03,-0.1796965924039E+02, 0.3760000000000E+01
 0.19100E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8232041552712E+02, 0.1000000000000E+01, 0.1367309859330E+01, 0.3120000000000E+01, 0.1831372570677E+01, 0.3120000000000E+01, 0.2569030178528E+03,-0.1797267514870E+02, 0.3760000000000E+01
 0.19110E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8231829125784E+02, 0.1000000000000E+01, 0.1367208681091E+01, 0.3120000000000E+01, 0.1831515971759E+01, 0.3120000000000E+01, 0.2568963922522E+03,-0.1797569072333E+02, 0.3760000000000E+01
 0.19120E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8231616808619E+02, 0.1000000000000E+01, 0.1367107502543E+01, 0.3120000000000E+01, 0.1831659372714E+01, 0.3120000000000E+01, 0.2568897700952E+03,-0.1797870711056E+02, 0.3760000000000E+01
 0.19130E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8231404400289E+02, 0.1000000000000E+01, 0.1367006323657E+01, 0.3120000000000E+01, 0.1831802773419E+01, 0.3120000000000E+01, 0.2568831451052E+03,-0.1798172316663E+02, 0.3760000000000E+01
 0.19140E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8231192101625E+02, 0.1000000000000E+01, 0.1366905144463E+01, 0.3120000000000E+01, 0.1831946173983E+01, 0.3120000000000E+01, 0.2568765235557E+03,-0.1798474003383E+02, 0.3760000000000E+01
 0.19150E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8230979712808E+02, 0.1000000000000E+01, 0.1366803964930E+01, 0.3120000000000E+01, 0.1832089574285E+01, 0.3120000000000E+01, 0.2568698992048E+03,-0.1798775656921E+02, 0.3760000000000E+01
 0.19160E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8230767433684E+02, 0.1000000000000E+01, 0.1366702785089E+01, 0.3120000000000E+01, 0.1832232974434E+01, 0.3120000000000E+01, 0.2568632782951E+03,-0.1799077391834E+02, 0.3760000000000E+01
 0.19170E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8230555065469E+02, 0.1000000000000E+01, 0.1366601604909E+01, 0.3120000000000E+01, 0.1832376374308E+01, 0.3120000000000E+01, 0.2568566546173E+03,-0.1799379093235E+02, 0.3760000000000E+01
 0.19180E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8230342806996E+02, 0.1000000000000E+01, 0.1366500424421E+01, 0.3120000000000E+01, 0.1832519774014E+01, 0.3120000000000E+01, 0.2568500343819E+03,-0.1799680876059E+02, 0.3760000000000E+01
 0.19190E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8230130459696E+02, 0.1000000000000E+01, 0.1366399243594E+01, 0.3120000000000E+01, 0.1832663173434E+01, 0.3120000000000E+01, 0.2568434113867E+03,-0.1799982626146E+02, 0.3760000000000E+01
 0.19200E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8229918222639E+02, 0.1000000000000E+01, 0.1366298062457E+01, 0.3120000000000E+01, 0.1832806572674E+01, 0.3120000000000E+01, 0.2568367918494E+03,-0.1800284457394E+02, 0.3760000000000E+01
 0.19210E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8229705897219E+02, 0.1000000000000E+01, 0.1366196880983E+01, 0.3120000000000E+01, 0.1832949971614E+01, 0.3120000000000E+01, 0.2568301695668E+03,-0.1800586255459E+02, 0.3760000000000E+01
 0.19220E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8229493682659E+02, 0.1000000000000E+01, 0.1366095699198E+01, 0.3120000000000E+01, 0.1833093370362E+01, 0.3120000000000E+01, 0.2568235507613E+03,-0.1800888135048E+02, 0.3760000000000E+01
 0.19230E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8229281380522E+02, 0.1000000000000E+01, 0.1365994517075E+01, 0.3120000000000E+01, 0.1833236768798E+01, 0.3120000000000E+01, 0.2568169292349E+03,-0.1801189981361E+02, 0.3760000000000E+01
 0.19240E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8229069189119E+02, 0.1000000000000E+01, 0.1365893334643E+01, 0.3120000000000E+01, 0.1833380167028E+01, 0.3120000000000E+01, 0.2568103111816E+03,-0.1801491908815E+02, 0.3760000000000E+01
 0.19250E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8228856910939E+02, 0.1000000000000E+01, 0.1365792151871E+01, 0.3120000000000E+01, 0.1833523564934E+01, 0.3120000000000E+01, 0.2568036904324E+03,-0.1801793803759E+02, 0.3760000000000E+01
 0.19260E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8228644743678E+02, 0.1000000000000E+01, 0.1365690968789E+01, 0.3120000000000E+01, 0.1833666962621E+01, 0.3120000000000E+01, 0.2567970731618E+03,-0.1802095779246E+02, 0.3760000000000E+01
 0.19270E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8228432490318E+02, 0.1000000000000E+01, 0.1365589785369E+01, 0.3120000000000E+01, 0.1833810359972E+01, 0.3120000000000E+01, 0.2567904532164E+03,-0.1802397722734E+02, 0.3760000000000E+01
 0.19280E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8228220348023E+02, 0.1000000000000E+01, 0.1365488601638E+01, 0.3120000000000E+01, 0.1833953757092E+01, 0.3120000000000E+01, 0.2567838367544E+03,-0.1802699746693E+02, 0.3760000000000E+01
 0.19290E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8228008120537E+02, 0.1000000000000E+01, 0.1365387417569E+01, 0.3120000000000E+01, 0.1834097153863E+01, 0.3120000000000E+01, 0.2567772176458E+03,-0.1803001738197E+02, 0.3760000000000E+01
 0.19300E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8227796004360E+02, 0.1000000000000E+01, 0.1365286233188E+01, 0.3120000000000E+01, 0.1834240550390E+01, 0.3120000000000E+01, 0.2567706020278E+03,-0.1803303810347E+02, 0.3760000000000E+01
 0.19310E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8227583803690E+02, 0.1000000000000E+01, 0.1365185048469E+01, 0.3120000000000E+01, 0.1834383946556E+01, 0.3120000000000E+01, 0.2567639837852E+03,-0.1803605850457E+02, 0.3760000000000E+01
 0.19320E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8227371714293E+02, 0.1000000000000E+01, 0.1365083863440E+01, 0.3120000000000E+01, 0.1834527342466E+01, 0.3120000000000E+01, 0.2567573690320E+03,-0.1803907970859E+02, 0.3760000000000E+01
 0.19330E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8227159541075E+02, 0.1000000000000E+01, 0.1364982678071E+01, 0.3120000000000E+01, 0.1834670738002E+01, 0.3120000000000E+01, 0.2567507516750E+03,-0.1804210059627E+02, 0.3760000000000E+01
 0.19340E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8226947479406E+02, 0.1000000000000E+01, 0.1364881492390E+01, 0.3120000000000E+01, 0.1834814133270E+01, 0.3120000000000E+01, 0.2567441378160E+03,-0.1804512228368E+02, 0.3760000000000E+01
 0.19350E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8226735334808E+02, 0.1000000000000E+01, 0.1364780306371E+01, 0.3120000000000E+01, 0.1834957528152E+01, 0.3120000000000E+01, 0.2567375213810E+03,-0.1804814365625E+02, 0.3760000000000E+01
 0.19360E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8226523301899E+02, 0.1000000000000E+01, 0.1364679120041E+01, 0.3120000000000E+01, 0.1835100922752E+01, 0.3120000000000E+01, 0.2567309084483E+03,-0.1805116582835E+02, 0.3760000000000E+01
 0.19370E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8226311186610E+02, 0.1000000000000E+01, 0.1364577933371E+01, 0.3120000000000E+01, 0.1835244316955E+01, 0.3120000000000E+01, 0.2567242929567E+03,-0.1805418768446E+02, 0.3760000000000E+01
 0.19380E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8226099183411E+02, 0.1000000000000E+01, 0.1364476746390E+01, 0.3120000000000E+01, 0.1835387710865E+01, 0.3120000000000E+01, 0.2567176809797E+03,-0.1805721033956E+02, 0.3760000000000E+01
 0.19390E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8225887098198E+02, 0.1000000000000E+01, 0.1364375559069E+01, 0.3120000000000E+01, 0.1835531104365E+01, 0.3120000000000E+01, 0.2567110664553E+03,-0.1806023268563E+02, 0.3760000000000E+01
 0.19400E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8225675125571E+02, 0.1000000000000E+01, 0.1364274371437E+01, 0.3120000000000E+01, 0.1835674497559E+01, 0.3120000000000E+01, 0.2567044554609E+03,-0.1806325582645E+02, 0.3760000000000E+01
 0.19410E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8225463071809E+02, 0.1000000000000E+01, 0.1364173183465E+01, 0.3120000000000E+01, 0.1835817890331E+01, 0.3120000000000E+01, 0.2566978419463E+03,-0.1806627865385E+02, 0.3760000000000E+01
 0.19420E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8225251130376E+02, 0.1000000000000E+01, 0.1364071995181E+01, 0.3120000000000E+01, 0.1835961282786E+01, 0.3120000000000E+01, 0.2566912319537E+03,-0.1806930228073E+02, 0.3760000000000E+01
 0.19430E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8225039108625E+02, 0.1000000000000E+01, 0.1363970806558E+01, 0.3120000000000E+01, 0.1836104674807E+01, 0.3120000000000E+01, 0.2566846194664E+03,-0.1807232560000E+02, 0.3760000000000E+01
 0.19440E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8224827199727E+02, 0.1000000000000E+01, 0.1363869617622E+01, 0.3120000000000E+01, 0.1836248066497E+01, 0.3120000000000E+01, 0.2566780105174E+03,-0.1807534970971E+02, 0.3760000000000E+01
 0.19450E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8224615211052E+02, 0.1000000000000E+01, 0.1363768428347E+01, 0.3120000000000E+01, 0.1836391457742E+01, 0.3120000000000E+01, 0.2566713990906E+03,-0.1807837351173E+02, 0.3760000000000E+01
 0.19460E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8224403335375E+02, 0.1000000000000E+01, 0.1363667238759E+01, 0.3120000000000E+01, 0.1836534848645E+01, 0.3120000000000E+01, 0.2566647912063E+03,-0.1808139810710E+02, 0.3760000000000E+01
 0.19470E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8224191380393E+02, 0.1000000000000E+01, 0.1363566048831E+01, 0.3120000000000E+01, 0.1836678239090E+01, 0.3120000000000E+01, 0.2566581808590E+03,-0.1808442240240E+02, 0.3760000000000E+01
 0.19480E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8223979538777E+02, 0.1000000000000E+01, 0.1363464858591E+01, 0.3120000000000E+01, 0.1836821629181E+01, 0.3120000000000E+01, 0.2566515740657E+03,-0.1808744748536E+02, 0.3760000000000E+01
 0.19490E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8223767618879E+02, 0.1000000000000E+01, 0.1363363668011E+01, 0.3120000000000E+01, 0.1836965018803E+01, 0.3120000000000E+01, 0.2566449648411E+03,-0.1809047226160E+02, 0.3760000000000E+01
 0.19500E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8223555812348E+02, 0.1000000000000E+01, 0.1363262477118E+01, 0.3120000000000E+01, 0.1837108408058E+01, 0.3120000000000E+01, 0.2566383591704E+03,-0.1809349782840E+02, 0.3760000000000E+01
 0.19510E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8223343928007E+02, 0.1000000000000E+01, 0.1363161285885E+01, 0.3120000000000E+01, 0.1837251796832E+01, 0.3120000000000E+01, 0.2566317510832E+03,-0.1809652309788E+02, 0.3760000000000E+01
 0.19520E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8223132157402E+02, 0.1000000000000E+01, 0.1363060094339E+01, 0.3120000000000E+01, 0.1837395185229E+01, 0.3120000000000E+01, 0.2566251465613E+03,-0.1809954915346E+02, 0.3760000000000E+01
 0.19530E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8222920309519E+02, 0.1000000000000E+01, 0.1362958902453E+01, 0.3120000000000E+01, 0.1837538573132E+01, 0.3120000000000E+01, 0.2566185396396E+03,-0.1810257491062E+02, 0.3760000000000E+01
 0.19540E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8222708575614E+02, 0.1000000000000E+01, 0.1362857710254E+01, 0.3120000000000E+01, 0.1837681960646E+01, 0.3120000000000E+01, 0.2566119362905E+03,-0.1810560145426E+02, 0.3760000000000E+01
 0.19550E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8222496765562E+02, 0.1000000000000E+01, 0.1362756517714E+01, 0.3120000000000E+01, 0.1837825347656E+01, 0.3120000000000E+01, 0.2566053305769E+03,-0.1810862769782E+02, 0.3760000000000E+01
 0.19560E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8222285069408E+02, 0.1000000000000E+01, 0.1362655324861E+01, 0.3120000000000E+01, 0.1837968734264E+01, 0.3120000000000E+01, 0.2565987284333E+03,-0.1811165472822E+02, 0.3760000000000E+01
 0.19570E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8222073297567E+02, 0.1000000000000E+01, 0.1362554131668E+01, 0.3120000000000E+01, 0.1838112120356E+01, 0.3120000000000E+01, 0.2565921239395E+03,-0.1811468146296E+02, 0.3760000000000E+01
 0.19580E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8221861640190E+02, 0.1000000000000E+01, 0.1362452938161E+01, 0.3120000000000E+01, 0.1838255506035E+01, 0.3120000000000E+01, 0.2565855230334E+03,-0.1811770898069E+02, 0.3760000000000E+01
 0.19590E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8221649907462E+02, 0.1000000000000E+01, 0.1362351744313E+01, 0.3120000000000E+01, 0.1838398891186E+01, 0.3120000000000E+01, 0.2565789197874E+03,-0.1812073620629E+02, 0.3760000000000E+01
 0.19600E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8221438289468E+02, 0.1000000000000E+01, 0.1362250550152E+01, 0.3120000000000E+01, 0.1838542275913E+01, 0.3120000000000E+01, 0.2565723201373E+03,-0.1812376421510E+02, 0.3760000000000E+01
 0.19610E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8221226597255E+02, 0.1000000000000E+01, 0.1362149355650E+01, 0.3120000000000E+01, 0.1838685660101E+01, 0.3120000000000E+01, 0.2565657181828E+03,-0.1812679192673E+02, 0.3760000000000E+01
 0.19620E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8221015019530E+02, 0.1000000000000E+01, 0.1362048160834E+01, 0.3120000000000E+01, 0.1838829043852E+01, 0.3120000000000E+01, 0.2565591198164E+03,-0.1812982042250E+02, 0.3760000000000E+01
 0.19630E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8220803368311E+02, 0.1000000000000E+01, 0.1361946965677E+01, 0.3120000000000E+01, 0.1838972427053E+01, 0.3120000000000E+01, 0.2565525191681E+03,-0.1813284862710E+02, 0.3760000000000E+01
 0.19640E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8220591831888E+02, 0.1000000000000E+01, 0.1361845770206E+01, 0.3120000000000E+01, 0.1839115809806E+01, 0.3120000000000E+01, 0.2565459221175E+03,-0.1813587761242E+02, 0.3760000000000E+01
 0.19650E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8220380222637E+02, 0.1000000000000E+01, 0.1361744574394E+01, 0.3120000000000E+01, 0.1839259191998E+01, 0.3120000000000E+01, 0.2565393228058E+03,-0.1813890630825E+02, 0.3760000000000E+01
 0.19660E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8220168728548E+02, 0.1000000000000E+01, 0.1361643378268E+01, 0.3120000000000E+01, 0.1839402573730E+01, 0.3120000000000E+01, 0.2565327271030E+03,-0.1814193578124E+02, 0.3760000000000E+01
 0.19670E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8219957162080E+02, 0.1000000000000E+01, 0.1361542181801E+01, 0.3120000000000E+01, 0.1839545954891E+01, 0.3120000000000E+01, 0.2565261291530E+03,-0.1814496496866E+02, 0.3760000000000E+01
 0.19680E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8219745711072E+02, 0.1000000000000E+01, 0.1361440985019E+01, 0.3120000000000E+01, 0.1839689335579E+01, 0.3120000000000E+01, 0.2565195348213E+03,-0.1814799493229E+02, 0.3760000000000E+01
 0.19690E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8219534188225E+02, 0.1000000000000E+01, 0.1361339787897E+01, 0.3120000000000E+01, 0.1839832715685E+01, 0.3120000000000E+01, 0.2565129382591E+03,-0.1815102461118E+02, 0.3760000000000E+01
 0.19700E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8219322780860E+02, 0.1000000000000E+01, 0.1361238590459E+01, 0.3120000000000E+01, 0.1839976095308E+01, 0.3120000000000E+01, 0.2565063453158E+03,-0.1815405507006E+02, 0.3760000000000E+01
 0.19710E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8219111303187E+02, 0.1000000000000E+01, 0.1361137392680E+01, 0.3120000000000E+01, 0.1840119474337E+01, 0.3120000000000E+01, 0.2564997501898E+03,-0.1815708523557E+02, 0.3760000000000E+01
 0.19720E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8218899940850E+02, 0.1000000000000E+01, 0.1361036194586E+01, 0.3120000000000E+01, 0.1840262852872E+01, 0.3120000000000E+01, 0.2564931586780E+03,-0.1816011617856E+02, 0.3760000000000E+01
 0.19730E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8218688508296E+02, 0.1000000000000E+01, 0.1360934996151E+01, 0.3120000000000E+01, 0.1840406230802E+01, 0.3120000000000E+01, 0.2564865649863E+03,-0.1816314684312E+02, 0.3760000000000E+01
 0.19740E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8218477191793E+02, 0.1000000000000E+01, 0.1360833797401E+01, 0.3120000000000E+01, 0.1840549608226E+01, 0.3120000000000E+01, 0.2564799749309E+03,-0.1816617827704E+02, 0.3760000000000E+01
 0.19750E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8218265805429E+02, 0.1000000000000E+01, 0.1360732598310E+01, 0.3120000000000E+01, 0.1840692985034E+01, 0.3120000000000E+01, 0.2564733827067E+03,-0.1816920943645E+02, 0.3760000000000E+01
 0.19760E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8218054535898E+02, 0.1000000000000E+01, 0.1360631398903E+01, 0.3120000000000E+01, 0.1840836361326E+01, 0.3120000000000E+01, 0.2564667941434E+03,-0.1817224135980E+02, 0.3760000000000E+01
 0.19770E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8217843196787E+02, 0.1000000000000E+01, 0.1360530199155E+01, 0.3120000000000E+01, 0.1840979736991E+01, 0.3120000000000E+01, 0.2564602034199E+03,-0.1817527300794E+02, 0.3760000000000E+01
 0.19780E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8217631974229E+02, 0.1000000000000E+01, 0.1360428999091E+01, 0.3120000000000E+01, 0.1841123112129E+01, 0.3120000000000E+01, 0.2564536163482E+03,-0.1817830543021E+02, 0.3760000000000E+01
 0.19790E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8217420683619E+02, 0.1000000000000E+01, 0.1360327798685E+01, 0.3120000000000E+01, 0.1841266486629E+01, 0.3120000000000E+01, 0.2564470271641E+03,-0.1818133757278E+02, 0.3760000000000E+01
 0.19800E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8217209509438E+02, 0.1000000000000E+01, 0.1360226597964E+01, 0.3120000000000E+01, 0.1841409860591E+01, 0.3120000000000E+01, 0.2564404416280E+03,-0.1818437048465E+02, 0.3760000000000E+01
 0.19810E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8216998268255E+02, 0.1000000000000E+01, 0.1360125396901E+01, 0.3120000000000E+01, 0.1841553233905E+01, 0.3120000000000E+01, 0.2564338540121E+03,-0.1818740311706E+02, 0.3760000000000E+01
 0.19820E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8216787143319E+02, 0.1000000000000E+01, 0.1360024195523E+01, 0.3120000000000E+01, 0.1841696606668E+01, 0.3120000000000E+01, 0.2564272700383E+03,-0.1819043652020E+02, 0.3760000000000E+01
 0.19830E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8216575951668E+02, 0.1000000000000E+01, 0.1359922993802E+01, 0.3120000000000E+01, 0.1841839978773E+01, 0.3120000000000E+01, 0.2564206839937E+03,-0.1819346965154E+02, 0.3760000000000E+01
 0.19840E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8216364877129E+02, 0.1000000000000E+01, 0.1359821791766E+01, 0.3120000000000E+01, 0.1841983350318E+01, 0.3120000000000E+01, 0.2564141016181E+03,-0.1819650354809E+02, 0.3760000000000E+01
 0.19850E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8216153736216E+02, 0.1000000000000E+01, 0.1359720589388E+01, 0.3120000000000E+01, 0.1842126721193E+01, 0.3120000000000E+01, 0.2564075171824E+03,-0.1819953717149E+02, 0.3760000000000E+01
 0.19860E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8215942712412E+02, 0.1000000000000E+01, 0.1359619386693E+01, 0.3120000000000E+01, 0.1842270091497E+01, 0.3120000000000E+01, 0.2564009364154E+03,-0.1820257156543E+02, 0.3760000000000E+01
 0.19870E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8215731623283E+02, 0.1000000000000E+01, 0.1359518183657E+01, 0.3120000000000E+01, 0.1842413461121E+01, 0.3120000000000E+01, 0.2563943536210E+03,-0.1820560568458E+02, 0.3760000000000E+01
 0.19880E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8215520651517E+02, 0.1000000000000E+01, 0.1359416980303E+01, 0.3120000000000E+01, 0.1842556830163E+01, 0.3120000000000E+01, 0.2563877745032E+03,-0.1820864056782E+02, 0.3760000000000E+01
 0.19890E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8215309615114E+02, 0.1000000000000E+01, 0.1359315776609E+01, 0.3120000000000E+01, 0.1842700198515E+01, 0.3120000000000E+01, 0.2563811933793E+03,-0.1821167517891E+02, 0.3760000000000E+01
 0.19900E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8215098695966E+02, 0.1000000000000E+01, 0.1359214572597E+01, 0.3120000000000E+01, 0.1842843566274E+01, 0.3120000000000E+01, 0.2563746159286E+03,-0.1821471056232E+02, 0.3760000000000E+01
 0.19910E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8214887712605E+02, 0.1000000000000E+01, 0.1359113368243E+01, 0.3120000000000E+01, 0.1842986933333E+01, 0.3120000000000E+01, 0.2563680364851E+03,-0.1821774567492E+02, 0.3760000000000E+01
 0.19920E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8214676847327E+02, 0.1000000000000E+01, 0.1359012163573E+01, 0.3120000000000E+01, 0.1843130299788E+01, 0.3120000000000E+01, 0.2563614607404E+03,-0.1822078154871E+02, 0.3760000000000E+01
 0.19930E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8214465918453E+02, 0.1000000000000E+01, 0.1358910958560E+01, 0.3120000000000E+01, 0.1843273665533E+01, 0.3120000000000E+01, 0.2563548830221E+03,-0.1822381715317E+02, 0.3760000000000E+01
 0.19940E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8214255107592E+02, 0.1000000000000E+01, 0.1358809753230E+01, 0.3120000000000E+01, 0.1843417030664E+01, 0.3120000000000E+01, 0.2563483090004E+03,-0.1822685352167E+02, 0.3760000000000E+01
 0.19950E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8214044233885E+02, 0.1000000000000E+01, 0.1358708547558E+01, 0.3120000000000E+01, 0.1843560395074E+01, 0.3120000000000E+01, 0.2563417330285E+03,-0.1822988962623E+02, 0.3760000000000E+01
 0.19960E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8213833478508E+02, 0.1000000000000E+01, 0.1358607341568E+01, 0.3120000000000E+01, 0.1843703758859E+01, 0.3120000000000E+01, 0.2563351607629E+03,-0.1823292648851E+02, 0.3760000000000E+01
 0.19970E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8213622660912E+02, 0.1000000000000E+01, 0.1358506135237E+01, 0.3120000000000E+01, 0.1843847121914E+01, 0.3120000000000E+01, 0.2563285865666E+03,-0.1823596308895E+02, 0.3760000000000E+01
 0.19980E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8213411961668E+02, 0.1000000000000E+01, 0.1358404928588E+01, 0.3120000000000E+01, 0.1843990484333E+01, 0.3120000000000E+01, 0.2563220160773E+03,-0.1823900044707E+02, 0.3760000000000E+01
 0.19990E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8213201200868E+02, 0.1000000000000E+01, 0.1358303721597E+01, 0.3120000000000E+01, 0.1844133846012E+01, 0.3120000000000E+01, 0.2563154436779E+03,-0.1824203754962E+02, 0.3760000000000E+01
 0.20000E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8212990558910E+02, 0.1000000000000E+01, 0.1358202514288E+01, 0.3120000000000E+01, 0.1844277207045E+01, 0.3120000000000E+01, 0.2563088750006E+03,-0.1824507540263E+02, 0.3760000000000E+01
 0.20010E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8212779856111E+02, 0.1000000000000E+01, 0.1358101306636E+01, 0.3120000000000E+01, 0.1844420567328E+01, 0.3120000000000E+01, 0.2563023044357E+03,-0.1824811299688E+02, 0.3760000000000E+01
 0.20020E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8212569271870E+02, 0.1000000000000E+01, 0.1358000098667E+01, 0.3120000000000E+01, 0.1844563926954E+01, 0.3120000000000E+01, 0.2562957375839E+03,-0.1825115134956E+02, 0.3760000000000E+01
 0.20030E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8212358627572E+02, 0.1000000000000E+01, 0.1357898890355E+01, 0.3120000000000E+01, 0.1844707285820E+01, 0.3120000000000E+01, 0.2562891688686E+03,-0.1825418944399E+02, 0.3760000000000E+01
 0.20040E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8212148102254E+02, 0.1000000000000E+01, 0.1357797681726E+01, 0.3120000000000E+01, 0.1844850644021E+01, 0.3120000000000E+01, 0.2562826038796E+03,-0.1825722829305E+02, 0.3760000000000E+01
 0.20050E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8211937517518E+02, 0.1000000000000E+01, 0.1357696472754E+01, 0.3120000000000E+01, 0.1844994001451E+01, 0.3120000000000E+01, 0.2562760370472E+03,-0.1826026688622E+02, 0.3760000000000E+01
 0.20060E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8211727052046E+02, 0.1000000000000E+01, 0.1357595263463E+01, 0.3120000000000E+01, 0.1845137358204E+01, 0.3120000000000E+01, 0.2562694739498E+03,-0.1826330623190E+02, 0.3760000000000E+01
 0.20070E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8211516527440E+02, 0.1000000000000E+01, 0.1357494053830E+01, 0.3120000000000E+01, 0.1845280714178E+01, 0.3120000000000E+01, 0.2562629090178E+03,-0.1826634532590E+02, 0.3760000000000E+01
 0.20080E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8211306122439E+02, 0.1000000000000E+01, 0.1357392843879E+01, 0.3120000000000E+01, 0.1845424069466E+01, 0.3120000000000E+01, 0.2562563478313E+03,-0.1826938516996E+02, 0.3760000000000E+01
 0.20090E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8211095659228E+02, 0.1000000000000E+01, 0.1357291633585E+01, 0.3120000000000E+01, 0.1845567423963E+01, 0.3120000000000E+01, 0.2562497848389E+03,-0.1827242476075E+02, 0.3760000000000E+01
 0.20100E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8210885315604E+02, 0.1000000000000E+01, 0.1357190422972E+01, 0.3120000000000E+01, 0.1845710777765E+01, 0.3120000000000E+01, 0.2562432255916E+03,-0.1827546510422E+02, 0.3760000000000E+01
 0.20110E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8210674914521E+02, 0.1000000000000E+01, 0.1357089212017E+01, 0.3120000000000E+01, 0.1845854130768E+01, 0.3120000000000E+01, 0.2562366645617E+03,-0.1827850519661E+02, 0.3760000000000E+01
 0.20120E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8210464633156E+02, 0.1000000000000E+01, 0.1356988000743E+01, 0.3120000000000E+01, 0.1845997483064E+01, 0.3120000000000E+01, 0.2562301072807E+03,-0.1828154603805E+02, 0.3760000000000E+01
 0.20130E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8210254294919E+02, 0.1000000000000E+01, 0.1356886789126E+01, 0.3120000000000E+01, 0.1846140834551E+01, 0.3120000000000E+01, 0.2562235482356E+03,-0.1828458662811E+02, 0.3760000000000E+01
 0.20140E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8210044076739E+02, 0.1000000000000E+01, 0.1356785577190E+01, 0.3120000000000E+01, 0.1846284185324E+01, 0.3120000000000E+01, 0.2562169929498E+03,-0.1828762797228E+02, 0.3760000000000E+01
 0.20150E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8209833802544E+02, 0.1000000000000E+01, 0.1356684364912E+01, 0.3120000000000E+01, 0.1846427535277E+01, 0.3120000000000E+01, 0.2562104359266E+03,-0.1829066906008E+02, 0.3760000000000E+01
 0.20160E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8209623648300E+02, 0.1000000000000E+01, 0.1356583152314E+01, 0.3120000000000E+01, 0.1846570884505E+01, 0.3120000000000E+01, 0.2562038826592E+03,-0.1829371090168E+02, 0.3760000000000E+01
 0.20170E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8209413438476E+02, 0.1000000000000E+01, 0.1356481939373E+01, 0.3120000000000E+01, 0.1846714232904E+01, 0.3120000000000E+01, 0.2561973276681E+03,-0.1829675249552E+02, 0.3760000000000E+01
 0.20180E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8209203349115E+02, 0.1000000000000E+01, 0.1356380726113E+01, 0.3120000000000E+01, 0.1846857580569E+01, 0.3120000000000E+01, 0.2561907764487E+03,-0.1829979483577E+02, 0.3760000000000E+01
 0.20190E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8208993204802E+02, 0.1000000000000E+01, 0.1356279512510E+01, 0.3120000000000E+01, 0.1847000927397E+01, 0.3120000000000E+01, 0.2561842235249E+03,-0.1830283693175E+02, 0.3760000000000E+01
 0.20200E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8208783181159E+02, 0.1000000000000E+01, 0.1356178298588E+01, 0.3120000000000E+01, 0.1847144273480E+01, 0.3120000000000E+01, 0.2561776743792E+03,-0.1830587977222E+02, 0.3760000000000E+01
 0.20210E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8208573103165E+02, 0.1000000000000E+01, 0.1356077084323E+01, 0.3120000000000E+01, 0.1847287618716E+01, 0.3120000000000E+01, 0.2561711235481E+03,-0.1830892236827E+02, 0.3760000000000E+01
 0.20220E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8208363145952E+02, 0.1000000000000E+01, 0.1355975869738E+01, 0.3120000000000E+01, 0.1847430963199E+01, 0.3120000000000E+01, 0.2561645764984E+03,-0.1831196571226E+02, 0.3760000000000E+01
 0.20230E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8208153135250E+02, 0.1000000000000E+01, 0.1355874654809E+01, 0.3120000000000E+01, 0.1847574306826E+01, 0.3120000000000E+01, 0.2561580277900E+03,-0.1831500880919E+02, 0.3760000000000E+01
 0.20240E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8207943245529E+02, 0.1000000000000E+01, 0.1355773439562E+01, 0.3120000000000E+01, 0.1847717649689E+01, 0.3120000000000E+01, 0.2561514828691E+03,-0.1831805265176E+02, 0.3760000000000E+01
 0.20250E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8207733302720E+02, 0.1000000000000E+01, 0.1355672223971E+01, 0.3120000000000E+01, 0.1847860991687E+01, 0.3120000000000E+01, 0.2561449363021E+03,-0.1832109625415E+02, 0.3760000000000E+01
 0.20260E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8207523481124E+02, 0.1000000000000E+01, 0.1355571008060E+01, 0.3120000000000E+01, 0.1848004332913E+01, 0.3120000000000E+01, 0.2561383935298E+03,-0.1832414059888E+02, 0.3760000000000E+01
 0.20270E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8207313607442E+02, 0.1000000000000E+01, 0.1355469791805E+01, 0.3120000000000E+01, 0.1848147673265E+01, 0.3120000000000E+01, 0.2561318491425E+03,-0.1832718470080E+02, 0.3760000000000E+01
 0.20280E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8207103854982E+02, 0.1000000000000E+01, 0.1355368575231E+01, 0.3120000000000E+01, 0.1848291012834E+01, 0.3120000000000E+01, 0.2561253085502E+03,-0.1833022954655E+02, 0.3760000000000E+01
 0.20290E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8206894050661E+02, 0.1000000000000E+01, 0.1355267358314E+01, 0.3120000000000E+01, 0.1848434351520E+01, 0.3120000000000E+01, 0.2561187663497E+03,-0.1833327415589E+02, 0.3760000000000E+01
 0.20300E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8206684367990E+02, 0.1000000000000E+01, 0.1355166141076E+01, 0.3120000000000E+01, 0.1848577689416E+01, 0.3120000000000E+01, 0.2561122279576E+03,-0.1833631950524E+02, 0.3760000000000E+01
 0.20310E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8206474634577E+02, 0.1000000000000E+01, 0.1355064923495E+01, 0.3120000000000E+01, 0.1848721026419E+01, 0.3120000000000E+01, 0.2561056879922E+03,-0.1833936461724E+02, 0.3760000000000E+01
 0.20320E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8206265022562E+02, 0.1000000000000E+01, 0.1354963705594E+01, 0.3120000000000E+01, 0.1848864362622E+01, 0.3120000000000E+01, 0.2560991518271E+03,-0.1834241046730E+02, 0.3760000000000E+01
 0.20330E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8206055360398E+02, 0.1000000000000E+01, 0.1354862487349E+01, 0.3120000000000E+01, 0.1849007697925E+01, 0.3120000000000E+01, 0.2560926141072E+03,-0.1834545608573E+02, 0.3760000000000E+01
 0.20340E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8205845820160E+02, 0.1000000000000E+01, 0.1354761268783E+01, 0.3120000000000E+01, 0.1849151032417E+01, 0.3120000000000E+01, 0.2560860802040E+03,-0.1834850243802E+02, 0.3760000000000E+01
 0.20350E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8205636229939E+02, 0.1000000000000E+01, 0.1354660049874E+01, 0.3120000000000E+01, 0.1849294366001E+01, 0.3120000000000E+01, 0.2560795447513E+03,-0.1835154856199E+02, 0.3760000000000E+01
 0.20360E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8205426761912E+02, 0.1000000000000E+01, 0.1354558830645E+01, 0.3120000000000E+01, 0.1849437698767E+01, 0.3120000000000E+01, 0.2560730131234E+03,-0.1835459542416E+02, 0.3760000000000E+01
 0.20370E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8205217245021E+02, 0.1000000000000E+01, 0.1354457611071E+01, 0.3120000000000E+01, 0.1849581030614E+01, 0.3120000000000E+01, 0.2560664799809E+03,-0.1835764205000E+02, 0.3760000000000E+01
 0.20380E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8205007850441E+02, 0.1000000000000E+01, 0.1354356391178E+01, 0.3120000000000E+01, 0.1849724361634E+01, 0.3120000000000E+01, 0.2560599506668E+03,-0.1836068941042E+02, 0.3760000000000E+01
 0.20390E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8204798407462E+02, 0.1000000000000E+01, 0.1354255170940E+01, 0.3120000000000E+01, 0.1849867691728E+01, 0.3120000000000E+01, 0.2560534198525E+03,-0.1836373654271E+02, 0.3760000000000E+01
 0.20400E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8204589086867E+02, 0.1000000000000E+01, 0.1354153950382E+01, 0.3120000000000E+01, 0.1850011020985E+01, 0.3120000000000E+01, 0.2560468928688E+03,-0.1836678440580E+02, 0.3760000000000E+01
 0.20410E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8204379718415E+02, 0.1000000000000E+01, 0.1354052729480E+01, 0.3120000000000E+01, 0.1850154349307E+01, 0.3120000000000E+01, 0.2560403644018E+03,-0.1836983204711E+02, 0.3760000000000E+01
 0.20420E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8204170472708E+02, 0.1000000000000E+01, 0.1353951508257E+01, 0.3120000000000E+01, 0.1850297676784E+01, 0.3120000000000E+01, 0.2560338397765E+03,-0.1837288041998E+02, 0.3760000000000E+01
 0.20430E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8203961179700E+02, 0.1000000000000E+01, 0.1353850286690E+01, 0.3120000000000E+01, 0.1850441003317E+01, 0.3120000000000E+01, 0.2560273136852E+03,-0.1837592856619E+02, 0.3760000000000E+01
 0.20440E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8203752009682E+02, 0.1000000000000E+01, 0.1353749064802E+01, 0.3120000000000E+01, 0.1850584328998E+01, 0.3120000000000E+01, 0.2560207914433E+03,-0.1837897744417E+02, 0.3760000000000E+01
 0.20450E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8203542793115E+02, 0.1000000000000E+01, 0.1353647842570E+01, 0.3120000000000E+01, 0.1850727653726E+01, 0.3120000000000E+01, 0.2560142677588E+03,-0.1838202609644E+02, 0.3760000000000E+01
 0.20460E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8203333699494E+02, 0.1000000000000E+01, 0.1353546620016E+01, 0.3120000000000E+01, 0.1850870977592E+01, 0.3120000000000E+01, 0.2560077479221E+03,-0.1838507548110E+02, 0.3760000000000E+01
 0.20470E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8203124560454E+02, 0.1000000000000E+01, 0.1353445397119E+01, 0.3120000000000E+01, 0.1851014300498E+01, 0.3120000000000E+01, 0.2560012266780E+03,-0.1838812463839E+02, 0.3760000000000E+01
 0.20480E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8202915544196E+02, 0.1000000000000E+01, 0.1353344173901E+01, 0.3120000000000E+01, 0.1851157622533E+01, 0.3120000000000E+01, 0.2559947092766E+03,-0.1839117452575E+02, 0.3760000000000E+01
 0.20490E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8202706482779E+02, 0.1000000000000E+01, 0.1353242950338E+01, 0.3120000000000E+01, 0.1851300943600E+01, 0.3120000000000E+01, 0.2559881904759E+03,-0.1839422419563E+02, 0.3760000000000E+01
 0.20500E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8202497544826E+02, 0.1000000000000E+01, 0.1353141726454E+01, 0.3120000000000E+01, 0.1851444263787E+01, 0.3120000000000E+01, 0.2559816755390E+03,-0.1839727459192E+02, 0.3760000000000E+01
 0.20510E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8202288562203E+02, 0.1000000000000E+01, 0.1353040502226E+01, 0.3120000000000E+01, 0.1851587582999E+01, 0.3120000000000E+01, 0.2559751592181E+03,-0.1840032476734E+02, 0.3760000000000E+01
 0.20520E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8202079703169E+02, 0.1000000000000E+01, 0.1352939277676E+01, 0.3120000000000E+01, 0.1851730901322E+01, 0.3120000000000E+01, 0.2559686467646E+03,-0.1840337567147E+02, 0.3760000000000E+01
 0.20530E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8201870800075E+02, 0.1000000000000E+01, 0.1352838052782E+01, 0.3120000000000E+01, 0.1851874218662E+01, 0.3120000000000E+01, 0.2559621329462E+03,-0.1840642635754E+02, 0.3760000000000E+01
 0.20540E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8201662020826E+02, 0.1000000000000E+01, 0.1352736827566E+01, 0.3120000000000E+01, 0.1852017535105E+01, 0.3120000000000E+01, 0.2559556230032E+03,-0.1840947776756E+02, 0.3760000000000E+01
 0.20550E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8201453198438E+02, 0.1000000000000E+01, 0.1352635602006E+01, 0.3120000000000E+01, 0.1852160850556E+01, 0.3120000000000E+01, 0.2559491117239E+03,-0.1841252895971E+02, 0.3760000000000E+01
 0.20560E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8201244499771E+02, 0.1000000000000E+01, 0.1352534376125E+01, 0.3120000000000E+01, 0.1852304165103E+01, 0.3120000000000E+01, 0.2559426043161E+03,-0.1841558087866E+02, 0.3760000000000E+01
 0.20570E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8201035758230E+02, 0.1000000000000E+01, 0.1352433149899E+01, 0.3120000000000E+01, 0.1852447478650E+01, 0.3120000000000E+01, 0.2559360955802E+03,-0.1841863258225E+02, 0.3760000000000E+01
 0.20580E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8200827141126E+02, 0.1000000000000E+01, 0.1352331923351E+01, 0.3120000000000E+01, 0.1852590791284E+01, 0.3120000000000E+01, 0.2559295907382E+03,-0.1842168501118E+02, 0.3760000000000E+01
 0.20590E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8200618481933E+02, 0.1000000000000E+01, 0.1352230696458E+01, 0.3120000000000E+01, 0.1852734102910E+01, 0.3120000000000E+01, 0.2559230845923E+03,-0.1842473722184E+02, 0.3760000000000E+01
 0.20600E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8200409947043E+02, 0.1000000000000E+01, 0.1352129469244E+01, 0.3120000000000E+01, 0.1852877413616E+01, 0.3120000000000E+01, 0.2559165823360E+03,-0.1842779015652E+02, 0.3760000000000E+01
 0.20610E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8200201370559E+02, 0.1000000000000E+01, 0.1352028241685E+01, 0.3120000000000E+01, 0.1853020723306E+01, 0.3120000000000E+01, 0.2559100787915E+03,-0.1843084288001E+02, 0.3760000000000E+01
 0.20620E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8199992918465E+02, 0.1000000000000E+01, 0.1351927013804E+01, 0.3120000000000E+01, 0.1853164032068E+01, 0.3120000000000E+01, 0.2559035791389E+03,-0.1843389632837E+02, 0.3760000000000E+01
 0.20630E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8199784425651E+02, 0.1000000000000E+01, 0.1351825785579E+01, 0.3120000000000E+01, 0.1853307339806E+01, 0.3120000000000E+01, 0.2558970782254E+03,-0.1843694956236E+02, 0.3760000000000E+01
 0.20640E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8199576057491E+02, 0.1000000000000E+01, 0.1351724557031E+01, 0.3120000000000E+01, 0.1853450646608E+01, 0.3120000000000E+01, 0.2558905812120E+03,-0.1844000351729E+02, 0.3760000000000E+01
 0.20650E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8199367649140E+02, 0.1000000000000E+01, 0.1351623328139E+01, 0.3120000000000E+01, 0.1853593952379E+01, 0.3120000000000E+01, 0.2558840829542E+03,-0.1844305726314E+02, 0.3760000000000E+01
 0.20660E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8199159365651E+02, 0.1000000000000E+01, 0.1351522098924E+01, 0.3120000000000E+01, 0.1853737257206E+01, 0.3120000000000E+01, 0.2558775886030E+03,-0.1844611172771E+02, 0.3760000000000E+01
 0.20670E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8198951042350E+02, 0.1000000000000E+01, 0.1351420869365E+01, 0.3120000000000E+01, 0.1853880560994E+01, 0.3120000000000E+01, 0.2558710930191E+03,-0.1844916598651E+02, 0.3760000000000E+01
 0.20680E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8198742844233E+02, 0.1000000000000E+01, 0.1351319639483E+01, 0.3120000000000E+01, 0.1854023863831E+01, 0.3120000000000E+01, 0.2558646013516E+03,-0.1845222096327E+02, 0.3760000000000E+01
 0.20690E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8198534607038E+02, 0.1000000000000E+01, 0.1351218409257E+01, 0.3120000000000E+01, 0.1854167165621E+01, 0.3120000000000E+01, 0.2558581084743E+03,-0.1845527573157E+02, 0.3760000000000E+01
 0.20700E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8198326495208E+02, 0.1000000000000E+01, 0.1351117178708E+01, 0.3120000000000E+01, 0.1854310466452E+01, 0.3120000000000E+01, 0.2558516195191E+03,-0.1845833121643E+02, 0.3760000000000E+01
 0.20710E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8198118344896E+02, 0.1000000000000E+01, 0.1351015947814E+01, 0.3120000000000E+01, 0.1854453766230E+01, 0.3120000000000E+01, 0.2558451293726E+03,-0.1846138650018E+02, 0.3760000000000E+01
 0.20720E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8197910319921E+02, 0.1000000000000E+01, 0.1350914716598E+01, 0.3120000000000E+01, 0.1854597065040E+01, 0.3120000000000E+01, 0.2558386431472E+03,-0.1846444250051E+02, 0.3760000000000E+01
 0.20730E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8197702257147E+02, 0.1000000000000E+01, 0.1350813485036E+01, 0.3120000000000E+01, 0.1854740362790E+01, 0.3120000000000E+01, 0.2558321557519E+03,-0.1846749829559E+02, 0.3760000000000E+01
 0.20740E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8197494319961E+02, 0.1000000000000E+01, 0.1350712253152E+01, 0.3120000000000E+01, 0.1854883659566E+01, 0.3120000000000E+01, 0.2558256722852E+03,-0.1847055480521E+02, 0.3760000000000E+01
 0.20750E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8197286345680E+02, 0.1000000000000E+01, 0.1350611020923E+01, 0.3120000000000E+01, 0.1855026955273E+01, 0.3120000000000E+01, 0.2558191876705E+03,-0.1847361111399E+02, 0.3760000000000E+01
 0.20760E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8197078497181E+02, 0.1000000000000E+01, 0.1350509788371E+01, 0.3120000000000E+01, 0.1855170249999E+01, 0.3120000000000E+01, 0.2558127069907E+03,-0.1847666813523E+02, 0.3760000000000E+01
 0.20770E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8196870612049E+02, 0.1000000000000E+01, 0.1350408555475E+01, 0.3120000000000E+01, 0.1855313543649E+01, 0.3120000000000E+01, 0.2558062251771E+03,-0.1847972495636E+02, 0.3760000000000E+01
 0.20780E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8196662852679E+02, 0.1000000000000E+01, 0.1350307322255E+01, 0.3120000000000E+01, 0.1855456836310E+01, 0.3120000000000E+01, 0.2557997472976E+03,-0.1848278249556E+02, 0.3760000000000E+01
 0.20790E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8196455057693E+02, 0.1000000000000E+01, 0.1350206088691E+01, 0.3120000000000E+01, 0.1855600127889E+01, 0.3120000000000E+01, 0.2557932683161E+03,-0.1848583982946E+02, 0.3760000000000E+01
 0.20800E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8196247388540E+02, 0.1000000000000E+01, 0.1350104854803E+01, 0.3120000000000E+01, 0.1855743418471E+01, 0.3120000000000E+01, 0.2557867932707E+03,-0.1848889787878E+02, 0.3760000000000E+01
 0.20810E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8196039683960E+02, 0.1000000000000E+01, 0.1350003620571E+01, 0.3120000000000E+01, 0.1855886707964E+01, 0.3120000000000E+01, 0.2557803171292E+03,-0.1849195573051E+02, 0.3760000000000E+01
 0.20820E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8195832105812E+02, 0.1000000000000E+01, 0.1349902386015E+01, 0.3120000000000E+01, 0.1856029996453E+01, 0.3120000000000E+01, 0.2557738449425E+03,-0.1849501429408E+02, 0.3760000000000E+01
 0.20830E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8195624492888E+02, 0.1000000000000E+01, 0.1349801151115E+01, 0.3120000000000E+01, 0.1856173283846E+01, 0.3120000000000E+01, 0.2557673716800E+03,-0.1849807265922E+02, 0.3760000000000E+01
 0.20840E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8195417006515E+02, 0.1000000000000E+01, 0.1349699915891E+01, 0.3120000000000E+01, 0.1856316570228E+01, 0.3120000000000E+01, 0.2557609023757E+03,-0.1850113173496E+02, 0.3760000000000E+01
 0.20850E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8195209485667E+02, 0.1000000000000E+01, 0.1349598680322E+01, 0.3120000000000E+01, 0.1856459855508E+01, 0.3120000000000E+01, 0.2557544320050E+03,-0.1850419061899E+02, 0.3760000000000E+01
 0.20860E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8195002091767E+02, 0.1000000000000E+01, 0.1349497444429E+01, 0.3120000000000E+01, 0.1856603139769E+01, 0.3120000000000E+01, 0.2557479656050E+03,-0.1850725020812E+02, 0.3760000000000E+01
 0.20870E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8194794663908E+02, 0.1000000000000E+01, 0.1349396208192E+01, 0.3120000000000E+01, 0.1856746422921E+01, 0.3120000000000E+01, 0.2557414981545E+03,-0.1851030960849E+02, 0.3760000000000E+01
 0.20880E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8194587362919E+02, 0.1000000000000E+01, 0.1349294971631E+01, 0.3120000000000E+01, 0.1856889705048E+01, 0.3120000000000E+01, 0.2557350346722E+03,-0.1851336971821E+02, 0.3760000000000E+01
 0.20890E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8194380029331E+02, 0.1000000000000E+01, 0.1349193734725E+01, 0.3120000000000E+01, 0.1857032986058E+01, 0.3120000000000E+01, 0.2557285701818E+03,-0.1851642963036E+02, 0.3760000000000E+01
 0.20900E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8194172822406E+02, 0.1000000000000E+01, 0.1349092497495E+01, 0.3120000000000E+01, 0.1857176266037E+01, 0.3120000000000E+01, 0.2557221096530E+03,-0.1851949025267E+02, 0.3760000000000E+01
 0.20910E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8193965583199E+02, 0.1000000000000E+01, 0.1348991259920E+01, 0.3120000000000E+01, 0.1857319544893E+01, 0.3120000000000E+01, 0.2557156481260E+03,-0.1852255068597E+02, 0.3760000000000E+01
 0.20920E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8193758471023E+02, 0.1000000000000E+01, 0.1348890022021E+01, 0.3120000000000E+01, 0.1857462822710E+01, 0.3120000000000E+01, 0.2557091905721E+03,-0.1852561182346E+02, 0.3760000000000E+01
 0.20930E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8193551327009E+02, 0.1000000000000E+01, 0.1348788783777E+01, 0.3120000000000E+01, 0.1857606099398E+01, 0.3120000000000E+01, 0.2557027320337E+03,-0.1852867277266E+02, 0.3760000000000E+01
 0.20940E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8193344310627E+02, 0.1000000000000E+01, 0.1348687545210E+01, 0.3120000000000E+01, 0.1857749375040E+01, 0.3120000000000E+01, 0.2556962774869E+03,-0.1853173442813E+02, 0.3760000000000E+01
 0.20950E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8193137262558E+02, 0.1000000000000E+01, 0.1348586306297E+01, 0.3120000000000E+01, 0.1857892649547E+01, 0.3120000000000E+01, 0.2556898219604E+03,-0.1853479589626E+02, 0.3760000000000E+01
 0.20960E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8192930342438E+02, 0.1000000000000E+01, 0.1348485067060E+01, 0.3120000000000E+01, 0.1858035923001E+01, 0.3120000000000E+01, 0.2556833704354E+03,-0.1853785806655E+02, 0.3760000000000E+01
 0.20970E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8192723391609E+02, 0.1000000000000E+01, 0.1348383827478E+01, 0.3120000000000E+01, 0.1858179195313E+01, 0.3120000000000E+01, 0.2556769179611E+03,-0.1854092004884E+02, 0.3760000000000E+01
 0.20980E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8192516568388E+02, 0.1000000000000E+01, 0.1348282587573E+01, 0.3120000000000E+01, 0.1858322466566E+01, 0.3120000000000E+01, 0.2556704694776E+03,-0.1854398273633E+02, 0.3760000000000E+01
 0.20990E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8192309714800E+02, 0.1000000000000E+01, 0.1348181347322E+01, 0.3120000000000E+01, 0.1858465736671E+01, 0.3120000000000E+01, 0.2556640200555E+03,-0.1854704524496E+02, 0.3760000000000E+01
 0.21000E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8192102989216E+02, 0.1000000000000E+01, 0.1348080106746E+01, 0.3120000000000E+01, 0.1858609005710E+01, 0.3120000000000E+01, 0.2556575746362E+03,-0.1855010845150E+02, 0.3760000000000E+01
 0.21010E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8191896234208E+02, 0.1000000000000E+01, 0.1347978865826E+01, 0.3120000000000E+01, 0.1858752273596E+01, 0.3120000000000E+01, 0.2556511283079E+03,-0.1855317147444E+02, 0.3760000000000E+01
 0.21020E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8191689607155E+02, 0.1000000000000E+01, 0.1347877624581E+01, 0.3120000000000E+01, 0.1858895540409E+01, 0.3120000000000E+01, 0.2556446859807E+03,-0.1855623520077E+02, 0.3760000000000E+01
 0.21030E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8191482951273E+02, 0.1000000000000E+01, 0.1347776382991E+01, 0.3120000000000E+01, 0.1859038806062E+01, 0.3120000000000E+01, 0.2556382427630E+03,-0.1855929874380E+02, 0.3760000000000E+01
 0.21040E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8191276423782E+02, 0.1000000000000E+01, 0.1347675141077E+01, 0.3120000000000E+01, 0.1859182070636E+01, 0.3120000000000E+01, 0.2556318035601E+03,-0.1856236298293E+02, 0.3760000000000E+01
 0.21050E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8191069867614E+02, 0.1000000000000E+01, 0.1347573898817E+01, 0.3120000000000E+01, 0.1859325334043E+01, 0.3120000000000E+01, 0.2556253634713E+03,-0.1856542704638E+02, 0.3760000000000E+01
 0.21060E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8190863439918E+02, 0.1000000000000E+01, 0.1347472656234E+01, 0.3120000000000E+01, 0.1859468596366E+01, 0.3120000000000E+01, 0.2556189273996E+03,-0.1856849180870E+02, 0.3760000000000E+01
 0.21070E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8190656984357E+02, 0.1000000000000E+01, 0.1347371413305E+01, 0.3120000000000E+01, 0.1859611857517E+01, 0.3120000000000E+01, 0.2556124904674E+03,-0.1857155639443E+02, 0.3760000000000E+01
 0.21080E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8190450657492E+02, 0.1000000000000E+01, 0.1347270170051E+01, 0.3120000000000E+01, 0.1859755117577E+01, 0.3120000000000E+01, 0.2556060575593E+03,-0.1857462167713E+02, 0.3760000000000E+01
 0.21090E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8190244303454E+02, 0.1000000000000E+01, 0.1347168926452E+01, 0.3120000000000E+01, 0.1859898376458E+01, 0.3120000000000E+01, 0.2555996238120E+03,-0.1857768677882E+02, 0.3760000000000E+01
 0.21100E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8190038077866E+02, 0.1000000000000E+01, 0.1347067682528E+01, 0.3120000000000E+01, 0.1860041634242E+01, 0.3120000000000E+01, 0.2555931940813E+03,-0.1858075258278E+02, 0.3760000000000E+01
 0.21110E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8189831825837E+02, 0.1000000000000E+01, 0.1346966438260E+01, 0.3120000000000E+01, 0.1860184890841E+01, 0.3120000000000E+01, 0.2555867635341E+03,-0.1858381820864E+02, 0.3760000000000E+01
 0.21120E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8189625702626E+02, 0.1000000000000E+01, 0.1346865193666E+01, 0.3120000000000E+01, 0.1860328146338E+01, 0.3120000000000E+01, 0.2555803370147E+03,-0.1858688452930E+02, 0.3760000000000E+01
 0.21130E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8189419553326E+02, 0.1000000000000E+01, 0.1346763948728E+01, 0.3120000000000E+01, 0.1860471400645E+01, 0.3120000000000E+01, 0.2555739096900E+03,-0.1858995067909E+02, 0.3760000000000E+01
 0.21140E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8189213533038E+02, 0.1000000000000E+01, 0.1346662703464E+01, 0.3120000000000E+01, 0.1860614653842E+01, 0.3120000000000E+01, 0.2555674863990E+03,-0.1859301752413E+02, 0.3760000000000E+01
 0.21150E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8189007487187E+02, 0.1000000000000E+01, 0.1346561457855E+01, 0.3120000000000E+01, 0.1860757905844E+01, 0.3120000000000E+01, 0.2555610623191E+03,-0.1859608419494E+02, 0.3760000000000E+01
 0.21160E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8188801570738E+02, 0.1000000000000E+01, 0.1346460211921E+01, 0.3120000000000E+01, 0.1860901156731E+01, 0.3120000000000E+01, 0.2555546422849E+03,-0.1859915155544E+02, 0.3760000000000E+01
 0.21170E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8188595629319E+02, 0.1000000000000E+01, 0.1346358965642E+01, 0.3120000000000E+01, 0.1861044406416E+01, 0.3120000000000E+01, 0.2555482214801E+03,-0.1860221874820E+02, 0.3760000000000E+01
 0.21180E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8188389817126E+02, 0.1000000000000E+01, 0.1346257719038E+01, 0.3120000000000E+01, 0.1861187654981E+01, 0.3120000000000E+01, 0.2555418047156E+03,-0.1860528663499E+02, 0.3760000000000E+01
 0.21190E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8188183980197E+02, 0.1000000000000E+01, 0.1346156472089E+01, 0.3120000000000E+01, 0.1861330902339E+01, 0.3120000000000E+01, 0.2555353871880E+03,-0.1860835435758E+02, 0.3760000000000E+01
 0.21200E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8187978273404E+02, 0.1000000000000E+01, 0.1346055224814E+01, 0.3120000000000E+01, 0.1861474148571E+01, 0.3120000000000E+01, 0.2555289737288E+03,-0.1861142276450E+02, 0.3760000000000E+01
 0.21210E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8187772542618E+02, 0.1000000000000E+01, 0.1345953977195E+01, 0.3120000000000E+01, 0.1861617393589E+01, 0.3120000000000E+01, 0.2555225595295E+03,-0.1861449100151E+02, 0.3760000000000E+01
 0.21220E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8187566941251E+02, 0.1000000000000E+01, 0.1345852729250E+01, 0.3120000000000E+01, 0.1861760637476E+01, 0.3120000000000E+01, 0.2555161493763E+03,-0.1861755993552E+02, 0.3760000000000E+01
 0.21230E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8187361316864E+02, 0.1000000000000E+01, 0.1345751480960E+01, 0.3120000000000E+01, 0.1861903880145E+01, 0.3120000000000E+01, 0.2555097385134E+03,-0.1862062869983E+02, 0.3760000000000E+01
 0.21240E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8187155822141E+02, 0.1000000000000E+01, 0.1345650232344E+01, 0.3120000000000E+01, 0.1862047121677E+01, 0.3120000000000E+01, 0.2555033317039E+03,-0.1862369815391E+02, 0.3760000000000E+01
 0.21250E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8186950305051E+02, 0.1000000000000E+01, 0.1345548983384E+01, 0.3120000000000E+01, 0.1862190361985E+01, 0.3120000000000E+01, 0.2554969242051E+03,-0.1862676744139E+02, 0.3760000000000E+01
 0.21260E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8186744917706E+02, 0.1000000000000E+01, 0.1345447734098E+01, 0.3120000000000E+01, 0.1862333601149E+01, 0.3120000000000E+01, 0.2554905207623E+03,-0.1862983741865E+02, 0.3760000000000E+01
 0.21270E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8186539508171E+02, 0.1000000000000E+01, 0.1345346484467E+01, 0.3120000000000E+01, 0.1862476839086E+01, 0.3120000000000E+01, 0.2554841166356E+03,-0.1863290723522E+02, 0.3760000000000E+01
 0.21280E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8186334228824E+02, 0.1000000000000E+01, 0.1345245234510E+01, 0.3120000000000E+01, 0.1862620075874E+01, 0.3120000000000E+01, 0.2554777165786E+03,-0.1863597773722E+02, 0.3760000000000E+01
 0.21290E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8186128927758E+02, 0.1000000000000E+01, 0.1345143984209E+01, 0.3120000000000E+01, 0.1862763311428E+01, 0.3120000000000E+01, 0.2554713158523E+03,-0.1863904808029E+02, 0.3760000000000E+01
 0.21300E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8185923757175E+02, 0.1000000000000E+01, 0.1345042733581E+01, 0.3120000000000E+01, 0.1862906545828E+01, 0.3120000000000E+01, 0.2554649192050E+03,-0.1864211910404E+02, 0.3760000000000E+01
 0.21310E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8185718565523E+02, 0.1000000000000E+01, 0.1344941482609E+01, 0.3120000000000E+01, 0.1863049778990E+01, 0.3120000000000E+01, 0.2554585219085E+03,-0.1864518997019E+02, 0.3760000000000E+01
 0.21320E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8185513504278E+02, 0.1000000000000E+01, 0.1344840231310E+01, 0.3120000000000E+01, 0.1863193010992E+01, 0.3120000000000E+01, 0.2554521286885E+03,-0.1864826152116E+02, 0.3760000000000E+01
 0.21330E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8185308422539E+02, 0.1000000000000E+01, 0.1344738979667E+01, 0.3120000000000E+01, 0.1863336241750E+01, 0.3120000000000E+01, 0.2554457348373E+03,-0.1865133291386E+02, 0.3760000000000E+01
 0.21340E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8185103471258E+02, 0.1000000000000E+01, 0.1344637727698E+01, 0.3120000000000E+01, 0.1863479471344E+01, 0.3120000000000E+01, 0.2554393450642E+03,-0.1865440499408E+02, 0.3760000000000E+01
 0.21350E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8184898500176E+02, 0.1000000000000E+01, 0.1344536475383E+01, 0.3120000000000E+01, 0.1863622699689E+01, 0.3120000000000E+01, 0.2554329546812E+03,-0.1865747691246E+02, 0.3760000000000E+01
 0.21360E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8184693659828E+02, 0.1000000000000E+01, 0.1344435222743E+01, 0.3120000000000E+01, 0.1863765926865E+01, 0.3120000000000E+01, 0.2554265683849E+03,-0.1866054951332E+02, 0.3760000000000E+01
 0.21370E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8184488800062E+02, 0.1000000000000E+01, 0.1344333969758E+01, 0.3120000000000E+01, 0.1863909152787E+01, 0.3120000000000E+01, 0.2554201814909E+03,-0.1866362196203E+02, 0.3760000000000E+01
 0.21380E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8184284071119E+02, 0.1000000000000E+01, 0.1344232716447E+01, 0.3120000000000E+01, 0.1864052377534E+01, 0.3120000000000E+01, 0.2554137986861E+03,-0.1866669509158E+02, 0.3760000000000E+01
 0.21390E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8184079323449E+02, 0.1000000000000E+01, 0.1344131462791E+01, 0.3120000000000E+01, 0.1864195601023E+01, 0.3120000000000E+01, 0.2554074153051E+03,-0.1866976806622E+02, 0.3760000000000E+01
 0.21400E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8183874706729E+02, 0.1000000000000E+01, 0.1344030208808E+01, 0.3120000000000E+01, 0.1864338823332E+01, 0.3120000000000E+01, 0.2554010360171E+03,-0.1867284172381E+02, 0.3760000000000E+01
 0.21410E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8183670071801E+02, 0.1000000000000E+01, 0.1343928954481E+01, 0.3120000000000E+01, 0.1864482044379E+01, 0.3120000000000E+01, 0.2553946561691E+03,-0.1867591522478E+02, 0.3760000000000E+01
 0.21420E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8183465568224E+02, 0.1000000000000E+01, 0.1343827699828E+01, 0.3120000000000E+01, 0.1864625264240E+01, 0.3120000000000E+01, 0.2553882804266E+03,-0.1867898940481E+02, 0.3760000000000E+01
 0.21430E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8183261046391E+02, 0.1000000000000E+01, 0.1343726444830E+01, 0.3120000000000E+01, 0.1864768482833E+01, 0.3120000000000E+01, 0.2553819041225E+03,-0.1868206343848E+02, 0.3760000000000E+01
 0.21440E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8183056656035E+02, 0.1000000000000E+01, 0.1343625189505E+01, 0.3120000000000E+01, 0.1864911700237E+01, 0.3120000000000E+01, 0.2553755319278E+03,-0.1868513815152E+02, 0.3760000000000E+01
 0.21450E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8182852248564E+02, 0.1000000000000E+01, 0.1343523933836E+01, 0.3120000000000E+01, 0.1865054916369E+01, 0.3120000000000E+01, 0.2553691592071E+03,-0.1868821271165E+02, 0.3760000000000E+01
 0.21460E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8182647972488E+02, 0.1000000000000E+01, 0.1343422677840E+01, 0.3120000000000E+01, 0.1865198131307E+01, 0.3120000000000E+01, 0.2553627905929E+03,-0.1869128795267E+02, 0.3760000000000E+01
 0.21470E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8182443680068E+02, 0.1000000000000E+01, 0.1343321421499E+01, 0.3120000000000E+01, 0.1865341344967E+01, 0.3120000000000E+01, 0.2553564214770E+03,-0.1869436303812E+02, 0.3760000000000E+01
 0.21480E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8182239518631E+02, 0.1000000000000E+01, 0.1343220164832E+01, 0.3120000000000E+01, 0.1865484557428E+01, 0.3120000000000E+01, 0.2553500564547E+03,-0.1869743880735E+02, 0.3760000000000E+01
 0.21490E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8182035341308E+02, 0.1000000000000E+01, 0.1343118907820E+01, 0.3120000000000E+01, 0.1865627768609E+01, 0.3120000000000E+01, 0.2553436909446E+03,-0.1870051443124E+02, 0.3760000000000E+01
 0.21500E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8181831295701E+02, 0.1000000000000E+01, 0.1343017650482E+01, 0.3120000000000E+01, 0.1865770978586E+01, 0.3120000000000E+01, 0.2553373295511E+03,-0.1870359072858E+02, 0.3760000000000E+01
 0.21510E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8181627234658E+02, 0.1000000000000E+01, 0.1342916392799E+01, 0.3120000000000E+01, 0.1865914187277E+01, 0.3120000000000E+01, 0.2553309676839E+03,-0.1870666687754E+02, 0.3760000000000E+01
 0.21520E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8181423305268E+02, 0.1000000000000E+01, 0.1342815134789E+01, 0.3120000000000E+01, 0.1866057394760E+01, 0.3120000000000E+01, 0.2553246099311E+03,-0.1870974370660E+02, 0.3760000000000E+01
 0.21530E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8181219360597E+02, 0.1000000000000E+01, 0.1342713876434E+01, 0.3120000000000E+01, 0.1866200600953E+01, 0.3120000000000E+01, 0.2553182517094E+03,-0.1871282039067E+02, 0.3760000000000E+01
 0.21540E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8181015548435E+02, 0.1000000000000E+01, 0.1342612617753E+01, 0.3120000000000E+01, 0.1866343805933E+01, 0.3120000000000E+01, 0.2553118976288E+03,-0.1871589774616E+02, 0.3760000000000E+01
 0.21550E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8180811721383E+02, 0.1000000000000E+01, 0.1342511358727E+01, 0.3120000000000E+01, 0.1866487009620E+01, 0.3120000000000E+01, 0.2553055430914E+03,-0.1871897495886E+02, 0.3760000000000E+01
 0.21560E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8180608026662E+02, 0.1000000000000E+01, 0.1342410099374E+01, 0.3120000000000E+01, 0.1866630212089E+01, 0.3120000000000E+01, 0.2552991926895E+03,-0.1872205284824E+02, 0.3760000000000E+01
 0.21570E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8180404317677E+02, 0.1000000000000E+01, 0.1342308839677E+01, 0.3120000000000E+01, 0.1866773413260E+01, 0.3120000000000E+01, 0.2552928418503E+03,-0.1872513059198E+02, 0.3760000000000E+01
 0.21580E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8180200741052E+02, 0.1000000000000E+01, 0.1342207579653E+01, 0.3120000000000E+01, 0.1866916613209E+01, 0.3120000000000E+01, 0.2552864951473E+03,-0.1872820901246E+02, 0.3760000000000E+01
 0.21590E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8179997150927E+02, 0.1000000000000E+01, 0.1342106319284E+01, 0.3120000000000E+01, 0.1867059811857E+01, 0.3120000000000E+01, 0.2552801480310E+03,-0.1873128729142E+02, 0.3760000000000E+01
 0.21600E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8179793693328E+02, 0.1000000000000E+01, 0.1342005058588E+01, 0.3120000000000E+01, 0.1867203009278E+01, 0.3120000000000E+01, 0.2552738050559E+03,-0.1873436624115E+02, 0.3760000000000E+01
 0.21610E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8179590222735E+02, 0.1000000000000E+01, 0.1341903797548E+01, 0.3120000000000E+01, 0.1867346205393E+01, 0.3120000000000E+01, 0.2552674616831E+03,-0.1873744505042E+02, 0.3760000000000E+01
 0.21620E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8179386884414E+02, 0.1000000000000E+01, 0.1341802536180E+01, 0.3120000000000E+01, 0.1867489400278E+01, 0.3120000000000E+01, 0.2552611224436E+03,-0.1874052453311E+02, 0.3760000000000E+01
 0.21630E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8179183533901E+02, 0.1000000000000E+01, 0.1341701274469E+01, 0.3120000000000E+01, 0.1867632593853E+01, 0.3120000000000E+01, 0.2552547828316E+03,-0.1874360387807E+02, 0.3760000000000E+01
 0.21640E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8178980315973E+02, 0.1000000000000E+01, 0.1341600012430E+01, 0.3120000000000E+01, 0.1867775786194E+01, 0.3120000000000E+01, 0.2552484473624E+03,-0.1874668389286E+02, 0.3760000000000E+01
 0.21650E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8178777086100E+02, 0.1000000000000E+01, 0.1341498750046E+01, 0.3120000000000E+01, 0.1867918977220E+01, 0.3120000000000E+01, 0.2552421115282E+03,-0.1874976376861E+02, 0.3760000000000E+01
 0.21660E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8178573989043E+02, 0.1000000000000E+01, 0.1341397487336E+01, 0.3120000000000E+01, 0.1868062167009E+01, 0.3120000000000E+01, 0.2552357798441E+03,-0.1875284431667E+02, 0.3760000000000E+01
 0.21670E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8178370880482E+02, 0.1000000000000E+01, 0.1341296224281E+01, 0.3120000000000E+01, 0.1868205355480E+01, 0.3120000000000E+01, 0.2552294478088E+03,-0.1875592472930E+02, 0.3760000000000E+01
 0.21680E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8178167904823E+02, 0.1000000000000E+01, 0.1341194960899E+01, 0.3120000000000E+01, 0.1868348542708E+01, 0.3120000000000E+01, 0.2552231199262E+03,-0.1875900581122E+02, 0.3760000000000E+01
 0.21690E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8177964918270E+02, 0.1000000000000E+01, 0.1341093697173E+01, 0.3120000000000E+01, 0.1868491728615E+01, 0.3120000000000E+01, 0.2552167917112E+03,-0.1876208675789E+02, 0.3760000000000E+01
 0.21700E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8177762064848E+02, 0.1000000000000E+01, 0.1340992433119E+01, 0.3120000000000E+01, 0.1868634913276E+01, 0.3120000000000E+01, 0.2552104676560E+03,-0.1876516837111E+02, 0.3760000000000E+01
 0.21710E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8177559200988E+02, 0.1000000000000E+01, 0.1340891168721E+01, 0.3120000000000E+01, 0.1868778096611E+01, 0.3120000000000E+01, 0.2552041432827E+03,-0.1876824985339E+02, 0.3760000000000E+01
 0.21720E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8177356470176E+02, 0.1000000000000E+01, 0.1340789903996E+01, 0.3120000000000E+01, 0.1868921278697E+01, 0.3120000000000E+01, 0.2551978230665E+03,-0.1877133200144E+02, 0.3760000000000E+01
 0.21730E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8177153729692E+02, 0.1000000000000E+01, 0.1340688638927E+01, 0.3120000000000E+01, 0.1869064459454E+01, 0.3120000000000E+01, 0.2551915025560E+03,-0.1877441402034E+02, 0.3760000000000E+01
 0.21740E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8176951122165E+02, 0.1000000000000E+01, 0.1340587373530E+01, 0.3120000000000E+01, 0.1869207638957E+01, 0.3120000000000E+01, 0.2551851861997E+03,-0.1877749670404E+02, 0.3760000000000E+01
 0.21750E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8176748505585E+02, 0.1000000000000E+01, 0.1340486107789E+01, 0.3120000000000E+01, 0.1869350817128E+01, 0.3120000000000E+01, 0.2551788695684E+03,-0.1878057925861E+02, 0.3760000000000E+01
 0.21760E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8176546022255E+02, 0.1000000000000E+01, 0.1340384841720E+01, 0.3120000000000E+01, 0.1869493994041E+01, 0.3120000000000E+01, 0.2551725571004E+03,-0.1878366247559E+02, 0.3760000000000E+01
 0.21770E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8176343529886E+02, 0.1000000000000E+01, 0.1340283575307E+01, 0.3120000000000E+01, 0.1869637169619E+01, 0.3120000000000E+01, 0.2551662443577E+03,-0.1878674556942E+02, 0.3760000000000E+01
 0.21780E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8176141171354E+02, 0.1000000000000E+01, 0.1340182308567E+01, 0.3120000000000E+01, 0.1869780343936E+01, 0.3120000000000E+01, 0.2551599357966E+03,-0.1878982932297E+02, 0.3760000000000E+01
 0.21790E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8175938804327E+02, 0.1000000000000E+01, 0.1340081041483E+01, 0.3120000000000E+01, 0.1869923516914E+01, 0.3120000000000E+01, 0.2551536269777E+03,-0.1879291295012E+02, 0.3760000000000E+01
 0.21800E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8175736571009E+02, 0.1000000000000E+01, 0.1339979774071E+01, 0.3120000000000E+01, 0.1870066688627E+01, 0.3120000000000E+01, 0.2551473223363E+03,-0.1879599723796E+02, 0.3760000000000E+01
 0.21810E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8175534329646E+02, 0.1000000000000E+01, 0.1339878506315E+01, 0.3120000000000E+01, 0.1870209858997E+01, 0.3120000000000E+01, 0.2551410174512E+03,-0.1879908140492E+02, 0.3760000000000E+01
 0.21820E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8175332221976E+02, 0.1000000000000E+01, 0.1339777238232E+01, 0.3120000000000E+01, 0.1870353028100E+01, 0.3120000000000E+01, 0.2551347167429E+03,-0.1880216623335E+02, 0.3760000000000E+01
 0.21830E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8175130107278E+02, 0.1000000000000E+01, 0.1339675969804E+01, 0.3120000000000E+01, 0.1870496195857E+01, 0.3120000000000E+01, 0.2551284158227E+03,-0.1880525093682E+02, 0.3760000000000E+01
 0.21840E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8174928126154E+02, 0.1000000000000E+01, 0.1339574701049E+01, 0.3120000000000E+01, 0.1870639362342E+01, 0.3120000000000E+01, 0.2551221190754E+03,-0.1880833630026E+02, 0.3760000000000E+01
 0.21850E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8174726138251E+02, 0.1000000000000E+01, 0.1339473431950E+01, 0.3120000000000E+01, 0.1870782527479E+01, 0.3120000000000E+01, 0.2551158221240E+03,-0.1881142154275E+02, 0.3760000000000E+01
 0.21860E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8174524284397E+02, 0.1000000000000E+01, 0.1339372162523E+01, 0.3120000000000E+01, 0.1870925691341E+01, 0.3120000000000E+01, 0.2551095293604E+03,-0.1881450744338E+02, 0.3760000000000E+01
 0.21870E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8174322423899E+02, 0.1000000000000E+01, 0.1339270892752E+01, 0.3120000000000E+01, 0.1871068853851E+01, 0.3120000000000E+01, 0.2551032363966E+03,-0.1881759322775E+02, 0.3760000000000E+01
 0.21880E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8174120697767E+02, 0.1000000000000E+01, 0.1339169622653E+01, 0.3120000000000E+01, 0.1871212015083E+01, 0.3120000000000E+01, 0.2550969476306E+03,-0.1882067966637E+02, 0.3760000000000E+01
 0.21890E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8173918965769E+02, 0.1000000000000E+01, 0.1339068352211E+01, 0.3120000000000E+01, 0.1871355174960E+01, 0.3120000000000E+01, 0.2550906586885E+03,-0.1882376598519E+02, 0.3760000000000E+01
 0.21900E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8173717367821E+02, 0.1000000000000E+01, 0.1338967081441E+01, 0.3120000000000E+01, 0.1871498333555E+01, 0.3120000000000E+01, 0.2550843739342E+03,-0.1882685296479E+02, 0.3760000000000E+01
 0.21910E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8173515764637E+02, 0.1000000000000E+01, 0.1338865810327E+01, 0.3120000000000E+01, 0.1871641490793E+01, 0.3120000000000E+01, 0.2550780890236E+03,-0.1882993982236E+02, 0.3760000000000E+01
 0.21920E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8173314295872E+02, 0.1000000000000E+01, 0.1338764538885E+01, 0.3120000000000E+01, 0.1871784646746E+01, 0.3120000000000E+01, 0.2550718083121E+03,-0.1883302733967E+02, 0.3760000000000E+01
 0.21930E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8173112821914E+02, 0.1000000000000E+01, 0.1338663267099E+01, 0.3120000000000E+01, 0.1871927801338E+01, 0.3120000000000E+01, 0.2550655274457E+03,-0.1883611473898E+02, 0.3760000000000E+01
 0.21940E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8172911482451E+02, 0.1000000000000E+01, 0.1338561994987E+01, 0.3120000000000E+01, 0.1872070954642E+01, 0.3120000000000E+01, 0.2550592507807E+03,-0.1883920279574E+02, 0.3760000000000E+01
 0.21950E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8172710138513E+02, 0.1000000000000E+01, 0.1338460722529E+01, 0.3120000000000E+01, 0.1872214106583E+01, 0.3120000000000E+01, 0.2550529739831E+03,-0.1884229073766E+02, 0.3760000000000E+01
 0.21960E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8172508929128E+02, 0.1000000000000E+01, 0.1338359449745E+01, 0.3120000000000E+01, 0.1872357257234E+01, 0.3120000000000E+01, 0.2550467013886E+03,-0.1884537933595E+02, 0.3760000000000E+01
 0.21970E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8172307715944E+02, 0.1000000000000E+01, 0.1338258176616E+01, 0.3120000000000E+01, 0.1872500406518E+01, 0.3120000000000E+01, 0.2550404286826E+03,-0.1884846781730E+02, 0.3760000000000E+01
 0.21980E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8172106637449E+02, 0.1000000000000E+01, 0.1338156903160E+01, 0.3120000000000E+01, 0.1872643554508E+01, 0.3120000000000E+01, 0.2550341601839E+03,-0.1885155694953E+02, 0.3760000000000E+01
 0.21990E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8171905555375E+02, 0.1000000000000E+01, 0.1338055629360E+01, 0.3120000000000E+01, 0.1872786701129E+01, 0.3120000000000E+01, 0.2550278915805E+03,-0.1885464597451E+02, 0.3760000000000E+01
 0.22000E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8171704607840E+02, 0.1000000000000E+01, 0.1337954355232E+01, 0.3120000000000E+01, 0.1872929846454E+01, 0.3120000000000E+01, 0.2550216271796E+03,-0.1885773565604E+02, 0.3760000000000E+01
 0.22010E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8171503657652E+02, 0.1000000000000E+01, 0.1337853080760E+01, 0.3120000000000E+01, 0.1873072990407E+01, 0.3120000000000E+01, 0.2550153627030E+03,-0.1886082521964E+02, 0.3760000000000E+01
 0.22020E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8171302842241E+02, 0.1000000000000E+01, 0.1337751805961E+01, 0.3120000000000E+01, 0.1873216133060E+01, 0.3120000000000E+01, 0.2550091024361E+03,-0.1886391543312E+02, 0.3760000000000E+01
 0.22030E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8171102024263E+02, 0.1000000000000E+01, 0.1337650530818E+01, 0.3120000000000E+01, 0.1873359274340E+01, 0.3120000000000E+01, 0.2550028420961E+03,-0.1886700554633E+02, 0.3760000000000E+01
 0.22040E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8170901341371E+02, 0.1000000000000E+01, 0.1337549255348E+01, 0.3120000000000E+01, 0.1873502414317E+01, 0.3120000000000E+01, 0.2549965859755E+03,-0.1887009630665E+02, 0.3760000000000E+01
 0.22050E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8170700656052E+02, 0.1000000000000E+01, 0.1337447979533E+01, 0.3120000000000E+01, 0.1873645552918E+01, 0.3120000000000E+01, 0.2549903297861E+03,-0.1887318695772E+02, 0.3760000000000E+01
 0.22060E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8170500106035E+02, 0.1000000000000E+01, 0.1337346703392E+01, 0.3120000000000E+01, 0.1873788690214E+01, 0.3120000000000E+01, 0.2549840778227E+03,-0.1887627826128E+02, 0.3760000000000E+01
 0.22070E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8170299554446E+02, 0.1000000000000E+01, 0.1337245426906E+01, 0.3120000000000E+01, 0.1873931826131E+01, 0.3120000000000E+01, 0.2549778258171E+03,-0.1887936945706E+02, 0.3760000000000E+01
 0.22080E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8170099138171E+02, 0.1000000000000E+01, 0.1337144150093E+01, 0.3120000000000E+01, 0.1874074960739E+01, 0.3120000000000E+01, 0.2549715780379E+03,-0.1888246129829E+02, 0.3760000000000E+01
 0.22090E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8169898720563E+02, 0.1000000000000E+01, 0.1337042872936E+01, 0.3120000000000E+01, 0.1874218093967E+01, 0.3120000000000E+01, 0.2549653302239E+03,-0.1888555303953E+02, 0.3760000000000E+01
 0.22100E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8169698438233E+02, 0.1000000000000E+01, 0.1336941595451E+01, 0.3120000000000E+01, 0.1874361225885E+01, 0.3120000000000E+01, 0.2549590866351E+03,-0.1888864542806E+02, 0.3760000000000E+01
 0.22110E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8169498155197E+02, 0.1000000000000E+01, 0.1336840317623E+01, 0.3120000000000E+01, 0.1874504356419E+01, 0.3120000000000E+01, 0.2549528430310E+03,-0.1889173771290E+02, 0.3760000000000E+01
 0.22120E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8169298007558E+02, 0.1000000000000E+01, 0.1336739039467E+01, 0.3120000000000E+01, 0.1874647485641E+01, 0.3120000000000E+01, 0.2549466036558E+03,-0.1889483064799E+02, 0.3760000000000E+01
 0.22130E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8169097859883E+02, 0.1000000000000E+01, 0.1336637760968E+01, 0.3120000000000E+01, 0.1874790613476E+01, 0.3120000000000E+01, 0.2549403642862E+03,-0.1889792347561E+02, 0.3760000000000E+01
 0.22140E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8168897847538E+02, 0.1000000000000E+01, 0.1336536482141E+01, 0.3120000000000E+01, 0.1874933739997E+01, 0.3120000000000E+01, 0.2549341291432E+03,-0.1890101695306E+02, 0.3760000000000E+01
 0.22150E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8168697835495E+02, 0.1000000000000E+01, 0.1336435202970E+01, 0.3120000000000E+01, 0.1875076865130E+01, 0.3120000000000E+01, 0.2549278940163E+03,-0.1890411032708E+02, 0.3760000000000E+01
 0.22160E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8168497959214E+02, 0.1000000000000E+01, 0.1336333923472E+01, 0.3120000000000E+01, 0.1875219988945E+01, 0.3120000000000E+01, 0.2549216631294E+03,-0.1890720434522E+02, 0.3760000000000E+01
 0.22170E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8168298083113E+02, 0.1000000000000E+01, 0.1336232643630E+01, 0.3120000000000E+01, 0.1875363111370E+01, 0.3120000000000E+01, 0.2549154322549E+03,-0.1891029826789E+02, 0.3760000000000E+01
 0.22180E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8168098343067E+02, 0.1000000000000E+01, 0.1336131363460E+01, 0.3120000000000E+01, 0.1875506232475E+01, 0.3120000000000E+01, 0.2549092056294E+03,-0.1891339283371E+02, 0.3760000000000E+01
 0.22190E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8167898604356E+02, 0.1000000000000E+01, 0.1336030082947E+01, 0.3120000000000E+01, 0.1875649352189E+01, 0.3120000000000E+01, 0.2549029790523E+03,-0.1891648729892E+02, 0.3760000000000E+01
 0.22200E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8167699000812E+02, 0.1000000000000E+01, 0.1335928802107E+01, 0.3120000000000E+01, 0.1875792470579E+01, 0.3120000000000E+01, 0.2548967566964E+03,-0.1891958241399E+02, 0.3760000000000E+01
 0.22210E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8167499399450E+02, 0.1000000000000E+01, 0.1335827520923E+01, 0.3120000000000E+01, 0.1875935587577E+01, 0.3120000000000E+01, 0.2548905344152E+03,-0.1892267742667E+02, 0.3760000000000E+01
 0.22220E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8167299933709E+02, 0.1000000000000E+01, 0.1335726239411E+01, 0.3120000000000E+01, 0.1876078703250E+01, 0.3120000000000E+01, 0.2548843163693E+03,-0.1892577308343E+02, 0.3760000000000E+01
 0.22230E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8167100470149E+02, 0.1000000000000E+01, 0.1335624957556E+01, 0.3120000000000E+01, 0.1876221817527E+01, 0.3120000000000E+01, 0.2548780983982E+03,-0.1892886864293E+02, 0.3760000000000E+01
 0.22240E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8166901142168E+02, 0.1000000000000E+01, 0.1335523675374E+01, 0.3120000000000E+01, 0.1876364930477E+01, 0.3120000000000E+01, 0.2548718846610E+03,-0.1893196484955E+02, 0.3760000000000E+01
 0.22250E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8166701817064E+02, 0.1000000000000E+01, 0.1335422392848E+01, 0.3120000000000E+01, 0.1876508042030E+01, 0.3120000000000E+01, 0.2548656710201E+03,-0.1893506095775E+02, 0.3760000000000E+01
 0.22260E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8166502628062E+02, 0.1000000000000E+01, 0.1335321109995E+01, 0.3120000000000E+01, 0.1876651152254E+01, 0.3120000000000E+01, 0.2548594616295E+03,-0.1893815770333E+02, 0.3760000000000E+01
 0.22270E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8166303441895E+02, 0.1000000000000E+01, 0.1335219826798E+01, 0.3120000000000E+01, 0.1876794261079E+01, 0.3120000000000E+01, 0.2548532523339E+03,-0.1894125436189E+02, 0.3760000000000E+01
 0.22280E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8166104391573E+02, 0.1000000000000E+01, 0.1335118543274E+01, 0.3120000000000E+01, 0.1876937368573E+01, 0.3120000000000E+01, 0.2548470472804E+03,-0.1894435166202E+02, 0.3760000000000E+01
 0.22290E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8165905344780E+02, 0.1000000000000E+01, 0.1335017259407E+01, 0.3120000000000E+01, 0.1877080474667E+01, 0.3120000000000E+01, 0.2548408423434E+03,-0.1894744887000E+02, 0.3760000000000E+01
 0.22300E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8165706434310E+02, 0.1000000000000E+01, 0.1334915975212E+01, 0.3120000000000E+01, 0.1877223579427E+01, 0.3120000000000E+01, 0.2548346416633E+03,-0.1895054671380E+02, 0.3760000000000E+01
 0.22310E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8165507527637E+02, 0.1000000000000E+01, 0.1334814690674E+01, 0.3120000000000E+01, 0.1877366682785E+01, 0.3120000000000E+01, 0.2548284411084E+03,-0.1895364447025E+02, 0.3760000000000E+01
 0.22320E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8165308757364E+02, 0.1000000000000E+01, 0.1334713405808E+01, 0.3120000000000E+01, 0.1877509784809E+01, 0.3120000000000E+01, 0.2548222448126E+03,-0.1895674286199E+02, 0.3760000000000E+01
 0.22330E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8165109991263E+02, 0.1000000000000E+01, 0.1334612120600E+01, 0.3120000000000E+01, 0.1877652885428E+01, 0.3120000000000E+01, 0.2548160486534E+03,-0.1895984116470E+02, 0.3760000000000E+01
 0.22340E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8164911361650E+02, 0.1000000000000E+01, 0.1334510835064E+01, 0.3120000000000E+01, 0.1877795984710E+01, 0.3120000000000E+01, 0.2548098567561E+03,-0.1896294010610E+02, 0.3760000000000E+01
 0.22350E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8164712736432E+02, 0.1000000000000E+01, 0.1334409549185E+01, 0.3120000000000E+01, 0.1877939082587E+01, 0.3120000000000E+01, 0.2548036650025E+03,-0.1896603896479E+02, 0.3760000000000E+01
 0.22360E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8164514247671E+02, 0.1000000000000E+01, 0.1334308262978E+01, 0.3120000000000E+01, 0.1878082179126E+01, 0.3120000000000E+01, 0.2547974775097E+03,-0.1896913846101E+02, 0.3760000000000E+01
 0.22370E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8164315764414E+02, 0.1000000000000E+01, 0.1334206976428E+01, 0.3120000000000E+01, 0.1878225274258E+01, 0.3120000000000E+01, 0.2547912901950E+03,-0.1897223786255E+02, 0.3760000000000E+01
 0.22380E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8164117417535E+02, 0.1000000000000E+01, 0.1334105689551E+01, 0.3120000000000E+01, 0.1878368368049E+01, 0.3120000000000E+01, 0.2547851071387E+03,-0.1897533790221E+02, 0.3760000000000E+01
 0.22390E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8163919076111E+02, 0.1000000000000E+01, 0.1334004402332E+01, 0.3120000000000E+01, 0.1878511460433E+01, 0.3120000000000E+01, 0.2547789242589E+03,-0.1897843786069E+02, 0.3760000000000E+01
 0.22400E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8163720871326E+02, 0.1000000000000E+01, 0.1333903114784E+01, 0.3120000000000E+01, 0.1878654551474E+01, 0.3120000000000E+01, 0.2547727456455E+03,-0.1898153845333E+02, 0.3760000000000E+01
 0.22410E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8163522672668E+02, 0.1000000000000E+01, 0.1333801826894E+01, 0.3120000000000E+01, 0.1878797641106E+01, 0.3120000000000E+01, 0.2547665672296E+03,-0.1898463895925E+02, 0.3760000000000E+01
 0.22420E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8163324610672E+02, 0.1000000000000E+01, 0.1333700538677E+01, 0.3120000000000E+01, 0.1878940729395E+01, 0.3120000000000E+01, 0.2547603930808E+03,-0.1898774010181E+02, 0.3760000000000E+01
 0.22430E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8163126555002E+02, 0.1000000000000E+01, 0.1333599250116E+01, 0.3120000000000E+01, 0.1879083816272E+01, 0.3120000000000E+01, 0.2547542191355E+03,-0.1899084116267E+02, 0.3760000000000E+01
 0.22440E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8162928636080E+02, 0.1000000000000E+01, 0.1333497961229E+01, 0.3120000000000E+01, 0.1879226901805E+01, 0.3120000000000E+01, 0.2547480494600E+03,-0.1899394285527E+02, 0.3760000000000E+01
 0.22450E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8162730723916E+02, 0.1000000000000E+01, 0.1333396671998E+01, 0.3120000000000E+01, 0.1879369985925E+01, 0.3120000000000E+01, 0.2547418800017E+03,-0.1899704447099E+02, 0.3760000000000E+01
 0.22460E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8162532948690E+02, 0.1000000000000E+01, 0.1333295382440E+01, 0.3120000000000E+01, 0.1879513068699E+01, 0.3120000000000E+01, 0.2547357148187E+03,-0.1900014671533E+02, 0.3760000000000E+01
 0.22470E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8162335180667E+02, 0.1000000000000E+01, 0.1333194092540E+01, 0.3120000000000E+01, 0.1879656150060E+01, 0.3120000000000E+01, 0.2547295498667E+03,-0.1900324888253E+02, 0.3760000000000E+01
 0.22480E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8162137549536E+02, 0.1000000000000E+01, 0.1333092802312E+01, 0.3120000000000E+01, 0.1879799230074E+01, 0.3120000000000E+01, 0.2547233891888E+03,-0.1900635168211E+02, 0.3760000000000E+01
 0.22490E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8161939926234E+02, 0.1000000000000E+01, 0.1332991511741E+01, 0.3120000000000E+01, 0.1879942308673E+01, 0.3120000000000E+01, 0.2547172287612E+03,-0.1900945439984E+02, 0.3760000000000E+01
 0.22500E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8161742439804E+02, 0.1000000000000E+01, 0.1332890220844E+01, 0.3120000000000E+01, 0.1880085385923E+01, 0.3120000000000E+01, 0.2547110726071E+03,-0.1901255774919E+02, 0.3760000000000E+01
 0.22510E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8161544961644E+02, 0.1000000000000E+01, 0.1332788929603E+01, 0.3120000000000E+01, 0.1880228461757E+01, 0.3120000000000E+01, 0.2547049167170E+03,-0.1901566102114E+02, 0.3760000000000E+01
 0.22520E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8161347620376E+02, 0.1000000000000E+01, 0.1332687638036E+01, 0.3120000000000E+01, 0.1880371536241E+01, 0.3120000000000E+01, 0.2546987651010E+03,-0.1901876492469E+02, 0.3760000000000E+01
 0.22530E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8161150287554E+02, 0.1000000000000E+01, 0.1332586346126E+01, 0.3120000000000E+01, 0.1880514609308E+01, 0.3120000000000E+01, 0.2546926137544E+03,-0.1902186875130E+02, 0.3760000000000E+01
 0.22540E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8160953091944E+02, 0.1000000000000E+01, 0.1332485053889E+01, 0.3120000000000E+01, 0.1880657681024E+01, 0.3120000000000E+01, 0.2546864666917E+03,-0.1902497320862E+02, 0.3760000000000E+01
 0.22550E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8160755905168E+02, 0.1000000000000E+01, 0.1332383761309E+01, 0.3120000000000E+01, 0.1880800751322E+01, 0.3120000000000E+01, 0.2546803199106E+03,-0.1902807759134E+02, 0.3760000000000E+01
 0.22560E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8160558855456E+02, 0.1000000000000E+01, 0.1332282468402E+01, 0.3120000000000E+01, 0.1880943820268E+01, 0.3120000000000E+01, 0.2546741774087E+03,-0.1903118260315E+02, 0.3760000000000E+01
 0.22570E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8160361815312E+02, 0.1000000000000E+01, 0.1332181175153E+01, 0.3120000000000E+01, 0.1881086887795E+01, 0.3120000000000E+01, 0.2546680352112E+03,-0.1903428754238E+02, 0.3760000000000E+01
 0.22580E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8160164912269E+02, 0.1000000000000E+01, 0.1332079881577E+01, 0.3120000000000E+01, 0.1881229953969E+01, 0.3120000000000E+01, 0.2546618972941E+03,-0.1903739310766E+02, 0.3760000000000E+01
 0.22590E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8159968019138E+02, 0.1000000000000E+01, 0.1331978587658E+01, 0.3120000000000E+01, 0.1881373018724E+01, 0.3120000000000E+01, 0.2546557596921E+03,-0.1904049859852E+02, 0.3760000000000E+01
 0.22600E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8159771263126E+02, 0.1000000000000E+01, 0.1331877293412E+01, 0.3120000000000E+01, 0.1881516082123E+01, 0.3120000000000E+01, 0.2546496263708E+03,-0.1904360471750E+02, 0.3760000000000E+01
 0.22610E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8159574517335E+02, 0.1000000000000E+01, 0.1331775998825E+01, 0.3120000000000E+01, 0.1881659144103E+01, 0.3120000000000E+01, 0.2546434933743E+03,-0.1904671076852E+02, 0.3760000000000E+01
 0.22620E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8159377908875E+02, 0.1000000000000E+01, 0.1331674703910E+01, 0.3120000000000E+01, 0.1881802204727E+01, 0.3120000000000E+01, 0.2546373646651E+03,-0.1904981744268E+02, 0.3760000000000E+01
 0.22630E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8159181311043E+02, 0.1000000000000E+01, 0.1331573408653E+01, 0.3120000000000E+01, 0.1881945263930E+01, 0.3120000000000E+01, 0.2546312362934E+03,-0.1905292404802E+02, 0.3760000000000E+01
 0.22640E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8158984850459E+02, 0.1000000000000E+01, 0.1331472113069E+01, 0.3120000000000E+01, 0.1882088321776E+01, 0.3120000000000E+01, 0.2546251122063E+03,-0.1905603127900E+02, 0.3760000000000E+01
 0.22650E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8158788400899E+02, 0.1000000000000E+01, 0.1331370817143E+01, 0.3120000000000E+01, 0.1882231378201E+01, 0.3120000000000E+01, 0.2546189884690E+03,-0.1905913844355E+02, 0.3760000000000E+01
 0.22660E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8158592088880E+02, 0.1000000000000E+01, 0.1331269520890E+01, 0.3120000000000E+01, 0.1882374433269E+01, 0.3120000000000E+01, 0.2546128690253E+03,-0.1906224623056E+02, 0.3760000000000E+01
 0.22670E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8158395788156E+02, 0.1000000000000E+01, 0.1331168224295E+01, 0.3120000000000E+01, 0.1882517486914E+01, 0.3120000000000E+01, 0.2546067499400E+03,-0.1906535394997E+02, 0.3760000000000E+01
 0.22680E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8158199624767E+02, 0.1000000000000E+01, 0.1331066927374E+01, 0.3120000000000E+01, 0.1882660539201E+01, 0.3120000000000E+01, 0.2546006351417E+03,-0.1906846229678E+02, 0.3760000000000E+01
 0.22690E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8158003473302E+02, 0.1000000000000E+01, 0.1330965630110E+01, 0.3120000000000E+01, 0.1882803590066E+01, 0.3120000000000E+01, 0.2545945207213E+03,-0.1907157057658E+02, 0.3760000000000E+01
 0.22700E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8157807459506E+02, 0.1000000000000E+01, 0.1330864332519E+01, 0.3120000000000E+01, 0.1882946639571E+01, 0.3120000000000E+01, 0.2545884105983E+03,-0.1907467947609E+02, 0.3760000000000E+01
 0.22710E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8157611457704E+02, 0.1000000000000E+01, 0.1330763034587E+01, 0.3120000000000E+01, 0.1883089687653E+01, 0.3120000000000E+01, 0.2545823008554E+03,-0.1907778831425E+02, 0.3760000000000E+01
 0.22720E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8157415593529E+02, 0.1000000000000E+01, 0.1330661736328E+01, 0.3120000000000E+01, 0.1883232734376E+01, 0.3120000000000E+01, 0.2545761954087E+03,-0.1908089777425E+02, 0.3760000000000E+01
 0.22730E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8157219742002E+02, 0.1000000000000E+01, 0.1330560437727E+01, 0.3120000000000E+01, 0.1883375779675E+01, 0.3120000000000E+01, 0.2545700903621E+03,-0.1908400716953E+02, 0.3760000000000E+01
 0.22740E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8157024027804E+02, 0.1000000000000E+01, 0.1330459138799E+01, 0.3120000000000E+01, 0.1883518823614E+01, 0.3120000000000E+01, 0.2545639896025E+03,-0.1908711719050E+02, 0.3760000000000E+01
 0.22750E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8156828327150E+02, 0.1000000000000E+01, 0.1330357839530E+01, 0.3120000000000E+01, 0.1883661866128E+01, 0.3120000000000E+01, 0.2545578892710E+03,-0.1909022714239E+02, 0.3760000000000E+01
 0.22760E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8156632763542E+02, 0.1000000000000E+01, 0.1330256539934E+01, 0.3120000000000E+01, 0.1883804907282E+01, 0.3120000000000E+01, 0.2545517932176E+03,-0.1909333772141E+02, 0.3760000000000E+01
 0.22770E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8156437213666E+02, 0.1000000000000E+01, 0.1330155239997E+01, 0.3120000000000E+01, 0.1883947947011E+01, 0.3120000000000E+01, 0.2545456975981E+03,-0.1909644823539E+02, 0.3760000000000E+01
 0.22780E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8156241801278E+02, 0.1000000000000E+01, 0.1330053939732E+01, 0.3120000000000E+01, 0.1884090985378E+01, 0.3120000000000E+01, 0.2545396062701E+03,-0.1909955937285E+02, 0.3760000000000E+01
 0.22790E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8156046402585E+02, 0.1000000000000E+01, 0.1329952639127E+01, 0.3120000000000E+01, 0.1884234022322E+01, 0.3120000000000E+01, 0.2545335153752E+03,-0.1910267045216E+02, 0.3760000000000E+01
 0.22800E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8155851141867E+02, 0.1000000000000E+01, 0.1329851338194E+01, 0.3120000000000E+01, 0.1884377057903E+01, 0.3120000000000E+01, 0.2545274287871E+03,-0.1910578214723E+02, 0.3760000000000E+01
 0.22810E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8155655895119E+02, 0.1000000000000E+01, 0.1329750036920E+01, 0.3120000000000E+01, 0.1884520092059E+01, 0.3120000000000E+01, 0.2545213426403E+03,-0.1910889378219E+02, 0.3760000000000E+01
 0.22820E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8155460786341E+02, 0.1000000000000E+01, 0.1329648735320E+01, 0.3120000000000E+01, 0.1884663124853E+01, 0.3120000000000E+01, 0.2545152608001E+03,-0.1911200603883E+02, 0.3760000000000E+01
 0.22830E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8155265691773E+02, 0.1000000000000E+01, 0.1329547433378E+01, 0.3120000000000E+01, 0.1884806156222E+01, 0.3120000000000E+01, 0.2545091794086E+03,-0.1911511823792E+02, 0.3760000000000E+01
 0.22840E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8155070735357E+02, 0.1000000000000E+01, 0.1329446131110E+01, 0.3120000000000E+01, 0.1884949186229E+01, 0.3120000000000E+01, 0.2545031023295E+03,-0.1911823105574E+02, 0.3760000000000E+01
 0.22850E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8154875793782E+02, 0.1000000000000E+01, 0.1329344828501E+01, 0.3120000000000E+01, 0.1885092214809E+01, 0.3120000000000E+01, 0.2544970257187E+03,-0.1912134381226E+02, 0.3760000000000E+01
 0.22860E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8154680989871E+02, 0.1000000000000E+01, 0.1329243525565E+01, 0.3120000000000E+01, 0.1885235242027E+01, 0.3120000000000E+01, 0.2544909534049E+03,-0.1912445719289E+02, 0.3760000000000E+01
 0.22870E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8154486201411E+02, 0.1000000000000E+01, 0.1329142222288E+01, 0.3120000000000E+01, 0.1885378267820E+01, 0.3120000000000E+01, 0.2544848815786E+03,-0.1912757051327E+02, 0.3760000000000E+01
 0.22880E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8154291550545E+02, 0.1000000000000E+01, 0.1329040918685E+01, 0.3120000000000E+01, 0.1885521292249E+01, 0.3120000000000E+01, 0.2544788140469E+03,-0.1913068445360E+02, 0.3760000000000E+01
 0.22890E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8154096915692E+02, 0.1000000000000E+01, 0.1328939614741E+01, 0.3120000000000E+01, 0.1885664315253E+01, 0.3120000000000E+01, 0.2544727470202E+03,-0.1913379833986E+02, 0.3760000000000E+01
 0.22900E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8153902418737E+02, 0.1000000000000E+01, 0.1328838310470E+01, 0.3120000000000E+01, 0.1885807336893E+01, 0.3120000000000E+01, 0.2544666842975E+03,-0.1913691283763E+02, 0.3760000000000E+01
 0.22910E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8153707937758E+02, 0.1000000000000E+01, 0.1328737005859E+01, 0.3120000000000E+01, 0.1885950357108E+01, 0.3120000000000E+01, 0.2544606220787E+03,-0.1914002728437E+02, 0.3760000000000E+01
 0.22920E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8153513594463E+02, 0.1000000000000E+01, 0.1328635700921E+01, 0.3120000000000E+01, 0.1886093375959E+01, 0.3120000000000E+01, 0.2544545641572E+03,-0.1914314235245E+02, 0.3760000000000E+01
 0.22930E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8153319267581E+02, 0.1000000000000E+01, 0.1328534395642E+01, 0.3120000000000E+01, 0.1886236393385E+01, 0.3120000000000E+01, 0.2544485067531E+03,-0.1914625736405E+02, 0.3760000000000E+01
 0.22940E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8153125079009E+02, 0.1000000000000E+01, 0.1328433090037E+01, 0.3120000000000E+01, 0.1886379409447E+01, 0.3120000000000E+01, 0.2544424536657E+03,-0.1914937299147E+02, 0.3760000000000E+01
 0.22950E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8152930906856E+02, 0.1000000000000E+01, 0.1328331784092E+01, 0.3120000000000E+01, 0.1886522424084E+01, 0.3120000000000E+01, 0.2544364010960E+03,-0.1915248856740E+02, 0.3760000000000E+01
 0.22960E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8152736872773E+02, 0.1000000000000E+01, 0.1328230477820E+01, 0.3120000000000E+01, 0.1886665437357E+01, 0.3120000000000E+01, 0.2544303528353E+03,-0.1915560475932E+02, 0.3760000000000E+01
 0.22970E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8152542855947E+02, 0.1000000000000E+01, 0.1328129171207E+01, 0.3120000000000E+01, 0.1886808449206E+01, 0.3120000000000E+01, 0.2544243051185E+03,-0.1915872090048E+02, 0.3760000000000E+01
 0.22980E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8152348977256E+02, 0.1000000000000E+01, 0.1328027864269E+01, 0.3120000000000E+01, 0.1886951459690E+01, 0.3120000000000E+01, 0.2544182617128E+03,-0.1916183765202E+02, 0.3760000000000E+01
 0.22990E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8152155116162E+02, 0.1000000000000E+01, 0.1327926556990E+01, 0.3120000000000E+01, 0.1887094468750E+01, 0.3120000000000E+01, 0.2544122188614E+03,-0.1916495435626E+02, 0.3760000000000E+01
 0.23000E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8151961392716E+02, 0.1000000000000E+01, 0.1327825249385E+01, 0.3120000000000E+01, 0.1887237476445E+01, 0.3120000000000E+01, 0.2544061803058E+03,-0.1916807167197E+02, 0.3760000000000E+01
 0.23010E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8151767687312E+02, 0.1000000000000E+01, 0.1327723941440E+01, 0.3120000000000E+01, 0.1887380482716E+01, 0.3120000000000E+01, 0.2544001423184E+03,-0.1917118894719E+02, 0.3760000000000E+01
 0.23020E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8151574120023E+02, 0.1000000000000E+01, 0.1327622633168E+01, 0.3120000000000E+01, 0.1887523487623E+01, 0.3120000000000E+01, 0.2543941086415E+03,-0.1917430682845E+02, 0.3760000000000E+01
 0.23030E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8151380570680E+02, 0.1000000000000E+01, 0.1327521324557E+01, 0.3120000000000E+01, 0.1887666491106E+01, 0.3120000000000E+01, 0.2543880755296E+03,-0.1917742466612E+02, 0.3760000000000E+01
 0.23040E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8151187159576E+02, 0.1000000000000E+01, 0.1327420015619E+01, 0.3120000000000E+01, 0.1887809493226E+01, 0.3120000000000E+01, 0.2543820467318E+03,-0.1918054311736E+02, 0.3760000000000E+01
 0.23050E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8150993766912E+02, 0.1000000000000E+01, 0.1327318706341E+01, 0.3120000000000E+01, 0.1887952493922E+01, 0.3120000000000E+01, 0.2543760185147E+03,-0.1918366152450E+02, 0.3760000000000E+01
 0.23060E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8150800512710E+02, 0.1000000000000E+01, 0.1327217396737E+01, 0.3120000000000E+01, 0.1888095493254E+01, 0.3120000000000E+01, 0.2543699946186E+03,-0.1918678053570E+02, 0.3760000000000E+01
 0.23070E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8150607277152E+02, 0.1000000000000E+01, 0.1327116086794E+01, 0.3120000000000E+01, 0.1888238491163E+01, 0.3120000000000E+01, 0.2543639713093E+03,-0.1918989950604E+02, 0.3760000000000E+01
 0.23080E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8150414179895E+02, 0.1000000000000E+01, 0.1327014776524E+01, 0.3120000000000E+01, 0.1888381487709E+01, 0.3120000000000E+01, 0.2543579523161E+03,-0.1919301908911E+02, 0.3760000000000E+01
 0.23090E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8150221102013E+02, 0.1000000000000E+01, 0.1326913465915E+01, 0.3120000000000E+01, 0.1888524482832E+01, 0.3120000000000E+01, 0.2543519339324E+03,-0.1919613862387E+02, 0.3760000000000E+01
 0.23100E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8150028162016E+02, 0.1000000000000E+01, 0.1326812154979E+01, 0.3120000000000E+01, 0.1888667476592E+01, 0.3120000000000E+01, 0.2543459198517E+03,-0.1919925876944E+02, 0.3760000000000E+01
 0.23110E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8149835241590E+02, 0.1000000000000E+01, 0.1326710843705E+01, 0.3120000000000E+01, 0.1888810468930E+01, 0.3120000000000E+01, 0.2543399063867E+03,-0.1920237888086E+02, 0.3760000000000E+01
 0.23120E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8149642459475E+02, 0.1000000000000E+01, 0.1326609532104E+01, 0.3120000000000E+01, 0.1888953459905E+01, 0.3120000000000E+01, 0.2543338972380E+03,-0.1920549959507E+02, 0.3760000000000E+01
 0.23130E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8149449697190E+02, 0.1000000000000E+01, 0.1326508220163E+01, 0.3120000000000E+01, 0.1889096449458E+01, 0.3120000000000E+01, 0.2543278887129E+03,-0.1920862026961E+02, 0.3760000000000E+01
 0.23140E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8149257073389E+02, 0.1000000000000E+01, 0.1326406907897E+01, 0.3120000000000E+01, 0.1889239437649E+01, 0.3120000000000E+01, 0.2543218845093E+03,-0.1921174155044E+02, 0.3760000000000E+01
 0.23150E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8149064469392E+02, 0.1000000000000E+01, 0.1326305595292E+01, 0.3120000000000E+01, 0.1889382424418E+01, 0.3120000000000E+01, 0.2543158809287E+03,-0.1921486279346E+02, 0.3760000000000E+01
 0.23160E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8148872003839E+02, 0.1000000000000E+01, 0.1326204282360E+01, 0.3120000000000E+01, 0.1889525409827E+01, 0.3120000000000E+01, 0.2543098816683E+03,-0.1921798464860E+02, 0.3760000000000E+01
 0.23170E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8148679559064E+02, 0.1000000000000E+01, 0.1326102969090E+01, 0.3120000000000E+01, 0.1889668393814E+01, 0.3120000000000E+01, 0.2543038830610E+03,-0.1922110645864E+02, 0.3760000000000E+01
 0.23180E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8148487252608E+02, 0.1000000000000E+01, 0.1326001655493E+01, 0.3120000000000E+01, 0.1889811376440E+01, 0.3120000000000E+01, 0.2542978887701E+03,-0.1922422887364E+02, 0.3760000000000E+01
 0.23190E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8148294966752E+02, 0.1000000000000E+01, 0.1325900341558E+01, 0.3120000000000E+01, 0.1889954357646E+01, 0.3120000000000E+01, 0.2542918951268E+03,-0.1922735125744E+02, 0.3760000000000E+01
 0.23200E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8148102819246E+02, 0.1000000000000E+01, 0.1325799027297E+01, 0.3120000000000E+01, 0.1890097337491E+01, 0.3120000000000E+01, 0.2542859058007E+03,-0.1923047424596E+02, 0.3760000000000E+01
 0.23210E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8147910692983E+02, 0.1000000000000E+01, 0.1325697712697E+01, 0.3120000000000E+01, 0.1890240315918E+01, 0.3120000000000E+01, 0.2542799171423E+03,-0.1923359719974E+02, 0.3760000000000E+01
 0.23220E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8147718705067E+02, 0.1000000000000E+01, 0.1325596397771E+01, 0.3120000000000E+01, 0.1890383292984E+01, 0.3120000000000E+01, 0.2542739328008E+03,-0.1923672075739E+02, 0.3760000000000E+01
 0.23230E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8147526738603E+02, 0.1000000000000E+01, 0.1325495082507E+01, 0.3120000000000E+01, 0.1890526268632E+01, 0.3120000000000E+01, 0.2542679491337E+03,-0.1923984428112E+02, 0.3760000000000E+01
 0.23240E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8147334910538E+02, 0.1000000000000E+01, 0.1325393766917E+01, 0.3120000000000E+01, 0.1890669242920E+01, 0.3120000000000E+01, 0.2542619697849E+03,-0.1924296840944E+02, 0.3760000000000E+01
 0.23250E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8147143104351E+02, 0.1000000000000E+01, 0.1325292450988E+01, 0.3120000000000E+01, 0.1890812215790E+01, 0.3120000000000E+01, 0.2542559911238E+03,-0.1924609250310E+02, 0.3760000000000E+01
 0.23260E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8146951436475E+02, 0.1000000000000E+01, 0.1325191134734E+01, 0.3120000000000E+01, 0.1890955187302E+01, 0.3120000000000E+01, 0.2542500167782E+03,-0.1924921720032E+02, 0.3760000000000E+01
 0.23270E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8146759790875E+02, 0.1000000000000E+01, 0.1325089818141E+01, 0.3120000000000E+01, 0.1891098157397E+01, 0.3120000000000E+01, 0.2542440431326E+03,-0.1925234186737E+02, 0.3760000000000E+01
 0.23280E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8146568283628E+02, 0.1000000000000E+01, 0.1324988501223E+01, 0.3120000000000E+01, 0.1891241126134E+01, 0.3120000000000E+01, 0.2542380738039E+03,-0.1925546713773E+02, 0.3760000000000E+01
 0.23290E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8146376798786E+02, 0.1000000000000E+01, 0.1324887183966E+01, 0.3120000000000E+01, 0.1891384093455E+01, 0.3120000000000E+01, 0.2542321051792E+03,-0.1925859237475E+02, 0.3760000000000E+01
 0.23300E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8146185452206E+02, 0.1000000000000E+01, 0.1324785866384E+01, 0.3120000000000E+01, 0.1891527059419E+01, 0.3120000000000E+01, 0.2542261408684E+03,-0.1926171821727E+02, 0.3760000000000E+01
 0.23310E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8145994128644E+02, 0.1000000000000E+01, 0.1324684548464E+01, 0.3120000000000E+01, 0.1891670023968E+01, 0.3120000000000E+01, 0.2542201772808E+03,-0.1926484402592E+02, 0.3760000000000E+01
 0.23320E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8145802943336E+02, 0.1000000000000E+01, 0.1324583230219E+01, 0.3120000000000E+01, 0.1891812987160E+01, 0.3120000000000E+01, 0.2542142180068E+03,-0.1926797043780E+02, 0.3760000000000E+01
 0.23330E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8145611781207E+02, 0.1000000000000E+01, 0.1324481911635E+01, 0.3120000000000E+01, 0.1891955948938E+01, 0.3120000000000E+01, 0.2542082594607E+03,-0.1927109682103E+02, 0.3760000000000E+01
 0.23340E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8145420757341E+02, 0.1000000000000E+01, 0.1324380592726E+01, 0.3120000000000E+01, 0.1892098909361E+01, 0.3120000000000E+01, 0.2542023052287E+03,-0.1927422380643E+02, 0.3760000000000E+01
 0.23350E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8145229756916E+02, 0.1000000000000E+01, 0.1324279273479E+01, 0.3120000000000E+01, 0.1892241868371E+01, 0.3120000000000E+01, 0.2541963517326E+03,-0.1927735076497E+02, 0.3760000000000E+01
 0.23360E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8145038894986E+02, 0.1000000000000E+01, 0.1324177953907E+01, 0.3120000000000E+01, 0.1892384826025E+01, 0.3120000000000E+01, 0.2541904025578E+03,-0.1928047832180E+02, 0.3760000000000E+01
 0.23370E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8144848056743E+02, 0.1000000000000E+01, 0.1324076633997E+01, 0.3120000000000E+01, 0.1892527782269E+01, 0.3120000000000E+01, 0.2541844541268E+03,-0.1928360585247E+02, 0.3760000000000E+01
 0.23380E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8144657357043E+02, 0.1000000000000E+01, 0.1323975313762E+01, 0.3120000000000E+01, 0.1892670737158E+01, 0.3120000000000E+01, 0.2541785100183E+03,-0.1928673398301E+02, 0.3760000000000E+01
 0.23390E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8144466681062E+02, 0.1000000000000E+01, 0.1323873993190E+01, 0.3120000000000E+01, 0.1892813690637E+01, 0.3120000000000E+01, 0.2541725666546E+03,-0.1928986208817E+02, 0.3760000000000E+01
 0.23400E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8144276143629E+02, 0.1000000000000E+01, 0.1323772672292E+01, 0.3120000000000E+01, 0.1892956642763E+01, 0.3120000000000E+01, 0.2541666276135E+03,-0.1929299079509E+02, 0.3760000000000E+01
 0.23410E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8144085630365E+02, 0.1000000000000E+01, 0.1323671351057E+01, 0.3120000000000E+01, 0.1893099593479E+01, 0.3120000000000E+01, 0.2541606893311E+03,-0.1929611947627E+02, 0.3760000000000E+01
 0.23420E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8143895255897E+02, 0.1000000000000E+01, 0.1323570029497E+01, 0.3120000000000E+01, 0.1893242542844E+01, 0.3120000000000E+01, 0.2541547553791E+03,-0.1929924875300E+02, 0.3760000000000E+01
 0.23430E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8143704905844E+02, 0.1000000000000E+01, 0.1323468707599E+01, 0.3120000000000E+01, 0.1893385490800E+01, 0.3120000000000E+01, 0.2541488221935E+03,-0.1930237800653E+02, 0.3760000000000E+01
 0.23440E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8143514694103E+02, 0.1000000000000E+01, 0.1323367385377E+01, 0.3120000000000E+01, 0.1893528437405E+01, 0.3120000000000E+01, 0.2541428933232E+03,-0.1930550786099E+02, 0.3760000000000E+01
 0.23450E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8143324507353E+02, 0.1000000000000E+01, 0.1323266062817E+01, 0.3120000000000E+01, 0.1893671382604E+01, 0.3120000000000E+01, 0.2541369652370E+03,-0.1930863769477E+02, 0.3760000000000E+01
 0.23460E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8143134458930E+02, 0.1000000000000E+01, 0.1323164739933E+01, 0.3120000000000E+01, 0.1893814326452E+01, 0.3120000000000E+01, 0.2541310414665E+03,-0.1931176812097E+02, 0.3760000000000E+01
 0.23470E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8142944435801E+02, 0.1000000000000E+01, 0.1323063416712E+01, 0.3120000000000E+01, 0.1893957268895E+01, 0.3120000000000E+01, 0.2541251184897E+03,-0.1931489853041E+02, 0.3760000000000E+01
 0.23480E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8142754550742E+02, 0.1000000000000E+01, 0.1322962093165E+01, 0.3120000000000E+01, 0.1894100209990E+01, 0.3120000000000E+01, 0.2541191998206E+03,-0.1931802953615E+02, 0.3760000000000E+01
 0.23490E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8142564691524E+02, 0.1000000000000E+01, 0.1322860769282E+01, 0.3120000000000E+01, 0.1894243149681E+01, 0.3120000000000E+01, 0.2541132819621E+03,-0.1932116052497E+02, 0.3760000000000E+01
 0.23500E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8142374970662E+02, 0.1000000000000E+01, 0.1322759445074E+01, 0.3120000000000E+01, 0.1894386088023E+01, 0.3120000000000E+01, 0.2541073684202E+03,-0.1932429210004E+02, 0.3760000000000E+01
 0.23510E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8142185275635E+02, 0.1000000000000E+01, 0.1322658120529E+01, 0.3120000000000E+01, 0.1894529024963E+01, 0.3120000000000E+01, 0.2541014556886E+03,-0.1932742366205E+02, 0.3760000000000E+01
 0.23520E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8141995718890E+02, 0.1000000000000E+01, 0.1322556795660E+01, 0.3120000000000E+01, 0.1894671960557E+01, 0.3120000000000E+01, 0.2540955472711E+03,-0.1933055581882E+02, 0.3760000000000E+01
 0.23530E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8141806188261E+02, 0.1000000000000E+01, 0.1322455470454E+01, 0.3120000000000E+01, 0.1894814894749E+01, 0.3120000000000E+01, 0.2540896396730E+03,-0.1933368795795E+02, 0.3760000000000E+01
 0.23540E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8141616795954E+02, 0.1000000000000E+01, 0.1322354144923E+01, 0.3120000000000E+01, 0.1894957827596E+01, 0.3120000000000E+01, 0.2540837363901E+03,-0.1933682069093E+02, 0.3760000000000E+01
 0.23550E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8141427430104E+02, 0.1000000000000E+01, 0.1322252819057E+01, 0.3120000000000E+01, 0.1895100759044E+01, 0.3120000000000E+01, 0.2540778339370E+03,-0.1933995340918E+02, 0.3760000000000E+01
 0.23560E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8141238202461E+02, 0.1000000000000E+01, 0.1322151492865E+01, 0.3120000000000E+01, 0.1895243689147E+01, 0.3120000000000E+01, 0.2540719357956E+03,-0.1934308672084E+02, 0.3760000000000E+01
 0.23570E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8141049001548E+02, 0.1000000000000E+01, 0.1322050166338E+01, 0.3120000000000E+01, 0.1895386617852E+01, 0.3120000000000E+01, 0.2540660384925E+03,-0.1934622001642E+02, 0.3760000000000E+01
 0.23580E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8140859938983E+02, 0.1000000000000E+01, 0.1321948839486E+01, 0.3120000000000E+01, 0.1895529545215E+01, 0.3120000000000E+01, 0.2540601455054E+03,-0.1934935390555E+02, 0.3760000000000E+01
 0.23590E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8140670903234E+02, 0.1000000000000E+01, 0.1321847512298E+01, 0.3120000000000E+01, 0.1895672471181E+01, 0.3120000000000E+01, 0.2540542533593E+03,-0.1935248778070E+02, 0.3760000000000E+01
 0.23600E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8140482005896E+02, 0.1000000000000E+01, 0.1321746184786E+01, 0.3120000000000E+01, 0.1895815395805E+01, 0.3120000000000E+01, 0.2540483655311E+03,-0.1935562224828E+02, 0.3760000000000E+01
 0.23610E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8140293135684E+02, 0.1000000000000E+01, 0.1321644856937E+01, 0.3120000000000E+01, 0.1895958319035E+01, 0.3120000000000E+01, 0.2540424785536E+03,-0.1935875670352E+02, 0.3760000000000E+01
 0.23620E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8140104403963E+02, 0.1000000000000E+01, 0.1321543528765E+01, 0.3120000000000E+01, 0.1896101240925E+01, 0.3120000000000E+01, 0.2540365958963E+03,-0.1936189175146E+02, 0.3760000000000E+01
 0.23630E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8139915699574E+02, 0.1000000000000E+01, 0.1321442200256E+01, 0.3120000000000E+01, 0.1896244161421E+01, 0.3120000000000E+01, 0.2540307140960E+03,-0.1936502678501E+02, 0.3760000000000E+01
 0.23640E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8139727133369E+02, 0.1000000000000E+01, 0.1321340871424E+01, 0.3120000000000E+01, 0.1896387080580E+01, 0.3120000000000E+01, 0.2540248366066E+03,-0.1936816241154E+02, 0.3760000000000E+01
 0.23650E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8139538595210E+02, 0.1000000000000E+01, 0.1321239542256E+01, 0.3120000000000E+01, 0.1896529998346E+01, 0.3120000000000E+01, 0.2540189599963E+03,-0.1937129802634E+02, 0.3760000000000E+01
 0.23660E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8139350195024E+02, 0.1000000000000E+01, 0.1321138212764E+01, 0.3120000000000E+01, 0.1896672914775E+01, 0.3120000000000E+01, 0.2540130876900E+03,-0.1937443423110E+02, 0.3760000000000E+01
 0.23670E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8139161822987E+02, 0.1000000000000E+01, 0.1321036882936E+01, 0.3120000000000E+01, 0.1896815829815E+01, 0.3120000000000E+01, 0.2540072162663E+03,-0.1937757042715E+02, 0.3760000000000E+01
 0.23680E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8138973589214E+02, 0.1000000000000E+01, 0.1320935552785E+01, 0.3120000000000E+01, 0.1896958743519E+01, 0.3120000000000E+01, 0.2540013491556E+03,-0.1938070721330E+02, 0.3760000000000E+01
 0.23690E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8138785383758E+02, 0.1000000000000E+01, 0.1320834222298E+01, 0.3120000000000E+01, 0.1897101655834E+01, 0.3120000000000E+01, 0.2539954829326E+03,-0.1938384399076E+02, 0.3760000000000E+01
 0.23700E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8138597316306E+02, 0.1000000000000E+01, 0.1320732891487E+01, 0.3120000000000E+01, 0.1897244566816E+01, 0.3120000000000E+01, 0.2539896210146E+03,-0.1938698135642E+02, 0.3760000000000E+01
 0.23710E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8138409277698E+02, 0.1000000000000E+01, 0.1320631560341E+01, 0.3120000000000E+01, 0.1897387476412E+01, 0.3120000000000E+01, 0.2539837600005E+03,-0.1939011871601E+02, 0.3760000000000E+01
 0.23720E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8138221376905E+02, 0.1000000000000E+01, 0.1320530228872E+01, 0.3120000000000E+01, 0.1897530384675E+01, 0.3120000000000E+01, 0.2539779032856E+03,-0.1939325666459E+02, 0.3760000000000E+01
 0.23730E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8138033505400E+02, 0.1000000000000E+01, 0.1320428897067E+01, 0.3120000000000E+01, 0.1897673291553E+01, 0.3120000000000E+01, 0.2539720474885E+03,-0.1939639460424E+02, 0.3760000000000E+01
 0.23740E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8137845771487E+02, 0.1000000000000E+01, 0.1320327564939E+01, 0.3120000000000E+01, 0.1897816197101E+01, 0.3120000000000E+01, 0.2539661959833E+03,-0.1939953313402E+02, 0.3760000000000E+01
 0.23750E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8137658067240E+02, 0.1000000000000E+01, 0.1320226232476E+01, 0.3120000000000E+01, 0.1897959101266E+01, 0.3120000000000E+01, 0.2539603454079E+03,-0.1940267165900E+02, 0.3760000000000E+01
 0.23760E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8137470500685E+02, 0.1000000000000E+01, 0.1320124899689E+01, 0.3120000000000E+01, 0.1898102004102E+01, 0.3120000000000E+01, 0.2539544991273E+03,-0.1940581076913E+02, 0.3760000000000E+01
 0.23770E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8137282963667E+02, 0.1000000000000E+01, 0.1320023566568E+01, 0.3120000000000E+01, 0.1898244905558E+01, 0.3120000000000E+01, 0.2539486537726E+03,-0.1940894987867E+02, 0.3760000000000E+01
 0.23780E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8137095564649E+02, 0.1000000000000E+01, 0.1319922233123E+01, 0.3120000000000E+01, 0.1898387805686E+01, 0.3120000000000E+01, 0.2539428127223E+03,-0.1941208957167E+02, 0.3760000000000E+01
 0.23790E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8136908195576E+02, 0.1000000000000E+01, 0.1319820899343E+01, 0.3120000000000E+01, 0.1898530704435E+01, 0.3120000000000E+01, 0.2539369726103E+03,-0.1941522926199E+02, 0.3760000000000E+01
 0.23800E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8136720964226E+02, 0.1000000000000E+01, 0.1319719565241E+01, 0.3120000000000E+01, 0.1898673601859E+01, 0.3120000000000E+01, 0.2539311367943E+03,-0.1941836953979E+02, 0.3760000000000E+01
 0.23810E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8136533762752E+02, 0.1000000000000E+01, 0.1319618230804E+01, 0.3120000000000E+01, 0.1898816497905E+01, 0.3120000000000E+01, 0.2539253019143E+03,-0.1942150981576E+02, 0.3760000000000E+01
 0.23820E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8136346699267E+02, 0.1000000000000E+01, 0.1319516896043E+01, 0.3120000000000E+01, 0.1898959392628E+01, 0.3120000000000E+01, 0.2539194713386E+03,-0.1942465067545E+02, 0.3760000000000E+01
 0.23830E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8136159666123E+02, 0.1000000000000E+01, 0.1319415560949E+01, 0.3120000000000E+01, 0.1899102285976E+01, 0.3120000000000E+01, 0.2539136417135E+03,-0.1942779153569E+02, 0.3760000000000E+01
 0.23840E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8135972770765E+02, 0.1000000000000E+01, 0.1319314225531E+01, 0.3120000000000E+01, 0.1899245178002E+01, 0.3120000000000E+01, 0.2539078163859E+03,-0.1943093297897E+02, 0.3760000000000E+01
 0.23850E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8135785905831E+02, 0.1000000000000E+01, 0.1319212889780E+01, 0.3120000000000E+01, 0.1899388068655E+01, 0.3120000000000E+01, 0.2539019920118E+03,-0.1943407442411E+02, 0.3760000000000E+01
 0.23860E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8135599178807E+02, 0.1000000000000E+01, 0.1319111553705E+01, 0.3120000000000E+01, 0.1899530957989E+01, 0.3120000000000E+01, 0.2538961719391E+03,-0.1943721645307E+02, 0.3760000000000E+01
 0.23870E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8135412482431E+02, 0.1000000000000E+01, 0.1319010217297E+01, 0.3120000000000E+01, 0.1899673845951E+01, 0.3120000000000E+01, 0.2538903528265E+03,-0.1944035848361E+02, 0.3760000000000E+01
 0.23880E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8135225923948E+02, 0.1000000000000E+01, 0.1318908880565E+01, 0.3120000000000E+01, 0.1899816732595E+01, 0.3120000000000E+01, 0.2538845380149E+03,-0.1944350109724E+02, 0.3760000000000E+01
 0.23890E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8135039396314E+02, 0.1000000000000E+01, 0.1318807543500E+01, 0.3120000000000E+01, 0.1899959617870E+01, 0.3120000000000E+01, 0.2538787241697E+03,-0.1944664371429E+02, 0.3760000000000E+01
 0.23900E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8134853006572E+02, 0.1000000000000E+01, 0.1318706206112E+01, 0.3120000000000E+01, 0.1900102501829E+01, 0.3120000000000E+01, 0.2538729146255E+03,-0.1944978691178E+02, 0.3760000000000E+01
 0.23910E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8134666647933E+02, 0.1000000000000E+01, 0.1318604868391E+01, 0.3120000000000E+01, 0.1900245384421E+01, 0.3120000000000E+01, 0.2538671060554E+03,-0.1945293011442E+02, 0.3760000000000E+01
 0.23920E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8134480426984E+02, 0.1000000000000E+01, 0.1318503530347E+01, 0.3120000000000E+01, 0.1900388265700E+01, 0.3120000000000E+01, 0.2538613017798E+03,-0.1945607390006E+02, 0.3760000000000E+01
 0.23930E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8134294237477E+02, 0.1000000000000E+01, 0.1318402191969E+01, 0.3120000000000E+01, 0.1900531145613E+01, 0.3120000000000E+01, 0.2538554984892E+03,-0.1945921769010E+02, 0.3760000000000E+01
 0.23940E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8134108185605E+02, 0.1000000000000E+01, 0.1318300853269E+01, 0.3120000000000E+01, 0.1900674024215E+01, 0.3120000000000E+01, 0.2538496994913E+03,-0.1946236206138E+02, 0.3760000000000E+01
 0.23950E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8133922165690E+02, 0.1000000000000E+01, 0.1318199514236E+01, 0.3120000000000E+01, 0.1900816901454E+01, 0.3120000000000E+01, 0.2538439014944E+03,-0.1946550643904E+02, 0.3760000000000E+01
 0.23960E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8133736283180E+02, 0.1000000000000E+01, 0.1318098174880E+01, 0.3120000000000E+01, 0.1900959777383E+01, 0.3120000000000E+01, 0.2538381077829E+03,-0.1946865139612E+02, 0.3760000000000E+01
 0.23970E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8133550432600E+02, 0.1000000000000E+01, 0.1317996835191E+01, 0.3120000000000E+01, 0.1901102651952E+01, 0.3120000000000E+01, 0.2538323150713E+03,-0.1947179635839E+02, 0.3760000000000E+01
 0.23980E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8133364719744E+02, 0.1000000000000E+01, 0.1317895495180E+01, 0.3120000000000E+01, 0.1901245525213E+01, 0.3120000000000E+01, 0.2538265266553E+03,-0.1947494190429E+02, 0.3760000000000E+01
 0.23990E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8133179038707E+02, 0.1000000000000E+01, 0.1317794154836E+01, 0.3120000000000E+01, 0.1901388397115E+01, 0.3120000000000E+01, 0.2538207392358E+03,-0.1947808746014E+02, 0.3760000000000E+01
 0.24000E+03, 0.2981500000000E+02, 0.1000000000000E+02, 0.8132993495573E+02, 0.1000000000000E+01, 0.1317692814170E+01, 0.3120000000000E+01, 0.1901531267712E+01, 0.3120000000000E+01, 0.2538149561173E+03,-0.1948123359160E+02, 0.3760000000000E+01


==> figures/sec4/b2dl4/mesh_data_1.csv <==
        1148
       56232
           0
  0.10000000000000001     
   5.0000000000000003E-002
           1
           1
   1.6666666666666701E-002
   1.0000000000000000E-002
   21.600000000000001     
   2.1600000000000000E-005
   3.5999999999999999E-007
   10000.000000000000     
   3.5999999999999999E-007
   1.0000000000000001E-009
   2.9815000000000000     
   86.147208577717194     
  0.50000000000000000     
  0.50000000000000000     
  -2.9058871261520300     
    1,1,3,3, 0.00000E+00, 0.00000E+00, 0.20000E+00, 0.00000E+00, 0.20000E+00, 0.10000E+00, 0.00000E+00, 0.10000E+00
    2,1,3,3, 0.20000E+00, 0.00000E+00, 0.40000E+00, 0.00000E+00, 0.40000E+00, 0.10000E+00, 0.20000E+00, 0.10000E+00
    3,1,3,3, 0.40000E+00, 0.00000E+00, 0.50000E+00, 0.00000E+00, 0.50000E+00, 0.10000E+00, 0.40000E+00, 0.10000E+00
    4,1,3,3, 0.50000E+00, 0.00000E+00, 0.55000E+00, 0.00000E+00, 0.55000E+00, 0.10000E+00, 0.50000E+00, 0.10000E+00
    5,1,4,3, 0.55000E+00, 0.00000E+00, 0.57500E+00, 0.00000E+00, 0.57500E+00, 0.10000E+00, 0.55000E+00, 0.10000E+00
    6,1,4,3, 0.57500E+00, 0.00000E+00, 0.60000E+00, 0.00000E+00, 0.60000E+00, 0.10000E+00, 0.57500E+00, 0.10000E+00
    7,1,3,3, 0.00000E+00, 0.10000E+00, 0.20000E+00, 0.10000E+00, 0.20000E+00, 0.20000E+00, 0.00000E+00, 0.20000E+00
    8,1,3,3, 0.20000E+00, 0.10000E+00, 0.40000E+00, 0.10000E+00, 0.40000E+00, 0.20000E+00, 0.20000E+00, 0.20000E+00
    9,1,3,3, 0.40000E+00, 0.10000E+00, 0.50000E+00, 0.10000E+00, 0.50000E+00, 0.20000E+00, 0.40000E+00, 0.20000E+00
   10,1,3,3, 0.50000E+00, 0.10000E+00, 0.55000E+00, 0.10000E+00, 0.55000E+00, 0.20000E+00, 0.50000E+00, 0.20000E+00
   11,1,4,3, 0.55000E+00, 0.10000E+00, 0.57500E+00, 0.10000E+00, 0.57500E+00, 0.20000E+00, 0.55000E+00, 0.20000E+00
   12,1,4,3, 0.57500E+00, 0.10000E+00, 0.60000E+00, 0.10000E+00, 0.60000E+00, 0.20000E+00, 0.57500E+00, 0.20000E+00
   13,1,3,3, 0.00000E+00, 0.20000E+00, 0.20000E+00, 0.20000E+00, 0.20000E+00, 0.30000E+00, 0.00000E+00, 0.30000E+00
   14,1,3,3, 0.20000E+00, 0.20000E+00, 0.40000E+00, 0.20000E+00, 0.40000E+00, 0.30000E+00, 0.20000E+00, 0.30000E+00
   15,1,3,3, 0.40000E+00, 0.20000E+00, 0.50000E+00, 0.20000E+00, 0.50000E+00, 0.30000E+00, 0.40000E+00, 0.30000E+00
   16,1,3,3, 0.50000E+00, 0.20000E+00, 0.55000E+00, 0.20000E+00, 0.55000E+00, 0.30000E+00, 0.50000E+00, 0.30000E+00
   17,1,4,3, 0.55000E+00, 0.20000E+00, 0.57500E+00, 0.20000E+00, 0.57500E+00, 0.30000E+00, 0.55000E+00, 0.30000E+00
   18,1,4,3, 0.57500E+00, 0.20000E+00, 0.60000E+00, 0.20000E+00, 0.60000E+00, 0.30000E+00, 0.57500E+00, 0.30000E+00
   19,2,4,3, 0.60000E+00, 0.00000E+00, 0.61667E+00, 0.00000E+00, 0.61667E+00, 0.10000E+00, 0.60000E+00, 0.10000E+00
   20,2,4,3, 0.61667E+00, 0.00000E+00, 0.63333E+00, 0.00000E+00, 0.63333E+00, 0.10000E+00, 0.61667E+00, 0.10000E+00
   21,2,3,3, 0.63333E+00, 0.00000E+00, 0.66667E+00, 0.00000E+00, 0.66667E+00, 0.10000E+00, 0.63333E+00, 0.10000E+00
   22,2,3,3, 0.66667E+00, 0.00000E+00, 0.73333E+00, 0.00000E+00, 0.73333E+00, 0.10000E+00, 0.66667E+00, 0.10000E+00
   23,2,3,3, 0.73333E+00, 0.00000E+00, 0.86667E+00, 0.00000E+00, 0.86667E+00, 0.10000E+00, 0.73333E+00, 0.10000E+00
   24,2,3,3, 0.86667E+00, 0.00000E+00, 0.93333E+00, 0.00000E+00, 0.93333E+00, 0.10000E+00, 0.86667E+00, 0.10000E+00
   25,2,3,3, 0.93333E+00, 0.00000E+00, 0.96667E+00, 0.00000E+00, 0.96667E+00, 0.10000E+00, 0.93333E+00, 0.10000E+00
   26,2,4,3, 0.96667E+00, 0.00000E+00, 0.98333E+00, 0.00000E+00, 0.98333E+00, 0.10000E+00, 0.96667E+00, 0.10000E+00
   27,2,4,3, 0.98333E+00, 0.00000E+00, 0.10000E+01, 0.00000E+00, 0.10000E+01, 0.10000E+00, 0.98333E+00, 0.10000E+00
   28,2,4,3, 0.60000E+00, 0.10000E+00, 0.61667E+00, 0.10000E+00, 0.61667E+00, 0.20000E+00, 0.60000E+00, 0.20000E+00
   29,2,4,3, 0.61667E+00, 0.10000E+00, 0.63333E+00, 0.10000E+00, 0.63333E+00, 0.20000E+00, 0.61667E+00, 0.20000E+00
   30,2,3,3, 0.63333E+00, 0.10000E+00, 0.66667E+00, 0.10000E+00, 0.66667E+00, 0.20000E+00, 0.63333E+00, 0.20000E+00
   31,2,3,3, 0.66667E+00, 0.10000E+00, 0.73333E+00, 0.10000E+00, 0.73333E+00, 0.20000E+00, 0.66667E+00, 0.20000E+00
   32,2,3,3, 0.73333E+00, 0.10000E+00, 0.86667E+00, 0.10000E+00, 0.86667E+00, 0.20000E+00, 0.73333E+00, 0.20000E+00
   33,2,3,3, 0.86667E+00, 0.10000E+00, 0.93333E+00, 0.10000E+00, 0.93333E+00, 0.20000E+00, 0.86667E+00, 0.20000E+00
   34,2,3,3, 0.93333E+00, 0.10000E+00, 0.96667E+00, 0.10000E+00, 0.96667E+00, 0.20000E+00, 0.93333E+00, 0.20000E+00
   35,2,4,3, 0.96667E+00, 0.10000E+00, 0.98333E+00, 0.10000E+00, 0.98333E+00, 0.20000E+00, 0.96667E+00, 0.20000E+00
   36,2,4,3, 0.98333E+00, 0.10000E+00, 0.10000E+01, 0.10000E+00, 0.10000E+01, 0.20000E+00, 0.98333E+00, 0.20000E+00
   37,2,4,3, 0.60000E+00, 0.20000E+00, 0.61667E+00, 0.20000E+00, 0.61667E+00, 0.30000E+00, 0.60000E+00, 0.30000E+00
   38,2,4,3, 0.61667E+00, 0.20000E+00, 0.63333E+00, 0.20000E+00, 0.63333E+00, 0.30000E+00, 0.61667E+00, 0.30000E+00
   39,2,3,3, 0.63333E+00, 0.20000E+00, 0.66667E+00, 0.20000E+00, 0.66667E+00, 0.30000E+00, 0.63333E+00, 0.30000E+00
   40,2,3,3, 0.66667E+00, 0.20000E+00, 0.73333E+00, 0.20000E+00, 0.73333E+00, 0.30000E+00, 0.66667E+00, 0.30000E+00
   41,2,3,3, 0.73333E+00, 0.20000E+00, 0.86667E+00, 0.20000E+00, 0.86667E+00, 0.30000E+00, 0.73333E+00, 0.30000E+00
   42,2,3,3, 0.86667E+00, 0.20000E+00, 0.93333E+00, 0.20000E+00, 0.93333E+00, 0.30000E+00, 0.86667E+00, 0.30000E+00
   43,2,3,3, 0.93333E+00, 0.20000E+00, 0.96667E+00, 0.20000E+00, 0.96667E+00, 0.30000E+00, 0.93333E+00, 0.30000E+00
   44,2,3,3, 0.96667E+00, 0.20000E+00, 0.98333E+00, 0.20000E+00, 0.98333E+00, 0.25000E+00, 0.96667E+00, 0.25000E+00
   45,2,4,3, 0.98333E+00, 0.20000E+00, 0.99167E+00, 0.20000E+00, 0.99167E+00, 0.25000E+00, 0.98333E+00, 0.25000E+00
   46,2,4,3, 0.99167E+00, 0.20000E+00, 0.10000E+01, 0.20000E+00, 0.10000E+01, 0.25000E+00, 0.99167E+00, 0.25000E+00
   47,2,4,3, 0.98333E+00, 0.25000E+00, 0.99167E+00, 0.25000E+00, 0.99167E+00, 0.30000E+00, 0.98333E+00, 0.30000E+00
   48,2,4,3, 0.99167E+00, 0.25000E+00, 0.99583E+00, 0.25000E+00, 0.99583E+00, 0.27500E+00, 0.99167E+00, 0.27500E+00
   49,2,4,3, 0.99583E+00, 0.25000E+00, 0.10000E+01, 0.25000E+00, 0.10000E+01, 0.27500E+00, 0.99583E+00, 0.27500E+00
   50,2,4,3, 0.99583E+00, 0.27500E+00, 0.10000E+01, 0.27500E+00, 0.10000E+01, 0.30000E+00, 0.99583E+00, 0.30000E+00
   51,2,4,3, 0.99167E+00, 0.27500E+00, 0.99583E+00, 0.27500E+00, 0.99583E+00, 0.30000E+00, 0.99167E+00, 0.30000E+00
   52,2,3,3, 0.96667E+00, 0.25000E+00, 0.98333E+00, 0.25000E+00, 0.98333E+00, 0.30000E+00, 0.96667E+00, 0.30000E+00
   53,3,4,3, 0.10000E+01, 0.00000E+00, 0.10278E+01, 0.00000E+00, 0.10278E+01, 0.10000E+00, 0.10000E+01, 0.10000E+00
   54,3,4,3, 0.10278E+01, 0.00000E+00, 0.10556E+01, 0.00000E+00, 0.10556E+01, 0.10000E+00, 0.10278E+01, 0.10000E+00
   55,3,3,3, 0.10556E+01, 0.00000E+00, 0.11111E+01, 0.00000E+00, 0.11111E+01, 0.10000E+00, 0.10556E+01, 0.10000E+00
   56,3,3,3, 0.11111E+01, 0.00000E+00, 0.12222E+01, 0.00000E+00, 0.12222E+01, 0.10000E+00, 0.11111E+01, 0.10000E+00
   57,3,3,3, 0.12222E+01, 0.00000E+00, 0.14444E+01, 0.00000E+00, 0.14444E+01, 0.10000E+00, 0.12222E+01, 0.10000E+00
   58,3,3,3, 0.14444E+01, 0.00000E+00, 0.16667E+01, 0.00000E+00, 0.16667E+01, 0.10000E+00, 0.14444E+01, 0.10000E+00
   59,3,3,3, 0.16667E+01, 0.00000E+00, 0.18889E+01, 0.00000E+00, 0.18889E+01, 0.10000E+00, 0.16667E+01, 0.10000E+00
   60,3,3,3, 0.18889E+01, 0.00000E+00, 0.21111E+01, 0.00000E+00, 0.21111E+01, 0.10000E+00, 0.18889E+01, 0.10000E+00
   61,3,3,3, 0.21111E+01, 0.00000E+00, 0.23333E+01, 0.00000E+00, 0.23333E+01, 0.10000E+00, 0.21111E+01, 0.10000E+00
   62,3,3,3, 0.23333E+01, 0.00000E+00, 0.25556E+01, 0.00000E+00, 0.25556E+01, 0.10000E+00, 0.23333E+01, 0.10000E+00
   63,3,3,3, 0.25556E+01, 0.00000E+00, 0.27778E+01, 0.00000E+00, 0.27778E+01, 0.10000E+00, 0.25556E+01, 0.10000E+00
   64,3,3,3, 0.27778E+01, 0.00000E+00, 0.30000E+01, 0.00000E+00, 0.30000E+01, 0.10000E+00, 0.27778E+01, 0.10000E+00
   65,3,3,3, 0.30000E+01, 0.00000E+00, 0.32222E+01, 0.00000E+00, 0.32222E+01, 0.10000E+00, 0.30000E+01, 0.10000E+00
   66,3,3,3, 0.32222E+01, 0.00000E+00, 0.34444E+01, 0.00000E+00, 0.34444E+01, 0.10000E+00, 0.32222E+01, 0.10000E+00
   67,3,3,3, 0.34444E+01, 0.00000E+00, 0.36667E+01, 0.00000E+00, 0.36667E+01, 0.10000E+00, 0.34444E+01, 0.10000E+00
   68,3,3,3, 0.36667E+01, 0.00000E+00, 0.38889E+01, 0.00000E+00, 0.38889E+01, 0.10000E+00, 0.36667E+01, 0.10000E+00
   69,3,3,3, 0.38889E+01, 0.00000E+00, 0.41111E+01, 0.00000E+00, 0.41111E+01, 0.10000E+00, 0.38889E+01, 0.10000E+00
   70,3,3,3, 0.41111E+01, 0.00000E+00, 0.43333E+01, 0.00000E+00, 0.43333E+01, 0.10000E+00, 0.41111E+01, 0.10000E+00
   71,3,3,3, 0.43333E+01, 0.00000E+00, 0.45556E+01, 0.00000E+00, 0.45556E+01, 0.10000E+00, 0.43333E+01, 0.10000E+00
   72,3,3,3, 0.45556E+01, 0.00000E+00, 0.47778E+01, 0.00000E+00, 0.47778E+01, 0.10000E+00, 0.45556E+01, 0.10000E+00
   73,3,3,3, 0.47778E+01, 0.00000E+00, 0.50000E+01, 0.00000E+00, 0.50000E+01, 0.10000E+00, 0.47778E+01, 0.10000E+00
   74,3,3,3, 0.50000E+01, 0.00000E+00, 0.52222E+01, 0.00000E+00, 0.52222E+01, 0.10000E+00, 0.50000E+01, 0.10000E+00
   75,3,3,3, 0.52222E+01, 0.00000E+00, 0.54444E+01, 0.00000E+00, 0.54444E+01, 0.10000E+00, 0.52222E+01, 0.10000E+00
   76,3,3,3, 0.54444E+01, 0.00000E+00, 0.56667E+01, 0.00000E+00, 0.56667E+01, 0.10000E+00, 0.54444E+01, 0.10000E+00
   77,3,3,3, 0.56667E+01, 0.00000E+00, 0.58889E+01, 0.00000E+00, 0.58889E+01, 0.10000E+00, 0.56667E+01, 0.10000E+00
   78,3,3,3, 0.58889E+01, 0.00000E+00, 0.61111E+01, 0.00000E+00, 0.61111E+01, 0.10000E+00, 0.58889E+01, 0.10000E+00
   79,3,3,3, 0.61111E+01, 0.00000E+00, 0.63333E+01, 0.00000E+00, 0.63333E+01, 0.10000E+00, 0.61111E+01, 0.10000E+00
   80,3,3,3, 0.63333E+01, 0.00000E+00, 0.65556E+01, 0.00000E+00, 0.65556E+01, 0.10000E+00, 0.63333E+01, 0.10000E+00
   81,3,3,3, 0.65556E+01, 0.00000E+00, 0.67778E+01, 0.00000E+00, 0.67778E+01, 0.10000E+00, 0.65556E+01, 0.10000E+00
   82,3,3,3, 0.67778E+01, 0.00000E+00, 0.70000E+01, 0.00000E+00, 0.70000E+01, 0.10000E+00, 0.67778E+01, 0.10000E+00
   83,3,3,3, 0.70000E+01, 0.00000E+00, 0.72222E+01, 0.00000E+00, 0.72222E+01, 0.10000E+00, 0.70000E+01, 0.10000E+00
   84,3,3,3, 0.72222E+01, 0.00000E+00, 0.74444E+01, 0.00000E+00, 0.74444E+01, 0.10000E+00, 0.72222E+01, 0.10000E+00
   85,3,3,3, 0.74444E+01, 0.00000E+00, 0.76667E+01, 0.00000E+00, 0.76667E+01, 0.10000E+00, 0.74444E+01, 0.10000E+00
   86,3,3,3, 0.76667E+01, 0.00000E+00, 0.78889E+01, 0.00000E+00, 0.78889E+01, 0.10000E+00, 0.76667E+01, 0.10000E+00
   87,3,3,3, 0.78889E+01, 0.00000E+00, 0.81111E+01, 0.00000E+00, 0.81111E+01, 0.10000E+00, 0.78889E+01, 0.10000E+00
   88,3,3,3, 0.81111E+01, 0.00000E+00, 0.83333E+01, 0.00000E+00, 0.83333E+01, 0.10000E+00, 0.81111E+01, 0.10000E+00
   89,3,3,3, 0.83333E+01, 0.00000E+00, 0.85556E+01, 0.00000E+00, 0.85556E+01, 0.10000E+00, 0.83333E+01, 0.10000E+00
   90,3,3,3, 0.85556E+01, 0.00000E+00, 0.87778E+01, 0.00000E+00, 0.87778E+01, 0.10000E+00, 0.85556E+01, 0.10000E+00
   91,3,3,3, 0.87778E+01, 0.00000E+00, 0.90000E+01, 0.00000E+00, 0.90000E+01, 0.10000E+00, 0.87778E+01, 0.10000E+00
   92,3,4,3, 0.10000E+01, 0.10000E+00, 0.10278E+01, 0.10000E+00, 0.10278E+01, 0.20000E+00, 0.10000E+01, 0.20000E+00
   93,3,4,3, 0.10278E+01, 0.10000E+00, 0.10556E+01, 0.10000E+00, 0.10556E+01, 0.20000E+00, 0.10278E+01, 0.20000E+00
   94,3,3,3, 0.10556E+01, 0.10000E+00, 0.11111E+01, 0.10000E+00, 0.11111E+01, 0.20000E+00, 0.10556E+01, 0.20000E+00
   95,3,3,3, 0.11111E+01, 0.10000E+00, 0.12222E+01, 0.10000E+00, 0.12222E+01, 0.20000E+00, 0.11111E+01, 0.20000E+00
   96,3,3,3, 0.12222E+01, 0.10000E+00, 0.14444E+01, 0.10000E+00, 0.14444E+01, 0.20000E+00, 0.12222E+01, 0.20000E+00
   97,3,3,3, 0.14444E+01, 0.10000E+00, 0.16667E+01, 0.10000E+00, 0.16667E+01, 0.20000E+00, 0.14444E+01, 0.20000E+00
   98,3,3,3, 0.16667E+01, 0.10000E+00, 0.18889E+01, 0.10000E+00, 0.18889E+01, 0.20000E+00, 0.16667E+01, 0.20000E+00
   99,3,3,3, 0.18889E+01, 0.10000E+00, 0.21111E+01, 0.10000E+00, 0.21111E+01, 0.20000E+00, 0.18889E+01, 0.20000E+00
  100,3,3,3, 0.21111E+01, 0.10000E+00, 0.23333E+01, 0.10000E+00, 0.23333E+01, 0.20000E+00, 0.21111E+01, 0.20000E+00
  101,3,3,3, 0.23333E+01, 0.10000E+00, 0.25556E+01, 0.10000E+00, 0.25556E+01, 0.20000E+00, 0.23333E+01, 0.20000E+00
  102,3,3,3, 0.25556E+01, 0.10000E+00, 0.27778E+01, 0.10000E+00, 0.27778E+01, 0.20000E+00, 0.25556E+01, 0.20000E+00
  103,3,3,3, 0.27778E+01, 0.10000E+00, 0.30000E+01, 0.10000E+00, 0.30000E+01, 0.20000E+00, 0.27778E+01, 0.20000E+00
  104,3,3,3, 0.30000E+01, 0.10000E+00, 0.32222E+01, 0.10000E+00, 0.32222E+01, 0.20000E+00, 0.30000E+01, 0.20000E+00
  105,3,3,3, 0.32222E+01, 0.10000E+00, 0.34444E+01, 0.10000E+00, 0.34444E+01, 0.20000E+00, 0.32222E+01, 0.20000E+00
  106,3,3,3, 0.34444E+01, 0.10000E+00, 0.36667E+01, 0.10000E+00, 0.36667E+01, 0.20000E+00, 0.34444E+01, 0.20000E+00
  107,3,3,3, 0.36667E+01, 0.10000E+00, 0.38889E+01, 0.10000E+00, 0.38889E+01, 0.20000E+00, 0.36667E+01, 0.20000E+00
  108,3,3,3, 0.38889E+01, 0.10000E+00, 0.41111E+01, 0.10000E+00, 0.41111E+01, 0.20000E+00, 0.38889E+01, 0.20000E+00
  109,3,3,3, 0.41111E+01, 0.10000E+00, 0.43333E+01, 0.10000E+00, 0.43333E+01, 0.20000E+00, 0.41111E+01, 0.20000E+00
  110,3,3,3, 0.43333E+01, 0.10000E+00, 0.45556E+01, 0.10000E+00, 0.45556E+01, 0.20000E+00, 0.43333E+01, 0.20000E+00
  111,3,3,3, 0.45556E+01, 0.10000E+00, 0.47778E+01, 0.10000E+00, 0.47778E+01, 0.20000E+00, 0.45556E+01, 0.20000E+00
  112,3,3,3, 0.47778E+01, 0.10000E+00, 0.50000E+01, 0.10000E+00, 0.50000E+01, 0.20000E+00, 0.47778E+01, 0.20000E+00
  113,3,3,3, 0.50000E+01, 0.10000E+00, 0.52222E+01, 0.10000E+00, 0.52222E+01, 0.20000E+00, 0.50000E+01, 0.20000E+00
  114,3,3,3, 0.52222E+01, 0.10000E+00, 0.54444E+01, 0.10000E+00, 0.54444E+01, 0.20000E+00, 0.52222E+01, 0.20000E+00
  115,3,3,3, 0.54444E+01, 0.10000E+00, 0.56667E+01, 0.10000E+00, 0.56667E+01, 0.20000E+00, 0.54444E+01, 0.20000E+00
  116,3,3,3, 0.56667E+01, 0.10000E+00, 0.58889E+01, 0.10000E+00, 0.58889E+01, 0.20000E+00, 0.56667E+01, 0.20000E+00
  117,3,3,3, 0.58889E+01, 0.10000E+00, 0.61111E+01, 0.10000E+00, 0.61111E+01, 0.20000E+00, 0.58889E+01, 0.20000E+00
  118,3,3,3, 0.61111E+01, 0.10000E+00, 0.63333E+01, 0.10000E+00, 0.63333E+01, 0.20000E+00, 0.61111E+01, 0.20000E+00
  119,3,3,3, 0.63333E+01, 0.10000E+00, 0.65556E+01, 0.10000E+00, 0.65556E+01, 0.20000E+00, 0.63333E+01, 0.20000E+00
  120,3,3,3, 0.65556E+01, 0.10000E+00, 0.67778E+01, 0.10000E+00, 0.67778E+01, 0.20000E+00, 0.65556E+01, 0.20000E+00
  121,3,3,3, 0.67778E+01, 0.10000E+00, 0.70000E+01, 0.10000E+00, 0.70000E+01, 0.20000E+00, 0.67778E+01, 0.20000E+00
  122,3,3,3, 0.70000E+01, 0.10000E+00, 0.72222E+01, 0.10000E+00, 0.72222E+01, 0.20000E+00, 0.70000E+01, 0.20000E+00
  123,3,3,3, 0.72222E+01, 0.10000E+00, 0.74444E+01, 0.10000E+00, 0.74444E+01, 0.20000E+00, 0.72222E+01, 0.20000E+00
  124,3,3,3, 0.74444E+01, 0.10000E+00, 0.76667E+01, 0.10000E+00, 0.76667E+01, 0.20000E+00, 0.74444E+01, 0.20000E+00
  125,3,3,3, 0.76667E+01, 0.10000E+00, 0.78889E+01, 0.10000E+00, 0.78889E+01, 0.20000E+00, 0.76667E+01, 0.20000E+00
  126,3,3,3, 0.78889E+01, 0.10000E+00, 0.81111E+01, 0.10000E+00, 0.81111E+01, 0.20000E+00, 0.78889E+01, 0.20000E+00
  127,3,3,3, 0.81111E+01, 0.10000E+00, 0.83333E+01, 0.10000E+00, 0.83333E+01, 0.20000E+00, 0.81111E+01, 0.20000E+00
  128,3,3,3, 0.83333E+01, 0.10000E+00, 0.85556E+01, 0.10000E+00, 0.85556E+01, 0.20000E+00, 0.83333E+01, 0.20000E+00
  129,3,3,3, 0.85556E+01, 0.10000E+00, 0.87778E+01, 0.10000E+00, 0.87778E+01, 0.20000E+00, 0.85556E+01, 0.20000E+00
  130,3,3,3, 0.87778E+01, 0.10000E+00, 0.90000E+01, 0.10000E+00, 0.90000E+01, 0.20000E+00, 0.87778E+01, 0.20000E+00
  131,3,4,3, 0.10000E+01, 0.20000E+00, 0.10278E+01, 0.20000E+00, 0.10278E+01, 0.25000E+00, 0.10000E+01, 0.25000E+00
  132,3,4,3, 0.10278E+01, 0.20000E+00, 0.10556E+01, 0.20000E+00, 0.10556E+01, 0.25000E+00, 0.10278E+01, 0.25000E+00
  133,3,3,3, 0.10556E+01, 0.20000E+00, 0.11111E+01, 0.20000E+00, 0.11111E+01, 0.25000E+00, 0.10556E+01, 0.25000E+00
  134,3,3,3, 0.11111E+01, 0.20000E+00, 0.12222E+01, 0.20000E+00, 0.12222E+01, 0.25000E+00, 0.11111E+01, 0.25000E+00
  135,3,3,3, 0.11111E+01, 0.25000E+00, 0.12222E+01, 0.25000E+00, 0.12222E+01, 0.27500E+00, 0.11111E+01, 0.27500E+00
  136,3,3,4, 0.11111E+01, 0.27500E+00, 0.12222E+01, 0.27500E+00, 0.12222E+01, 0.28750E+00, 0.11111E+01, 0.28750E+00
  137,3,3,4, 0.11111E+01, 0.28750E+00, 0.12222E+01, 0.28750E+00, 0.12222E+01, 0.30000E+00, 0.11111E+01, 0.30000E+00
  138,3,4,3, 0.10000E+01, 0.25000E+00, 0.10278E+01, 0.25000E+00, 0.10278E+01, 0.27500E+00, 0.10000E+01, 0.27500E+00
  139,3,4,3, 0.10278E+01, 0.25000E+00, 0.10556E+01, 0.25000E+00, 0.10556E+01, 0.27500E+00, 0.10278E+01, 0.27500E+00
  140,3,3,3, 0.10556E+01, 0.25000E+00, 0.11111E+01, 0.25000E+00, 0.11111E+01, 0.27500E+00, 0.10556E+01, 0.27500E+00
  141,3,3,4, 0.10556E+01, 0.27500E+00, 0.11111E+01, 0.27500E+00, 0.11111E+01, 0.28750E+00, 0.10556E+01, 0.28750E+00
  142,3,3,4, 0.10556E+01, 0.28750E+00, 0.11111E+01, 0.28750E+00, 0.11111E+01, 0.30000E+00, 0.10556E+01, 0.30000E+00
  143,3,4,4, 0.10000E+01, 0.27500E+00, 0.10278E+01, 0.27500E+00, 0.10278E+01, 0.28750E+00, 0.10000E+01, 0.28750E+00
  144,3,4,4, 0.10278E+01, 0.27500E+00, 0.10556E+01, 0.27500E+00, 0.10556E+01, 0.28750E+00, 0.10278E+01, 0.28750E+00
  145,3,4,4, 0.10278E+01, 0.28750E+00, 0.10556E+01, 0.28750E+00, 0.10556E+01, 0.30000E+00, 0.10278E+01, 0.30000E+00
  146,3,4,4, 0.10000E+01, 0.28750E+00, 0.10278E+01, 0.28750E+00, 0.10278E+01, 0.30000E+00, 0.10000E+01, 0.30000E+00
  147,3,3,3, 0.12222E+01, 0.20000E+00, 0.14444E+01, 0.20000E+00, 0.14444E+01, 0.25000E+00, 0.12222E+01, 0.25000E+00
  148,3,3,3, 0.12222E+01, 0.25000E+00, 0.14444E+01, 0.25000E+00, 0.14444E+01, 0.27500E+00, 0.12222E+01, 0.27500E+00
  149,3,3,4, 0.12222E+01, 0.27500E+00, 0.14444E+01, 0.27500E+00, 0.14444E+01, 0.28750E+00, 0.12222E+01, 0.28750E+00
  150,3,3,4, 0.12222E+01, 0.28750E+00, 0.14444E+01, 0.28750E+00, 0.14444E+01, 0.30000E+00, 0.12222E+01, 0.30000E+00
  151,3,3,3, 0.14444E+01, 0.20000E+00, 0.16667E+01, 0.20000E+00, 0.16667E+01, 0.25000E+00, 0.14444E+01, 0.25000E+00
  152,3,3,3, 0.14444E+01, 0.25000E+00, 0.16667E+01, 0.25000E+00, 0.16667E+01, 0.27500E+00, 0.14444E+01, 0.27500E+00
  153,3,3,4, 0.14444E+01, 0.27500E+00, 0.16667E+01, 0.27500E+00, 0.16667E+01, 0.28750E+00, 0.14444E+01, 0.28750E+00
  154,3,3,4, 0.14444E+01, 0.28750E+00, 0.16667E+01, 0.28750E+00, 0.16667E+01, 0.30000E+00, 0.14444E+01, 0.30000E+00
  155,3,3,3, 0.16667E+01, 0.20000E+00, 0.18889E+01, 0.20000E+00, 0.18889E+01, 0.25000E+00, 0.16667E+01, 0.25000E+00
  156,3,3,3, 0.16667E+01, 0.25000E+00, 0.18889E+01, 0.25000E+00, 0.18889E+01, 0.27500E+00, 0.16667E+01, 0.27500E+00
  157,3,3,4, 0.16667E+01, 0.27500E+00, 0.18889E+01, 0.27500E+00, 0.18889E+01, 0.28750E+00, 0.16667E+01, 0.28750E+00
  158,3,3,4, 0.16667E+01, 0.28750E+00, 0.18889E+01, 0.28750E+00, 0.18889E+01, 0.30000E+00, 0.16667E+01, 0.30000E+00
  159,3,3,3, 0.18889E+01, 0.20000E+00, 0.21111E+01, 0.20000E+00, 0.21111E+01, 0.25000E+00, 0.18889E+01, 0.25000E+00
  160,3,3,3, 0.18889E+01, 0.25000E+00, 0.21111E+01, 0.25000E+00, 0.21111E+01, 0.27500E+00, 0.18889E+01, 0.27500E+00
  161,3,3,4, 0.18889E+01, 0.27500E+00, 0.21111E+01, 0.27500E+00, 0.21111E+01, 0.28750E+00, 0.18889E+01, 0.28750E+00
  162,3,3,4, 0.18889E+01, 0.28750E+00, 0.21111E+01, 0.28750E+00, 0.21111E+01, 0.30000E+00, 0.18889E+01, 0.30000E+00
  163,3,3,3, 0.21111E+01, 0.20000E+00, 0.23333E+01, 0.20000E+00, 0.23333E+01, 0.25000E+00, 0.21111E+01, 0.25000E+00
  164,3,3,3, 0.21111E+01, 0.25000E+00, 0.23333E+01, 0.25000E+00, 0.23333E+01, 0.27500E+00, 0.21111E+01, 0.27500E+00
  165,3,3,4, 0.21111E+01, 0.27500E+00, 0.23333E+01, 0.27500E+00, 0.23333E+01, 0.28750E+00, 0.21111E+01, 0.28750E+00
  166,3,3,4, 0.21111E+01, 0.28750E+00, 0.23333E+01, 0.28750E+00, 0.23333E+01, 0.30000E+00, 0.21111E+01, 0.30000E+00
  167,3,3,3, 0.23333E+01, 0.20000E+00, 0.25556E+01, 0.20000E+00, 0.25556E+01, 0.25000E+00, 0.23333E+01, 0.25000E+00
  168,3,3,3, 0.23333E+01, 0.25000E+00, 0.25556E+01, 0.25000E+00, 0.25556E+01, 0.27500E+00, 0.23333E+01, 0.27500E+00
  169,3,3,4, 0.23333E+01, 0.27500E+00, 0.25556E+01, 0.27500E+00, 0.25556E+01, 0.28750E+00, 0.23333E+01, 0.28750E+00
  170,3,3,4, 0.23333E+01, 0.28750E+00, 0.25556E+01, 0.28750E+00, 0.25556E+01, 0.30000E+00, 0.23333E+01, 0.30000E+00
  171,3,3,3, 0.25556E+01, 0.20000E+00, 0.27778E+01, 0.20000E+00, 0.27778E+01, 0.25000E+00, 0.25556E+01, 0.25000E+00
  172,3,3,3, 0.25556E+01, 0.25000E+00, 0.27778E+01, 0.25000E+00, 0.27778E+01, 0.27500E+00, 0.25556E+01, 0.27500E+00
  173,3,3,4, 0.25556E+01, 0.27500E+00, 0.27778E+01, 0.27500E+00, 0.27778E+01, 0.28750E+00, 0.25556E+01, 0.28750E+00
  174,3,3,4, 0.25556E+01, 0.28750E+00, 0.27778E+01, 0.28750E+00, 0.27778E+01, 0.30000E+00, 0.25556E+01, 0.30000E+00
  175,3,3,3, 0.27778E+01, 0.20000E+00, 0.30000E+01, 0.20000E+00, 0.30000E+01, 0.25000E+00, 0.27778E+01, 0.25000E+00
  176,3,3,3, 0.27778E+01, 0.25000E+00, 0.30000E+01, 0.25000E+00, 0.30000E+01, 0.27500E+00, 0.27778E+01, 0.27500E+00
  177,3,3,4, 0.27778E+01, 0.27500E+00, 0.30000E+01, 0.27500E+00, 0.30000E+01, 0.28750E+00, 0.27778E+01, 0.28750E+00
  178,3,3,4, 0.27778E+01, 0.28750E+00, 0.30000E+01, 0.28750E+00, 0.30000E+01, 0.30000E+00, 0.27778E+01, 0.30000E+00
  179,3,3,3, 0.30000E+01, 0.20000E+00, 0.32222E+01, 0.20000E+00, 0.32222E+01, 0.25000E+00, 0.30000E+01, 0.25000E+00
  180,3,3,3, 0.30000E+01, 0.25000E+00, 0.32222E+01, 0.25000E+00, 0.32222E+01, 0.27500E+00, 0.30000E+01, 0.27500E+00
  181,3,3,4, 0.30000E+01, 0.27500E+00, 0.32222E+01, 0.27500E+00, 0.32222E+01, 0.28750E+00, 0.30000E+01, 0.28750E+00
  182,3,3,4, 0.30000E+01, 0.28750E+00, 0.32222E+01, 0.28750E+00, 0.32222E+01, 0.30000E+00, 0.30000E+01, 0.30000E+00
  183,3,3,3, 0.32222E+01, 0.20000E+00, 0.34444E+01, 0.20000E+00, 0.34444E+01, 0.25000E+00, 0.32222E+01, 0.25000E+00
  184,3,3,3, 0.32222E+01, 0.25000E+00, 0.34444E+01, 0.25000E+00, 0.34444E+01, 0.27500E+00, 0.32222E+01, 0.27500E+00
  185,3,3,4, 0.32222E+01, 0.27500E+00, 0.34444E+01, 0.27500E+00, 0.34444E+01, 0.28750E+00, 0.32222E+01, 0.28750E+00
  186,3,3,4, 0.32222E+01, 0.28750E+00, 0.34444E+01, 0.28750E+00, 0.34444E+01, 0.30000E+00, 0.32222E+01, 0.30000E+00
  187,3,3,3, 0.34444E+01, 0.20000E+00, 0.36667E+01, 0.20000E+00, 0.36667E+01, 0.25000E+00, 0.34444E+01, 0.25000E+00
  188,3,3,3, 0.34444E+01, 0.25000E+00, 0.36667E+01, 0.25000E+00, 0.36667E+01, 0.27500E+00, 0.34444E+01, 0.27500E+00
  189,3,3,4, 0.34444E+01, 0.27500E+00, 0.36667E+01, 0.27500E+00, 0.36667E+01, 0.28750E+00, 0.34444E+01, 0.28750E+00
  190,3,3,4, 0.34444E+01, 0.28750E+00, 0.36667E+01, 0.28750E+00, 0.36667E+01, 0.30000E+00, 0.34444E+01, 0.30000E+00
  191,3,3,3, 0.36667E+01, 0.20000E+00, 0.38889E+01, 0.20000E+00, 0.38889E+01, 0.25000E+00, 0.36667E+01, 0.25000E+00
  192,3,3,3, 0.36667E+01, 0.25000E+00, 0.38889E+01, 0.25000E+00, 0.38889E+01, 0.27500E+00, 0.36667E+01, 0.27500E+00
  193,3,3,4, 0.36667E+01, 0.27500E+00, 0.38889E+01, 0.27500E+00, 0.38889E+01, 0.28750E+00, 0.36667E+01, 0.28750E+00
  194,3,3,4, 0.36667E+01, 0.28750E+00, 0.38889E+01, 0.28750E+00, 0.38889E+01, 0.30000E+00, 0.36667E+01, 0.30000E+00
  195,3,3,3, 0.38889E+01, 0.20000E+00, 0.41111E+01, 0.20000E+00, 0.41111E+01, 0.25000E+00, 0.38889E+01, 0.25000E+00
  196,3,3,3, 0.38889E+01, 0.25000E+00, 0.41111E+01, 0.25000E+00, 0.41111E+01, 0.27500E+00, 0.38889E+01, 0.27500E+00
  197,3,3,4, 0.38889E+01, 0.27500E+00, 0.41111E+01, 0.27500E+00, 0.41111E+01, 0.28750E+00, 0.38889E+01, 0.28750E+00
  198,3,3,4, 0.38889E+01, 0.28750E+00, 0.41111E+01, 0.28750E+00, 0.41111E+01, 0.30000E+00, 0.38889E+01, 0.30000E+00
  199,3,3,3, 0.41111E+01, 0.20000E+00, 0.43333E+01, 0.20000E+00, 0.43333E+01, 0.25000E+00, 0.41111E+01, 0.25000E+00
  200,3,3,3, 0.41111E+01, 0.25000E+00, 0.43333E+01, 0.25000E+00, 0.43333E+01, 0.27500E+00, 0.41111E+01, 0.27500E+00
  201,3,3,4, 0.41111E+01, 0.27500E+00, 0.43333E+01, 0.27500E+00, 0.43333E+01, 0.28750E+00, 0.41111E+01, 0.28750E+00
  202,3,3,4, 0.41111E+01, 0.28750E+00, 0.43333E+01, 0.28750E+00, 0.43333E+01, 0.30000E+00, 0.41111E+01, 0.30000E+00
  203,3,3,3, 0.43333E+01, 0.20000E+00, 0.45556E+01, 0.20000E+00, 0.45556E+01, 0.25000E+00, 0.43333E+01, 0.25000E+00
  204,3,3,3, 0.43333E+01, 0.25000E+00, 0.45556E+01, 0.25000E+00, 0.45556E+01, 0.27500E+00, 0.43333E+01, 0.27500E+00
  205,3,3,4, 0.43333E+01, 0.27500E+00, 0.45556E+01, 0.27500E+00, 0.45556E+01, 0.28750E+00, 0.43333E+01, 0.28750E+00
  206,3,3,4, 0.43333E+01, 0.28750E+00, 0.45556E+01, 0.28750E+00, 0.45556E+01, 0.30000E+00, 0.43333E+01, 0.30000E+00
  207,3,3,3, 0.45556E+01, 0.20000E+00, 0.47778E+01, 0.20000E+00, 0.47778E+01, 0.25000E+00, 0.45556E+01, 0.25000E+00
  208,3,3,3, 0.45556E+01, 0.25000E+00, 0.47778E+01, 0.25000E+00, 0.47778E+01, 0.27500E+00, 0.45556E+01, 0.27500E+00
  209,3,3,4, 0.45556E+01, 0.27500E+00, 0.47778E+01, 0.27500E+00, 0.47778E+01, 0.28750E+00, 0.45556E+01, 0.28750E+00
  210,3,3,4, 0.45556E+01, 0.28750E+00, 0.47778E+01, 0.28750E+00, 0.47778E+01, 0.30000E+00, 0.45556E+01, 0.30000E+00
  211,3,3,3, 0.47778E+01, 0.20000E+00, 0.50000E+01, 0.20000E+00, 0.50000E+01, 0.25000E+00, 0.47778E+01, 0.25000E+00
  212,3,3,3, 0.47778E+01, 0.25000E+00, 0.50000E+01, 0.25000E+00, 0.50000E+01, 0.27500E+00, 0.47778E+01, 0.27500E+00
  213,3,3,4, 0.47778E+01, 0.27500E+00, 0.50000E+01, 0.27500E+00, 0.50000E+01, 0.28750E+00, 0.47778E+01, 0.28750E+00
  214,3,3,4, 0.47778E+01, 0.28750E+00, 0.50000E+01, 0.28750E+00, 0.50000E+01, 0.30000E+00, 0.47778E+01, 0.30000E+00
  215,3,3,3, 0.50000E+01, 0.20000E+00, 0.52222E+01, 0.20000E+00, 0.52222E+01, 0.25000E+00, 0.50000E+01, 0.25000E+00
  216,3,3,3, 0.50000E+01, 0.25000E+00, 0.52222E+01, 0.25000E+00, 0.52222E+01, 0.27500E+00, 0.50000E+01, 0.27500E+00
  217,3,3,4, 0.50000E+01, 0.27500E+00, 0.52222E+01, 0.27500E+00, 0.52222E+01, 0.28750E+00, 0.50000E+01, 0.28750E+00
  218,3,3,4, 0.50000E+01, 0.28750E+00, 0.52222E+01, 0.28750E+00, 0.52222E+01, 0.30000E+00, 0.50000E+01, 0.30000E+00
  219,3,3,3, 0.52222E+01, 0.20000E+00, 0.54444E+01, 0.20000E+00, 0.54444E+01, 0.25000E+00, 0.52222E+01, 0.25000E+00
  220,3,3,3, 0.52222E+01, 0.25000E+00, 0.54444E+01, 0.25000E+00, 0.54444E+01, 0.27500E+00, 0.52222E+01, 0.27500E+00
  221,3,3,4, 0.52222E+01, 0.27500E+00, 0.54444E+01, 0.27500E+00, 0.54444E+01, 0.28750E+00, 0.52222E+01, 0.28750E+00
  222,3,3,4, 0.52222E+01, 0.28750E+00, 0.54444E+01, 0.28750E+00, 0.54444E+01, 0.30000E+00, 0.52222E+01, 0.30000E+00
  223,3,3,3, 0.54444E+01, 0.20000E+00, 0.56667E+01, 0.20000E+00, 0.56667E+01, 0.25000E+00, 0.54444E+01, 0.25000E+00
  224,3,3,3, 0.54444E+01, 0.25000E+00, 0.56667E+01, 0.25000E+00, 0.56667E+01, 0.27500E+00, 0.54444E+01, 0.27500E+00
  225,3,3,4, 0.54444E+01, 0.27500E+00, 0.56667E+01, 0.27500E+00, 0.56667E+01, 0.28750E+00, 0.54444E+01, 0.28750E+00
  226,3,3,4, 0.54444E+01, 0.28750E+00, 0.56667E+01, 0.28750E+00, 0.56667E+01, 0.30000E+00, 0.54444E+01, 0.30000E+00
  227,3,3,3, 0.56667E+01, 0.20000E+00, 0.58889E+01, 0.20000E+00, 0.58889E+01, 0.25000E+00, 0.56667E+01, 0.25000E+00
  228,3,3,3, 0.56667E+01, 0.25000E+00, 0.58889E+01, 0.25000E+00, 0.58889E+01, 0.27500E+00, 0.56667E+01, 0.27500E+00
  229,3,3,4, 0.56667E+01, 0.27500E+00, 0.58889E+01, 0.27500E+00, 0.58889E+01, 0.28750E+00, 0.56667E+01, 0.28750E+00
  230,3,3,4, 0.56667E+01, 0.28750E+00, 0.58889E+01, 0.28750E+00, 0.58889E+01, 0.30000E+00, 0.56667E+01, 0.30000E+00
  231,3,3,3, 0.58889E+01, 0.20000E+00, 0.61111E+01, 0.20000E+00, 0.61111E+01, 0.25000E+00, 0.58889E+01, 0.25000E+00
  232,3,3,3, 0.58889E+01, 0.25000E+00, 0.61111E+01, 0.25000E+00, 0.61111E+01, 0.27500E+00, 0.58889E+01, 0.27500E+00
  233,3,3,4, 0.58889E+01, 0.27500E+00, 0.61111E+01, 0.27500E+00, 0.61111E+01, 0.28750E+00, 0.58889E+01, 0.28750E+00
  234,3,3,4, 0.58889E+01, 0.28750E+00, 0.61111E+01, 0.28750E+00, 0.61111E+01, 0.30000E+00, 0.58889E+01, 0.30000E+00
  235,3,3,3, 0.61111E+01, 0.20000E+00, 0.63333E+01, 0.20000E+00, 0.63333E+01, 0.25000E+00, 0.61111E+01, 0.25000E+00
  236,3,3,3, 0.61111E+01, 0.25000E+00, 0.63333E+01, 0.25000E+00, 0.63333E+01, 0.27500E+00, 0.61111E+01, 0.27500E+00
  237,3,3,4, 0.61111E+01, 0.27500E+00, 0.63333E+01, 0.27500E+00, 0.63333E+01, 0.28750E+00, 0.61111E+01, 0.28750E+00
  238,3,3,4, 0.61111E+01, 0.28750E+00, 0.63333E+01, 0.28750E+00, 0.63333E+01, 0.30000E+00, 0.61111E+01, 0.30000E+00
  239,3,3,3, 0.63333E+01, 0.20000E+00, 0.65556E+01, 0.20000E+00, 0.65556E+01, 0.25000E+00, 0.63333E+01, 0.25000E+00
  240,3,3,3, 0.63333E+01, 0.25000E+00, 0.65556E+01, 0.25000E+00, 0.65556E+01, 0.27500E+00, 0.63333E+01, 0.27500E+00
  241,3,3,4, 0.63333E+01, 0.27500E+00, 0.65556E+01, 0.27500E+00, 0.65556E+01, 0.28750E+00, 0.63333E+01, 0.28750E+00
  242,3,3,4, 0.63333E+01, 0.28750E+00, 0.65556E+01, 0.28750E+00, 0.65556E+01, 0.30000E+00, 0.63333E+01, 0.30000E+00
  243,3,3,3, 0.65556E+01, 0.20000E+00, 0.67778E+01, 0.20000E+00, 0.67778E+01, 0.25000E+00, 0.65556E+01, 0.25000E+00
  244,3,3,3, 0.65556E+01, 0.25000E+00, 0.67778E+01, 0.25000E+00, 0.67778E+01, 0.27500E+00, 0.65556E+01, 0.27500E+00
  245,3,3,4, 0.65556E+01, 0.27500E+00, 0.67778E+01, 0.27500E+00, 0.67778E+01, 0.28750E+00, 0.65556E+01, 0.28750E+00
  246,3,3,4, 0.65556E+01, 0.28750E+00, 0.67778E+01, 0.28750E+00, 0.67778E+01, 0.30000E+00, 0.65556E+01, 0.30000E+00
  247,3,3,3, 0.67778E+01, 0.20000E+00, 0.70000E+01, 0.20000E+00, 0.70000E+01, 0.25000E+00, 0.67778E+01, 0.25000E+00
  248,3,3,3, 0.67778E+01, 0.25000E+00, 0.70000E+01, 0.25000E+00, 0.70000E+01, 0.27500E+00, 0.67778E+01, 0.27500E+00
  249,3,3,4, 0.67778E+01, 0.27500E+00, 0.70000E+01, 0.27500E+00, 0.70000E+01, 0.28750E+00, 0.67778E+01, 0.28750E+00
  250,3,3,4, 0.67778E+01, 0.28750E+00, 0.70000E+01, 0.28750E+00, 0.70000E+01, 0.30000E+00, 0.67778E+01, 0.30000E+00
  251,3,3,3, 0.70000E+01, 0.20000E+00, 0.72222E+01, 0.20000E+00, 0.72222E+01, 0.25000E+00, 0.70000E+01, 0.25000E+00
  252,3,3,3, 0.70000E+01, 0.25000E+00, 0.72222E+01, 0.25000E+00, 0.72222E+01, 0.27500E+00, 0.70000E+01, 0.27500E+00
  253,3,3,4, 0.70000E+01, 0.27500E+00, 0.72222E+01, 0.27500E+00, 0.72222E+01, 0.28750E+00, 0.70000E+01, 0.28750E+00
  254,3,3,4, 0.70000E+01, 0.28750E+00, 0.72222E+01, 0.28750E+00, 0.72222E+01, 0.30000E+00, 0.70000E+01, 0.30000E+00
  255,3,3,3, 0.72222E+01, 0.20000E+00, 0.74444E+01, 0.20000E+00, 0.74444E+01, 0.25000E+00, 0.72222E+01, 0.25000E+00
  256,3,3,3, 0.72222E+01, 0.25000E+00, 0.74444E+01, 0.25000E+00, 0.74444E+01, 0.27500E+00, 0.72222E+01, 0.27500E+00
  257,3,3,4, 0.72222E+01, 0.27500E+00, 0.74444E+01, 0.27500E+00, 0.74444E+01, 0.28750E+00, 0.72222E+01, 0.28750E+00
  258,3,3,4, 0.72222E+01, 0.28750E+00, 0.74444E+01, 0.28750E+00, 0.74444E+01, 0.30000E+00, 0.72222E+01, 0.30000E+00
  259,3,3,3, 0.74444E+01, 0.20000E+00, 0.76667E+01, 0.20000E+00, 0.76667E+01, 0.25000E+00, 0.74444E+01, 0.25000E+00
  260,3,3,3, 0.74444E+01, 0.25000E+00, 0.76667E+01, 0.25000E+00, 0.76667E+01, 0.27500E+00, 0.74444E+01, 0.27500E+00
  261,3,3,4, 0.74444E+01, 0.27500E+00, 0.76667E+01, 0.27500E+00, 0.76667E+01, 0.28750E+00, 0.74444E+01, 0.28750E+00
  262,3,3,4, 0.74444E+01, 0.28750E+00, 0.76667E+01, 0.28750E+00, 0.76667E+01, 0.30000E+00, 0.74444E+01, 0.30000E+00
  263,3,3,3, 0.76667E+01, 0.20000E+00, 0.78889E+01, 0.20000E+00, 0.78889E+01, 0.25000E+00, 0.76667E+01, 0.25000E+00
  264,3,3,3, 0.76667E+01, 0.25000E+00, 0.78889E+01, 0.25000E+00, 0.78889E+01, 0.27500E+00, 0.76667E+01, 0.27500E+00
  265,3,3,4, 0.76667E+01, 0.27500E+00, 0.78889E+01, 0.27500E+00, 0.78889E+01, 0.28750E+00, 0.76667E+01, 0.28750E+00
  266,3,3,4, 0.76667E+01, 0.28750E+00, 0.78889E+01, 0.28750E+00, 0.78889E+01, 0.30000E+00, 0.76667E+01, 0.30000E+00
  267,3,3,3, 0.78889E+01, 0.20000E+00, 0.81111E+01, 0.20000E+00, 0.81111E+01, 0.25000E+00, 0.78889E+01, 0.25000E+00
  268,3,3,3, 0.78889E+01, 0.25000E+00, 0.81111E+01, 0.25000E+00, 0.81111E+01, 0.27500E+00, 0.78889E+01, 0.27500E+00
  269,3,3,4, 0.78889E+01, 0.27500E+00, 0.81111E+01, 0.27500E+00, 0.81111E+01, 0.28750E+00, 0.78889E+01, 0.28750E+00
  270,3,3,4, 0.78889E+01, 0.28750E+00, 0.81111E+01, 0.28750E+00, 0.81111E+01, 0.30000E+00, 0.78889E+01, 0.30000E+00
  271,3,3,3, 0.81111E+01, 0.20000E+00, 0.83333E+01, 0.20000E+00, 0.83333E+01, 0.25000E+00, 0.81111E+01, 0.25000E+00
  272,3,3,3, 0.81111E+01, 0.25000E+00, 0.83333E+01, 0.25000E+00, 0.83333E+01, 0.27500E+00, 0.81111E+01, 0.27500E+00
  273,3,3,4, 0.81111E+01, 0.27500E+00, 0.83333E+01, 0.27500E+00, 0.83333E+01, 0.28750E+00, 0.81111E+01, 0.28750E+00
  274,3,3,4, 0.81111E+01, 0.28750E+00, 0.83333E+01, 0.28750E+00, 0.83333E+01, 0.30000E+00, 0.81111E+01, 0.30000E+00
  275,3,3,3, 0.83333E+01, 0.20000E+00, 0.85556E+01, 0.20000E+00, 0.85556E+01, 0.25000E+00, 0.83333E+01, 0.25000E+00
  276,3,3,3, 0.83333E+01, 0.25000E+00, 0.85556E+01, 0.25000E+00, 0.85556E+01, 0.27500E+00, 0.83333E+01, 0.27500E+00
  277,3,3,4, 0.83333E+01, 0.27500E+00, 0.85556E+01, 0.27500E+00, 0.85556E+01, 0.28750E+00, 0.83333E+01, 0.28750E+00
  278,3,3,4, 0.83333E+01, 0.28750E+00, 0.85556E+01, 0.28750E+00, 0.85556E+01, 0.30000E+00, 0.83333E+01, 0.30000E+00
  279,3,3,3, 0.85556E+01, 0.20000E+00, 0.87778E+01, 0.20000E+00, 0.87778E+01, 0.25000E+00, 0.85556E+01, 0.25000E+00
  280,3,3,3, 0.85556E+01, 0.25000E+00, 0.87778E+01, 0.25000E+00, 0.87778E+01, 0.27500E+00, 0.85556E+01, 0.27500E+00
  281,3,3,4, 0.85556E+01, 0.27500E+00, 0.87778E+01, 0.27500E+00, 0.87778E+01, 0.28750E+00, 0.85556E+01, 0.28750E+00
  282,3,3,4, 0.85556E+01, 0.28750E+00, 0.87778E+01, 0.28750E+00, 0.87778E+01, 0.30000E+00, 0.85556E+01, 0.30000E+00
  283,3,3,3, 0.87778E+01, 0.20000E+00, 0.90000E+01, 0.20000E+00, 0.90000E+01, 0.25000E+00, 0.87778E+01, 0.25000E+00
  284,3,3,3, 0.87778E+01, 0.25000E+00, 0.90000E+01, 0.25000E+00, 0.90000E+01, 0.27500E+00, 0.87778E+01, 0.27500E+00
  285,3,3,4, 0.87778E+01, 0.27500E+00, 0.90000E+01, 0.27500E+00, 0.90000E+01, 0.28750E+00, 0.87778E+01, 0.28750E+00
  286,3,3,4, 0.87778E+01, 0.28750E+00, 0.90000E+01, 0.28750E+00, 0.90000E+01, 0.30000E+00, 0.87778E+01, 0.30000E+00
  287,3,3,3, 0.90000E+01, 0.00000E+00, 0.91333E+01, 0.00000E+00, 0.91333E+01, 0.10000E+00, 0.90000E+01, 0.10000E+00
  288,3,3,3, 0.91333E+01, 0.00000E+00, 0.92667E+01, 0.00000E+00, 0.92667E+01, 0.10000E+00, 0.91333E+01, 0.10000E+00
  289,3,3,3, 0.92667E+01, 0.00000E+00, 0.94000E+01, 0.00000E+00, 0.94000E+01, 0.10000E+00, 0.92667E+01, 0.10000E+00
  290,3,3,3, 0.90000E+01, 0.10000E+00, 0.91333E+01, 0.10000E+00, 0.91333E+01, 0.20000E+00, 0.90000E+01, 0.20000E+00
  291,3,3,3, 0.91333E+01, 0.10000E+00, 0.92667E+01, 0.10000E+00, 0.92667E+01, 0.20000E+00, 0.91333E+01, 0.20000E+00
  292,3,3,3, 0.92667E+01, 0.10000E+00, 0.94000E+01, 0.10000E+00, 0.94000E+01, 0.20000E+00, 0.92667E+01, 0.20000E+00
  293,3,3,3, 0.90000E+01, 0.20000E+00, 0.91333E+01, 0.20000E+00, 0.91333E+01, 0.25000E+00, 0.90000E+01, 0.25000E+00
  294,3,3,3, 0.90000E+01, 0.25000E+00, 0.91333E+01, 0.25000E+00, 0.91333E+01, 0.27500E+00, 0.90000E+01, 0.27500E+00
  295,3,3,4, 0.90000E+01, 0.27500E+00, 0.91333E+01, 0.27500E+00, 0.91333E+01, 0.28750E+00, 0.90000E+01, 0.28750E+00
  296,3,3,4, 0.90000E+01, 0.28750E+00, 0.91333E+01, 0.28750E+00, 0.91333E+01, 0.30000E+00, 0.90000E+01, 0.30000E+00
  297,3,3,3, 0.91333E+01, 0.20000E+00, 0.92667E+01, 0.20000E+00, 0.92667E+01, 0.25000E+00, 0.91333E+01, 0.25000E+00
  298,3,3,3, 0.91333E+01, 0.25000E+00, 0.92667E+01, 0.25000E+00, 0.92667E+01, 0.27500E+00, 0.91333E+01, 0.27500E+00
  299,3,3,4, 0.91333E+01, 0.27500E+00, 0.92667E+01, 0.27500E+00, 0.92667E+01, 0.28750E+00, 0.91333E+01, 0.28750E+00
  300,3,3,4, 0.91333E+01, 0.28750E+00, 0.92667E+01, 0.28750E+00, 0.92667E+01, 0.30000E+00, 0.91333E+01, 0.30000E+00
  301,3,3,3, 0.92667E+01, 0.20000E+00, 0.94000E+01, 0.20000E+00, 0.94000E+01, 0.25000E+00, 0.92667E+01, 0.25000E+00
  302,3,3,3, 0.92667E+01, 0.25000E+00, 0.94000E+01, 0.25000E+00, 0.94000E+01, 0.27500E+00, 0.92667E+01, 0.27500E+00
  303,3,3,3, 0.92667E+01, 0.27500E+00, 0.93333E+01, 0.27500E+00, 0.93333E+01, 0.28750E+00, 0.92667E+01, 0.28750E+00
  304,3,3,3, 0.93333E+01, 0.27500E+00, 0.94000E+01, 0.27500E+00, 0.94000E+01, 0.28750E+00, 0.93333E+01, 0.28750E+00
  305,3,3,4, 0.93333E+01, 0.28750E+00, 0.94000E+01, 0.28750E+00, 0.94000E+01, 0.29375E+00, 0.93333E+01, 0.29375E+00
  306,3,3,4, 0.93333E+01, 0.29375E+00, 0.93667E+01, 0.29375E+00, 0.93667E+01, 0.29687E+00, 0.93333E+01, 0.29688E+00
  307,3,3,4, 0.93667E+01, 0.29375E+00, 0.94000E+01, 0.29375E+00, 0.94000E+01, 0.29688E+00, 0.93667E+01, 0.29687E+00
  308,3,3,4, 0.93667E+01, 0.29687E+00, 0.94000E+01, 0.29688E+00, 0.94000E+01, 0.30000E+00, 0.93667E+01, 0.30000E+00
  309,3,3,4, 0.93333E+01, 0.29688E+00, 0.93667E+01, 0.29687E+00, 0.93667E+01, 0.30000E+00, 0.93333E+01, 0.30000E+00
  310,3,3,4, 0.92667E+01, 0.28750E+00, 0.93333E+01, 0.28750E+00, 0.93333E+01, 0.29375E+00, 0.92667E+01, 0.29375E+00
  311,3,3,4, 0.92667E+01, 0.29375E+00, 0.93333E+01, 0.29375E+00, 0.93333E+01, 0.30000E+00, 0.92667E+01, 0.30000E+00
  312,3,3,3, 0.94000E+01, 0.00000E+00, 0.96000E+01, 0.00000E+00, 0.96000E+01, 0.10000E+00, 0.94000E+01, 0.10000E+00
  313,3,3,3, 0.96000E+01, 0.00000E+00, 0.98000E+01, 0.00000E+00, 0.98000E+01, 0.10000E+00, 0.96000E+01, 0.10000E+00
  314,3,3,3, 0.98000E+01, 0.00000E+00, 0.10000E+02, 0.00000E+00, 0.10000E+02, 0.10000E+00, 0.98000E+01, 0.10000E+00
  315,3,3,3, 0.94000E+01, 0.10000E+00, 0.96000E+01, 0.10000E+00, 0.96000E+01, 0.20000E+00, 0.94000E+01, 0.20000E+00
  316,3,3,3, 0.96000E+01, 0.10000E+00, 0.98000E+01, 0.10000E+00, 0.98000E+01, 0.20000E+00, 0.96000E+01, 0.20000E+00
  317,3,3,3, 0.98000E+01, 0.10000E+00, 0.10000E+02, 0.10000E+00, 0.10000E+02, 0.20000E+00, 0.98000E+01, 0.20000E+00
  318,3,3,3, 0.94000E+01, 0.20000E+00, 0.95000E+01, 0.20000E+00, 0.95000E+01, 0.25000E+00, 0.94000E+01, 0.25000E+00
  319,3,3,3, 0.95000E+01, 0.20000E+00, 0.96000E+01, 0.20000E+00, 0.96000E+01, 0.25000E+00, 0.95000E+01, 0.25000E+00
  320,3,3,3, 0.95000E+01, 0.25000E+00, 0.96000E+01, 0.25000E+00, 0.96000E+01, 0.30000E+00, 0.95000E+01, 0.30000E+00
  321,3,3,3, 0.94000E+01, 0.25000E+00, 0.94500E+01, 0.25000E+00, 0.94500E+01, 0.27500E+00, 0.94000E+01, 0.27500E+00
  322,3,3,3, 0.94500E+01, 0.25000E+00, 0.95000E+01, 0.25000E+00, 0.95000E+01, 0.27500E+00, 0.94500E+01, 0.27500E+00
  323,3,3,3, 0.94500E+01, 0.27500E+00, 0.95000E+01, 0.27500E+00, 0.95000E+01, 0.30000E+00, 0.94500E+01, 0.30000E+00
  324,3,3,3, 0.94000E+01, 0.27500E+00, 0.94250E+01, 0.27500E+00, 0.94250E+01, 0.28750E+00, 0.94000E+01, 0.28750E+00
  325,3,3,3, 0.94250E+01, 0.27500E+00, 0.94500E+01, 0.27500E+00, 0.94500E+01, 0.28750E+00, 0.94250E+01, 0.28750E+00
  326,3,3,3, 0.94250E+01, 0.28750E+00, 0.94500E+01, 0.28750E+00, 0.94500E+01, 0.30000E+00, 0.94250E+01, 0.30000E+00
  327,3,3,3, 0.94000E+01, 0.28750E+00, 0.94125E+01, 0.28750E+00, 0.94125E+01, 0.29375E+00, 0.94000E+01, 0.29375E+00
  328,3,3,3, 0.94125E+01, 0.28750E+00, 0.94250E+01, 0.28750E+00, 0.94250E+01, 0.29375E+00, 0.94125E+01, 0.29375E+00
  329,3,3,3, 0.94125E+01, 0.29375E+00, 0.94250E+01, 0.29375E+00, 0.94250E+01, 0.30000E+00, 0.94125E+01, 0.30000E+00
  330,3,3,3, 0.94000E+01, 0.29375E+00, 0.94125E+01, 0.29375E+00, 0.94125E+01, 0.30000E+00, 0.94000E+01, 0.30000E+00
  331,3,3,3, 0.96000E+01, 0.20000E+00, 0.98000E+01, 0.20000E+00, 0.98000E+01, 0.30000E+00, 0.96000E+01, 0.30000E+00
  332,3,3,3, 0.98000E+01, 0.20000E+00, 0.10000E+02, 0.20000E+00, 0.10000E+02, 0.30000E+00, 0.98000E+01, 0.30000E+00
  333,1,3,3, 0.00000E+00, 0.30000E+00, 0.20000E+00, 0.30000E+00, 0.20000E+00, 0.43333E+00, 0.00000E+00, 0.43333E+00
  334,1,3,3, 0.20000E+00, 0.30000E+00, 0.40000E+00, 0.30000E+00, 0.40000E+00, 0.43333E+00, 0.20000E+00, 0.43333E+00
  335,1,3,3, 0.40000E+00, 0.30000E+00, 0.50000E+00, 0.30000E+00, 0.50000E+00, 0.43333E+00, 0.40000E+00, 0.43333E+00
  336,1,3,3, 0.50000E+00, 0.30000E+00, 0.55000E+00, 0.30000E+00, 0.55000E+00, 0.43333E+00, 0.50000E+00, 0.43333E+00
  337,1,4,3, 0.55000E+00, 0.30000E+00, 0.57500E+00, 0.30000E+00, 0.57500E+00, 0.43333E+00, 0.55000E+00, 0.43333E+00
  338,1,4,3, 0.57500E+00, 0.30000E+00, 0.60000E+00, 0.30000E+00, 0.60000E+00, 0.43333E+00, 0.57500E+00, 0.43333E+00
  339,1,3,3, 0.00000E+00, 0.43333E+00, 0.20000E+00, 0.43333E+00, 0.20000E+00, 0.56667E+00, 0.00000E+00, 0.56667E+00
  340,1,3,3, 0.20000E+00, 0.43333E+00, 0.40000E+00, 0.43333E+00, 0.40000E+00, 0.56667E+00, 0.20000E+00, 0.56667E+00
  341,1,3,3, 0.40000E+00, 0.43333E+00, 0.50000E+00, 0.43333E+00, 0.50000E+00, 0.56667E+00, 0.40000E+00, 0.56667E+00
  342,1,3,3, 0.50000E+00, 0.43333E+00, 0.55000E+00, 0.43333E+00, 0.55000E+00, 0.56667E+00, 0.50000E+00, 0.56667E+00
  343,1,4,3, 0.55000E+00, 0.43333E+00, 0.57500E+00, 0.43333E+00, 0.57500E+00, 0.56667E+00, 0.55000E+00, 0.56667E+00
  344,1,4,3, 0.57500E+00, 0.43333E+00, 0.60000E+00, 0.43333E+00, 0.60000E+00, 0.56667E+00, 0.57500E+00, 0.56667E+00
  345,1,3,3, 0.00000E+00, 0.56667E+00, 0.20000E+00, 0.56667E+00, 0.20000E+00, 0.70000E+00, 0.00000E+00, 0.70000E+00
  346,1,3,3, 0.20000E+00, 0.56667E+00, 0.40000E+00, 0.56667E+00, 0.40000E+00, 0.70000E+00, 0.20000E+00, 0.70000E+00
  347,1,3,3, 0.40000E+00, 0.56667E+00, 0.50000E+00, 0.56667E+00, 0.50000E+00, 0.70000E+00, 0.40000E+00, 0.70000E+00
  348,1,3,3, 0.50000E+00, 0.56667E+00, 0.55000E+00, 0.56667E+00, 0.55000E+00, 0.70000E+00, 0.50000E+00, 0.70000E+00
  349,1,3,3, 0.55000E+00, 0.56667E+00, 0.57500E+00, 0.56667E+00, 0.57500E+00, 0.63333E+00, 0.55000E+00, 0.63333E+00
  350,1,4,3, 0.57500E+00, 0.56667E+00, 0.58750E+00, 0.56667E+00, 0.58750E+00, 0.63333E+00, 0.57500E+00, 0.63333E+00
  351,1,4,3, 0.58750E+00, 0.56667E+00, 0.60000E+00, 0.56667E+00, 0.60000E+00, 0.63333E+00, 0.58750E+00, 0.63333E+00
  352,1,4,3, 0.57500E+00, 0.63333E+00, 0.58750E+00, 0.63333E+00, 0.58750E+00, 0.70000E+00, 0.57500E+00, 0.70000E+00
  353,1,4,3, 0.58750E+00, 0.63333E+00, 0.59375E+00, 0.63333E+00, 0.59375E+00, 0.66667E+00, 0.58750E+00, 0.66667E+00
  354,1,4,3, 0.59375E+00, 0.63333E+00, 0.60000E+00, 0.63333E+00, 0.60000E+00, 0.66667E+00, 0.59375E+00, 0.66667E+00
  355,1,4,3, 0.59375E+00, 0.66667E+00, 0.60000E+00, 0.66667E+00, 0.60000E+00, 0.70000E+00, 0.59375E+00, 0.70000E+00
  356,1,4,3, 0.58750E+00, 0.66667E+00, 0.59375E+00, 0.66667E+00, 0.59375E+00, 0.70000E+00, 0.58750E+00, 0.70000E+00
  357,1,3,3, 0.55000E+00, 0.63333E+00, 0.57500E+00, 0.63333E+00, 0.57500E+00, 0.70000E+00, 0.55000E+00, 0.70000E+00
  358,2,4,3, 0.60000E+00, 0.30000E+00, 0.61667E+00, 0.30000E+00, 0.61667E+00, 0.43333E+00, 0.60000E+00, 0.43333E+00
  359,2,4,3, 0.61667E+00, 0.30000E+00, 0.63333E+00, 0.30000E+00, 0.63333E+00, 0.43333E+00, 0.61667E+00, 0.43333E+00
  360,2,3,3, 0.63333E+00, 0.30000E+00, 0.66667E+00, 0.30000E+00, 0.66667E+00, 0.43333E+00, 0.63333E+00, 0.43333E+00
  361,2,3,3, 0.66667E+00, 0.30000E+00, 0.73333E+00, 0.30000E+00, 0.73333E+00, 0.43333E+00, 0.66667E+00, 0.43333E+00
  362,2,3,3, 0.73333E+00, 0.30000E+00, 0.86667E+00, 0.30000E+00, 0.86667E+00, 0.43333E+00, 0.73333E+00, 0.43333E+00
  363,2,3,3, 0.86667E+00, 0.30000E+00, 0.93333E+00, 0.30000E+00, 0.93333E+00, 0.36667E+00, 0.86667E+00, 0.36667E+00
  364,2,3,3, 0.93333E+00, 0.30000E+00, 0.96667E+00, 0.30000E+00, 0.96667E+00, 0.33333E+00, 0.93333E+00, 0.33333E+00
  365,2,3,3, 0.96667E+00, 0.30000E+00, 0.98333E+00, 0.30000E+00, 0.98333E+00, 0.31667E+00, 0.96667E+00, 0.31667E+00
  366,2,3,3, 0.98333E+00, 0.30000E+00, 0.99167E+00, 0.30000E+00, 0.99167E+00, 0.30833E+00, 0.98333E+00, 0.30833E+00
  367,2,3,3, 0.99167E+00, 0.30000E+00, 0.10000E+01, 0.30000E+00, 0.10000E+01, 0.30833E+00, 0.99167E+00, 0.30833E+00
  368,2,3,3, 0.99167E+00, 0.30833E+00, 0.10000E+01, 0.30833E+00, 0.10000E+01, 0.31667E+00, 0.99167E+00, 0.31667E+00
  369,2,3,3, 0.98333E+00, 0.30833E+00, 0.99167E+00, 0.30833E+00, 0.99167E+00, 0.31667E+00, 0.98333E+00, 0.31667E+00
  370,2,3,3, 0.98333E+00, 0.31667E+00, 0.10000E+01, 0.31667E+00, 0.10000E+01, 0.33333E+00, 0.98333E+00, 0.33333E+00
  371,2,3,3, 0.96667E+00, 0.31667E+00, 0.98333E+00, 0.31667E+00, 0.98333E+00, 0.33333E+00, 0.96667E+00, 0.33333E+00
  372,2,3,3, 0.96667E+00, 0.33333E+00, 0.10000E+01, 0.33333E+00, 0.10000E+01, 0.36667E+00, 0.96667E+00, 0.36667E+00
  373,2,3,3, 0.93333E+00, 0.33333E+00, 0.96667E+00, 0.33333E+00, 0.96667E+00, 0.36667E+00, 0.93333E+00, 0.36667E+00
  374,2,3,3, 0.93333E+00, 0.36667E+00, 0.10000E+01, 0.36667E+00, 0.10000E+01, 0.43333E+00, 0.93333E+00, 0.43333E+00
  375,2,3,3, 0.86667E+00, 0.36667E+00, 0.93333E+00, 0.36667E+00, 0.93333E+00, 0.43333E+00, 0.86667E+00, 0.43333E+00
  376,2,4,3, 0.60000E+00, 0.43333E+00, 0.61667E+00, 0.43333E+00, 0.61667E+00, 0.56667E+00, 0.60000E+00, 0.56667E+00
  377,2,4,3, 0.61667E+00, 0.43333E+00, 0.63333E+00, 0.43333E+00, 0.63333E+00, 0.56667E+00, 0.61667E+00, 0.56667E+00
  378,2,3,3, 0.63333E+00, 0.43333E+00, 0.66667E+00, 0.43333E+00, 0.66667E+00, 0.56667E+00, 0.63333E+00, 0.56667E+00
  379,2,3,3, 0.66667E+00, 0.43333E+00, 0.73333E+00, 0.43333E+00, 0.73333E+00, 0.56667E+00, 0.66667E+00, 0.56667E+00
  380,2,3,3, 0.73333E+00, 0.43333E+00, 0.86667E+00, 0.43333E+00, 0.86667E+00, 0.56667E+00, 0.73333E+00, 0.56667E+00
  381,2,3,3, 0.86667E+00, 0.43333E+00, 0.10000E+01, 0.43333E+00, 0.10000E+01, 0.56667E+00, 0.86667E+00, 0.56667E+00
  382,2,4,3, 0.60000E+00, 0.56667E+00, 0.61667E+00, 0.56667E+00, 0.61667E+00, 0.63333E+00, 0.60000E+00, 0.63333E+00
  383,2,4,3, 0.61667E+00, 0.56667E+00, 0.63333E+00, 0.56667E+00, 0.63333E+00, 0.63333E+00, 0.61667E+00, 0.63333E+00
  384,2,3,3, 0.63333E+00, 0.56667E+00, 0.66667E+00, 0.56667E+00, 0.66667E+00, 0.63333E+00, 0.63333E+00, 0.63333E+00
  385,2,3,3, 0.66667E+00, 0.56667E+00, 0.73333E+00, 0.56667E+00, 0.73333E+00, 0.63333E+00, 0.66667E+00, 0.63333E+00
  386,2,3,3, 0.66667E+00, 0.63333E+00, 0.73333E+00, 0.63333E+00, 0.73333E+00, 0.66667E+00, 0.66667E+00, 0.66667E+00
  387,2,3,4, 0.66667E+00, 0.66667E+00, 0.73333E+00, 0.66667E+00, 0.73333E+00, 0.68333E+00, 0.66667E+00, 0.68333E+00
  388,2,3,4, 0.66667E+00, 0.68333E+00, 0.73333E+00, 0.68333E+00, 0.73333E+00, 0.70000E+00, 0.66667E+00, 0.70000E+00
  389,2,4,3, 0.60000E+00, 0.63333E+00, 0.61667E+00, 0.63333E+00, 0.61667E+00, 0.66667E+00, 0.60000E+00, 0.66667E+00
  390,2,4,3, 0.61667E+00, 0.63333E+00, 0.63333E+00, 0.63333E+00, 0.63333E+00, 0.66667E+00, 0.61667E+00, 0.66667E+00
  391,2,3,3, 0.63333E+00, 0.63333E+00, 0.66667E+00, 0.63333E+00, 0.66667E+00, 0.66667E+00, 0.63333E+00, 0.66667E+00
  392,2,3,4, 0.63333E+00, 0.66667E+00, 0.66667E+00, 0.66667E+00, 0.66667E+00, 0.68333E+00, 0.63333E+00, 0.68333E+00
  393,2,3,4, 0.63333E+00, 0.68333E+00, 0.66667E+00, 0.68333E+00, 0.66667E+00, 0.70000E+00, 0.63333E+00, 0.70000E+00
  394,2,4,4, 0.60000E+00, 0.66667E+00, 0.61667E+00, 0.66667E+00, 0.61667E+00, 0.68333E+00, 0.60000E+00, 0.68333E+00
  395,2,4,4, 0.61667E+00, 0.66667E+00, 0.63333E+00, 0.66667E+00, 0.63333E+00, 0.68333E+00, 0.61667E+00, 0.68333E+00
  396,2,4,4, 0.61667E+00, 0.68333E+00, 0.63333E+00, 0.68333E+00, 0.63333E+00, 0.70000E+00, 0.61667E+00, 0.70000E+00
  397,2,4,4, 0.60000E+00, 0.68333E+00, 0.61667E+00, 0.68333E+00, 0.61667E+00, 0.70000E+00, 0.60000E+00, 0.70000E+00
  398,2,3,3, 0.73333E+00, 0.56667E+00, 0.86667E+00, 0.56667E+00, 0.86667E+00, 0.63333E+00, 0.73333E+00, 0.63333E+00
  399,2,3,3, 0.73333E+00, 0.63333E+00, 0.86667E+00, 0.63333E+00, 0.86667E+00, 0.66667E+00, 0.73333E+00, 0.66667E+00
  400,2,3,4, 0.73333E+00, 0.66667E+00, 0.86667E+00, 0.66667E+00, 0.86667E+00, 0.68333E+00, 0.73333E+00, 0.68333E+00
  401,2,3,4, 0.73333E+00, 0.68333E+00, 0.86667E+00, 0.68333E+00, 0.86667E+00, 0.70000E+00, 0.73333E+00, 0.70000E+00
  402,2,3,3, 0.86667E+00, 0.56667E+00, 0.10000E+01, 0.56667E+00, 0.10000E+01, 0.63333E+00, 0.86667E+00, 0.63333E+00
  403,2,3,3, 0.86667E+00, 0.63333E+00, 0.10000E+01, 0.63333E+00, 0.10000E+01, 0.66667E+00, 0.86667E+00, 0.66667E+00
  404,2,3,4, 0.86667E+00, 0.66667E+00, 0.10000E+01, 0.66667E+00, 0.10000E+01, 0.68333E+00, 0.86667E+00, 0.68333E+00
  405,2,3,4, 0.86667E+00, 0.68333E+00, 0.10000E+01, 0.68333E+00, 0.10000E+01, 0.70000E+00, 0.86667E+00, 0.70000E+00
  406,2,3,4, 0.10000E+01, 0.30000E+00, 0.10556E+01, 0.30000E+00, 0.10556E+01, 0.30417E+00, 0.10000E+01, 0.30417E+00
  407,2,3,4, 0.10556E+01, 0.30000E+00, 0.11111E+01, 0.30000E+00, 0.11111E+01, 0.30417E+00, 0.10556E+01, 0.30417E+00
  408,2,3,4, 0.10556E+01, 0.30417E+00, 0.11111E+01, 0.30417E+00, 0.11111E+01, 0.30833E+00, 0.10556E+01, 0.30833E+00
  409,2,3,4, 0.10000E+01, 0.30417E+00, 0.10556E+01, 0.30417E+00, 0.10556E+01, 0.30833E+00, 0.10000E+01, 0.30833E+00
  410,2,3,4, 0.10000E+01, 0.30833E+00, 0.11111E+01, 0.30833E+00, 0.11111E+01, 0.31667E+00, 0.10000E+01, 0.31667E+00
  411,2,3,4, 0.11111E+01, 0.30000E+00, 0.12222E+01, 0.30000E+00, 0.12222E+01, 0.30833E+00, 0.11111E+01, 0.30833E+00
  412,2,3,4, 0.11111E+01, 0.30833E+00, 0.12222E+01, 0.30833E+00, 0.12222E+01, 0.31667E+00, 0.11111E+01, 0.31667E+00
  413,2,3,3, 0.11111E+01, 0.31667E+00, 0.12222E+01, 0.31667E+00, 0.12222E+01, 0.33333E+00, 0.11111E+01, 0.33333E+00
  414,2,3,3, 0.10000E+01, 0.31667E+00, 0.11111E+01, 0.31667E+00, 0.11111E+01, 0.33333E+00, 0.10000E+01, 0.33333E+00
  415,2,3,3, 0.10000E+01, 0.33333E+00, 0.12222E+01, 0.33333E+00, 0.12222E+01, 0.36667E+00, 0.10000E+01, 0.36667E+00
  416,2,3,3, 0.10000E+01, 0.36667E+00, 0.12222E+01, 0.36667E+00, 0.12222E+01, 0.43333E+00, 0.10000E+01, 0.43333E+00
  417,2,3,4, 0.12222E+01, 0.30000E+00, 0.14444E+01, 0.30000E+00, 0.14444E+01, 0.31667E+00, 0.12222E+01, 0.31667E+00
  418,2,3,4, 0.12222E+01, 0.31667E+00, 0.14444E+01, 0.31667E+00, 0.14444E+01, 0.33333E+00, 0.12222E+01, 0.33333E+00
  419,2,3,3, 0.12222E+01, 0.33333E+00, 0.14444E+01, 0.33333E+00, 0.14444E+01, 0.36667E+00, 0.12222E+01, 0.36667E+00
  420,2,3,3, 0.12222E+01, 0.36667E+00, 0.14444E+01, 0.36667E+00, 0.14444E+01, 0.43333E+00, 0.12222E+01, 0.43333E+00
  421,2,3,4, 0.14444E+01, 0.30000E+00, 0.16667E+01, 0.30000E+00, 0.16667E+01, 0.31667E+00, 0.14444E+01, 0.31667E+00
  422,2,3,4, 0.14444E+01, 0.31667E+00, 0.16667E+01, 0.31667E+00, 0.16667E+01, 0.33333E+00, 0.14444E+01, 0.33333E+00
  423,2,3,3, 0.14444E+01, 0.33333E+00, 0.16667E+01, 0.33333E+00, 0.16667E+01, 0.36667E+00, 0.14444E+01, 0.36667E+00
  424,2,3,3, 0.14444E+01, 0.36667E+00, 0.16667E+01, 0.36667E+00, 0.16667E+01, 0.43333E+00, 0.14444E+01, 0.43333E+00
  425,2,3,4, 0.16667E+01, 0.30000E+00, 0.18889E+01, 0.30000E+00, 0.18889E+01, 0.31667E+00, 0.16667E+01, 0.31667E+00
  426,2,3,4, 0.16667E+01, 0.31667E+00, 0.18889E+01, 0.31667E+00, 0.18889E+01, 0.33333E+00, 0.16667E+01, 0.33333E+00
  427,2,3,3, 0.16667E+01, 0.33333E+00, 0.18889E+01, 0.33333E+00, 0.18889E+01, 0.36667E+00, 0.16667E+01, 0.36667E+00
  428,2,3,3, 0.16667E+01, 0.36667E+00, 0.18889E+01, 0.36667E+00, 0.18889E+01, 0.43333E+00, 0.16667E+01, 0.43333E+00
  429,2,3,4, 0.18889E+01, 0.30000E+00, 0.21111E+01, 0.30000E+00, 0.21111E+01, 0.31667E+00, 0.18889E+01, 0.31667E+00
  430,2,3,4, 0.18889E+01, 0.31667E+00, 0.21111E+01, 0.31667E+00, 0.21111E+01, 0.33333E+00, 0.18889E+01, 0.33333E+00
  431,2,3,3, 0.18889E+01, 0.33333E+00, 0.21111E+01, 0.33333E+00, 0.21111E+01, 0.36667E+00, 0.18889E+01, 0.36667E+00
  432,2,3,3, 0.18889E+01, 0.36667E+00, 0.21111E+01, 0.36667E+00, 0.21111E+01, 0.43333E+00, 0.18889E+01, 0.43333E+00
  433,2,3,4, 0.21111E+01, 0.30000E+00, 0.23333E+01, 0.30000E+00, 0.23333E+01, 0.31667E+00, 0.21111E+01, 0.31667E+00
  434,2,3,4, 0.21111E+01, 0.31667E+00, 0.23333E+01, 0.31667E+00, 0.23333E+01, 0.33333E+00, 0.21111E+01, 0.33333E+00
  435,2,3,3, 0.21111E+01, 0.33333E+00, 0.23333E+01, 0.33333E+00, 0.23333E+01, 0.36667E+00, 0.21111E+01, 0.36667E+00
  436,2,3,3, 0.21111E+01, 0.36667E+00, 0.23333E+01, 0.36667E+00, 0.23333E+01, 0.43333E+00, 0.21111E+01, 0.43333E+00
  437,2,3,4, 0.23333E+01, 0.30000E+00, 0.25556E+01, 0.30000E+00, 0.25556E+01, 0.31667E+00, 0.23333E+01, 0.31667E+00
  438,2,3,4, 0.23333E+01, 0.31667E+00, 0.25556E+01, 0.31667E+00, 0.25556E+01, 0.33333E+00, 0.23333E+01, 0.33333E+00
  439,2,3,3, 0.23333E+01, 0.33333E+00, 0.25556E+01, 0.33333E+00, 0.25556E+01, 0.36667E+00, 0.23333E+01, 0.36667E+00
  440,2,3,3, 0.23333E+01, 0.36667E+00, 0.25556E+01, 0.36667E+00, 0.25556E+01, 0.43333E+00, 0.23333E+01, 0.43333E+00
  441,2,3,4, 0.25556E+01, 0.30000E+00, 0.27778E+01, 0.30000E+00, 0.27778E+01, 0.31667E+00, 0.25556E+01, 0.31667E+00
  442,2,3,4, 0.25556E+01, 0.31667E+00, 0.27778E+01, 0.31667E+00, 0.27778E+01, 0.33333E+00, 0.25556E+01, 0.33333E+00
  443,2,3,3, 0.25556E+01, 0.33333E+00, 0.27778E+01, 0.33333E+00, 0.27778E+01, 0.36667E+00, 0.25556E+01, 0.36667E+00
  444,2,3,3, 0.25556E+01, 0.36667E+00, 0.27778E+01, 0.36667E+00, 0.27778E+01, 0.43333E+00, 0.25556E+01, 0.43333E+00
  445,2,3,4, 0.27778E+01, 0.30000E+00, 0.30000E+01, 0.30000E+00, 0.30000E+01, 0.31667E+00, 0.27778E+01, 0.31667E+00
  446,2,3,4, 0.27778E+01, 0.31667E+00, 0.30000E+01, 0.31667E+00, 0.30000E+01, 0.33333E+00, 0.27778E+01, 0.33333E+00
  447,2,3,3, 0.27778E+01, 0.33333E+00, 0.30000E+01, 0.33333E+00, 0.30000E+01, 0.36667E+00, 0.27778E+01, 0.36667E+00
  448,2,3,3, 0.27778E+01, 0.36667E+00, 0.30000E+01, 0.36667E+00, 0.30000E+01, 0.43333E+00, 0.27778E+01, 0.43333E+00
  449,2,3,4, 0.30000E+01, 0.30000E+00, 0.32222E+01, 0.30000E+00, 0.32222E+01, 0.31667E+00, 0.30000E+01, 0.31667E+00
  450,2,3,4, 0.30000E+01, 0.31667E+00, 0.32222E+01, 0.31667E+00, 0.32222E+01, 0.33333E+00, 0.30000E+01, 0.33333E+00
  451,2,3,3, 0.30000E+01, 0.33333E+00, 0.32222E+01, 0.33333E+00, 0.32222E+01, 0.36667E+00, 0.30000E+01, 0.36667E+00
  452,2,3,3, 0.30000E+01, 0.36667E+00, 0.32222E+01, 0.36667E+00, 0.32222E+01, 0.43333E+00, 0.30000E+01, 0.43333E+00
  453,2,3,4, 0.32222E+01, 0.30000E+00, 0.34444E+01, 0.30000E+00, 0.34444E+01, 0.31667E+00, 0.32222E+01, 0.31667E+00
  454,2,3,4, 0.32222E+01, 0.31667E+00, 0.34444E+01, 0.31667E+00, 0.34444E+01, 0.33333E+00, 0.32222E+01, 0.33333E+00
  455,2,3,3, 0.32222E+01, 0.33333E+00, 0.34444E+01, 0.33333E+00, 0.34444E+01, 0.36667E+00, 0.32222E+01, 0.36667E+00
  456,2,3,3, 0.32222E+01, 0.36667E+00, 0.34444E+01, 0.36667E+00, 0.34444E+01, 0.43333E+00, 0.32222E+01, 0.43333E+00
  457,2,3,4, 0.34444E+01, 0.30000E+00, 0.36667E+01, 0.30000E+00, 0.36667E+01, 0.31667E+00, 0.34444E+01, 0.31667E+00
  458,2,3,4, 0.34444E+01, 0.31667E+00, 0.36667E+01, 0.31667E+00, 0.36667E+01, 0.33333E+00, 0.34444E+01, 0.33333E+00
  459,2,3,3, 0.34444E+01, 0.33333E+00, 0.36667E+01, 0.33333E+00, 0.36667E+01, 0.36667E+00, 0.34444E+01, 0.36667E+00
  460,2,3,3, 0.34444E+01, 0.36667E+00, 0.36667E+01, 0.36667E+00, 0.36667E+01, 0.43333E+00, 0.34444E+01, 0.43333E+00
  461,2,3,4, 0.36667E+01, 0.30000E+00, 0.38889E+01, 0.30000E+00, 0.38889E+01, 0.31667E+00, 0.36667E+01, 0.31667E+00
  462,2,3,4, 0.36667E+01, 0.31667E+00, 0.38889E+01, 0.31667E+00, 0.38889E+01, 0.33333E+00, 0.36667E+01, 0.33333E+00
  463,2,3,3, 0.36667E+01, 0.33333E+00, 0.38889E+01, 0.33333E+00, 0.38889E+01, 0.36667E+00, 0.36667E+01, 0.36667E+00
  464,2,3,3, 0.36667E+01, 0.36667E+00, 0.38889E+01, 0.36667E+00, 0.38889E+01, 0.43333E+00, 0.36667E+01, 0.43333E+00
  465,2,3,4, 0.38889E+01, 0.30000E+00, 0.41111E+01, 0.30000E+00, 0.41111E+01, 0.31667E+00, 0.38889E+01, 0.31667E+00
  466,2,3,4, 0.38889E+01, 0.31667E+00, 0.41111E+01, 0.31667E+00, 0.41111E+01, 0.33333E+00, 0.38889E+01, 0.33333E+00
  467,2,3,3, 0.38889E+01, 0.33333E+00, 0.41111E+01, 0.33333E+00, 0.41111E+01, 0.36667E+00, 0.38889E+01, 0.36667E+00
  468,2,3,3, 0.38889E+01, 0.36667E+00, 0.41111E+01, 0.36667E+00, 0.41111E+01, 0.43333E+00, 0.38889E+01, 0.43333E+00
  469,2,3,4, 0.41111E+01, 0.30000E+00, 0.43333E+01, 0.30000E+00, 0.43333E+01, 0.31667E+00, 0.41111E+01, 0.31667E+00
  470,2,3,4, 0.41111E+01, 0.31667E+00, 0.43333E+01, 0.31667E+00, 0.43333E+01, 0.33333E+00, 0.41111E+01, 0.33333E+00
  471,2,3,3, 0.41111E+01, 0.33333E+00, 0.43333E+01, 0.33333E+00, 0.43333E+01, 0.36667E+00, 0.41111E+01, 0.36667E+00
  472,2,3,3, 0.41111E+01, 0.36667E+00, 0.43333E+01, 0.36667E+00, 0.43333E+01, 0.43333E+00, 0.41111E+01, 0.43333E+00
  473,2,3,4, 0.43333E+01, 0.30000E+00, 0.45556E+01, 0.30000E+00, 0.45556E+01, 0.31667E+00, 0.43333E+01, 0.31667E+00
  474,2,3,4, 0.43333E+01, 0.31667E+00, 0.45556E+01, 0.31667E+00, 0.45556E+01, 0.33333E+00, 0.43333E+01, 0.33333E+00
  475,2,3,3, 0.43333E+01, 0.33333E+00, 0.45556E+01, 0.33333E+00, 0.45556E+01, 0.36667E+00, 0.43333E+01, 0.36667E+00
  476,2,3,3, 0.43333E+01, 0.36667E+00, 0.45556E+01, 0.36667E+00, 0.45556E+01, 0.43333E+00, 0.43333E+01, 0.43333E+00
  477,2,3,4, 0.45556E+01, 0.30000E+00, 0.47778E+01, 0.30000E+00, 0.47778E+01, 0.31667E+00, 0.45556E+01, 0.31667E+00
  478,2,3,4, 0.45556E+01, 0.31667E+00, 0.47778E+01, 0.31667E+00, 0.47778E+01, 0.33333E+00, 0.45556E+01, 0.33333E+00
  479,2,3,3, 0.45556E+01, 0.33333E+00, 0.47778E+01, 0.33333E+00, 0.47778E+01, 0.36667E+00, 0.45556E+01, 0.36667E+00
  480,2,3,3, 0.45556E+01, 0.36667E+00, 0.47778E+01, 0.36667E+00, 0.47778E+01, 0.43333E+00, 0.45556E+01, 0.43333E+00
  481,2,3,4, 0.47778E+01, 0.30000E+00, 0.50000E+01, 0.30000E+00, 0.50000E+01, 0.31667E+00, 0.47778E+01, 0.31667E+00
  482,2,3,4, 0.47778E+01, 0.31667E+00, 0.50000E+01, 0.31667E+00, 0.50000E+01, 0.33333E+00, 0.47778E+01, 0.33333E+00
  483,2,3,3, 0.47778E+01, 0.33333E+00, 0.50000E+01, 0.33333E+00, 0.50000E+01, 0.36667E+00, 0.47778E+01, 0.36667E+00
  484,2,3,3, 0.47778E+01, 0.36667E+00, 0.50000E+01, 0.36667E+00, 0.50000E+01, 0.43333E+00, 0.47778E+01, 0.43333E+00
  485,2,3,4, 0.50000E+01, 0.30000E+00, 0.52222E+01, 0.30000E+00, 0.52222E+01, 0.31667E+00, 0.50000E+01, 0.31667E+00
  486,2,3,4, 0.50000E+01, 0.31667E+00, 0.52222E+01, 0.31667E+00, 0.52222E+01, 0.33333E+00, 0.50000E+01, 0.33333E+00
  487,2,3,3, 0.50000E+01, 0.33333E+00, 0.52222E+01, 0.33333E+00, 0.52222E+01, 0.36667E+00, 0.50000E+01, 0.36667E+00
  488,2,3,3, 0.50000E+01, 0.36667E+00, 0.52222E+01, 0.36667E+00, 0.52222E+01, 0.43333E+00, 0.50000E+01, 0.43333E+00
  489,2,3,4, 0.52222E+01, 0.30000E+00, 0.54444E+01, 0.30000E+00, 0.54444E+01, 0.31667E+00, 0.52222E+01, 0.31667E+00
  490,2,3,4, 0.52222E+01, 0.31667E+00, 0.54444E+01, 0.31667E+00, 0.54444E+01, 0.33333E+00, 0.52222E+01, 0.33333E+00
  491,2,3,3, 0.52222E+01, 0.33333E+00, 0.54444E+01, 0.33333E+00, 0.54444E+01, 0.36667E+00, 0.52222E+01, 0.36667E+00
  492,2,3,3, 0.52222E+01, 0.36667E+00, 0.54444E+01, 0.36667E+00, 0.54444E+01, 0.43333E+00, 0.52222E+01, 0.43333E+00
  493,2,3,4, 0.54444E+01, 0.30000E+00, 0.56667E+01, 0.30000E+00, 0.56667E+01, 0.31667E+00, 0.54444E+01, 0.31667E+00
  494,2,3,4, 0.54444E+01, 0.31667E+00, 0.56667E+01, 0.31667E+00, 0.56667E+01, 0.33333E+00, 0.54444E+01, 0.33333E+00
  495,2,3,3, 0.54444E+01, 0.33333E+00, 0.56667E+01, 0.33333E+00, 0.56667E+01, 0.36667E+00, 0.54444E+01, 0.36667E+00
  496,2,3,3, 0.54444E+01, 0.36667E+00, 0.56667E+01, 0.36667E+00, 0.56667E+01, 0.43333E+00, 0.54444E+01, 0.43333E+00
  497,2,3,4, 0.56667E+01, 0.30000E+00, 0.58889E+01, 0.30000E+00, 0.58889E+01, 0.31667E+00, 0.56667E+01, 0.31667E+00
  498,2,3,4, 0.56667E+01, 0.31667E+00, 0.58889E+01, 0.31667E+00, 0.58889E+01, 0.33333E+00, 0.56667E+01, 0.33333E+00
  499,2,3,3, 0.56667E+01, 0.33333E+00, 0.58889E+01, 0.33333E+00, 0.58889E+01, 0.36667E+00, 0.56667E+01, 0.36667E+00
  500,2,3,3, 0.56667E+01, 0.36667E+00, 0.58889E+01, 0.36667E+00, 0.58889E+01, 0.43333E+00, 0.56667E+01, 0.43333E+00
  501,2,3,4, 0.58889E+01, 0.30000E+00, 0.61111E+01, 0.30000E+00, 0.61111E+01, 0.31667E+00, 0.58889E+01, 0.31667E+00
  502,2,3,4, 0.58889E+01, 0.31667E+00, 0.61111E+01, 0.31667E+00, 0.61111E+01, 0.33333E+00, 0.58889E+01, 0.33333E+00
  503,2,3,3, 0.58889E+01, 0.33333E+00, 0.61111E+01, 0.33333E+00, 0.61111E+01, 0.36667E+00, 0.58889E+01, 0.36667E+00
  504,2,3,3, 0.58889E+01, 0.36667E+00, 0.61111E+01, 0.36667E+00, 0.61111E+01, 0.43333E+00, 0.58889E+01, 0.43333E+00
  505,2,3,4, 0.61111E+01, 0.30000E+00, 0.63333E+01, 0.30000E+00, 0.63333E+01, 0.31667E+00, 0.61111E+01, 0.31667E+00
  506,2,3,4, 0.61111E+01, 0.31667E+00, 0.63333E+01, 0.31667E+00, 0.63333E+01, 0.33333E+00, 0.61111E+01, 0.33333E+00
  507,2,3,3, 0.61111E+01, 0.33333E+00, 0.63333E+01, 0.33333E+00, 0.63333E+01, 0.36667E+00, 0.61111E+01, 0.36667E+00
  508,2,3,3, 0.61111E+01, 0.36667E+00, 0.63333E+01, 0.36667E+00, 0.63333E+01, 0.43333E+00, 0.61111E+01, 0.43333E+00
  509,2,3,4, 0.63333E+01, 0.30000E+00, 0.65556E+01, 0.30000E+00, 0.65556E+01, 0.31667E+00, 0.63333E+01, 0.31667E+00
  510,2,3,4, 0.63333E+01, 0.31667E+00, 0.65556E+01, 0.31667E+00, 0.65556E+01, 0.33333E+00, 0.63333E+01, 0.33333E+00
  511,2,3,3, 0.63333E+01, 0.33333E+00, 0.65556E+01, 0.33333E+00, 0.65556E+01, 0.36667E+00, 0.63333E+01, 0.36667E+00
  512,2,3,3, 0.63333E+01, 0.36667E+00, 0.65556E+01, 0.36667E+00, 0.65556E+01, 0.43333E+00, 0.63333E+01, 0.43333E+00
  513,2,3,4, 0.65556E+01, 0.30000E+00, 0.67778E+01, 0.30000E+00, 0.67778E+01, 0.31667E+00, 0.65556E+01, 0.31667E+00
  514,2,3,4, 0.65556E+01, 0.31667E+00, 0.67778E+01, 0.31667E+00, 0.67778E+01, 0.33333E+00, 0.65556E+01, 0.33333E+00
  515,2,3,3, 0.65556E+01, 0.33333E+00, 0.67778E+01, 0.33333E+00, 0.67778E+01, 0.36667E+00, 0.65556E+01, 0.36667E+00
  516,2,3,3, 0.65556E+01, 0.36667E+00, 0.67778E+01, 0.36667E+00, 0.67778E+01, 0.43333E+00, 0.65556E+01, 0.43333E+00
  517,2,3,4, 0.67778E+01, 0.30000E+00, 0.70000E+01, 0.30000E+00, 0.70000E+01, 0.31667E+00, 0.67778E+01, 0.31667E+00
  518,2,3,4, 0.67778E+01, 0.31667E+00, 0.70000E+01, 0.31667E+00, 0.70000E+01, 0.33333E+00, 0.67778E+01, 0.33333E+00
  519,2,3,3, 0.67778E+01, 0.33333E+00, 0.70000E+01, 0.33333E+00, 0.70000E+01, 0.36667E+00, 0.67778E+01, 0.36667E+00
  520,2,3,3, 0.67778E+01, 0.36667E+00, 0.70000E+01, 0.36667E+00, 0.70000E+01, 0.43333E+00, 0.67778E+01, 0.43333E+00
  521,2,3,4, 0.70000E+01, 0.30000E+00, 0.72222E+01, 0.30000E+00, 0.72222E+01, 0.31667E+00, 0.70000E+01, 0.31667E+00
  522,2,3,4, 0.70000E+01, 0.31667E+00, 0.72222E+01, 0.31667E+00, 0.72222E+01, 0.33333E+00, 0.70000E+01, 0.33333E+00
  523,2,3,3, 0.70000E+01, 0.33333E+00, 0.72222E+01, 0.33333E+00, 0.72222E+01, 0.36667E+00, 0.70000E+01, 0.36667E+00
  524,2,3,3, 0.70000E+01, 0.36667E+00, 0.72222E+01, 0.36667E+00, 0.72222E+01, 0.43333E+00, 0.70000E+01, 0.43333E+00
  525,2,3,4, 0.72222E+01, 0.30000E+00, 0.74444E+01, 0.30000E+00, 0.74444E+01, 0.31667E+00, 0.72222E+01, 0.31667E+00
  526,2,3,4, 0.72222E+01, 0.31667E+00, 0.74444E+01, 0.31667E+00, 0.74444E+01, 0.33333E+00, 0.72222E+01, 0.33333E+00
  527,2,3,3, 0.72222E+01, 0.33333E+00, 0.74444E+01, 0.33333E+00, 0.74444E+01, 0.36667E+00, 0.72222E+01, 0.36667E+00
  528,2,3,3, 0.72222E+01, 0.36667E+00, 0.74444E+01, 0.36667E+00, 0.74444E+01, 0.43333E+00, 0.72222E+01, 0.43333E+00
  529,2,3,4, 0.74444E+01, 0.30000E+00, 0.76667E+01, 0.30000E+00, 0.76667E+01, 0.31667E+00, 0.74444E+01, 0.31667E+00
  530,2,3,4, 0.74444E+01, 0.31667E+00, 0.76667E+01, 0.31667E+00, 0.76667E+01, 0.33333E+00, 0.74444E+01, 0.33333E+00
  531,2,3,3, 0.74444E+01, 0.33333E+00, 0.76667E+01, 0.33333E+00, 0.76667E+01, 0.36667E+00, 0.74444E+01, 0.36667E+00
  532,2,3,3, 0.74444E+01, 0.36667E+00, 0.76667E+01, 0.36667E+00, 0.76667E+01, 0.43333E+00, 0.74444E+01, 0.43333E+00
  533,2,3,4, 0.76667E+01, 0.30000E+00, 0.78889E+01, 0.30000E+00, 0.78889E+01, 0.31667E+00, 0.76667E+01, 0.31667E+00
  534,2,3,4, 0.76667E+01, 0.31667E+00, 0.78889E+01, 0.31667E+00, 0.78889E+01, 0.33333E+00, 0.76667E+01, 0.33333E+00
  535,2,3,3, 0.76667E+01, 0.33333E+00, 0.78889E+01, 0.33333E+00, 0.78889E+01, 0.36667E+00, 0.76667E+01, 0.36667E+00
  536,2,3,3, 0.76667E+01, 0.36667E+00, 0.78889E+01, 0.36667E+00, 0.78889E+01, 0.43333E+00, 0.76667E+01, 0.43333E+00
  537,2,3,4, 0.78889E+01, 0.30000E+00, 0.81111E+01, 0.30000E+00, 0.81111E+01, 0.31667E+00, 0.78889E+01, 0.31667E+00
  538,2,3,4, 0.78889E+01, 0.31667E+00, 0.81111E+01, 0.31667E+00, 0.81111E+01, 0.33333E+00, 0.78889E+01, 0.33333E+00
  539,2,3,3, 0.78889E+01, 0.33333E+00, 0.81111E+01, 0.33333E+00, 0.81111E+01, 0.36667E+00, 0.78889E+01, 0.36667E+00
  540,2,3,3, 0.78889E+01, 0.36667E+00, 0.81111E+01, 0.36667E+00, 0.81111E+01, 0.43333E+00, 0.78889E+01, 0.43333E+00
  541,2,3,4, 0.81111E+01, 0.30000E+00, 0.83333E+01, 0.30000E+00, 0.83333E+01, 0.31667E+00, 0.81111E+01, 0.31667E+00
  542,2,3,4, 0.81111E+01, 0.31667E+00, 0.83333E+01, 0.31667E+00, 0.83333E+01, 0.33333E+00, 0.81111E+01, 0.33333E+00
  543,2,3,3, 0.81111E+01, 0.33333E+00, 0.83333E+01, 0.33333E+00, 0.83333E+01, 0.36667E+00, 0.81111E+01, 0.36667E+00
  544,2,3,3, 0.81111E+01, 0.36667E+00, 0.83333E+01, 0.36667E+00, 0.83333E+01, 0.43333E+00, 0.81111E+01, 0.43333E+00
  545,2,3,4, 0.83333E+01, 0.30000E+00, 0.85556E+01, 0.30000E+00, 0.85556E+01, 0.31667E+00, 0.83333E+01, 0.31667E+00
  546,2,3,4, 0.83333E+01, 0.31667E+00, 0.85556E+01, 0.31667E+00, 0.85556E+01, 0.33333E+00, 0.83333E+01, 0.33333E+00
  547,2,3,3, 0.83333E+01, 0.33333E+00, 0.85556E+01, 0.33333E+00, 0.85556E+01, 0.36667E+00, 0.83333E+01, 0.36667E+00
  548,2,3,3, 0.83333E+01, 0.36667E+00, 0.85556E+01, 0.36667E+00, 0.85556E+01, 0.43333E+00, 0.83333E+01, 0.43333E+00
  549,2,3,4, 0.85556E+01, 0.30000E+00, 0.87778E+01, 0.30000E+00, 0.87778E+01, 0.31667E+00, 0.85556E+01, 0.31667E+00
  550,2,3,4, 0.85556E+01, 0.31667E+00, 0.87778E+01, 0.31667E+00, 0.87778E+01, 0.33333E+00, 0.85556E+01, 0.33333E+00
  551,2,3,3, 0.85556E+01, 0.33333E+00, 0.87778E+01, 0.33333E+00, 0.87778E+01, 0.36667E+00, 0.85556E+01, 0.36667E+00
  552,2,3,3, 0.85556E+01, 0.36667E+00, 0.87778E+01, 0.36667E+00, 0.87778E+01, 0.43333E+00, 0.85556E+01, 0.43333E+00
  553,2,3,4, 0.87778E+01, 0.30000E+00, 0.90000E+01, 0.30000E+00, 0.90000E+01, 0.31667E+00, 0.87778E+01, 0.31667E+00
  554,2,3,4, 0.87778E+01, 0.31667E+00, 0.90000E+01, 0.31667E+00, 0.90000E+01, 0.33333E+00, 0.87778E+01, 0.33333E+00
  555,2,3,3, 0.87778E+01, 0.33333E+00, 0.90000E+01, 0.33333E+00, 0.90000E+01, 0.36667E+00, 0.87778E+01, 0.36667E+00
  556,2,3,3, 0.87778E+01, 0.36667E+00, 0.90000E+01, 0.36667E+00, 0.90000E+01, 0.43333E+00, 0.87778E+01, 0.43333E+00
  557,2,3,3, 0.10000E+01, 0.43333E+00, 0.12222E+01, 0.43333E+00, 0.12222E+01, 0.56667E+00, 0.10000E+01, 0.56667E+00
  558,2,3,3, 0.12222E+01, 0.43333E+00, 0.14444E+01, 0.43333E+00, 0.14444E+01, 0.56667E+00, 0.12222E+01, 0.56667E+00
  559,2,3,3, 0.14444E+01, 0.43333E+00, 0.16667E+01, 0.43333E+00, 0.16667E+01, 0.56667E+00, 0.14444E+01, 0.56667E+00
  560,2,3,3, 0.16667E+01, 0.43333E+00, 0.18889E+01, 0.43333E+00, 0.18889E+01, 0.56667E+00, 0.16667E+01, 0.56667E+00
  561,2,3,3, 0.18889E+01, 0.43333E+00, 0.21111E+01, 0.43333E+00, 0.21111E+01, 0.56667E+00, 0.18889E+01, 0.56667E+00
  562,2,3,3, 0.21111E+01, 0.43333E+00, 0.23333E+01, 0.43333E+00, 0.23333E+01, 0.56667E+00, 0.21111E+01, 0.56667E+00
  563,2,3,3, 0.23333E+01, 0.43333E+00, 0.25556E+01, 0.43333E+00, 0.25556E+01, 0.56667E+00, 0.23333E+01, 0.56667E+00
  564,2,3,3, 0.25556E+01, 0.43333E+00, 0.27778E+01, 0.43333E+00, 0.27778E+01, 0.56667E+00, 0.25556E+01, 0.56667E+00
  565,2,3,3, 0.27778E+01, 0.43333E+00, 0.30000E+01, 0.43333E+00, 0.30000E+01, 0.56667E+00, 0.27778E+01, 0.56667E+00
  566,2,3,3, 0.30000E+01, 0.43333E+00, 0.32222E+01, 0.43333E+00, 0.32222E+01, 0.56667E+00, 0.30000E+01, 0.56667E+00
  567,2,3,3, 0.32222E+01, 0.43333E+00, 0.34444E+01, 0.43333E+00, 0.34444E+01, 0.56667E+00, 0.32222E+01, 0.56667E+00
  568,2,3,3, 0.34444E+01, 0.43333E+00, 0.36667E+01, 0.43333E+00, 0.36667E+01, 0.56667E+00, 0.34444E+01, 0.56667E+00
  569,2,3,3, 0.36667E+01, 0.43333E+00, 0.38889E+01, 0.43333E+00, 0.38889E+01, 0.56667E+00, 0.36667E+01, 0.56667E+00
  570,2,3,3, 0.38889E+01, 0.43333E+00, 0.41111E+01, 0.43333E+00, 0.41111E+01, 0.56667E+00, 0.38889E+01, 0.56667E+00
  571,2,3,3, 0.41111E+01, 0.43333E+00, 0.43333E+01, 0.43333E+00, 0.43333E+01, 0.56667E+00, 0.41111E+01, 0.56667E+00
  572,2,3,3, 0.43333E+01, 0.43333E+00, 0.45556E+01, 0.43333E+00, 0.45556E+01, 0.56667E+00, 0.43333E+01, 0.56667E+00
  573,2,3,3, 0.45556E+01, 0.43333E+00, 0.47778E+01, 0.43333E+00, 0.47778E+01, 0.56667E+00, 0.45556E+01, 0.56667E+00
  574,2,3,3, 0.47778E+01, 0.43333E+00, 0.50000E+01, 0.43333E+00, 0.50000E+01, 0.56667E+00, 0.47778E+01, 0.56667E+00
  575,2,3,3, 0.50000E+01, 0.43333E+00, 0.52222E+01, 0.43333E+00, 0.52222E+01, 0.56667E+00, 0.50000E+01, 0.56667E+00
  576,2,3,3, 0.52222E+01, 0.43333E+00, 0.54444E+01, 0.43333E+00, 0.54444E+01, 0.56667E+00, 0.52222E+01, 0.56667E+00
  577,2,3,3, 0.54444E+01, 0.43333E+00, 0.56667E+01, 0.43333E+00, 0.56667E+01, 0.56667E+00, 0.54444E+01, 0.56667E+00
  578,2,3,3, 0.56667E+01, 0.43333E+00, 0.58889E+01, 0.43333E+00, 0.58889E+01, 0.56667E+00, 0.56667E+01, 0.56667E+00
  579,2,3,3, 0.58889E+01, 0.43333E+00, 0.61111E+01, 0.43333E+00, 0.61111E+01, 0.56667E+00, 0.58889E+01, 0.56667E+00
  580,2,3,3, 0.61111E+01, 0.43333E+00, 0.63333E+01, 0.43333E+00, 0.63333E+01, 0.56667E+00, 0.61111E+01, 0.56667E+00
  581,2,3,3, 0.63333E+01, 0.43333E+00, 0.65556E+01, 0.43333E+00, 0.65556E+01, 0.56667E+00, 0.63333E+01, 0.56667E+00
  582,2,3,3, 0.65556E+01, 0.43333E+00, 0.67778E+01, 0.43333E+00, 0.67778E+01, 0.56667E+00, 0.65556E+01, 0.56667E+00
  583,2,3,3, 0.67778E+01, 0.43333E+00, 0.70000E+01, 0.43333E+00, 0.70000E+01, 0.56667E+00, 0.67778E+01, 0.56667E+00
  584,2,3,3, 0.70000E+01, 0.43333E+00, 0.72222E+01, 0.43333E+00, 0.72222E+01, 0.56667E+00, 0.70000E+01, 0.56667E+00
  585,2,3,3, 0.72222E+01, 0.43333E+00, 0.74444E+01, 0.43333E+00, 0.74444E+01, 0.56667E+00, 0.72222E+01, 0.56667E+00
  586,2,3,3, 0.74444E+01, 0.43333E+00, 0.76667E+01, 0.43333E+00, 0.76667E+01, 0.56667E+00, 0.74444E+01, 0.56667E+00
  587,2,3,3, 0.76667E+01, 0.43333E+00, 0.78889E+01, 0.43333E+00, 0.78889E+01, 0.56667E+00, 0.76667E+01, 0.56667E+00
  588,2,3,3, 0.78889E+01, 0.43333E+00, 0.81111E+01, 0.43333E+00, 0.81111E+01, 0.56667E+00, 0.78889E+01, 0.56667E+00
  589,2,3,3, 0.81111E+01, 0.43333E+00, 0.83333E+01, 0.43333E+00, 0.83333E+01, 0.56667E+00, 0.81111E+01, 0.56667E+00
  590,2,3,3, 0.83333E+01, 0.43333E+00, 0.85556E+01, 0.43333E+00, 0.85556E+01, 0.56667E+00, 0.83333E+01, 0.56667E+00
  591,2,3,3, 0.85556E+01, 0.43333E+00, 0.87778E+01, 0.43333E+00, 0.87778E+01, 0.56667E+00, 0.85556E+01, 0.56667E+00
  592,2,3,3, 0.87778E+01, 0.43333E+00, 0.90000E+01, 0.43333E+00, 0.90000E+01, 0.56667E+00, 0.87778E+01, 0.56667E+00
  593,2,3,3, 0.10000E+01, 0.56667E+00, 0.12222E+01, 0.56667E+00, 0.12222E+01, 0.63333E+00, 0.10000E+01, 0.63333E+00
  594,2,3,3, 0.10000E+01, 0.63333E+00, 0.12222E+01, 0.63333E+00, 0.12222E+01, 0.66667E+00, 0.10000E+01, 0.66667E+00
  595,2,3,4, 0.10000E+01, 0.66667E+00, 0.12222E+01, 0.66667E+00, 0.12222E+01, 0.68333E+00, 0.10000E+01, 0.68333E+00
  596,2,3,4, 0.10000E+01, 0.68333E+00, 0.12222E+01, 0.68333E+00, 0.12222E+01, 0.70000E+00, 0.10000E+01, 0.70000E+00
  597,2,3,3, 0.12222E+01, 0.56667E+00, 0.14444E+01, 0.56667E+00, 0.14444E+01, 0.63333E+00, 0.12222E+01, 0.63333E+00
  598,2,3,3, 0.12222E+01, 0.63333E+00, 0.14444E+01, 0.63333E+00, 0.14444E+01, 0.66667E+00, 0.12222E+01, 0.66667E+00
  599,2,3,4, 0.12222E+01, 0.66667E+00, 0.14444E+01, 0.66667E+00, 0.14444E+01, 0.68333E+00, 0.12222E+01, 0.68333E+00
  600,2,3,4, 0.12222E+01, 0.68333E+00, 0.14444E+01, 0.68333E+00, 0.14444E+01, 0.70000E+00, 0.12222E+01, 0.70000E+00
  601,2,3,3, 0.14444E+01, 0.56667E+00, 0.16667E+01, 0.56667E+00, 0.16667E+01, 0.63333E+00, 0.14444E+01, 0.63333E+00
  602,2,3,3, 0.14444E+01, 0.63333E+00, 0.16667E+01, 0.63333E+00, 0.16667E+01, 0.66667E+00, 0.14444E+01, 0.66667E+00
  603,2,3,4, 0.14444E+01, 0.66667E+00, 0.16667E+01, 0.66667E+00, 0.16667E+01, 0.68333E+00, 0.14444E+01, 0.68333E+00
  604,2,3,4, 0.14444E+01, 0.68333E+00, 0.16667E+01, 0.68333E+00, 0.16667E+01, 0.70000E+00, 0.14444E+01, 0.70000E+00
  605,2,3,3, 0.16667E+01, 0.56667E+00, 0.18889E+01, 0.56667E+00, 0.18889E+01, 0.63333E+00, 0.16667E+01, 0.63333E+00
  606,2,3,3, 0.16667E+01, 0.63333E+00, 0.18889E+01, 0.63333E+00, 0.18889E+01, 0.66667E+00, 0.16667E+01, 0.66667E+00
  607,2,3,4, 0.16667E+01, 0.66667E+00, 0.18889E+01, 0.66667E+00, 0.18889E+01, 0.68333E+00, 0.16667E+01, 0.68333E+00
  608,2,3,4, 0.16667E+01, 0.68333E+00, 0.18889E+01, 0.68333E+00, 0.18889E+01, 0.70000E+00, 0.16667E+01, 0.70000E+00
  609,2,3,3, 0.18889E+01, 0.56667E+00, 0.21111E+01, 0.56667E+00, 0.21111E+01, 0.63333E+00, 0.18889E+01, 0.63333E+00
  610,2,3,3, 0.18889E+01, 0.63333E+00, 0.21111E+01, 0.63333E+00, 0.21111E+01, 0.66667E+00, 0.18889E+01, 0.66667E+00
  611,2,3,4, 0.18889E+01, 0.66667E+00, 0.21111E+01, 0.66667E+00, 0.21111E+01, 0.68333E+00, 0.18889E+01, 0.68333E+00
  612,2,3,4, 0.18889E+01, 0.68333E+00, 0.21111E+01, 0.68333E+00, 0.21111E+01, 0.70000E+00, 0.18889E+01, 0.70000E+00
  613,2,3,3, 0.21111E+01, 0.56667E+00, 0.23333E+01, 0.56667E+00, 0.23333E+01, 0.63333E+00, 0.21111E+01, 0.63333E+00
  614,2,3,3, 0.21111E+01, 0.63333E+00, 0.23333E+01, 0.63333E+00, 0.23333E+01, 0.66667E+00, 0.21111E+01, 0.66667E+00
  615,2,3,4, 0.21111E+01, 0.66667E+00, 0.23333E+01, 0.66667E+00, 0.23333E+01, 0.68333E+00, 0.21111E+01, 0.68333E+00
  616,2,3,4, 0.21111E+01, 0.68333E+00, 0.23333E+01, 0.68333E+00, 0.23333E+01, 0.70000E+00, 0.21111E+01, 0.70000E+00
  617,2,3,3, 0.23333E+01, 0.56667E+00, 0.25556E+01, 0.56667E+00, 0.25556E+01, 0.63333E+00, 0.23333E+01, 0.63333E+00
  618,2,3,3, 0.23333E+01, 0.63333E+00, 0.25556E+01, 0.63333E+00, 0.25556E+01, 0.66667E+00, 0.23333E+01, 0.66667E+00
  619,2,3,4, 0.23333E+01, 0.66667E+00, 0.25556E+01, 0.66667E+00, 0.25556E+01, 0.68333E+00, 0.23333E+01, 0.68333E+00
  620,2,3,4, 0.23333E+01, 0.68333E+00, 0.25556E+01, 0.68333E+00, 0.25556E+01, 0.70000E+00, 0.23333E+01, 0.70000E+00
  621,2,3,3, 0.25556E+01, 0.56667E+00, 0.27778E+01, 0.56667E+00, 0.27778E+01, 0.63333E+00, 0.25556E+01, 0.63333E+00
  622,2,3,3, 0.25556E+01, 0.63333E+00, 0.27778E+01, 0.63333E+00, 0.27778E+01, 0.66667E+00, 0.25556E+01, 0.66667E+00
  623,2,3,4, 0.25556E+01, 0.66667E+00, 0.27778E+01, 0.66667E+00, 0.27778E+01, 0.68333E+00, 0.25556E+01, 0.68333E+00
  624,2,3,4, 0.25556E+01, 0.68333E+00, 0.27778E+01, 0.68333E+00, 0.27778E+01, 0.70000E+00, 0.25556E+01, 0.70000E+00
  625,2,3,3, 0.27778E+01, 0.56667E+00, 0.30000E+01, 0.56667E+00, 0.30000E+01, 0.63333E+00, 0.27778E+01, 0.63333E+00
  626,2,3,3, 0.27778E+01, 0.63333E+00, 0.30000E+01, 0.63333E+00, 0.30000E+01, 0.66667E+00, 0.27778E+01, 0.66667E+00
  627,2,3,4, 0.27778E+01, 0.66667E+00, 0.30000E+01, 0.66667E+00, 0.30000E+01, 0.68333E+00, 0.27778E+01, 0.68333E+00
  628,2,3,4, 0.27778E+01, 0.68333E+00, 0.30000E+01, 0.68333E+00, 0.30000E+01, 0.70000E+00, 0.27778E+01, 0.70000E+00
  629,2,3,3, 0.30000E+01, 0.56667E+00, 0.32222E+01, 0.56667E+00, 0.32222E+01, 0.63333E+00, 0.30000E+01, 0.63333E+00
  630,2,3,3, 0.30000E+01, 0.63333E+00, 0.32222E+01, 0.63333E+00, 0.32222E+01, 0.66667E+00, 0.30000E+01, 0.66667E+00
  631,2,3,4, 0.30000E+01, 0.66667E+00, 0.32222E+01, 0.66667E+00, 0.32222E+01, 0.68333E+00, 0.30000E+01, 0.68333E+00
  632,2,3,4, 0.30000E+01, 0.68333E+00, 0.32222E+01, 0.68333E+00, 0.32222E+01, 0.70000E+00, 0.30000E+01, 0.70000E+00
  633,2,3,3, 0.32222E+01, 0.56667E+00, 0.34444E+01, 0.56667E+00, 0.34444E+01, 0.63333E+00, 0.32222E+01, 0.63333E+00
  634,2,3,3, 0.32222E+01, 0.63333E+00, 0.34444E+01, 0.63333E+00, 0.34444E+01, 0.66667E+00, 0.32222E+01, 0.66667E+00
  635,2,3,4, 0.32222E+01, 0.66667E+00, 0.34444E+01, 0.66667E+00, 0.34444E+01, 0.68333E+00, 0.32222E+01, 0.68333E+00
  636,2,3,4, 0.32222E+01, 0.68333E+00, 0.34444E+01, 0.68333E+00, 0.34444E+01, 0.70000E+00, 0.32222E+01, 0.70000E+00
  637,2,3,3, 0.34444E+01, 0.56667E+00, 0.36667E+01, 0.56667E+00, 0.36667E+01, 0.63333E+00, 0.34444E+01, 0.63333E+00
  638,2,3,3, 0.34444E+01, 0.63333E+00, 0.36667E+01, 0.63333E+00, 0.36667E+01, 0.66667E+00, 0.34444E+01, 0.66667E+00
  639,2,3,4, 0.34444E+01, 0.66667E+00, 0.36667E+01, 0.66667E+00, 0.36667E+01, 0.68333E+00, 0.34444E+01, 0.68333E+00
  640,2,3,4, 0.34444E+01, 0.68333E+00, 0.36667E+01, 0.68333E+00, 0.36667E+01, 0.70000E+00, 0.34444E+01, 0.70000E+00
  641,2,3,3, 0.36667E+01, 0.56667E+00, 0.38889E+01, 0.56667E+00, 0.38889E+01, 0.63333E+00, 0.36667E+01, 0.63333E+00
  642,2,3,3, 0.36667E+01, 0.63333E+00, 0.38889E+01, 0.63333E+00, 0.38889E+01, 0.66667E+00, 0.36667E+01, 0.66667E+00
  643,2,3,4, 0.36667E+01, 0.66667E+00, 0.38889E+01, 0.66667E+00, 0.38889E+01, 0.68333E+00, 0.36667E+01, 0.68333E+00
  644,2,3,4, 0.36667E+01, 0.68333E+00, 0.38889E+01, 0.68333E+00, 0.38889E+01, 0.70000E+00, 0.36667E+01, 0.70000E+00
  645,2,3,3, 0.38889E+01, 0.56667E+00, 0.41111E+01, 0.56667E+00, 0.41111E+01, 0.63333E+00, 0.38889E+01, 0.63333E+00
  646,2,3,3, 0.38889E+01, 0.63333E+00, 0.41111E+01, 0.63333E+00, 0.41111E+01, 0.66667E+00, 0.38889E+01, 0.66667E+00
  647,2,3,4, 0.38889E+01, 0.66667E+00, 0.41111E+01, 0.66667E+00, 0.41111E+01, 0.68333E+00, 0.38889E+01, 0.68333E+00
  648,2,3,4, 0.38889E+01, 0.68333E+00, 0.41111E+01, 0.68333E+00, 0.41111E+01, 0.70000E+00, 0.38889E+01, 0.70000E+00
  649,2,3,3, 0.41111E+01, 0.56667E+00, 0.43333E+01, 0.56667E+00, 0.43333E+01, 0.63333E+00, 0.41111E+01, 0.63333E+00
  650,2,3,3, 0.41111E+01, 0.63333E+00, 0.43333E+01, 0.63333E+00, 0.43333E+01, 0.66667E+00, 0.41111E+01, 0.66667E+00
  651,2,3,4, 0.41111E+01, 0.66667E+00, 0.43333E+01, 0.66667E+00, 0.43333E+01, 0.68333E+00, 0.41111E+01, 0.68333E+00
  652,2,3,4, 0.41111E+01, 0.68333E+00, 0.43333E+01, 0.68333E+00, 0.43333E+01, 0.70000E+00, 0.41111E+01, 0.70000E+00
  653,2,3,3, 0.43333E+01, 0.56667E+00, 0.45556E+01, 0.56667E+00, 0.45556E+01, 0.63333E+00, 0.43333E+01, 0.63333E+00
  654,2,3,3, 0.43333E+01, 0.63333E+00, 0.45556E+01, 0.63333E+00, 0.45556E+01, 0.66667E+00, 0.43333E+01, 0.66667E+00
  655,2,3,4, 0.43333E+01, 0.66667E+00, 0.45556E+01, 0.66667E+00, 0.45556E+01, 0.68333E+00, 0.43333E+01, 0.68333E+00
  656,2,3,4, 0.43333E+01, 0.68333E+00, 0.45556E+01, 0.68333E+00, 0.45556E+01, 0.70000E+00, 0.43333E+01, 0.70000E+00
  657,2,3,3, 0.45556E+01, 0.56667E+00, 0.47778E+01, 0.56667E+00, 0.47778E+01, 0.63333E+00, 0.45556E+01, 0.63333E+00
  658,2,3,3, 0.45556E+01, 0.63333E+00, 0.47778E+01, 0.63333E+00, 0.47778E+01, 0.66667E+00, 0.45556E+01, 0.66667E+00
  659,2,3,4, 0.45556E+01, 0.66667E+00, 0.47778E+01, 0.66667E+00, 0.47778E+01, 0.68333E+00, 0.45556E+01, 0.68333E+00
  660,2,3,4, 0.45556E+01, 0.68333E+00, 0.47778E+01, 0.68333E+00, 0.47778E+01, 0.70000E+00, 0.45556E+01, 0.70000E+00
  661,2,3,3, 0.47778E+01, 0.56667E+00, 0.50000E+01, 0.56667E+00, 0.50000E+01, 0.63333E+00, 0.47778E+01, 0.63333E+00
  662,2,3,3, 0.47778E+01, 0.63333E+00, 0.50000E+01, 0.63333E+00, 0.50000E+01, 0.66667E+00, 0.47778E+01, 0.66667E+00
  663,2,3,4, 0.47778E+01, 0.66667E+00, 0.50000E+01, 0.66667E+00, 0.50000E+01, 0.68333E+00, 0.47778E+01, 0.68333E+00
  664,2,3,4, 0.47778E+01, 0.68333E+00, 0.50000E+01, 0.68333E+00, 0.50000E+01, 0.70000E+00, 0.47778E+01, 0.70000E+00
  665,2,3,3, 0.50000E+01, 0.56667E+00, 0.52222E+01, 0.56667E+00, 0.52222E+01, 0.63333E+00, 0.50000E+01, 0.63333E+00
  666,2,3,3, 0.50000E+01, 0.63333E+00, 0.52222E+01, 0.63333E+00, 0.52222E+01, 0.66667E+00, 0.50000E+01, 0.66667E+00
  667,2,3,4, 0.50000E+01, 0.66667E+00, 0.52222E+01, 0.66667E+00, 0.52222E+01, 0.68333E+00, 0.50000E+01, 0.68333E+00
  668,2,3,4, 0.50000E+01, 0.68333E+00, 0.52222E+01, 0.68333E+00, 0.52222E+01, 0.70000E+00, 0.50000E+01, 0.70000E+00
  669,2,3,3, 0.52222E+01, 0.56667E+00, 0.54444E+01, 0.56667E+00, 0.54444E+01, 0.63333E+00, 0.52222E+01, 0.63333E+00
  670,2,3,3, 0.52222E+01, 0.63333E+00, 0.54444E+01, 0.63333E+00, 0.54444E+01, 0.66667E+00, 0.52222E+01, 0.66667E+00
  671,2,3,4, 0.52222E+01, 0.66667E+00, 0.54444E+01, 0.66667E+00, 0.54444E+01, 0.68333E+00, 0.52222E+01, 0.68333E+00
  672,2,3,4, 0.52222E+01, 0.68333E+00, 0.54444E+01, 0.68333E+00, 0.54444E+01, 0.70000E+00, 0.52222E+01, 0.70000E+00
  673,2,3,3, 0.54444E+01, 0.56667E+00, 0.56667E+01, 0.56667E+00, 0.56667E+01, 0.63333E+00, 0.54444E+01, 0.63333E+00
  674,2,3,3, 0.54444E+01, 0.63333E+00, 0.56667E+01, 0.63333E+00, 0.56667E+01, 0.66667E+00, 0.54444E+01, 0.66667E+00
  675,2,3,4, 0.54444E+01, 0.66667E+00, 0.56667E+01, 0.66667E+00, 0.56667E+01, 0.68333E+00, 0.54444E+01, 0.68333E+00
  676,2,3,4, 0.54444E+01, 0.68333E+00, 0.56667E+01, 0.68333E+00, 0.56667E+01, 0.70000E+00, 0.54444E+01, 0.70000E+00
  677,2,3,3, 0.56667E+01, 0.56667E+00, 0.58889E+01, 0.56667E+00, 0.58889E+01, 0.63333E+00, 0.56667E+01, 0.63333E+00
  678,2,3,3, 0.56667E+01, 0.63333E+00, 0.58889E+01, 0.63333E+00, 0.58889E+01, 0.66667E+00, 0.56667E+01, 0.66667E+00
  679,2,3,4, 0.56667E+01, 0.66667E+00, 0.58889E+01, 0.66667E+00, 0.58889E+01, 0.68333E+00, 0.56667E+01, 0.68333E+00
  680,2,3,4, 0.56667E+01, 0.68333E+00, 0.58889E+01, 0.68333E+00, 0.58889E+01, 0.70000E+00, 0.56667E+01, 0.70000E+00
  681,2,3,3, 0.58889E+01, 0.56667E+00, 0.61111E+01, 0.56667E+00, 0.61111E+01, 0.63333E+00, 0.58889E+01, 0.63333E+00
  682,2,3,3, 0.58889E+01, 0.63333E+00, 0.61111E+01, 0.63333E+00, 0.61111E+01, 0.66667E+00, 0.58889E+01, 0.66667E+00
  683,2,3,4, 0.58889E+01, 0.66667E+00, 0.61111E+01, 0.66667E+00, 0.61111E+01, 0.68333E+00, 0.58889E+01, 0.68333E+00
  684,2,3,4, 0.58889E+01, 0.68333E+00, 0.61111E+01, 0.68333E+00, 0.61111E+01, 0.70000E+00, 0.58889E+01, 0.70000E+00
  685,2,3,3, 0.61111E+01, 0.56667E+00, 0.63333E+01, 0.56667E+00, 0.63333E+01, 0.63333E+00, 0.61111E+01, 0.63333E+00
  686,2,3,3, 0.61111E+01, 0.63333E+00, 0.63333E+01, 0.63333E+00, 0.63333E+01, 0.66667E+00, 0.61111E+01, 0.66667E+00
  687,2,3,4, 0.61111E+01, 0.66667E+00, 0.63333E+01, 0.66667E+00, 0.63333E+01, 0.68333E+00, 0.61111E+01, 0.68333E+00
  688,2,3,4, 0.61111E+01, 0.68333E+00, 0.63333E+01, 0.68333E+00, 0.63333E+01, 0.70000E+00, 0.61111E+01, 0.70000E+00
  689,2,3,3, 0.63333E+01, 0.56667E+00, 0.65556E+01, 0.56667E+00, 0.65556E+01, 0.63333E+00, 0.63333E+01, 0.63333E+00
  690,2,3,3, 0.63333E+01, 0.63333E+00, 0.65556E+01, 0.63333E+00, 0.65556E+01, 0.66667E+00, 0.63333E+01, 0.66667E+00
  691,2,3,4, 0.63333E+01, 0.66667E+00, 0.65556E+01, 0.66667E+00, 0.65556E+01, 0.68333E+00, 0.63333E+01, 0.68333E+00
  692,2,3,4, 0.63333E+01, 0.68333E+00, 0.65556E+01, 0.68333E+00, 0.65556E+01, 0.70000E+00, 0.63333E+01, 0.70000E+00
  693,2,3,3, 0.65556E+01, 0.56667E+00, 0.67778E+01, 0.56667E+00, 0.67778E+01, 0.63333E+00, 0.65556E+01, 0.63333E+00
  694,2,3,3, 0.65556E+01, 0.63333E+00, 0.67778E+01, 0.63333E+00, 0.67778E+01, 0.66667E+00, 0.65556E+01, 0.66667E+00
  695,2,3,4, 0.65556E+01, 0.66667E+00, 0.67778E+01, 0.66667E+00, 0.67778E+01, 0.68333E+00, 0.65556E+01, 0.68333E+00
  696,2,3,4, 0.65556E+01, 0.68333E+00, 0.67778E+01, 0.68333E+00, 0.67778E+01, 0.70000E+00, 0.65556E+01, 0.70000E+00
  697,2,3,3, 0.67778E+01, 0.56667E+00, 0.70000E+01, 0.56667E+00, 0.70000E+01, 0.63333E+00, 0.67778E+01, 0.63333E+00
  698,2,3,3, 0.67778E+01, 0.63333E+00, 0.70000E+01, 0.63333E+00, 0.70000E+01, 0.66667E+00, 0.67778E+01, 0.66667E+00
  699,2,3,4, 0.67778E+01, 0.66667E+00, 0.70000E+01, 0.66667E+00, 0.70000E+01, 0.68333E+00, 0.67778E+01, 0.68333E+00
  700,2,3,4, 0.67778E+01, 0.68333E+00, 0.70000E+01, 0.68333E+00, 0.70000E+01, 0.70000E+00, 0.67778E+01, 0.70000E+00
  701,2,3,3, 0.70000E+01, 0.56667E+00, 0.72222E+01, 0.56667E+00, 0.72222E+01, 0.63333E+00, 0.70000E+01, 0.63333E+00
  702,2,3,3, 0.70000E+01, 0.63333E+00, 0.72222E+01, 0.63333E+00, 0.72222E+01, 0.66667E+00, 0.70000E+01, 0.66667E+00
  703,2,3,4, 0.70000E+01, 0.66667E+00, 0.72222E+01, 0.66667E+00, 0.72222E+01, 0.68333E+00, 0.70000E+01, 0.68333E+00
  704,2,3,4, 0.70000E+01, 0.68333E+00, 0.72222E+01, 0.68333E+00, 0.72222E+01, 0.70000E+00, 0.70000E+01, 0.70000E+00
  705,2,3,3, 0.72222E+01, 0.56667E+00, 0.74444E+01, 0.56667E+00, 0.74444E+01, 0.63333E+00, 0.72222E+01, 0.63333E+00
  706,2,3,3, 0.72222E+01, 0.63333E+00, 0.74444E+01, 0.63333E+00, 0.74444E+01, 0.66667E+00, 0.72222E+01, 0.66667E+00
  707,2,3,4, 0.72222E+01, 0.66667E+00, 0.74444E+01, 0.66667E+00, 0.74444E+01, 0.68333E+00, 0.72222E+01, 0.68333E+00
  708,2,3,4, 0.72222E+01, 0.68333E+00, 0.74444E+01, 0.68333E+00, 0.74444E+01, 0.70000E+00, 0.72222E+01, 0.70000E+00
  709,2,3,3, 0.74444E+01, 0.56667E+00, 0.76667E+01, 0.56667E+00, 0.76667E+01, 0.63333E+00, 0.74444E+01, 0.63333E+00
  710,2,3,3, 0.74444E+01, 0.63333E+00, 0.76667E+01, 0.63333E+00, 0.76667E+01, 0.66667E+00, 0.74444E+01, 0.66667E+00
  711,2,3,4, 0.74444E+01, 0.66667E+00, 0.76667E+01, 0.66667E+00, 0.76667E+01, 0.68333E+00, 0.74444E+01, 0.68333E+00
  712,2,3,4, 0.74444E+01, 0.68333E+00, 0.76667E+01, 0.68333E+00, 0.76667E+01, 0.70000E+00, 0.74444E+01, 0.70000E+00
  713,2,3,3, 0.76667E+01, 0.56667E+00, 0.78889E+01, 0.56667E+00, 0.78889E+01, 0.63333E+00, 0.76667E+01, 0.63333E+00
  714,2,3,3, 0.76667E+01, 0.63333E+00, 0.78889E+01, 0.63333E+00, 0.78889E+01, 0.66667E+00, 0.76667E+01, 0.66667E+00
  715,2,3,4, 0.76667E+01, 0.66667E+00, 0.78889E+01, 0.66667E+00, 0.78889E+01, 0.68333E+00, 0.76667E+01, 0.68333E+00
  716,2,3,4, 0.76667E+01, 0.68333E+00, 0.78889E+01, 0.68333E+00, 0.78889E+01, 0.70000E+00, 0.76667E+01, 0.70000E+00
  717,2,3,3, 0.78889E+01, 0.56667E+00, 0.81111E+01, 0.56667E+00, 0.81111E+01, 0.63333E+00, 0.78889E+01, 0.63333E+00
  718,2,3,3, 0.78889E+01, 0.63333E+00, 0.81111E+01, 0.63333E+00, 0.81111E+01, 0.66667E+00, 0.78889E+01, 0.66667E+00
  719,2,3,4, 0.78889E+01, 0.66667E+00, 0.81111E+01, 0.66667E+00, 0.81111E+01, 0.68333E+00, 0.78889E+01, 0.68333E+00
  720,2,3,4, 0.78889E+01, 0.68333E+00, 0.81111E+01, 0.68333E+00, 0.81111E+01, 0.70000E+00, 0.78889E+01, 0.70000E+00
  721,2,3,3, 0.81111E+01, 0.56667E+00, 0.83333E+01, 0.56667E+00, 0.83333E+01, 0.63333E+00, 0.81111E+01, 0.63333E+00
  722,2,3,3, 0.81111E+01, 0.63333E+00, 0.83333E+01, 0.63333E+00, 0.83333E+01, 0.66667E+00, 0.81111E+01, 0.66667E+00
  723,2,3,4, 0.81111E+01, 0.66667E+00, 0.83333E+01, 0.66667E+00, 0.83333E+01, 0.68333E+00, 0.81111E+01, 0.68333E+00
  724,2,3,4, 0.81111E+01, 0.68333E+00, 0.83333E+01, 0.68333E+00, 0.83333E+01, 0.70000E+00, 0.81111E+01, 0.70000E+00
  725,2,3,3, 0.83333E+01, 0.56667E+00, 0.85556E+01, 0.56667E+00, 0.85556E+01, 0.63333E+00, 0.83333E+01, 0.63333E+00
  726,2,3,3, 0.83333E+01, 0.63333E+00, 0.85556E+01, 0.63333E+00, 0.85556E+01, 0.66667E+00, 0.83333E+01, 0.66667E+00
  727,2,3,4, 0.83333E+01, 0.66667E+00, 0.85556E+01, 0.66667E+00, 0.85556E+01, 0.68333E+00, 0.83333E+01, 0.68333E+00
  728,2,3,4, 0.83333E+01, 0.68333E+00, 0.85556E+01, 0.68333E+00, 0.85556E+01, 0.70000E+00, 0.83333E+01, 0.70000E+00
  729,2,3,3, 0.85556E+01, 0.56667E+00, 0.87778E+01, 0.56667E+00, 0.87778E+01, 0.63333E+00, 0.85556E+01, 0.63333E+00
  730,2,3,3, 0.85556E+01, 0.63333E+00, 0.87778E+01, 0.63333E+00, 0.87778E+01, 0.66667E+00, 0.85556E+01, 0.66667E+00
  731,2,3,4, 0.85556E+01, 0.66667E+00, 0.87778E+01, 0.66667E+00, 0.87778E+01, 0.68333E+00, 0.85556E+01, 0.68333E+00
  732,2,3,4, 0.85556E+01, 0.68333E+00, 0.87778E+01, 0.68333E+00, 0.87778E+01, 0.70000E+00, 0.85556E+01, 0.70000E+00
  733,2,3,3, 0.87778E+01, 0.56667E+00, 0.90000E+01, 0.56667E+00, 0.90000E+01, 0.63333E+00, 0.87778E+01, 0.63333E+00
  734,2,3,3, 0.87778E+01, 0.63333E+00, 0.90000E+01, 0.63333E+00, 0.90000E+01, 0.66667E+00, 0.87778E+01, 0.66667E+00
  735,2,3,3, 0.87778E+01, 0.66667E+00, 0.88889E+01, 0.66667E+00, 0.88889E+01, 0.68333E+00, 0.87778E+01, 0.68333E+00
  736,2,3,3, 0.88889E+01, 0.66667E+00, 0.90000E+01, 0.66667E+00, 0.90000E+01, 0.68333E+00, 0.88889E+01, 0.68333E+00
  737,2,3,4, 0.88889E+01, 0.68333E+00, 0.90000E+01, 0.68333E+00, 0.90000E+01, 0.69167E+00, 0.88889E+01, 0.69167E+00
  738,2,3,4, 0.88889E+01, 0.69167E+00, 0.89444E+01, 0.69167E+00, 0.89444E+01, 0.69583E+00, 0.88889E+01, 0.69583E+00
  739,2,3,4, 0.89444E+01, 0.69167E+00, 0.90000E+01, 0.69167E+00, 0.90000E+01, 0.69583E+00, 0.89444E+01, 0.69583E+00
  740,2,3,4, 0.89444E+01, 0.69583E+00, 0.90000E+01, 0.69583E+00, 0.90000E+01, 0.70000E+00, 0.89444E+01, 0.70000E+00
  741,2,3,4, 0.88889E+01, 0.69583E+00, 0.89444E+01, 0.69583E+00, 0.89444E+01, 0.70000E+00, 0.88889E+01, 0.70000E+00
  742,2,3,4, 0.87778E+01, 0.68333E+00, 0.88889E+01, 0.68333E+00, 0.88889E+01, 0.69167E+00, 0.87778E+01, 0.69167E+00
  743,2,3,4, 0.87778E+01, 0.69167E+00, 0.88889E+01, 0.69167E+00, 0.88889E+01, 0.70000E+00, 0.87778E+01, 0.70000E+00
  744,2,3,4, 0.90000E+01, 0.30000E+00, 0.91333E+01, 0.30000E+00, 0.91333E+01, 0.31667E+00, 0.90000E+01, 0.31667E+00
  745,2,3,4, 0.90000E+01, 0.31667E+00, 0.91333E+01, 0.31667E+00, 0.91333E+01, 0.33333E+00, 0.90000E+01, 0.33333E+00
  746,2,3,3, 0.90000E+01, 0.33333E+00, 0.91333E+01, 0.33333E+00, 0.91333E+01, 0.36667E+00, 0.90000E+01, 0.36667E+00
  747,2,3,3, 0.90000E+01, 0.36667E+00, 0.91333E+01, 0.36667E+00, 0.91333E+01, 0.43333E+00, 0.90000E+01, 0.43333E+00
  748,2,3,4, 0.91333E+01, 0.30000E+00, 0.92667E+01, 0.30000E+00, 0.92667E+01, 0.31667E+00, 0.91333E+01, 0.31667E+00
  749,2,3,4, 0.91333E+01, 0.31667E+00, 0.92667E+01, 0.31667E+00, 0.92667E+01, 0.33333E+00, 0.91333E+01, 0.33333E+00
  750,2,3,3, 0.91333E+01, 0.33333E+00, 0.92667E+01, 0.33333E+00, 0.92667E+01, 0.36667E+00, 0.91333E+01, 0.36667E+00
  751,2,3,3, 0.91333E+01, 0.36667E+00, 0.92667E+01, 0.36667E+00, 0.92667E+01, 0.43333E+00, 0.91333E+01, 0.43333E+00
  752,2,3,4, 0.92667E+01, 0.30000E+00, 0.93333E+01, 0.30000E+00, 0.93333E+01, 0.31667E+00, 0.92667E+01, 0.31667E+00
  753,2,3,4, 0.92667E+01, 0.31667E+00, 0.93333E+01, 0.31667E+00, 0.93333E+01, 0.33333E+00, 0.92667E+01, 0.33333E+00
  754,2,3,3, 0.92667E+01, 0.33333E+00, 0.93333E+01, 0.33333E+00, 0.93333E+01, 0.36667E+00, 0.92667E+01, 0.36667E+00
  755,2,3,4, 0.93333E+01, 0.30000E+00, 0.93667E+01, 0.30000E+00, 0.93667E+01, 0.31667E+00, 0.93333E+01, 0.31667E+00
  756,2,3,4, 0.93333E+01, 0.31667E+00, 0.93667E+01, 0.31667E+00, 0.93667E+01, 0.33333E+00, 0.93333E+01, 0.33333E+00
  757,2,4,4, 0.93667E+01, 0.30000E+00, 0.93833E+01, 0.30000E+00, 0.93833E+01, 0.31667E+00, 0.93667E+01, 0.31667E+00
  758,2,4,4, 0.93833E+01, 0.30000E+00, 0.94000E+01, 0.30000E+00, 0.94000E+01, 0.31667E+00, 0.93833E+01, 0.31667E+00
  759,2,4,4, 0.93833E+01, 0.31667E+00, 0.94000E+01, 0.31667E+00, 0.94000E+01, 0.33333E+00, 0.93833E+01, 0.33333E+00
  760,2,4,4, 0.93667E+01, 0.31667E+00, 0.93833E+01, 0.31667E+00, 0.93833E+01, 0.33333E+00, 0.93667E+01, 0.33333E+00
  761,2,4,3, 0.93667E+01, 0.33333E+00, 0.93833E+01, 0.33333E+00, 0.93833E+01, 0.36667E+00, 0.93667E+01, 0.36667E+00
  762,2,4,3, 0.93833E+01, 0.33333E+00, 0.94000E+01, 0.33333E+00, 0.94000E+01, 0.36667E+00, 0.93833E+01, 0.36667E+00
  763,2,3,3, 0.93333E+01, 0.33333E+00, 0.93667E+01, 0.33333E+00, 0.93667E+01, 0.36667E+00, 0.93333E+01, 0.36667E+00
  764,2,3,3, 0.93333E+01, 0.36667E+00, 0.93667E+01, 0.36667E+00, 0.93667E+01, 0.43333E+00, 0.93333E+01, 0.43333E+00
  765,2,4,3, 0.93667E+01, 0.36667E+00, 0.93833E+01, 0.36667E+00, 0.93833E+01, 0.43333E+00, 0.93667E+01, 0.43333E+00
  766,2,4,3, 0.93833E+01, 0.36667E+00, 0.94000E+01, 0.36667E+00, 0.94000E+01, 0.43333E+00, 0.93833E+01, 0.43333E+00
  767,2,3,3, 0.92667E+01, 0.36667E+00, 0.93333E+01, 0.36667E+00, 0.93333E+01, 0.43333E+00, 0.92667E+01, 0.43333E+00
  768,2,3,3, 0.90000E+01, 0.43333E+00, 0.91333E+01, 0.43333E+00, 0.91333E+01, 0.56667E+00, 0.90000E+01, 0.56667E+00
  769,2,3,3, 0.91333E+01, 0.43333E+00, 0.92667E+01, 0.43333E+00, 0.92667E+01, 0.56667E+00, 0.91333E+01, 0.56667E+00
  770,2,3,3, 0.92667E+01, 0.43333E+00, 0.93333E+01, 0.43333E+00, 0.93333E+01, 0.56667E+00, 0.92667E+01, 0.56667E+00
  771,2,3,3, 0.93333E+01, 0.43333E+00, 0.93667E+01, 0.43333E+00, 0.93667E+01, 0.56667E+00, 0.93333E+01, 0.56667E+00
  772,2,4,3, 0.93667E+01, 0.43333E+00, 0.93833E+01, 0.43333E+00, 0.93833E+01, 0.56667E+00, 0.93667E+01, 0.56667E+00
  773,2,4,3, 0.93833E+01, 0.43333E+00, 0.94000E+01, 0.43333E+00, 0.94000E+01, 0.56667E+00, 0.93833E+01, 0.56667E+00
  774,2,3,3, 0.90000E+01, 0.56667E+00, 0.90667E+01, 0.56667E+00, 0.90667E+01, 0.63333E+00, 0.90000E+01, 0.63333E+00
  775,2,3,3, 0.90667E+01, 0.56667E+00, 0.91333E+01, 0.56667E+00, 0.91333E+01, 0.63333E+00, 0.90667E+01, 0.63333E+00
  776,2,3,3, 0.90667E+01, 0.63333E+00, 0.91333E+01, 0.63333E+00, 0.91333E+01, 0.70000E+00, 0.90667E+01, 0.70000E+00
  777,2,3,3, 0.90000E+01, 0.63333E+00, 0.90333E+01, 0.63333E+00, 0.90333E+01, 0.66667E+00, 0.90000E+01, 0.66667E+00
  778,2,3,3, 0.90333E+01, 0.63333E+00, 0.90667E+01, 0.63333E+00, 0.90667E+01, 0.66667E+00, 0.90333E+01, 0.66667E+00
  779,2,3,3, 0.90333E+01, 0.66667E+00, 0.90667E+01, 0.66667E+00, 0.90667E+01, 0.70000E+00, 0.90333E+01, 0.70000E+00
  780,2,3,3, 0.90000E+01, 0.66667E+00, 0.90167E+01, 0.66667E+00, 0.90167E+01, 0.68333E+00, 0.90000E+01, 0.68333E+00
  781,2,3,3, 0.90167E+01, 0.66667E+00, 0.90333E+01, 0.66667E+00, 0.90333E+01, 0.68333E+00, 0.90167E+01, 0.68333E+00
  782,2,3,3, 0.90167E+01, 0.68333E+00, 0.90333E+01, 0.68333E+00, 0.90333E+01, 0.70000E+00, 0.90167E+01, 0.70000E+00
  783,2,3,3, 0.90000E+01, 0.68333E+00, 0.90083E+01, 0.68333E+00, 0.90083E+01, 0.69167E+00, 0.90000E+01, 0.69167E+00
  784,2,3,3, 0.90083E+01, 0.68333E+00, 0.90167E+01, 0.68333E+00, 0.90167E+01, 0.69167E+00, 0.90083E+01, 0.69167E+00
  785,2,3,3, 0.90083E+01, 0.69167E+00, 0.90167E+01, 0.69167E+00, 0.90167E+01, 0.70000E+00, 0.90083E+01, 0.70000E+00
  786,2,3,3, 0.90000E+01, 0.69167E+00, 0.90083E+01, 0.69167E+00, 0.90083E+01, 0.70000E+00, 0.90000E+01, 0.70000E+00
  787,2,3,3, 0.91333E+01, 0.56667E+00, 0.92667E+01, 0.56667E+00, 0.92667E+01, 0.70000E+00, 0.91333E+01, 0.70000E+00
  788,2,3,3, 0.92667E+01, 0.56667E+00, 0.93333E+01, 0.56667E+00, 0.93333E+01, 0.70000E+00, 0.92667E+01, 0.70000E+00
  789,2,3,3, 0.93333E+01, 0.56667E+00, 0.93667E+01, 0.56667E+00, 0.93667E+01, 0.70000E+00, 0.93333E+01, 0.70000E+00
  790,2,4,3, 0.93667E+01, 0.56667E+00, 0.93833E+01, 0.56667E+00, 0.93833E+01, 0.70000E+00, 0.93667E+01, 0.70000E+00
  791,2,4,3, 0.93833E+01, 0.56667E+00, 0.94000E+01, 0.56667E+00, 0.94000E+01, 0.70000E+00, 0.93833E+01, 0.70000E+00
  792,3,4,3, 0.94000E+01, 0.30000E+00, 0.94062E+01, 0.30000E+00, 0.94062E+01, 0.33333E+00, 0.94000E+01, 0.33333E+00
  793,3,4,3, 0.94062E+01, 0.30000E+00, 0.94125E+01, 0.30000E+00, 0.94125E+01, 0.33333E+00, 0.94062E+01, 0.33333E+00
  794,3,4,3, 0.94062E+01, 0.33333E+00, 0.94125E+01, 0.33333E+00, 0.94125E+01, 0.36667E+00, 0.94062E+01, 0.36667E+00
  795,3,4,3, 0.94000E+01, 0.33333E+00, 0.94062E+01, 0.33333E+00, 0.94062E+01, 0.36667E+00, 0.94000E+01, 0.36667E+00
  796,3,4,3, 0.94125E+01, 0.30000E+00, 0.94250E+01, 0.30000E+00, 0.94250E+01, 0.36667E+00, 0.94125E+01, 0.36667E+00
  797,3,3,3, 0.94250E+01, 0.30000E+00, 0.94500E+01, 0.30000E+00, 0.94500E+01, 0.36667E+00, 0.94250E+01, 0.36667E+00
  798,3,3,3, 0.94250E+01, 0.36667E+00, 0.94500E+01, 0.36667E+00, 0.94500E+01, 0.43333E+00, 0.94250E+01, 0.43333E+00
  799,3,4,3, 0.94000E+01, 0.36667E+00, 0.94125E+01, 0.36667E+00, 0.94125E+01, 0.43333E+00, 0.94000E+01, 0.43333E+00
  800,3,4,3, 0.94125E+01, 0.36667E+00, 0.94250E+01, 0.36667E+00, 0.94250E+01, 0.43333E+00, 0.94125E+01, 0.43333E+00
  801,3,3,3, 0.94500E+01, 0.30000E+00, 0.95000E+01, 0.30000E+00, 0.95000E+01, 0.43333E+00, 0.94500E+01, 0.43333E+00
  802,3,3,3, 0.95000E+01, 0.30000E+00, 0.96000E+01, 0.30000E+00, 0.96000E+01, 0.43333E+00, 0.95000E+01, 0.43333E+00
  803,3,3,3, 0.96000E+01, 0.30000E+00, 0.98000E+01, 0.30000E+00, 0.98000E+01, 0.43333E+00, 0.96000E+01, 0.43333E+00
  804,3,3,3, 0.98000E+01, 0.30000E+00, 0.10000E+02, 0.30000E+00, 0.10000E+02, 0.43333E+00, 0.98000E+01, 0.43333E+00
  805,3,4,3, 0.94000E+01, 0.43333E+00, 0.94250E+01, 0.43333E+00, 0.94250E+01, 0.56667E+00, 0.94000E+01, 0.56667E+00
  806,3,4,3, 0.94250E+01, 0.43333E+00, 0.94500E+01, 0.43333E+00, 0.94500E+01, 0.56667E+00, 0.94250E+01, 0.56667E+00
  807,3,3,3, 0.94500E+01, 0.43333E+00, 0.95000E+01, 0.43333E+00, 0.95000E+01, 0.56667E+00, 0.94500E+01, 0.56667E+00
  808,3,3,3, 0.95000E+01, 0.43333E+00, 0.96000E+01, 0.43333E+00, 0.96000E+01, 0.56667E+00, 0.95000E+01, 0.56667E+00
  809,3,3,3, 0.96000E+01, 0.43333E+00, 0.98000E+01, 0.43333E+00, 0.98000E+01, 0.56667E+00, 0.96000E+01, 0.56667E+00
  810,3,3,3, 0.98000E+01, 0.43333E+00, 0.10000E+02, 0.43333E+00, 0.10000E+02, 0.56667E+00, 0.98000E+01, 0.56667E+00
  811,3,4,3, 0.94000E+01, 0.56667E+00, 0.94250E+01, 0.56667E+00, 0.94250E+01, 0.70000E+00, 0.94000E+01, 0.70000E+00
  812,3,4,3, 0.94250E+01, 0.56667E+00, 0.94500E+01, 0.56667E+00, 0.94500E+01, 0.70000E+00, 0.94250E+01, 0.70000E+00
  813,3,3,3, 0.94500E+01, 0.56667E+00, 0.95000E+01, 0.56667E+00, 0.95000E+01, 0.70000E+00, 0.94500E+01, 0.70000E+00
  814,3,3,3, 0.95000E+01, 0.56667E+00, 0.96000E+01, 0.56667E+00, 0.96000E+01, 0.70000E+00, 0.95000E+01, 0.70000E+00
  815,3,3,3, 0.96000E+01, 0.56667E+00, 0.98000E+01, 0.56667E+00, 0.98000E+01, 0.70000E+00, 0.96000E+01, 0.70000E+00
  816,3,3,3, 0.98000E+01, 0.56667E+00, 0.10000E+02, 0.56667E+00, 0.10000E+02, 0.70000E+00, 0.98000E+01, 0.70000E+00
  817,1,3,3, 0.00000E+00, 0.70000E+00, 0.20000E+00, 0.70000E+00, 0.20000E+00, 0.80000E+00, 0.00000E+00, 0.80000E+00
  818,1,3,3, 0.20000E+00, 0.70000E+00, 0.40000E+00, 0.70000E+00, 0.40000E+00, 0.80000E+00, 0.20000E+00, 0.80000E+00
  819,1,3,3, 0.40000E+00, 0.70000E+00, 0.50000E+00, 0.70000E+00, 0.50000E+00, 0.75000E+00, 0.40000E+00, 0.75000E+00
  820,1,3,3, 0.50000E+00, 0.70000E+00, 0.55000E+00, 0.70000E+00, 0.55000E+00, 0.72500E+00, 0.50000E+00, 0.72500E+00
  821,1,3,3, 0.55000E+00, 0.70000E+00, 0.57500E+00, 0.70000E+00, 0.57500E+00, 0.71250E+00, 0.55000E+00, 0.71250E+00
  822,1,3,3, 0.57500E+00, 0.70000E+00, 0.58750E+00, 0.70000E+00, 0.58750E+00, 0.70625E+00, 0.57500E+00, 0.70625E+00
  823,1,3,3, 0.58750E+00, 0.70000E+00, 0.60000E+00, 0.70000E+00, 0.60000E+00, 0.70625E+00, 0.58750E+00, 0.70625E+00
  824,1,3,3, 0.58750E+00, 0.70625E+00, 0.60000E+00, 0.70625E+00, 0.60000E+00, 0.71250E+00, 0.58750E+00, 0.71250E+00
  825,1,3,3, 0.57500E+00, 0.70625E+00, 0.58750E+00, 0.70625E+00, 0.58750E+00, 0.71250E+00, 0.57500E+00, 0.71250E+00
  826,1,3,3, 0.57500E+00, 0.71250E+00, 0.60000E+00, 0.71250E+00, 0.60000E+00, 0.72500E+00, 0.57500E+00, 0.72500E+00
  827,1,3,3, 0.55000E+00, 0.71250E+00, 0.57500E+00, 0.71250E+00, 0.57500E+00, 0.72500E+00, 0.55000E+00, 0.72500E+00
  828,1,3,3, 0.55000E+00, 0.72500E+00, 0.60000E+00, 0.72500E+00, 0.60000E+00, 0.75000E+00, 0.55000E+00, 0.75000E+00
  829,1,3,3, 0.50000E+00, 0.72500E+00, 0.55000E+00, 0.72500E+00, 0.55000E+00, 0.75000E+00, 0.50000E+00, 0.75000E+00
  830,1,3,3, 0.50000E+00, 0.75000E+00, 0.60000E+00, 0.75000E+00, 0.60000E+00, 0.80000E+00, 0.50000E+00, 0.80000E+00
  831,1,3,3, 0.40000E+00, 0.75000E+00, 0.50000E+00, 0.75000E+00, 0.50000E+00, 0.80000E+00, 0.40000E+00, 0.80000E+00
  832,1,3,3, 0.00000E+00, 0.80000E+00, 0.20000E+00, 0.80000E+00, 0.20000E+00, 0.90000E+00, 0.00000E+00, 0.90000E+00
  833,1,3,3, 0.20000E+00, 0.80000E+00, 0.40000E+00, 0.80000E+00, 0.40000E+00, 0.90000E+00, 0.20000E+00, 0.90000E+00
  834,1,3,3, 0.40000E+00, 0.80000E+00, 0.60000E+00, 0.80000E+00, 0.60000E+00, 0.90000E+00, 0.40000E+00, 0.90000E+00
  835,1,3,3, 0.00000E+00, 0.90000E+00, 0.20000E+00, 0.90000E+00, 0.20000E+00, 0.10000E+01, 0.00000E+00, 0.10000E+01
  836,1,3,3, 0.20000E+00, 0.90000E+00, 0.40000E+00, 0.90000E+00, 0.40000E+00, 0.10000E+01, 0.20000E+00, 0.10000E+01
  837,1,3,3, 0.40000E+00, 0.90000E+00, 0.60000E+00, 0.90000E+00, 0.60000E+00, 0.10000E+01, 0.40000E+00, 0.10000E+01
  838,1,3,4, 0.60000E+00, 0.70000E+00, 0.63333E+00, 0.70000E+00, 0.63333E+00, 0.70312E+00, 0.60000E+00, 0.70312E+00
  839,1,3,4, 0.63333E+00, 0.70000E+00, 0.66667E+00, 0.70000E+00, 0.66667E+00, 0.70312E+00, 0.63333E+00, 0.70312E+00
  840,1,3,4, 0.63333E+00, 0.70312E+00, 0.66667E+00, 0.70312E+00, 0.66667E+00, 0.70625E+00, 0.63333E+00, 0.70625E+00
  841,1,3,4, 0.60000E+00, 0.70312E+00, 0.63333E+00, 0.70312E+00, 0.63333E+00, 0.70625E+00, 0.60000E+00, 0.70625E+00
  842,1,3,4, 0.60000E+00, 0.70625E+00, 0.66667E+00, 0.70625E+00, 0.66667E+00, 0.71250E+00, 0.60000E+00, 0.71250E+00
  843,1,3,4, 0.66667E+00, 0.70000E+00, 0.73333E+00, 0.70000E+00, 0.73333E+00, 0.70625E+00, 0.66667E+00, 0.70625E+00
  844,1,3,4, 0.66667E+00, 0.70625E+00, 0.73333E+00, 0.70625E+00, 0.73333E+00, 0.71250E+00, 0.66667E+00, 0.71250E+00
  845,1,3,3, 0.66667E+00, 0.71250E+00, 0.73333E+00, 0.71250E+00, 0.73333E+00, 0.72500E+00, 0.66667E+00, 0.72500E+00
  846,1,3,3, 0.60000E+00, 0.71250E+00, 0.66667E+00, 0.71250E+00, 0.66667E+00, 0.72500E+00, 0.60000E+00, 0.72500E+00
  847,1,3,3, 0.60000E+00, 0.72500E+00, 0.73333E+00, 0.72500E+00, 0.73333E+00, 0.75000E+00, 0.60000E+00, 0.75000E+00
  848,1,3,3, 0.60000E+00, 0.75000E+00, 0.73333E+00, 0.75000E+00, 0.73333E+00, 0.80000E+00, 0.60000E+00, 0.80000E+00
  849,1,3,4, 0.73333E+00, 0.70000E+00, 0.86667E+00, 0.70000E+00, 0.86667E+00, 0.71250E+00, 0.73333E+00, 0.71250E+00
  850,1,3,4, 0.73333E+00, 0.71250E+00, 0.86667E+00, 0.71250E+00, 0.86667E+00, 0.72500E+00, 0.73333E+00, 0.72500E+00
  851,1,3,3, 0.73333E+00, 0.72500E+00, 0.86667E+00, 0.72500E+00, 0.86667E+00, 0.75000E+00, 0.73333E+00, 0.75000E+00
  852,1,3,3, 0.73333E+00, 0.75000E+00, 0.86667E+00, 0.75000E+00, 0.86667E+00, 0.80000E+00, 0.73333E+00, 0.80000E+00
  853,1,3,4, 0.86667E+00, 0.70000E+00, 0.10000E+01, 0.70000E+00, 0.10000E+01, 0.71250E+00, 0.86667E+00, 0.71250E+00
  854,1,3,4, 0.86667E+00, 0.71250E+00, 0.10000E+01, 0.71250E+00, 0.10000E+01, 0.72500E+00, 0.86667E+00, 0.72500E+00
  855,1,3,3, 0.86667E+00, 0.72500E+00, 0.10000E+01, 0.72500E+00, 0.10000E+01, 0.75000E+00, 0.86667E+00, 0.75000E+00
  856,1,3,3, 0.86667E+00, 0.75000E+00, 0.10000E+01, 0.75000E+00, 0.10000E+01, 0.80000E+00, 0.86667E+00, 0.80000E+00
  857,1,3,3, 0.60000E+00, 0.80000E+00, 0.73333E+00, 0.80000E+00, 0.73333E+00, 0.90000E+00, 0.60000E+00, 0.90000E+00
  858,1,3,3, 0.73333E+00, 0.80000E+00, 0.86667E+00, 0.80000E+00, 0.86667E+00, 0.90000E+00, 0.73333E+00, 0.90000E+00
  859,1,3,3, 0.86667E+00, 0.80000E+00, 0.10000E+01, 0.80000E+00, 0.10000E+01, 0.90000E+00, 0.86667E+00, 0.90000E+00
  860,1,3,3, 0.60000E+00, 0.90000E+00, 0.73333E+00, 0.90000E+00, 0.73333E+00, 0.10000E+01, 0.60000E+00, 0.10000E+01
  861,1,3,3, 0.73333E+00, 0.90000E+00, 0.86667E+00, 0.90000E+00, 0.86667E+00, 0.10000E+01, 0.73333E+00, 0.10000E+01
  862,1,3,3, 0.86667E+00, 0.90000E+00, 0.10000E+01, 0.90000E+00, 0.10000E+01, 0.10000E+01, 0.86667E+00, 0.10000E+01
  863,1,3,4, 0.10000E+01, 0.70000E+00, 0.12222E+01, 0.70000E+00, 0.12222E+01, 0.71250E+00, 0.10000E+01, 0.71250E+00
  864,1,3,4, 0.10000E+01, 0.71250E+00, 0.12222E+01, 0.71250E+00, 0.12222E+01, 0.72500E+00, 0.10000E+01, 0.72500E+00
  865,1,3,3, 0.10000E+01, 0.72500E+00, 0.12222E+01, 0.72500E+00, 0.12222E+01, 0.75000E+00, 0.10000E+01, 0.75000E+00
  866,1,3,3, 0.10000E+01, 0.75000E+00, 0.12222E+01, 0.75000E+00, 0.12222E+01, 0.80000E+00, 0.10000E+01, 0.80000E+00
  867,1,3,4, 0.12222E+01, 0.70000E+00, 0.14444E+01, 0.70000E+00, 0.14444E+01, 0.71250E+00, 0.12222E+01, 0.71250E+00
  868,1,3,4, 0.12222E+01, 0.71250E+00, 0.14444E+01, 0.71250E+00, 0.14444E+01, 0.72500E+00, 0.12222E+01, 0.72500E+00
  869,1,3,3, 0.12222E+01, 0.72500E+00, 0.14444E+01, 0.72500E+00, 0.14444E+01, 0.75000E+00, 0.12222E+01, 0.75000E+00
  870,1,3,3, 0.12222E+01, 0.75000E+00, 0.14444E+01, 0.75000E+00, 0.14444E+01, 0.80000E+00, 0.12222E+01, 0.80000E+00
  871,1,3,4, 0.14444E+01, 0.70000E+00, 0.16667E+01, 0.70000E+00, 0.16667E+01, 0.71250E+00, 0.14444E+01, 0.71250E+00
  872,1,3,4, 0.14444E+01, 0.71250E+00, 0.16667E+01, 0.71250E+00, 0.16667E+01, 0.72500E+00, 0.14444E+01, 0.72500E+00
  873,1,3,3, 0.14444E+01, 0.72500E+00, 0.16667E+01, 0.72500E+00, 0.16667E+01, 0.75000E+00, 0.14444E+01, 0.75000E+00
  874,1,3,3, 0.14444E+01, 0.75000E+00, 0.16667E+01, 0.75000E+00, 0.16667E+01, 0.80000E+00, 0.14444E+01, 0.80000E+00
  875,1,3,4, 0.16667E+01, 0.70000E+00, 0.18889E+01, 0.70000E+00, 0.18889E+01, 0.71250E+00, 0.16667E+01, 0.71250E+00
  876,1,3,4, 0.16667E+01, 0.71250E+00, 0.18889E+01, 0.71250E+00, 0.18889E+01, 0.72500E+00, 0.16667E+01, 0.72500E+00
  877,1,3,3, 0.16667E+01, 0.72500E+00, 0.18889E+01, 0.72500E+00, 0.18889E+01, 0.75000E+00, 0.16667E+01, 0.75000E+00
  878,1,3,3, 0.16667E+01, 0.75000E+00, 0.18889E+01, 0.75000E+00, 0.18889E+01, 0.80000E+00, 0.16667E+01, 0.80000E+00
  879,1,3,4, 0.18889E+01, 0.70000E+00, 0.21111E+01, 0.70000E+00, 0.21111E+01, 0.71250E+00, 0.18889E+01, 0.71250E+00
  880,1,3,4, 0.18889E+01, 0.71250E+00, 0.21111E+01, 0.71250E+00, 0.21111E+01, 0.72500E+00, 0.18889E+01, 0.72500E+00
  881,1,3,3, 0.18889E+01, 0.72500E+00, 0.21111E+01, 0.72500E+00, 0.21111E+01, 0.75000E+00, 0.18889E+01, 0.75000E+00
  882,1,3,3, 0.18889E+01, 0.75000E+00, 0.21111E+01, 0.75000E+00, 0.21111E+01, 0.80000E+00, 0.18889E+01, 0.80000E+00
  883,1,3,4, 0.21111E+01, 0.70000E+00, 0.23333E+01, 0.70000E+00, 0.23333E+01, 0.71250E+00, 0.21111E+01, 0.71250E+00
  884,1,3,4, 0.21111E+01, 0.71250E+00, 0.23333E+01, 0.71250E+00, 0.23333E+01, 0.72500E+00, 0.21111E+01, 0.72500E+00
  885,1,3,3, 0.21111E+01, 0.72500E+00, 0.23333E+01, 0.72500E+00, 0.23333E+01, 0.75000E+00, 0.21111E+01, 0.75000E+00
  886,1,3,3, 0.21111E+01, 0.75000E+00, 0.23333E+01, 0.75000E+00, 0.23333E+01, 0.80000E+00, 0.21111E+01, 0.80000E+00
  887,1,3,4, 0.23333E+01, 0.70000E+00, 0.25556E+01, 0.70000E+00, 0.25556E+01, 0.71250E+00, 0.23333E+01, 0.71250E+00
  888,1,3,4, 0.23333E+01, 0.71250E+00, 0.25556E+01, 0.71250E+00, 0.25556E+01, 0.72500E+00, 0.23333E+01, 0.72500E+00
  889,1,3,3, 0.23333E+01, 0.72500E+00, 0.25556E+01, 0.72500E+00, 0.25556E+01, 0.75000E+00, 0.23333E+01, 0.75000E+00
  890,1,3,3, 0.23333E+01, 0.75000E+00, 0.25556E+01, 0.75000E+00, 0.25556E+01, 0.80000E+00, 0.23333E+01, 0.80000E+00
  891,1,3,4, 0.25556E+01, 0.70000E+00, 0.27778E+01, 0.70000E+00, 0.27778E+01, 0.71250E+00, 0.25556E+01, 0.71250E+00
  892,1,3,4, 0.25556E+01, 0.71250E+00, 0.27778E+01, 0.71250E+00, 0.27778E+01, 0.72500E+00, 0.25556E+01, 0.72500E+00
  893,1,3,3, 0.25556E+01, 0.72500E+00, 0.27778E+01, 0.72500E+00, 0.27778E+01, 0.75000E+00, 0.25556E+01, 0.75000E+00
  894,1,3,3, 0.25556E+01, 0.75000E+00, 0.27778E+01, 0.75000E+00, 0.27778E+01, 0.80000E+00, 0.25556E+01, 0.80000E+00
  895,1,3,4, 0.27778E+01, 0.70000E+00, 0.30000E+01, 0.70000E+00, 0.30000E+01, 0.71250E+00, 0.27778E+01, 0.71250E+00
  896,1,3,4, 0.27778E+01, 0.71250E+00, 0.30000E+01, 0.71250E+00, 0.30000E+01, 0.72500E+00, 0.27778E+01, 0.72500E+00
  897,1,3,3, 0.27778E+01, 0.72500E+00, 0.30000E+01, 0.72500E+00, 0.30000E+01, 0.75000E+00, 0.27778E+01, 0.75000E+00
  898,1,3,3, 0.27778E+01, 0.75000E+00, 0.30000E+01, 0.75000E+00, 0.30000E+01, 0.80000E+00, 0.27778E+01, 0.80000E+00
  899,1,3,4, 0.30000E+01, 0.70000E+00, 0.32222E+01, 0.70000E+00, 0.32222E+01, 0.71250E+00, 0.30000E+01, 0.71250E+00
  900,1,3,4, 0.30000E+01, 0.71250E+00, 0.32222E+01, 0.71250E+00, 0.32222E+01, 0.72500E+00, 0.30000E+01, 0.72500E+00
  901,1,3,3, 0.30000E+01, 0.72500E+00, 0.32222E+01, 0.72500E+00, 0.32222E+01, 0.75000E+00, 0.30000E+01, 0.75000E+00
  902,1,3,3, 0.30000E+01, 0.75000E+00, 0.32222E+01, 0.75000E+00, 0.32222E+01, 0.80000E+00, 0.30000E+01, 0.80000E+00
  903,1,3,4, 0.32222E+01, 0.70000E+00, 0.34444E+01, 0.70000E+00, 0.34444E+01, 0.71250E+00, 0.32222E+01, 0.71250E+00
  904,1,3,4, 0.32222E+01, 0.71250E+00, 0.34444E+01, 0.71250E+00, 0.34444E+01, 0.72500E+00, 0.32222E+01, 0.72500E+00
  905,1,3,3, 0.32222E+01, 0.72500E+00, 0.34444E+01, 0.72500E+00, 0.34444E+01, 0.75000E+00, 0.32222E+01, 0.75000E+00
  906,1,3,3, 0.32222E+01, 0.75000E+00, 0.34444E+01, 0.75000E+00, 0.34444E+01, 0.80000E+00, 0.32222E+01, 0.80000E+00
  907,1,3,4, 0.34444E+01, 0.70000E+00, 0.36667E+01, 0.70000E+00, 0.36667E+01, 0.71250E+00, 0.34444E+01, 0.71250E+00
  908,1,3,4, 0.34444E+01, 0.71250E+00, 0.36667E+01, 0.71250E+00, 0.36667E+01, 0.72500E+00, 0.34444E+01, 0.72500E+00
  909,1,3,3, 0.34444E+01, 0.72500E+00, 0.36667E+01, 0.72500E+00, 0.36667E+01, 0.75000E+00, 0.34444E+01, 0.75000E+00
  910,1,3,3, 0.34444E+01, 0.75000E+00, 0.36667E+01, 0.75000E+00, 0.36667E+01, 0.80000E+00, 0.34444E+01, 0.80000E+00
  911,1,3,4, 0.36667E+01, 0.70000E+00, 0.38889E+01, 0.70000E+00, 0.38889E+01, 0.71250E+00, 0.36667E+01, 0.71250E+00
  912,1,3,4, 0.36667E+01, 0.71250E+00, 0.38889E+01, 0.71250E+00, 0.38889E+01, 0.72500E+00, 0.36667E+01, 0.72500E+00
  913,1,3,3, 0.36667E+01, 0.72500E+00, 0.38889E+01, 0.72500E+00, 0.38889E+01, 0.75000E+00, 0.36667E+01, 0.75000E+00
  914,1,3,3, 0.36667E+01, 0.75000E+00, 0.38889E+01, 0.75000E+00, 0.38889E+01, 0.80000E+00, 0.36667E+01, 0.80000E+00
  915,1,3,4, 0.38889E+01, 0.70000E+00, 0.41111E+01, 0.70000E+00, 0.41111E+01, 0.71250E+00, 0.38889E+01, 0.71250E+00
  916,1,3,4, 0.38889E+01, 0.71250E+00, 0.41111E+01, 0.71250E+00, 0.41111E+01, 0.72500E+00, 0.38889E+01, 0.72500E+00
  917,1,3,3, 0.38889E+01, 0.72500E+00, 0.41111E+01, 0.72500E+00, 0.41111E+01, 0.75000E+00, 0.38889E+01, 0.75000E+00
  918,1,3,3, 0.38889E+01, 0.75000E+00, 0.41111E+01, 0.75000E+00, 0.41111E+01, 0.80000E+00, 0.38889E+01, 0.80000E+00
  919,1,3,4, 0.41111E+01, 0.70000E+00, 0.43333E+01, 0.70000E+00, 0.43333E+01, 0.71250E+00, 0.41111E+01, 0.71250E+00
  920,1,3,4, 0.41111E+01, 0.71250E+00, 0.43333E+01, 0.71250E+00, 0.43333E+01, 0.72500E+00, 0.41111E+01, 0.72500E+00
  921,1,3,3, 0.41111E+01, 0.72500E+00, 0.43333E+01, 0.72500E+00, 0.43333E+01, 0.75000E+00, 0.41111E+01, 0.75000E+00
  922,1,3,3, 0.41111E+01, 0.75000E+00, 0.43333E+01, 0.75000E+00, 0.43333E+01, 0.80000E+00, 0.41111E+01, 0.80000E+00
  923,1,3,4, 0.43333E+01, 0.70000E+00, 0.45556E+01, 0.70000E+00, 0.45556E+01, 0.71250E+00, 0.43333E+01, 0.71250E+00
  924,1,3,4, 0.43333E+01, 0.71250E+00, 0.45556E+01, 0.71250E+00, 0.45556E+01, 0.72500E+00, 0.43333E+01, 0.72500E+00
  925,1,3,3, 0.43333E+01, 0.72500E+00, 0.45556E+01, 0.72500E+00, 0.45556E+01, 0.75000E+00, 0.43333E+01, 0.75000E+00
  926,1,3,3, 0.43333E+01, 0.75000E+00, 0.45556E+01, 0.75000E+00, 0.45556E+01, 0.80000E+00, 0.43333E+01, 0.80000E+00
  927,1,3,4, 0.45556E+01, 0.70000E+00, 0.47778E+01, 0.70000E+00, 0.47778E+01, 0.71250E+00, 0.45556E+01, 0.71250E+00
  928,1,3,4, 0.45556E+01, 0.71250E+00, 0.47778E+01, 0.71250E+00, 0.47778E+01, 0.72500E+00, 0.45556E+01, 0.72500E+00
  929,1,3,3, 0.45556E+01, 0.72500E+00, 0.47778E+01, 0.72500E+00, 0.47778E+01, 0.75000E+00, 0.45556E+01, 0.75000E+00
  930,1,3,3, 0.45556E+01, 0.75000E+00, 0.47778E+01, 0.75000E+00, 0.47778E+01, 0.80000E+00, 0.45556E+01, 0.80000E+00
  931,1,3,4, 0.47778E+01, 0.70000E+00, 0.50000E+01, 0.70000E+00, 0.50000E+01, 0.71250E+00, 0.47778E+01, 0.71250E+00
  932,1,3,4, 0.47778E+01, 0.71250E+00, 0.50000E+01, 0.71250E+00, 0.50000E+01, 0.72500E+00, 0.47778E+01, 0.72500E+00
  933,1,3,3, 0.47778E+01, 0.72500E+00, 0.50000E+01, 0.72500E+00, 0.50000E+01, 0.75000E+00, 0.47778E+01, 0.75000E+00
  934,1,3,3, 0.47778E+01, 0.75000E+00, 0.50000E+01, 0.75000E+00, 0.50000E+01, 0.80000E+00, 0.47778E+01, 0.80000E+00
  935,1,3,4, 0.50000E+01, 0.70000E+00, 0.52222E+01, 0.70000E+00, 0.52222E+01, 0.71250E+00, 0.50000E+01, 0.71250E+00
  936,1,3,4, 0.50000E+01, 0.71250E+00, 0.52222E+01, 0.71250E+00, 0.52222E+01, 0.72500E+00, 0.50000E+01, 0.72500E+00
  937,1,3,3, 0.50000E+01, 0.72500E+00, 0.52222E+01, 0.72500E+00, 0.52222E+01, 0.75000E+00, 0.50000E+01, 0.75000E+00
  938,1,3,3, 0.50000E+01, 0.75000E+00, 0.52222E+01, 0.75000E+00, 0.52222E+01, 0.80000E+00, 0.50000E+01, 0.80000E+00
  939,1,3,4, 0.52222E+01, 0.70000E+00, 0.54444E+01, 0.70000E+00, 0.54444E+01, 0.71250E+00, 0.52222E+01, 0.71250E+00
  940,1,3,4, 0.52222E+01, 0.71250E+00, 0.54444E+01, 0.71250E+00, 0.54444E+01, 0.72500E+00, 0.52222E+01, 0.72500E+00
  941,1,3,3, 0.52222E+01, 0.72500E+00, 0.54444E+01, 0.72500E+00, 0.54444E+01, 0.75000E+00, 0.52222E+01, 0.75000E+00
  942,1,3,3, 0.52222E+01, 0.75000E+00, 0.54444E+01, 0.75000E+00, 0.54444E+01, 0.80000E+00, 0.52222E+01, 0.80000E+00
  943,1,3,4, 0.54444E+01, 0.70000E+00, 0.56667E+01, 0.70000E+00, 0.56667E+01, 0.71250E+00, 0.54444E+01, 0.71250E+00
  944,1,3,4, 0.54444E+01, 0.71250E+00, 0.56667E+01, 0.71250E+00, 0.56667E+01, 0.72500E+00, 0.54444E+01, 0.72500E+00
  945,1,3,3, 0.54444E+01, 0.72500E+00, 0.56667E+01, 0.72500E+00, 0.56667E+01, 0.75000E+00, 0.54444E+01, 0.75000E+00
  946,1,3,3, 0.54444E+01, 0.75000E+00, 0.56667E+01, 0.75000E+00, 0.56667E+01, 0.80000E+00, 0.54444E+01, 0.80000E+00
  947,1,3,4, 0.56667E+01, 0.70000E+00, 0.58889E+01, 0.70000E+00, 0.58889E+01, 0.71250E+00, 0.56667E+01, 0.71250E+00
  948,1,3,4, 0.56667E+01, 0.71250E+00, 0.58889E+01, 0.71250E+00, 0.58889E+01, 0.72500E+00, 0.56667E+01, 0.72500E+00
  949,1,3,3, 0.56667E+01, 0.72500E+00, 0.58889E+01, 0.72500E+00, 0.58889E+01, 0.75000E+00, 0.56667E+01, 0.75000E+00
  950,1,3,3, 0.56667E+01, 0.75000E+00, 0.58889E+01, 0.75000E+00, 0.58889E+01, 0.80000E+00, 0.56667E+01, 0.80000E+00
  951,1,3,4, 0.58889E+01, 0.70000E+00, 0.61111E+01, 0.70000E+00, 0.61111E+01, 0.71250E+00, 0.58889E+01, 0.71250E+00
  952,1,3,4, 0.58889E+01, 0.71250E+00, 0.61111E+01, 0.71250E+00, 0.61111E+01, 0.72500E+00, 0.58889E+01, 0.72500E+00
  953,1,3,3, 0.58889E+01, 0.72500E+00, 0.61111E+01, 0.72500E+00, 0.61111E+01, 0.75000E+00, 0.58889E+01, 0.75000E+00
  954,1,3,3, 0.58889E+01, 0.75000E+00, 0.61111E+01, 0.75000E+00, 0.61111E+01, 0.80000E+00, 0.58889E+01, 0.80000E+00
  955,1,3,4, 0.61111E+01, 0.70000E+00, 0.63333E+01, 0.70000E+00, 0.63333E+01, 0.71250E+00, 0.61111E+01, 0.71250E+00
  956,1,3,4, 0.61111E+01, 0.71250E+00, 0.63333E+01, 0.71250E+00, 0.63333E+01, 0.72500E+00, 0.61111E+01, 0.72500E+00
  957,1,3,3, 0.61111E+01, 0.72500E+00, 0.63333E+01, 0.72500E+00, 0.63333E+01, 0.75000E+00, 0.61111E+01, 0.75000E+00
  958,1,3,3, 0.61111E+01, 0.75000E+00, 0.63333E+01, 0.75000E+00, 0.63333E+01, 0.80000E+00, 0.61111E+01, 0.80000E+00
  959,1,3,4, 0.63333E+01, 0.70000E+00, 0.65556E+01, 0.70000E+00, 0.65556E+01, 0.71250E+00, 0.63333E+01, 0.71250E+00
  960,1,3,4, 0.63333E+01, 0.71250E+00, 0.65556E+01, 0.71250E+00, 0.65556E+01, 0.72500E+00, 0.63333E+01, 0.72500E+00
  961,1,3,3, 0.63333E+01, 0.72500E+00, 0.65556E+01, 0.72500E+00, 0.65556E+01, 0.75000E+00, 0.63333E+01, 0.75000E+00
  962,1,3,3, 0.63333E+01, 0.75000E+00, 0.65556E+01, 0.75000E+00, 0.65556E+01, 0.80000E+00, 0.63333E+01, 0.80000E+00
  963,1,3,4, 0.65556E+01, 0.70000E+00, 0.67778E+01, 0.70000E+00, 0.67778E+01, 0.71250E+00, 0.65556E+01, 0.71250E+00
  964,1,3,4, 0.65556E+01, 0.71250E+00, 0.67778E+01, 0.71250E+00, 0.67778E+01, 0.72500E+00, 0.65556E+01, 0.72500E+00
  965,1,3,3, 0.65556E+01, 0.72500E+00, 0.67778E+01, 0.72500E+00, 0.67778E+01, 0.75000E+00, 0.65556E+01, 0.75000E+00
  966,1,3,3, 0.65556E+01, 0.75000E+00, 0.67778E+01, 0.75000E+00, 0.67778E+01, 0.80000E+00, 0.65556E+01, 0.80000E+00
  967,1,3,4, 0.67778E+01, 0.70000E+00, 0.70000E+01, 0.70000E+00, 0.70000E+01, 0.71250E+00, 0.67778E+01, 0.71250E+00
  968,1,3,4, 0.67778E+01, 0.71250E+00, 0.70000E+01, 0.71250E+00, 0.70000E+01, 0.72500E+00, 0.67778E+01, 0.72500E+00
  969,1,3,3, 0.67778E+01, 0.72500E+00, 0.70000E+01, 0.72500E+00, 0.70000E+01, 0.75000E+00, 0.67778E+01, 0.75000E+00
  970,1,3,3, 0.67778E+01, 0.75000E+00, 0.70000E+01, 0.75000E+00, 0.70000E+01, 0.80000E+00, 0.67778E+01, 0.80000E+00
  971,1,3,4, 0.70000E+01, 0.70000E+00, 0.72222E+01, 0.70000E+00, 0.72222E+01, 0.71250E+00, 0.70000E+01, 0.71250E+00
  972,1,3,4, 0.70000E+01, 0.71250E+00, 0.72222E+01, 0.71250E+00, 0.72222E+01, 0.72500E+00, 0.70000E+01, 0.72500E+00
  973,1,3,3, 0.70000E+01, 0.72500E+00, 0.72222E+01, 0.72500E+00, 0.72222E+01, 0.75000E+00, 0.70000E+01, 0.75000E+00
  974,1,3,3, 0.70000E+01, 0.75000E+00, 0.72222E+01, 0.75000E+00, 0.72222E+01, 0.80000E+00, 0.70000E+01, 0.80000E+00
  975,1,3,4, 0.72222E+01, 0.70000E+00, 0.74444E+01, 0.70000E+00, 0.74444E+01, 0.71250E+00, 0.72222E+01, 0.71250E+00
  976,1,3,4, 0.72222E+01, 0.71250E+00, 0.74444E+01, 0.71250E+00, 0.74444E+01, 0.72500E+00, 0.72222E+01, 0.72500E+00
  977,1,3,3, 0.72222E+01, 0.72500E+00, 0.74444E+01, 0.72500E+00, 0.74444E+01, 0.75000E+00, 0.72222E+01, 0.75000E+00
  978,1,3,3, 0.72222E+01, 0.75000E+00, 0.74444E+01, 0.75000E+00, 0.74444E+01, 0.80000E+00, 0.72222E+01, 0.80000E+00
  979,1,3,4, 0.74444E+01, 0.70000E+00, 0.76667E+01, 0.70000E+00, 0.76667E+01, 0.71250E+00, 0.74444E+01, 0.71250E+00
  980,1,3,4, 0.74444E+01, 0.71250E+00, 0.76667E+01, 0.71250E+00, 0.76667E+01, 0.72500E+00, 0.74444E+01, 0.72500E+00
  981,1,3,3, 0.74444E+01, 0.72500E+00, 0.76667E+01, 0.72500E+00, 0.76667E+01, 0.75000E+00, 0.74444E+01, 0.75000E+00
  982,1,3,3, 0.74444E+01, 0.75000E+00, 0.76667E+01, 0.75000E+00, 0.76667E+01, 0.80000E+00, 0.74444E+01, 0.80000E+00
  983,1,3,4, 0.76667E+01, 0.70000E+00, 0.78889E+01, 0.70000E+00, 0.78889E+01, 0.71250E+00, 0.76667E+01, 0.71250E+00
  984,1,3,4, 0.76667E+01, 0.71250E+00, 0.78889E+01, 0.71250E+00, 0.78889E+01, 0.72500E+00, 0.76667E+01, 0.72500E+00
  985,1,3,3, 0.76667E+01, 0.72500E+00, 0.78889E+01, 0.72500E+00, 0.78889E+01, 0.75000E+00, 0.76667E+01, 0.75000E+00
  986,1,3,3, 0.76667E+01, 0.75000E+00, 0.78889E+01, 0.75000E+00, 0.78889E+01, 0.80000E+00, 0.76667E+01, 0.80000E+00
  987,1,3,4, 0.78889E+01, 0.70000E+00, 0.81111E+01, 0.70000E+00, 0.81111E+01, 0.71250E+00, 0.78889E+01, 0.71250E+00
  988,1,3,4, 0.78889E+01, 0.71250E+00, 0.81111E+01, 0.71250E+00, 0.81111E+01, 0.72500E+00, 0.78889E+01, 0.72500E+00
  989,1,3,3, 0.78889E+01, 0.72500E+00, 0.81111E+01, 0.72500E+00, 0.81111E+01, 0.75000E+00, 0.78889E+01, 0.75000E+00
  990,1,3,3, 0.78889E+01, 0.75000E+00, 0.81111E+01, 0.75000E+00, 0.81111E+01, 0.80000E+00, 0.78889E+01, 0.80000E+00
  991,1,3,4, 0.81111E+01, 0.70000E+00, 0.83333E+01, 0.70000E+00, 0.83333E+01, 0.71250E+00, 0.81111E+01, 0.71250E+00
  992,1,3,4, 0.81111E+01, 0.71250E+00, 0.83333E+01, 0.71250E+00, 0.83333E+01, 0.72500E+00, 0.81111E+01, 0.72500E+00
  993,1,3,3, 0.81111E+01, 0.72500E+00, 0.83333E+01, 0.72500E+00, 0.83333E+01, 0.75000E+00, 0.81111E+01, 0.75000E+00
  994,1,3,3, 0.81111E+01, 0.75000E+00, 0.83333E+01, 0.75000E+00, 0.83333E+01, 0.80000E+00, 0.81111E+01, 0.80000E+00
  995,1,3,4, 0.83333E+01, 0.70000E+00, 0.85556E+01, 0.70000E+00, 0.85556E+01, 0.71250E+00, 0.83333E+01, 0.71250E+00
  996,1,3,4, 0.83333E+01, 0.71250E+00, 0.85556E+01, 0.71250E+00, 0.85556E+01, 0.72500E+00, 0.83333E+01, 0.72500E+00
  997,1,3,3, 0.83333E+01, 0.72500E+00, 0.85556E+01, 0.72500E+00, 0.85556E+01, 0.75000E+00, 0.83333E+01, 0.75000E+00
  998,1,3,3, 0.83333E+01, 0.75000E+00, 0.85556E+01, 0.75000E+00, 0.85556E+01, 0.80000E+00, 0.83333E+01, 0.80000E+00
  999,1,3,4, 0.85556E+01, 0.70000E+00, 0.87778E+01, 0.70000E+00, 0.87778E+01, 0.71250E+00, 0.85556E+01, 0.71250E+00
 1000,1,3,4, 0.85556E+01, 0.71250E+00, 0.87778E+01, 0.71250E+00, 0.87778E+01, 0.72500E+00, 0.85556E+01, 0.72500E+00
 1001,1,3,3, 0.85556E+01, 0.72500E+00, 0.87778E+01, 0.72500E+00, 0.87778E+01, 0.75000E+00, 0.85556E+01, 0.75000E+00
 1002,1,3,3, 0.85556E+01, 0.75000E+00, 0.87778E+01, 0.75000E+00, 0.87778E+01, 0.80000E+00, 0.85556E+01, 0.80000E+00
 1003,1,3,4, 0.87778E+01, 0.70000E+00, 0.88889E+01, 0.70000E+00, 0.88889E+01, 0.71250E+00, 0.87778E+01, 0.71250E+00
 1004,1,3,4, 0.87778E+01, 0.71250E+00, 0.88889E+01, 0.71250E+00, 0.88889E+01, 0.72500E+00, 0.87778E+01, 0.72500E+00
 1005,1,3,3, 0.87778E+01, 0.72500E+00, 0.88889E+01, 0.72500E+00, 0.88889E+01, 0.75000E+00, 0.87778E+01, 0.75000E+00
 1006,1,3,4, 0.88889E+01, 0.70000E+00, 0.89444E+01, 0.70000E+00, 0.89444E+01, 0.71250E+00, 0.88889E+01, 0.71250E+00
 1007,1,3,4, 0.88889E+01, 0.71250E+00, 0.89444E+01, 0.71250E+00, 0.89444E+01, 0.72500E+00, 0.88889E+01, 0.72500E+00
 1008,1,4,4, 0.89444E+01, 0.70000E+00, 0.89722E+01, 0.70000E+00, 0.89722E+01, 0.71250E+00, 0.89444E+01, 0.71250E+00
 1009,1,4,4, 0.89722E+01, 0.70000E+00, 0.90000E+01, 0.70000E+00, 0.90000E+01, 0.71250E+00, 0.89722E+01, 0.71250E+00
 1010,1,4,4, 0.89722E+01, 0.71250E+00, 0.90000E+01, 0.71250E+00, 0.90000E+01, 0.72500E+00, 0.89722E+01, 0.72500E+00
 1011,1,4,4, 0.89444E+01, 0.71250E+00, 0.89722E+01, 0.71250E+00, 0.89722E+01, 0.72500E+00, 0.89444E+01, 0.72500E+00
 1012,1,4,3, 0.89444E+01, 0.72500E+00, 0.89722E+01, 0.72500E+00, 0.89722E+01, 0.75000E+00, 0.89444E+01, 0.75000E+00
 1013,1,4,3, 0.89722E+01, 0.72500E+00, 0.90000E+01, 0.72500E+00, 0.90000E+01, 0.75000E+00, 0.89722E+01, 0.75000E+00
 1014,1,3,3, 0.88889E+01, 0.72500E+00, 0.89444E+01, 0.72500E+00, 0.89444E+01, 0.75000E+00, 0.88889E+01, 0.75000E+00
 1015,1,3,3, 0.88889E+01, 0.75000E+00, 0.89444E+01, 0.75000E+00, 0.89444E+01, 0.80000E+00, 0.88889E+01, 0.80000E+00
 1016,1,4,3, 0.89444E+01, 0.75000E+00, 0.89722E+01, 0.75000E+00, 0.89722E+01, 0.80000E+00, 0.89444E+01, 0.80000E+00
 1017,1,4,3, 0.89722E+01, 0.75000E+00, 0.90000E+01, 0.75000E+00, 0.90000E+01, 0.80000E+00, 0.89722E+01, 0.80000E+00
 1018,1,3,3, 0.87778E+01, 0.75000E+00, 0.88889E+01, 0.75000E+00, 0.88889E+01, 0.80000E+00, 0.87778E+01, 0.80000E+00
 1019,1,3,3, 0.10000E+01, 0.80000E+00, 0.12222E+01, 0.80000E+00, 0.12222E+01, 0.90000E+00, 0.10000E+01, 0.90000E+00
 1020,1,3,3, 0.12222E+01, 0.80000E+00, 0.14444E+01, 0.80000E+00, 0.14444E+01, 0.90000E+00, 0.12222E+01, 0.90000E+00
 1021,1,3,3, 0.14444E+01, 0.80000E+00, 0.16667E+01, 0.80000E+00, 0.16667E+01, 0.90000E+00, 0.14444E+01, 0.90000E+00
 1022,1,3,3, 0.16667E+01, 0.80000E+00, 0.18889E+01, 0.80000E+00, 0.18889E+01, 0.90000E+00, 0.16667E+01, 0.90000E+00
 1023,1,3,3, 0.18889E+01, 0.80000E+00, 0.21111E+01, 0.80000E+00, 0.21111E+01, 0.90000E+00, 0.18889E+01, 0.90000E+00
 1024,1,3,3, 0.21111E+01, 0.80000E+00, 0.23333E+01, 0.80000E+00, 0.23333E+01, 0.90000E+00, 0.21111E+01, 0.90000E+00
 1025,1,3,3, 0.23333E+01, 0.80000E+00, 0.25556E+01, 0.80000E+00, 0.25556E+01, 0.90000E+00, 0.23333E+01, 0.90000E+00
 1026,1,3,3, 0.25556E+01, 0.80000E+00, 0.27778E+01, 0.80000E+00, 0.27778E+01, 0.90000E+00, 0.25556E+01, 0.90000E+00
 1027,1,3,3, 0.27778E+01, 0.80000E+00, 0.30000E+01, 0.80000E+00, 0.30000E+01, 0.90000E+00, 0.27778E+01, 0.90000E+00
 1028,1,3,3, 0.30000E+01, 0.80000E+00, 0.32222E+01, 0.80000E+00, 0.32222E+01, 0.90000E+00, 0.30000E+01, 0.90000E+00
 1029,1,3,3, 0.32222E+01, 0.80000E+00, 0.34444E+01, 0.80000E+00, 0.34444E+01, 0.90000E+00, 0.32222E+01, 0.90000E+00
 1030,1,3,3, 0.34444E+01, 0.80000E+00, 0.36667E+01, 0.80000E+00, 0.36667E+01, 0.90000E+00, 0.34444E+01, 0.90000E+00
 1031,1,3,3, 0.36667E+01, 0.80000E+00, 0.38889E+01, 0.80000E+00, 0.38889E+01, 0.90000E+00, 0.36667E+01, 0.90000E+00
 1032,1,3,3, 0.38889E+01, 0.80000E+00, 0.41111E+01, 0.80000E+00, 0.41111E+01, 0.90000E+00, 0.38889E+01, 0.90000E+00
 1033,1,3,3, 0.41111E+01, 0.80000E+00, 0.43333E+01, 0.80000E+00, 0.43333E+01, 0.90000E+00, 0.41111E+01, 0.90000E+00
 1034,1,3,3, 0.43333E+01, 0.80000E+00, 0.45556E+01, 0.80000E+00, 0.45556E+01, 0.90000E+00, 0.43333E+01, 0.90000E+00
 1035,1,3,3, 0.45556E+01, 0.80000E+00, 0.47778E+01, 0.80000E+00, 0.47778E+01, 0.90000E+00, 0.45556E+01, 0.90000E+00
 1036,1,3,3, 0.47778E+01, 0.80000E+00, 0.50000E+01, 0.80000E+00, 0.50000E+01, 0.90000E+00, 0.47778E+01, 0.90000E+00
 1037,1,3,3, 0.50000E+01, 0.80000E+00, 0.52222E+01, 0.80000E+00, 0.52222E+01, 0.90000E+00, 0.50000E+01, 0.90000E+00
 1038,1,3,3, 0.52222E+01, 0.80000E+00, 0.54444E+01, 0.80000E+00, 0.54444E+01, 0.90000E+00, 0.52222E+01, 0.90000E+00
 1039,1,3,3, 0.54444E+01, 0.80000E+00, 0.56667E+01, 0.80000E+00, 0.56667E+01, 0.90000E+00, 0.54444E+01, 0.90000E+00
 1040,1,3,3, 0.56667E+01, 0.80000E+00, 0.58889E+01, 0.80000E+00, 0.58889E+01, 0.90000E+00, 0.56667E+01, 0.90000E+00
 1041,1,3,3, 0.58889E+01, 0.80000E+00, 0.61111E+01, 0.80000E+00, 0.61111E+01, 0.90000E+00, 0.58889E+01, 0.90000E+00
 1042,1,3,3, 0.61111E+01, 0.80000E+00, 0.63333E+01, 0.80000E+00, 0.63333E+01, 0.90000E+00, 0.61111E+01, 0.90000E+00
 1043,1,3,3, 0.63333E+01, 0.80000E+00, 0.65556E+01, 0.80000E+00, 0.65556E+01, 0.90000E+00, 0.63333E+01, 0.90000E+00
 1044,1,3,3, 0.65556E+01, 0.80000E+00, 0.67778E+01, 0.80000E+00, 0.67778E+01, 0.90000E+00, 0.65556E+01, 0.90000E+00
 1045,1,3,3, 0.67778E+01, 0.80000E+00, 0.70000E+01, 0.80000E+00, 0.70000E+01, 0.90000E+00, 0.67778E+01, 0.90000E+00
 1046,1,3,3, 0.70000E+01, 0.80000E+00, 0.72222E+01, 0.80000E+00, 0.72222E+01, 0.90000E+00, 0.70000E+01, 0.90000E+00
 1047,1,3,3, 0.72222E+01, 0.80000E+00, 0.74444E+01, 0.80000E+00, 0.74444E+01, 0.90000E+00, 0.72222E+01, 0.90000E+00
 1048,1,3,3, 0.74444E+01, 0.80000E+00, 0.76667E+01, 0.80000E+00, 0.76667E+01, 0.90000E+00, 0.74444E+01, 0.90000E+00
 1049,1,3,3, 0.76667E+01, 0.80000E+00, 0.78889E+01, 0.80000E+00, 0.78889E+01, 0.90000E+00, 0.76667E+01, 0.90000E+00
 1050,1,3,3, 0.78889E+01, 0.80000E+00, 0.81111E+01, 0.80000E+00, 0.81111E+01, 0.90000E+00, 0.78889E+01, 0.90000E+00
 1051,1,3,3, 0.81111E+01, 0.80000E+00, 0.83333E+01, 0.80000E+00, 0.83333E+01, 0.90000E+00, 0.81111E+01, 0.90000E+00
 1052,1,3,3, 0.83333E+01, 0.80000E+00, 0.85556E+01, 0.80000E+00, 0.85556E+01, 0.90000E+00, 0.83333E+01, 0.90000E+00
 1053,1,3,3, 0.85556E+01, 0.80000E+00, 0.87778E+01, 0.80000E+00, 0.87778E+01, 0.90000E+00, 0.85556E+01, 0.90000E+00
 1054,1,3,3, 0.87778E+01, 0.80000E+00, 0.88889E+01, 0.80000E+00, 0.88889E+01, 0.90000E+00, 0.87778E+01, 0.90000E+00
 1055,1,3,3, 0.88889E+01, 0.80000E+00, 0.89444E+01, 0.80000E+00, 0.89444E+01, 0.90000E+00, 0.88889E+01, 0.90000E+00
 1056,1,4,3, 0.89444E+01, 0.80000E+00, 0.89722E+01, 0.80000E+00, 0.89722E+01, 0.90000E+00, 0.89444E+01, 0.90000E+00
 1057,1,4,3, 0.89722E+01, 0.80000E+00, 0.90000E+01, 0.80000E+00, 0.90000E+01, 0.90000E+00, 0.89722E+01, 0.90000E+00
 1058,1,3,3, 0.10000E+01, 0.90000E+00, 0.12222E+01, 0.90000E+00, 0.12222E+01, 0.10000E+01, 0.10000E+01, 0.10000E+01
 1059,1,3,3, 0.12222E+01, 0.90000E+00, 0.14444E+01, 0.90000E+00, 0.14444E+01, 0.10000E+01, 0.12222E+01, 0.10000E+01
 1060,1,3,3, 0.14444E+01, 0.90000E+00, 0.16667E+01, 0.90000E+00, 0.16667E+01, 0.10000E+01, 0.14444E+01, 0.10000E+01
 1061,1,3,3, 0.16667E+01, 0.90000E+00, 0.18889E+01, 0.90000E+00, 0.18889E+01, 0.10000E+01, 0.16667E+01, 0.10000E+01
 1062,1,3,3, 0.18889E+01, 0.90000E+00, 0.21111E+01, 0.90000E+00, 0.21111E+01, 0.10000E+01, 0.18889E+01, 0.10000E+01
 1063,1,3,3, 0.21111E+01, 0.90000E+00, 0.23333E+01, 0.90000E+00, 0.23333E+01, 0.10000E+01, 0.21111E+01, 0.10000E+01
 1064,1,3,3, 0.23333E+01, 0.90000E+00, 0.25556E+01, 0.90000E+00, 0.25556E+01, 0.10000E+01, 0.23333E+01, 0.10000E+01
 1065,1,3,3, 0.25556E+01, 0.90000E+00, 0.27778E+01, 0.90000E+00, 0.27778E+01, 0.10000E+01, 0.25556E+01, 0.10000E+01
 1066,1,3,3, 0.27778E+01, 0.90000E+00, 0.30000E+01, 0.90000E+00, 0.30000E+01, 0.10000E+01, 0.27778E+01, 0.10000E+01
 1067,1,3,3, 0.30000E+01, 0.90000E+00, 0.32222E+01, 0.90000E+00, 0.32222E+01, 0.10000E+01, 0.30000E+01, 0.10000E+01
 1068,1,3,3, 0.32222E+01, 0.90000E+00, 0.34444E+01, 0.90000E+00, 0.34444E+01, 0.10000E+01, 0.32222E+01, 0.10000E+01
 1069,1,3,3, 0.34444E+01, 0.90000E+00, 0.36667E+01, 0.90000E+00, 0.36667E+01, 0.10000E+01, 0.34444E+01, 0.10000E+01
 1070,1,3,3, 0.36667E+01, 0.90000E+00, 0.38889E+01, 0.90000E+00, 0.38889E+01, 0.10000E+01, 0.36667E+01, 0.10000E+01
 1071,1,3,3, 0.38889E+01, 0.90000E+00, 0.41111E+01, 0.90000E+00, 0.41111E+01, 0.10000E+01, 0.38889E+01, 0.10000E+01
 1072,1,3,3, 0.41111E+01, 0.90000E+00, 0.43333E+01, 0.90000E+00, 0.43333E+01, 0.10000E+01, 0.41111E+01, 0.10000E+01
 1073,1,3,3, 0.43333E+01, 0.90000E+00, 0.45556E+01, 0.90000E+00, 0.45556E+01, 0.10000E+01, 0.43333E+01, 0.10000E+01
 1074,1,3,3, 0.45556E+01, 0.90000E+00, 0.47778E+01, 0.90000E+00, 0.47778E+01, 0.10000E+01, 0.45556E+01, 0.10000E+01
 1075,1,3,3, 0.47778E+01, 0.90000E+00, 0.50000E+01, 0.90000E+00, 0.50000E+01, 0.10000E+01, 0.47778E+01, 0.10000E+01
 1076,1,3,3, 0.50000E+01, 0.90000E+00, 0.52222E+01, 0.90000E+00, 0.52222E+01, 0.10000E+01, 0.50000E+01, 0.10000E+01
 1077,1,3,3, 0.52222E+01, 0.90000E+00, 0.54444E+01, 0.90000E+00, 0.54444E+01, 0.10000E+01, 0.52222E+01, 0.10000E+01
 1078,1,3,3, 0.54444E+01, 0.90000E+00, 0.56667E+01, 0.90000E+00, 0.56667E+01, 0.10000E+01, 0.54444E+01, 0.10000E+01
 1079,1,3,3, 0.56667E+01, 0.90000E+00, 0.58889E+01, 0.90000E+00, 0.58889E+01, 0.10000E+01, 0.56667E+01, 0.10000E+01
 1080,1,3,3, 0.58889E+01, 0.90000E+00, 0.61111E+01, 0.90000E+00, 0.61111E+01, 0.10000E+01, 0.58889E+01, 0.10000E+01
 1081,1,3,3, 0.61111E+01, 0.90000E+00, 0.63333E+01, 0.90000E+00, 0.63333E+01, 0.10000E+01, 0.61111E+01, 0.10000E+01
 1082,1,3,3, 0.63333E+01, 0.90000E+00, 0.65556E+01, 0.90000E+00, 0.65556E+01, 0.10000E+01, 0.63333E+01, 0.10000E+01
 1083,1,3,3, 0.65556E+01, 0.90000E+00, 0.67778E+01, 0.90000E+00, 0.67778E+01, 0.10000E+01, 0.65556E+01, 0.10000E+01
 1084,1,3,3, 0.67778E+01, 0.90000E+00, 0.70000E+01, 0.90000E+00, 0.70000E+01, 0.10000E+01, 0.67778E+01, 0.10000E+01
 1085,1,3,3, 0.70000E+01, 0.90000E+00, 0.72222E+01, 0.90000E+00, 0.72222E+01, 0.10000E+01, 0.70000E+01, 0.10000E+01
 1086,1,3,3, 0.72222E+01, 0.90000E+00, 0.74444E+01, 0.90000E+00, 0.74444E+01, 0.10000E+01, 0.72222E+01, 0.10000E+01
 1087,1,3,3, 0.74444E+01, 0.90000E+00, 0.76667E+01, 0.90000E+00, 0.76667E+01, 0.10000E+01, 0.74444E+01, 0.10000E+01
 1088,1,3,3, 0.76667E+01, 0.90000E+00, 0.78889E+01, 0.90000E+00, 0.78889E+01, 0.10000E+01, 0.76667E+01, 0.10000E+01
 1089,1,3,3, 0.78889E+01, 0.90000E+00, 0.81111E+01, 0.90000E+00, 0.81111E+01, 0.10000E+01, 0.78889E+01, 0.10000E+01
 1090,1,3,3, 0.81111E+01, 0.90000E+00, 0.83333E+01, 0.90000E+00, 0.83333E+01, 0.10000E+01, 0.81111E+01, 0.10000E+01
 1091,1,3,3, 0.83333E+01, 0.90000E+00, 0.85556E+01, 0.90000E+00, 0.85556E+01, 0.10000E+01, 0.83333E+01, 0.10000E+01
 1092,1,3,3, 0.85556E+01, 0.90000E+00, 0.87778E+01, 0.90000E+00, 0.87778E+01, 0.10000E+01, 0.85556E+01, 0.10000E+01
 1093,1,3,3, 0.87778E+01, 0.90000E+00, 0.88889E+01, 0.90000E+00, 0.88889E+01, 0.10000E+01, 0.87778E+01, 0.10000E+01
 1094,1,3,3, 0.88889E+01, 0.90000E+00, 0.89444E+01, 0.90000E+00, 0.89444E+01, 0.10000E+01, 0.88889E+01, 0.10000E+01
 1095,1,4,3, 0.89444E+01, 0.90000E+00, 0.89722E+01, 0.90000E+00, 0.89722E+01, 0.10000E+01, 0.89444E+01, 0.10000E+01
 1096,1,4,3, 0.89722E+01, 0.90000E+00, 0.90000E+01, 0.90000E+00, 0.90000E+01, 0.10000E+01, 0.89722E+01, 0.10000E+01
 1097,2,4,3, 0.90000E+01, 0.70000E+00, 0.90042E+01, 0.70000E+00, 0.90042E+01, 0.72500E+00, 0.90000E+01, 0.72500E+00
 1098,2,4,3, 0.90042E+01, 0.70000E+00, 0.90083E+01, 0.70000E+00, 0.90083E+01, 0.72500E+00, 0.90042E+01, 0.72500E+00
 1099,2,4,3, 0.90042E+01, 0.72500E+00, 0.90083E+01, 0.72500E+00, 0.90083E+01, 0.75000E+00, 0.90042E+01, 0.75000E+00
 1100,2,4,3, 0.90000E+01, 0.72500E+00, 0.90042E+01, 0.72500E+00, 0.90042E+01, 0.75000E+00, 0.90000E+01, 0.75000E+00
 1101,2,4,3, 0.90083E+01, 0.70000E+00, 0.90167E+01, 0.70000E+00, 0.90167E+01, 0.75000E+00, 0.90083E+01, 0.75000E+00
 1102,2,3,3, 0.90167E+01, 0.70000E+00, 0.90333E+01, 0.70000E+00, 0.90333E+01, 0.75000E+00, 0.90167E+01, 0.75000E+00
 1103,2,3,3, 0.90167E+01, 0.75000E+00, 0.90333E+01, 0.75000E+00, 0.90333E+01, 0.80000E+00, 0.90167E+01, 0.80000E+00
 1104,2,4,3, 0.90000E+01, 0.75000E+00, 0.90083E+01, 0.75000E+00, 0.90083E+01, 0.80000E+00, 0.90000E+01, 0.80000E+00
 1105,2,4,3, 0.90083E+01, 0.75000E+00, 0.90167E+01, 0.75000E+00, 0.90167E+01, 0.80000E+00, 0.90083E+01, 0.80000E+00
 1106,2,3,3, 0.90333E+01, 0.70000E+00, 0.90667E+01, 0.70000E+00, 0.90667E+01, 0.80000E+00, 0.90333E+01, 0.80000E+00
 1107,2,3,3, 0.90667E+01, 0.70000E+00, 0.91333E+01, 0.70000E+00, 0.91333E+01, 0.80000E+00, 0.90667E+01, 0.80000E+00
 1108,2,3,3, 0.91333E+01, 0.70000E+00, 0.92667E+01, 0.70000E+00, 0.92667E+01, 0.80000E+00, 0.91333E+01, 0.80000E+00
 1109,2,3,3, 0.92667E+01, 0.70000E+00, 0.93333E+01, 0.70000E+00, 0.93333E+01, 0.80000E+00, 0.92667E+01, 0.80000E+00
 1110,2,3,3, 0.93333E+01, 0.70000E+00, 0.93667E+01, 0.70000E+00, 0.93667E+01, 0.80000E+00, 0.93333E+01, 0.80000E+00
 1111,2,4,3, 0.93667E+01, 0.70000E+00, 0.93833E+01, 0.70000E+00, 0.93833E+01, 0.80000E+00, 0.93667E+01, 0.80000E+00
 1112,2,4,3, 0.93833E+01, 0.70000E+00, 0.94000E+01, 0.70000E+00, 0.94000E+01, 0.80000E+00, 0.93833E+01, 0.80000E+00
 1113,2,4,3, 0.90000E+01, 0.80000E+00, 0.90167E+01, 0.80000E+00, 0.90167E+01, 0.90000E+00, 0.90000E+01, 0.90000E+00
 1114,2,4,3, 0.90167E+01, 0.80000E+00, 0.90333E+01, 0.80000E+00, 0.90333E+01, 0.90000E+00, 0.90167E+01, 0.90000E+00
 1115,2,3,3, 0.90333E+01, 0.80000E+00, 0.90667E+01, 0.80000E+00, 0.90667E+01, 0.90000E+00, 0.90333E+01, 0.90000E+00
 1116,2,3,3, 0.90667E+01, 0.80000E+00, 0.91333E+01, 0.80000E+00, 0.91333E+01, 0.90000E+00, 0.90667E+01, 0.90000E+00
 1117,2,3,3, 0.91333E+01, 0.80000E+00, 0.92667E+01, 0.80000E+00, 0.92667E+01, 0.90000E+00, 0.91333E+01, 0.90000E+00
 1118,2,3,3, 0.92667E+01, 0.80000E+00, 0.93333E+01, 0.80000E+00, 0.93333E+01, 0.90000E+00, 0.92667E+01, 0.90000E+00
 1119,2,3,3, 0.93333E+01, 0.80000E+00, 0.93667E+01, 0.80000E+00, 0.93667E+01, 0.90000E+00, 0.93333E+01, 0.90000E+00
 1120,2,4,3, 0.93667E+01, 0.80000E+00, 0.93833E+01, 0.80000E+00, 0.93833E+01, 0.90000E+00, 0.93667E+01, 0.90000E+00
 1121,2,4,3, 0.93833E+01, 0.80000E+00, 0.94000E+01, 0.80000E+00, 0.94000E+01, 0.90000E+00, 0.93833E+01, 0.90000E+00
 1122,2,4,3, 0.90000E+01, 0.90000E+00, 0.90167E+01, 0.90000E+00, 0.90167E+01, 0.10000E+01, 0.90000E+01, 0.10000E+01
 1123,2,4,3, 0.90167E+01, 0.90000E+00, 0.90333E+01, 0.90000E+00, 0.90333E+01, 0.10000E+01, 0.90167E+01, 0.10000E+01
 1124,2,3,3, 0.90333E+01, 0.90000E+00, 0.90667E+01, 0.90000E+00, 0.90667E+01, 0.10000E+01, 0.90333E+01, 0.10000E+01
 1125,2,3,3, 0.90667E+01, 0.90000E+00, 0.91333E+01, 0.90000E+00, 0.91333E+01, 0.10000E+01, 0.90667E+01, 0.10000E+01
 1126,2,3,3, 0.91333E+01, 0.90000E+00, 0.92667E+01, 0.90000E+00, 0.92667E+01, 0.10000E+01, 0.91333E+01, 0.10000E+01
 1127,2,3,3, 0.92667E+01, 0.90000E+00, 0.93333E+01, 0.90000E+00, 0.93333E+01, 0.10000E+01, 0.92667E+01, 0.10000E+01
 1128,2,3,3, 0.93333E+01, 0.90000E+00, 0.93667E+01, 0.90000E+00, 0.93667E+01, 0.10000E+01, 0.93333E+01, 0.10000E+01
 1129,2,4,3, 0.93667E+01, 0.90000E+00, 0.93833E+01, 0.90000E+00, 0.93833E+01, 0.10000E+01, 0.93667E+01, 0.10000E+01
 1130,2,4,3, 0.93833E+01, 0.90000E+00, 0.94000E+01, 0.90000E+00, 0.94000E+01, 0.10000E+01, 0.93833E+01, 0.10000E+01
 1131,3,4,3, 0.94000E+01, 0.70000E+00, 0.94250E+01, 0.70000E+00, 0.94250E+01, 0.80000E+00, 0.94000E+01, 0.80000E+00
 1132,3,4,3, 0.94250E+01, 0.70000E+00, 0.94500E+01, 0.70000E+00, 0.94500E+01, 0.80000E+00, 0.94250E+01, 0.80000E+00
 1133,3,3,3, 0.94500E+01, 0.70000E+00, 0.95000E+01, 0.70000E+00, 0.95000E+01, 0.80000E+00, 0.94500E+01, 0.80000E+00
 1134,3,3,3, 0.95000E+01, 0.70000E+00, 0.96000E+01, 0.70000E+00, 0.96000E+01, 0.80000E+00, 0.95000E+01, 0.80000E+00
 1135,3,3,3, 0.96000E+01, 0.70000E+00, 0.98000E+01, 0.70000E+00, 0.98000E+01, 0.80000E+00, 0.96000E+01, 0.80000E+00
 1136,3,3,3, 0.98000E+01, 0.70000E+00, 0.10000E+02, 0.70000E+00, 0.10000E+02, 0.80000E+00, 0.98000E+01, 0.80000E+00
 1137,3,4,3, 0.94000E+01, 0.80000E+00, 0.94250E+01, 0.80000E+00, 0.94250E+01, 0.90000E+00, 0.94000E+01, 0.90000E+00
 1138,3,4,3, 0.94250E+01, 0.80000E+00, 0.94500E+01, 0.80000E+00, 0.94500E+01, 0.90000E+00, 0.94250E+01, 0.90000E+00
 1139,3,3,3, 0.94500E+01, 0.80000E+00, 0.95000E+01, 0.80000E+00, 0.95000E+01, 0.90000E+00, 0.94500E+01, 0.90000E+00
 1140,3,3,3, 0.95000E+01, 0.80000E+00, 0.96000E+01, 0.80000E+00, 0.96000E+01, 0.90000E+00, 0.95000E+01, 0.90000E+00
 1141,3,3,3, 0.96000E+01, 0.80000E+00, 0.98000E+01, 0.80000E+00, 0.98000E+01, 0.90000E+00, 0.96000E+01, 0.90000E+00
 1142,3,3,3, 0.98000E+01, 0.80000E+00, 0.10000E+02, 0.80000E+00, 0.10000E+02, 0.90000E+00, 0.98000E+01, 0.90000E+00
 1143,3,4,3, 0.94000E+01, 0.90000E+00, 0.94250E+01, 0.90000E+00, 0.94250E+01, 0.10000E+01, 0.94000E+01, 0.10000E+01
 1144,3,4,3, 0.94250E+01, 0.90000E+00, 0.94500E+01, 0.90000E+00, 0.94500E+01, 0.10000E+01, 0.94250E+01, 0.10000E+01
 1145,3,3,3, 0.94500E+01, 0.90000E+00, 0.95000E+01, 0.90000E+00, 0.95000E+01, 0.10000E+01, 0.94500E+01, 0.10000E+01
 1146,3,3,3, 0.95000E+01, 0.90000E+00, 0.96000E+01, 0.90000E+00, 0.96000E+01, 0.10000E+01, 0.95000E+01, 0.10000E+01
 1147,3,3,3, 0.96000E+01, 0.90000E+00, 0.98000E+01, 0.90000E+00, 0.98000E+01, 0.10000E+01, 0.96000E+01, 0.10000E+01
 1148,3,3,3, 0.98000E+01, 0.90000E+00, 0.10000E+02, 0.90000E+00, 0.10000E+02, 0.10000E+01, 0.98000E+01, 0.10000E+01


==> figures/sec4/b2dl4/qoi_data.csv <==
 0.00000E+00, 0.2981499999874E+02, 0.1000000000000E+02, 0.8614720858169E+02, 0.1000000000000E+01, 0.1560000000000E+01, 0.3120000000000E+01, 0.1560000000000E+01, 0.3120000000000E+01, 0.2687792907749E+03,-0.1092613558826E+02, 0.3760000000000E+01
 0.00000E+00, 0.2981499999747E+02, 0.1000000000000E+02, 0.8614720858566E+02, 0.1000000000000E+01, 0.1560000000000E+01, 0.3120000000000E+01, 0.1559999999999E+01, 0.3120000000000E+01, 0.2687792907873E+03,-0.1092613558219E+02, 0.3760000000000E+01
 0.10000E+00, 0.2981500257274E+02, 0.1000000000000E+02, 0.8569524205186E+02, 0.1000000000000E+01, 0.1559979909400E+01, 0.3120000000000E+01, 0.1560027886383E+01, 0.3120000000000E+01, 0.2674049513023E+03,-0.1154889008557E+02, 0.3760000000000E+01
 0.20000E+00, 0.2981503498754E+02, 0.1000000000000E+02, 0.8517612716609E+02, 0.1000000000000E+01, 0.1559911564103E+01, 0.3120000000000E+01, 0.1560131958684E+01, 0.3120000000000E+01, 0.2658212959380E+03,-0.1244081326340E+02, 0.3760000000000E+01
 0.30000E+00, 0.2981510281219E+02, 0.1000000000000E+02, 0.8511204016917E+02, 0.1000000000000E+01, 0.1559806185907E+01, 0.3120000000000E+01, 0.1560278968493E+01, 0.3120000000000E+01, 0.2656215199242E+03,-0.1263110341271E+02, 0.3760000000000E+01
 0.40000E+00, 0.2981516976787E+02, 0.1000000000000E+02, 0.8513506347695E+02, 0.1000000000000E+01, 0.1559698366184E+01, 0.3120000000000E+01, 0.1560421625925E+01, 0.3120000000000E+01, 0.2656932801878E+03,-0.1253329121050E+02, 0.3760000000000E+01
 0.50000E+00, 0.2981523349589E+02, 0.1000000000000E+02, 0.8515165402746E+02, 0.1000000000000E+01, 0.1559596997801E+01, 0.3120000000000E+01, 0.1560564466835E+01, 0.3120000000000E+01, 0.2657449896043E+03,-0.1250952398500E+02, 0.3760000000000E+01
 0.60000E+00, 0.2981529574786E+02, 0.1000000000000E+02, 0.8514703284776E+02, 0.1000000000000E+01, 0.1559496547131E+01, 0.3120000000000E+01, 0.1560705259970E+01, 0.3120000000000E+01, 0.2657305820129E+03,-0.1251538881252E+02, 0.3760000000000E+01
 0.70000E+00, 0.2981535844295E+02, 0.1000000000000E+02, 0.8514309673121E+02, 0.1000000000000E+01, 0.1559396049912E+01, 0.3120000000000E+01, 0.1560846860150E+01, 0.3120000000000E+01, 0.2657183097658E+03,-0.1253089073547E+02, 0.3760000000000E+01
 0.80000E+00, 0.2981542121073E+02, 0.1000000000000E+02, 0.8513991727050E+02, 0.1000000000000E+01, 0.1559295207449E+01, 0.3120000000000E+01, 0.1560988310749E+01, 0.3120000000000E+01, 0.2657083966167E+03,-0.1253937667536E+02, 0.3760000000000E+01
 0.90000E+00, 0.2981548406639E+02, 0.1000000000000E+02, 0.8513800427090E+02, 0.1000000000000E+01, 0.1559194393614E+01, 0.3120000000000E+01, 0.1561129910213E+01, 0.3120000000000E+01, 0.2657024313110E+03,-0.1254697234667E+02, 0.3760000000000E+01
 0.10000E+01, 0.2981554685867E+02, 0.1000000000000E+02, 0.8513596879536E+02, 0.1000000000000E+01, 0.1559093580808E+01, 0.3120000000000E+01, 0.1561271434221E+01, 0.3120000000000E+01, 0.2656960845880E+03,-0.1255368811456E+02, 0.3760000000000E+01
 0.11000E+01, 0.2981560968035E+02, 0.1000000000000E+02, 0.8513404154592E+02, 0.1000000000000E+01, 0.1558992788530E+01, 0.3120000000000E+01, 0.1561412981289E+01, 0.3120000000000E+01, 0.2656900753451E+03,-0.1256049053799E+02, 0.3760000000000E+01
 0.12000E+01, 0.2981567247377E+02, 0.1000000000000E+02, 0.8513215665768E+02, 0.1000000000000E+01, 0.1558891991393E+01, 0.3120000000000E+01, 0.1561554515875E+01, 0.3120000000000E+01, 0.2656841983833E+03,-0.1256690409153E+02, 0.3760000000000E+01
 0.13000E+01, 0.2981573529599E+02, 0.1000000000000E+02, 0.8513036199368E+02, 0.1000000000000E+01, 0.1558791195929E+01, 0.3120000000000E+01, 0.1561696056560E+01, 0.3120000000000E+01, 0.2656786027395E+03,-0.1257308540574E+02, 0.3760000000000E+01
 0.14000E+01, 0.2981579809453E+02, 0.1000000000000E+02, 0.8512864596707E+02, 0.1000000000000E+01, 0.1558690399695E+01, 0.3120000000000E+01, 0.1561837595020E+01, 0.3120000000000E+01, 0.2656732523982E+03,-0.1257898462252E+02, 0.3760000000000E+01
 0.15000E+01, 0.2981586091794E+02, 0.1000000000000E+02, 0.8512698033843E+02, 0.1000000000000E+01, 0.1558589604495E+01, 0.3120000000000E+01, 0.1561979134235E+01, 0.3120000000000E+01, 0.2656680592002E+03,-0.1258469217766E+02, 0.3760000000000E+01
 0.16000E+01, 0.2981592371963E+02, 0.1000000000000E+02, 0.8512538177262E+02, 0.1000000000000E+01, 0.1558488809439E+01, 0.3120000000000E+01, 0.1562120673183E+01, 0.3120000000000E+01, 0.2656630751907E+03,-0.1259018994810E+02, 0.3760000000000E+01
 0.17000E+01, 0.2981598654463E+02, 0.1000000000000E+02, 0.8512381907629E+02, 0.1000000000000E+01, 0.1558388014889E+01, 0.3120000000000E+01, 0.1562262212127E+01, 0.3120000000000E+01, 0.2656582030145E+03,-0.1259553371494E+02, 0.3760000000000E+01
 0.18000E+01, 0.2981604934941E+02, 0.1000000000000E+02, 0.8512231422809E+02, 0.1000000000000E+01, 0.1558287220472E+01, 0.3120000000000E+01, 0.1562403751196E+01, 0.3120000000000E+01, 0.2656535112792E+03,-0.1260070165492E+02, 0.3760000000000E+01
 0.19000E+01, 0.2981611217624E+02, 0.1000000000000E+02, 0.8512083715652E+02, 0.1000000000000E+01, 0.1558186426448E+01, 0.3120000000000E+01, 0.1562545290199E+01, 0.3120000000000E+01, 0.2656489061347E+03,-0.1260574571093E+02, 0.3760000000000E+01
 0.20000E+01, 0.2981617498402E+02, 0.1000000000000E+02, 0.8511940980984E+02, 0.1000000000000E+01, 0.1558085632512E+01, 0.3120000000000E+01, 0.1562686829340E+01, 0.3120000000000E+01, 0.2656444560915E+03,-0.1261063813508E+02, 0.3760000000000E+01
 0.21000E+01, 0.2981623781278E+02, 0.1000000000000E+02, 0.8511800453893E+02, 0.1000000000000E+01, 0.1557984838934E+01, 0.3120000000000E+01, 0.1562828368471E+01, 0.3120000000000E+01, 0.2656400748571E+03,-0.1261542995302E+02, 0.3760000000000E+01
 0.22000E+01, 0.2981630062350E+02, 0.1000000000000E+02, 0.8511664257467E+02, 0.1000000000000E+01, 0.1557884045390E+01, 0.3120000000000E+01, 0.1562969907706E+01, 0.3120000000000E+01, 0.2656358287035E+03,-0.1262008850711E+02, 0.3760000000000E+01
 0.23000E+01, 0.2981636345427E+02, 0.1000000000000E+02, 0.8511529841716E+02, 0.1000000000000E+01, 0.1557783252184E+01, 0.3120000000000E+01, 0.1563111446988E+01, 0.3120000000000E+01, 0.2656316380429E+03,-0.1262466424222E+02, 0.3760000000000E+01
 0.24000E+01, 0.2981642626787E+02, 0.1000000000000E+02, 0.8511399246588E+02, 0.1000000000000E+01, 0.1557682458974E+01, 0.3120000000000E+01, 0.1563252986340E+01, 0.3120000000000E+01, 0.2656275665533E+03,-0.1262912134447E+02, 0.3760000000000E+01
 0.25000E+01, 0.2981648910068E+02, 0.1000000000000E+02, 0.8511270097288E+02, 0.1000000000000E+01, 0.1557581666085E+01, 0.3120000000000E+01, 0.1563394525784E+01, 0.3120000000000E+01, 0.2656235401127E+03,-0.1263350954444E+02, 0.3760000000000E+01
 0.26000E+01, 0.2981655191710E+02, 0.1000000000000E+02, 0.8511144356325E+02, 0.1000000000000E+01, 0.1557480873164E+01, 0.3120000000000E+01, 0.1563536065273E+01, 0.3120000000000E+01, 0.2656196199828E+03,-0.1263779111335E+02, 0.3760000000000E+01
 0.27000E+01, 0.2981661475201E+02, 0.1000000000000E+02, 0.8511019791803E+02, 0.1000000000000E+01, 0.1557380080550E+01, 0.3120000000000E+01, 0.1563677604883E+01, 0.3120000000000E+01, 0.2656157364996E+03,-0.1264201491856E+02, 0.3760000000000E+01
 0.28000E+01, 0.2981667757120E+02, 0.1000000000000E+02, 0.8510898294835E+02, 0.1000000000000E+01, 0.1557279287883E+01, 0.3120000000000E+01, 0.1563819144520E+01, 0.3120000000000E+01, 0.2656119486972E+03,-0.1264614215581E+02, 0.3760000000000E+01
 0.29000E+01, 0.2981674040824E+02, 0.1000000000000E+02, 0.8510777753483E+02, 0.1000000000000E+01, 0.1557178495510E+01, 0.3120000000000E+01, 0.1563960684301E+01, 0.3120000000000E+01, 0.2656081906543E+03,-0.1265022074805E+02, 0.3760000000000E+01
 0.30000E+01, 0.2981680323015E+02, 0.1000000000000E+02, 0.8510659993309E+02, 0.1000000000000E+01, 0.1557077703070E+01, 0.3120000000000E+01, 0.1564102224095E+01, 0.3120000000000E+01, 0.2656045193595E+03,-0.1265421133890E+02, 0.3760000000000E+01
 0.31000E+01, 0.2981686606935E+02, 0.1000000000000E+02, 0.8510543004532E+02, 0.1000000000000E+01, 0.1556976910912E+01, 0.3120000000000E+01, 0.1564243764049E+01, 0.3120000000000E+01, 0.2656008720789E+03,-0.1265816089248E+02, 0.3760000000000E+01
 0.32000E+01, 0.2981692889394E+02, 0.1000000000000E+02, 0.8510428553750E+02, 0.1000000000000E+01, 0.1556876118676E+01, 0.3120000000000E+01, 0.1564385304008E+01, 0.3120000000000E+01, 0.2655973039611E+03,-0.1266202984940E+02, 0.3760000000000E+01
 0.33000E+01, 0.2981699173532E+02, 0.1000000000000E+02, 0.8510314718260E+02, 0.1000000000000E+01, 0.1556775326710E+01, 0.3120000000000E+01, 0.1564526844135E+01, 0.3120000000000E+01, 0.2655937549890E+03,-0.1266586419551E+02, 0.3760000000000E+01
 0.34000E+01, 0.2981705456256E+02, 0.1000000000000E+02, 0.8510203210394E+02, 0.1000000000000E+01, 0.1556674534658E+01, 0.3120000000000E+01, 0.1564668384261E+01, 0.3120000000000E+01, 0.2655902786179E+03,-0.1266962442849E+02, 0.3760000000000E+01
 0.35000E+01, 0.2981711740613E+02, 0.1000000000000E+02, 0.8510092183858E+02, 0.1000000000000E+01, 0.1556573742867E+01, 0.3120000000000E+01, 0.1564809924563E+01, 0.3120000000000E+01, 0.2655868172148E+03,-0.1267335555934E+02, 0.3760000000000E+01
 0.36000E+01, 0.2981718023599E+02, 0.1000000000000E+02, 0.8509983301834E+02, 0.1000000000000E+01, 0.1556472950982E+01, 0.3120000000000E+01, 0.1564951464859E+01, 0.3120000000000E+01, 0.2655834227015E+03,-0.1267701830122E+02, 0.3760000000000E+01
 0.37000E+01, 0.2981724308178E+02, 0.1000000000000E+02, 0.8509874785952E+02, 0.1000000000000E+01, 0.1556372159348E+01, 0.3120000000000E+01, 0.1565093005337E+01, 0.3120000000000E+01, 0.2655800395639E+03,-0.1268065669552E+02, 0.3760000000000E+01
 0.38000E+01, 0.2981730591423E+02, 0.1000000000000E+02, 0.8509768253921E+02, 0.1000000000000E+01, 0.1556271367616E+01, 0.3120000000000E+01, 0.1565234545804E+01, 0.3120000000000E+01, 0.2655767183050E+03,-0.1268423178807E+02, 0.3760000000000E+01
 0.39000E+01, 0.2981736876225E+02, 0.1000000000000E+02, 0.8509661987174E+02, 0.1000000000000E+01, 0.1556170576127E+01, 0.3120000000000E+01, 0.1565376086458E+01, 0.3120000000000E+01, 0.2655734052768E+03,-0.1268778668208E+02, 0.3760000000000E+01
 0.40000E+01, 0.2981743159727E+02, 0.1000000000000E+02, 0.8509557561966E+02, 0.1000000000000E+01, 0.1556069784534E+01, 0.3120000000000E+01, 0.1565517627099E+01, 0.3120000000000E+01, 0.2655701496884E+03,-0.1269128282910E+02, 0.3760000000000E+01
 0.41000E+01, 0.2981749444754E+02, 0.1000000000000E+02, 0.8509453313892E+02, 0.1000000000000E+01, 0.1555968993176E+01, 0.3120000000000E+01, 0.1565659167927E+01, 0.3120000000000E+01, 0.2655668995821E+03,-0.1269476239956E+02, 0.3760000000000E+01
 0.42000E+01, 0.2981755728511E+02, 0.1000000000000E+02, 0.8509350780709E+02, 0.1000000000000E+01, 0.1555868201712E+01, 0.3120000000000E+01, 0.1565800708743E+01, 0.3120000000000E+01, 0.2655637029654E+03,-0.1269818732530E+02, 0.3760000000000E+01
 0.43000E+01, 0.2981762013764E+02, 0.1000000000000E+02, 0.8509248347732E+02, 0.1000000000000E+01, 0.1555767410474E+01, 0.3120000000000E+01, 0.1565942249747E+01, 0.3120000000000E+01, 0.2655605094321E+03,-0.1270159885850E+02, 0.3760000000000E+01
 0.44000E+01, 0.2981768297774E+02, 0.1000000000000E+02, 0.8509147515837E+02, 0.1000000000000E+01, 0.1555666619128E+01, 0.3120000000000E+01, 0.1566083790737E+01, 0.3120000000000E+01, 0.2655573658387E+03,-0.1270495943828E+02, 0.3760000000000E+01
 0.45000E+01, 0.2981774583254E+02, 0.1000000000000E+02, 0.8509046716171E+02, 0.1000000000000E+01, 0.1555565828000E+01, 0.3120000000000E+01, 0.1566225331916E+01, 0.3120000000000E+01, 0.2655542232092E+03,-0.1270830944658E+02, 0.3760000000000E+01
 0.46000E+01, 0.2981780867517E+02, 0.1000000000000E+02, 0.8508947416188E+02, 0.1000000000000E+01, 0.1555465036762E+01, 0.3120000000000E+01, 0.1566366873081E+01, 0.3120000000000E+01, 0.2655511273570E+03,-0.1271161183748E+02, 0.3760000000000E+01
 0.47000E+01, 0.2981787153225E+02, 0.1000000000000E+02, 0.8508848088128E+02, 0.1000000000000E+01, 0.1555364245735E+01, 0.3120000000000E+01, 0.1566508414435E+01, 0.3120000000000E+01, 0.2655480305882E+03,-0.1271490614471E+02, 0.3760000000000E+01
 0.48000E+01, 0.2981793437739E+02, 0.1000000000000E+02, 0.8508750168043E+02, 0.1000000000000E+01, 0.1555263454597E+01, 0.3120000000000E+01, 0.1566649955776E+01, 0.3120000000000E+01, 0.2655449777367E+03,-0.1271815586504E+02, 0.3760000000000E+01
 0.49000E+01, 0.2981799723676E+02, 0.1000000000000E+02, 0.8508652166536E+02, 0.1000000000000E+01, 0.1555162663663E+01, 0.3120000000000E+01, 0.1566791497304E+01, 0.3120000000000E+01, 0.2655419223053E+03,-0.1272139970512E+02, 0.3760000000000E+01
 0.50000E+01, 0.2981806008440E+02, 0.1000000000000E+02, 0.8508555490547E+02, 0.1000000000000E+01, 0.1555061872616E+01, 0.3120000000000E+01, 0.1566933038820E+01, 0.3120000000000E+01, 0.2655389082193E+03,-0.1272460171127E+02, 0.3760000000000E+01
 0.51000E+01, 0.2981812294607E+02, 0.1000000000000E+02, 0.8508458685648E+02, 0.1000000000000E+01, 0.1554961081767E+01, 0.3120000000000E+01, 0.1567074580523E+01, 0.3120000000000E+01, 0.2655358900727E+03,-0.1272779978450E+02, 0.3760000000000E+01
 0.52000E+01, 0.2981818579620E+02, 0.1000000000000E+02, 0.8508363131704E+02, 0.1000000000000E+01, 0.1554860290804E+01, 0.3120000000000E+01, 0.1567216122214E+01, 0.3120000000000E+01, 0.2655329109462E+03,-0.1273095853249E+02, 0.3760000000000E+01
 0.53000E+01, 0.2981824866019E+02, 0.1000000000000E+02, 0.8508267407033E+02, 0.1000000000000E+01, 0.1554759500033E+01, 0.3120000000000E+01, 0.1567357664090E+01, 0.3120000000000E+01, 0.2655299264554E+03,-0.1273411507643E+02, 0.3760000000000E+01
 0.54000E+01, 0.2981831151281E+02, 0.1000000000000E+02, 0.8508172865256E+02, 0.1000000000000E+01, 0.1554658709148E+01, 0.3120000000000E+01, 0.1567499205957E+01, 0.3120000000000E+01, 0.2655269788619E+03,-0.1273723457749E+02, 0.3760000000000E+01
 0.55000E+01, 0.2981837437911E+02, 0.1000000000000E+02, 0.8508078116005E+02, 0.1000000000000E+01, 0.1554557918449E+01, 0.3120000000000E+01, 0.1567640748006E+01, 0.3120000000000E+01, 0.2655240247586E+03,-0.1274035341065E+02, 0.3760000000000E+01
 0.56000E+01, 0.2981843723422E+02, 0.1000000000000E+02, 0.8507984488058E+02, 0.1000000000000E+01, 0.1554457127635E+01, 0.3120000000000E+01, 0.1567782290047E+01, 0.3120000000000E+01, 0.2655211056316E+03,-0.1274343727887E+02, 0.3760000000000E+01
 0.57000E+01, 0.2981850010285E+02, 0.1000000000000E+02, 0.8507890619491E+02, 0.1000000000000E+01, 0.1554356337001E+01, 0.3120000000000E+01, 0.1567923832270E+01, 0.3120000000000E+01, 0.2655181789615E+03,-0.1274652183831E+02, 0.3760000000000E+01
 0.58000E+01, 0.2981856296044E+02, 0.1000000000000E+02, 0.8507797815816E+02, 0.1000000000000E+01, 0.1554255546253E+01, 0.3120000000000E+01, 0.1568065374485E+01, 0.3120000000000E+01, 0.2655152855083E+03,-0.1274957334923E+02, 0.3760000000000E+01
 0.59000E+01, 0.2981862583140E+02, 0.1000000000000E+02, 0.8507704742722E+02, 0.1000000000000E+01, 0.1554154755679E+01, 0.3120000000000E+01, 0.1568206916880E+01, 0.3120000000000E+01, 0.2655123836141E+03,-0.1275262674825E+02, 0.3760000000000E+01
 0.60000E+01, 0.2981868869148E+02, 0.1000000000000E+02, 0.8507612683632E+02, 0.1000000000000E+01, 0.1554053964992E+01, 0.3120000000000E+01, 0.1568348459271E+01, 0.3120000000000E+01, 0.2655095133498E+03,-0.1275564883499E+02, 0.3760000000000E+01
 0.61000E+01, 0.2981875156478E+02, 0.1000000000000E+02, 0.8507520329847E+02, 0.1000000000000E+01, 0.1553953174473E+01, 0.3120000000000E+01, 0.1568490001838E+01, 0.3120000000000E+01, 0.2655066338568E+03,-0.1275867387153E+02, 0.3760000000000E+01
 0.62000E+01, 0.2981881442734E+02, 0.1000000000000E+02, 0.8507428942728E+02, 0.1000000000000E+01, 0.1553852383840E+01, 0.3120000000000E+01, 0.1568631544402E+01, 0.3120000000000E+01, 0.2655037845171E+03,-0.1276166920005E+02, 0.3760000000000E+01
 0.63000E+01, 0.2981887730299E+02, 0.1000000000000E+02, 0.8507337237913E+02, 0.1000000000000E+01, 0.1553751593372E+01, 0.3120000000000E+01, 0.1568773087140E+01, 0.3120000000000E+01, 0.2655009252314E+03,-0.1276466841718E+02, 0.3760000000000E+01
 0.64000E+01, 0.2981894016803E+02, 0.1000000000000E+02, 0.8507246457241E+02, 0.1000000000000E+01, 0.1553650802790E+01, 0.3120000000000E+01, 0.1568914629878E+01, 0.3120000000000E+01, 0.2654980947733E+03,-0.1276763939135E+02, 0.3760000000000E+01
 0.65000E+01, 0.2981900304604E+02, 0.1000000000000E+02, 0.8507155339063E+02, 0.1000000000000E+01, 0.1553550012367E+01, 0.3120000000000E+01, 0.1569056172788E+01, 0.3120000000000E+01, 0.2654952537516E+03,-0.1277061508075E+02, 0.3760000000000E+01
 0.66000E+01, 0.2981906591356E+02, 0.1000000000000E+02, 0.8507065106027E+02, 0.1000000000000E+01, 0.1553449221831E+01, 0.3120000000000E+01, 0.1569197715699E+01, 0.3120000000000E+01, 0.2654924403411E+03,-0.1277356387287E+02, 0.3760000000000E+01
 0.67000E+01, 0.2981912879393E+02, 0.1000000000000E+02, 0.8506974517772E+02, 0.1000000000000E+01, 0.1553348431449E+01, 0.3120000000000E+01, 0.1569339258780E+01, 0.3120000000000E+01, 0.2654896158150E+03,-0.1277651810381E+02, 0.3760000000000E+01
 0.68000E+01, 0.2981919166393E+02, 0.1000000000000E+02, 0.8506884778899E+02, 0.1000000000000E+01, 0.1553247640955E+01, 0.3120000000000E+01, 0.1569480801864E+01, 0.3120000000000E+01, 0.2654868177847E+03,-0.1277944667608E+02, 0.3760000000000E+01
 0.69000E+01, 0.2981925454667E+02, 0.1000000000000E+02, 0.8506794669186E+02, 0.1000000000000E+01, 0.1553146850611E+01, 0.3120000000000E+01, 0.1569622345115E+01, 0.3120000000000E+01, 0.2654840081518E+03,-0.1278238133166E+02, 0.3760000000000E+01
 0.70000E+01, 0.2981931741916E+02, 0.1000000000000E+02, 0.8506705375520E+02, 0.1000000000000E+01, 0.1553046060156E+01, 0.3120000000000E+01, 0.1569763888371E+01, 0.3120000000000E+01, 0.2654812239752E+03,-0.1278529146930E+02, 0.3760000000000E+01
 0.71000E+01, 0.2981938030428E+02, 0.1000000000000E+02, 0.8506615698292E+02, 0.1000000000000E+01, 0.1552945269846E+01, 0.3120000000000E+01, 0.1569905431792E+01, 0.3120000000000E+01, 0.2654784277997E+03,-0.1278820824407E+02, 0.3760000000000E+01
 0.72000E+01, 0.2981944317926E+02, 0.1000000000000E+02, 0.8506526806472E+02, 0.1000000000000E+01, 0.1552844479425E+01, 0.3120000000000E+01, 0.1570046975220E+01, 0.3120000000000E+01, 0.2654756561248E+03,-0.1279110154966E+02, 0.3760000000000E+01
 0.73000E+01, 0.2981950606676E+02, 0.1000000000000E+02, 0.8506437518719E+02, 0.1000000000000E+01, 0.1552743689146E+01, 0.3120000000000E+01, 0.1570188518811E+01, 0.3120000000000E+01, 0.2654728720654E+03,-0.1279400198607E+02, 0.3760000000000E+01
 0.74000E+01, 0.2981956894423E+02, 0.1000000000000E+02, 0.8506348989011E+02, 0.1000000000000E+01, 0.1552642898756E+01, 0.3120000000000E+01, 0.1570330062411E+01, 0.3120000000000E+01, 0.2654701116532E+03,-0.1279687992741E+02, 0.3760000000000E+01
 0.75000E+01, 0.2981963183412E+02, 0.1000000000000E+02, 0.8506260053224E+02, 0.1000000000000E+01, 0.1552542108503E+01, 0.3120000000000E+01, 0.1570471606171E+01, 0.3120000000000E+01, 0.2654673385405E+03,-0.1279976541470E+02, 0.3760000000000E+01
 0.76000E+01, 0.2981969471408E+02, 0.1000000000000E+02, 0.8506171849869E+02, 0.1000000000000E+01, 0.1552441318141E+01, 0.3120000000000E+01, 0.1570613149942E+01, 0.3120000000000E+01, 0.2654645882763E+03,-0.1280262930208E+02, 0.3760000000000E+01
 0.77000E+01, 0.2981975760637E+02, 0.1000000000000E+02, 0.8506083231170E+02, 0.1000000000000E+01, 0.1552340527912E+01, 0.3120000000000E+01, 0.1570754693871E+01, 0.3120000000000E+01, 0.2654618250225E+03,-0.1280550110369E+02, 0.3760000000000E+01
 0.78000E+01, 0.2981982048883E+02, 0.1000000000000E+02, 0.8505995320993E+02, 0.1000000000000E+01, 0.1552239737575E+01, 0.3120000000000E+01, 0.1570896237813E+01, 0.3120000000000E+01, 0.2654590838717E+03,-0.1280835214097E+02, 0.3760000000000E+01
 0.79000E+01, 0.2981988338352E+02, 0.1000000000000E+02, 0.8505906988111E+02, 0.1000000000000E+01, 0.1552138947367E+01, 0.3120000000000E+01, 0.1571037781910E+01, 0.3120000000000E+01, 0.2654563295022E+03,-0.1281121140669E+02, 0.3760000000000E+01
 0.80000E+01, 0.2981994626848E+02, 0.1000000000000E+02, 0.8505819341869E+02, 0.1000000000000E+01, 0.1552038157052E+01, 0.3120000000000E+01, 0.1571179326023E+01, 0.3120000000000E+01, 0.2654535965531E+03,-0.1281405067537E+02, 0.3760000000000E+01
 0.81000E+01, 0.2982000916559E+02, 0.1000000000000E+02, 0.8505731266460E+02, 0.1000000000000E+01, 0.1551937366862E+01, 0.3120000000000E+01, 0.1571320870288E+01, 0.3120000000000E+01, 0.2654508501838E+03,-0.1281689843748E+02, 0.3760000000000E+01
 0.82000E+01, 0.2982007205305E+02, 0.1000000000000E+02, 0.8505643857047E+02, 0.1000000000000E+01, 0.1551836576566E+01, 0.3120000000000E+01, 0.1571462414570E+01, 0.3120000000000E+01, 0.2654481245912E+03,-0.1281972692274E+02, 0.3760000000000E+01
 0.83000E+01, 0.2982013495257E+02, 0.1000000000000E+02, 0.8505556012627E+02, 0.1000000000000E+01, 0.1551735786392E+01, 0.3120000000000E+01, 0.1571603959003E+01, 0.3120000000000E+01, 0.2654453853966E+03,-0.1282256413303E+02, 0.3760000000000E+01
 0.84000E+01, 0.2982019784255E+02, 0.1000000000000E+02, 0.8505468815718E+02, 0.1000000000000E+01, 0.1551634996112E+01, 0.3120000000000E+01, 0.1571745503455E+01, 0.3120000000000E+01, 0.2654426664022E+03,-0.1282538273069E+02, 0.3760000000000E+01
 0.85000E+01, 0.2982026074449E+02, 0.1000000000000E+02, 0.8505381179312E+02, 0.1000000000000E+01, 0.1551534205951E+01, 0.3120000000000E+01, 0.1571887048054E+01, 0.3120000000000E+01, 0.2654399336658E+03,-0.1282821023506E+02, 0.3760000000000E+01
 0.86000E+01, 0.2982032363699E+02, 0.1000000000000E+02, 0.8505294172535E+02, 0.1000000000000E+01, 0.1551433415684E+01, 0.3120000000000E+01, 0.1572028592675E+01, 0.3120000000000E+01, 0.2654372205721E+03,-0.1283101975200E+02, 0.3760000000000E+01
 0.87000E+01, 0.2982038654136E+02, 0.1000000000000E+02, 0.8505206722328E+02, 0.1000000000000E+01, 0.1551332625534E+01, 0.3120000000000E+01, 0.1572170137441E+01, 0.3120000000000E+01, 0.2654344936139E+03,-0.1283383833781E+02, 0.3760000000000E+01
 0.88000E+01, 0.2982044943637E+02, 0.1000000000000E+02, 0.8505119885733E+02, 0.1000000000000E+01, 0.1551231835278E+01, 0.3120000000000E+01, 0.1572311682231E+01, 0.3120000000000E+01, 0.2654317857988E+03,-0.1283663951232E+02, 0.3760000000000E+01
 0.89000E+01, 0.2982051234318E+02, 0.1000000000000E+02, 0.8505032602260E+02, 0.1000000000000E+01, 0.1551131045136E+01, 0.3120000000000E+01, 0.1572453227163E+01, 0.3120000000000E+01, 0.2654290640119E+03,-0.1283944988236E+02, 0.3760000000000E+01
 0.90000E+01, 0.2982057524072E+02, 0.1000000000000E+02, 0.8504945917194E+02, 0.1000000000000E+01, 0.1551030254890E+01, 0.3120000000000E+01, 0.1572594772121E+01, 0.3120000000000E+01, 0.2654263608940E+03,-0.1284224338347E+02, 0.3760000000000E+01
 0.91000E+01, 0.2982063814998E+02, 0.1000000000000E+02, 0.8504858782629E+02, 0.1000000000000E+01, 0.1550929464753E+01, 0.3120000000000E+01, 0.1572736317219E+01, 0.3120000000000E+01, 0.2654236437226E+03,-0.1284504618203E+02, 0.3760000000000E+01
 0.92000E+01, 0.2982070105004E+02, 0.1000000000000E+02, 0.8504772232468E+02, 0.1000000000000E+01, 0.1550828674513E+01, 0.3120000000000E+01, 0.1572877862345E+01, 0.3120000000000E+01, 0.2654209447834E+03,-0.1284783261922E+02, 0.3760000000000E+01
 0.93000E+01, 0.2982076396175E+02, 0.1000000000000E+02, 0.8504685230865E+02, 0.1000000000000E+01, 0.1550727884379E+01, 0.3120000000000E+01, 0.1573019407608E+01, 0.3120000000000E+01, 0.2654182317305E+03,-0.1285062842570E+02, 0.3760000000000E+01
 0.94000E+01, 0.2982082686435E+02, 0.1000000000000E+02, 0.8504598800157E+02, 0.1000000000000E+01, 0.1550627094144E+01, 0.3120000000000E+01, 0.1573160952901E+01, 0.3120000000000E+01, 0.2654155364885E+03,-0.1285340835131E+02, 0.3760000000000E+01
 0.95000E+01, 0.2982088977852E+02, 0.1000000000000E+02, 0.8504511916586E+02, 0.1000000000000E+01, 0.1550526304011E+01, 0.3120000000000E+01, 0.1573302498329E+01, 0.3120000000000E+01, 0.2654128270885E+03,-0.1285619770171E+02, 0.3760000000000E+01
 0.96000E+01, 0.2982095268366E+02, 0.1000000000000E+02, 0.8504425591371E+02, 0.1000000000000E+01, 0.1550425513778E+01, 0.3120000000000E+01, 0.1573444043789E+01, 0.3120000000000E+01, 0.2654101351084E+03,-0.1285897162228E+02, 0.3760000000000E+01
 0.97000E+01, 0.2982101560029E+02, 0.1000000000000E+02, 0.8504338812340E+02, 0.1000000000000E+01, 0.1550324723645E+01, 0.3120000000000E+01, 0.1573585589381E+01, 0.3120000000000E+01, 0.2654074289407E+03,-0.1286175500340E+02, 0.3760000000000E+01
 0.98000E+01, 0.2982107850798E+02, 0.1000000000000E+02, 0.8504252580216E+02, 0.1000000000000E+01, 0.1550223933411E+01, 0.3120000000000E+01, 0.1573727135007E+01, 0.3120000000000E+01, 0.2654047398359E+03,-0.1286452337138E+02, 0.3760000000000E+01
 0.99000E+01, 0.2982114142709E+02, 0.1000000000000E+02, 0.8504165893197E+02, 0.1000000000000E+01, 0.1550123143275E+01, 0.3120000000000E+01, 0.1573868680763E+01, 0.3120000000000E+01, 0.2654020365100E+03,-0.1286730122498E+02, 0.3760000000000E+01
 0.10000E+02, 0.2982120433733E+02, 0.1000000000000E+02, 0.8504079742188E+02, 0.1000000000000E+01, 0.1550022353040E+01, 0.3120000000000E+01, 0.1574010226556E+01, 0.3120000000000E+01, 0.2653993499071E+03,-0.1287006446526E+02, 0.3760000000000E+01
 0.10100E+02, 0.2982126725891E+02, 0.1000000000000E+02, 0.8503993136196E+02, 0.1000000000000E+01, 0.1549921562898E+01, 0.3120000000000E+01, 0.1574151772475E+01, 0.3120000000000E+01, 0.2653966490805E+03,-0.1287283718937E+02, 0.3760000000000E+01
 0.10200E+02, 0.2982133017171E+02, 0.1000000000000E+02, 0.8503907055495E+02, 0.1000000000000E+01, 0.1549820772658E+01, 0.3120000000000E+01, 0.1574293318433E+01, 0.3120000000000E+01, 0.2653939646427E+03,-0.1287559568331E+02, 0.3760000000000E+01
 0.10300E+02, 0.2982139309578E+02, 0.1000000000000E+02, 0.8503820520119E+02, 0.1000000000000E+01, 0.1549719982510E+01, 0.3120000000000E+01, 0.1574434864516E+01, 0.3120000000000E+01, 0.2653912659909E+03,-0.1287836365452E+02, 0.3760000000000E+01
 0.10400E+02, 0.2982145601115E+02, 0.1000000000000E+02, 0.8503734500444E+02, 0.1000000000000E+01, 0.1549619192264E+01, 0.3120000000000E+01, 0.1574576410639E+01, 0.3120000000000E+01, 0.2653885834289E+03,-0.1288111774288E+02, 0.3760000000000E+01
 0.10500E+02, 0.2982151893771E+02, 0.1000000000000E+02, 0.8503648026140E+02, 0.1000000000000E+01, 0.1549518402106E+01, 0.3120000000000E+01, 0.1574717956885E+01, 0.3120000000000E+01, 0.2653858866543E+03,-0.1288388129167E+02, 0.3760000000000E+01
 0.10600E+02, 0.2982158185565E+02, 0.1000000000000E+02, 0.8503562058240E+02, 0.1000000000000E+01, 0.1549417611852E+01, 0.3120000000000E+01, 0.1574859503173E+01, 0.3120000000000E+01, 0.2653832056796E+03,-0.1288663129296E+02, 0.3760000000000E+01
 0.10700E+02, 0.2982164478471E+02, 0.1000000000000E+02, 0.8503475636507E+02, 0.1000000000000E+01, 0.1549316821684E+01, 0.3120000000000E+01, 0.1575001049581E+01, 0.3120000000000E+01, 0.2653805105173E+03,-0.1288939072989E+02, 0.3760000000000E+01
 0.10800E+02, 0.2982170770522E+02, 0.1000000000000E+02, 0.8503389712374E+02, 0.1000000000000E+01, 0.1549216031419E+01, 0.3120000000000E+01, 0.1575142596033E+01, 0.3120000000000E+01, 0.2653778308803E+03,-0.1289213693703E+02, 0.3760000000000E+01
 0.10900E+02, 0.2982177063679E+02, 0.1000000000000E+02, 0.8503303334736E+02, 0.1000000000000E+01, 0.1549115241238E+01, 0.3120000000000E+01, 0.1575284142603E+01, 0.3120000000000E+01, 0.2653751370662E+03,-0.1289489254230E+02, 0.3760000000000E+01
 0.11000E+02, 0.2982183355989E+02, 0.1000000000000E+02, 0.8503217447276E+02, 0.1000000000000E+01, 0.1549014450961E+01, 0.3120000000000E+01, 0.1575425689219E+01, 0.3120000000000E+01, 0.2653724585458E+03,-0.1289763522353E+02, 0.3760000000000E+01
 0.11100E+02, 0.2982189649398E+02, 0.1000000000000E+02, 0.8503131106594E+02, 0.1000000000000E+01, 0.1548913660765E+01, 0.3120000000000E+01, 0.1575567235950E+01, 0.3120000000000E+01, 0.2653697658571E+03,-0.1290038724613E+02, 0.3760000000000E+01
 0.11200E+02, 0.2982195941967E+02, 0.1000000000000E+02, 0.8503045248358E+02, 0.1000000000000E+01, 0.1548812870474E+01, 0.3120000000000E+01, 0.1575708782729E+01, 0.3120000000000E+01, 0.2653670882212E+03,-0.1290312664305E+02, 0.3760000000000E+01
 0.11300E+02, 0.2982202235628E+02, 0.1000000000000E+02, 0.8502958938163E+02, 0.1000000000000E+01, 0.1548712080262E+01, 0.3120000000000E+01, 0.1575850329622E+01, 0.3120000000000E+01, 0.2653643964563E+03,-0.1290587532986E+02, 0.3760000000000E+01
 0.11400E+02, 0.2982208528456E+02, 0.1000000000000E+02, 0.8502873102611E+02, 0.1000000000000E+01, 0.1548611289955E+01, 0.3120000000000E+01, 0.1575991876563E+01, 0.3120000000000E+01, 0.2653617195009E+03,-0.1290861166276E+02, 0.3760000000000E+01
 0.11500E+02, 0.2982214822371E+02, 0.1000000000000E+02, 0.8502786816710E+02, 0.1000000000000E+01, 0.1548510499724E+01, 0.3120000000000E+01, 0.1576133423616E+01, 0.3120000000000E+01, 0.2653590284670E+03,-0.1291135722543E+02, 0.3760000000000E+01
 0.11600E+02, 0.2982221115460E+02, 0.1000000000000E+02, 0.8502700998500E+02, 0.1000000000000E+01, 0.1548409709399E+01, 0.3120000000000E+01, 0.1576274970720E+01, 0.3120000000000E+01, 0.2653563520257E+03,-0.1291409069560E+02, 0.3760000000000E+01
 0.11700E+02, 0.2982227409627E+02, 0.1000000000000E+02, 0.8502614730898E+02, 0.1000000000000E+01, 0.1548308919148E+01, 0.3120000000000E+01, 0.1576416517933E+01, 0.3120000000000E+01, 0.2653536615357E+03,-0.1291683333585E+02, 0.3760000000000E+01
 0.11800E+02, 0.2982233702978E+02, 0.1000000000000E+02, 0.8502528923951E+02, 0.1000000000000E+01, 0.1548208128804E+01, 0.3120000000000E+01, 0.1576558065198E+01, 0.3120000000000E+01, 0.2653509854190E+03,-0.1291956413928E+02, 0.3760000000000E+01
 0.11900E+02, 0.2982239997400E+02, 0.1000000000000E+02, 0.8502442669434E+02, 0.1000000000000E+01, 0.1548107338530E+01, 0.3120000000000E+01, 0.1576699612571E+01, 0.3120000000000E+01, 0.2653482953105E+03,-0.1292230403344E+02, 0.3760000000000E+01
 0.12000E+02, 0.2982246291012E+02, 0.1000000000000E+02, 0.8502356869613E+02, 0.1000000000000E+01, 0.1548006548164E+01, 0.3120000000000E+01, 0.1576841159998E+01, 0.3120000000000E+01, 0.2653456193895E+03,-0.1292503233760E+02, 0.3760000000000E+01
 0.12100E+02, 0.2982252585690E+02, 0.1000000000000E+02, 0.8502270622916E+02, 0.1000000000000E+01, 0.1547905757867E+01, 0.3120000000000E+01, 0.1576982707531E+01, 0.3120000000000E+01, 0.2653429294983E+03,-0.1292776965640E+02, 0.3760000000000E+01
 0.12200E+02, 0.2982258879564E+02, 0.1000000000000E+02, 0.8502184825109E+02, 0.1000000000000E+01, 0.1547804967477E+01, 0.3120000000000E+01, 0.1577124255119E+01, 0.3120000000000E+01, 0.2653402536137E+03,-0.1293049562129E+02, 0.3760000000000E+01
 0.12300E+02, 0.2982265174499E+02, 0.1000000000000E+02, 0.8502098582467E+02, 0.1000000000000E+01, 0.1547704177154E+01, 0.3120000000000E+01, 0.1577265802810E+01, 0.3120000000000E+01, 0.2653375638226E+03,-0.1293323051618E+02, 0.3760000000000E+01
 0.12400E+02, 0.2982271468636E+02, 0.1000000000000E+02, 0.8502012782128E+02, 0.1000000000000E+01, 0.1547603386739E+01, 0.3120000000000E+01, 0.1577407350559E+01, 0.3120000000000E+01, 0.2653348878326E+03,-0.1293595428666E+02, 0.3760000000000E+01
 0.12500E+02, 0.2982277763827E+02, 0.1000000000000E+02, 0.8501926538943E+02, 0.1000000000000E+01, 0.1547502596388E+01, 0.3120000000000E+01, 0.1577548898409E+01, 0.3120000000000E+01, 0.2653321979981E+03,-0.1293868690419E+02, 0.3760000000000E+01
 0.12600E+02, 0.2982284058229E+02, 0.1000000000000E+02, 0.8501840732721E+02, 0.1000000000000E+01, 0.1547401805946E+01, 0.3120000000000E+01, 0.1577690446318E+01, 0.3120000000000E+01, 0.2653295217984E+03,-0.1294140861005E+02, 0.3760000000000E+01
 0.12700E+02, 0.2982290353678E+02, 0.1000000000000E+02, 0.8501754485009E+02, 0.1000000000000E+01, 0.1547301015565E+01, 0.3120000000000E+01, 0.1577831994326E+01, 0.3120000000000E+01, 0.2653268317966E+03,-0.1294413907883E+02, 0.3760000000000E+01
 0.12800E+02, 0.2982296648344E+02, 0.1000000000000E+02, 0.8501668668889E+02, 0.1000000000000E+01, 0.1547200225094E+01, 0.3120000000000E+01, 0.1577973542394E+01, 0.3120000000000E+01, 0.2653241552618E+03,-0.1294685884720E+02, 0.3760000000000E+01
 0.12900E+02, 0.2982302944051E+02, 0.1000000000000E+02, 0.8501582412866E+02, 0.1000000000000E+01, 0.1547099434682E+01, 0.3120000000000E+01, 0.1578115090560E+01, 0.3120000000000E+01, 0.2653214649747E+03,-0.1294958729296E+02, 0.3760000000000E+01
 0.13000E+02, 0.2982309238983E+02, 0.1000000000000E+02, 0.8501496583475E+02, 0.1000000000000E+01, 0.1546998644181E+01, 0.3120000000000E+01, 0.1578256638787E+01, 0.3120000000000E+01, 0.2653187879999E+03,-0.1295230523726E+02, 0.3760000000000E+01
 0.13100E+02, 0.2982315534950E+02, 0.1000000000000E+02, 0.8501410315747E+02, 0.1000000000000E+01, 0.1546897853735E+01, 0.3120000000000E+01, 0.1578398187110E+01, 0.3120000000000E+01, 0.2653160973215E+03,-0.1295503177161E+02, 0.3760000000000E+01
 0.13200E+02, 0.2982321830148E+02, 0.1000000000000E+02, 0.8501324470371E+02, 0.1000000000000E+01, 0.1546797063201E+01, 0.3120000000000E+01, 0.1578539735497E+01, 0.3120000000000E+01, 0.2653134198223E+03,-0.1295774799131E+02, 0.3760000000000E+01
 0.13300E+02, 0.2982328126375E+02, 0.1000000000000E+02, 0.8501238187761E+02, 0.1000000000000E+01, 0.1546696272721E+01, 0.3120000000000E+01, 0.1578681283976E+01, 0.3120000000000E+01, 0.2653107286540E+03,-0.1296047271845E+02, 0.3760000000000E+01
 0.13400E+02, 0.2982334421840E+02, 0.1000000000000E+02, 0.8501152322421E+02, 0.1000000000000E+01, 0.1546595482152E+01, 0.3120000000000E+01, 0.1578822832521E+01, 0.3120000000000E+01, 0.2653080505060E+03,-0.1296318732438E+02, 0.3760000000000E+01
 0.13500E+02, 0.2982340718328E+02, 0.1000000000000E+02, 0.8501066022673E+02, 0.1000000000000E+01, 0.1546494691635E+01, 0.3120000000000E+01, 0.1578964381157E+01, 0.3120000000000E+01, 0.2653053587770E+03,-0.1296591033436E+02, 0.3760000000000E+01
 0.13600E+02, 0.2982347014060E+02, 0.1000000000000E+02, 0.8500980135155E+02, 0.1000000000000E+01, 0.1546393901030E+01, 0.3120000000000E+01, 0.1579105929860E+01, 0.3120000000000E+01, 0.2653026799116E+03,-0.1296862340598E+02, 0.3760000000000E+01
 0.13700E+02, 0.2982353310810E+02, 0.1000000000000E+02, 0.8500893814772E+02, 0.1000000000000E+01, 0.1546293110474E+01, 0.3120000000000E+01, 0.1579247478652E+01, 0.3120000000000E+01, 0.2652999875131E+03,-0.1297134479465E+02, 0.3760000000000E+01
 0.13800E+02, 0.2982359606811E+02, 0.1000000000000E+02, 0.8500807902262E+02, 0.1000000000000E+01, 0.1546192319831E+01, 0.3120000000000E+01, 0.1579389027512E+01, 0.3120000000000E+01, 0.2652973078424E+03,-0.1297405642198E+02, 0.3760000000000E+01
 0.13900E+02, 0.2982365903824E+02, 0.1000000000000E+02, 0.8500721558804E+02, 0.1000000000000E+01, 0.1546091529234E+01, 0.3120000000000E+01, 0.1579530576459E+01, 0.3120000000000E+01, 0.2652946146984E+03,-0.1297677626992E+02, 0.3760000000000E+01
 0.14000E+02, 0.2982372200094E+02, 0.1000000000000E+02, 0.8500635619160E+02, 0.1000000000000E+01, 0.1545990738551E+01, 0.3120000000000E+01, 0.1579672125477E+01, 0.3120000000000E+01, 0.2652919341556E+03,-0.1297948652888E+02, 0.3760000000000E+01
 0.14100E+02, 0.2982378497370E+02, 0.1000000000000E+02, 0.8500549250210E+02, 0.1000000000000E+01, 0.1545889947912E+01, 0.3120000000000E+01, 0.1579813674580E+01, 0.3120000000000E+01, 0.2652892401911E+03,-0.1298220491477E+02, 0.3760000000000E+01
 0.14200E+02, 0.2982384793910E+02, 0.1000000000000E+02, 0.8500463280840E+02, 0.1000000000000E+01, 0.1545789157187E+01, 0.3120000000000E+01, 0.1579955223754E+01, 0.3120000000000E+01, 0.2652865586954E+03,-0.1298491387469E+02, 0.3760000000000E+01
 0.14300E+02, 0.2982391091451E+02, 0.1000000000000E+02, 0.8500376884408E+02, 0.1000000000000E+01, 0.1545688366504E+01, 0.3120000000000E+01, 0.1580096773011E+01, 0.3120000000000E+01, 0.2652838638480E+03,-0.1298763086775E+02, 0.3760000000000E+01
 0.14400E+02, 0.2982397388262E+02, 0.1000000000000E+02, 0.8500290883240E+02, 0.1000000000000E+01, 0.1545587575735E+01, 0.3120000000000E+01, 0.1580238322341E+01, 0.3120000000000E+01, 0.2652811813351E+03,-0.1299033860325E+02, 0.3760000000000E+01
 0.14500E+02, 0.2982403686068E+02, 0.1000000000000E+02, 0.8500204456665E+02, 0.1000000000000E+01, 0.1545486785006E+01, 0.3120000000000E+01, 0.1580379871753E+01, 0.3120000000000E+01, 0.2652784855218E+03,-0.1299305427170E+02, 0.3760000000000E+01
 0.14600E+02, 0.2982409983151E+02, 0.1000000000000E+02, 0.8500118421520E+02, 0.1000000000000E+01, 0.1545385994192E+01, 0.3120000000000E+01, 0.1580521421239E+01, 0.3120000000000E+01, 0.2652758019235E+03,-0.1299576084576E+02, 0.3760000000000E+01
 0.14700E+02, 0.2982416281223E+02, 0.1000000000000E+02, 0.8500031962854E+02, 0.1000000000000E+01, 0.1545285203415E+01, 0.3120000000000E+01, 0.1580662970804E+01, 0.3120000000000E+01, 0.2652731050840E+03,-0.1299847525483E+02, 0.3760000000000E+01
 0.14800E+02, 0.2982422578578E+02, 0.1000000000000E+02, 0.8499945892180E+02, 0.1000000000000E+01, 0.1545184412553E+01, 0.3120000000000E+01, 0.1580804520445E+01, 0.3120000000000E+01, 0.2652704203521E+03,-0.1300118071918E+02, 0.3760000000000E+01
 0.14900E+02, 0.2982428876917E+02, 0.1000000000000E+02, 0.8499859399347E+02, 0.1000000000000E+01, 0.1545083621726E+01, 0.3120000000000E+01, 0.1580946070164E+01, 0.3120000000000E+01, 0.2652677224213E+03,-0.1300389392690E+02, 0.3760000000000E+01
 0.15000E+02, 0.2982435174546E+02, 0.1000000000000E+02, 0.8499773291085E+02, 0.1000000000000E+01, 0.1544982830815E+01, 0.3120000000000E+01, 0.1581087619960E+01, 0.3120000000000E+01, 0.2652650364917E+03,-0.1300659833898E+02, 0.3760000000000E+01
 0.15100E+02, 0.2982441473153E+02, 0.1000000000000E+02, 0.8499686762641E+02, 0.1000000000000E+01, 0.1544882039937E+01, 0.3120000000000E+01, 0.1581229169832E+01, 0.3120000000000E+01, 0.2652623374249E+03,-0.1300931040073E+02, 0.3760000000000E+01
 0.15200E+02, 0.2982447771055E+02, 0.1000000000000E+02, 0.8499600615024E+02, 0.1000000000000E+01, 0.1544781248974E+01, 0.3120000000000E+01, 0.1581370719783E+01, 0.3120000000000E+01, 0.2652596502425E+03,-0.1301201381464E+02, 0.3760000000000E+01
 0.15300E+02, 0.2982454069931E+02, 0.1000000000000E+02, 0.8499514048807E+02, 0.1000000000000E+01, 0.1544680458043E+01, 0.3120000000000E+01, 0.1581512269807E+01, 0.3120000000000E+01, 0.2652569499721E+03,-0.1301472478039E+02, 0.3760000000000E+01
 0.15400E+02, 0.2982460368108E+02, 0.1000000000000E+02, 0.8499427860080E+02, 0.1000000000000E+01, 0.1544579667027E+01, 0.3120000000000E+01, 0.1581653819913E+01, 0.3120000000000E+01, 0.2652542614821E+03,-0.1301742724756E+02, 0.3760000000000E+01
 0.15500E+02, 0.2982466667254E+02, 0.1000000000000E+02, 0.8499341254763E+02, 0.1000000000000E+01, 0.1544478876041E+01, 0.3120000000000E+01, 0.1581795370090E+01, 0.3120000000000E+01, 0.2652515599670E+03,-0.1302013716856E+02, 0.3760000000000E+01
 0.15600E+02, 0.2982472965707E+02, 0.1000000000000E+02, 0.8499255023605E+02, 0.1000000000000E+01, 0.1544378084969E+01, 0.3120000000000E+01, 0.1581936920348E+01, 0.3120000000000E+01, 0.2652488701281E+03,-0.1302283872357E+02, 0.3760000000000E+01
 0.15700E+02, 0.2982479265123E+02, 0.1000000000000E+02, 0.8499168377687E+02, 0.1000000000000E+01, 0.1544277293926E+01, 0.3120000000000E+01, 0.1582078470677E+01, 0.3120000000000E+01, 0.2652461673214E+03,-0.1302554764466E+02, 0.3760000000000E+01
 0.15800E+02, 0.2982485563852E+02, 0.1000000000000E+02, 0.8499082102366E+02, 0.1000000000000E+01, 0.1544176502798E+01, 0.3120000000000E+01, 0.1582220021089E+01, 0.3120000000000E+01, 0.2652434760801E+03,-0.1302824833318E+02, 0.3760000000000E+01
 0.15900E+02, 0.2982491863540E+02, 0.1000000000000E+02, 0.8498995413809E+02, 0.1000000000000E+01, 0.1544075711696E+01, 0.3120000000000E+01, 0.1582361571569E+01, 0.3120000000000E+01, 0.2652407719180E+03,-0.1303095630094E+02, 0.3760000000000E+01
 0.16000E+02, 0.2982498162547E+02, 0.1000000000000E+02, 0.8498909093074E+02, 0.1000000000000E+01, 0.1543974920509E+01, 0.3120000000000E+01, 0.1582503122134E+01, 0.3120000000000E+01, 0.2652380792351E+03,-0.1303365617330E+02, 0.3760000000000E+01
 0.16100E+02, 0.2982504462507E+02, 0.1000000000000E+02, 0.8498822360903E+02, 0.1000000000000E+01, 0.1543874129346E+01, 0.3120000000000E+01, 0.1582644672765E+01, 0.3120000000000E+01, 0.2652353736877E+03,-0.1303636321890E+02, 0.3760000000000E+01
 0.16200E+02, 0.2982510761792E+02, 0.1000000000000E+02, 0.8498735993303E+02, 0.1000000000000E+01, 0.1543773338098E+01, 0.3120000000000E+01, 0.1582786223482E+01, 0.3120000000000E+01, 0.2652326795178E+03,-0.1303906230348E+02, 0.3760000000000E+01
 0.16300E+02, 0.2982517062025E+02, 0.1000000000000E+02, 0.8498649216020E+02, 0.1000000000000E+01, 0.1543672546872E+01, 0.3120000000000E+01, 0.1582927774264E+01, 0.3120000000000E+01, 0.2652299725382E+03,-0.1304176847362E+02, 0.3760000000000E+01
 0.16400E+02, 0.2982523361590E+02, 0.1000000000000E+02, 0.8498562800166E+02, 0.1000000000000E+01, 0.1543571755562E+01, 0.3120000000000E+01, 0.1583069325133E+01, 0.3120000000000E+01, 0.2652272768382E+03,-0.1304446681061E+02, 0.3760000000000E+01
 0.16500E+02, 0.2982529662097E+02, 0.1000000000000E+02, 0.8498475976258E+02, 0.1000000000000E+01, 0.1543470964272E+01, 0.3120000000000E+01, 0.1583210876065E+01, 0.3120000000000E+01, 0.2652245683792E+03,-0.1304717213865E+02, 0.3760000000000E+01
 0.16600E+02, 0.2982535961941E+02, 0.1000000000000E+02, 0.8498389511063E+02, 0.1000000000000E+01, 0.1543370172897E+01, 0.3120000000000E+01, 0.1583352427086E+01, 0.3120000000000E+01, 0.2652218711152E+03,-0.1304986976061E+02, 0.3760000000000E+01
 0.16700E+02, 0.2982542262724E+02, 0.1000000000000E+02, 0.8498302639684E+02, 0.1000000000000E+01, 0.1543269381540E+01, 0.3120000000000E+01, 0.1583493978168E+01, 0.3120000000000E+01, 0.2652191611506E+03,-0.1305257427962E+02, 0.3760000000000E+01
 0.16800E+02, 0.2982548562849E+02, 0.1000000000000E+02, 0.8498216123501E+02, 0.1000000000000E+01, 0.1543168590100E+01, 0.3120000000000E+01, 0.1583635529339E+01, 0.3120000000000E+01, 0.2652164622713E+03,-0.1305527122092E+02, 0.3760000000000E+01
 0.16900E+02, 0.2982554863907E+02, 0.1000000000000E+02, 0.8498129203096E+02, 0.1000000000000E+01, 0.1543067798674E+01, 0.3120000000000E+01, 0.1583777080571E+01, 0.3120000000000E+01, 0.2652137507526E+03,-0.1305797496775E+02, 0.3760000000000E+01
 0.17000E+02, 0.2982561164314E+02, 0.1000000000000E+02, 0.8498042635131E+02, 0.1000000000000E+01, 0.1542967007165E+01, 0.3120000000000E+01, 0.1583918631893E+01, 0.3120000000000E+01, 0.2652110502331E+03,-0.1306067125371E+02, 0.3760000000000E+01
 0.17100E+02, 0.2982567465650E+02, 0.1000000000000E+02, 0.8497955664417E+02, 0.1000000000000E+01, 0.1542866215669E+01, 0.3120000000000E+01, 0.1584060183275E+01, 0.3120000000000E+01, 0.2652083371201E+03,-0.1306337426091E+02, 0.3760000000000E+01
 0.17200E+02, 0.2982573766339E+02, 0.1000000000000E+02, 0.8497869043569E+02, 0.1000000000000E+01, 0.1542765424090E+01, 0.3120000000000E+01, 0.1584201734748E+01, 0.3120000000000E+01, 0.2652056349264E+03,-0.1306606992276E+02, 0.3760000000000E+01
 0.17300E+02, 0.2982580067952E+02, 0.1000000000000E+02, 0.8497782021739E+02, 0.1000000000000E+01, 0.1542664632521E+01, 0.3120000000000E+01, 0.1584343286278E+01, 0.3120000000000E+01, 0.2652029201941E+03,-0.1306877221250E+02, 0.3760000000000E+01
 0.17400E+02, 0.2982586368925E+02, 0.1000000000000E+02, 0.8497695346940E+02, 0.1000000000000E+01, 0.1542563840870E+01, 0.3120000000000E+01, 0.1584484837901E+01, 0.3120000000000E+01, 0.2652002162926E+03,-0.1307146727732E+02, 0.3760000000000E+01
 0.17500E+02, 0.2982592670817E+02, 0.1000000000000E+02, 0.8497608272574E+02, 0.1000000000000E+01, 0.1542463049228E+01, 0.3120000000000E+01, 0.1584626389579E+01, 0.3120000000000E+01, 0.2651974998969E+03,-0.1307416888380E+02, 0.3760000000000E+01
 0.17600E+02, 0.2982598972075E+02, 0.1000000000000E+02, 0.8497521542740E+02, 0.1000000000000E+01, 0.1542362257502E+01, 0.3120000000000E+01, 0.1584767941352E+01, 0.3120000000000E+01, 0.2651947942540E+03,-0.1307686337872E+02, 0.3760000000000E+01
 0.17700E+02, 0.2982605274246E+02, 0.1000000000000E+02, 0.8497434414828E+02, 0.1000000000000E+01, 0.1542261465784E+01, 0.3120000000000E+01, 0.1584909493178E+01, 0.3120000000000E+01, 0.2651920761632E+03,-0.1307956432471E+02, 0.3760000000000E+01
 0.17800E+02, 0.2982611575789E+02, 0.1000000000000E+02, 0.8497347629026E+02, 0.1000000000000E+01, 0.1542160673982E+01, 0.3120000000000E+01, 0.1585051045100E+01, 0.3120000000000E+01, 0.2651893687498E+03,-0.1308225827343E+02, 0.3760000000000E+01
 0.17900E+02, 0.2982617878241E+02, 0.1000000000000E+02, 0.8497260446463E+02, 0.1000000000000E+01, 0.1542059882186E+01, 0.3120000000000E+01, 0.1585192597074E+01, 0.3120000000000E+01, 0.2651866489296E+03,-0.1308495858737E+02, 0.3760000000000E+01
 0.18000E+02, 0.2982624180070E+02, 0.1000000000000E+02, 0.8497173603437E+02, 0.1000000000000E+01, 0.1541959090306E+01, 0.3120000000000E+01, 0.1585334149145E+01, 0.3120000000000E+01, 0.2651839397064E+03,-0.1308765201756E+02, 0.3760000000000E+01
 0.18100E+02, 0.2982630482804E+02, 0.1000000000000E+02, 0.8497086365451E+02, 0.1000000000000E+01, 0.1541858298430E+01, 0.3120000000000E+01, 0.1585475701266E+01, 0.3120000000000E+01, 0.2651812181326E+03,-0.1309035172214E+02, 0.3760000000000E+01
 0.18200E+02, 0.2982636784920E+02, 0.1000000000000E+02, 0.8496999464322E+02, 0.1000000000000E+01, 0.1541757506471E+01, 0.3120000000000E+01, 0.1585617253486E+01, 0.3120000000000E+01, 0.2651785070725E+03,-0.1309304465043E+02, 0.3760000000000E+01
 0.18300E+02, 0.2982643087937E+02, 0.1000000000000E+02, 0.8496912169899E+02, 0.1000000000000E+01, 0.1541656714513E+01, 0.3120000000000E+01, 0.1585758805754E+01, 0.3120000000000E+01, 0.2651757837137E+03,-0.1309574377330E+02, 0.3760000000000E+01
 0.18400E+02, 0.2982649390341E+02, 0.1000000000000E+02, 0.8496825209932E+02, 0.1000000000000E+01, 0.1541555922472E+01, 0.3120000000000E+01, 0.1585900358121E+01, 0.3120000000000E+01, 0.2651730707935E+03,-0.1309843622216E+02, 0.3760000000000E+01
 0.18500E+02, 0.2982655693641E+02, 0.1000000000000E+02, 0.8496737857700E+02, 0.1000000000000E+01, 0.1541455130430E+01, 0.3120000000000E+01, 0.1586041910537E+01, 0.3120000000000E+01, 0.2651703456067E+03,-0.1310113478630E+02, 0.3760000000000E+01
 0.18600E+02, 0.2982661996333E+02, 0.1000000000000E+02, 0.8496650838012E+02, 0.1000000000000E+01, 0.1541354338305E+01, 0.3120000000000E+01, 0.1586183463052E+01, 0.3120000000000E+01, 0.2651676307991E+03,-0.1310382677667E+02, 0.3760000000000E+01
 0.18700E+02, 0.2982668299918E+02, 0.1000000000000E+02, 0.8496563427611E+02, 0.1000000000000E+01, 0.1541253546178E+01, 0.3120000000000E+01, 0.1586325015613E+01, 0.3120000000000E+01, 0.2651649037731E+03,-0.1310652479584E+02, 0.3760000000000E+01
 0.18800E+02, 0.2982674602900E+02, 0.1000000000000E+02, 0.8496476346981E+02, 0.1000000000000E+01, 0.1541152753968E+01, 0.3120000000000E+01, 0.1586466568276E+01, 0.3120000000000E+01, 0.2651621870401E+03,-0.1310921635247E+02, 0.3760000000000E+01
 0.18900E+02, 0.2982680906770E+02, 0.1000000000000E+02, 0.8496388877214E+02, 0.1000000000000E+01, 0.1541051961753E+01, 0.3120000000000E+01, 0.1586608120983E+01, 0.3120000000000E+01, 0.2651594581377E+03,-0.1311191385220E+02, 0.3760000000000E+01
 0.19000E+02, 0.2982687210044E+02, 0.1000000000000E+02, 0.8496301734941E+02, 0.1000000000000E+01, 0.1540951169455E+01, 0.3120000000000E+01, 0.1586749673793E+01, 0.3120000000000E+01, 0.2651567394571E+03,-0.1311460499053E+02, 0.3760000000000E+01
 0.19100E+02, 0.2982693514200E+02, 0.1000000000000E+02, 0.8496214205078E+02, 0.1000000000000E+01, 0.1540850377150E+01, 0.3120000000000E+01, 0.1586891226646E+01, 0.3120000000000E+01, 0.2651540086556E+03,-0.1311730199107E+02, 0.3760000000000E+01
 0.19200E+02, 0.2982699817765E+02, 0.1000000000000E+02, 0.8496127000507E+02, 0.1000000000000E+01, 0.1540749584763E+01, 0.3120000000000E+01, 0.1587032779603E+01, 0.3120000000000E+01, 0.2651512880073E+03,-0.1311999272609E+02, 0.3760000000000E+01
 0.19300E+02, 0.2982706122208E+02, 0.1000000000000E+02, 0.8496039409413E+02, 0.1000000000000E+01, 0.1540648792367E+01, 0.3120000000000E+01, 0.1587174332601E+01, 0.3120000000000E+01, 0.2651485552713E+03,-0.1312268924795E+02, 0.3760000000000E+01
 0.19400E+02, 0.2982712426066E+02, 0.1000000000000E+02, 0.8495952141654E+02, 0.1000000000000E+01, 0.1540547999888E+01, 0.3120000000000E+01, 0.1587315885704E+01, 0.3120000000000E+01, 0.2651458326274E+03,-0.1312537960275E+02, 0.3760000000000E+01
 0.19500E+02, 0.2982718730798E+02, 0.1000000000000E+02, 0.8495864488581E+02, 0.1000000000000E+01, 0.1540447207399E+01, 0.3120000000000E+01, 0.1587457438846E+01, 0.3120000000000E+01, 0.2651430979334E+03,-0.1312807565814E+02, 0.3760000000000E+01
 0.19600E+02, 0.2982725034949E+02, 0.1000000000000E+02, 0.8495777156758E+02, 0.1000000000000E+01, 0.1540346414826E+01, 0.3120000000000E+01, 0.1587598992095E+01, 0.3120000000000E+01, 0.2651403732668E+03,-0.1313076565027E+02, 0.3760000000000E+01
 0.19700E+02, 0.2982731339970E+02, 0.1000000000000E+02, 0.8495689440987E+02, 0.1000000000000E+01, 0.1540245622242E+01, 0.3120000000000E+01, 0.1587740545383E+01, 0.3120000000000E+01, 0.2651376365924E+03,-0.1313346126065E+02, 0.3760000000000E+01
 0.19800E+02, 0.2982737644416E+02, 0.1000000000000E+02, 0.8495602044231E+02, 0.1000000000000E+01, 0.1540144829574E+01, 0.3120000000000E+01, 0.1587882098778E+01, 0.3120000000000E+01, 0.2651349098757E+03,-0.1313615090299E+02, 0.3760000000000E+01
 0.19900E+02, 0.2982743949727E+02, 0.1000000000000E+02, 0.8495514264903E+02, 0.1000000000000E+01, 0.1540044036892E+01, 0.3120000000000E+01, 0.1588023652210E+01, 0.3120000000000E+01, 0.2651321711944E+03,-0.1313884608935E+02, 0.3760000000000E+01
 0.20000E+02, 0.2982750254468E+02, 0.1000000000000E+02, 0.8495426802615E+02, 0.1000000000000E+01, 0.1539943244127E+01, 0.3120000000000E+01, 0.1588165205750E+01, 0.3120000000000E+01, 0.2651294424090E+03,-0.1314153539693E+02, 0.3760000000000E+01
 0.20100E+02, 0.2982756560070E+02, 0.1000000000000E+02, 0.8495338959100E+02, 0.1000000000000E+01, 0.1539842451346E+01, 0.3120000000000E+01, 0.1588306759325E+01, 0.3120000000000E+01, 0.2651267017011E+03,-0.1314423016771E+02, 0.3760000000000E+01
 0.20200E+02, 0.2982762865108E+02, 0.1000000000000E+02, 0.8495251430282E+02, 0.1000000000000E+01, 0.1539741658482E+01, 0.3120000000000E+01, 0.1588448313010E+01, 0.3120000000000E+01, 0.2651239708159E+03,-0.1314691916045E+02, 0.3760000000000E+01
 0.20300E+02, 0.2982769171002E+02, 0.1000000000000E+02, 0.8495163521532E+02, 0.1000000000000E+01, 0.1539640865600E+01, 0.3120000000000E+01, 0.1588589866730E+01, 0.3120000000000E+01, 0.2651212280486E+03,-0.1314961354122E+02, 0.3760000000000E+01
 0.20400E+02, 0.2982775476337E+02, 0.1000000000000E+02, 0.8495075925571E+02, 0.1000000000000E+01, 0.1539540072634E+01, 0.3120000000000E+01, 0.1588731420560E+01, 0.3120000000000E+01, 0.2651184950446E+03,-0.1315230222737E+02, 0.3760000000000E+01
 0.20500E+02, 0.2982781782525E+02, 0.1000000000000E+02, 0.8494987950898E+02, 0.1000000000000E+01, 0.1539439279649E+01, 0.3120000000000E+01, 0.1588872974423E+01, 0.3120000000000E+01, 0.2651157501964E+03,-0.1315499622877E+02, 0.3760000000000E+01
 0.20600E+02, 0.2982788088157E+02, 0.1000000000000E+02, 0.8494900287415E+02, 0.1000000000000E+01, 0.1539338486580E+01, 0.3120000000000E+01, 0.1589014528397E+01, 0.3120000000000E+01, 0.2651130150618E+03,-0.1315768462266E+02, 0.3760000000000E+01
 0.20700E+02, 0.2982794394640E+02, 0.1000000000000E+02, 0.8494812245992E+02, 0.1000000000000E+01, 0.1539237693490E+01, 0.3120000000000E+01, 0.1589156082403E+01, 0.3120000000000E+01, 0.2651102681070E+03,-0.1316037825948E+02, 0.3760000000000E+01
 0.20800E+02, 0.2982800700571E+02, 0.1000000000000E+02, 0.8494724513791E+02, 0.1000000000000E+01, 0.1539136900316E+01, 0.3120000000000E+01, 0.1589297636522E+01, 0.3120000000000E+01, 0.2651075308044E+03,-0.1316306637925E+02, 0.3760000000000E+01
 0.20900E+02, 0.2982807007349E+02, 0.1000000000000E+02, 0.8494636405064E+02, 0.1000000000000E+01, 0.1539036107119E+01, 0.3120000000000E+01, 0.1589439190671E+01, 0.3120000000000E+01, 0.2651047817256E+03,-0.1316575966481E+02, 0.3760000000000E+01
 0.21000E+02, 0.2982813313581E+02, 0.1000000000000E+02, 0.8494548603670E+02, 0.1000000000000E+01, 0.1538935313838E+01, 0.3120000000000E+01, 0.1589580744933E+01, 0.3120000000000E+01, 0.2651020422402E+03,-0.1316844752184E+02, 0.3760000000000E+01
 0.21100E+02, 0.2982819620654E+02, 0.1000000000000E+02, 0.8494460426797E+02, 0.1000000000000E+01, 0.1538834520532E+01, 0.3120000000000E+01, 0.1589722299224E+01, 0.3120000000000E+01, 0.2650992910113E+03,-0.1317114047307E+02, 0.3760000000000E+01
 0.21200E+02, 0.2982825927187E+02, 0.1000000000000E+02, 0.8494372555125E+02, 0.1000000000000E+01, 0.1538733727142E+01, 0.3120000000000E+01, 0.1589863853630E+01, 0.3120000000000E+01, 0.2650965493094E+03,-0.1317382808228E+02, 0.3760000000000E+01
 0.21300E+02, 0.2982832234558E+02, 0.1000000000000E+02, 0.8494284309660E+02, 0.1000000000000E+01, 0.1538632933725E+01, 0.3120000000000E+01, 0.1590005408064E+01, 0.3120000000000E+01, 0.2650937959165E+03,-0.1317652070956E+02, 0.3760000000000E+01
 0.21400E+02, 0.2982838541393E+02, 0.1000000000000E+02, 0.8494196367644E+02, 0.1000000000000E+01, 0.1538532140224E+01, 0.3120000000000E+01, 0.1590146962613E+01, 0.3120000000000E+01, 0.2650910519957E+03,-0.1317920807695E+02, 0.3760000000000E+01
 0.21500E+02, 0.2982844849062E+02, 0.1000000000000E+02, 0.8494108052659E+02, 0.1000000000000E+01, 0.1538431346694E+01, 0.3120000000000E+01, 0.1590288517189E+01, 0.3120000000000E+01, 0.2650882964098E+03,-0.1318190039415E+02, 0.3760000000000E+01
 0.21600E+02, 0.2982851156200E+02, 0.1000000000000E+02, 0.8494020039008E+02, 0.1000000000000E+01, 0.1538330553080E+01, 0.3120000000000E+01, 0.1590430071881E+01, 0.3120000000000E+01, 0.2650855502303E+03,-0.1318458754110E+02, 0.3760000000000E+01
 0.21700E+02, 0.2982857464168E+02, 0.1000000000000E+02, 0.8493931653776E+02, 0.1000000000000E+01, 0.1538229759436E+01, 0.3120000000000E+01, 0.1590571626599E+01, 0.3120000000000E+01, 0.2650827924287E+03,-0.1318727956206E+02, 0.3760000000000E+01
 0.21800E+02, 0.2982863771610E+02, 0.1000000000000E+02, 0.8493843568266E+02, 0.1000000000000E+01, 0.1538128965707E+01, 0.3120000000000E+01, 0.1590713181434E+01, 0.3120000000000E+01, 0.2650800439832E+03,-0.1318996649453E+02, 0.3760000000000E+01
 0.21900E+02, 0.2982870079878E+02, 0.1000000000000E+02, 0.8493755112069E+02, 0.1000000000000E+01, 0.1538028171946E+01, 0.3120000000000E+01, 0.1590854736293E+01, 0.3120000000000E+01, 0.2650772839435E+03,-0.1319265823224E+02, 0.3760000000000E+01
 0.22000E+02, 0.2982876387625E+02, 0.1000000000000E+02, 0.8493666953920E+02, 0.1000000000000E+01, 0.1537927378100E+01, 0.3120000000000E+01, 0.1590996291271E+01, 0.3120000000000E+01, 0.2650745332078E+03,-0.1319534496135E+02, 0.3760000000000E+01
 0.22100E+02, 0.2982882696194E+02, 0.1000000000000E+02, 0.8493578426251E+02, 0.1000000000000E+01, 0.1537826584221E+01, 0.3120000000000E+01, 0.1591137846271E+01, 0.3120000000000E+01, 0.2650717709142E+03,-0.1319803642531E+02, 0.3760000000000E+01
 0.22200E+02, 0.2982889004247E+02, 0.1000000000000E+02, 0.8493490194836E+02, 0.1000000000000E+01, 0.1537725790256E+01, 0.3120000000000E+01, 0.1591279401390E+01, 0.3120000000000E+01, 0.2650690178687E+03,-0.1320072295980E+02, 0.3760000000000E+01
 0.22300E+02, 0.2982895313119E+02, 0.1000000000000E+02, 0.8493401594913E+02, 0.1000000000000E+01, 0.1537624996256E+01, 0.3120000000000E+01, 0.1591420956532E+01, 0.3120000000000E+01, 0.2650662532969E+03,-0.1320341416556E+02, 0.3760000000000E+01
 0.22400E+02, 0.2982901621478E+02, 0.1000000000000E+02, 0.8493313289437E+02, 0.1000000000000E+01, 0.1537524202171E+01, 0.3120000000000E+01, 0.1591562511793E+01, 0.3120000000000E+01, 0.2650634979168E+03,-0.1320610052247E+02, 0.3760000000000E+01
 0.22500E+02, 0.2982907930653E+02, 0.1000000000000E+02, 0.8493224616554E+02, 0.1000000000000E+01, 0.1537423408049E+01, 0.3120000000000E+01, 0.1591704067076E+01, 0.3120000000000E+01, 0.2650607310446E+03,-0.1320879147949E+02, 0.3760000000000E+01
 0.22600E+02, 0.2982914239321E+02, 0.1000000000000E+02, 0.8493136236711E+02, 0.1000000000000E+01, 0.1537322613840E+01, 0.3120000000000E+01, 0.1591845622479E+01, 0.3120000000000E+01, 0.2650579733204E+03,-0.1321147766306E+02, 0.3760000000000E+01
 0.22700E+02, 0.2982920548799E+02, 0.1000000000000E+02, 0.8493047490218E+02, 0.1000000000000E+01, 0.1537221819594E+01, 0.3120000000000E+01, 0.1591987177902E+01, 0.3120000000000E+01, 0.2650552041277E+03,-0.1321416838158E+02, 0.3760000000000E+01
 0.22800E+02, 0.2982926857776E+02, 0.1000000000000E+02, 0.8492959035336E+02, 0.1000000000000E+01, 0.1537121025261E+01, 0.3120000000000E+01, 0.1592128733446E+01, 0.3120000000000E+01, 0.2650524440384E+03,-0.1321685440318E+02, 0.3760000000000E+01
 0.22900E+02, 0.2982933167560E+02, 0.1000000000000E+02, 0.8492870214481E+02, 0.1000000000000E+01, 0.1537020230888E+01, 0.3120000000000E+01, 0.1592270289009E+01, 0.3120000000000E+01, 0.2650496725015E+03,-0.1321954489842E+02, 0.3760000000000E+01
 0.23000E+02, 0.2982939476846E+02, 0.1000000000000E+02, 0.8492781683616E+02, 0.1000000000000E+01, 0.1536919436429E+01, 0.3120000000000E+01, 0.1592411844696E+01, 0.3120000000000E+01, 0.2650469100177E+03,-0.1322223077199E+02, 0.3760000000000E+01
 0.23100E+02, 0.2982945786937E+02, 0.1000000000000E+02, 0.8492692788067E+02, 0.1000000000000E+01, 0.1536818641927E+01, 0.3120000000000E+01, 0.1592553400399E+01, 0.3120000000000E+01, 0.2650441361266E+03,-0.1322492104913E+02, 0.3760000000000E+01
 0.23200E+02, 0.2982952096534E+02, 0.1000000000000E+02, 0.8492604180558E+02, 0.1000000000000E+01, 0.1536717847339E+01, 0.3120000000000E+01, 0.1592694956227E+01, 0.3120000000000E+01, 0.2650413712276E+03,-0.1322760678351E+02, 0.3760000000000E+01
 0.23300E+02, 0.2982958406931E+02, 0.1000000000000E+02, 0.8492515209779E+02, 0.1000000000000E+01, 0.1536617052708E+01, 0.3120000000000E+01, 0.1592836512070E+01, 0.3120000000000E+01, 0.2650385949653E+03,-0.1323029685108E+02, 0.3760000000000E+01
 0.23400E+02, 0.2982964716840E+02, 0.1000000000000E+02, 0.8492426525474E+02, 0.1000000000000E+01, 0.1536516257989E+01, 0.3120000000000E+01, 0.1592978068039E+01, 0.3120000000000E+01, 0.2650358276464E+03,-0.1323298244915E+02, 0.3760000000000E+01
 0.23500E+02, 0.2982971027546E+02, 0.1000000000000E+02, 0.8492337478556E+02, 0.1000000000000E+01, 0.1536415463225E+01, 0.3120000000000E+01, 0.1593119624022E+01, 0.3120000000000E+01, 0.2650330489847E+03,-0.1323567232475E+02, 0.3760000000000E+01
 0.23600E+02, 0.2982977337768E+02, 0.1000000000000E+02, 0.8492248716668E+02, 0.1000000000000E+01, 0.1536314668375E+01, 0.3120000000000E+01, 0.1593261180131E+01, 0.3120000000000E+01, 0.2650302792213E+03,-0.1323835779762E+02, 0.3760000000000E+01
 0.23700E+02, 0.2982983648783E+02, 0.1000000000000E+02, 0.8492159592962E+02, 0.1000000000000E+01, 0.1536213873477E+01, 0.3120000000000E+01, 0.1593402736254E+01, 0.3120000000000E+01, 0.2650274981398E+03,-0.1324104748646E+02, 0.3760000000000E+01
 0.23800E+02, 0.2982989959318E+02, 0.1000000000000E+02, 0.8492070752665E+02, 0.1000000000000E+01, 0.1536113078492E+01, 0.3120000000000E+01, 0.1593544292503E+01, 0.3120000000000E+01, 0.2650247259062E+03,-0.1324373284902E+02, 0.3760000000000E+01
 0.23900E+02, 0.2982996270644E+02, 0.1000000000000E+02, 0.8491981551761E+02, 0.1000000000000E+01, 0.1536012283458E+01, 0.3120000000000E+01, 0.1593685848766E+01, 0.3120000000000E+01, 0.2650219423923E+03,-0.1324642236082E+02, 0.3760000000000E+01
 0.24000E+02, 0.2983002581494E+02, 0.1000000000000E+02, 0.8491892632836E+02, 0.1000000000000E+01, 0.1535911488337E+01, 0.3120000000000E+01, 0.1593827405156E+01, 0.3120000000000E+01, 0.2650191676815E+03,-0.1324910761431E+02, 0.3760000000000E+01
 0.24100E+02, 0.2983008893131E+02, 0.1000000000000E+02, 0.8491803353820E+02, 0.1000000000000E+01, 0.1535810693166E+01, 0.3120000000000E+01, 0.1593968961557E+01, 0.3120000000000E+01, 0.2650163817066E+03,-0.1325179696097E+02, 0.3760000000000E+01
 0.24200E+02, 0.2983015204297E+02, 0.1000000000000E+02, 0.8491714355297E+02, 0.1000000000000E+01, 0.1535709897906E+01, 0.3120000000000E+01, 0.1594110518088E+01, 0.3120000000000E+01, 0.2650136044885E+03,-0.1325448212119E+02, 0.3760000000000E+01
 0.24300E+02, 0.2983021516247E+02, 0.1000000000000E+02, 0.8491624998086E+02, 0.1000000000000E+01, 0.1535609102594E+01, 0.3120000000000E+01, 0.1594252074628E+01, 0.3120000000000E+01, 0.2650108160499E+03,-0.1325717130423E+02, 0.3760000000000E+01
 0.24400E+02, 0.2983027827730E+02, 0.1000000000000E+02, 0.8491535919964E+02, 0.1000000000000E+01, 0.1535508307195E+01, 0.3120000000000E+01, 0.1594393631299E+01, 0.3120000000000E+01, 0.2650080363245E+03,-0.1325985636923E+02, 0.3760000000000E+01
 0.24500E+02, 0.2983034139992E+02, 0.1000000000000E+02, 0.8491446483273E+02, 0.1000000000000E+01, 0.1535407511742E+01, 0.3120000000000E+01, 0.1594535187978E+01, 0.3120000000000E+01, 0.2650052453823E+03,-0.1326254540640E+02, 0.3760000000000E+01
 0.24600E+02, 0.2983040451793E+02, 0.1000000000000E+02, 0.8491357324457E+02, 0.1000000000000E+01, 0.1535306716200E+01, 0.3120000000000E+01, 0.1594676744789E+01, 0.3120000000000E+01, 0.2650024631153E+03,-0.1326523039674E+02, 0.3760000000000E+01
 0.24700E+02, 0.2983046764370E+02, 0.1000000000000E+02, 0.8491267808318E+02, 0.1000000000000E+01, 0.1535205920604E+01, 0.3120000000000E+01, 0.1594818301607E+01, 0.3120000000000E+01, 0.2649996696703E+03,-0.1326791929020E+02, 0.3760000000000E+01
 0.24800E+02, 0.2983053076490E+02, 0.1000000000000E+02, 0.8491178568366E+02, 0.1000000000000E+01, 0.1535105124918E+01, 0.3120000000000E+01, 0.1594959858557E+01, 0.3120000000000E+01, 0.2649968848480E+03,-0.1327060420384E+02, 0.3760000000000E+01
 0.24900E+02, 0.2983059389383E+02, 0.1000000000000E+02, 0.8491088971974E+02, 0.1000000000000E+01, 0.1535004329176E+01, 0.3120000000000E+01, 0.1595101415514E+01, 0.3120000000000E+01, 0.2649940888752E+03,-0.1327329296395E+02, 0.3760000000000E+01
 0.25000E+02, 0.2983065701822E+02, 0.1000000000000E+02, 0.8490999650161E+02, 0.1000000000000E+01, 0.1534903533345E+01, 0.3120000000000E+01, 0.1595242972604E+01, 0.3120000000000E+01, 0.2649913014750E+03,-0.1327597781626E+02, 0.3760000000000E+01
 0.25100E+02, 0.2983072015031E+02, 0.1000000000000E+02, 0.8490909973173E+02, 0.1000000000000E+01, 0.1534802737455E+01, 0.3120000000000E+01, 0.1595384529700E+01, 0.3120000000000E+01, 0.2649885029636E+03,-0.1327866645231E+02, 0.3760000000000E+01
 0.25200E+02, 0.2983078327792E+02, 0.1000000000000E+02, 0.8490820569220E+02, 0.1000000000000E+01, 0.1534701941476E+01, 0.3120000000000E+01, 0.1595526086929E+01, 0.3120000000000E+01, 0.2649857129767E+03,-0.1328135123930E+02, 0.3760000000000E+01
 0.25300E+02, 0.2983084641319E+02, 0.1000000000000E+02, 0.8490730810522E+02, 0.1000000000000E+01, 0.1534601145437E+01, 0.3120000000000E+01, 0.1595667644164E+01, 0.3120000000000E+01, 0.2649829118920E+03,-0.1328403976316E+02, 0.3760000000000E+01
 0.25400E+02, 0.2983090954401E+02, 0.1000000000000E+02, 0.8490641324072E+02, 0.1000000000000E+01, 0.1534500349308E+01, 0.3120000000000E+01, 0.1595809201533E+01, 0.3120000000000E+01, 0.2649801193073E+03,-0.1328672449851E+02, 0.3760000000000E+01
 0.25500E+02, 0.2983097268246E+02, 0.1000000000000E+02, 0.8490551483619E+02, 0.1000000000000E+01, 0.1534399553119E+01, 0.3120000000000E+01, 0.1595950758905E+01, 0.3120000000000E+01, 0.2649773156478E+03,-0.1328941290829E+02, 0.3760000000000E+01
 0.25600E+02, 0.2983103581651E+02, 0.1000000000000E+02, 0.8490461913608E+02, 0.1000000000000E+01, 0.1534298756839E+01, 0.3120000000000E+01, 0.1596092316413E+01, 0.3120000000000E+01, 0.2649745204322E+03,-0.1329209760404E+02, 0.3760000000000E+01
 0.25700E+02, 0.2983109895816E+02, 0.1000000000000E+02, 0.8490371990250E+02, 0.1000000000000E+01, 0.1534197960496E+01, 0.3120000000000E+01, 0.1596233873924E+01, 0.3120000000000E+01, 0.2649717141621E+03,-0.1329478591869E+02, 0.3760000000000E+01
 0.25800E+02, 0.2983116209545E+02, 0.1000000000000E+02, 0.8490282336449E+02, 0.1000000000000E+01, 0.1534097164062E+01, 0.3120000000000E+01, 0.1596375431571E+01, 0.3120000000000E+01, 0.2649689163082E+03,-0.1329747057403E+02, 0.3760000000000E+01
 0.25900E+02, 0.2983122524031E+02, 0.1000000000000E+02, 0.8490192330257E+02, 0.1000000000000E+01, 0.1533996367564E+01, 0.3120000000000E+01, 0.1596516989220E+01, 0.3120000000000E+01, 0.2649661074299E+03,-0.1330015879374E+02, 0.3760000000000E+01
 0.26000E+02, 0.2983128838085E+02, 0.1000000000000E+02, 0.8490102591960E+02, 0.1000000000000E+01, 0.1533895570975E+01, 0.3120000000000E+01, 0.1596658547006E+01, 0.3120000000000E+01, 0.2649633069158E+03,-0.1330284341855E+02, 0.3760000000000E+01
 0.26100E+02, 0.2983135152893E+02, 0.1000000000000E+02, 0.8490012502133E+02, 0.1000000000000E+01, 0.1533794774320E+01, 0.3120000000000E+01, 0.1596800104794E+01, 0.3120000000000E+01, 0.2649604954039E+03,-0.1330553155272E+02, 0.3760000000000E+01
 0.26200E+02, 0.2983141467273E+02, 0.1000000000000E+02, 0.8489922678873E+02, 0.1000000000000E+01, 0.1533693977574E+01, 0.3120000000000E+01, 0.1596941662719E+01, 0.3120000000000E+01, 0.2649576922151E+03,-0.1330821615126E+02, 0.3760000000000E+01
 0.26300E+02, 0.2983147782404E+02, 0.1000000000000E+02, 0.8489832504704E+02, 0.1000000000000E+01, 0.1533593180761E+01, 0.3120000000000E+01, 0.1597083220644E+01, 0.3120000000000E+01, 0.2649548780478E+03,-0.1331090420862E+02, 0.3760000000000E+01
 0.26400E+02, 0.2983154097111E+02, 0.1000000000000E+02, 0.8489742596026E+02, 0.1000000000000E+01, 0.1533492383856E+01, 0.3120000000000E+01, 0.1597224778709E+01, 0.3120000000000E+01, 0.2649520721700E+03,-0.1331358879097E+02, 0.3760000000000E+01
 0.26500E+02, 0.2983160412565E+02, 0.1000000000000E+02, 0.8489652337114E+02, 0.1000000000000E+01, 0.1533391586882E+01, 0.3120000000000E+01, 0.1597366336772E+01, 0.3120000000000E+01, 0.2649492553345E+03,-0.1331627677448E+02, 0.3760000000000E+01
 0.26600E+02, 0.2983166727600E+02, 0.1000000000000E+02, 0.8489562342408E+02, 0.1000000000000E+01, 0.1533290789816E+01, 0.3120000000000E+01, 0.1597507894976E+01, 0.3120000000000E+01, 0.2649464467488E+03,-0.1331896134755E+02, 0.3760000000000E+01
 0.26700E+02, 0.2983173043380E+02, 0.1000000000000E+02, 0.8489471998187E+02, 0.1000000000000E+01, 0.1533189992679E+01, 0.3120000000000E+01, 0.1597649453178E+01, 0.3120000000000E+01, 0.2649436272278E+03,-0.1332164926922E+02, 0.3760000000000E+01
 0.26800E+02, 0.2983179358744E+02, 0.1000000000000E+02, 0.8489381916843E+02, 0.1000000000000E+01, 0.1533089195450E+01, 0.3120000000000E+01, 0.1597791011520E+01, 0.3120000000000E+01, 0.2649408159149E+03,-0.1332433383552E+02, 0.3760000000000E+01
 0.26900E+02, 0.2983185674849E+02, 0.1000000000000E+02, 0.8489291486879E+02, 0.1000000000000E+01, 0.1532988398149E+01, 0.3120000000000E+01, 0.1597932569860E+01, 0.3120000000000E+01, 0.2649379936947E+03,-0.1332702169677E+02, 0.3760000000000E+01
 0.27000E+02, 0.2983191990544E+02, 0.1000000000000E+02, 0.8489201318472E+02, 0.1000000000000E+01, 0.1532887600756E+01, 0.3120000000000E+01, 0.1598074128341E+01, 0.3120000000000E+01, 0.2649351796414E+03,-0.1332970626306E+02, 0.3760000000000E+01
 0.27100E+02, 0.2983198306976E+02, 0.1000000000000E+02, 0.8489110802011E+02, 0.1000000000000E+01, 0.1532786803289E+01, 0.3120000000000E+01, 0.1598215686819E+01, 0.3120000000000E+01, 0.2649323546985E+03,-0.1333239407548E+02, 0.3760000000000E+01
 0.27200E+02, 0.2983204623002E+02, 0.1000000000000E+02, 0.8489020546090E+02, 0.1000000000000E+01, 0.1532686005728E+01, 0.3120000000000E+01, 0.1598357245439E+01, 0.3120000000000E+01, 0.2649295378908E+03,-0.1333507864952E+02, 0.3760000000000E+01
 0.27300E+02, 0.2983210939763E+02, 0.1000000000000E+02, 0.8488929942584E+02, 0.1000000000000E+01, 0.1532585208093E+01, 0.3120000000000E+01, 0.1598498804055E+01, 0.3120000000000E+01, 0.2649267102081E+03,-0.1333776641877E+02, 0.3760000000000E+01
 0.27400E+02, 0.2983217256120E+02, 0.1000000000000E+02, 0.8488839598542E+02, 0.1000000000000E+01, 0.1532484410365E+01, 0.3120000000000E+01, 0.1598640362814E+01, 0.3120000000000E+01, 0.2649238906269E+03,-0.1334045100498E+02, 0.3760000000000E+01
 0.27500E+02, 0.2983223573211E+02, 0.1000000000000E+02, 0.8488748907746E+02, 0.1000000000000E+01, 0.1532383612559E+01, 0.3120000000000E+01, 0.1598781921568E+01, 0.3120000000000E+01, 0.2649210601967E+03,-0.1334313873187E+02, 0.3760000000000E+01
 0.27600E+02, 0.2983229889901E+02, 0.1000000000000E+02, 0.8488658475079E+02, 0.1000000000000E+01, 0.1532282814661E+01, 0.3120000000000E+01, 0.1598923480466E+01, 0.3120000000000E+01, 0.2649182378265E+03,-0.1334582333855E+02, 0.3760000000000E+01
 0.27700E+02, 0.2983236207322E+02, 0.1000000000000E+02, 0.8488567696195E+02, 0.1000000000000E+01, 0.1532182016684E+01, 0.3120000000000E+01, 0.1599065039358E+01, 0.3120000000000E+01, 0.2649154046238E+03,-0.1334851103402E+02, 0.3760000000000E+01
 0.27800E+02, 0.2983242524347E+02, 0.1000000000000E+02, 0.8488477174163E+02, 0.1000000000000E+01, 0.1532081218613E+01, 0.3120000000000E+01, 0.1599206598395E+01, 0.3120000000000E+01, 0.2649125794414E+03,-0.1335119566588E+02, 0.3760000000000E+01
 0.27900E+02, 0.2983248842099E+02, 0.1000000000000E+02, 0.8488386306926E+02, 0.1000000000000E+01, 0.1531980420462E+01, 0.3120000000000E+01, 0.1599348157426E+01, 0.3120000000000E+01, 0.2649097434581E+03,-0.1335388333581E+02, 0.3760000000000E+01
 0.28000E+02, 0.2983255159459E+02, 0.1000000000000E+02, 0.8488295695519E+02, 0.1000000000000E+01, 0.1531879622217E+01, 0.3120000000000E+01, 0.1599489716602E+01, 0.3120000000000E+01, 0.2649069154631E+03,-0.1335656799083E+02, 0.3760000000000E+01
 0.28100E+02, 0.2983261477544E+02, 0.1000000000000E+02, 0.8488204739095E+02, 0.1000000000000E+01, 0.1531778823891E+01, 0.3120000000000E+01, 0.1599631275771E+01, 0.3120000000000E+01, 0.2649040766730E+03,-0.1335925564466E+02, 0.3760000000000E+01
 0.28200E+02, 0.2983267795241E+02, 0.1000000000000E+02, 0.8488114037239E+02, 0.1000000000000E+01, 0.1531678025471E+01, 0.3120000000000E+01, 0.1599772835086E+01, 0.3120000000000E+01, 0.2649012458320E+03,-0.1336194033818E+02, 0.3760000000000E+01
 0.28300E+02, 0.2983274113659E+02, 0.1000000000000E+02, 0.8488022991293E+02, 0.1000000000000E+01, 0.1531577226967E+01, 0.3120000000000E+01, 0.1599914394393E+01, 0.3120000000000E+01, 0.2648984042246E+03,-0.1336462797402E+02, 0.3760000000000E+01
 0.28400E+02, 0.2983280431693E+02, 0.1000000000000E+02, 0.8487932199099E+02, 0.1000000000000E+01, 0.1531476428369E+01, 0.3120000000000E+01, 0.1600055953847E+01, 0.3120000000000E+01, 0.2648955705410E+03,-0.1336731270687E+02, 0.3760000000000E+01
 0.28500E+02, 0.2983286750446E+02, 0.1000000000000E+02, 0.8487841062871E+02, 0.1000000000000E+01, 0.1531375629687E+01, 0.3120000000000E+01, 0.1600197513292E+01, 0.3120000000000E+01, 0.2648927260927E+03,-0.1337000033736E+02, 0.3760000000000E+01
 0.28600E+02, 0.2983293068819E+02, 0.1000000000000E+02, 0.8487750179494E+02, 0.1000000000000E+01, 0.1531274830909E+01, 0.3120000000000E+01, 0.1600339072886E+01, 0.3120000000000E+01, 0.2648898895402E+03,-0.1337268511261E+02, 0.3760000000000E+01
 0.28700E+02, 0.2983299387908E+02, 0.1000000000000E+02, 0.8487658952790E+02, 0.1000000000000E+01, 0.1531174032046E+01, 0.3120000000000E+01, 0.1600480632469E+01, 0.3120000000000E+01, 0.2648870422449E+03,-0.1337537273868E+02, 0.3760000000000E+01
 0.28800E+02, 0.2983305706620E+02, 0.1000000000000E+02, 0.8487567977585E+02, 0.1000000000000E+01, 0.1531073233088E+01, 0.3120000000000E+01, 0.1600622192202E+01, 0.3120000000000E+01, 0.2648842028031E+03,-0.1337805756528E+02, 0.3760000000000E+01
 0.28900E+02, 0.2983312026046E+02, 0.1000000000000E+02, 0.8487476659773E+02, 0.1000000000000E+01, 0.1530972434042E+01, 0.3120000000000E+01, 0.1600763751924E+01, 0.3120000000000E+01, 0.2648813526411E+03,-0.1338074519814E+02, 0.3760000000000E+01
 0.29000E+02, 0.2983318345099E+02, 0.1000000000000E+02, 0.8487385592188E+02, 0.1000000000000E+01, 0.1530871634900E+01, 0.3120000000000E+01, 0.1600905311796E+01, 0.3120000000000E+01, 0.2648785102929E+03,-0.1338343008355E+02, 0.3760000000000E+01
 0.29100E+02, 0.2983324664862E+02, 0.1000000000000E+02, 0.8487294182743E+02, 0.1000000000000E+01, 0.1530770835670E+01, 0.3120000000000E+01, 0.1601046871657E+01, 0.3120000000000E+01, 0.2648756572479E+03,-0.1338611772370E+02, 0.3760000000000E+01
 0.29200E+02, 0.2983330984257E+02, 0.1000000000000E+02, 0.8487203022911E+02, 0.1000000000000E+01, 0.1530670036343E+01, 0.3120000000000E+01, 0.1601188431669E+01, 0.3120000000000E+01, 0.2648728119975E+03,-0.1338880266361E+02, 0.3760000000000E+01
 0.29300E+02, 0.2983337304360E+02, 0.1000000000000E+02, 0.8487111521189E+02, 0.1000000000000E+01, 0.1530569236927E+01, 0.3120000000000E+01, 0.1601329991669E+01, 0.3120000000000E+01, 0.2648699560491E+03,-0.1339149031477E+02, 0.3760000000000E+01
 0.29400E+02, 0.2983343624097E+02, 0.1000000000000E+02, 0.8487020267909E+02, 0.1000000000000E+01, 0.1530468437413E+01, 0.3120000000000E+01, 0.1601471551821E+01, 0.3120000000000E+01, 0.2648671078589E+03,-0.1339417532466E+02, 0.3760000000000E+01
 0.29500E+02, 0.2983349944540E+02, 0.1000000000000E+02, 0.8486928673711E+02, 0.1000000000000E+01, 0.1530367637808E+01, 0.3120000000000E+01, 0.1601613111959E+01, 0.3120000000000E+01, 0.2648642490011E+03,-0.1339686299565E+02, 0.3760000000000E+01
 0.29600E+02, 0.2983356264622E+02, 0.1000000000000E+02, 0.8486837326773E+02, 0.1000000000000E+01, 0.1530266838107E+01, 0.3120000000000E+01, 0.1601754672251E+01, 0.3120000000000E+01, 0.2648613978648E+03,-0.1339954807314E+02, 0.3760000000000E+01
 0.29700E+02, 0.2983362585406E+02, 0.1000000000000E+02, 0.8486745639404E+02, 0.1000000000000E+01, 0.1530166038312E+01, 0.3120000000000E+01, 0.1601896232529E+01, 0.3120000000000E+01, 0.2648585360758E+03,-0.1340223576710E+02, 0.3760000000000E+01
 0.29800E+02, 0.2983368905832E+02, 0.1000000000000E+02, 0.8486654198335E+02, 0.1000000000000E+01, 0.1530065238420E+01, 0.3120000000000E+01, 0.1602037792960E+01, 0.3120000000000E+01, 0.2648556819783E+03,-0.1340492091766E+02, 0.3760000000000E+01
 0.29900E+02, 0.2983375226958E+02, 0.1000000000000E+02, 0.8486562417333E+02, 0.1000000000000E+01, 0.1529964438434E+01, 0.3120000000000E+01, 0.1602179353377E+01, 0.3120000000000E+01, 0.2648528172438E+03,-0.1340760864555E+02, 0.3760000000000E+01
 0.30000E+02, 0.2983381547731E+02, 0.1000000000000E+02, 0.8486470881427E+02, 0.1000000000000E+01, 0.1529863638350E+01, 0.3120000000000E+01, 0.1602320913948E+01, 0.3120000000000E+01, 0.2648499601631E+03,-0.1341029387091E+02, 0.3760000000000E+01
 0.30100E+02, 0.2983387869201E+02, 0.1000000000000E+02, 0.8486379006424E+02, 0.1000000000000E+01, 0.1529762838170E+01, 0.3120000000000E+01, 0.1602462474505E+01, 0.3120000000000E+01, 0.2648470924714E+03,-0.1341298163354E+02, 0.3760000000000E+01
 0.30200E+02, 0.2983394190321E+02, 0.1000000000000E+02, 0.8486287375593E+02, 0.1000000000000E+01, 0.1529662037892E+01, 0.3120000000000E+01, 0.1602604035217E+01, 0.3120000000000E+01, 0.2648442324050E+03,-0.1341566694362E+02, 0.3760000000000E+01
 0.30300E+02, 0.2983400512135E+02, 0.1000000000000E+02, 0.8486195405696E+02, 0.1000000000000E+01, 0.1529561237518E+01, 0.3120000000000E+01, 0.1602745595913E+01, 0.3120000000000E+01, 0.2648413617282E+03,-0.1341835474415E+02, 0.3760000000000E+01
 0.30400E+02, 0.2983406833603E+02, 0.1000000000000E+02, 0.8486103679021E+02, 0.1000000000000E+01, 0.1529460437044E+01, 0.3120000000000E+01, 0.1602887156765E+01, 0.3120000000000E+01, 0.2648384986472E+03,-0.1342104014240E+02, 0.3760000000000E+01
 0.30500E+02, 0.2983413155763E+02, 0.1000000000000E+02, 0.8486011614117E+02, 0.1000000000000E+01, 0.1529359636473E+01, 0.3120000000000E+01, 0.1603028717602E+01, 0.3120000000000E+01, 0.2648356249820E+03,-0.1342372798790E+02, 0.3760000000000E+01
 0.30600E+02, 0.2983419477580E+02, 0.1000000000000E+02, 0.8485919791244E+02, 0.1000000000000E+01, 0.1529258835802E+01, 0.3120000000000E+01, 0.1603170278594E+01, 0.3120000000000E+01, 0.2648327588753E+03,-0.1342641347656E+02, 0.3760000000000E+01
 0.30700E+02, 0.2983425800087E+02, 0.1000000000000E+02, 0.8485827630995E+02, 0.1000000000000E+01, 0.1529158035032E+01, 0.3120000000000E+01, 0.1603311839571E+01, 0.3120000000000E+01, 0.2648298822110E+03,-0.1342910136765E+02, 0.3760000000000E+01
 0.30800E+02, 0.2983432122255E+02, 0.1000000000000E+02, 0.8485735711500E+02, 0.1000000000000E+01, 0.1529057234162E+01, 0.3120000000000E+01, 0.1603453400705E+01, 0.3120000000000E+01, 0.2648270130654E+03,-0.1343178695307E+02, 0.3760000000000E+01
 0.30900E+02, 0.2983438445110E+02, 0.1000000000000E+02, 0.8485643454689E+02, 0.1000000000000E+01, 0.1528956433191E+01, 0.3120000000000E+01, 0.1603594961822E+01, 0.3120000000000E+01, 0.2648241333641E+03,-0.1343447490454E+02, 0.3760000000000E+01
 0.31000E+02, 0.2983444767629E+02, 0.1000000000000E+02, 0.8485551438409E+02, 0.1000000000000E+01, 0.1528855632120E+01, 0.3120000000000E+01, 0.1603736523097E+01, 0.3120000000000E+01, 0.2648212611745E+03,-0.1343716058656E+02, 0.3760000000000E+01
 0.31100E+02, 0.2983451090833E+02, 0.1000000000000E+02, 0.8485459085063E+02, 0.1000000000000E+01, 0.1528754830947E+01, 0.3120000000000E+01, 0.1603878084355E+01, 0.3120000000000E+01, 0.2648183784368E+03,-0.1343984859181E+02, 0.3760000000000E+01
 0.31200E+02, 0.2983457413705E+02, 0.1000000000000E+02, 0.8485366970910E+02, 0.1000000000000E+01, 0.1528654029674E+01, 0.3120000000000E+01, 0.1604019645771E+01, 0.3120000000000E+01, 0.2648155031693E+03,-0.1344253438160E+02, 0.3760000000000E+01
 0.31300E+02, 0.2983463737259E+02, 0.1000000000000E+02, 0.8485274520718E+02, 0.1000000000000E+01, 0.1528553228297E+01, 0.3120000000000E+01, 0.1604161207170E+01, 0.3120000000000E+01, 0.2648126173857E+03,-0.1344522244902E+02, 0.3760000000000E+01
 0.31400E+02, 0.2983470060485E+02, 0.1000000000000E+02, 0.8485182308648E+02, 0.1000000000000E+01, 0.1528452426819E+01, 0.3120000000000E+01, 0.1604302768728E+01, 0.3120000000000E+01, 0.2648097390387E+03,-0.1344790834217E+02, 0.3760000000000E+01
 0.31500E+02, 0.2983476384390E+02, 0.1000000000000E+02, 0.8485089760398E+02, 0.1000000000000E+01, 0.1528351625237E+01, 0.3120000000000E+01, 0.1604444330268E+01, 0.3120000000000E+01, 0.2648068501712E+03,-0.1345059648094E+02, 0.3760000000000E+01
 0.31600E+02, 0.2983482707971E+02, 0.1000000000000E+02, 0.8484997449640E+02, 0.1000000000000E+01, 0.1528250823553E+01, 0.3120000000000E+01, 0.1604585891969E+01, 0.3120000000000E+01, 0.2648039687210E+03,-0.1345328248636E+02, 0.3760000000000E+01
 0.31700E+02, 0.2983489032229E+02, 0.1000000000000E+02, 0.8484904803512E+02, 0.1000000000000E+01, 0.1528150021763E+01, 0.3120000000000E+01, 0.1604727453650E+01, 0.3120000000000E+01, 0.2648010767753E+03,-0.1345597069431E+02, 0.3760000000000E+01
 0.31800E+02, 0.2983495356165E+02, 0.1000000000000E+02, 0.8484812393894E+02, 0.1000000000000E+01, 0.1528049219872E+01, 0.3120000000000E+01, 0.1604869015493E+01, 0.3120000000000E+01, 0.2647981922162E+03,-0.1345865681668E+02, 0.3760000000000E+01
 0.31900E+02, 0.2983501680777E+02, 0.1000000000000E+02, 0.8484719649349E+02, 0.1000000000000E+01, 0.1527948417873E+01, 0.3120000000000E+01, 0.1605010577317E+01, 0.3120000000000E+01, 0.2647952971754E+03,-0.1346134509860E+02, 0.3760000000000E+01
 0.32000E+02, 0.2983508005070E+02, 0.1000000000000E+02, 0.8484627140097E+02, 0.1000000000000E+01, 0.1527847615771E+01, 0.3120000000000E+01, 0.1605152139303E+01, 0.3120000000000E+01, 0.2647924094833E+03,-0.1346403133946E+02, 0.3760000000000E+01
 0.32100E+02, 0.2983514330037E+02, 0.1000000000000E+02, 0.8484534296310E+02, 0.1000000000000E+01, 0.1527746813562E+01, 0.3120000000000E+01, 0.1605293701269E+01, 0.3120000000000E+01, 0.2647895113216E+03,-0.1346671970418E+02, 0.3760000000000E+01
 0.32200E+02, 0.2983520654689E+02, 0.1000000000000E+02, 0.8484441687196E+02, 0.1000000000000E+01, 0.1527646011249E+01, 0.3120000000000E+01, 0.1605435263398E+01, 0.3120000000000E+01, 0.2647866204895E+03,-0.1346940606678E+02, 0.3760000000000E+01
 0.32300E+02, 0.2983526980011E+02, 0.1000000000000E+02, 0.8484348743874E+02, 0.1000000000000E+01, 0.1527545208827E+01, 0.3120000000000E+01, 0.1605576825506E+01, 0.3120000000000E+01, 0.2647837191979E+03,-0.1347209451692E+02, 0.3760000000000E+01
 0.32400E+02, 0.2983533305022E+02, 0.1000000000000E+02, 0.8484256034454E+02, 0.1000000000000E+01, 0.1527444406302E+01, 0.3120000000000E+01, 0.1605718387779E+01, 0.3120000000000E+01, 0.2647808252116E+03,-0.1347478100413E+02, 0.3760000000000E+01
 0.32500E+02, 0.2983539630701E+02, 0.1000000000000E+02, 0.8484162990970E+02, 0.1000000000000E+01, 0.1527343603665E+01, 0.3120000000000E+01, 0.1605859950030E+01, 0.3120000000000E+01, 0.2647779207705E+03,-0.1347746954163E+02, 0.3760000000000E+01
 0.32600E+02, 0.2983545956073E+02, 0.1000000000000E+02, 0.8484070180563E+02, 0.1000000000000E+01, 0.1527242800925E+01, 0.3120000000000E+01, 0.1606001512447E+01, 0.3120000000000E+01, 0.2647750236089E+03,-0.1348015616064E+02, 0.3760000000000E+01
 0.32700E+02, 0.2983552282110E+02, 0.1000000000000E+02, 0.8483977036852E+02, 0.1000000000000E+01, 0.1527141998073E+01, 0.3120000000000E+01, 0.1606143074842E+01, 0.3120000000000E+01, 0.2647721160161E+03,-0.1348284478681E+02, 0.3760000000000E+01
 0.32800E+02, 0.2983558607843E+02, 0.1000000000000E+02, 0.8483884124909E+02, 0.1000000000000E+01, 0.1527041195116E+01, 0.3120000000000E+01, 0.1606284637402E+01, 0.3120000000000E+01, 0.2647692156622E+03,-0.1348553154012E+02, 0.3760000000000E+01
 0.32900E+02, 0.2983564934240E+02, 0.1000000000000E+02, 0.8483790879972E+02, 0.1000000000000E+01, 0.1526940392046E+01, 0.3120000000000E+01, 0.1606426199941E+01, 0.3120000000000E+01, 0.2647663048866E+03,-0.1348822026821E+02, 0.3760000000000E+01
 0.33000E+02, 0.2983571260336E+02, 0.1000000000000E+02, 0.8483697866443E+02, 0.1000000000000E+01, 0.1526839588872E+01, 0.3120000000000E+01, 0.1606567762647E+01, 0.3120000000000E+01, 0.2647634013388E+03,-0.1349090715619E+02, 0.3760000000000E+01
 0.33100E+02, 0.2983577587093E+02, 0.1000000000000E+02, 0.8483604520077E+02, 0.1000000000000E+01, 0.1526738785583E+01, 0.3120000000000E+01, 0.1606709325330E+01, 0.3120000000000E+01, 0.2647604873739E+03,-0.1349359598108E+02, 0.3760000000000E+01
 0.33200E+02, 0.2983583913553E+02, 0.1000000000000E+02, 0.8483511404065E+02, 0.1000000000000E+01, 0.1526637982189E+01, 0.3120000000000E+01, 0.1606850888181E+01, 0.3120000000000E+01, 0.2647575806040E+03,-0.1349628301595E+02, 0.3760000000000E+01
 0.33300E+02, 0.2983590240672E+02, 0.1000000000000E+02, 0.8483417955770E+02, 0.1000000000000E+01, 0.1526537178678E+01, 0.3120000000000E+01, 0.1606992451009E+01, 0.3120000000000E+01, 0.2647546634343E+03,-0.1349897194191E+02, 0.3760000000000E+01
 0.33400E+02, 0.2983596567497E+02, 0.1000000000000E+02, 0.8483324737238E+02, 0.1000000000000E+01, 0.1526436375063E+01, 0.3120000000000E+01, 0.1607134014005E+01, 0.3120000000000E+01, 0.2647517534412E+03,-0.1350165911516E+02, 0.3760000000000E+01
 0.33500E+02, 0.2983602894978E+02, 0.1000000000000E+02, 0.8483231186523E+02, 0.1000000000000E+01, 0.1526335571330E+01, 0.3120000000000E+01, 0.1607275576978E+01, 0.3120000000000E+01, 0.2647488330516E+03,-0.1350434814856E+02, 0.3760000000000E+01
 0.33600E+02, 0.2983609222170E+02, 0.1000000000000E+02, 0.8483137864465E+02, 0.1000000000000E+01, 0.1526234767492E+01, 0.3120000000000E+01, 0.1607417140120E+01, 0.3120000000000E+01, 0.2647459198038E+03,-0.1350703547128E+02, 0.3760000000000E+01
 0.33700E+02, 0.2983615550015E+02, 0.1000000000000E+02, 0.8483044210837E+02, 0.1000000000000E+01, 0.1526133963535E+01, 0.3120000000000E+01, 0.1607558703239E+01, 0.3120000000000E+01, 0.2647429961784E+03,-0.1350972462091E+02, 0.3760000000000E+01
 0.33800E+02, 0.2983621877574E+02, 0.1000000000000E+02, 0.8482950785105E+02, 0.1000000000000E+01, 0.1526033159471E+01, 0.3120000000000E+01, 0.1607700266528E+01, 0.3120000000000E+01, 0.2647400796714E+03,-0.1351241209324E+02, 0.3760000000000E+01
 0.33900E+02, 0.2983628205784E+02, 0.1000000000000E+02, 0.8482857027894E+02, 0.1000000000000E+01, 0.1525932355288E+01, 0.3120000000000E+01, 0.1607841829793E+01, 0.3120000000000E+01, 0.2647371527897E+03,-0.1351510135740E+02, 0.3760000000000E+01
 0.34000E+02, 0.2983634533712E+02, 0.1000000000000E+02, 0.8482763498390E+02, 0.1000000000000E+01, 0.1525831550998E+01, 0.3120000000000E+01, 0.1607983393229E+01, 0.3120000000000E+01, 0.2647342330203E+03,-0.1351778898053E+02, 0.3760000000000E+01
 0.34100E+02, 0.2983640862289E+02, 0.1000000000000E+02, 0.8482669637542E+02, 0.1000000000000E+01, 0.1525730746588E+01, 0.3120000000000E+01, 0.1608124956641E+01, 0.3120000000000E+01, 0.2647313028804E+03,-0.1352047836030E+02, 0.3760000000000E+01
 0.34200E+02, 0.2983647190585E+02, 0.1000000000000E+02, 0.8482576002964E+02, 0.1000000000000E+01, 0.1525629942070E+01, 0.3120000000000E+01, 0.1608266520225E+01, 0.3120000000000E+01, 0.2647283798082E+03,-0.1352316614327E+02, 0.3760000000000E+01
 0.34300E+02, 0.2983653519530E+02, 0.1000000000000E+02, 0.8482482037965E+02, 0.1000000000000E+01, 0.1525529137430E+01, 0.3120000000000E+01, 0.1608408083784E+01, 0.3120000000000E+01, 0.2647254463940E+03,-0.1352585564535E+02, 0.3760000000000E+01
 0.34400E+02, 0.2983659848197E+02, 0.1000000000000E+02, 0.8482388298299E+02, 0.1000000000000E+01, 0.1525428332683E+01, 0.3120000000000E+01, 0.1608549647516E+01, 0.3120000000000E+01, 0.2647225200182E+03,-0.1352854358663E+02, 0.3760000000000E+01
 0.34500E+02, 0.2983666177511E+02, 0.1000000000000E+02, 0.8482294228664E+02, 0.1000000000000E+01, 0.1525327527813E+01, 0.3120000000000E+01, 0.1608691211223E+01, 0.3120000000000E+01, 0.2647195833146E+03,-0.1353123321456E+02, 0.3760000000000E+01
 0.34600E+02, 0.2983672506550E+02, 0.1000000000000E+02, 0.8482200383272E+02, 0.1000000000000E+01, 0.1525226722834E+01, 0.3120000000000E+01, 0.1608832775103E+01, 0.3120000000000E+01, 0.2647166536154E+03,-0.1353392132001E+02, 0.3760000000000E+01
 0.34700E+02, 0.2983678836233E+02, 0.1000000000000E+02, 0.8482106208146E+02, 0.1000000000000E+01, 0.1525125917731E+01, 0.3120000000000E+01, 0.1608974338959E+01, 0.3120000000000E+01, 0.2647137135957E+03,-0.1353661107942E+02, 0.3760000000000E+01
 0.34800E+02, 0.2983685165646E+02, 0.1000000000000E+02, 0.8482012256957E+02, 0.1000000000000E+01, 0.1525025112520E+01, 0.3120000000000E+01, 0.1609115902989E+01, 0.3120000000000E+01, 0.2647107805710E+03,-0.1353929934697E+02, 0.3760000000000E+01
 0.34900E+02, 0.2983691495700E+02, 0.1000000000000E+02, 0.8481917976508E+02, 0.1000000000000E+01, 0.1524924307183E+01, 0.3120000000000E+01, 0.1609257466993E+01, 0.3120000000000E+01, 0.2647078372405E+03,-0.1354198923516E+02, 0.3760000000000E+01
 0.35000E+02, 0.2983697825487E+02, 0.1000000000000E+02, 0.8481823918520E+02, 0.1000000000000E+01, 0.1524823501737E+01, 0.3120000000000E+01, 0.1609399031173E+01, 0.3120000000000E+01, 0.2647049008588E+03,-0.1354467767522E+02, 0.3760000000000E+01
 0.35100E+02, 0.2983704155914E+02, 0.1000000000000E+02, 0.8481729531490E+02, 0.1000000000000E+01, 0.1524722696165E+01, 0.3120000000000E+01, 0.1609540595327E+01, 0.3120000000000E+01, 0.2647019541780E+03,-0.1354736770442E+02, 0.3760000000000E+01
 0.35200E+02, 0.2983710486076E+02, 0.1000000000000E+02, 0.8481635366832E+02, 0.1000000000000E+01, 0.1524621890483E+01, 0.3120000000000E+01, 0.1609682159657E+01, 0.3120000000000E+01, 0.2646990144435E+03,-0.1355005631522E+02, 0.3760000000000E+01
 0.35300E+02, 0.2983716816876E+02, 0.1000000000000E+02, 0.8481540873233E+02, 0.1000000000000E+01, 0.1524521084673E+01, 0.3120000000000E+01, 0.1609823723962E+01, 0.3120000000000E+01, 0.2646960644129E+03,-0.1355274647986E+02, 0.3760000000000E+01
 0.35400E+02, 0.2983723147416E+02, 0.1000000000000E+02, 0.8481446601421E+02, 0.1000000000000E+01, 0.1524420278753E+01, 0.3120000000000E+01, 0.1609965288443E+01, 0.3120000000000E+01, 0.2646931213104E+03,-0.1355543526182E+02, 0.3760000000000E+01
 0.35500E+02, 0.2983729478590E+02, 0.1000000000000E+02, 0.8481352000319E+02, 0.1000000000000E+01, 0.1524319472704E+01, 0.3120000000000E+01, 0.1610106852899E+01, 0.3120000000000E+01, 0.2646901679009E+03,-0.1355812557322E+02, 0.3760000000000E+01
 0.35600E+02, 0.2983735809508E+02, 0.1000000000000E+02, 0.8481257620559E+02, 0.1000000000000E+01, 0.1524218666545E+01, 0.3120000000000E+01, 0.1610248417532E+01, 0.3120000000000E+01, 0.2646872214054E+03,-0.1356081453426E+02, 0.3760000000000E+01
 0.35700E+02, 0.2983742141058E+02, 0.1000000000000E+02, 0.8481162912238E+02, 0.1000000000000E+01, 0.1524117860256E+01, 0.3120000000000E+01, 0.1610389982139E+01, 0.3120000000000E+01, 0.2646842646258E+03,-0.1356350498721E+02, 0.3760000000000E+01
 0.35800E+02, 0.2983748472355E+02, 0.1000000000000E+02, 0.8481068424073E+02, 0.1000000000000E+01, 0.1524017053856E+01, 0.3120000000000E+01, 0.1610531546925E+01, 0.3120000000000E+01, 0.2646813147232E+03,-0.1356619413080E+02, 0.3760000000000E+01
 0.35900E+02, 0.2983754804282E+02, 0.1000000000000E+02, 0.8480973607585E+02, 0.1000000000000E+01, 0.1523916247325E+01, 0.3120000000000E+01, 0.1610673111685E+01, 0.3120000000000E+01, 0.2646783545439E+03,-0.1356888473311E+02, 0.3760000000000E+01
 0.36000E+02, 0.2983761135959E+02, 0.1000000000000E+02, 0.8480879010520E+02, 0.1000000000000E+01, 0.1523815440682E+01, 0.3120000000000E+01, 0.1610814676624E+01, 0.3120000000000E+01, 0.2646754012188E+03,-0.1357157405879E+02, 0.3760000000000E+01
 0.36100E+02, 0.2983767468265E+02, 0.1000000000000E+02, 0.8480784085662E+02, 0.1000000000000E+01, 0.1523714633907E+01, 0.3120000000000E+01, 0.1610956241537E+01, 0.3120000000000E+01, 0.2646724376332E+03,-0.1357426481335E+02, 0.3760000000000E+01
 0.36200E+02, 0.2983773800323E+02, 0.1000000000000E+02, 0.8480689379745E+02, 0.1000000000000E+01, 0.1523613827021E+01, 0.3120000000000E+01, 0.1611097806631E+01, 0.3120000000000E+01, 0.2646694808870E+03,-0.1357695432333E+02, 0.3760000000000E+01
 0.36300E+02, 0.2983780133009E+02, 0.1000000000000E+02, 0.8480594345731E+02, 0.1000000000000E+01, 0.1523513020000E+01, 0.3120000000000E+01, 0.1611239371697E+01, 0.3120000000000E+01, 0.2646665138708E+03,-0.1357964523307E+02, 0.3760000000000E+01
 0.36400E+02, 0.2983786465450E+02, 0.1000000000000E+02, 0.8480499529773E+02, 0.1000000000000E+01, 0.1523412212868E+01, 0.3120000000000E+01, 0.1611380936946E+01, 0.3120000000000E+01, 0.2646635536664E+03,-0.1358233493377E+02, 0.3760000000000E+01
 0.36500E+02, 0.2983792798516E+02, 0.1000000000000E+02, 0.8480404386440E+02, 0.1000000000000E+01, 0.1523311405601E+01, 0.3120000000000E+01, 0.1611522502167E+01, 0.3120000000000E+01, 0.2646605832144E+03,-0.1358502600072E+02, 0.3760000000000E+01
 0.36600E+02, 0.2983799131341E+02, 0.1000000000000E+02, 0.8480309460599E+02, 0.1000000000000E+01, 0.1523210598222E+01, 0.3120000000000E+01, 0.1611664067571E+01, 0.3120000000000E+01, 0.2646576195566E+03,-0.1358771589028E+02, 0.3760000000000E+01
 0.36700E+02, 0.2983805464789E+02, 0.1000000000000E+02, 0.8480214207416E+02, 0.1000000000000E+01, 0.1523109790707E+01, 0.3120000000000E+01, 0.1611805632948E+01, 0.3120000000000E+01, 0.2646546456522E+03,-0.1359040711705E+02, 0.3760000000000E+01
 0.36800E+02, 0.2983811797999E+02, 0.1000000000000E+02, 0.8480119171001E+02, 0.1000000000000E+01, 0.1523008983079E+01, 0.3120000000000E+01, 0.1611947198508E+01, 0.3120000000000E+01, 0.2646516785196E+03,-0.1359309719941E+02, 0.3760000000000E+01
 0.36900E+02, 0.2983818131831E+02, 0.1000000000000E+02, 0.8480023807399E+02, 0.1000000000000E+01, 0.1522908175314E+01, 0.3120000000000E+01, 0.1612088764040E+01, 0.3120000000000E+01, 0.2646487011451E+03,-0.1359578859124E+02, 0.3760000000000E+01
 0.37000E+02, 0.2983824465427E+02, 0.1000000000000E+02, 0.8479928659779E+02, 0.1000000000000E+01, 0.1522807367436E+01, 0.3120000000000E+01, 0.1612230329758E+01, 0.3120000000000E+01, 0.2646457305178E+03,-0.1359847887170E+02, 0.3760000000000E+01
 0.37100E+02, 0.2983830799644E+02, 0.1000000000000E+02, 0.8479833185236E+02, 0.1000000000000E+01, 0.1522706559419E+01, 0.3120000000000E+01, 0.1612371895448E+01, 0.3120000000000E+01, 0.2646427496568E+03,-0.1360117043284E+02, 0.3760000000000E+01
 0.37200E+02, 0.2983837133628E+02, 0.1000000000000E+02, 0.8479737926462E+02, 0.1000000000000E+01, 0.1522605751290E+01, 0.3120000000000E+01, 0.1612513461323E+01, 0.3120000000000E+01, 0.2646397755365E+03,-0.1360386090926E+02, 0.3760000000000E+01
 0.37300E+02, 0.2983843468230E+02, 0.1000000000000E+02, 0.8479642340870E+02, 0.1000000000000E+01, 0.1522504943020E+01, 0.3120000000000E+01, 0.1612655027171E+01, 0.3120000000000E+01, 0.2646367911857E+03,-0.1360655263770E+02, 0.3760000000000E+01
 0.37400E+02, 0.2983849802603E+02, 0.1000000000000E+02, 0.8479546969686E+02, 0.1000000000000E+01, 0.1522404134637E+01, 0.3120000000000E+01, 0.1612796593205E+01, 0.3120000000000E+01, 0.2646338135330E+03,-0.1360924331893E+02, 0.3760000000000E+01
 0.37500E+02, 0.2983856137592E+02, 0.1000000000000E+02, 0.8479451272568E+02, 0.1000000000000E+01, 0.1522303326113E+01, 0.3120000000000E+01, 0.1612938159212E+01, 0.3120000000000E+01, 0.2646308256774E+03,-0.1361193521948E+02, 0.3760000000000E+01
 0.37600E+02, 0.2983862472354E+02, 0.1000000000000E+02, 0.8479355789029E+02, 0.1000000000000E+01, 0.1522202517475E+01, 0.3120000000000E+01, 0.1613079725406E+01, 0.3120000000000E+01, 0.2646278444942E+03,-0.1361462610152E+02, 0.3760000000000E+01
 0.37700E+02, 0.2983868807732E+02, 0.1000000000000E+02, 0.8479259979454E+02, 0.1000000000000E+01, 0.1522101708695E+01, 0.3120000000000E+01, 0.1613221291572E+01, 0.3120000000000E+01, 0.2646248531048E+03,-0.1361731817909E+02, 0.3760000000000E+01
 0.37800E+02, 0.2983875142886E+02, 0.1000000000000E+02, 0.8479164383204E+02, 0.1000000000000E+01, 0.1522000899801E+01, 0.3120000000000E+01, 0.1613362857927E+01, 0.3120000000000E+01, 0.2646218683798E+03,-0.1362000926952E+02, 0.3760000000000E+01
 0.37900E+02, 0.2983881478653E+02, 0.1000000000000E+02, 0.8479068461131E+02, 0.1000000000000E+01, 0.1521900090764E+01, 0.3120000000000E+01, 0.1613504424254E+01, 0.3120000000000E+01, 0.2646188734553E+03,-0.1362270152346E+02, 0.3760000000000E+01
 0.38000E+02, 0.2983887814200E+02, 0.1000000000000E+02, 0.8478972751357E+02, 0.1000000000000E+01, 0.1521799281611E+01, 0.3120000000000E+01, 0.1613645990771E+01, 0.3120000000000E+01, 0.2646158851631E+03,-0.1362539282389E+02, 0.3760000000000E+01
 0.38100E+02, 0.2983894150357E+02, 0.1000000000000E+02, 0.8478876716325E+02, 0.1000000000000E+01, 0.1521698472315E+01, 0.3120000000000E+01, 0.1613787557260E+01, 0.3120000000000E+01, 0.2646128866890E+03,-0.1362808525921E+02, 0.3760000000000E+01
 0.38200E+02, 0.2983900486298E+02, 0.1000000000000E+02, 0.8478780893136E+02, 0.1000000000000E+01, 0.1521597662903E+01, 0.3120000000000E+01, 0.1613929123939E+01, 0.3120000000000E+01, 0.2646098948331E+03,-0.1363077676359E+02, 0.3760000000000E+01
 0.38300E+02, 0.2983906822848E+02, 0.1000000000000E+02, 0.8478684744378E+02, 0.1000000000000E+01, 0.1521496853347E+01, 0.3120000000000E+01, 0.1614070690590E+01, 0.3120000000000E+01, 0.2646068927855E+03,-0.1363346938436E+02, 0.3760000000000E+01
 0.38400E+02, 0.2983913159184E+02, 0.1000000000000E+02, 0.8478588806966E+02, 0.1000000000000E+01, 0.1521396043674E+01, 0.3120000000000E+01, 0.1614212257433E+01, 0.3120000000000E+01, 0.2646038973407E+03,-0.1363616110634E+02, 0.3760000000000E+01
 0.38500E+02, 0.2983919496127E+02, 0.1000000000000E+02, 0.8478492544239E+02, 0.1000000000000E+01, 0.1521295233855E+01, 0.3120000000000E+01, 0.1614353824248E+01, 0.3120000000000E+01, 0.2646008917120E+03,-0.1363885391069E+02, 0.3760000000000E+01
 0.38600E+02, 0.2983925832859E+02, 0.1000000000000E+02, 0.8478396492087E+02, 0.1000000000000E+01, 0.1521194423920E+01, 0.3120000000000E+01, 0.1614495391255E+01, 0.3120000000000E+01, 0.2645978926620E+03,-0.1364154584768E+02, 0.3760000000000E+01
 0.38700E+02, 0.2983932170197E+02, 0.1000000000000E+02, 0.8478300114959E+02, 0.1000000000000E+01, 0.1521093613839E+01, 0.3120000000000E+01, 0.1614636958235E+01, 0.3120000000000E+01, 0.2645948834387E+03,-0.1364423884387E+02, 0.3760000000000E+01
 0.38800E+02, 0.2983938507326E+02, 0.1000000000000E+02, 0.8478203947747E+02, 0.1000000000000E+01, 0.1520992803640E+01, 0.3120000000000E+01, 0.1614778525407E+01, 0.3120000000000E+01, 0.2645918807735E+03,-0.1364693099813E+02, 0.3760000000000E+01
 0.38900E+02, 0.2983944845060E+02, 0.1000000000000E+02, 0.8478107455680E+02, 0.1000000000000E+01, 0.1520891993293E+01, 0.3120000000000E+01, 0.1614920092553E+01, 0.3120000000000E+01, 0.2645888679387E+03,-0.1364962418200E+02, 0.3760000000000E+01
 0.39000E+02, 0.2983951182589E+02, 0.1000000000000E+02, 0.8478011172875E+02, 0.1000000000000E+01, 0.1520791182829E+01, 0.3120000000000E+01, 0.1615061659892E+01, 0.3120000000000E+01, 0.2645858616417E+03,-0.1365231655967E+02, 0.3760000000000E+01
 0.39100E+02, 0.2983957520720E+02, 0.1000000000000E+02, 0.8477914565275E+02, 0.1000000000000E+01, 0.1520690372215E+01, 0.3120000000000E+01, 0.1615203227204E+01, 0.3120000000000E+01, 0.2645828451769E+03,-0.1365500993975E+02, 0.3760000000000E+01
 0.39200E+02, 0.2983963858648E+02, 0.1000000000000E+02, 0.8477818166570E+02, 0.1000000000000E+01, 0.1520589561484E+01, 0.3120000000000E+01, 0.1615344794712E+01, 0.3120000000000E+01, 0.2645798352386E+03,-0.1365770253709E+02, 0.3760000000000E+01
 0.39300E+02, 0.2983970197178E+02, 0.1000000000000E+02, 0.8477721443400E+02, 0.1000000000000E+01, 0.1520488750603E+01, 0.3120000000000E+01, 0.1615486362192E+01, 0.3120000000000E+01, 0.2645768151426E+03,-0.1366039611341E+02, 0.3760000000000E+01
 0.39400E+02, 0.2983976535508E+02, 0.1000000000000E+02, 0.8477624928386E+02, 0.1000000000000E+01, 0.1520387939604E+01, 0.3120000000000E+01, 0.1615627929868E+01, 0.3120000000000E+01, 0.2645738015500E+03,-0.1366308893362E+02, 0.3760000000000E+01
 0.39500E+02, 0.2983982874438E+02, 0.1000000000000E+02, 0.8477528089018E+02, 0.1000000000000E+01, 0.1520287128453E+01, 0.3120000000000E+01, 0.1615769497517E+01, 0.3120000000000E+01, 0.2645707778032E+03,-0.1366578270619E+02, 0.3760000000000E+01
 0.39600E+02, 0.2983989213171E+02, 0.1000000000000E+02, 0.8477431457078E+02, 0.1000000000000E+01, 0.1520186317184E+01, 0.3120000000000E+01, 0.1615911065363E+01, 0.3120000000000E+01, 0.2645677605372E+03,-0.1366847575635E+02, 0.3760000000000E+01
 0.39700E+02, 0.2983995552501E+02, 0.1000000000000E+02, 0.8477334500750E+02, 0.1000000000000E+01, 0.1520085505763E+01, 0.3120000000000E+01, 0.1616052633182E+01, 0.3120000000000E+01, 0.2645647331157E+03,-0.1367116973298E+02, 0.3760000000000E+01
 0.39800E+02, 0.2984001891639E+02, 0.1000000000000E+02, 0.8477237751311E+02, 0.1000000000000E+01, 0.1519984694223E+01, 0.3120000000000E+01, 0.1616194201200E+01, 0.3120000000000E+01, 0.2645617121584E+03,-0.1367386301267E+02, 0.3760000000000E+01
 0.39900E+02, 0.2984008231372E+02, 0.1000000000000E+02, 0.8477140678202E+02, 0.1000000000000E+01, 0.1519883882530E+01, 0.3120000000000E+01, 0.1616335769190E+01, 0.3120000000000E+01, 0.2645586810679E+03,-0.1367655719141E+02, 0.3760000000000E+01
 0.40000E+02, 0.2984014570914E+02, 0.1000000000000E+02, 0.8477043811176E+02, 0.1000000000000E+01, 0.1519783070717E+01, 0.3120000000000E+01, 0.1616477337380E+01, 0.3120000000000E+01, 0.2645556564164E+03,-0.1367925069447E+02, 0.3760000000000E+01
 0.40100E+02, 0.2984020911051E+02, 0.1000000000000E+02, 0.8476946620368E+02, 0.1000000000000E+01, 0.1519682258751E+01, 0.3120000000000E+01, 0.1616618905542E+01, 0.3120000000000E+01, 0.2645526216282E+03,-0.1368194508128E+02, 0.3760000000000E+01
 0.40200E+02, 0.2984027251000E+02, 0.1000000000000E+02, 0.8476849634770E+02, 0.1000000000000E+01, 0.1519581446664E+01, 0.3120000000000E+01, 0.1616760473906E+01, 0.3120000000000E+01, 0.2645495932517E+03,-0.1368463882733E+02, 0.3760000000000E+01
 0.40300E+02, 0.2984033591542E+02, 0.1000000000000E+02, 0.8476752325976E+02, 0.1000000000000E+01, 0.1519480634423E+01, 0.3120000000000E+01, 0.1616902042242E+01, 0.3120000000000E+01, 0.2645465547568E+03,-0.1368733342200E+02, 0.3760000000000E+01
 0.40400E+02, 0.2984039931899E+02, 0.1000000000000E+02, 0.8476655222063E+02, 0.1000000000000E+01, 0.1519379822060E+01, 0.3120000000000E+01, 0.1617043610780E+01, 0.3120000000000E+01, 0.2645435226635E+03,-0.1369002739672E+02, 0.3760000000000E+01
 0.40500E+02, 0.2984046272848E+02, 0.1000000000000E+02, 0.8476557794463E+02, 0.1000000000000E+01, 0.1519279009542E+01, 0.3120000000000E+01, 0.1617185179292E+01, 0.3120000000000E+01, 0.2645404804362E+03,-0.1369272220440E+02, 0.3760000000000E+01
 0.40600E+02, 0.2984052613615E+02, 0.1000000000000E+02, 0.8476460571669E+02, 0.1000000000000E+01, 0.1519178196903E+01, 0.3120000000000E+01, 0.1617326748006E+01, 0.3120000000000E+01, 0.2645374446082E+03,-0.1369541641839E+02, 0.3760000000000E+01
 0.40700E+02, 0.2984058954971E+02, 0.1000000000000E+02, 0.8476363025224E+02, 0.1000000000000E+01, 0.1519077384108E+01, 0.3120000000000E+01, 0.1617468316693E+01, 0.3120000000000E+01, 0.2645343986474E+03,-0.1369811143333E+02, 0.3760000000000E+01
 0.40800E+02, 0.2984065296148E+02, 0.1000000000000E+02, 0.8476265682606E+02, 0.1000000000000E+01, 0.1518976571190E+01, 0.3120000000000E+01, 0.1617609885585E+01, 0.3120000000000E+01, 0.2645313590553E+03,-0.1370080588923E+02, 0.3760000000000E+01
 0.40900E+02, 0.2984071637914E+02, 0.1000000000000E+02, 0.8476168016824E+02, 0.1000000000000E+01, 0.1518875758115E+01, 0.3120000000000E+01, 0.1617751454450E+01, 0.3120000000000E+01, 0.2645283093456E+03,-0.1370350112289E+02, 0.3760000000000E+01
 0.41000E+02, 0.2984077979503E+02, 0.1000000000000E+02, 0.8476070554335E+02, 0.1000000000000E+01, 0.1518774944919E+01, 0.3120000000000E+01, 0.1617893023520E+01, 0.3120000000000E+01, 0.2645252659880E+03,-0.1370619581782E+02, 0.3760000000000E+01
 0.41100E+02, 0.2984084321679E+02, 0.1000000000000E+02, 0.8475972768686E+02, 0.1000000000000E+01, 0.1518674131563E+01, 0.3120000000000E+01, 0.1618034592564E+01, 0.3120000000000E+01, 0.2645222125128E+03,-0.1370889126931E+02, 0.3760000000000E+01
 0.41200E+02, 0.2984090663681E+02, 0.1000000000000E+02, 0.8475875185951E+02, 0.1000000000000E+01, 0.1518573318085E+01, 0.3120000000000E+01, 0.1618176161814E+01, 0.3120000000000E+01, 0.2645191653779E+03,-0.1371158620662E+02, 0.3760000000000E+01
 0.41300E+02, 0.2984097006269E+02, 0.1000000000000E+02, 0.8475777279897E+02, 0.1000000000000E+01, 0.1518472504447E+01, 0.3120000000000E+01, 0.1618317731038E+01, 0.3120000000000E+01, 0.2645161081204E+03,-0.1371428187731E+02, 0.3760000000000E+01
 0.41400E+02, 0.2984103348687E+02, 0.1000000000000E+02, 0.8475679576334E+02, 0.1000000000000E+01, 0.1518371690687E+01, 0.3120000000000E+01, 0.1618459300469E+01, 0.3120000000000E+01, 0.2645130571900E+03,-0.1371697706073E+02, 0.3760000000000E+01
 0.41500E+02, 0.2984109691688E+02, 0.1000000000000E+02, 0.8475581549566E+02, 0.1000000000000E+01, 0.1518270876767E+01, 0.3120000000000E+01, 0.1618600869875E+01, 0.3120000000000E+01, 0.2645099961405E+03,-0.1371967295464E+02, 0.3760000000000E+01
 0.41600E+02, 0.2984116034521E+02, 0.1000000000000E+02, 0.8475483724458E+02, 0.1000000000000E+01, 0.1518170062723E+01, 0.3120000000000E+01, 0.1618742439489E+01, 0.3120000000000E+01, 0.2645069413923E+03,-0.1372236838603E+02, 0.3760000000000E+01
 0.41700E+02, 0.2984122377937E+02, 0.1000000000000E+02, 0.8475385576692E+02, 0.1000000000000E+01, 0.1518069248517E+01, 0.3120000000000E+01, 0.1618884009078E+01, 0.3120000000000E+01, 0.2645038765419E+03,-0.1372506450485E+02, 0.3760000000000E+01
 0.41800E+02, 0.2984128721188E+02, 0.1000000000000E+02, 0.8475287629962E+02, 0.1000000000000E+01, 0.1517968434188E+01, 0.3120000000000E+01, 0.1619025578876E+01, 0.3120000000000E+01, 0.2645008179733E+03,-0.1372776018198E+02, 0.3760000000000E+01
 0.41900E+02, 0.2984135065019E+02, 0.1000000000000E+02, 0.8475189360451E+02, 0.1000000000000E+01, 0.1517867619696E+01, 0.3120000000000E+01, 0.1619167148649E+01, 0.3120000000000E+01, 0.2644977492989E+03,-0.1373045652831E+02, 0.3760000000000E+01
 0.42000E+02, 0.2984141408689E+02, 0.1000000000000E+02, 0.8475091291630E+02, 0.1000000000000E+01, 0.1517766805081E+01, 0.3120000000000E+01, 0.1619308718633E+01, 0.3120000000000E+01, 0.2644946868954E+03,-0.1373315245822E+02, 0.3760000000000E+01
 0.42100E+02, 0.2984147752938E+02, 0.1000000000000E+02, 0.8474992899918E+02, 0.1000000000000E+01, 0.1517665990301E+01, 0.3120000000000E+01, 0.1619450288592E+01, 0.3120000000000E+01, 0.2644916143823E+03,-0.1373584903237E+02, 0.3760000000000E+01
 0.42200E+02, 0.2984154097028E+02, 0.1000000000000E+02, 0.8474894708576E+02, 0.1000000000000E+01, 0.1517565175398E+01, 0.3120000000000E+01, 0.1619591858763E+01, 0.3120000000000E+01, 0.2644885481305E+03,-0.1373854521561E+02, 0.3760000000000E+01
 0.42300E+02, 0.2984160441695E+02, 0.1000000000000E+02, 0.8474796194497E+02, 0.1000000000000E+01, 0.1517464360330E+01, 0.3120000000000E+01, 0.1619733428909E+01, 0.3120000000000E+01, 0.2644854717738E+03,-0.1374124201887E+02, 0.3760000000000E+01
 0.42400E+02, 0.2984166786207E+02, 0.1000000000000E+02, 0.8474697879779E+02, 0.1000000000000E+01, 0.1517363545137E+01, 0.3120000000000E+01, 0.1619874999268E+01, 0.3120000000000E+01, 0.2644824016468E+03,-0.1374393845727E+02, 0.3760000000000E+01
 0.42500E+02, 0.2984173131295E+02, 0.1000000000000E+02, 0.8474599242794E+02, 0.1000000000000E+01, 0.1517262729779E+01, 0.3120000000000E+01, 0.1620016569604E+01, 0.3120000000000E+01, 0.2644793214296E+03,-0.1374663549503E+02, 0.3760000000000E+01
 0.42600E+02, 0.2984179476229E+02, 0.1000000000000E+02, 0.8474500804650E+02, 0.1000000000000E+01, 0.1517161914296E+01, 0.3120000000000E+01, 0.1620158140153E+01, 0.3120000000000E+01, 0.2644762474259E+03,-0.1374933218799E+02, 0.3760000000000E+01
 0.42700E+02, 0.2984185821739E+02, 0.1000000000000E+02, 0.8474402044202E+02, 0.1000000000000E+01, 0.1517061098647E+01, 0.3120000000000E+01, 0.1620299710679E+01, 0.3120000000000E+01, 0.2644731633309E+03,-0.1375202946374E+02, 0.3760000000000E+01
 0.42800E+02, 0.2984192167097E+02, 0.1000000000000E+02, 0.8474303482432E+02, 0.1000000000000E+01, 0.1516960282872E+01, 0.3120000000000E+01, 0.1620441281421E+01, 0.3120000000000E+01, 0.2644700854443E+03,-0.1375472641283E+02, 0.3760000000000E+01
 0.42900E+02, 0.2984198513030E+02, 0.1000000000000E+02, 0.8474204598323E+02, 0.1000000000000E+01, 0.1516859466930E+01, 0.3120000000000E+01, 0.1620582852138E+01, 0.3120000000000E+01, 0.2644669974652E+03,-0.1375742391947E+02, 0.3760000000000E+01
 0.43000E+02, 0.2984204858814E+02, 0.1000000000000E+02, 0.8474105911841E+02, 0.1000000000000E+01, 0.1516758650862E+01, 0.3120000000000E+01, 0.1620724423072E+01, 0.3120000000000E+01, 0.2644639156616E+03,-0.1376012113422E+02, 0.3760000000000E+01
 0.43100E+02, 0.2984211205171E+02, 0.1000000000000E+02, 0.8474006903145E+02, 0.1000000000000E+01, 0.1516657834625E+01, 0.3120000000000E+01, 0.1620865993984E+01, 0.3120000000000E+01, 0.2644608237694E+03,-0.1376281888472E+02, 0.3760000000000E+01
 0.43200E+02, 0.2984217551383E+02, 0.1000000000000E+02, 0.8473908092135E+02, 0.1000000000000E+01, 0.1516557018263E+01, 0.3120000000000E+01, 0.1621007565113E+01, 0.3120000000000E+01, 0.2644577380547E+03,-0.1376551635911E+02, 0.3760000000000E+01
 0.43300E+02, 0.2984223898165E+02, 0.1000000000000E+02, 0.8473808958855E+02, 0.1000000000000E+01, 0.1516456201731E+01, 0.3120000000000E+01, 0.1621149136220E+01, 0.3120000000000E+01, 0.2644546422496E+03,-0.1376821434980E+02, 0.3760000000000E+01
 0.43400E+02, 0.2984230244805E+02, 0.1000000000000E+02, 0.8473710022319E+02, 0.1000000000000E+01, 0.1516355385072E+01, 0.3120000000000E+01, 0.1621290707546E+01, 0.3120000000000E+01, 0.2644515525927E+03,-0.1377091208717E+02, 0.3760000000000E+01
 0.43500E+02, 0.2984236592016E+02, 0.1000000000000E+02, 0.8473610764076E+02, 0.1000000000000E+01, 0.1516254568244E+01, 0.3120000000000E+01, 0.1621432278850E+01, 0.3120000000000E+01, 0.2644484528627E+03,-0.1377361032144E+02, 0.3760000000000E+01
 0.43600E+02, 0.2984242939086E+02, 0.1000000000000E+02, 0.8473511701965E+02, 0.1000000000000E+01, 0.1516153751289E+01, 0.3120000000000E+01, 0.1621573850374E+01, 0.3120000000000E+01, 0.2644453592619E+03,-0.1377630832491E+02, 0.3760000000000E+01
 0.43700E+02, 0.2984249286724E+02, 0.1000000000000E+02, 0.8473412317974E+02, 0.1000000000000E+01, 0.1516052934162E+01, 0.3120000000000E+01, 0.1621715421877E+01, 0.3120000000000E+01, 0.2644422555826E+03,-0.1377900680080E+02, 0.3760000000000E+01
 0.43800E+02, 0.2984255634226E+02, 0.1000000000000E+02, 0.8473313129773E+02, 0.1000000000000E+01, 0.1515952116908E+01, 0.3120000000000E+01, 0.1621856993601E+01, 0.3120000000000E+01, 0.2644391580217E+03,-0.1378170507491E+02, 0.3760000000000E+01
 0.43900E+02, 0.2984261982295E+02, 0.1000000000000E+02, 0.8473213619576E+02, 0.1000000000000E+01, 0.1515851299482E+01, 0.3120000000000E+01, 0.1621998565304E+01, 0.3120000000000E+01, 0.2644360503789E+03,-0.1378440379921E+02, 0.3760000000000E+01
 0.44000E+02, 0.2984268330229E+02, 0.1000000000000E+02, 0.8473114304993E+02, 0.1000000000000E+01, 0.1515750481929E+01, 0.3120000000000E+01, 0.1622140137230E+01, 0.3120000000000E+01, 0.2644329488490E+03,-0.1378710233975E+02, 0.3760000000000E+01
 0.44100E+02, 0.2984274678730E+02, 0.1000000000000E+02, 0.8473014668455E+02, 0.1000000000000E+01, 0.1515649664202E+01, 0.3120000000000E+01, 0.1622281709135E+01, 0.3120000000000E+01, 0.2644298372383E+03,-0.1378980130901E+02, 0.3760000000000E+01
 0.44200E+02, 0.2984281027098E+02, 0.1000000000000E+02, 0.8472915226627E+02, 0.1000000000000E+01, 0.1515548846348E+01, 0.3120000000000E+01, 0.1622423281264E+01, 0.3120000000000E+01, 0.2644267317123E+03,-0.1379250012439E+02, 0.3760000000000E+01
 0.44300E+02, 0.2984287376032E+02, 0.1000000000000E+02, 0.8472815463041E+02, 0.1000000000000E+01, 0.1515448028320E+01, 0.3120000000000E+01, 0.1622564853373E+01, 0.3120000000000E+01, 0.2644236161116E+03,-0.1379519935033E+02, 0.3760000000000E+01
 0.44400E+02, 0.2984293724836E+02, 0.1000000000000E+02, 0.8472715894121E+02, 0.1000000000000E+01, 0.1515347210163E+01, 0.3120000000000E+01, 0.1622706425708E+01, 0.3120000000000E+01, 0.2644205065942E+03,-0.1379789843048E+02, 0.3760000000000E+01
 0.44500E+02, 0.2984300074205E+02, 0.1000000000000E+02, 0.8472616002951E+02, 0.1000000000000E+01, 0.1515246391831E+01, 0.3120000000000E+01, 0.1622847998023E+01, 0.3120000000000E+01, 0.2644173869868E+03,-0.1380059790994E+02, 0.3760000000000E+01
 0.44600E+02, 0.2984306423446E+02, 0.1000000000000E+02, 0.8472516306171E+02, 0.1000000000000E+01, 0.1515145573371E+01, 0.3120000000000E+01, 0.1622989570565E+01, 0.3120000000000E+01, 0.2644142734542E+03,-0.1380329726653E+02, 0.3760000000000E+01
 0.44700E+02, 0.2984312773251E+02, 0.1000000000000E+02, 0.8472416287473E+02, 0.1000000000000E+01, 0.1515044754735E+01, 0.3120000000000E+01, 0.1623131143087E+01, 0.3120000000000E+01, 0.2644111498418E+03,-0.1380599699574E+02, 0.3760000000000E+01
 0.44800E+02, 0.2984319122931E+02, 0.1000000000000E+02, 0.8472316462194E+02, 0.1000000000000E+01, 0.1514943935970E+01, 0.3120000000000E+01, 0.1623272715838E+01, 0.3120000000000E+01, 0.2644080322741E+03,-0.1380869662987E+02, 0.3760000000000E+01
 0.44900E+02, 0.2984325473173E+02, 0.1000000000000E+02, 0.8472216315577E+02, 0.1000000000000E+01, 0.1514843117029E+01, 0.3120000000000E+01, 0.1623414288570E+01, 0.3120000000000E+01, 0.2644049046444E+03,-0.1381139661671E+02, 0.3760000000000E+01
 0.45000E+02, 0.2984331823293E+02, 0.1000000000000E+02, 0.8472116361364E+02, 0.1000000000000E+01, 0.1514742297958E+01, 0.3120000000000E+01, 0.1623555861531E+01, 0.3120000000000E+01, 0.2644017830278E+03,-0.1381409652536E+02, 0.3760000000000E+01
 0.45100E+02, 0.2984338173974E+02, 0.1000000000000E+02, 0.8472016085954E+02, 0.1000000000000E+01, 0.1514641478710E+01, 0.3120000000000E+01, 0.1623697434475E+01, 0.3120000000000E+01, 0.2643986513536E+03,-0.1381679677203E+02, 0.3760000000000E+01
 0.45200E+02, 0.2984344524536E+02, 0.1000000000000E+02, 0.8471916002489E+02, 0.1000000000000E+01, 0.1514540659331E+01, 0.3120000000000E+01, 0.1623839007649E+01, 0.3120000000000E+01, 0.2643955256782E+03,-0.1381949696141E+02, 0.3760000000000E+01
 0.45300E+02, 0.2984350875657E+02, 0.1000000000000E+02, 0.8471815597855E+02, 0.1000000000000E+01, 0.1514439839775E+01, 0.3120000000000E+01, 0.1623980580807E+01, 0.3120000000000E+01, 0.2643923899460E+03,-0.1382219746954E+02, 0.3760000000000E+01
 0.45400E+02, 0.2984357226663E+02, 0.1000000000000E+02, 0.8471715385186E+02, 0.1000000000000E+01, 0.1514339020088E+01, 0.3120000000000E+01, 0.1624122154196E+01, 0.3120000000000E+01, 0.2643892602133E+03,-0.1382489793670E+02, 0.3760000000000E+01
 0.45500E+02, 0.2984363578226E+02, 0.1000000000000E+02, 0.8471614850946E+02, 0.1000000000000E+01, 0.1514238200222E+01, 0.3120000000000E+01, 0.1624263727568E+01, 0.3120000000000E+01, 0.2643861204112E+03,-0.1382759870788E+02, 0.3760000000000E+01
 0.45600E+02, 0.2984369929676E+02, 0.1000000000000E+02, 0.8471514508196E+02, 0.1000000000000E+01, 0.1514137380225E+01, 0.3120000000000E+01, 0.1624405301174E+01, 0.3120000000000E+01, 0.2643829865938E+03,-0.1383029945469E+02, 0.3760000000000E+01
 0.45700E+02, 0.2984376281683E+02, 0.1000000000000E+02, 0.8471413844088E+02, 0.1000000000000E+01, 0.1514036560049E+01, 0.3120000000000E+01, 0.1624546874764E+01, 0.3120000000000E+01, 0.2643798427136E+03,-0.1383300048629E+02, 0.3760000000000E+01
 0.45800E+02, 0.2984382633579E+02, 0.1000000000000E+02, 0.8471313370906E+02, 0.1000000000000E+01, 0.1513935739742E+01, 0.3120000000000E+01, 0.1624688448588E+01, 0.3120000000000E+01, 0.2643767048005E+03,-0.1383570152055E+02, 0.3760000000000E+01
 0.45900E+02, 0.2984388986031E+02, 0.1000000000000E+02, 0.8471212575993E+02, 0.1000000000000E+01, 0.1513834919254E+01, 0.3120000000000E+01, 0.1624830022397E+01, 0.3120000000000E+01, 0.2643735568130E+03,-0.1383840281788E+02, 0.3760000000000E+01
 0.46000E+02, 0.2984395338374E+02, 0.1000000000000E+02, 0.8471111971888E+02, 0.1000000000000E+01, 0.1513734098635E+01, 0.3120000000000E+01, 0.1624971596443E+01, 0.3120000000000E+01, 0.2643704147888E+03,-0.1384110414114E+02, 0.3760000000000E+01
 0.46100E+02, 0.2984401691273E+02, 0.1000000000000E+02, 0.8471011046400E+02, 0.1000000000000E+01, 0.1513633277834E+01, 0.3120000000000E+01, 0.1625113170474E+01, 0.3120000000000E+01, 0.2643672627010E+03,-0.1384380570333E+02, 0.3760000000000E+01
 0.46200E+02, 0.2984408044066E+02, 0.1000000000000E+02, 0.8470910310961E+02, 0.1000000000000E+01, 0.1513532456900E+01, 0.3120000000000E+01, 0.1625254744742E+01, 0.3120000000000E+01, 0.2643641165530E+03,-0.1384650730804E+02, 0.3760000000000E+01
 0.46300E+02, 0.2984414397412E+02, 0.1000000000000E+02, 0.8470809254244E+02, 0.1000000000000E+01, 0.1513431635785E+01, 0.3120000000000E+01, 0.1625396318997E+01, 0.3120000000000E+01, 0.2643609603446E+03,-0.1384920914295E+02, 0.3760000000000E+01
 0.46400E+02, 0.2984420750656E+02, 0.1000000000000E+02, 0.8470708386756E+02, 0.1000000000000E+01, 0.1513330814538E+01, 0.3120000000000E+01, 0.1625537893490E+01, 0.3120000000000E+01, 0.2643578100504E+03,-0.1385191103709E+02, 0.3760000000000E+01
 0.46500E+02, 0.2984427104452E+02, 0.1000000000000E+02, 0.8470607198470E+02, 0.1000000000000E+01, 0.1513229993107E+01, 0.3120000000000E+01, 0.1625679467971E+01, 0.3120000000000E+01, 0.2643546497107E+03,-0.1385461314166E+02, 0.3760000000000E+01
 0.46600E+02, 0.2984433458148E+02, 0.1000000000000E+02, 0.8470506199093E+02, 0.1000000000000E+01, 0.1513129171544E+01, 0.3120000000000E+01, 0.1625821042692E+01, 0.3120000000000E+01, 0.2643514952752E+03,-0.1385731532142E+02, 0.3760000000000E+01
 0.46700E+02, 0.2984439812396E+02, 0.1000000000000E+02, 0.8470404878337E+02, 0.1000000000000E+01, 0.1513028349797E+01, 0.3120000000000E+01, 0.1625962617400E+01, 0.3120000000000E+01, 0.2643483307761E+03,-0.1386001769989E+02, 0.3760000000000E+01
 0.46800E+02, 0.2984446166546E+02, 0.1000000000000E+02, 0.8470303746385E+02, 0.1000000000000E+01, 0.1512927527917E+01, 0.3120000000000E+01, 0.1626104192350E+01, 0.3120000000000E+01, 0.2643451721779E+03,-0.1386272017385E+02, 0.3760000000000E+01
 0.46900E+02, 0.2984452521246E+02, 0.1000000000000E+02, 0.8470202292956E+02, 0.1000000000000E+01, 0.1512826705852E+01, 0.3120000000000E+01, 0.1626245767289E+01, 0.3120000000000E+01, 0.2643420035131E+03,-0.1386542282534E+02, 0.3760000000000E+01
 0.47000E+02, 0.2984458875851E+02, 0.1000000000000E+02, 0.8470101027885E+02, 0.1000000000000E+01, 0.1512725883654E+01, 0.3120000000000E+01, 0.1626387342471E+01, 0.3120000000000E+01, 0.2643388407353E+03,-0.1386812559297E+02, 0.3760000000000E+01
 0.47100E+02, 0.2984465231006E+02, 0.1000000000000E+02, 0.8469999441684E+02, 0.1000000000000E+01, 0.1512625061270E+01, 0.3120000000000E+01, 0.1626528917642E+01, 0.3120000000000E+01, 0.2643356679016E+03,-0.1387082851916E+02, 0.3760000000000E+01
 0.47200E+02, 0.2984471586068E+02, 0.1000000000000E+02, 0.8469898043032E+02, 0.1000000000000E+01, 0.1512524238752E+01, 0.3120000000000E+01, 0.1626670493058E+01, 0.3120000000000E+01, 0.2643325009297E+03,-0.1387353158043E+02, 0.3760000000000E+01
 0.47300E+02, 0.2984477941678E+02, 0.1000000000000E+02, 0.8469796323405E+02, 0.1000000000000E+01, 0.1512423416049E+01, 0.3120000000000E+01, 0.1626812068464E+01, 0.3120000000000E+01, 0.2643293239066E+03,-0.1387623478455E+02, 0.3760000000000E+01
 0.47400E+02, 0.2984484297199E+02, 0.1000000000000E+02, 0.8469694790816E+02, 0.1000000000000E+01, 0.1512322593210E+01, 0.3120000000000E+01, 0.1626953644116E+01, 0.3120000000000E+01, 0.2643261527295E+03,-0.1387893813968E+02, 0.3760000000000E+01
 0.47500E+02, 0.2984490653267E+02, 0.1000000000000E+02, 0.8469592937095E+02, 0.1000000000000E+01, 0.1512221770185E+01, 0.3120000000000E+01, 0.1627095219759E+01, 0.3120000000000E+01, 0.2643229714963E+03,-0.1388164162339E+02, 0.3760000000000E+01
 0.47600E+02, 0.2984497009248E+02, 0.1000000000000E+02, 0.8469491270233E+02, 0.1000000000000E+01, 0.1512120947025E+01, 0.3120000000000E+01, 0.1627236795649E+01, 0.3120000000000E+01, 0.2643197961034E+03,-0.1388434527628E+02, 0.3760000000000E+01
 0.47700E+02, 0.2984503365775E+02, 0.1000000000000E+02, 0.8469389282255E+02, 0.1000000000000E+01, 0.1512020123678E+01, 0.3120000000000E+01, 0.1627378371532E+01, 0.3120000000000E+01, 0.2643166106550E+03,-0.1388704903914E+02, 0.3760000000000E+01
 0.47800E+02, 0.2984509722218E+02, 0.1000000000000E+02, 0.8469287480765E+02, 0.1000000000000E+01, 0.1511919300195E+01, 0.3120000000000E+01, 0.1627519947663E+01, 0.3120000000000E+01, 0.2643134310353E+03,-0.1388975298996E+02, 0.3760000000000E+01
 0.47900E+02, 0.2984516079206E+02, 0.1000000000000E+02, 0.8469185357947E+02, 0.1000000000000E+01, 0.1511818476525E+01, 0.3120000000000E+01, 0.1627661523788E+01, 0.3120000000000E+01, 0.2643102413533E+03,-0.1389245703661E+02, 0.3760000000000E+01
 0.48000E+02, 0.2984522436111E+02, 0.1000000000000E+02, 0.8469083421149E+02, 0.1000000000000E+01, 0.1511717652718E+01, 0.3120000000000E+01, 0.1627803100163E+01, 0.3120000000000E+01, 0.2643070574856E+03,-0.1389516128864E+02, 0.3760000000000E+01
 0.48100E+02, 0.2984528793562E+02, 0.1000000000000E+02, 0.8468981163152E+02, 0.1000000000000E+01, 0.1511616828723E+01, 0.3120000000000E+01, 0.1627944676531E+01, 0.3120000000000E+01, 0.2643038635596E+03,-0.1389786561549E+02, 0.3760000000000E+01
 0.48200E+02, 0.2984535150932E+02, 0.1000000000000E+02, 0.8468879090936E+02, 0.1000000000000E+01, 0.1511516004591E+01, 0.3120000000000E+01, 0.1628086253152E+01, 0.3120000000000E+01, 0.2643006754404E+03,-0.1390057016948E+02, 0.3760000000000E+01
 0.48300E+02, 0.2984541508847E+02, 0.1000000000000E+02, 0.8468776697267E+02, 0.1000000000000E+01, 0.1511415180270E+01, 0.3120000000000E+01, 0.1628227829767E+01, 0.3120000000000E+01, 0.2642974772548E+03,-0.1390327478465E+02, 0.3760000000000E+01
 0.48400E+02, 0.2984547866684E+02, 0.1000000000000E+02, 0.8468674488701E+02, 0.1000000000000E+01, 0.1511314355812E+01, 0.3120000000000E+01, 0.1628369406636E+01, 0.3120000000000E+01, 0.2642942848549E+03,-0.1390597964070E+02, 0.3760000000000E+01
 0.48500E+02, 0.2984554225064E+02, 0.1000000000000E+02, 0.8468571959187E+02, 0.1000000000000E+01, 0.1511213531164E+01, 0.3120000000000E+01, 0.1628510983501E+01, 0.3120000000000E+01, 0.2642910824045E+03,-0.1390868454275E+02, 0.3760000000000E+01
 0.48600E+02, 0.2984560583369E+02, 0.1000000000000E+02, 0.8468469614026E+02, 0.1000000000000E+01, 0.1511112706379E+01, 0.3120000000000E+01, 0.1628652560620E+01, 0.3120000000000E+01, 0.2642878857164E+03,-0.1391138970249E+02, 0.3760000000000E+01
 0.48700E+02, 0.2984566942216E+02, 0.1000000000000E+02, 0.8468366948045E+02, 0.1000000000000E+01, 0.1511011881402E+01, 0.3120000000000E+01, 0.1628794137737E+01, 0.3120000000000E+01, 0.2642846789816E+03,-0.1391409489202E+02, 0.3760000000000E+01
 0.48800E+02, 0.2984573300991E+02, 0.1000000000000E+02, 0.8468264466143E+02, 0.1000000000000E+01, 0.1510911056289E+01, 0.3120000000000E+01, 0.1628935715110E+01, 0.3120000000000E+01, 0.2642814780006E+03,-0.1391680035350E+02, 0.3760000000000E+01
 0.48900E+02, 0.2984579660307E+02, 0.1000000000000E+02, 0.8468161662965E+02, 0.1000000000000E+01, 0.1510810230983E+01, 0.3120000000000E+01, 0.1629077292481E+01, 0.3120000000000E+01, 0.2642782669587E+03,-0.1391950583844E+02, 0.3760000000000E+01
 0.49000E+02, 0.2984586019554E+02, 0.1000000000000E+02, 0.8468059043770E+02, 0.1000000000000E+01, 0.1510709405540E+01, 0.3120000000000E+01, 0.1629218870110E+01, 0.3120000000000E+01, 0.2642750616677E+03,-0.1392221160908E+02, 0.3760000000000E+01
 0.49100E+02, 0.2984592379340E+02, 0.1000000000000E+02, 0.8467956103453E+02, 0.1000000000000E+01, 0.1510608579904E+01, 0.3120000000000E+01, 0.1629360447738E+01, 0.3120000000000E+01, 0.2642718463205E+03,-0.1392491738128E+02, 0.3760000000000E+01
 0.49200E+02, 0.2984598739060E+02, 0.1000000000000E+02, 0.8467853346638E+02, 0.1000000000000E+01, 0.1510507754130E+01, 0.3120000000000E+01, 0.1629502025625E+01, 0.3120000000000E+01, 0.2642686367091E+03,-0.1392762345637E+02, 0.3760000000000E+01
 0.49300E+02, 0.2984605099319E+02, 0.1000000000000E+02, 0.8467750268205E+02, 0.1000000000000E+01, 0.1510406928163E+01, 0.3120000000000E+01, 0.1629643603513E+01, 0.3120000000000E+01, 0.2642654170259E+03,-0.1393032952506E+02, 0.3760000000000E+01
 0.49400E+02, 0.2984611459513E+02, 0.1000000000000E+02, 0.8467647373294E+02, 0.1000000000000E+01, 0.1510306102058E+01, 0.3120000000000E+01, 0.1629785181662E+01, 0.3120000000000E+01, 0.2642622030795E+03,-0.1393303591310E+02, 0.3760000000000E+01
 0.49500E+02, 0.2984617820246E+02, 0.1000000000000E+02, 0.8467544156928E+02, 0.1000000000000E+01, 0.1510205275758E+01, 0.3120000000000E+01, 0.1629926759811E+01, 0.3120000000000E+01, 0.2642589790662E+03,-0.1393574226938E+02, 0.3760000000000E+01
 0.49600E+02, 0.2984624180917E+02, 0.1000000000000E+02, 0.8467441123253E+02, 0.1000000000000E+01, 0.1510104449320E+01, 0.3120000000000E+01, 0.1630068338224E+01, 0.3120000000000E+01, 0.2642557607637E+03,-0.1393844896806E+02, 0.3760000000000E+01
 0.49700E+02, 0.2984630542125E+02, 0.1000000000000E+02, 0.8467337768088E+02, 0.1000000000000E+01, 0.1510003622687E+01, 0.3120000000000E+01, 0.1630209916638E+01, 0.3120000000000E+01, 0.2642525323932E+03,-0.1394115562460E+02, 0.3760000000000E+01
 0.49800E+02, 0.2984636903274E+02, 0.1000000000000E+02, 0.8467234595292E+02, 0.1000000000000E+01, 0.1509902795915E+01, 0.3120000000000E+01, 0.1630351495318E+01, 0.3120000000000E+01, 0.2642493097236E+03,-0.1394386263794E+02, 0.3760000000000E+01
 0.49900E+02, 0.2984643264960E+02, 0.1000000000000E+02, 0.8467131101455E+02, 0.1000000000000E+01, 0.1509801968947E+01, 0.3120000000000E+01, 0.1630493074001E+01, 0.3120000000000E+01, 0.2642460769998E+03,-0.1394656958981E+02, 0.3760000000000E+01
 0.50000E+02, 0.2984649626588E+02, 0.1000000000000E+02, 0.8467027789149E+02, 0.1000000000000E+01, 0.1509701141840E+01, 0.3120000000000E+01, 0.1630634652949E+01, 0.3120000000000E+01, 0.2642428499506E+03,-0.1394927690841E+02, 0.3760000000000E+01
 0.50100E+02, 0.2984655988753E+02, 0.1000000000000E+02, 0.8466924155631E+02, 0.1000000000000E+01, 0.1509600314537E+01, 0.3120000000000E+01, 0.1630776231902E+01, 0.3120000000000E+01, 0.2642396128422E+03,-0.1395198416380E+02, 0.3760000000000E+01
 0.50200E+02, 0.2984662350863E+02, 0.1000000000000E+02, 0.8466820703331E+02, 0.1000000000000E+01, 0.1509499487094E+01, 0.3120000000000E+01, 0.1630917811123E+01, 0.3120000000000E+01, 0.2642363813987E+03,-0.1395469180288E+02, 0.3760000000000E+01
 0.50300E+02, 0.2984668713509E+02, 0.1000000000000E+02, 0.8466716930087E+02, 0.1000000000000E+01, 0.1509398659454E+01, 0.3120000000000E+01, 0.1631059390349E+01, 0.3120000000000E+01, 0.2642331399041E+03,-0.1395739935443E+02, 0.3760000000000E+01
 0.50400E+02, 0.2984675076102E+02, 0.1000000000000E+02, 0.8466613337577E+02, 0.1000000000000E+01, 0.1509297831674E+01, 0.3120000000000E+01, 0.1631200969845E+01, 0.3120000000000E+01, 0.2642299040593E+03,-0.1396010730879E+02, 0.3760000000000E+01
 0.50500E+02, 0.2984681439230E+02, 0.1000000000000E+02, 0.8466509423849E+02, 0.1000000000000E+01, 0.1509197003696E+01, 0.3120000000000E+01, 0.1631342549347E+01, 0.3120000000000E+01, 0.2642266581548E+03,-0.1396281516246E+02, 0.3760000000000E+01
 0.50600E+02, 0.2984687802308E+02, 0.1000000000000E+02, 0.8466405690592E+02, 0.1000000000000E+01, 0.1509096175578E+01, 0.3120000000000E+01, 0.1631484129121E+01, 0.3120000000000E+01, 0.2642234178920E+03,-0.1396552343362E+02, 0.3760000000000E+01
 0.50700E+02, 0.2984694165920E+02, 0.1000000000000E+02, 0.8466301636111E+02, 0.1000000000000E+01, 0.1508995347261E+01, 0.3120000000000E+01, 0.1631625708903E+01, 0.3120000000000E+01, 0.2642201675694E+03,-0.1396823159471E+02, 0.3760000000000E+01
 0.50800E+02, 0.2984700529485E+02, 0.1000000000000E+02, 0.8466197761643E+02, 0.1000000000000E+01, 0.1508894518804E+01, 0.3120000000000E+01, 0.1631767288957E+01, 0.3120000000000E+01, 0.2642169228741E+03,-0.1397094018052E+02, 0.3760000000000E+01
 0.50900E+02, 0.2984706893583E+02, 0.1000000000000E+02, 0.8466093565986E+02, 0.1000000000000E+01, 0.1508793690148E+01, 0.3120000000000E+01, 0.1631908869021E+01, 0.3120000000000E+01, 0.2642136681199E+03,-0.1397364864417E+02, 0.3760000000000E+01
 0.51000E+02, 0.2984713257636E+02, 0.1000000000000E+02, 0.8465989549882E+02, 0.1000000000000E+01, 0.1508692861350E+01, 0.3120000000000E+01, 0.1632050449360E+01, 0.3120000000000E+01, 0.2642104189789E+03,-0.1397635755109E+02, 0.3760000000000E+01
 0.51100E+02, 0.2984719622222E+02, 0.1000000000000E+02, 0.8465885212603E+02, 0.1000000000000E+01, 0.1508592032353E+01, 0.3120000000000E+01, 0.1632192029709E+01, 0.3120000000000E+01, 0.2642071597795E+03,-0.1397906632324E+02, 0.3760000000000E+01
 0.51200E+02, 0.2984725986765E+02, 0.1000000000000E+02, 0.8465781054564E+02, 0.1000000000000E+01, 0.1508491203214E+01, 0.3120000000000E+01, 0.1632333610334E+01, 0.3120000000000E+01, 0.2642039061833E+03,-0.1398177554984E+02, 0.3760000000000E+01
 0.51300E+02, 0.2984732351840E+02, 0.1000000000000E+02, 0.8465676575360E+02, 0.1000000000000E+01, 0.1508390373874E+01, 0.3120000000000E+01, 0.1632475190971E+01, 0.3120000000000E+01, 0.2642006425290E+03,-0.1398448462820E+02, 0.3760000000000E+01
 0.51400E+02, 0.2984738716875E+02, 0.1000000000000E+02, 0.8465572275017E+02, 0.1000000000000E+01, 0.1508289544393E+01, 0.3120000000000E+01, 0.1632616771887E+01, 0.3120000000000E+01, 0.2641973844662E+03,-0.1398719417920E+02, 0.3760000000000E+01
 0.51500E+02, 0.2984745082442E+02, 0.1000000000000E+02, 0.8465467653098E+02, 0.1000000000000E+01, 0.1508188714711E+01, 0.3120000000000E+01, 0.1632758352815E+01, 0.3120000000000E+01, 0.2641941163323E+03,-0.1398990356405E+02, 0.3760000000000E+01
 0.51600E+02, 0.2984751447971E+02, 0.1000000000000E+02, 0.8465363209846E+02, 0.1000000000000E+01, 0.1508087884887E+01, 0.3120000000000E+01, 0.1632899934024E+01, 0.3120000000000E+01, 0.2641908537840E+03,-0.1399261344085E+02, 0.3760000000000E+01
 0.51700E+02, 0.2984757814030E+02, 0.1000000000000E+02, 0.8465258445204E+02, 0.1000000000000E+01, 0.1507987054860E+01, 0.3120000000000E+01, 0.1633041515246E+01, 0.3120000000000E+01, 0.2641875811704E+03,-0.1399532313448E+02, 0.3760000000000E+01
 0.51800E+02, 0.2984764180054E+02, 0.1000000000000E+02, 0.8465153858650E+02, 0.1000000000000E+01, 0.1507886224692E+01, 0.3120000000000E+01, 0.1633183096751E+01, 0.3120000000000E+01, 0.2641843141242E+03,-0.1399803333460E+02, 0.3760000000000E+01
 0.51900E+02, 0.2984770546608E+02, 0.1000000000000E+02, 0.8465048950724E+02, 0.1000000000000E+01, 0.1507785394321E+01, 0.3120000000000E+01, 0.1633324678271E+01, 0.3120000000000E+01, 0.2641810370132E+03,-0.1400074334256E+02, 0.3760000000000E+01
 0.52000E+02, 0.2984776913130E+02, 0.1000000000000E+02, 0.8464944220506E+02, 0.1000000000000E+01, 0.1507684563807E+01, 0.3120000000000E+01, 0.1633466260074E+01, 0.3120000000000E+01, 0.2641777654580E+03,-0.1400345386570E+02, 0.3760000000000E+01
 0.52100E+02, 0.2984783280181E+02, 0.1000000000000E+02, 0.8464839168591E+02, 0.1000000000000E+01, 0.1507583733090E+01, 0.3120000000000E+01, 0.1633607841895E+01, 0.3120000000000E+01, 0.2641744838278E+03,-0.1400616418943E+02, 0.3760000000000E+01
 0.52200E+02, 0.2984789647201E+02, 0.1000000000000E+02, 0.8464734294307E+02, 0.1000000000000E+01, 0.1507482902229E+01, 0.3120000000000E+01, 0.1633749424002E+01, 0.3120000000000E+01, 0.2641712077510E+03,-0.1400887503931E+02, 0.3760000000000E+01
 0.52300E+02, 0.2984796014751E+02, 0.1000000000000E+02, 0.8464629098487E+02, 0.1000000000000E+01, 0.1507382071165E+01, 0.3120000000000E+01, 0.1633891006126E+01, 0.3120000000000E+01, 0.2641679216040E+03,-0.1401158567313E+02, 0.3760000000000E+01
 0.52400E+02, 0.2984802382272E+02, 0.1000000000000E+02, 0.8464524079563E+02, 0.1000000000000E+01, 0.1507281239957E+01, 0.3120000000000E+01, 0.1634032588538E+01, 0.3120000000000E+01, 0.2641646409875E+03,-0.1401429685125E+02, 0.3760000000000E+01
 0.52500E+02, 0.2984808750321E+02, 0.1000000000000E+02, 0.8464418739191E+02, 0.1000000000000E+01, 0.1507180408546E+01, 0.3120000000000E+01, 0.1634174170970E+01, 0.3120000000000E+01, 0.2641613503037E+03,-0.1401700780359E+02, 0.3760000000000E+01
 0.52600E+02, 0.2984815118345E+02, 0.1000000000000E+02, 0.8464313575470E+02, 0.1000000000000E+01, 0.1507079576990E+01, 0.3120000000000E+01, 0.1634315753691E+01, 0.3120000000000E+01, 0.2641580651428E+03,-0.1401971930918E+02, 0.3760000000000E+01
 0.52700E+02, 0.2984821486897E+02, 0.1000000000000E+02, 0.8464208089780E+02, 0.1000000000000E+01, 0.1506978745229E+01, 0.3120000000000E+01, 0.1634457336433E+01, 0.3120000000000E+01, 0.2641547698981E+03,-0.1402243058002E+02, 0.3760000000000E+01
 0.52800E+02, 0.2984827855425E+02, 0.1000000000000E+02, 0.8464102780619E+02, 0.1000000000000E+01, 0.1506877913324E+01, 0.3120000000000E+01, 0.1634598919467E+01, 0.3120000000000E+01, 0.2641514801725E+03,-0.1402514241807E+02, 0.3760000000000E+01
 0.52900E+02, 0.2984834224481E+02, 0.1000000000000E+02, 0.8463997149788E+02, 0.1000000000000E+01, 0.1506777081213E+01, 0.3120000000000E+01, 0.1634740502523E+01, 0.3120000000000E+01, 0.2641481803726E+03,-0.1402785400357E+02, 0.3760000000000E+01
 0.53000E+02, 0.2984840593516E+02, 0.1000000000000E+02, 0.8463891694847E+02, 0.1000000000000E+01, 0.1506676248958E+01, 0.3120000000000E+01, 0.1634882085872E+01, 0.3120000000000E+01, 0.2641448860717E+03,-0.1403056617235E+02, 0.3760000000000E+01
 0.53100E+02, 0.2984846963077E+02, 0.1000000000000E+02, 0.8463785918235E+02, 0.1000000000000E+01, 0.1506575416496E+01, 0.3120000000000E+01, 0.1635023669246E+01, 0.3120000000000E+01, 0.2641415816966E+03,-0.1403327807969E+02, 0.3760000000000E+01
 0.53200E+02, 0.2984853332620E+02, 0.1000000000000E+02, 0.8463680317138E+02, 0.1000000000000E+01, 0.1506474583889E+01, 0.3120000000000E+01, 0.1635165252914E+01, 0.3120000000000E+01, 0.2641382828089E+03,-0.1403599057781E+02, 0.3760000000000E+01
 0.53300E+02, 0.2984859702689E+02, 0.1000000000000E+02, 0.8463574394140E+02, 0.1000000000000E+01, 0.1506373751076E+01, 0.3120000000000E+01, 0.1635306836607E+01, 0.3120000000000E+01, 0.2641349738396E+03,-0.1403870280552E+02, 0.3760000000000E+01
 0.53400E+02, 0.2984866072742E+02, 0.1000000000000E+02, 0.8463468646279E+02, 0.1000000000000E+01, 0.1506272918118E+01, 0.3120000000000E+01, 0.1635448420598E+01, 0.3120000000000E+01, 0.2641316703459E+03,-0.1404141564270E+02, 0.3760000000000E+01
 0.53500E+02, 0.2984872443320E+02, 0.1000000000000E+02, 0.8463362576388E+02, 0.1000000000000E+01, 0.1506172084951E+01, 0.3120000000000E+01, 0.1635590004616E+01, 0.3120000000000E+01, 0.2641283567666E+03,-0.1404412819409E+02, 0.3760000000000E+01
 0.53600E+02, 0.2984878813885E+02, 0.1000000000000E+02, 0.8463256681660E+02, 0.1000000000000E+01, 0.1506071251640E+01, 0.3120000000000E+01, 0.1635731588934E+01, 0.3120000000000E+01, 0.2641250486638E+03,-0.1404684136843E+02, 0.3760000000000E+01
 0.53700E+02, 0.2984885184975E+02, 0.1000000000000E+02, 0.8463150464919E+02, 0.1000000000000E+01, 0.1505970418119E+01, 0.3120000000000E+01, 0.1635873173280E+01, 0.3120000000000E+01, 0.2641217304758E+03,-0.1404955423759E+02, 0.3760000000000E+01
 0.53800E+02, 0.2984891556054E+02, 0.1000000000000E+02, 0.8463044422576E+02, 0.1000000000000E+01, 0.1505869584453E+01, 0.3120000000000E+01, 0.1636014757927E+01, 0.3120000000000E+01, 0.2641184177404E+03,-0.1405226774688E+02, 0.3760000000000E+01
 0.53900E+02, 0.2984897927657E+02, 0.1000000000000E+02, 0.8462938058526E+02, 0.1000000000000E+01, 0.1505768750579E+01, 0.3120000000000E+01, 0.1636156342604E+01, 0.3120000000000E+01, 0.2641150949296E+03,-0.1405498094075E+02, 0.3760000000000E+01
 0.54000E+02, 0.2984904299251E+02, 0.1000000000000E+02, 0.8462831868252E+02, 0.1000000000000E+01, 0.1505667916558E+01, 0.3120000000000E+01, 0.1636297927584E+01, 0.3120000000000E+01, 0.2641117775520E+03,-0.1405769478254E+02, 0.3760000000000E+01
 0.54100E+02, 0.2984910671370E+02, 0.1000000000000E+02, 0.8462725356028E+02, 0.1000000000000E+01, 0.1505567082328E+01, 0.3120000000000E+01, 0.1636439512596E+01, 0.3120000000000E+01, 0.2641084500910E+03,-0.1406040830940E+02, 0.3760000000000E+01
 0.54200E+02, 0.2984917043482E+02, 0.1000000000000E+02, 0.8462619017764E+02, 0.1000000000000E+01, 0.1505466247951E+01, 0.3120000000000E+01, 0.1636581097913E+01, 0.3120000000000E+01, 0.2641051280691E+03,-0.1406312249093E+02, 0.3760000000000E+01
 0.54300E+02, 0.2984923416117E+02, 0.1000000000000E+02, 0.8462512357168E+02, 0.1000000000000E+01, 0.1505365413364E+01, 0.3120000000000E+01, 0.1636722683263E+01, 0.3120000000000E+01, 0.2641017959520E+03,-0.1406583633827E+02, 0.3760000000000E+01
 0.54400E+02, 0.2984929788749E+02, 0.1000000000000E+02, 0.8462405870158E+02, 0.1000000000000E+01, 0.1505264578630E+01, 0.3120000000000E+01, 0.1636864268920E+01, 0.3120000000000E+01, 0.2640984692624E+03,-0.1406855086082E+02, 0.3760000000000E+01
 0.54500E+02, 0.2984936161903E+02, 0.1000000000000E+02, 0.8462299060679E+02, 0.1000000000000E+01, 0.1505163743686E+01, 0.3120000000000E+01, 0.1637005854613E+01, 0.3120000000000E+01, 0.2640951324732E+03,-0.1407126503971E+02, 0.3760000000000E+01
 0.54600E+02, 0.2984942535056E+02, 0.1000000000000E+02, 0.8462192424475E+02, 0.1000000000000E+01, 0.1505062908595E+01, 0.3120000000000E+01, 0.1637147440614E+01, 0.3120000000000E+01, 0.2640918011017E+03,-0.1407397990258E+02, 0.3760000000000E+01
 0.54700E+02, 0.2984948908732E+02, 0.1000000000000E+02, 0.8462085465896E+02, 0.1000000000000E+01, 0.1504962073292E+01, 0.3120000000000E+01, 0.1637289026653E+01, 0.3120000000000E+01, 0.2640884596335E+03,-0.1407669440955E+02, 0.3760000000000E+01
 0.54800E+02, 0.2984955282408E+02, 0.1000000000000E+02, 0.8461978680202E+02, 0.1000000000000E+01, 0.1504861237842E+01, 0.3120000000000E+01, 0.1637430613003E+01, 0.3120000000000E+01, 0.2640851235710E+03,-0.1407940961449E+02, 0.3760000000000E+01
 0.54900E+02, 0.2984961656607E+02, 0.1000000000000E+02, 0.8461871571950E+02, 0.1000000000000E+01, 0.1504760402180E+01, 0.3120000000000E+01, 0.1637572199391E+01, 0.3120000000000E+01, 0.2640817774061E+03,-0.1408212445246E+02, 0.3760000000000E+01
 0.55000E+02, 0.2984968030809E+02, 0.1000000000000E+02, 0.8461764636436E+02, 0.1000000000000E+01, 0.1504659566371E+01, 0.3120000000000E+01, 0.1637713786093E+01, 0.3120000000000E+01, 0.2640784366423E+03,-0.1408484000063E+02, 0.3760000000000E+01
 0.55100E+02, 0.2984974405532E+02, 0.1000000000000E+02, 0.8461657378291E+02, 0.1000000000000E+01, 0.1504558730348E+01, 0.3120000000000E+01, 0.1637855372834E+01, 0.3120000000000E+01, 0.2640750857736E+03,-0.1408755516948E+02, 0.3760000000000E+01
 0.55200E+02, 0.2984980780261E+02, 0.1000000000000E+02, 0.8461550292190E+02, 0.1000000000000E+01, 0.1504457894178E+01, 0.3120000000000E+01, 0.1637996959892E+01, 0.3120000000000E+01, 0.2640717402847E+03,-0.1409027105992E+02, 0.3760000000000E+01
 0.55300E+02, 0.2984987155511E+02, 0.1000000000000E+02, 0.8461442883955E+02, 0.1000000000000E+01, 0.1504357057795E+01, 0.3120000000000E+01, 0.1638138546991E+01, 0.3120000000000E+01, 0.2640683847063E+03,-0.1409298656271E+02, 0.3760000000000E+01
 0.55400E+02, 0.2984993530769E+02, 0.1000000000000E+02, 0.8461335647082E+02, 0.1000000000000E+01, 0.1504256221264E+01, 0.3120000000000E+01, 0.1638280134407E+01, 0.3120000000000E+01, 0.2640650344861E+03,-0.1409570279348E+02, 0.3760000000000E+01
 0.55500E+02, 0.2984999906549E+02, 0.1000000000000E+02, 0.8461228087827E+02, 0.1000000000000E+01, 0.1504155384519E+01, 0.3120000000000E+01, 0.1638421721867E+01, 0.3120000000000E+01, 0.2640616741688E+03,-0.1409841863263E+02, 0.3760000000000E+01
 0.55600E+02, 0.2985006282338E+02, 0.1000000000000E+02, 0.8461120699714E+02, 0.1000000000000E+01, 0.1504054547625E+01, 0.3120000000000E+01, 0.1638563309648E+01, 0.3120000000000E+01, 0.2640583192030E+03,-0.1410113521366E+02, 0.3760000000000E+01
 0.55700E+02, 0.2985012658648E+02, 0.1000000000000E+02, 0.8461012989030E+02, 0.1000000000000E+01, 0.1503953710518E+01, 0.3120000000000E+01, 0.1638704897473E+01, 0.3120000000000E+01, 0.2640549541342E+03,-0.1410385138743E+02, 0.3760000000000E+01
 0.55800E+02, 0.2985019034971E+02, 0.1000000000000E+02, 0.8460905449372E+02, 0.1000000000000E+01, 0.1503852873260E+01, 0.3120000000000E+01, 0.1638846485621E+01, 0.3120000000000E+01, 0.2640515944133E+03,-0.1410656831651E+02, 0.3760000000000E+01
 0.55900E+02, 0.2985025411814E+02, 0.1000000000000E+02, 0.8460797587277E+02, 0.1000000000000E+01, 0.1503752035789E+01, 0.3120000000000E+01, 0.1638988073816E+01, 0.3120000000000E+01, 0.2640482245934E+03,-0.1410928482457E+02, 0.3760000000000E+01
 0.56000E+02, 0.2985031788672E+02, 0.1000000000000E+02, 0.8460689895570E+02, 0.1000000000000E+01, 0.1503651198168E+01, 0.3120000000000E+01, 0.1639129662335E+01, 0.3120000000000E+01, 0.2640448601016E+03,-0.1411200210076E+02, 0.3760000000000E+01
 0.56100E+02, 0.2985038166050E+02, 0.1000000000000E+02, 0.8460581881364E+02, 0.1000000000000E+01, 0.1503550360332E+01, 0.3120000000000E+01, 0.1639271250903E+01, 0.3120000000000E+01, 0.2640414855088E+03,-0.1411471894979E+02, 0.3760000000000E+01
 0.56200E+02, 0.2985044543445E+02, 0.1000000000000E+02, 0.8460474037250E+02, 0.1000000000000E+01, 0.1503449522346E+01, 0.3120000000000E+01, 0.1639412839798E+01, 0.3120000000000E+01, 0.2640381162349E+03,-0.1411743657543E+02, 0.3760000000000E+01
 0.56300E+02, 0.2985050921360E+02, 0.1000000000000E+02, 0.8460365870489E+02, 0.1000000000000E+01, 0.1503348684144E+01, 0.3120000000000E+01, 0.1639554428744E+01, 0.3120000000000E+01, 0.2640347368554E+03,-0.1412015376079E+02, 0.3760000000000E+01
 0.56400E+02, 0.2985057299294E+02, 0.1000000000000E+02, 0.8460257873478E+02, 0.1000000000000E+01, 0.1503247845793E+01, 0.3120000000000E+01, 0.1639696018018E+01, 0.3120000000000E+01, 0.2640313627840E+03,-0.1412287173642E+02, 0.3760000000000E+01
 0.56500E+02, 0.2985063677748E+02, 0.1000000000000E+02, 0.8460149553769E+02, 0.1000000000000E+01, 0.1503147007225E+01, 0.3120000000000E+01, 0.1639837607346E+01, 0.3120000000000E+01, 0.2640279786056E+03,-0.1412558926353E+02, 0.3760000000000E+01
 0.56600E+02, 0.2985070056224E+02, 0.1000000000000E+02, 0.8460041403890E+02, 0.1000000000000E+01, 0.1503046168506E+01, 0.3120000000000E+01, 0.1639979197004E+01, 0.3120000000000E+01, 0.2640245997377E+03,-0.1412830758706E+02, 0.3760000000000E+01
 0.56700E+02, 0.2985076435219E+02, 0.1000000000000E+02, 0.8459932930818E+02, 0.1000000000000E+01, 0.1502945329571E+01, 0.3120000000000E+01, 0.1640120786717E+01, 0.3120000000000E+01, 0.2640212107473E+03,-0.1413102545409E+02, 0.3760000000000E+01
 0.56800E+02, 0.2985082814238E+02, 0.1000000000000E+02, 0.8459824626975E+02, 0.1000000000000E+01, 0.1502844490485E+01, 0.3120000000000E+01, 0.1640262376764E+01, 0.3120000000000E+01, 0.2640178270487E+03,-0.1413374413293E+02, 0.3760000000000E+01
 0.56900E+02, 0.2985089193776E+02, 0.1000000000000E+02, 0.8459716000618E+02, 0.1000000000000E+01, 0.1502743651182E+01, 0.3120000000000E+01, 0.1640403966867E+01, 0.3120000000000E+01, 0.2640144332488E+03,-0.1413646234082E+02, 0.3760000000000E+01
 0.57000E+02, 0.2985095573340E+02, 0.1000000000000E+02, 0.8459607542747E+02, 0.1000000000000E+01, 0.1502642811728E+01, 0.3120000000000E+01, 0.1640545557306E+01, 0.3120000000000E+01, 0.2640110447178E+03,-0.1413918137153E+02, 0.3760000000000E+01
 0.57100E+02, 0.2985101953423E+02, 0.1000000000000E+02, 0.8459498761986E+02, 0.1000000000000E+01, 0.1502541972056E+01, 0.3120000000000E+01, 0.1640687147803E+01, 0.3120000000000E+01, 0.2640076460733E+03,-0.1414189992468E+02, 0.3760000000000E+01
 0.57200E+02, 0.2985108333536E+02, 0.1000000000000E+02, 0.8459390149627E+02, 0.1000000000000E+01, 0.1502441132233E+01, 0.3120000000000E+01, 0.1640828738638E+01, 0.3120000000000E+01, 0.2640042526952E+03,-0.1414461930987E+02, 0.3760000000000E+01
 0.57300E+02, 0.2985114714166E+02, 0.1000000000000E+02, 0.8459281214456E+02, 0.1000000000000E+01, 0.1502340292191E+01, 0.3120000000000E+01, 0.1640970329534E+01, 0.3120000000000E+01, 0.2640008492061E+03,-0.1414733820754E+02, 0.3760000000000E+01
 0.57400E+02, 0.2985121094828E+02, 0.1000000000000E+02, 0.8459172447191E+02, 0.1000000000000E+01, 0.1502239451998E+01, 0.3120000000000E+01, 0.1641111920771E+01, 0.3120000000000E+01, 0.2639974509679E+03,-0.1415005794687E+02, 0.3760000000000E+01
 0.57500E+02, 0.2985127476007E+02, 0.1000000000000E+02, 0.8459063356954E+02, 0.1000000000000E+01, 0.1502138611586E+01, 0.3120000000000E+01, 0.1641253512069E+01, 0.3120000000000E+01, 0.2639940426137E+03,-0.1415277719061E+02, 0.3760000000000E+01
 0.57600E+02, 0.2985133857221E+02, 0.1000000000000E+02, 0.8458954434501E+02, 0.1000000000000E+01, 0.1502037771022E+01, 0.3120000000000E+01, 0.1641395103712E+01, 0.3120000000000E+01, 0.2639906395067E+03,-0.1415549728761E+02, 0.3760000000000E+01
 0.57700E+02, 0.2985140238952E+02, 0.1000000000000E+02, 0.8458845188995E+02, 0.1000000000000E+01, 0.1501936930238E+01, 0.3120000000000E+01, 0.1641536695418E+01, 0.3120000000000E+01, 0.2639872262811E+03,-0.1415821687913E+02, 0.3760000000000E+01
 0.57800E+02, 0.2985146620720E+02, 0.1000000000000E+02, 0.8458736111132E+02, 0.1000000000000E+01, 0.1501836089302E+01, 0.3120000000000E+01, 0.1641678287470E+01, 0.3120000000000E+01, 0.2639838182982E+03,-0.1416093732971E+02, 0.3760000000000E+01
 0.57900E+02, 0.2985153003004E+02, 0.1000000000000E+02, 0.8458626709679E+02, 0.1000000000000E+01, 0.1501735248146E+01, 0.3120000000000E+01, 0.1641819879588E+01, 0.3120000000000E+01, 0.2639804001801E+03,-0.1416365726906E+02, 0.3760000000000E+01
 0.58000E+02, 0.2985159385328E+02, 0.1000000000000E+02, 0.8458517475638E+02, 0.1000000000000E+01, 0.1501634406838E+01, 0.3120000000000E+01, 0.1641961472054E+01, 0.3120000000000E+01, 0.2639769872976E+03,-0.1416637807774E+02, 0.3760000000000E+01
 0.58100E+02, 0.2985165768168E+02, 0.1000000000000E+02, 0.8458407918031E+02, 0.1000000000000E+01, 0.1501533565309E+01, 0.3120000000000E+01, 0.1642103064589E+01, 0.3120000000000E+01, 0.2639735642804E+03,-0.1416909836644E+02, 0.3760000000000E+01
 0.58200E+02, 0.2985172151050E+02, 0.1000000000000E+02, 0.8458298527605E+02, 0.1000000000000E+01, 0.1501432723628E+01, 0.3120000000000E+01, 0.1642244657474E+01, 0.3120000000000E+01, 0.2639701464916E+03,-0.1417181953618E+02, 0.3760000000000E+01
 0.58300E+02, 0.2985178534448E+02, 0.1000000000000E+02, 0.8458188813528E+02, 0.1000000000000E+01, 0.1501331881725E+01, 0.3120000000000E+01, 0.1642386250429E+01, 0.3120000000000E+01, 0.2639667185656E+03,-0.1417454016909E+02, 0.3760000000000E+01
 0.58400E+02, 0.2985184917890E+02, 0.1000000000000E+02, 0.8458079266045E+02, 0.1000000000000E+01, 0.1501231039670E+01, 0.3120000000000E+01, 0.1642527843738E+01, 0.3120000000000E+01, 0.2639632958495E+03,-0.1417726170126E+02, 0.3760000000000E+01
 0.58500E+02, 0.2985191301848E+02, 0.1000000000000E+02, 0.8457969395112E+02, 0.1000000000000E+01, 0.1501130197393E+01, 0.3120000000000E+01, 0.1642669437119E+01, 0.3120000000000E+01, 0.2639598630026E+03,-0.1417998268645E+02, 0.3760000000000E+01
 0.58600E+02, 0.2985197685852E+02, 0.1000000000000E+02, 0.8457859690325E+02, 0.1000000000000E+01, 0.1501029354962E+01, 0.3120000000000E+01, 0.1642811030856E+01, 0.3120000000000E+01, 0.2639564353517E+03,-0.1418270457662E+02, 0.3760000000000E+01
 0.58700E+02, 0.2985204070373E+02, 0.1000000000000E+02, 0.8457749662023E+02, 0.1000000000000E+01, 0.1500928512310E+01, 0.3120000000000E+01, 0.1642952624667E+01, 0.3120000000000E+01, 0.2639529975678E+03,-0.1418542591601E+02, 0.3760000000000E+01
 0.58800E+02, 0.2985210454941E+02, 0.1000000000000E+02, 0.8457639799594E+02, 0.1000000000000E+01, 0.1500827669504E+01, 0.3120000000000E+01, 0.1643094218836E+01, 0.3120000000000E+01, 0.2639495649716E+03,-0.1418814816712E+02, 0.3760000000000E+01
 0.58900E+02, 0.2985216840026E+02, 0.1000000000000E+02, 0.8457529613506E+02, 0.1000000000000E+01, 0.1500726826476E+01, 0.3120000000000E+01, 0.1643235813082E+01, 0.3120000000000E+01, 0.2639461222377E+03,-0.1419086986139E+02, 0.3760000000000E+01
 0.59000E+02, 0.2985223225162E+02, 0.1000000000000E+02, 0.8457419593066E+02, 0.1000000000000E+01, 0.1500625983293E+01, 0.3120000000000E+01, 0.1643377407689E+01, 0.3120000000000E+01, 0.2639426846845E+03,-0.1419359247188E+02, 0.3760000000000E+01
 0.59100E+02, 0.2985229610813E+02, 0.1000000000000E+02, 0.8457309248649E+02, 0.1000000000000E+01, 0.1500525139888E+01, 0.3120000000000E+01, 0.1643519002375E+01, 0.3120000000000E+01, 0.2639392369837E+03,-0.1419631452286E+02, 0.3760000000000E+01
 0.59200E+02, 0.2985235996517E+02, 0.1000000000000E+02, 0.8457199069657E+02, 0.1000000000000E+01, 0.1500424296328E+01, 0.3120000000000E+01, 0.1643660597424E+01, 0.3120000000000E+01, 0.2639357944567E+03,-0.1419903749987E+02, 0.3760000000000E+01
 0.59300E+02, 0.2985242382738E+02, 0.1000000000000E+02, 0.8457088566847E+02, 0.1000000000000E+01, 0.1500323452545E+01, 0.3120000000000E+01, 0.1643802192554E+01, 0.3120000000000E+01, 0.2639323417872E+03,-0.1420175990017E+02, 0.3760000000000E+01
 0.59400E+02, 0.2985248769013E+02, 0.1000000000000E+02, 0.8456978228807E+02, 0.1000000000000E+01, 0.1500222608607E+01, 0.3120000000000E+01, 0.1643943788050E+01, 0.3120000000000E+01, 0.2639288942709E+03,-0.1420448324360E+02, 0.3760000000000E+01
 0.59500E+02, 0.2985255155805E+02, 0.1000000000000E+02, 0.8456867567125E+02, 0.1000000000000E+01, 0.1500121764446E+01, 0.3120000000000E+01, 0.1644085383630E+01, 0.3120000000000E+01, 0.2639254366175E+03,-0.1420720600308E+02, 0.3760000000000E+01
 0.59600E+02, 0.2985261542654E+02, 0.1000000000000E+02, 0.8456757070086E+02, 0.1000000000000E+01, 0.1500020920129E+01, 0.3120000000000E+01, 0.1644226979578E+01, 0.3120000000000E+01, 0.2639219841136E+03,-0.1420992970839E+02, 0.3760000000000E+01
 0.59700E+02, 0.2985267930018E+02, 0.1000000000000E+02, 0.8456646248804E+02, 0.1000000000000E+01, 0.1499920075588E+01, 0.3120000000000E+01, 0.1644368575612E+01, 0.3120000000000E+01, 0.2639185214536E+03,-0.1421265282619E+02, 0.3760000000000E+01
 0.59800E+02, 0.2985274317443E+02, 0.1000000000000E+02, 0.8456535591897E+02, 0.1000000000000E+01, 0.1499819230892E+01, 0.3120000000000E+01, 0.1644510172017E+01, 0.3120000000000E+01, 0.2639150639348E+03,-0.1421537689947E+02, 0.3760000000000E+01
 0.59900E+02, 0.2985280705383E+02, 0.1000000000000E+02, 0.8456424611002E+02, 0.1000000000000E+01, 0.1499718385972E+01, 0.3120000000000E+01, 0.1644651768510E+01, 0.3120000000000E+01, 0.2639115962681E+03,-0.1421810037298E+02, 0.3760000000000E+01
 0.60000E+02, 0.2985287093385E+02, 0.1000000000000E+02, 0.8456313793944E+02, 0.1000000000000E+01, 0.1499617540895E+01, 0.3120000000000E+01, 0.1644793365377E+01, 0.3120000000000E+01, 0.2639081337255E+03,-0.1422082481483E+02, 0.3760000000000E+01
 0.60100E+02, 0.2985293481903E+02, 0.1000000000000E+02, 0.8456202652944E+02, 0.1000000000000E+01, 0.1499516695594E+01, 0.3120000000000E+01, 0.1644934962335E+01, 0.3120000000000E+01, 0.2639046610364E+03,-0.1422354864983E+02, 0.3760000000000E+01
 0.60200E+02, 0.2985299870486E+02, 0.1000000000000E+02, 0.8456091675522E+02, 0.1000000000000E+01, 0.1499415850136E+01, 0.3120000000000E+01, 0.1645076559668E+01, 0.3120000000000E+01, 0.2639011934636E+03,-0.1422627345423E+02, 0.3760000000000E+01
 0.60300E+02, 0.2985306259584E+02, 0.1000000000000E+02, 0.8455980373929E+02, 0.1000000000000E+01, 0.1499315004453E+01, 0.3120000000000E+01, 0.1645218157095E+01, 0.3120000000000E+01, 0.2638977157371E+03,-0.1422899764919E+02, 0.3760000000000E+01
 0.60400E+02, 0.2985312648749E+02, 0.1000000000000E+02, 0.8455869235505E+02, 0.1000000000000E+01, 0.1499214158614E+01, 0.3120000000000E+01, 0.1645359754901E+01, 0.3120000000000E+01, 0.2638942431141E+03,-0.1423172282778E+02, 0.3760000000000E+01
 0.60500E+02, 0.2985319038429E+02, 0.1000000000000E+02, 0.8455757773018E+02, 0.1000000000000E+01, 0.1499113312549E+01, 0.3120000000000E+01, 0.1645501352802E+01, 0.3120000000000E+01, 0.2638907603406E+03,-0.1423444738036E+02, 0.3760000000000E+01
 0.60600E+02, 0.2985325428178E+02, 0.1000000000000E+02, 0.8455646473515E+02, 0.1000000000000E+01, 0.1499012466328E+01, 0.3120000000000E+01, 0.1645642951084E+01, 0.3120000000000E+01, 0.2638872826651E+03,-0.1423717292817E+02, 0.3760000000000E+01
 0.60700E+02, 0.2985331818444E+02, 0.1000000000000E+02, 0.8455534849382E+02, 0.1000000000000E+01, 0.1498911619879E+01, 0.3120000000000E+01, 0.1645784549465E+01, 0.3120000000000E+01, 0.2638837948213E+03,-0.1423989784517E+02, 0.3760000000000E+01
 0.60800E+02, 0.2985338208780E+02, 0.1000000000000E+02, 0.8455423388353E+02, 0.1000000000000E+01, 0.1498810773275E+01, 0.3120000000000E+01, 0.1645926148230E+01, 0.3120000000000E+01, 0.2638803120793E+03,-0.1424262376529E+02, 0.3760000000000E+01
 0.60900E+02, 0.2985344599632E+02, 0.1000000000000E+02, 0.8455311602389E+02, 0.1000000000000E+01, 0.1498709926443E+01, 0.3120000000000E+01, 0.1646067747095E+01, 0.3120000000000E+01, 0.2638768191595E+03,-0.1424534904427E+02, 0.3760000000000E+01
 0.61000E+02, 0.2985350990558E+02, 0.1000000000000E+02, 0.8455199979064E+02, 0.1000000000000E+01, 0.1498609079454E+01, 0.3120000000000E+01, 0.1646209346348E+01, 0.3120000000000E+01, 0.2638733313268E+03,-0.1424807533671E+02, 0.3760000000000E+01
 0.61100E+02, 0.2985357381999E+02, 0.1000000000000E+02, 0.8455088031279E+02, 0.1000000000000E+01, 0.1498508232237E+01, 0.3120000000000E+01, 0.1646350945703E+01, 0.3120000000000E+01, 0.2638698333313E+03,-0.1425080098163E+02, 0.3760000000000E+01
 0.61200E+02, 0.2985363773516E+02, 0.1000000000000E+02, 0.8454976245714E+02, 0.1000000000000E+01, 0.1498407384864E+01, 0.3120000000000E+01, 0.1646492545448E+01, 0.3120000000000E+01, 0.2638663404099E+03,-0.1425352763939E+02, 0.3760000000000E+01
 0.61300E+02, 0.2985370165549E+02, 0.1000000000000E+02, 0.8454864135338E+02, 0.1000000000000E+01, 0.1498306537262E+01, 0.3120000000000E+01, 0.1646634145299E+01, 0.3120000000000E+01, 0.2638628373145E+03,-0.1425625364991E+02, 0.3760000000000E+01
 0.61400E+02, 0.2985376557660E+02, 0.1000000000000E+02, 0.8454752186738E+02, 0.1000000000000E+01, 0.1498205689504E+01, 0.3120000000000E+01, 0.1646775745542E+01, 0.3120000000000E+01, 0.2638593392796E+03,-0.1425898068477E+02, 0.3760000000000E+01
 0.61500E+02, 0.2985382950287E+02, 0.1000000000000E+02, 0.8454639913347E+02, 0.1000000000000E+01, 0.1498104841516E+01, 0.3120000000000E+01, 0.1646917345893E+01, 0.3120000000000E+01, 0.2638558310713E+03,-0.1426170706199E+02, 0.3760000000000E+01
 0.61600E+02, 0.2985389342995E+02, 0.1000000000000E+02, 0.8454527801490E+02, 0.1000000000000E+01, 0.1498003993371E+01, 0.3120000000000E+01, 0.1647058946640E+01, 0.3120000000000E+01, 0.2638523279158E+03,-0.1426443447546E+02, 0.3760000000000E+01
 0.61700E+02, 0.2985395736218E+02, 0.1000000000000E+02, 0.8454415364762E+02, 0.1000000000000E+01, 0.1497903144997E+01, 0.3120000000000E+01, 0.1647200547497E+01, 0.3120000000000E+01, 0.2638488145846E+03,-0.1426716121755E+02, 0.3760000000000E+01
 0.61800E+02, 0.2985402129524E+02, 0.1000000000000E+02, 0.8454303089633E+02, 0.1000000000000E+01, 0.1497802296465E+01, 0.3120000000000E+01, 0.1647342148753E+01, 0.3120000000000E+01, 0.2638453063081E+03,-0.1426988899942E+02, 0.3760000000000E+01
 0.61900E+02, 0.2985408523346E+02, 0.1000000000000E+02, 0.8454190489099E+02, 0.1000000000000E+01, 0.1497701447704E+01, 0.3120000000000E+01, 0.1647483750122E+01, 0.3120000000000E+01, 0.2638417878392E+03,-0.1427261610993E+02, 0.3760000000000E+01
 0.62000E+02, 0.2985414917253E+02, 0.1000000000000E+02, 0.8454078049716E+02, 0.1000000000000E+01, 0.1497600598785E+01, 0.3120000000000E+01, 0.1647625351892E+01, 0.3120000000000E+01, 0.2638382744112E+03,-0.1427534427018E+02, 0.3760000000000E+01
 0.62100E+02, 0.2985421311676E+02, 0.1000000000000E+02, 0.8453965285339E+02, 0.1000000000000E+01, 0.1497499749636E+01, 0.3120000000000E+01, 0.1647766953778E+01, 0.3120000000000E+01, 0.2638347508036E+03,-0.1427807174894E+02, 0.3760000000000E+01
 0.62200E+02, 0.2985427706186E+02, 0.1000000000000E+02, 0.8453852681491E+02, 0.1000000000000E+01, 0.1497398900329E+01, 0.3120000000000E+01, 0.1647908556067E+01, 0.3120000000000E+01, 0.2638312322174E+03,-0.1428080028636E+02, 0.3760000000000E+01
 0.62300E+02, 0.2985434101213E+02, 0.1000000000000E+02, 0.8453739752742E+02, 0.1000000000000E+01, 0.1497298050791E+01, 0.3120000000000E+01, 0.1648050158476E+01, 0.3120000000000E+01, 0.2638277034544E+03,-0.1428352813604E+02, 0.3760000000000E+01
 0.62400E+02, 0.2985440496329E+02, 0.1000000000000E+02, 0.8453626983836E+02, 0.1000000000000E+01, 0.1497197201095E+01, 0.3120000000000E+01, 0.1648191761291E+01, 0.3120000000000E+01, 0.2638241796918E+03,-0.1428625705181E+02, 0.3760000000000E+01
 0.62500E+02, 0.2985446891961E+02, 0.1000000000000E+02, 0.8453513889820E+02, 0.1000000000000E+01, 0.1497096351168E+01, 0.3120000000000E+01, 0.1648333364228E+01, 0.3120000000000E+01, 0.2638206457457E+03,-0.1428898527645E+02, 0.3760000000000E+01
 0.62600E+02, 0.2985453287686E+02, 0.1000000000000E+02, 0.8453400956157E+02, 0.1000000000000E+01, 0.1496995501081E+01, 0.3120000000000E+01, 0.1648474967575E+01, 0.3120000000000E+01, 0.2638171168156E+03,-0.1429171456938E+02, 0.3760000000000E+01
 0.62700E+02, 0.2985459683926E+02, 0.1000000000000E+02, 0.8453287696982E+02, 0.1000000000000E+01, 0.1496894650764E+01, 0.3120000000000E+01, 0.1648616571045E+01, 0.3120000000000E+01, 0.2638135776898E+03,-0.1429444316045E+02, 0.3760000000000E+01
 0.62800E+02, 0.2985466080262E+02, 0.1000000000000E+02, 0.8453174597702E+02, 0.1000000000000E+01, 0.1496793800288E+01, 0.3120000000000E+01, 0.1648758174929E+01, 0.3120000000000E+01, 0.2638100435658E+03,-0.1429717283395E+02, 0.3760000000000E+01
 0.62900E+02, 0.2985472477113E+02, 0.1000000000000E+02, 0.8453061172868E+02, 0.1000000000000E+01, 0.1496692949580E+01, 0.3120000000000E+01, 0.1648899778938E+01, 0.3120000000000E+01, 0.2638064992445E+03,-0.1429990179439E+02, 0.3760000000000E+01
 0.63000E+02, 0.2985478874061E+02, 0.1000000000000E+02, 0.8452947907569E+02, 0.1000000000000E+01, 0.1496592098713E+01, 0.3120000000000E+01, 0.1649041383365E+01, 0.3120000000000E+01, 0.2638029599140E+03,-0.1430263185215E+02, 0.3760000000000E+01
 0.63100E+02, 0.2985485271526E+02, 0.1000000000000E+02, 0.8452834316878E+02, 0.1000000000000E+01, 0.1496491247613E+01, 0.3120000000000E+01, 0.1649182987920E+01, 0.3120000000000E+01, 0.2637994103912E+03,-0.1430536118542E+02, 0.3760000000000E+01
 0.63200E+02, 0.2985491669090E+02, 0.1000000000000E+02, 0.8452720885303E+02, 0.1000000000000E+01, 0.1496390396355E+01, 0.3120000000000E+01, 0.1649324592895E+01, 0.3120000000000E+01, 0.2637958658461E+03,-0.1430809162005E+02, 0.3760000000000E+01
 0.63300E+02, 0.2985498067170E+02, 0.1000000000000E+02, 0.8452607128035E+02, 0.1000000000000E+01, 0.1496289544864E+01, 0.3120000000000E+01, 0.1649466198001E+01, 0.3120000000000E+01, 0.2637923110994E+03,-0.1431082133058E+02, 0.3760000000000E+01
 0.63400E+02, 0.2985504465352E+02, 0.1000000000000E+02, 0.8452493529770E+02, 0.1000000000000E+01, 0.1496188693213E+01, 0.3120000000000E+01, 0.1649607803530E+01, 0.3120000000000E+01, 0.2637887613267E+03,-0.1431355214712E+02, 0.3760000000000E+01
 0.63500E+02, 0.2985510864050E+02, 0.1000000000000E+02, 0.8452379605368E+02, 0.1000000000000E+01, 0.1496087841329E+01, 0.3120000000000E+01, 0.1649749409193E+01, 0.3120000000000E+01, 0.2637852013387E+03,-0.1431628223783E+02, 0.3760000000000E+01
 0.63600E+02, 0.2985517262853E+02, 0.1000000000000E+02, 0.8452265840200E+02, 0.1000000000000E+01, 0.1495986989285E+01, 0.3120000000000E+01, 0.1649891015282E+01, 0.3120000000000E+01, 0.2637816463320E+03,-0.1431901343743E+02, 0.3760000000000E+01
 0.63700E+02, 0.2985523662172E+02, 0.1000000000000E+02, 0.8452151748894E+02, 0.1000000000000E+01, 0.1495886137007E+01, 0.3120000000000E+01, 0.1650032621509E+01, 0.3120000000000E+01, 0.2637780811100E+03,-0.1432174389871E+02, 0.3760000000000E+01
 0.63800E+02, 0.2985530061597E+02, 0.1000000000000E+02, 0.8452037815856E+02, 0.1000000000000E+01, 0.1495785284570E+01, 0.3120000000000E+01, 0.1650174228164E+01, 0.3120000000000E+01, 0.2637745208390E+03,-0.1432447548201E+02, 0.3760000000000E+01
 0.63900E+02, 0.2985536461539E+02, 0.1000000000000E+02, 0.8451923557143E+02, 0.1000000000000E+01, 0.1495684431898E+01, 0.3120000000000E+01, 0.1650315834959E+01, 0.3120000000000E+01, 0.2637709503670E+03,-0.1432720632130E+02, 0.3760000000000E+01
 0.64000E+02, 0.2985542861590E+02, 0.1000000000000E+02, 0.8451809456401E+02, 0.1000000000000E+01, 0.1495583579067E+01, 0.3120000000000E+01, 0.1650457442187E+01, 0.3120000000000E+01, 0.2637673848371E+03,-0.1432993828811E+02, 0.3760000000000E+01
 0.64100E+02, 0.2985549262158E+02, 0.1000000000000E+02, 0.8451695029625E+02, 0.1000000000000E+01, 0.1495482726001E+01, 0.3120000000000E+01, 0.1650599049557E+01, 0.3120000000000E+01, 0.2637638090949E+03,-0.1433266950382E+02, 0.3760000000000E+01
 0.64200E+02, 0.2985555662837E+02, 0.1000000000000E+02, 0.8451580760512E+02, 0.1000000000000E+01, 0.1495381872774E+01, 0.3120000000000E+01, 0.1650740657362E+01, 0.3120000000000E+01, 0.2637602382851E+03,-0.1433540185727E+02, 0.3760000000000E+01
 0.64300E+02, 0.2985562064033E+02, 0.1000000000000E+02, 0.8451466165315E+02, 0.1000000000000E+01, 0.1495281019313E+01, 0.3120000000000E+01, 0.1650882265314E+01, 0.3120000000000E+01, 0.2637566572614E+03,-0.1433813345293E+02, 0.3760000000000E+01
 0.64400E+02, 0.2985568465342E+02, 0.1000000000000E+02, 0.8451351727843E+02, 0.1000000000000E+01, 0.1495180165691E+01, 0.3120000000000E+01, 0.1651023873703E+01, 0.3120000000000E+01, 0.2637530811722E+03,-0.1434086618983E+02, 0.3760000000000E+01
 0.64500E+02, 0.2985574867169E+02, 0.1000000000000E+02, 0.8451236964014E+02, 0.1000000000000E+01, 0.1495079311834E+01, 0.3120000000000E+01, 0.1651165482242E+01, 0.3120000000000E+01, 0.2637494948607E+03,-0.1434359816466E+02, 0.3760000000000E+01
 0.64600E+02, 0.2985581269112E+02, 0.1000000000000E+02, 0.8451122357428E+02, 0.1000000000000E+01, 0.1494978457815E+01, 0.3120000000000E+01, 0.1651307091222E+01, 0.3120000000000E+01, 0.2637459134685E+03,-0.1434633128697E+02, 0.3760000000000E+01
 0.64700E+02, 0.2985587671572E+02, 0.1000000000000E+02, 0.8451007424308E+02, 0.1000000000000E+01, 0.1494877603562E+01, 0.3120000000000E+01, 0.1651448700354E+01, 0.3120000000000E+01, 0.2637423218484E+03,-0.1434906364580E+02, 0.3760000000000E+01
 0.64800E+02, 0.2985594074150E+02, 0.1000000000000E+02, 0.8450892648258E+02, 0.1000000000000E+01, 0.1494776749147E+01, 0.3120000000000E+01, 0.1651590309931E+01, 0.3120000000000E+01, 0.2637387351424E+03,-0.1435179715741E+02, 0.3760000000000E+01
 0.64900E+02, 0.2985600477246E+02, 0.1000000000000E+02, 0.8450777545714E+02, 0.1000000000000E+01, 0.1494675894496E+01, 0.3120000000000E+01, 0.1651731919663E+01, 0.3120000000000E+01, 0.2637351382098E+03,-0.1435452989583E+02, 0.3760000000000E+01
 0.65000E+02, 0.2985606880463E+02, 0.1000000000000E+02, 0.8450662599966E+02, 0.1000000000000E+01, 0.1494575039683E+01, 0.3120000000000E+01, 0.1651873529842E+01, 0.3120000000000E+01, 0.2637315461826E+03,-0.1435726379322E+02, 0.3760000000000E+01
 0.65100E+02, 0.2985613284197E+02, 0.1000000000000E+02, 0.8450547327751E+02, 0.1000000000000E+01, 0.1494474184635E+01, 0.3120000000000E+01, 0.1652015140180E+01, 0.3120000000000E+01, 0.2637279439296E+03,-0.1435999691552E+02, 0.3760000000000E+01
 0.65200E+02, 0.2985619688055E+02, 0.1000000000000E+02, 0.8450432211914E+02, 0.1000000000000E+01, 0.1494373329424E+01, 0.3120000000000E+01, 0.1652156750969E+01, 0.3120000000000E+01, 0.2637243465692E+03,-0.1436273120104E+02, 0.3760000000000E+01
 0.65300E+02, 0.2985626092430E+02, 0.1000000000000E+02, 0.8450316769511E+02, 0.1000000000000E+01, 0.1494272473978E+01, 0.3120000000000E+01, 0.1652298361920E+01, 0.3120000000000E+01, 0.2637207389797E+03,-0.1436546470451E+02, 0.3760000000000E+01
 0.65400E+02, 0.2985632496931E+02, 0.1000000000000E+02, 0.8450201483081E+02, 0.1000000000000E+01, 0.1494171618368E+01, 0.3120000000000E+01, 0.1652439973324E+01, 0.3120000000000E+01, 0.2637171362703E+03,-0.1436819938129E+02, 0.3760000000000E+01
 0.65500E+02, 0.2985638901950E+02, 0.1000000000000E+02, 0.8450085869788E+02, 0.1000000000000E+01, 0.1494070762523E+01, 0.3120000000000E+01, 0.1652581584893E+01, 0.3120000000000E+01, 0.2637135233226E+03,-0.1437093326757E+02, 0.3760000000000E+01
 0.65600E+02, 0.2985645307097E+02, 0.1000000000000E+02, 0.8449970412426E+02, 0.1000000000000E+01, 0.1493969906514E+01, 0.3120000000000E+01, 0.1652723196920E+01, 0.3120000000000E+01, 0.2637099152536E+03,-0.1437366833755E+02, 0.3760000000000E+01
 0.65700E+02, 0.2985651712763E+02, 0.1000000000000E+02, 0.8449854628451E+02, 0.1000000000000E+01, 0.1493869050269E+01, 0.3120000000000E+01, 0.1652864809114E+01, 0.3120000000000E+01, 0.2637062969541E+03,-0.1437640260753E+02, 0.3760000000000E+01
 0.65800E+02, 0.2985658118558E+02, 0.1000000000000E+02, 0.8449738999960E+02, 0.1000000000000E+01, 0.1493768193861E+01, 0.3120000000000E+01, 0.1653006421770E+01, 0.3120000000000E+01, 0.2637026835194E+03,-0.1437913806574E+02, 0.3760000000000E+01
 0.65900E+02, 0.2985664524873E+02, 0.1000000000000E+02, 0.8449623044486E+02, 0.1000000000000E+01, 0.1493667337215E+01, 0.3120000000000E+01, 0.1653148034596E+01, 0.3120000000000E+01, 0.2636990598427E+03,-0.1438187272422E+02, 0.3760000000000E+01
 0.66000E+02, 0.2985670931319E+02, 0.1000000000000E+02, 0.8449507244397E+02, 0.1000000000000E+01, 0.1493566480406E+01, 0.3120000000000E+01, 0.1653289647886E+01, 0.3120000000000E+01, 0.2636954410278E+03,-0.1438460857330E+02, 0.3760000000000E+01
 0.66100E+02, 0.2985677338286E+02, 0.1000000000000E+02, 0.8449391117162E+02, 0.1000000000000E+01, 0.1493465623360E+01, 0.3120000000000E+01, 0.1653431261351E+01, 0.3120000000000E+01, 0.2636918119656E+03,-0.1438734361909E+02, 0.3760000000000E+01
 0.66200E+02, 0.2985683745386E+02, 0.1000000000000E+02, 0.8449275144984E+02, 0.1000000000000E+01, 0.1493364766150E+01, 0.3120000000000E+01, 0.1653572875283E+01, 0.3120000000000E+01, 0.2636881877552E+03,-0.1439007986191E+02, 0.3760000000000E+01
 0.66300E+02, 0.2985690153007E+02, 0.1000000000000E+02, 0.8449158845725E+02, 0.1000000000000E+01, 0.1493263908702E+01, 0.3120000000000E+01, 0.1653714489392E+01, 0.3120000000000E+01, 0.2636845532995E+03,-0.1439281529170E+02, 0.3760000000000E+01
 0.66400E+02, 0.2985696560764E+02, 0.1000000000000E+02, 0.8449042701293E+02, 0.1000000000000E+01, 0.1493163051091E+01, 0.3120000000000E+01, 0.1653856103973E+01, 0.3120000000000E+01, 0.2636809236883E+03,-0.1439555192721E+02, 0.3760000000000E+01
 0.66500E+02, 0.2985702969042E+02, 0.1000000000000E+02, 0.8448926229418E+02, 0.1000000000000E+01, 0.1493062193241E+01, 0.3120000000000E+01, 0.1653997718734E+01, 0.3120000000000E+01, 0.2636772838208E+03,-0.1439828774855E+02, 0.3760000000000E+01
 0.66600E+02, 0.2985709377459E+02, 0.1000000000000E+02, 0.8448809912195E+02, 0.1000000000000E+01, 0.1492961335228E+01, 0.3120000000000E+01, 0.1654139333970E+01, 0.3120000000000E+01, 0.2636736487921E+03,-0.1440102477764E+02, 0.3760000000000E+01
 0.66700E+02, 0.2985715786396E+02, 0.1000000000000E+02, 0.8448693267663E+02, 0.1000000000000E+01, 0.1492860476975E+01, 0.3120000000000E+01, 0.1654280949390E+01, 0.3120000000000E+01, 0.2636700035113E+03,-0.1440376098181E+02, 0.3760000000000E+01
 0.66800E+02, 0.2985722195474E+02, 0.1000000000000E+02, 0.8448576777432E+02, 0.1000000000000E+01, 0.1492759618559E+01, 0.3120000000000E+01, 0.1654422565288E+01, 0.3120000000000E+01, 0.2636663630584E+03,-0.1440649840834E+02, 0.3760000000000E+01
 0.66900E+02, 0.2985728605074E+02, 0.1000000000000E+02, 0.8448459959716E+02, 0.1000000000000E+01, 0.1492658759904E+01, 0.3120000000000E+01, 0.1654564181372E+01, 0.3120000000000E+01, 0.2636627123479E+03,-0.1440923500500E+02, 0.3760000000000E+01
 0.67000E+02, 0.2985735014818E+02, 0.1000000000000E+02, 0.8448343295809E+02, 0.1000000000000E+01, 0.1492557901084E+01, 0.3120000000000E+01, 0.1654705797939E+01, 0.3120000000000E+01, 0.2636590664502E+03,-0.1441197282761E+02, 0.3760000000000E+01
 0.67100E+02, 0.2985741425083E+02, 0.1000000000000E+02, 0.8448226304240E+02, 0.1000000000000E+01, 0.1492457042025E+01, 0.3120000000000E+01, 0.1654847414696E+01, 0.3120000000000E+01, 0.2636554102892E+03,-0.1441470981486E+02, 0.3760000000000E+01
 0.67200E+02, 0.2985747835493E+02, 0.1000000000000E+02, 0.8448109466769E+02, 0.1000000000000E+01, 0.1492356182801E+01, 0.3120000000000E+01, 0.1654989031938E+01, 0.3120000000000E+01, 0.2636517589501E+03,-0.1441744803225E+02, 0.3760000000000E+01
 0.67300E+02, 0.2985754246426E+02, 0.1000000000000E+02, 0.8447992301439E+02, 0.1000000000000E+01, 0.1492255323338E+01, 0.3120000000000E+01, 0.1655130649374E+01, 0.3120000000000E+01, 0.2636480973415E+03,-0.1442018540905E+02, 0.3760000000000E+01
 0.67400E+02, 0.2985760657507E+02, 0.1000000000000E+02, 0.8447875289645E+02, 0.1000000000000E+01, 0.1492154463710E+01, 0.3120000000000E+01, 0.1655272267300E+01, 0.3120000000000E+01, 0.2636444405372E+03,-0.1442292402527E+02, 0.3760000000000E+01
 0.67500E+02, 0.2985767069111E+02, 0.1000000000000E+02, 0.8447757950184E+02, 0.1000000000000E+01, 0.1492053603841E+01, 0.3120000000000E+01, 0.1655413885421E+01, 0.3120000000000E+01, 0.2636407734696E+03,-0.1442566179261E+02, 0.3760000000000E+01
 0.67600E+02, 0.2985773480864E+02, 0.1000000000000E+02, 0.8447640763606E+02, 0.1000000000000E+01, 0.1491952743808E+01, 0.3120000000000E+01, 0.1655555504036E+01, 0.3120000000000E+01, 0.2636371111859E+03,-0.1442840080438E+02, 0.3760000000000E+01
 0.67700E+02, 0.2985779893141E+02, 0.1000000000000E+02, 0.8447523249570E+02, 0.1000000000000E+01, 0.1491851883535E+01, 0.3120000000000E+01, 0.1655697122851E+01, 0.3120000000000E+01, 0.2636334386453E+03,-0.1443113896804E+02, 0.3760000000000E+01
 0.67800E+02, 0.2985786305571E+02, 0.1000000000000E+02, 0.8447405888252E+02, 0.1000000000000E+01, 0.1491751023096E+01, 0.3120000000000E+01, 0.1655838742162E+01, 0.3120000000000E+01, 0.2636297708835E+03,-0.1443387837498E+02, 0.3760000000000E+01
 0.67900E+02, 0.2985792718524E+02, 0.1000000000000E+02, 0.8447288198936E+02, 0.1000000000000E+01, 0.1491650162417E+01, 0.3120000000000E+01, 0.1655980361677E+01, 0.3120000000000E+01, 0.2636260928481E+03,-0.1443661693339E+02, 0.3760000000000E+01
 0.68000E+02, 0.2985799131632E+02, 0.1000000000000E+02, 0.8447170662276E+02, 0.1000000000000E+01, 0.1491549301572E+01, 0.3120000000000E+01, 0.1656121981692E+01, 0.3120000000000E+01, 0.2636224195896E+03,-0.1443935674399E+02, 0.3760000000000E+01
 0.68100E+02, 0.2985805545264E+02, 0.1000000000000E+02, 0.8447052797683E+02, 0.1000000000000E+01, 0.1491448440486E+01, 0.3120000000000E+01, 0.1656263601914E+01, 0.3120000000000E+01, 0.2636187360594E+03,-0.1444209569235E+02, 0.3760000000000E+01
 0.68200E+02, 0.2985811959054E+02, 0.1000000000000E+02, 0.8446935085572E+02, 0.1000000000000E+01, 0.1491347579234E+01, 0.3120000000000E+01, 0.1656405222640E+01, 0.3120000000000E+01, 0.2636150573008E+03,-0.1444483590021E+02, 0.3760000000000E+01
 0.68300E+02, 0.2985818373367E+02, 0.1000000000000E+02, 0.8446817045095E+02, 0.1000000000000E+01, 0.1491246717741E+01, 0.3120000000000E+01, 0.1656546843577E+01, 0.3120000000000E+01, 0.2636113682569E+03,-0.1444757524610E+02, 0.3760000000000E+01
 0.68400E+02, 0.2985824787841E+02, 0.1000000000000E+02, 0.8446699156875E+02, 0.1000000000000E+01, 0.1491145856082E+01, 0.3120000000000E+01, 0.1656688465021E+01, 0.3120000000000E+01, 0.2636076839777E+03,-0.1445031585631E+02, 0.3760000000000E+01
 0.68500E+02, 0.2985831202839E+02, 0.1000000000000E+02, 0.8446580940536E+02, 0.1000000000000E+01, 0.1491044994182E+01, 0.3120000000000E+01, 0.1656830086679E+01, 0.3120000000000E+01, 0.2636039894209E+03,-0.1445305559497E+02, 0.3760000000000E+01
 0.68600E+02, 0.2985837618000E+02, 0.1000000000000E+02, 0.8446462875758E+02, 0.1000000000000E+01, 0.1490944132115E+01, 0.3120000000000E+01, 0.1656971708848E+01, 0.3120000000000E+01, 0.2636002996071E+03,-0.1445579660446E+02, 0.3760000000000E+01
 0.68700E+02, 0.2985844033686E+02, 0.1000000000000E+02, 0.8446344482755E+02, 0.1000000000000E+01, 0.1490843269807E+01, 0.3120000000000E+01, 0.1657113331236E+01, 0.3120000000000E+01, 0.2635965995124E+03,-0.1445853674541E+02, 0.3760000000000E+01
 0.68800E+02, 0.2985850449536E+02, 0.1000000000000E+02, 0.8446226241335E+02, 0.1000000000000E+01, 0.1490742407332E+01, 0.3120000000000E+01, 0.1657254954139E+01, 0.3120000000000E+01, 0.2635929041614E+03,-0.1446127815914E+02, 0.3760000000000E+01
 0.68900E+02, 0.2985856865912E+02, 0.1000000000000E+02, 0.8446107671719E+02, 0.1000000000000E+01, 0.1490641544614E+01, 0.3120000000000E+01, 0.1657396577262E+01, 0.3120000000000E+01, 0.2635891985305E+03,-0.1446401868938E+02, 0.3760000000000E+01
 0.69000E+02, 0.2985863282455E+02, 0.1000000000000E+02, 0.8445989252959E+02, 0.1000000000000E+01, 0.1490540681730E+01, 0.3120000000000E+01, 0.1657538200905E+01, 0.3120000000000E+01, 0.2635854976205E+03,-0.1446676050827E+02, 0.3760000000000E+01
 0.69100E+02, 0.2985869699525E+02, 0.1000000000000E+02, 0.8445870506491E+02, 0.1000000000000E+01, 0.1490439818604E+01, 0.3120000000000E+01, 0.1657679824773E+01, 0.3120000000000E+01, 0.2635817864459E+03,-0.1446950143877E+02, 0.3760000000000E+01
 0.69200E+02, 0.2985876116763E+02, 0.1000000000000E+02, 0.8445751910516E+02, 0.1000000000000E+01, 0.1490338955311E+01, 0.3120000000000E+01, 0.1657821449163E+01, 0.3120000000000E+01, 0.2635780799809E+03,-0.1447224365394E+02, 0.3760000000000E+01
 0.69300E+02, 0.2985882534528E+02, 0.1000000000000E+02, 0.8445632986242E+02, 0.1000000000000E+01, 0.1490238091775E+01, 0.3120000000000E+01, 0.1657963073782E+01, 0.3120000000000E+01, 0.2635743632329E+03,-0.1447498498481E+02, 0.3760000000000E+01
 0.69400E+02, 0.2985888952465E+02, 0.1000000000000E+02, 0.8445514212359E+02, 0.1000000000000E+01, 0.1490137228072E+01, 0.3120000000000E+01, 0.1658104698927E+01, 0.3120000000000E+01, 0.2635706511915E+03,-0.1447772760867E+02, 0.3760000000000E+01
 0.69500E+02, 0.2985895370929E+02, 0.1000000000000E+02, 0.8445395110218E+02, 0.1000000000000E+01, 0.1490036364125E+01, 0.3120000000000E+01, 0.1658246324305E+01, 0.3120000000000E+01, 0.2635669288681E+03,-0.1448046933798E+02, 0.3760000000000E+01
 0.69600E+02, 0.2985901789568E+02, 0.1000000000000E+02, 0.8445276158141E+02, 0.1000000000000E+01, 0.1489935500012E+01, 0.3120000000000E+01, 0.1658387950213E+01, 0.3120000000000E+01, 0.2635632112412E+03,-0.1448321236628E+02, 0.3760000000000E+01
 0.69700E+02, 0.2985908208734E+02, 0.1000000000000E+02, 0.8445156877643E+02, 0.1000000000000E+01, 0.1489834635655E+01, 0.3120000000000E+01, 0.1658529576358E+01, 0.3120000000000E+01, 0.2635594833274E+03,-0.1448595449881E+02, 0.3760000000000E+01
 0.69800E+02, 0.2985914628076E+02, 0.1000000000000E+02, 0.8445037747313E+02, 0.1000000000000E+01, 0.1489733771130E+01, 0.3120000000000E+01, 0.1658671203036E+01, 0.3120000000000E+01, 0.2635557601132E+03,-0.1448869793047E+02, 0.3760000000000E+01
 0.69900E+02, 0.2985921047947E+02, 0.1000000000000E+02, 0.8444918288069E+02, 0.1000000000000E+01, 0.1489632906361E+01, 0.3120000000000E+01, 0.1658812829955E+01, 0.3120000000000E+01, 0.2635520265968E+03,-0.1449144046030E+02, 0.3760000000000E+01
 0.70000E+02, 0.2985927467997E+02, 0.1000000000000E+02, 0.8444798979027E+02, 0.1000000000000E+01, 0.1489532041426E+01, 0.3120000000000E+01, 0.1658954457412E+01, 0.3120000000000E+01, 0.2635482977811E+03,-0.1449418429930E+02, 0.3760000000000E+01
 0.70100E+02, 0.2985933888575E+02, 0.1000000000000E+02, 0.8444679341146E+02, 0.1000000000000E+01, 0.1489431176245E+01, 0.3120000000000E+01, 0.1659096085112E+01, 0.3120000000000E+01, 0.2635445586655E+03,-0.1449692722809E+02, 0.3760000000000E+01
 0.70200E+02, 0.2985940309335E+02, 0.1000000000000E+02, 0.8444559852830E+02, 0.1000000000000E+01, 0.1489330310898E+01, 0.3120000000000E+01, 0.1659237713354E+01, 0.3120000000000E+01, 0.2635408242310E+03,-0.1449967147041E+02, 0.3760000000000E+01
 0.70300E+02, 0.2985946730624E+02, 0.1000000000000E+02, 0.8444440035502E+02, 0.1000000000000E+01, 0.1489229445305E+01, 0.3120000000000E+01, 0.1659379341844E+01, 0.3120000000000E+01, 0.2635370794909E+03,-0.1450241480720E+02, 0.3760000000000E+01
 0.70400E+02, 0.2985953152097E+02, 0.1000000000000E+02, 0.8444320367552E+02, 0.1000000000000E+01, 0.1489128579545E+01, 0.3120000000000E+01, 0.1659520970880E+01, 0.3120000000000E+01, 0.2635333394261E+03,-0.1450515945993E+02, 0.3760000000000E+01
 0.70500E+02, 0.2985959574100E+02, 0.1000000000000E+02, 0.8444200370676E+02, 0.1000000000000E+01, 0.1489027713540E+01, 0.3120000000000E+01, 0.1659662600167E+01, 0.3120000000000E+01, 0.2635295890585E+03,-0.1450790319416E+02, 0.3760000000000E+01
 0.70600E+02, 0.2985965996288E+02, 0.1000000000000E+02, 0.8444080522747E+02, 0.1000000000000E+01, 0.1488926847367E+01, 0.3120000000000E+01, 0.1659804230005E+01, 0.3120000000000E+01, 0.2635258433529E+03,-0.1451064825699E+02, 0.3760000000000E+01
 0.70700E+02, 0.2985972419008E+02, 0.1000000000000E+02, 0.8443960346048E+02, 0.1000000000000E+01, 0.1488825980949E+01, 0.3120000000000E+01, 0.1659945860098E+01, 0.3120000000000E+01, 0.2635220873492E+03,-0.1451339239515E+02, 0.3760000000000E+01
 0.70800E+02, 0.2985978841915E+02, 0.1000000000000E+02, 0.8443840317859E+02, 0.1000000000000E+01, 0.1488725114362E+01, 0.3120000000000E+01, 0.1660087490744E+01, 0.3120000000000E+01, 0.2635183359939E+03,-0.1451613786424E+02, 0.3760000000000E+01
 0.70900E+02, 0.2985985265354E+02, 0.1000000000000E+02, 0.8443719960711E+02, 0.1000000000000E+01, 0.1488624247530E+01, 0.3120000000000E+01, 0.1660229121650E+01, 0.3120000000000E+01, 0.2635145743348E+03,-0.1451888241088E+02, 0.3760000000000E+01
 0.71000E+02, 0.2985991688984E+02, 0.1000000000000E+02, 0.8443599751882E+02, 0.1000000000000E+01, 0.1488523380530E+01, 0.3120000000000E+01, 0.1660370753114E+01, 0.3120000000000E+01, 0.2635108173180E+03,-0.1452162828732E+02, 0.3760000000000E+01
 0.71100E+02, 0.2985998113146E+02, 0.1000000000000E+02, 0.8443479214273E+02, 0.1000000000000E+01, 0.1488422513283E+01, 0.3120000000000E+01, 0.1660512384842E+01, 0.3120000000000E+01, 0.2635070500032E+03,-0.1452437323602E+02, 0.3760000000000E+01
 0.71200E+02, 0.2986004537500E+02, 0.1000000000000E+02, 0.8443358824618E+02, 0.1000000000000E+01, 0.1488321645869E+01, 0.3120000000000E+01, 0.1660654017131E+01, 0.3120000000000E+01, 0.2635032873191E+03,-0.1452711952168E+02, 0.3760000000000E+01
 0.71300E+02, 0.2986010962388E+02, 0.1000000000000E+02, 0.8443238105739E+02, 0.1000000000000E+01, 0.1488220778208E+01, 0.3120000000000E+01, 0.1660795649688E+01, 0.3120000000000E+01, 0.2634995143232E+03,-0.1452986488086E+02, 0.3760000000000E+01
 0.71400E+02, 0.2986017387470E+02, 0.1000000000000E+02, 0.8443117534846E+02, 0.1000000000000E+01, 0.1488119910378E+01, 0.3120000000000E+01, 0.1660937282811E+01, 0.3120000000000E+01, 0.2634957459594E+03,-0.1453261157789E+02, 0.3760000000000E+01
 0.71500E+02, 0.2986023813086E+02, 0.1000000000000E+02, 0.8442996634630E+02, 0.1000000000000E+01, 0.1488019042302E+01, 0.3120000000000E+01, 0.1661078916206E+01, 0.3120000000000E+01, 0.2634919672803E+03,-0.1453535733955E+02, 0.3760000000000E+01
 0.71600E+02, 0.2986030238900E+02, 0.1000000000000E+02, 0.8442875882207E+02, 0.1000000000000E+01, 0.1487918174057E+01, 0.3120000000000E+01, 0.1661220550171E+01, 0.3120000000000E+01, 0.2634881932273E+03,-0.1453810444922E+02, 0.3760000000000E+01
 0.71700E+02, 0.2986036665247E+02, 0.1000000000000E+02, 0.8442754800447E+02, 0.1000000000000E+01, 0.1487817305565E+01, 0.3120000000000E+01, 0.1661362184411E+01, 0.3120000000000E+01, 0.2634844088587E+03,-0.1454085061616E+02, 0.3760000000000E+01
 0.71800E+02, 0.2986043091795E+02, 0.1000000000000E+02, 0.8442633866082E+02, 0.1000000000000E+01, 0.1487716436904E+01, 0.3120000000000E+01, 0.1661503819225E+01, 0.3120000000000E+01, 0.2634806291039E+03,-0.1454359813486E+02, 0.3760000000000E+01
 0.71900E+02, 0.2986049518878E+02, 0.1000000000000E+02, 0.8442512602178E+02, 0.1000000000000E+01, 0.1487615567996E+01, 0.3120000000000E+01, 0.1661645454319E+01, 0.3120000000000E+01, 0.2634768390272E+03,-0.1454634471229E+02, 0.3760000000000E+01
 0.72000E+02, 0.2986055946162E+02, 0.1000000000000E+02, 0.8442391485463E+02, 0.1000000000000E+01, 0.1487514698919E+01, 0.3120000000000E+01, 0.1661787089992E+01, 0.3120000000000E+01, 0.2634730535579E+03,-0.1454909264498E+02, 0.3760000000000E+01
 0.72100E+02, 0.2986062373983E+02, 0.1000000000000E+02, 0.8442270039204E+02, 0.1000000000000E+01, 0.1487413829594E+01, 0.3120000000000E+01, 0.1661928725948E+01, 0.3120000000000E+01, 0.2634692577666E+03,-0.1455183963289E+02, 0.3760000000000E+01
 0.72200E+02, 0.2986068802008E+02, 0.1000000000000E+02, 0.8442148739904E+02, 0.1000000000000E+01, 0.1487312960100E+01, 0.3120000000000E+01, 0.1662070362487E+01, 0.3120000000000E+01, 0.2634654665753E+03,-0.1455458797400E+02, 0.3760000000000E+01
 0.72300E+02, 0.2986075230569E+02, 0.1000000000000E+02, 0.8442027111012E+02, 0.1000000000000E+01, 0.1487212090359E+01, 0.3120000000000E+01, 0.1662211999314E+01, 0.3120000000000E+01, 0.2634616650607E+03,-0.1455733536931E+02, 0.3760000000000E+01
 0.72400E+02, 0.2986081659338E+02, 0.1000000000000E+02, 0.8441905628803E+02, 0.1000000000000E+01, 0.1487111220448E+01, 0.3120000000000E+01, 0.1662353636728E+01, 0.3120000000000E+01, 0.2634578681377E+03,-0.1456008412680E+02, 0.3760000000000E+01
 0.72500E+02, 0.2986088088643E+02, 0.1000000000000E+02, 0.8441783816819E+02, 0.1000000000000E+01, 0.1487010350289E+01, 0.3120000000000E+01, 0.1662495274434E+01, 0.3120000000000E+01, 0.2634540608855E+03,-0.1456283193090E+02, 0.3760000000000E+01
 0.72600E+02, 0.2986094518158E+02, 0.1000000000000E+02, 0.8441662151334E+02, 0.1000000000000E+01, 0.1486909479960E+01, 0.3120000000000E+01, 0.1662636912731E+01, 0.3120000000000E+01, 0.2634502582192E+03,-0.1456558110351E+02, 0.3760000000000E+01
 0.72700E+02, 0.2986100948211E+02, 0.1000000000000E+02, 0.8441540156058E+02, 0.1000000000000E+01, 0.1486808609383E+01, 0.3120000000000E+01, 0.1662778551324E+01, 0.3120000000000E+01, 0.2634464452232E+03,-0.1456832931883E+02, 0.3760000000000E+01
 0.72800E+02, 0.2986107378475E+02, 0.1000000000000E+02, 0.8441418306885E+02, 0.1000000000000E+01, 0.1486707738636E+01, 0.3120000000000E+01, 0.1662920190513E+01, 0.3120000000000E+01, 0.2634426368009E+03,-0.1457107890222E+02, 0.3760000000000E+01
 0.72900E+02, 0.2986113809278E+02, 0.1000000000000E+02, 0.8441296127730E+02, 0.1000000000000E+01, 0.1486606867641E+01, 0.3120000000000E+01, 0.1663061830003E+01, 0.3120000000000E+01, 0.2634388180429E+03,-0.1457382753255E+02, 0.3760000000000E+01
 0.73000E+02, 0.2986120240295E+02, 0.1000000000000E+02, 0.8441174094371E+02, 0.1000000000000E+01, 0.1486505996475E+01, 0.3120000000000E+01, 0.1663203470092E+01, 0.3120000000000E+01, 0.2634350038491E+03,-0.1457657753643E+02, 0.3760000000000E+01
 0.73100E+02, 0.2986126671852E+02, 0.1000000000000E+02, 0.8441051731704E+02, 0.1000000000000E+01, 0.1486405125060E+01, 0.3120000000000E+01, 0.1663345110487E+01, 0.3120000000000E+01, 0.2634311793406E+03,-0.1457932657088E+02, 0.3760000000000E+01
 0.73200E+02, 0.2986133103625E+02, 0.1000000000000E+02, 0.8440929514507E+02, 0.1000000000000E+01, 0.1486304253476E+01, 0.3120000000000E+01, 0.1663486751485E+01, 0.3120000000000E+01, 0.2634273593860E+03,-0.1458207698272E+02, 0.3760000000000E+01
 0.73300E+02, 0.2986139535938E+02, 0.1000000000000E+02, 0.8440806966850E+02, 0.1000000000000E+01, 0.1486203381643E+01, 0.3120000000000E+01, 0.1663628392792E+01, 0.3120000000000E+01, 0.2634235290812E+03,-0.1458482643675E+02, 0.3760000000000E+01
 0.73400E+02, 0.2986145968470E+02, 0.1000000000000E+02, 0.8440684564837E+02, 0.1000000000000E+01, 0.1486102509639E+01, 0.3120000000000E+01, 0.1663770034708E+01, 0.3120000000000E+01, 0.2634197033355E+03,-0.1458757726811E+02, 0.3760000000000E+01
 0.73500E+02, 0.2986152401543E+02, 0.1000000000000E+02, 0.8440561832927E+02, 0.1000000000000E+01, 0.1486001637385E+01, 0.3120000000000E+01, 0.1663911676937E+01, 0.3120000000000E+01, 0.2634158672570E+03,-0.1459032713040E+02, 0.3760000000000E+01
 0.73600E+02, 0.2986158834837E+02, 0.1000000000000E+02, 0.8440439245854E+02, 0.1000000000000E+01, 0.1485900764962E+01, 0.3120000000000E+01, 0.1664053319779E+01, 0.3120000000000E+01, 0.2634120357128E+03,-0.1459307838036E+02, 0.3760000000000E+01
 0.73700E+02, 0.2986165268673E+02, 0.1000000000000E+02, 0.8440316328638E+02, 0.1000000000000E+01, 0.1485799892288E+01, 0.3120000000000E+01, 0.1664194962939E+01, 0.3120000000000E+01, 0.2634081938279E+03,-0.1459582865988E+02, 0.3760000000000E+01
 0.73800E+02, 0.2986171702733E+02, 0.1000000000000E+02, 0.8440193556459E+02, 0.1000000000000E+01, 0.1485699019444E+01, 0.3120000000000E+01, 0.1664336606717E+01, 0.3120000000000E+01, 0.2634043564838E+03,-0.1459858032667E+02, 0.3760000000000E+01
 0.73900E+02, 0.2986178137335E+02, 0.1000000000000E+02, 0.8440070454089E+02, 0.1000000000000E+01, 0.1485598146350E+01, 0.3120000000000E+01, 0.1664478250817E+01, 0.3120000000000E+01, 0.2634005087974E+03,-0.1460133101885E+02, 0.3760000000000E+01
 0.74000E+02, 0.2986184572163E+02, 0.1000000000000E+02, 0.8439947496472E+02, 0.1000000000000E+01, 0.1485497273085E+01, 0.3120000000000E+01, 0.1664619895539E+01, 0.3120000000000E+01, 0.2633966656429E+03,-0.1460408310042E+02, 0.3760000000000E+01
 0.74100E+02, 0.2986191007535E+02, 0.1000000000000E+02, 0.8439824208086E+02, 0.1000000000000E+01, 0.1485396399570E+01, 0.3120000000000E+01, 0.1664761540586E+01, 0.3120000000000E+01, 0.2633928121283E+03,-0.1460683420788E+02, 0.3760000000000E+01
 0.74200E+02, 0.2986197443135E+02, 0.1000000000000E+02, 0.8439701064456E+02, 0.1000000000000E+01, 0.1485295525884E+01, 0.3120000000000E+01, 0.1664903186262E+01, 0.3120000000000E+01, 0.2633889631455E+03,-0.1460958671490E+02, 0.3760000000000E+01
 0.74300E+02, 0.2986203879280E+02, 0.1000000000000E+02, 0.8439577590429E+02, 0.1000000000000E+01, 0.1485194651947E+01, 0.3120000000000E+01, 0.1665044832267E+01, 0.3120000000000E+01, 0.2633851038144E+03,-0.1461233823239E+02, 0.3760000000000E+01
 0.74400E+02, 0.2986210315655E+02, 0.1000000000000E+02, 0.8439454260674E+02, 0.1000000000000E+01, 0.1485093777840E+01, 0.3120000000000E+01, 0.1665186478904E+01, 0.3120000000000E+01, 0.2633812490001E+03,-0.1461509115532E+02, 0.3760000000000E+01
 0.74500E+02, 0.2986216752575E+02, 0.1000000000000E+02, 0.8439330600044E+02, 0.1000000000000E+01, 0.1484992903481E+01, 0.3120000000000E+01, 0.1665328125876E+01, 0.3120000000000E+01, 0.2633773838224E+03,-0.1461784309260E+02, 0.3760000000000E+01
 0.74600E+02, 0.2986223189729E+02, 0.1000000000000E+02, 0.8439207083479E+02, 0.1000000000000E+01, 0.1484892028952E+01, 0.3120000000000E+01, 0.1665469773484E+01, 0.3120000000000E+01, 0.2633735231551E+03,-0.1462059644047E+02, 0.3760000000000E+01
 0.74700E+02, 0.2986229627428E+02, 0.1000000000000E+02, 0.8439083236473E+02, 0.1000000000000E+01, 0.1484791154171E+01, 0.3120000000000E+01, 0.1665611421431E+01, 0.3120000000000E+01, 0.2633696521381E+03,-0.1462334879358E+02, 0.3760000000000E+01
 0.74800E+02, 0.2986236065364E+02, 0.1000000000000E+02, 0.8438959533122E+02, 0.1000000000000E+01, 0.1484690279219E+01, 0.3120000000000E+01, 0.1665753070020E+01, 0.3120000000000E+01, 0.2633657856187E+03,-0.1462610255845E+02, 0.3760000000000E+01
 0.74900E+02, 0.2986242503846E+02, 0.1000000000000E+02, 0.8438835499286E+02, 0.1000000000000E+01, 0.1484589404015E+01, 0.3120000000000E+01, 0.1665894718952E+01, 0.3120000000000E+01, 0.2633619087482E+03,-0.1462885532792E+02, 0.3760000000000E+01
 0.75000E+02, 0.2986248942566E+02, 0.1000000000000E+02, 0.8438711608633E+02, 0.1000000000000E+01, 0.1484488528640E+01, 0.3120000000000E+01, 0.1666036368529E+01, 0.3120000000000E+01, 0.2633580363607E+03,-0.1463160950934E+02, 0.3760000000000E+01
 0.75100E+02, 0.2986255381833E+02, 0.1000000000000E+02, 0.8438587387418E+02, 0.1000000000000E+01, 0.1484387653014E+01, 0.3120000000000E+01, 0.1666178018456E+01, 0.3120000000000E+01, 0.2633541536197E+03,-0.1463436270237E+02, 0.3760000000000E+01
 0.75200E+02, 0.2986261821342E+02, 0.1000000000000E+02, 0.8438463309191E+02, 0.1000000000000E+01, 0.1484286777215E+01, 0.3120000000000E+01, 0.1666319669032E+01, 0.3120000000000E+01, 0.2633502753557E+03,-0.1463711730896E+02, 0.3760000000000E+01
 0.75300E+02, 0.2986268261399E+02, 0.1000000000000E+02, 0.8438338900499E+02, 0.1000000000000E+01, 0.1484185901165E+01, 0.3120000000000E+01, 0.1666461319962E+01, 0.3120000000000E+01, 0.2633463867410E+03,-0.1463987091587E+02, 0.3760000000000E+01
 0.75400E+02, 0.2986274701698E+02, 0.1000000000000E+02, 0.8438214634575E+02, 0.1000000000000E+01, 0.1484085024943E+01, 0.3120000000000E+01, 0.1666602971545E+01, 0.3120000000000E+01, 0.2633425025966E+03,-0.1464262594249E+02, 0.3760000000000E+01
 0.75500E+02, 0.2986281142548E+02, 0.1000000000000E+02, 0.8438090037989E+02, 0.1000000000000E+01, 0.1483984148469E+01, 0.3120000000000E+01, 0.1666744623487E+01, 0.3120000000000E+01, 0.2633386080957E+03,-0.1464537996847E+02, 0.3760000000000E+01
 0.75600E+02, 0.2986287583642E+02, 0.1000000000000E+02, 0.8437965583973E+02, 0.1000000000000E+01, 0.1483883271823E+01, 0.3120000000000E+01, 0.1666886276088E+01, 0.3120000000000E+01, 0.2633347180586E+03,-0.1464813541967E+02, 0.3760000000000E+01
 0.75700E+02, 0.2986294025287E+02, 0.1000000000000E+02, 0.8437840799025E+02, 0.1000000000000E+01, 0.1483782394925E+01, 0.3120000000000E+01, 0.1667027929052E+01, 0.3120000000000E+01, 0.2633308176567E+03,-0.1465088986646E+02, 0.3760000000000E+01
 0.75800E+02, 0.2986300467180E+02, 0.1000000000000E+02, 0.8437716156534E+02, 0.1000000000000E+01, 0.1483681517854E+01, 0.3120000000000E+01, 0.1667169582679E+01, 0.3120000000000E+01, 0.2633269217152E+03,-0.1465364573951E+02, 0.3760000000000E+01
 0.75900E+02, 0.2986306909624E+02, 0.1000000000000E+02, 0.8437591183064E+02, 0.1000000000000E+01, 0.1483580640531E+01, 0.3120000000000E+01, 0.1667311236674E+01, 0.3120000000000E+01, 0.2633230154073E+03,-0.1465640060738E+02, 0.3760000000000E+01
 0.76000E+02, 0.2986313352319E+02, 0.1000000000000E+02, 0.8437466351795E+02, 0.1000000000000E+01, 0.1483479763035E+01, 0.3120000000000E+01, 0.1667452891338E+01, 0.3120000000000E+01, 0.2633191135519E+03,-0.1465915690503E+02, 0.3760000000000E+01
 0.76100E+02, 0.2986319795565E+02, 0.1000000000000E+02, 0.8437341189534E+02, 0.1000000000000E+01, 0.1483378885287E+01, 0.3120000000000E+01, 0.1667594546374E+01, 0.3120000000000E+01, 0.2633152013299E+03,-0.1466191219321E+02, 0.3760000000000E+01
 0.76200E+02, 0.2986326239064E+02, 0.1000000000000E+02, 0.8437216169249E+02, 0.1000000000000E+01, 0.1483278007366E+01, 0.3120000000000E+01, 0.1667736202083E+01, 0.3120000000000E+01, 0.2633112935533E+03,-0.1466466891430E+02, 0.3760000000000E+01
 0.76300E+02, 0.2986332683117E+02, 0.1000000000000E+02, 0.8437090817975E+02, 0.1000000000000E+01, 0.1483177129192E+01, 0.3120000000000E+01, 0.1667877858169E+01, 0.3120000000000E+01, 0.2633073754101E+03,-0.1466742462131E+02, 0.3760000000000E+01
 0.76400E+02, 0.2986339127424E+02, 0.1000000000000E+02, 0.8436965608438E+02, 0.1000000000000E+01, 0.1483076250846E+01, 0.3120000000000E+01, 0.1668019514934E+01, 0.3120000000000E+01, 0.2633034617050E+03,-0.1467018176461E+02, 0.3760000000000E+01
 0.76500E+02, 0.2986345572286E+02, 0.1000000000000E+02, 0.8436840067347E+02, 0.1000000000000E+01, 0.1482975372246E+01, 0.3120000000000E+01, 0.1668161172079E+01, 0.3120000000000E+01, 0.2632995376157E+03,-0.1467293789869E+02, 0.3760000000000E+01
 0.76600E+02, 0.2986352017405E+02, 0.1000000000000E+02, 0.8436714667870E+02, 0.1000000000000E+01, 0.1482874493473E+01, 0.3120000000000E+01, 0.1668302829909E+01, 0.3120000000000E+01, 0.2632956179608E+03,-0.1467569547105E+02, 0.3760000000000E+01
 0.76700E+02, 0.2986358463079E+02, 0.1000000000000E+02, 0.8436588937370E+02, 0.1000000000000E+01, 0.1482773614448E+01, 0.3120000000000E+01, 0.1668444488125E+01, 0.3120000000000E+01, 0.2632916879382E+03,-0.1467845202392E+02, 0.3760000000000E+01
 0.76800E+02, 0.2986364909014E+02, 0.1000000000000E+02, 0.8436463348232E+02, 0.1000000000000E+01, 0.1482672735248E+01, 0.3120000000000E+01, 0.1668586147028E+01, 0.3120000000000E+01, 0.2632877623421E+03,-0.1468121001883E+02, 0.3760000000000E+01
 0.76900E+02, 0.2986371355504E+02, 0.1000000000000E+02, 0.8436337427541E+02, 0.1000000000000E+01, 0.1482571855796E+01, 0.3120000000000E+01, 0.1668727806323E+01, 0.3120000000000E+01, 0.2632838263618E+03,-0.1468396699270E+02, 0.3760000000000E+01
 0.77000E+02, 0.2986377802257E+02, 0.1000000000000E+02, 0.8436211647812E+02, 0.1000000000000E+01, 0.1482470976170E+01, 0.3120000000000E+01, 0.1668869466311E+01, 0.3120000000000E+01, 0.2632798947957E+03,-0.1468672541739E+02, 0.3760000000000E+01
 0.77100E+02, 0.2986384249566E+02, 0.1000000000000E+02, 0.8436085536960E+02, 0.1000000000000E+01, 0.1482370096290E+01, 0.3120000000000E+01, 0.1669011126695E+01, 0.3120000000000E+01, 0.2632759528588E+03,-0.1468948281903E+02, 0.3760000000000E+01
 0.77200E+02, 0.2986390697141E+02, 0.1000000000000E+02, 0.8435959566590E+02, 0.1000000000000E+01, 0.1482269216237E+01, 0.3120000000000E+01, 0.1669152787777E+01, 0.3120000000000E+01, 0.2632720153212E+03,-0.1469224166917E+02, 0.3760000000000E+01
 0.77300E+02, 0.2986397145274E+02, 0.1000000000000E+02, 0.8435833264974E+02, 0.1000000000000E+01, 0.1482168335930E+01, 0.3120000000000E+01, 0.1669294449261E+01, 0.3120000000000E+01, 0.2632680674090E+03,-0.1469499949544E+02, 0.3760000000000E+01
 0.77400E+02, 0.2986403593674E+02, 0.1000000000000E+02, 0.8435707103941E+02, 0.1000000000000E+01, 0.1482067455449E+01, 0.3120000000000E+01, 0.1669436111447E+01, 0.3120000000000E+01, 0.2632641238992E+03,-0.1469775877081E+02, 0.3760000000000E+01
 0.77500E+02, 0.2986410042633E+02, 0.1000000000000E+02, 0.8435580611292E+02, 0.1000000000000E+01, 0.1481966574714E+01, 0.3120000000000E+01, 0.1669577774039E+01, 0.3120000000000E+01, 0.2632601700033E+03,-0.1470051701831E+02, 0.3760000000000E+01
 0.77600E+02, 0.2986416491862E+02, 0.1000000000000E+02, 0.8435454258925E+02, 0.1000000000000E+01, 0.1481865693806E+01, 0.3120000000000E+01, 0.1669719437338E+01, 0.3120000000000E+01, 0.2632562205005E+03,-0.1470327672349E+02, 0.3760000000000E+01
 0.77700E+02, 0.2986422941651E+02, 0.1000000000000E+02, 0.8435327575181E+02, 0.1000000000000E+01, 0.1481764812643E+01, 0.3120000000000E+01, 0.1669861101050E+01, 0.3120000000000E+01, 0.2632522606191E+03,-0.1470603539828E+02, 0.3760000000000E+01
 0.77800E+02, 0.2986429391712E+02, 0.1000000000000E+02, 0.8435201031324E+02, 0.1000000000000E+01, 0.1481663931305E+01, 0.3120000000000E+01, 0.1670002765473E+01, 0.3120000000000E+01, 0.2632483051186E+03,-0.1470879553060E+02, 0.3760000000000E+01
 0.77900E+02, 0.2986435842334E+02, 0.1000000000000E+02, 0.8435074156086E+02, 0.1000000000000E+01, 0.1481563049714E+01, 0.3120000000000E+01, 0.1670144430313E+01, 0.3120000000000E+01, 0.2632443392392E+03,-0.1471155463181E+02, 0.3760000000000E+01
 0.78000E+02, 0.2986442293231E+02, 0.1000000000000E+02, 0.8434947420379E+02, 0.1000000000000E+01, 0.1481462167948E+01, 0.3120000000000E+01, 0.1670286095871E+01, 0.3120000000000E+01, 0.2632403777296E+03,-0.1471431519273E+02, 0.3760000000000E+01
 0.78100E+02, 0.2986448744691E+02, 0.1000000000000E+02, 0.8434820353254E+02, 0.1000000000000E+01, 0.1481361285928E+01, 0.3120000000000E+01, 0.1670427761850E+01, 0.3120000000000E+01, 0.2632364058403E+03,-0.1471707471841E+02, 0.3760000000000E+01
 0.78200E+02, 0.2986455196427E+02, 0.1000000000000E+02, 0.8434693425449E+02, 0.1000000000000E+01, 0.1481260403733E+01, 0.3120000000000E+01, 0.1670569428552E+01, 0.3120000000000E+01, 0.2632324383141E+03,-0.1471983570920E+02, 0.3760000000000E+01
 0.78300E+02, 0.2986461648727E+02, 0.1000000000000E+02, 0.8434566166174E+02, 0.1000000000000E+01, 0.1481159521283E+01, 0.3120000000000E+01, 0.1670711095680E+01, 0.3120000000000E+01, 0.2632284604065E+03,-0.1472259566621E+02, 0.3760000000000E+01
 0.78400E+02, 0.2986468101306E+02, 0.1000000000000E+02, 0.8434439046084E+02, 0.1000000000000E+01, 0.1481058638659E+01, 0.3120000000000E+01, 0.1670852763536E+01, 0.3120000000000E+01, 0.2632244868580E+03,-0.1472535708798E+02, 0.3760000000000E+01
 0.78500E+02, 0.2986474554449E+02, 0.1000000000000E+02, 0.8434311594313E+02, 0.1000000000000E+01, 0.1480957755779E+01, 0.3120000000000E+01, 0.1670994431824E+01, 0.3120000000000E+01, 0.2632205029215E+03,-0.1472811746437E+02, 0.3760000000000E+01
 0.78600E+02, 0.2986481007875E+02, 0.1000000000000E+02, 0.8434184281666E+02, 0.1000000000000E+01, 0.1480856872725E+01, 0.3120000000000E+01, 0.1671136100845E+01, 0.3120000000000E+01, 0.2632165233422E+03,-0.1473087931551E+02, 0.3760000000000E+01
 0.78700E+02, 0.2986487461866E+02, 0.1000000000000E+02, 0.8434056637146E+02, 0.1000000000000E+01, 0.1480755989416E+01, 0.3120000000000E+01, 0.1671277770302E+01, 0.3120000000000E+01, 0.2632125333689E+03,-0.1473364012552E+02, 0.3760000000000E+01
 0.78800E+02, 0.2986493916141E+02, 0.1000000000000E+02, 0.8433929131356E+02, 0.1000000000000E+01, 0.1480655105931E+01, 0.3120000000000E+01, 0.1671419440498E+01, 0.3120000000000E+01, 0.2632085477406E+03,-0.1473640240771E+02, 0.3760000000000E+01
 0.78900E+02, 0.2986500370983E+02, 0.1000000000000E+02, 0.8433801294013E+02, 0.1000000000000E+01, 0.1480554222192E+01, 0.3120000000000E+01, 0.1671561111135E+01, 0.3120000000000E+01, 0.2632045517286E+03,-0.1473916364254E+02, 0.3760000000000E+01
 0.79000E+02, 0.2986506826112E+02, 0.1000000000000E+02, 0.8433673595132E+02, 0.1000000000000E+01, 0.1480453338277E+01, 0.3120000000000E+01, 0.1671702782516E+01, 0.3120000000000E+01, 0.2632005600531E+03,-0.1474192635665E+02, 0.3760000000000E+01
 0.79100E+02, 0.2986513281809E+02, 0.1000000000000E+02, 0.8433545564413E+02, 0.1000000000000E+01, 0.1480352454107E+01, 0.3120000000000E+01, 0.1671844454343E+01, 0.3120000000000E+01, 0.2631965579846E+03,-0.1474468802041E+02, 0.3760000000000E+01
 0.79200E+02, 0.2986519737795E+02, 0.1000000000000E+02, 0.8433417672024E+02, 0.1000000000000E+01, 0.1480251569761E+01, 0.3120000000000E+01, 0.1671986126919E+01, 0.3120000000000E+01, 0.2631925602490E+03,-0.1474745116658E+02, 0.3760000000000E+01
 0.79300E+02, 0.2986526194349E+02, 0.1000000000000E+02, 0.8433289447406E+02, 0.1000000000000E+01, 0.1480150685160E+01, 0.3120000000000E+01, 0.1672127799948E+01, 0.3120000000000E+01, 0.2631885521084E+03,-0.1475021326445E+02, 0.3760000000000E+01
 0.79400E+02, 0.2986532651196E+02, 0.1000000000000E+02, 0.8433161361280E+02, 0.1000000000000E+01, 0.1480049800383E+01, 0.3120000000000E+01, 0.1672269473731E+01, 0.3120000000000E+01, 0.2631845483054E+03,-0.1475297684286E+02, 0.3760000000000E+01
 0.79500E+02, 0.2986539108613E+02, 0.1000000000000E+02, 0.8433032943020E+02, 0.1000000000000E+01, 0.1479948915350E+01, 0.3120000000000E+01, 0.1672411147971E+01, 0.3120000000000E+01, 0.2631805341006E+03,-0.1475573936645E+02, 0.3760000000000E+01
 0.79600E+02, 0.2986545566324E+02, 0.1000000000000E+02, 0.8432904662749E+02, 0.1000000000000E+01, 0.1479848030141E+01, 0.3120000000000E+01, 0.1672552822970E+01, 0.3120000000000E+01, 0.2631765242177E+03,-0.1475850337546E+02, 0.3760000000000E+01
 0.79700E+02, 0.2986552024605E+02, 0.1000000000000E+02, 0.8432776050525E+02, 0.1000000000000E+01, 0.1479747144677E+01, 0.3120000000000E+01, 0.1672694498432E+01, 0.3120000000000E+01, 0.2631725039385E+03,-0.1476126632941E+02, 0.3760000000000E+01
 0.79800E+02, 0.2986558483184E+02, 0.1000000000000E+02, 0.8432647575769E+02, 0.1000000000000E+01, 0.1479646259036E+01, 0.3120000000000E+01, 0.1672836174658E+01, 0.3120000000000E+01, 0.2631684879653E+03,-0.1476403077328E+02, 0.3760000000000E+01
 0.79900E+02, 0.2986564942335E+02, 0.1000000000000E+02, 0.8432518768955E+02, 0.1000000000000E+01, 0.1479545373140E+01, 0.3120000000000E+01, 0.1672977851353E+01, 0.3120000000000E+01, 0.2631644615925E+03,-0.1476679416195E+02, 0.3760000000000E+01
 0.80000E+02, 0.2986571401785E+02, 0.1000000000000E+02, 0.8432390099669E+02, 0.1000000000000E+01, 0.1479444487067E+01, 0.3120000000000E+01, 0.1673119528817E+01, 0.3120000000000E+01, 0.2631604395275E+03,-0.1476955903608E+02, 0.3760000000000E+01
 0.80100E+02, 0.2986577861809E+02, 0.1000000000000E+02, 0.8432261098358E+02, 0.1000000000000E+01, 0.1479343600738E+01, 0.3120000000000E+01, 0.1673261206755E+01, 0.3120000000000E+01, 0.2631564070642E+03,-0.1477232285360E+02, 0.3760000000000E+01
 0.80200E+02, 0.2986584322134E+02, 0.1000000000000E+02, 0.8432132233933E+02, 0.1000000000000E+01, 0.1479242714233E+01, 0.3120000000000E+01, 0.1673402885468E+01, 0.3120000000000E+01, 0.2631523788885E+03,-0.1477508816333E+02, 0.3760000000000E+01
 0.80300E+02, 0.2986590783034E+02, 0.1000000000000E+02, 0.8432003037584E+02, 0.1000000000000E+01, 0.1479141827472E+01, 0.3120000000000E+01, 0.1673544564659E+01, 0.3120000000000E+01, 0.2631483403178E+03,-0.1477785241583E+02, 0.3760000000000E+01
 0.80400E+02, 0.2986597244238E+02, 0.1000000000000E+02, 0.8431873978005E+02, 0.1000000000000E+01, 0.1479040940534E+01, 0.3120000000000E+01, 0.1673686244632E+01, 0.3120000000000E+01, 0.2631443060310E+03,-0.1478061816109E+02, 0.3760000000000E+01
 0.80500E+02, 0.2986603706018E+02, 0.1000000000000E+02, 0.8431744586446E+02, 0.1000000000000E+01, 0.1478940053339E+01, 0.3120000000000E+01, 0.1673827925088E+01, 0.3120000000000E+01, 0.2631402613473E+03,-0.1478338284365E+02, 0.3760000000000E+01
 0.80600E+02, 0.2986610168105E+02, 0.1000000000000E+02, 0.8431615331398E+02, 0.1000000000000E+01, 0.1478839165968E+01, 0.3120000000000E+01, 0.1673969606331E+01, 0.3120000000000E+01, 0.2631362209400E+03,-0.1478614902239E+02, 0.3760000000000E+01
 0.80700E+02, 0.2986616630768E+02, 0.1000000000000E+02, 0.8431485744426E+02, 0.1000000000000E+01, 0.1478738278339E+01, 0.3120000000000E+01, 0.1674111288063E+01, 0.3120000000000E+01, 0.2631321701374E+03,-0.1478891413569E+02, 0.3760000000000E+01
 0.80800E+02, 0.2986623093741E+02, 0.1000000000000E+02, 0.8431356293581E+02, 0.1000000000000E+01, 0.1478637390535E+01, 0.3120000000000E+01, 0.1674252970587E+01, 0.3120000000000E+01, 0.2631281235991E+03,-0.1479168075049E+02, 0.3760000000000E+01
 0.80900E+02, 0.2986629557291E+02, 0.1000000000000E+02, 0.8431226510547E+02, 0.1000000000000E+01, 0.1478536502473E+01, 0.3120000000000E+01, 0.1674394653606E+01, 0.3120000000000E+01, 0.2631240666574E+03,-0.1479444630223E+02, 0.3760000000000E+01
 0.81000E+02, 0.2986636021154E+02, 0.1000000000000E+02, 0.8431096863707E+02, 0.1000000000000E+01, 0.1478435614234E+01, 0.3120000000000E+01, 0.1674536337421E+01, 0.3120000000000E+01, 0.2631200139821E+03,-0.1479721335154E+02, 0.3760000000000E+01
 0.81100E+02, 0.2986642485596E+02, 0.1000000000000E+02, 0.8430966884824E+02, 0.1000000000000E+01, 0.1478334725738E+01, 0.3120000000000E+01, 0.1674678021738E+01, 0.3120000000000E+01, 0.2631159509080E+03,-0.1479997933525E+02, 0.3760000000000E+01
 0.81200E+02, 0.2986648950352E+02, 0.1000000000000E+02, 0.8430837041622E+02, 0.1000000000000E+01, 0.1478233837066E+01, 0.3120000000000E+01, 0.1674819706857E+01, 0.3120000000000E+01, 0.2631118920844E+03,-0.1480274682355E+02, 0.3760000000000E+01
 0.81300E+02, 0.2986655415688E+02, 0.1000000000000E+02, 0.8430706866237E+02, 0.1000000000000E+01, 0.1478132948135E+01, 0.3120000000000E+01, 0.1674961392482E+01, 0.3120000000000E+01, 0.2631078228576E+03,-0.1480551324046E+02, 0.3760000000000E+01
 0.81400E+02, 0.2986661881342E+02, 0.1000000000000E+02, 0.8430576826711E+02, 0.1000000000000E+01, 0.1478032059028E+01, 0.3120000000000E+01, 0.1675103078916E+01, 0.3120000000000E+01, 0.2631037578870E+03,-0.1480828116513E+02, 0.3760000000000E+01
 0.81500E+02, 0.2986668347577E+02, 0.1000000000000E+02, 0.8430446454535E+02, 0.1000000000000E+01, 0.1477931169663E+01, 0.3120000000000E+01, 0.1675244765861E+01, 0.3120000000000E+01, 0.2630996824987E+03,-0.1481104802072E+02, 0.3760000000000E+01
 0.81600E+02, 0.2986674814131E+02, 0.1000000000000E+02, 0.8430316218069E+02, 0.1000000000000E+01, 0.1477830280120E+01, 0.3120000000000E+01, 0.1675386453620E+01, 0.3120000000000E+01, 0.2630956113617E+03,-0.1481381638037E+02, 0.3760000000000E+01
 0.81700E+02, 0.2986681281268E+02, 0.1000000000000E+02, 0.8430185649350E+02, 0.1000000000000E+01, 0.1477729390320E+01, 0.3120000000000E+01, 0.1675528141896E+01, 0.3120000000000E+01, 0.2630915298197E+03,-0.1481658366739E+02, 0.3760000000000E+01
 0.81800E+02, 0.2986687748727E+02, 0.1000000000000E+02, 0.8430055215904E+02, 0.1000000000000E+01, 0.1477628500343E+01, 0.3120000000000E+01, 0.1675669830992E+01, 0.3120000000000E+01, 0.2630874525155E+03,-0.1481935246406E+02, 0.3760000000000E+01
 0.81900E+02, 0.2986694216771E+02, 0.1000000000000E+02, 0.8429924449766E+02, 0.1000000000000E+01, 0.1477527610107E+01, 0.3120000000000E+01, 0.1675811520610E+01, 0.3120000000000E+01, 0.2630833647924E+03,-0.1482212019153E+02, 0.3760000000000E+01
 0.82000E+02, 0.2986700685138E+02, 0.1000000000000E+02, 0.8429793819157E+02, 0.1000000000000E+01, 0.1477426719694E+01, 0.3120000000000E+01, 0.1675953211054E+01, 0.3120000000000E+01, 0.2630792813153E+03,-0.1482488942284E+02, 0.3760000000000E+01
 0.82100E+02, 0.2986707154091E+02, 0.1000000000000E+02, 0.8429662855587E+02, 0.1000000000000E+01, 0.1477325829023E+01, 0.3120000000000E+01, 0.1676094902025E+01, 0.3120000000000E+01, 0.2630751874109E+03,-0.1482765758363E+02, 0.3760000000000E+01
 0.82200E+02, 0.2986713623371E+02, 0.1000000000000E+02, 0.8429532027206E+02, 0.1000000000000E+01, 0.1477224938174E+01, 0.3120000000000E+01, 0.1676236593828E+01, 0.3120000000000E+01, 0.2630710977419E+03,-0.1483042726021E+02, 0.3760000000000E+01
 0.82300E+02, 0.2986720093238E+02, 0.1000000000000E+02, 0.8429400866195E+02, 0.1000000000000E+01, 0.1477124047067E+01, 0.3120000000000E+01, 0.1676378286164E+01, 0.3120000000000E+01, 0.2630669976561E+03,-0.1483319585621E+02, 0.3760000000000E+01
 0.82400E+02, 0.2986726563433E+02, 0.1000000000000E+02, 0.8429269839818E+02, 0.1000000000000E+01, 0.1477023155782E+01, 0.3120000000000E+01, 0.1676519979338E+01, 0.3120000000000E+01, 0.2630629017884E+03,-0.1483596596916E+02, 0.3760000000000E+01
 0.82500E+02, 0.2986733034217E+02, 0.1000000000000E+02, 0.8429138480828E+02, 0.1000000000000E+01, 0.1476922264239E+01, 0.3120000000000E+01, 0.1676661673050E+01, 0.3120000000000E+01, 0.2630587955043E+03,-0.1483873500566E+02, 0.3760000000000E+01
 0.82600E+02, 0.2986739505333E+02, 0.1000000000000E+02, 0.8429007256348E+02, 0.1000000000000E+01, 0.1476821372518E+01, 0.3120000000000E+01, 0.1676803367606E+01, 0.3120000000000E+01, 0.2630546934345E+03,-0.1484150555638E+02, 0.3760000000000E+01
 0.82700E+02, 0.2986745977038E+02, 0.1000000000000E+02, 0.8428875699214E+02, 0.1000000000000E+01, 0.1476720480538E+01, 0.3120000000000E+01, 0.1676945062706E+01, 0.3120000000000E+01, 0.2630505809473E+03,-0.1484427502773E+02, 0.3760000000000E+01
 0.82800E+02, 0.2986752449077E+02, 0.1000000000000E+02, 0.8428744276242E+02, 0.1000000000000E+01, 0.1476619588380E+01, 0.3120000000000E+01, 0.1677086758655E+01, 0.3120000000000E+01, 0.2630464726637E+03,-0.1484704602149E+02, 0.3760000000000E+01
 0.82900E+02, 0.2986758921707E+02, 0.1000000000000E+02, 0.8428612520988E+02, 0.1000000000000E+01, 0.1476518695963E+01, 0.3120000000000E+01, 0.1677228455155E+01, 0.3120000000000E+01, 0.2630423539741E+03,-0.1484981593030E+02, 0.3760000000000E+01
 0.83000E+02, 0.2986765394674E+02, 0.1000000000000E+02, 0.8428480899528E+02, 0.1000000000000E+01, 0.1476417803368E+01, 0.3120000000000E+01, 0.1677370152508E+01, 0.3120000000000E+01, 0.2630382394765E+03,-0.1485258735950E+02, 0.3760000000000E+01
 0.83100E+02, 0.2986771868233E+02, 0.1000000000000E+02, 0.8428348945267E+02, 0.1000000000000E+01, 0.1476316910514E+01, 0.3120000000000E+01, 0.1677511850419E+01, 0.3120000000000E+01, 0.2630341145571E+03,-0.1485535771047E+02, 0.3760000000000E+01
 0.83200E+02, 0.2986778342131E+02, 0.1000000000000E+02, 0.8428217124885E+02, 0.1000000000000E+01, 0.1476216017481E+01, 0.3120000000000E+01, 0.1677653549189E+01, 0.3120000000000E+01, 0.2630299938323E+03,-0.1485812958264E+02, 0.3760000000000E+01
 0.83300E+02, 0.2986784816622E+02, 0.1000000000000E+02, 0.8428084971911E+02, 0.1000000000000E+01, 0.1476115124190E+01, 0.3120000000000E+01, 0.1677795248522E+01, 0.3120000000000E+01, 0.2630258626922E+03,-0.1486090036975E+02, 0.3760000000000E+01
 0.83400E+02, 0.2986791291456E+02, 0.1000000000000E+02, 0.8427952952156E+02, 0.1000000000000E+01, 0.1476014230720E+01, 0.3120000000000E+01, 0.1677936948721E+01, 0.3120000000000E+01, 0.2630217357262E+03,-0.1486367268311E+02, 0.3760000000000E+01
 0.83500E+02, 0.2986797766884E+02, 0.1000000000000E+02, 0.8427820600064E+02, 0.1000000000000E+01, 0.1475913336990E+01, 0.3120000000000E+01, 0.1678078649488E+01, 0.3120000000000E+01, 0.2630175983529E+03,-0.1486644391167E+02, 0.3760000000000E+01
 0.83600E+02, 0.2986804242656E+02, 0.1000000000000E+02, 0.8427688381047E+02, 0.1000000000000E+01, 0.1475812443082E+01, 0.3120000000000E+01, 0.1678220351127E+01, 0.3120000000000E+01, 0.2630134651492E+03,-0.1486921666543E+02, 0.3760000000000E+01
 0.83700E+02, 0.2986810719024E+02, 0.1000000000000E+02, 0.8427555829306E+02, 0.1000000000000E+01, 0.1475711548915E+01, 0.3120000000000E+01, 0.1678362053340E+01, 0.3120000000000E+01, 0.2630093215263E+03,-0.1487198833344E+02, 0.3760000000000E+01
 0.83800E+02, 0.2986817195739E+02, 0.1000000000000E+02, 0.8427423410791E+02, 0.1000000000000E+01, 0.1475610654569E+01, 0.3120000000000E+01, 0.1678503756430E+01, 0.3120000000000E+01, 0.2630051820779E+03,-0.1487476152777E+02, 0.3760000000000E+01
 0.83900E+02, 0.2986823673052E+02, 0.1000000000000E+02, 0.8427290659502E+02, 0.1000000000000E+01, 0.1475509759963E+01, 0.3120000000000E+01, 0.1678645460101E+01, 0.3120000000000E+01, 0.2630010322085E+03,-0.1487753363397E+02, 0.3760000000000E+01
 0.84000E+02, 0.2986830150714E+02, 0.1000000000000E+02, 0.8427158040968E+02, 0.1000000000000E+01, 0.1475408865178E+01, 0.3120000000000E+01, 0.1678787164655E+01, 0.3120000000000E+01, 0.2629968864989E+03,-0.1488030727235E+02, 0.3760000000000E+01
 0.84100E+02, 0.2986836628974E+02, 0.1000000000000E+02, 0.8427025089694E+02, 0.1000000000000E+01, 0.1475307970133E+01, 0.3120000000000E+01, 0.1678928869796E+01, 0.3120000000000E+01, 0.2629927303697E+03,-0.1488307982089E+02, 0.3760000000000E+01
 0.84200E+02, 0.2986843107587E+02, 0.1000000000000E+02, 0.8426892271207E+02, 0.1000000000000E+01, 0.1475207074910E+01, 0.3120000000000E+01, 0.1679070575825E+01, 0.3120000000000E+01, 0.2629885784012E+03,-0.1488585390097E+02, 0.3760000000000E+01
 0.84300E+02, 0.2986849586800E+02, 0.1000000000000E+02, 0.8426759119851E+02, 0.1000000000000E+01, 0.1475106179426E+01, 0.3120000000000E+01, 0.1679212282447E+01, 0.3120000000000E+01, 0.2629844160091E+03,-0.1488862688906E+02, 0.3760000000000E+01
 0.84400E+02, 0.2986856066367E+02, 0.1000000000000E+02, 0.8426626100904E+02, 0.1000000000000E+01, 0.1475005283763E+01, 0.3120000000000E+01, 0.1679353989964E+01, 0.3120000000000E+01, 0.2629802577663E+03,-0.1489140141156E+02, 0.3760000000000E+01
 0.84500E+02, 0.2986862546536E+02, 0.1000000000000E+02, 0.8426492749171E+02, 0.1000000000000E+01, 0.1474904387841E+01, 0.3120000000000E+01, 0.1679495698080E+01, 0.3120000000000E+01, 0.2629760891022E+03,-0.1489417484419E+02, 0.3760000000000E+01
 0.84600E+02, 0.2986869027061E+02, 0.1000000000000E+02, 0.8426359529601E+02, 0.1000000000000E+01, 0.1474803491738E+01, 0.3120000000000E+01, 0.1679637407096E+01, 0.3120000000000E+01, 0.2629719245798E+03,-0.1489694980628E+02, 0.3760000000000E+01
 0.84700E+02, 0.2986875508190E+02, 0.1000000000000E+02, 0.8426225977253E+02, 0.1000000000000E+01, 0.1474702595376E+01, 0.3120000000000E+01, 0.1679779116718E+01, 0.3120000000000E+01, 0.2629677496364E+03,-0.1489972368132E+02, 0.3760000000000E+01
 0.84800E+02, 0.2986881989678E+02, 0.1000000000000E+02, 0.8426092556638E+02, 0.1000000000000E+01, 0.1474601698834E+01, 0.3120000000000E+01, 0.1679920827246E+01, 0.3120000000000E+01, 0.2629635788213E+03,-0.1490249909306E+02, 0.3760000000000E+01
 0.84900E+02, 0.2986888471770E+02, 0.1000000000000E+02, 0.8425958803598E+02, 0.1000000000000E+01, 0.1474500802032E+01, 0.3120000000000E+01, 0.1680062538385E+01, 0.3120000000000E+01, 0.2629593975964E+03,-0.1490527340577E+02, 0.3760000000000E+01
 0.85000E+02, 0.2986894954225E+02, 0.1000000000000E+02, 0.8425825182057E+02, 0.1000000000000E+01, 0.1474399905050E+01, 0.3120000000000E+01, 0.1680204250437E+01, 0.3120000000000E+01, 0.2629552204925E+03,-0.1490804926005E+02, 0.3760000000000E+01
 0.85100E+02, 0.2986901437285E+02, 0.1000000000000E+02, 0.8425691227916E+02, 0.1000000000000E+01, 0.1474299007808E+01, 0.3120000000000E+01, 0.1680345963106E+01, 0.3120000000000E+01, 0.2629510329736E+03,-0.1491082401658E+02, 0.3760000000000E+01
 0.85200E+02, 0.2986907920710E+02, 0.1000000000000E+02, 0.8425557404904E+02, 0.1000000000000E+01, 0.1474198110386E+01, 0.3120000000000E+01, 0.1680487676693E+01, 0.3120000000000E+01, 0.2629468495639E+03,-0.1491360031537E+02, 0.3760000000000E+01
 0.85300E+02, 0.2986914404742E+02, 0.1000000000000E+02, 0.8425423249376E+02, 0.1000000000000E+01, 0.1474097212703E+01, 0.3120000000000E+01, 0.1680629390904E+01, 0.3120000000000E+01, 0.2629426557419E+03,-0.1491637551678E+02, 0.3760000000000E+01
 0.85400E+02, 0.2986920889141E+02, 0.1000000000000E+02, 0.8425289225115E+02, 0.1000000000000E+01, 0.1473996314840E+01, 0.3120000000000E+01, 0.1680771106040E+01, 0.3120000000000E+01, 0.2629384660337E+03,-0.1491915225938E+02, 0.3760000000000E+01
 0.85500E+02, 0.2986927374148E+02, 0.1000000000000E+02, 0.8425154867947E+02, 0.1000000000000E+01, 0.1473895416717E+01, 0.3120000000000E+01, 0.1680912821805E+01, 0.3120000000000E+01, 0.2629342659009E+03,-0.1492192790158E+02, 0.3760000000000E+01
 0.85600E+02, 0.2986933859526E+02, 0.1000000000000E+02, 0.8425020641671E+02, 0.1000000000000E+01, 0.1473794518413E+01, 0.3120000000000E+01, 0.1681054538502E+01, 0.3120000000000E+01, 0.2629300698703E+03,-0.1492470509128E+02, 0.3760000000000E+01
 0.85700E+02, 0.2986940345513E+02, 0.1000000000000E+02, 0.8424886082821E+02, 0.1000000000000E+01, 0.1473693619848E+01, 0.3120000000000E+01, 0.1681196255834E+01, 0.3120000000000E+01, 0.2629258634256E+03,-0.1492748117829E+02, 0.3760000000000E+01
 0.85800E+02, 0.2986946831873E+02, 0.1000000000000E+02, 0.8424751654627E+02, 0.1000000000000E+01, 0.1473592721104E+01, 0.3120000000000E+01, 0.1681337974103E+01, 0.3120000000000E+01, 0.2629216610757E+03,-0.1493025881198E+02, 0.3760000000000E+01
 0.85900E+02, 0.2986953318844E+02, 0.1000000000000E+02, 0.8424616893789E+02, 0.1000000000000E+01, 0.1473491822098E+01, 0.3120000000000E+01, 0.1681479693014E+01, 0.3120000000000E+01, 0.2629174483095E+03,-0.1493303534315E+02, 0.3760000000000E+01
 0.86000E+02, 0.2986959806190E+02, 0.1000000000000E+02, 0.8424482263282E+02, 0.1000000000000E+01, 0.1473390922912E+01, 0.3120000000000E+01, 0.1681621412868E+01, 0.3120000000000E+01, 0.2629132396281E+03,-0.1493581342161E+02, 0.3760000000000E+01
 0.86100E+02, 0.2986966294149E+02, 0.1000000000000E+02, 0.8424347300234E+02, 0.1000000000000E+01, 0.1473290023465E+01, 0.3120000000000E+01, 0.1681763133371E+01, 0.3120000000000E+01, 0.2629090205337E+03,-0.1493859039982E+02, 0.3760000000000E+01
 0.86200E+02, 0.2986972782485E+02, 0.1000000000000E+02, 0.8424212467433E+02, 0.1000000000000E+01, 0.1473189123837E+01, 0.3120000000000E+01, 0.1681904854823E+01, 0.3120000000000E+01, 0.2629048055214E+03,-0.1494136892549E+02, 0.3760000000000E+01
 0.86300E+02, 0.2986979271435E+02, 0.1000000000000E+02, 0.8424077301832E+02, 0.1000000000000E+01, 0.1473088223948E+01, 0.3120000000000E+01, 0.1682046576929E+01, 0.3120000000000E+01, 0.2629005800883E+03,-0.1494414634653E+02, 0.3760000000000E+01
 0.86400E+02, 0.2986985760766E+02, 0.1000000000000E+02, 0.8423942266223E+02, 0.1000000000000E+01, 0.1472987323878E+01, 0.3120000000000E+01, 0.1682188299991E+01, 0.3120000000000E+01, 0.2628963587294E+03,-0.1494692532032E+02, 0.3760000000000E+01
 0.86500E+02, 0.2986992250712E+02, 0.1000000000000E+02, 0.8423806898082E+02, 0.1000000000000E+01, 0.1472886423547E+01, 0.3120000000000E+01, 0.1682330023714E+01, 0.3120000000000E+01, 0.2628921269579E+03,-0.1494970318693E+02, 0.3760000000000E+01
 0.86600E+02, 0.2986998741041E+02, 0.1000000000000E+02, 0.8423671659858E+02, 0.1000000000000E+01, 0.1472785523035E+01, 0.3120000000000E+01, 0.1682471748399E+01, 0.3120000000000E+01, 0.2628878992585E+03,-0.1495248260130E+02, 0.3760000000000E+01
 0.86700E+02, 0.2987005231987E+02, 0.1000000000000E+02, 0.8423536088545E+02, 0.1000000000000E+01, 0.1472684622262E+01, 0.3120000000000E+01, 0.1682613473751E+01, 0.3120000000000E+01, 0.2628836611292E+03,-0.1495526091667E+02, 0.3760000000000E+01
 0.86800E+02, 0.2987011723318E+02, 0.1000000000000E+02, 0.8423400647123E+02, 0.1000000000000E+01, 0.1472583721308E+01, 0.3120000000000E+01, 0.1682755200071E+01, 0.3120000000000E+01, 0.2628794270711E+03,-0.1495804078029E+02, 0.3760000000000E+01
 0.86900E+02, 0.2987018215268E+02, 0.1000000000000E+02, 0.8423264872872E+02, 0.1000000000000E+01, 0.1472482820091E+01, 0.3120000000000E+01, 0.1682896927065E+01, 0.3120000000000E+01, 0.2628751825913E+03,-0.1496081954126E+02, 0.3760000000000E+01
 0.87000E+02, 0.2987024707606E+02, 0.1000000000000E+02, 0.8423129227952E+02, 0.1000000000000E+01, 0.1472381918694E+01, 0.3120000000000E+01, 0.1683038655033E+01, 0.3120000000000E+01, 0.2628709421653E+03,-0.1496359985455E+02, 0.3760000000000E+01
 0.87100E+02, 0.2987031200563E+02, 0.1000000000000E+02, 0.8422993250529E+02, 0.1000000000000E+01, 0.1472281017035E+01, 0.3120000000000E+01, 0.1683180383682E+01, 0.3120000000000E+01, 0.2628666913278E+03,-0.1496637905998E+02, 0.3760000000000E+01
 0.87200E+02, 0.2987037693912E+02, 0.1000000000000E+02, 0.8422857402058E+02, 0.1000000000000E+01, 0.1472180115195E+01, 0.3120000000000E+01, 0.1683322113311E+01, 0.3120000000000E+01, 0.2628624445326E+03,-0.1496915982018E+02, 0.3760000000000E+01
 0.87300E+02, 0.2987044187881E+02, 0.1000000000000E+02, 0.8422721220989E+02, 0.1000000000000E+01, 0.1472079213093E+01, 0.3120000000000E+01, 0.1683463843626E+01, 0.3120000000000E+01, 0.2628581873228E+03,-0.1497193947336E+02, 0.3760000000000E+01
 0.87400E+02, 0.2987050682244E+02, 0.1000000000000E+02, 0.8422585168864E+02, 0.1000000000000E+01, 0.1471978310810E+01, 0.3120000000000E+01, 0.1683605574929E+01, 0.3120000000000E+01, 0.2628539341550E+03,-0.1497472068112E+02, 0.3760000000000E+01
 0.87500E+02, 0.2987057177230E+02, 0.1000000000000E+02, 0.8422448783919E+02, 0.1000000000000E+01, 0.1471877408264E+01, 0.3120000000000E+01, 0.1683747306924E+01, 0.3120000000000E+01, 0.2628496705659E+03,-0.1497750078070E+02, 0.3760000000000E+01
 0.87600E+02, 0.2987063672611E+02, 0.1000000000000E+02, 0.8422312527994E+02, 0.1000000000000E+01, 0.1471776505538E+01, 0.3120000000000E+01, 0.1683889039914E+01, 0.3120000000000E+01, 0.2628454110211E+03,-0.1498028243801E+02, 0.3760000000000E+01
 0.87700E+02, 0.2987070168617E+02, 0.1000000000000E+02, 0.8422175939139E+02, 0.1000000000000E+01, 0.1471675602549E+01, 0.3120000000000E+01, 0.1684030773602E+01, 0.3120000000000E+01, 0.2628411410516E+03,-0.1498306298774E+02, 0.3760000000000E+01
 0.87800E+02, 0.2987076665022E+02, 0.1000000000000E+02, 0.8422039478781E+02, 0.1000000000000E+01, 0.1471574699378E+01, 0.3120000000000E+01, 0.1684172508291E+01, 0.3120000000000E+01, 0.2628368751103E+03,-0.1498584509518E+02, 0.3760000000000E+01
 0.87900E+02, 0.2987083162052E+02, 0.1000000000000E+02, 0.8421902685877E+02, 0.1000000000000E+01, 0.1471473795945E+01, 0.3120000000000E+01, 0.1684314243685E+01, 0.3120000000000E+01, 0.2628325987565E+03,-0.1498862609086E+02, 0.3760000000000E+01
 0.88000E+02, 0.2987089659483E+02, 0.1000000000000E+02, 0.8421766021338E+02, 0.1000000000000E+01, 0.1471372892330E+01, 0.3120000000000E+01, 0.1684455980086E+01, 0.3120000000000E+01, 0.2628283264266E+03,-0.1499140864345E+02, 0.3760000000000E+01
 0.88100E+02, 0.2987096157542E+02, 0.1000000000000E+02, 0.8421629023998E+02, 0.1000000000000E+01, 0.1471271988453E+01, 0.3120000000000E+01, 0.1684597717199E+01, 0.3120000000000E+01, 0.2628240436762E+03,-0.1499419008880E+02, 0.3760000000000E+01
 0.88200E+02, 0.2987102656004E+02, 0.1000000000000E+02, 0.8421492154873E+02, 0.1000000000000E+01, 0.1471171084394E+01, 0.3120000000000E+01, 0.1684739455326E+01, 0.3120000000000E+01, 0.2628197649453E+03,-0.1499697309264E+02, 0.3760000000000E+01
 0.88300E+02, 0.2987109155095E+02, 0.1000000000000E+02, 0.8421354952913E+02, 0.1000000000000E+01, 0.1471070180072E+01, 0.3120000000000E+01, 0.1684881194171E+01, 0.3120000000000E+01, 0.2628154757928E+03,-0.1499975498464E+02, 0.3760000000000E+01
 0.88400E+02, 0.2987115654592E+02, 0.1000000000000E+02, 0.8421217878962E+02, 0.1000000000000E+01, 0.1470969275568E+01, 0.3120000000000E+01, 0.1685022934036E+01, 0.3120000000000E+01, 0.2628111906533E+03,-0.1500253844128E+02, 0.3760000000000E+01
 0.88500E+02, 0.2987122154720E+02, 0.1000000000000E+02, 0.8421080472284E+02, 0.1000000000000E+01, 0.1470868370802E+01, 0.3120000000000E+01, 0.1685164674625E+01, 0.3120000000000E+01, 0.2628068950960E+03,-0.1500532078221E+02, 0.3760000000000E+01
 0.88600E+02, 0.2987128655257E+02, 0.1000000000000E+02, 0.8420943193223E+02, 0.1000000000000E+01, 0.1470767465853E+01, 0.3120000000000E+01, 0.1685306416242E+01, 0.3120000000000E+01, 0.2628026035394E+03,-0.1500810468759E+02, 0.3760000000000E+01
 0.88700E+02, 0.2987135156425E+02, 0.1000000000000E+02, 0.8420805581829E+02, 0.1000000000000E+01, 0.1470666560642E+01, 0.3120000000000E+01, 0.1685448158590E+01, 0.3120000000000E+01, 0.2627983015772E+03,-0.1501088747822E+02, 0.3760000000000E+01
 0.88800E+02, 0.2987141658005E+02, 0.1000000000000E+02, 0.8420668097628E+02, 0.1000000000000E+01, 0.1470565655249E+01, 0.3120000000000E+01, 0.1685589901971E+01, 0.3120000000000E+01, 0.2627940036026E+03,-0.1501367183090E+02, 0.3760000000000E+01
 0.88900E+02, 0.2987148160219E+02, 0.1000000000000E+02, 0.8420530280781E+02, 0.1000000000000E+01, 0.1470464749592E+01, 0.3120000000000E+01, 0.1685731646090E+01, 0.3120000000000E+01, 0.2627896952127E+03,-0.1501645507333E+02, 0.3760000000000E+01
 0.89000E+02, 0.2987154662846E+02, 0.1000000000000E+02, 0.8420392591129E+02, 0.1000000000000E+01, 0.1470363843753E+01, 0.3120000000000E+01, 0.1685873391249E+01, 0.3120000000000E+01, 0.2627853908105E+03,-0.1501923988041E+02, 0.3760000000000E+01
 0.89100E+02, 0.2987161166109E+02, 0.1000000000000E+02, 0.8420254569156E+02, 0.1000000000000E+01, 0.1470262937651E+01, 0.3120000000000E+01, 0.1686015137153E+01, 0.3120000000000E+01, 0.2627810760033E+03,-0.1502202357196E+02, 0.3760000000000E+01
 0.89200E+02, 0.2987167669788E+02, 0.1000000000000E+02, 0.8420116673976E+02, 0.1000000000000E+01, 0.1470162031366E+01, 0.3120000000000E+01, 0.1686156884103E+01, 0.3120000000000E+01, 0.2627767651714E+03,-0.1502480882807E+02, 0.3760000000000E+01
 0.89300E+02, 0.2987174174104E+02, 0.1000000000000E+02, 0.8419978446129E+02, 0.1000000000000E+01, 0.1470061124818E+01, 0.3120000000000E+01, 0.1686298631805E+01, 0.3120000000000E+01, 0.2627724439236E+03,-0.1502759297157E+02, 0.3760000000000E+01
 0.89400E+02, 0.2987180678839E+02, 0.1000000000000E+02, 0.8419840345279E+02, 0.1000000000000E+01, 0.1469960218088E+01, 0.3120000000000E+01, 0.1686440380560E+01, 0.3120000000000E+01, 0.2627681266574E+03,-0.1503037867780E+02, 0.3760000000000E+01
 0.89500E+02, 0.2987187184213E+02, 0.1000000000000E+02, 0.8419701912089E+02, 0.1000000000000E+01, 0.1469859311094E+01, 0.3120000000000E+01, 0.1686582130073E+01, 0.3120000000000E+01, 0.2627637989857E+03,-0.1503316327089E+02, 0.3760000000000E+01
 0.89600E+02, 0.2987193690008E+02, 0.1000000000000E+02, 0.8419563605163E+02, 0.1000000000000E+01, 0.1469758403918E+01, 0.3120000000000E+01, 0.1686723880646E+01, 0.3120000000000E+01, 0.2627594752731E+03,-0.1503594942947E+02, 0.3760000000000E+01
 0.89700E+02, 0.2987200196443E+02, 0.1000000000000E+02, 0.8419424965845E+02, 0.1000000000000E+01, 0.1469657496477E+01, 0.3120000000000E+01, 0.1686865631984E+01, 0.3120000000000E+01, 0.2627551411532E+03,-0.1503873447442E+02, 0.3760000000000E+01
 0.89800E+02, 0.2987206703302E+02, 0.1000000000000E+02, 0.8419286452823E+02, 0.1000000000000E+01, 0.1469556588855E+01, 0.3120000000000E+01, 0.1687007384388E+01, 0.3120000000000E+01, 0.2627508109933E+03,-0.1504152108488E+02, 0.3760000000000E+01
 0.89900E+02, 0.2987213210804E+02, 0.1000000000000E+02, 0.8419147607486E+02, 0.1000000000000E+01, 0.1469455680968E+01, 0.3120000000000E+01, 0.1687149137564E+01, 0.3120000000000E+01, 0.2627464704288E+03,-0.1504430657785E+02, 0.3760000000000E+01
 0.90000E+02, 0.2987219718731E+02, 0.1000000000000E+02, 0.8419008888267E+02, 0.1000000000000E+01, 0.1469354772899E+01, 0.3120000000000E+01, 0.1687290891812E+01, 0.3120000000000E+01, 0.2627421338187E+03,-0.1504709364101E+02, 0.3760000000000E+01
 0.90100E+02, 0.2987226227303E+02, 0.1000000000000E+02, 0.8418869836565E+02, 0.1000000000000E+01, 0.1469253864566E+01, 0.3120000000000E+01, 0.1687432646839E+01, 0.3120000000000E+01, 0.2627377867989E+03,-0.1504987958512E+02, 0.3760000000000E+01
 0.90200E+02, 0.2987232736303E+02, 0.1000000000000E+02, 0.8418730910545E+02, 0.1000000000000E+01, 0.1469152956049E+01, 0.3120000000000E+01, 0.1687574402946E+01, 0.3120000000000E+01, 0.2627334437199E+03,-0.1505266710659E+02, 0.3760000000000E+01
 0.90300E+02, 0.2987239245949E+02, 0.1000000000000E+02, 0.8418591652232E+02, 0.1000000000000E+01, 0.1469052047269E+01, 0.3120000000000E+01, 0.1687716159839E+01, 0.3120000000000E+01, 0.2627290902371E+03,-0.1505545350562E+02, 0.3760000000000E+01
 0.90400E+02, 0.2987245756026E+02, 0.1000000000000E+02, 0.8418452519753E+02, 0.1000000000000E+01, 0.1468951138305E+01, 0.3120000000000E+01, 0.1687857917818E+01, 0.3120000000000E+01, 0.2627247407000E+03,-0.1505824147443E+02, 0.3760000000000E+01
 0.90500E+02, 0.2987252266750E+02, 0.1000000000000E+02, 0.8418313054767E+02, 0.1000000000000E+01, 0.1468850229078E+01, 0.3120000000000E+01, 0.1687999676590E+01, 0.3120000000000E+01, 0.2627203807526E+03,-0.1506102832417E+02, 0.3760000000000E+01
 0.90600E+02, 0.2987258777909E+02, 0.1000000000000E+02, 0.8418173715473E+02, 0.1000000000000E+01, 0.1468749319667E+01, 0.3120000000000E+01, 0.1688141436455E+01, 0.3120000000000E+01, 0.2627160247465E+03,-0.1506381675005E+02, 0.3760000000000E+01
 0.90700E+02, 0.2987265289716E+02, 0.1000000000000E+02, 0.8418034043719E+02, 0.1000000000000E+01, 0.1468648409992E+01, 0.3120000000000E+01, 0.1688283197119E+01, 0.3120000000000E+01, 0.2627116583316E+03,-0.1506660405040E+02, 0.3760000000000E+01
 0.90800E+02, 0.2987271801960E+02, 0.1000000000000E+02, 0.8417894497466E+02, 0.1000000000000E+01, 0.1468547500133E+01, 0.3120000000000E+01, 0.1688424958883E+01, 0.3120000000000E+01, 0.2627072958521E+03,-0.1506939292486E+02, 0.3760000000000E+01
 0.90900E+02, 0.2987278314854E+02, 0.1000000000000E+02, 0.8417754618835E+02, 0.1000000000000E+01, 0.1468446590011E+01, 0.3120000000000E+01, 0.1688566721453E+01, 0.3120000000000E+01, 0.2627029229664E+03,-0.1507218067939E+02, 0.3760000000000E+01
 0.91000E+02, 0.2987284828188E+02, 0.1000000000000E+02, 0.8417614865100E+02, 0.1000000000000E+01, 0.1468345679705E+01, 0.3120000000000E+01, 0.1688708485130E+01, 0.3120000000000E+01, 0.2626985539973E+03,-0.1507497000892E+02, 0.3760000000000E+01
 0.91100E+02, 0.2987291342173E+02, 0.1000000000000E+02, 0.8417474779175E+02, 0.1000000000000E+01, 0.1468244769134E+01, 0.3120000000000E+01, 0.1688850249620E+01, 0.3120000000000E+01, 0.2626941746280E+03,-0.1507775822128E+02, 0.3760000000000E+01
 0.91200E+02, 0.2987297856600E+02, 0.1000000000000E+02, 0.8417334818077E+02, 0.1000000000000E+01, 0.1468143858380E+01, 0.3120000000000E+01, 0.1688992015223E+01, 0.3120000000000E+01, 0.2626897991732E+03,-0.1508054800343E+02, 0.3760000000000E+01
 0.91300E+02, 0.2987304371681E+02, 0.1000000000000E+02, 0.8417194524778E+02, 0.1000000000000E+01, 0.1468042947361E+01, 0.3120000000000E+01, 0.1689133781647E+01, 0.3120000000000E+01, 0.2626854133178E+03,-0.1508333666775E+02, 0.3760000000000E+01
 0.91400E+02, 0.2987310887207E+02, 0.1000000000000E+02, 0.8417054356100E+02, 0.1000000000000E+01, 0.1467942036158E+01, 0.3120000000000E+01, 0.1689275549191E+01, 0.3120000000000E+01, 0.2626810313707E+03,-0.1508612690466E+02, 0.3760000000000E+01
 0.91500E+02, 0.2987317403388E+02, 0.1000000000000E+02, 0.8416913855437E+02, 0.1000000000000E+01, 0.1467841124690E+01, 0.3120000000000E+01, 0.1689417317563E+01, 0.3120000000000E+01, 0.2626766390299E+03,-0.1508891602040E+02, 0.3760000000000E+01
 0.91600E+02, 0.2987323920016E+02, 0.1000000000000E+02, 0.8416773478943E+02, 0.1000000000000E+01, 0.1467740213039E+01, 0.3120000000000E+01, 0.1689559087061E+01, 0.3120000000000E+01, 0.2626722505831E+03,-0.1509170671348E+02, 0.3760000000000E+01
 0.91700E+02, 0.2987330437300E+02, 0.1000000000000E+02, 0.8416632770609E+02, 0.1000000000000E+01, 0.1467639301123E+01, 0.3120000000000E+01, 0.1689700857394E+01, 0.3120000000000E+01, 0.2626678517472E+03,-0.1509449628377E+02, 0.3760000000000E+01
 0.91800E+02, 0.2987336955035E+02, 0.1000000000000E+02, 0.8416492186386E+02, 0.1000000000000E+01, 0.1467538389023E+01, 0.3120000000000E+01, 0.1689842628861E+01, 0.3120000000000E+01, 0.2626634568037E+03,-0.1509728742857E+02, 0.3760000000000E+01
 0.91900E+02, 0.2987343473428E+02, 0.1000000000000E+02, 0.8416351270006E+02, 0.1000000000000E+01, 0.1467437476658E+01, 0.3120000000000E+01, 0.1689984401169E+01, 0.3120000000000E+01, 0.2626590514613E+03,-0.1510007745478E+02, 0.3760000000000E+01
 0.92000E+02, 0.2987349992274E+02, 0.1000000000000E+02, 0.8416210477623E+02, 0.1000000000000E+01, 0.1467336564109E+01, 0.3120000000000E+01, 0.1690126174618E+01, 0.3120000000000E+01, 0.2626546500077E+03,-0.1510286905726E+02, 0.3760000000000E+01
 0.92100E+02, 0.2987356511780E+02, 0.1000000000000E+02, 0.8416069353366E+02, 0.1000000000000E+01, 0.1467235651295E+01, 0.3120000000000E+01, 0.1690267948916E+01, 0.3120000000000E+01, 0.2626502381642E+03,-0.1510565953732E+02, 0.3760000000000E+01
 0.92200E+02, 0.2987363031741E+02, 0.1000000000000E+02, 0.8415928352800E+02, 0.1000000000000E+01, 0.1467134738296E+01, 0.3120000000000E+01, 0.1690409724361E+01, 0.3120000000000E+01, 0.2626458302000E+03,-0.1510845159231E+02, 0.3760000000000E+01
 0.92300E+02, 0.2987369552364E+02, 0.1000000000000E+02, 0.8415787020390E+02, 0.1000000000000E+01, 0.1467033825033E+01, 0.3120000000000E+01, 0.1690551500662E+01, 0.3120000000000E+01, 0.2626414118470E+03,-0.1511124252689E+02, 0.3760000000000E+01
 0.92400E+02, 0.2987376073445E+02, 0.1000000000000E+02, 0.8415645811298E+02, 0.1000000000000E+01, 0.1466932911585E+01, 0.3120000000000E+01, 0.1690693278118E+01, 0.3120000000000E+01, 0.2626369973616E+03,-0.1511403504086E+02, 0.3760000000000E+01
 0.92500E+02, 0.2987382595189E+02, 0.1000000000000E+02, 0.8415504270451E+02, 0.1000000000000E+01, 0.1466831997872E+01, 0.3120000000000E+01, 0.1690835056436E+01, 0.3120000000000E+01, 0.2626325724902E+03,-0.1511682643013E+02, 0.3760000000000E+01
 0.92600E+02, 0.2987389117393E+02, 0.1000000000000E+02, 0.8415362853061E+02, 0.1000000000000E+01, 0.1466731083974E+01, 0.3120000000000E+01, 0.1690976835917E+01, 0.3120000000000E+01, 0.2626281514910E+03,-0.1511961939732E+02, 0.3760000000000E+01
 0.92700E+02, 0.2987395640263E+02, 0.1000000000000E+02, 0.8415221103581E+02, 0.1000000000000E+01, 0.1466630169811E+01, 0.3120000000000E+01, 0.1691118616267E+01, 0.3120000000000E+01, 0.2626237200953E+03,-0.1512241124359E+02, 0.3760000000000E+01
 0.92800E+02, 0.2987402163596E+02, 0.1000000000000E+02, 0.8415079477438E+02, 0.1000000000000E+01, 0.1466529255463E+01, 0.3120000000000E+01, 0.1691260397786E+01, 0.3120000000000E+01, 0.2626192925681E+03,-0.1512520466829E+02, 0.3760000000000E+01
 0.92900E+02, 0.2987408687595E+02, 0.1000000000000E+02, 0.8414937519372E+02, 0.1000000000000E+01, 0.1466428340850E+01, 0.3120000000000E+01, 0.1691402180182E+01, 0.3120000000000E+01, 0.2626148546498E+03,-0.1512799696810E+02, 0.3760000000000E+01
 0.93000E+02, 0.2987415212061E+02, 0.1000000000000E+02, 0.8414795684400E+02, 0.1000000000000E+01, 0.1466327426052E+01, 0.3120000000000E+01, 0.1691543963754E+01, 0.3120000000000E+01, 0.2626104205924E+03,-0.1513079084894E+02, 0.3760000000000E+01
 0.93100E+02, 0.2987421737195E+02, 0.1000000000000E+02, 0.8414653517554E+02, 0.1000000000000E+01, 0.1466226510989E+01, 0.3120000000000E+01, 0.1691685748209E+01, 0.3120000000000E+01, 0.2626059761454E+03,-0.1513358360459E+02, 0.3760000000000E+01
 0.93200E+02, 0.2987428262797E+02, 0.1000000000000E+02, 0.8414511473469E+02, 0.1000000000000E+01, 0.1466125595740E+01, 0.3120000000000E+01, 0.1691827533849E+01, 0.3120000000000E+01, 0.2626015355492E+03,-0.1513637794567E+02, 0.3760000000000E+01
 0.93300E+02, 0.2987434789069E+02, 0.1000000000000E+02, 0.8414369097755E+02, 0.1000000000000E+01, 0.1466024680226E+01, 0.3120000000000E+01, 0.1691969320379E+01, 0.3120000000000E+01, 0.2625970845711E+03,-0.1513917115679E+02, 0.3760000000000E+01
 0.93400E+02, 0.2987441315813E+02, 0.1000000000000E+02, 0.8414226844601E+02, 0.1000000000000E+01, 0.1465923764527E+01, 0.3120000000000E+01, 0.1692111108099E+01, 0.3120000000000E+01, 0.2625926374374E+03,-0.1514196595113E+02, 0.3760000000000E+01
 0.93500E+02, 0.2987447843228E+02, 0.1000000000000E+02, 0.8414084259746E+02, 0.1000000000000E+01, 0.1465822848562E+01, 0.3120000000000E+01, 0.1692252896718E+01, 0.3120000000000E+01, 0.2625881799198E+03,-0.1514475961760E+02, 0.3760000000000E+01
 0.93600E+02, 0.2987454371117E+02, 0.1000000000000E+02, 0.8413941797058E+02, 0.1000000000000E+01, 0.1465721932412E+01, 0.3120000000000E+01, 0.1692394686534E+01, 0.3120000000000E+01, 0.2625837262344E+03,-0.1514755487299E+02, 0.3760000000000E+01
 0.93700E+02, 0.2987460899680E+02, 0.1000000000000E+02, 0.8413799002958E+02, 0.1000000000000E+01, 0.1465621015996E+01, 0.3120000000000E+01, 0.1692536477256E+01, 0.3120000000000E+01, 0.2625792621741E+03,-0.1515034899745E+02, 0.3760000000000E+01
 0.93800E+02, 0.2987467428719E+02, 0.1000000000000E+02, 0.8413656331040E+02, 0.1000000000000E+01, 0.1465520099395E+01, 0.3120000000000E+01, 0.1692678269182E+01, 0.3120000000000E+01, 0.2625748019466E+03,-0.1515314470695E+02, 0.3760000000000E+01
 0.93900E+02, 0.2987473958433E+02, 0.1000000000000E+02, 0.8413513327650E+02, 0.1000000000000E+01, 0.1465419182528E+01, 0.3120000000000E+01, 0.1692820062021E+01, 0.3120000000000E+01, 0.2625703313425E+03,-0.1515593928846E+02, 0.3760000000000E+01
 0.94000E+02, 0.2987480488626E+02, 0.1000000000000E+02, 0.8413370446088E+02, 0.1000000000000E+01, 0.1465318265475E+01, 0.3120000000000E+01, 0.1692961856072E+01, 0.3120000000000E+01, 0.2625658645600E+03,-0.1515873545481E+02, 0.3760000000000E+01
 0.94100E+02, 0.2987487019496E+02, 0.1000000000000E+02, 0.8413227233011E+02, 0.1000000000000E+01, 0.1465217348157E+01, 0.3120000000000E+01, 0.1693103651043E+01, 0.3120000000000E+01, 0.2625613873998E+03,-0.1516153049562E+02, 0.3760000000000E+01
 0.94200E+02, 0.2987493550848E+02, 0.1000000000000E+02, 0.8413084141674E+02, 0.1000000000000E+01, 0.1465116430653E+01, 0.3120000000000E+01, 0.1693245447233E+01, 0.3120000000000E+01, 0.2625569140585E+03,-0.1516432711922E+02, 0.3760000000000E+01
 0.94300E+02, 0.2987500082879E+02, 0.1000000000000E+02, 0.8412940719081E+02, 0.1000000000000E+01, 0.1465015512882E+01, 0.3120000000000E+01, 0.1693387244350E+01, 0.3120000000000E+01, 0.2625524303476E+03,-0.1516712261762E+02, 0.3760000000000E+01
 0.94400E+02, 0.2987506615394E+02, 0.1000000000000E+02, 0.8412797417888E+02, 0.1000000000000E+01, 0.1464914594926E+01, 0.3120000000000E+01, 0.1693529042693E+01, 0.3120000000000E+01, 0.2625479504453E+03,-0.1516991969940E+02, 0.3760000000000E+01
 0.94500E+02, 0.2987513148589E+02, 0.1000000000000E+02, 0.8412653785353E+02, 0.1000000000000E+01, 0.1464813676704E+01, 0.3120000000000E+01, 0.1693670841971E+01, 0.3120000000000E+01, 0.2625434601705E+03,-0.1517271565629E+02, 0.3760000000000E+01
 0.94600E+02, 0.2987519682271E+02, 0.1000000000000E+02, 0.8412510274286E+02, 0.1000000000000E+01, 0.1464712758295E+01, 0.3120000000000E+01, 0.1693812642483E+01, 0.3120000000000E+01, 0.2625389737066E+03,-0.1517551319637E+02, 0.3760000000000E+01
 0.94700E+02, 0.2987526216636E+02, 0.1000000000000E+02, 0.8412366431801E+02, 0.1000000000000E+01, 0.1464611839621E+01, 0.3120000000000E+01, 0.1693954443936E+01, 0.3120000000000E+01, 0.2625344768680E+03,-0.1517830960868E+02, 0.3760000000000E+01
 0.94800E+02, 0.2987532751490E+02, 0.1000000000000E+02, 0.8412222710670E+02, 0.1000000000000E+01, 0.1464510920760E+01, 0.3120000000000E+01, 0.1694096246630E+01, 0.3120000000000E+01, 0.2625299838367E+03,-0.1518110760754E+02, 0.3760000000000E+01
 0.94900E+02, 0.2987539287028E+02, 0.1000000000000E+02, 0.8412078658016E+02, 0.1000000000000E+01, 0.1464410001633E+01, 0.3120000000000E+01, 0.1694238050274E+01, 0.3120000000000E+01, 0.2625254804276E+03,-0.1518390447890E+02, 0.3760000000000E+01
 0.95000E+02, 0.2987545823058E+02, 0.1000000000000E+02, 0.8411934726364E+02, 0.1000000000000E+01, 0.1464309082320E+01, 0.3120000000000E+01, 0.1694379855165E+01, 0.3120000000000E+01, 0.2625209808148E+03,-0.1518670293802E+02, 0.3760000000000E+01
 0.95100E+02, 0.2987552359774E+02, 0.1000000000000E+02, 0.8411790463754E+02, 0.1000000000000E+01, 0.1464208162740E+01, 0.3120000000000E+01, 0.1694521661013E+01, 0.3120000000000E+01, 0.2625164708419E+03,-0.1518950026803E+02, 0.3760000000000E+01
 0.95200E+02, 0.2987558896985E+02, 0.1000000000000E+02, 0.8411646321907E+02, 0.1000000000000E+01, 0.1464107242975E+01, 0.3120000000000E+01, 0.1694663468116E+01, 0.3120000000000E+01, 0.2625119646580E+03,-0.1519229918087E+02, 0.3760000000000E+01
 0.95300E+02, 0.2987565434883E+02, 0.1000000000000E+02, 0.8411501848768E+02, 0.1000000000000E+01, 0.1464006322942E+01, 0.3120000000000E+01, 0.1694805276184E+01, 0.3120000000000E+01, 0.2625074481036E+03,-0.1519509697265E+02, 0.3760000000000E+01
 0.95400E+02, 0.2987571973278E+02, 0.1000000000000E+02, 0.8411357496355E+02, 0.1000000000000E+01, 0.1463905402723E+01, 0.3120000000000E+01, 0.1694947085513E+01, 0.3120000000000E+01, 0.2625029353371E+03,-0.1519789634609E+02, 0.3760000000000E+01
 0.95500E+02, 0.2987578512363E+02, 0.1000000000000E+02, 0.8411212813098E+02, 0.1000000000000E+01, 0.1463804482238E+01, 0.3120000000000E+01, 0.1695088895815E+01, 0.3120000000000E+01, 0.2624984122142E+03,-0.1520069459312E+02, 0.3760000000000E+01
 0.95600E+02, 0.2987585051948E+02, 0.1000000000000E+02, 0.8411068249666E+02, 0.1000000000000E+01, 0.1463703561566E+01, 0.3120000000000E+01, 0.1695230707386E+01, 0.3120000000000E+01, 0.2624938928513E+03,-0.1520349442950E+02, 0.3760000000000E+01
 0.95700E+02, 0.2987591592224E+02, 0.1000000000000E+02, 0.8410923355754E+02, 0.1000000000000E+01, 0.1463602640627E+01, 0.3120000000000E+01, 0.1695372519936E+01, 0.3120000000000E+01, 0.2624893631433E+03,-0.1520629313569E+02, 0.3760000000000E+01
 0.95800E+02, 0.2987598133003E+02, 0.1000000000000E+02, 0.8410778581774E+02, 0.1000000000000E+01, 0.1463501719501E+01, 0.3120000000000E+01, 0.1695514333763E+01, 0.3120000000000E+01, 0.2624848371986E+03,-0.1520909343026E+02, 0.3760000000000E+01
 0.95900E+02, 0.2987604674474E+02, 0.1000000000000E+02, 0.8410633477110E+02, 0.1000000000000E+01, 0.1463400798109E+01, 0.3120000000000E+01, 0.1695656148578E+01, 0.3120000000000E+01, 0.2624803009027E+03,-0.1521189259863E+02, 0.3760000000000E+01
 0.96000E+02, 0.2987611216451E+02, 0.1000000000000E+02, 0.8410488492377E+02, 0.1000000000000E+01, 0.1463299876530E+01, 0.3120000000000E+01, 0.1695797964676E+01, 0.3120000000000E+01, 0.2624757683700E+03,-0.1521469334819E+02, 0.3760000000000E+01
 0.96100E+02, 0.2987617759122E+02, 0.1000000000000E+02, 0.8410343176862E+02, 0.1000000000000E+01, 0.1463198954683E+01, 0.3120000000000E+01, 0.1695939781768E+01, 0.3120000000000E+01, 0.2624712254832E+03,-0.1521749297699E+02, 0.3760000000000E+01
 0.96200E+02, 0.2987624302302E+02, 0.1000000000000E+02, 0.8410197980947E+02, 0.1000000000000E+01, 0.1463098032650E+01, 0.3120000000000E+01, 0.1696081600152E+01, 0.3120000000000E+01, 0.2624666863495E+03,-0.1522029419040E+02, 0.3760000000000E+01
 0.96300E+02, 0.2987630846177E+02, 0.1000000000000E+02, 0.8410052454568E+02, 0.1000000000000E+01, 0.1462997110350E+01, 0.3120000000000E+01, 0.1696223419538E+01, 0.3120000000000E+01, 0.2624621368716E+03,-0.1522309427758E+02, 0.3760000000000E+01
 0.96400E+02, 0.2987637390563E+02, 0.1000000000000E+02, 0.8409907047462E+02, 0.1000000000000E+01, 0.1462896187862E+01, 0.3120000000000E+01, 0.1696365240223E+01, 0.3120000000000E+01, 0.2624575911365E+03,-0.1522589594892E+02, 0.3760000000000E+01
 0.96500E+02, 0.2987643935648E+02, 0.1000000000000E+02, 0.8409761310117E+02, 0.1000000000000E+01, 0.1462795265108E+01, 0.3120000000000E+01, 0.1696507061917E+01, 0.3120000000000E+01, 0.2624530350644E+03,-0.1522869649593E+02, 0.3760000000000E+01
 0.96600E+02, 0.2987650481246E+02, 0.1000000000000E+02, 0.8409615691772E+02, 0.1000000000000E+01, 0.1462694342166E+01, 0.3120000000000E+01, 0.1696648884917E+01, 0.3120000000000E+01, 0.2624484827267E+03,-0.1523149862833E+02, 0.3760000000000E+01
 0.96700E+02, 0.2987657027543E+02, 0.1000000000000E+02, 0.8409469743319E+02, 0.1000000000000E+01, 0.1462593418957E+01, 0.3120000000000E+01, 0.1696790708935E+01, 0.3120000000000E+01, 0.2624439200562E+03,-0.1523429963700E+02, 0.3760000000000E+01
 0.96800E+02, 0.2987663574357E+02, 0.1000000000000E+02, 0.8409323913783E+02, 0.1000000000000E+01, 0.1462492495561E+01, 0.3120000000000E+01, 0.1696932534266E+01, 0.3120000000000E+01, 0.2624393611176E+03,-0.1523710222825E+02, 0.3760000000000E+01
 0.96900E+02, 0.2987670121872E+02, 0.1000000000000E+02, 0.8409177753707E+02, 0.1000000000000E+01, 0.1462391571897E+01, 0.3120000000000E+01, 0.1697074360622E+01, 0.3120000000000E+01, 0.2624347918328E+03,-0.1523990369892E+02, 0.3760000000000E+01
 0.97000E+02, 0.2987676669906E+02, 0.1000000000000E+02, 0.8409031712718E+02, 0.1000000000000E+01, 0.1462290648046E+01, 0.3120000000000E+01, 0.1697216188299E+01, 0.3120000000000E+01, 0.2624302262851E+03,-0.1524270675201E+02, 0.3760000000000E+01
 0.97100E+02, 0.2987683218643E+02, 0.1000000000000E+02, 0.8408885341668E+02, 0.1000000000000E+01, 0.1462189723927E+01, 0.3120000000000E+01, 0.1697358017008E+01, 0.3120000000000E+01, 0.2624256504064E+03,-0.1524550868075E+02, 0.3760000000000E+01
 0.97200E+02, 0.2987689767901E+02, 0.1000000000000E+02, 0.8408739089069E+02, 0.1000000000000E+01, 0.1462088799621E+01, 0.3120000000000E+01, 0.1697499847046E+01, 0.3120000000000E+01, 0.2624210782451E+03,-0.1524831219288E+02, 0.3760000000000E+01
 0.97300E+02, 0.2987696317865E+02, 0.1000000000000E+02, 0.8408592506347E+02, 0.1000000000000E+01, 0.1461987875048E+01, 0.3120000000000E+01, 0.1697641678123E+01, 0.3120000000000E+01, 0.2624164957508E+03,-0.1525111458321E+02, 0.3760000000000E+01
 0.97400E+02, 0.2987702868353E+02, 0.1000000000000E+02, 0.8408446042026E+02, 0.1000000000000E+01, 0.1461886950286E+01, 0.3120000000000E+01, 0.1697783510536E+01, 0.3120000000000E+01, 0.2624119169726E+03,-0.1525391856106E+02, 0.3760000000000E+01
 0.97500E+02, 0.2987709419547E+02, 0.1000000000000E+02, 0.8408299247873E+02, 0.1000000000000E+01, 0.1461786025257E+01, 0.3120000000000E+01, 0.1697925343997E+01, 0.3120000000000E+01, 0.2624073278705E+03,-0.1525672141016E+02, 0.3760000000000E+01
 0.97600E+02, 0.2987715971268E+02, 0.1000000000000E+02, 0.8408152571651E+02, 0.1000000000000E+01, 0.1461685100040E+01, 0.3120000000000E+01, 0.1698067178801E+01, 0.3120000000000E+01, 0.2624027424696E+03,-0.1525952584799E+02, 0.3760000000000E+01
 0.97700E+02, 0.2987722523698E+02, 0.1000000000000E+02, 0.8408005565780E+02, 0.1000000000000E+01, 0.1461584174555E+01, 0.3120000000000E+01, 0.1698209014661E+01, 0.3120000000000E+01, 0.2623981467509E+03,-0.1526232916339E+02, 0.3760000000000E+01
 0.97800E+02, 0.2987729076657E+02, 0.1000000000000E+02, 0.8407858677943E+02, 0.1000000000000E+01, 0.1461483248883E+01, 0.3120000000000E+01, 0.1698350851871E+01, 0.3120000000000E+01, 0.2623935547368E+03,-0.1526513405727E+02, 0.3760000000000E+01
 0.97900E+02, 0.2987735630327E+02, 0.1000000000000E+02, 0.8407711460408E+02, 0.1000000000000E+01, 0.1461382322942E+01, 0.3120000000000E+01, 0.1698492690144E+01, 0.3120000000000E+01, 0.2623889524032E+03,-0.1526793783066E+02, 0.3760000000000E+01
 0.98000E+02, 0.2987742184529E+02, 0.1000000000000E+02, 0.8407564360439E+02, 0.1000000000000E+01, 0.1461281396814E+01, 0.3120000000000E+01, 0.1698634529776E+01, 0.3120000000000E+01, 0.2623843537598E+03,-0.1527074319020E+02, 0.3760000000000E+01
 0.98100E+02, 0.2987748739443E+02, 0.1000000000000E+02, 0.8407416930991E+02, 0.1000000000000E+01, 0.1461180470417E+01, 0.3120000000000E+01, 0.1698776370478E+01, 0.3120000000000E+01, 0.2623797448038E+03,-0.1527354742533E+02, 0.3760000000000E+01
 0.98200E+02, 0.2987755294891E+02, 0.1000000000000E+02, 0.8407269618920E+02, 0.1000000000000E+01, 0.1461079543832E+01, 0.3120000000000E+01, 0.1698918212545E+01, 0.3120000000000E+01, 0.2623751395320E+03,-0.1527635324912E+02, 0.3760000000000E+01
 0.98300E+02, 0.2987761851054E+02, 0.1000000000000E+02, 0.8407121977546E+02, 0.1000000000000E+01, 0.1460978616979E+01, 0.3120000000000E+01, 0.1699060055692E+01, 0.3120000000000E+01, 0.2623705239536E+03,-0.1527915794648E+02, 0.3760000000000E+01
 0.98400E+02, 0.2987768407754E+02, 0.1000000000000E+02, 0.8406974453388E+02, 0.1000000000000E+01, 0.1460877689938E+01, 0.3120000000000E+01, 0.1699201900211E+01, 0.3120000000000E+01, 0.2623659120542E+03,-0.1528196422751E+02, 0.3760000000000E+01
 0.98500E+02, 0.2987774965170E+02, 0.1000000000000E+02, 0.8406826599871E+02, 0.1000000000000E+01, 0.1460776762629E+01, 0.3120000000000E+01, 0.1699343745817E+01, 0.3120000000000E+01, 0.2623612898464E+03,-0.1528476938767E+02, 0.3760000000000E+01
 0.98600E+02, 0.2987781523125E+02, 0.1000000000000E+02, 0.8406678863622E+02, 0.1000000000000E+01, 0.1460675835131E+01, 0.3120000000000E+01, 0.1699485592803E+01, 0.3120000000000E+01, 0.2623566713196E+03,-0.1528757613254E+02, 0.3760000000000E+01
 0.98700E+02, 0.2987788081799E+02, 0.1000000000000E+02, 0.8406530798051E+02, 0.1000000000000E+01, 0.1460574907365E+01, 0.3120000000000E+01, 0.1699627440883E+01, 0.3120000000000E+01, 0.2623520424856E+03,-0.1529038175202E+02, 0.3760000000000E+01
 0.98800E+02, 0.2987794641014E+02, 0.1000000000000E+02, 0.8406382849199E+02, 0.1000000000000E+01, 0.1460473979411E+01, 0.3120000000000E+01, 0.1699769290352E+01, 0.3120000000000E+01, 0.2623474173154E+03,-0.1529318896078E+02, 0.3760000000000E+01
 0.98900E+02, 0.2987801200950E+02, 0.1000000000000E+02, 0.8406234571453E+02, 0.1000000000000E+01, 0.1460373051188E+01, 0.3120000000000E+01, 0.1699911140922E+01, 0.3120000000000E+01, 0.2623427818514E+03,-0.1529599504516E+02, 0.3760000000000E+01
 0.99000E+02, 0.2987807761430E+02, 0.1000000000000E+02, 0.8406086410342E+02, 0.1000000000000E+01, 0.1460272122776E+01, 0.3120000000000E+01, 0.1700052992889E+01, 0.3120000000000E+01, 0.2623381500487E+03,-0.1529880271638E+02, 0.3760000000000E+01
 0.99100E+02, 0.2987814322632E+02, 0.1000000000000E+02, 0.8405937920287E+02, 0.1000000000000E+01, 0.1460171194096E+01, 0.3120000000000E+01, 0.1700194845964E+01, 0.3120000000000E+01, 0.2623335079509E+03,-0.1530160926124E+02, 0.3760000000000E+01
 0.99200E+02, 0.2987820884382E+02, 0.1000000000000E+02, 0.8405789546674E+02, 0.1000000000000E+01, 0.1460070265227E+01, 0.3120000000000E+01, 0.1700336700443E+01, 0.3120000000000E+01, 0.2623288695084E+03,-0.1530441739487E+02, 0.3760000000000E+01
 0.99300E+02, 0.2987827446855E+02, 0.1000000000000E+02, 0.8405640843910E+02, 0.1000000000000E+01, 0.1459969336090E+01, 0.3120000000000E+01, 0.1700478556040E+01, 0.3120000000000E+01, 0.2623242207643E+03,-0.1530722440662E+02, 0.3760000000000E+01
 0.99400E+02, 0.2987834009878E+02, 0.1000000000000E+02, 0.8405492257824E+02, 0.1000000000000E+01, 0.1459868406763E+01, 0.3120000000000E+01, 0.1700620413048E+01, 0.3120000000000E+01, 0.2623195756830E+03,-0.1531003300099E+02, 0.3760000000000E+01
 0.99500E+02, 0.2987840573627E+02, 0.1000000000000E+02, 0.8405343342907E+02, 0.1000000000000E+01, 0.1459767477168E+01, 0.3120000000000E+01, 0.1700762271180E+01, 0.3120000000000E+01, 0.2623149203103E+03,-0.1531284047190E+02, 0.3760000000000E+01
 0.99600E+02, 0.2987847137928E+02, 0.1000000000000E+02, 0.8405194544254E+02, 0.1000000000000E+01, 0.1459666547384E+01, 0.3120000000000E+01, 0.1700904130732E+01, 0.3120000000000E+01, 0.2623102685874E+03,-0.1531564952974E+02, 0.3760000000000E+01
 0.99700E+02, 0.2987853702956E+02, 0.1000000000000E+02, 0.8405045416667E+02, 0.1000000000000E+01, 0.1459565617331E+01, 0.3120000000000E+01, 0.1701045991415E+01, 0.3120000000000E+01, 0.2623056065699E+03,-0.1531845746552E+02, 0.3760000000000E+01
 0.99800E+02, 0.2987860268540E+02, 0.1000000000000E+02, 0.8404896405078E+02, 0.1000000000000E+01, 0.1459464687089E+01, 0.3120000000000E+01, 0.1701187853526E+01, 0.3120000000000E+01, 0.2623009481942E+03,-0.1532126698671E+02, 0.3760000000000E+01
 0.99900E+02, 0.2987866834852E+02, 0.1000000000000E+02, 0.8404747065032E+02, 0.1000000000000E+01, 0.1459363756578E+01, 0.3120000000000E+01, 0.1701329716777E+01, 0.3120000000000E+01, 0.2622962795390E+03,-0.1532407538586E+02, 0.3760000000000E+01
 0.10000E+03, 0.2987873401723E+02, 0.1000000000000E+02, 0.8404597840515E+02, 0.1000000000000E+01, 0.1459262825878E+01, 0.3120000000000E+01, 0.1701471581462E+01, 0.3120000000000E+01, 0.2622916145107E+03,-0.1532688536974E+02, 0.3760000000000E+01
 0.10010E+03, 0.2987879969325E+02, 0.1000000000000E+02, 0.8404448287751E+02, 0.1000000000000E+01, 0.1459161894908E+01, 0.3120000000000E+01, 0.1701613447296E+01, 0.3120000000000E+01, 0.2622869392095E+03,-0.1532969423290E+02, 0.3760000000000E+01
 0.10020E+03, 0.2987886537487E+02, 0.1000000000000E+02, 0.8404298850572E+02, 0.1000000000000E+01, 0.1459060963749E+01, 0.3120000000000E+01, 0.1701755314572E+01, 0.3120000000000E+01, 0.2622822675374E+03,-0.1533250468207E+02, 0.3760000000000E+01
 0.10030E+03, 0.2987893106382E+02, 0.1000000000000E+02, 0.8404149084862E+02, 0.1000000000000E+01, 0.1458960032321E+01, 0.3120000000000E+01, 0.1701897183004E+01, 0.3120000000000E+01, 0.2622775855835E+03,-0.1533531400939E+02, 0.3760000000000E+01
 0.10040E+03, 0.2987899675839E+02, 0.1000000000000E+02, 0.8403999435024E+02, 0.1000000000000E+01, 0.1458859100704E+01, 0.3120000000000E+01, 0.1702039052885E+01, 0.3120000000000E+01, 0.2622729072676E+03,-0.1533812491664E+02, 0.3760000000000E+01
 0.10050E+03, 0.2987906246032E+02, 0.1000000000000E+02, 0.8403849456574E+02, 0.1000000000000E+01, 0.1458758168817E+01, 0.3120000000000E+01, 0.1702180923930E+01, 0.3120000000000E+01, 0.2622682186676E+03,-0.1534093470716E+02, 0.3760000000000E+01
 0.10060E+03, 0.2987912816790E+02, 0.1000000000000E+02, 0.8403699593464E+02, 0.1000000000000E+01, 0.1458657236741E+01, 0.3120000000000E+01, 0.1702322796433E+01, 0.3120000000000E+01, 0.2622635336890E+03,-0.1534374608284E+02, 0.3760000000000E+01
 0.10070E+03, 0.2987919388285E+02, 0.1000000000000E+02, 0.8403549402224E+02, 0.1000000000000E+01, 0.1458556304396E+01, 0.3120000000000E+01, 0.1702464670107E+01, 0.3120000000000E+01, 0.2622588384415E+03,-0.1534655633396E+02, 0.3760000000000E+01
 0.10080E+03, 0.2987925960348E+02, 0.1000000000000E+02, 0.8403399326035E+02, 0.1000000000000E+01, 0.1458455371860E+01, 0.3120000000000E+01, 0.1702606545246E+01, 0.3120000000000E+01, 0.2622541468064E+03,-0.1534936817281E+02, 0.3760000000000E+01
 0.10090E+03, 0.2987932533150E+02, 0.1000000000000E+02, 0.8403248921892E+02, 0.1000000000000E+01, 0.1458354439056E+01, 0.3120000000000E+01, 0.1702748421565E+01, 0.3120000000000E+01, 0.2622494449081E+03,-0.1535217889236E+02, 0.3760000000000E+01
 0.10100E+03, 0.2987939106522E+02, 0.1000000000000E+02, 0.8403098632500E+02, 0.1000000000000E+01, 0.1458253506061E+01, 0.3120000000000E+01, 0.1702890299357E+01, 0.3120000000000E+01, 0.2622447466128E+03,-0.1535499119412E+02, 0.3760000000000E+01
 0.10110E+03, 0.2987945680634E+02, 0.1000000000000E+02, 0.8402948015391E+02, 0.1000000000000E+01, 0.1458152572797E+01, 0.3120000000000E+01, 0.1703032178336E+01, 0.3120000000000E+01, 0.2622400380617E+03,-0.1535780237722E+02, 0.3760000000000E+01
 0.10120E+03, 0.2987952255320E+02, 0.1000000000000E+02, 0.8402797512925E+02, 0.1000000000000E+01, 0.1458051639343E+01, 0.3120000000000E+01, 0.1703174058796E+01, 0.3120000000000E+01, 0.2622353331106E+03,-0.1536061514037E+02, 0.3760000000000E+01
 0.10130E+03, 0.2987958830749E+02, 0.1000000000000E+02, 0.8402646682595E+02, 0.1000000000000E+01, 0.1457950705619E+01, 0.3120000000000E+01, 0.1703315940451E+01, 0.3120000000000E+01, 0.2622306178990E+03,-0.1536342678886E+02, 0.3760000000000E+01
 0.10140E+03, 0.2987965406753E+02, 0.1000000000000E+02, 0.8402495967109E+02, 0.1000000000000E+01, 0.1457849771705E+01, 0.3120000000000E+01, 0.1703457823594E+01, 0.3120000000000E+01, 0.2622259062938E+03,-0.1536624001659E+02, 0.3760000000000E+01
 0.10150E+03, 0.2987971983501E+02, 0.1000000000000E+02, 0.8402344923611E+02, 0.1000000000000E+01, 0.1457748837522E+01, 0.3120000000000E+01, 0.1703599707941E+01, 0.3120000000000E+01, 0.2622211844236E+03,-0.1536905212966E+02, 0.3760000000000E+01
 0.10160E+03, 0.2987978560828E+02, 0.1000000000000E+02, 0.8402193994613E+02, 0.1000000000000E+01, 0.1457647903148E+01, 0.3120000000000E+01, 0.1703741593784E+01, 0.3120000000000E+01, 0.2622164661489E+03,-0.1537186582368E+02, 0.3760000000000E+01
 0.10170E+03, 0.2987985138900E+02, 0.1000000000000E+02, 0.8402042738098E+02, 0.1000000000000E+01, 0.1457546968504E+01, 0.3120000000000E+01, 0.1703883480838E+01, 0.3120000000000E+01, 0.2622117376251E+03,-0.1537467839995E+02, 0.3760000000000E+01
 0.10180E+03, 0.2987991717554E+02, 0.1000000000000E+02, 0.8401891595739E+02, 0.1000000000000E+01, 0.1457446033670E+01, 0.3120000000000E+01, 0.1704025369395E+01, 0.3120000000000E+01, 0.2622070126862E+03,-0.1537749255815E+02, 0.3760000000000E+01
 0.10190E+03, 0.2987998296956E+02, 0.1000000000000E+02, 0.8401740126177E+02, 0.1000000000000E+01, 0.1457345098566E+01, 0.3120000000000E+01, 0.1704167259172E+01, 0.3120000000000E+01, 0.2622022775078E+03,-0.1538030559841E+02, 0.3760000000000E+01
 0.10200E+03, 0.2988004876941E+02, 0.1000000000000E+02, 0.8401588770316E+02, 0.1000000000000E+01, 0.1457244163272E+01, 0.3120000000000E+01, 0.1704309150460E+01, 0.3120000000000E+01, 0.2621975459003E+03,-0.1538312021978E+02, 0.3760000000000E+01
 0.10210E+03, 0.2988011457676E+02, 0.1000000000000E+02, 0.8401437087578E+02, 0.1000000000000E+01, 0.1457143227707E+01, 0.3120000000000E+01, 0.1704451042976E+01, 0.3120000000000E+01, 0.2621928040637E+03,-0.1538593372610E+02, 0.3760000000000E+01
 0.10220E+03, 0.2988018038997E+02, 0.1000000000000E+02, 0.8401285518206E+02, 0.1000000000000E+01, 0.1457042291952E+01, 0.3120000000000E+01, 0.1704592937010E+01, 0.3120000000000E+01, 0.2621880657873E+03,-0.1538874881235E+02, 0.3760000000000E+01
 0.10230E+03, 0.2988024621070E+02, 0.1000000000000E+02, 0.8401133622038E+02, 0.1000000000000E+01, 0.1456941355927E+01, 0.3120000000000E+01, 0.1704734832280E+01, 0.3120000000000E+01, 0.2621833172847E+03,-0.1539156278639E+02, 0.3760000000000E+01
 0.10240E+03, 0.2988031203732E+02, 0.1000000000000E+02, 0.8400981839165E+02, 0.1000000000000E+01, 0.1456840419711E+01, 0.3120000000000E+01, 0.1704876729077E+01, 0.3120000000000E+01, 0.2621785723402E+03,-0.1539437833942E+02, 0.3760000000000E+01
 0.10250E+03, 0.2988037787147E+02, 0.1000000000000E+02, 0.8400829729730E+02, 0.1000000000000E+01, 0.1456739483225E+01, 0.3120000000000E+01, 0.1705018627117E+01, 0.3120000000000E+01, 0.2621738171766E+03,-0.1539719277492E+02, 0.3760000000000E+01
 0.10260E+03, 0.2988044371154E+02, 0.1000000000000E+02, 0.8400677733444E+02, 0.1000000000000E+01, 0.1456638546548E+01, 0.3120000000000E+01, 0.1705160526691E+01, 0.3120000000000E+01, 0.2621690655668E+03,-0.1540000879189E+02, 0.3760000000000E+01
 0.10270E+03, 0.2988050955916E+02, 0.1000000000000E+02, 0.8400525410656E+02, 0.1000000000000E+01, 0.1456537609601E+01, 0.3120000000000E+01, 0.1705302427517E+01, 0.3120000000000E+01, 0.2621643037400E+03,-0.1540282369418E+02, 0.3760000000000E+01
 0.10280E+03, 0.2988057541272E+02, 0.1000000000000E+02, 0.8400373200829E+02, 0.1000000000000E+01, 0.1456436672462E+01, 0.3120000000000E+01, 0.1705444329885E+01, 0.3120000000000E+01, 0.2621595454610E+03,-0.1540564017436E+02, 0.3760000000000E+01
 0.10290E+03, 0.2988064127385E+02, 0.1000000000000E+02, 0.8400220664409E+02, 0.1000000000000E+01, 0.1456335735053E+01, 0.3120000000000E+01, 0.1705586233513E+01, 0.3120000000000E+01, 0.2621547769624E+03,-0.1540845554404E+02, 0.3760000000000E+01
 0.10300E+03, 0.2988070714095E+02, 0.1000000000000E+02, 0.8400068241084E+02, 0.1000000000000E+01, 0.1456234797453E+01, 0.3120000000000E+01, 0.1705728138691E+01, 0.3120000000000E+01, 0.2621500120160E+03,-0.1541127248976E+02, 0.3760000000000E+01
 0.10310E+03, 0.2988077301563E+02, 0.1000000000000E+02, 0.8399915491306E+02, 0.1000000000000E+01, 0.1456133859583E+01, 0.3120000000000E+01, 0.1705870045135E+01, 0.3120000000000E+01, 0.2621452368543E+03,-0.1541408832215E+02, 0.3760000000000E+01
 0.10320E+03, 0.2988083889631E+02, 0.1000000000000E+02, 0.8399762854267E+02, 0.1000000000000E+01, 0.1456032921521E+01, 0.3120000000000E+01, 0.1706011953138E+01, 0.3120000000000E+01, 0.2621404652336E+03,-0.1541690573344E+02, 0.3760000000000E+01
 0.10330E+03, 0.2988090478460E+02, 0.1000000000000E+02, 0.8399609891193E+02, 0.1000000000000E+01, 0.1455931983189E+01, 0.3120000000000E+01, 0.1706153862416E+01, 0.3120000000000E+01, 0.2621356834109E+03,-0.1541972203231E+02, 0.3760000000000E+01
 0.10340E+03, 0.2988097067890E+02, 0.1000000000000E+02, 0.8399457040389E+02, 0.1000000000000E+01, 0.1455831044665E+01, 0.3120000000000E+01, 0.1706295773260E+01, 0.3120000000000E+01, 0.2621309051147E+03,-0.1542253991038E+02, 0.3760000000000E+01
 0.10350E+03, 0.2988103658084E+02, 0.1000000000000E+02, 0.8399303863566E+02, 0.1000000000000E+01, 0.1455730105871E+01, 0.3120000000000E+01, 0.1706437685387E+01, 0.3120000000000E+01, 0.2621261166172E+03,-0.1542535667697E+02, 0.3760000000000E+01
 0.10360E+03, 0.2988110248881E+02, 0.1000000000000E+02, 0.8399150799304E+02, 0.1000000000000E+01, 0.1455629166885E+01, 0.3120000000000E+01, 0.1706579599088E+01, 0.3120000000000E+01, 0.2621213316551E+03,-0.1542817501701E+02, 0.3760000000000E+01
 0.10370E+03, 0.2988116840444E+02, 0.1000000000000E+02, 0.8398997408993E+02, 0.1000000000000E+01, 0.1455528227628E+01, 0.3120000000000E+01, 0.1706721514080E+01, 0.3120000000000E+01, 0.2621165364910E+03,-0.1543099224875E+02, 0.3760000000000E+01
 0.10380E+03, 0.2988123432612E+02, 0.1000000000000E+02, 0.8398844130913E+02, 0.1000000000000E+01, 0.1455427288180E+01, 0.3120000000000E+01, 0.1706863430653E+01, 0.3120000000000E+01, 0.2621117448522E+03,-0.1543381105592E+02, 0.3760000000000E+01
 0.10390E+03, 0.2988130025548E+02, 0.1000000000000E+02, 0.8398690527087E+02, 0.1000000000000E+01, 0.1455326348460E+01, 0.3120000000000E+01, 0.1707005348526E+01, 0.3120000000000E+01, 0.2621069430207E+03,-0.1543662875298E+02, 0.3760000000000E+01
 0.10400E+03, 0.2988136619093E+02, 0.1000000000000E+02, 0.8398537035464E+02, 0.1000000000000E+01, 0.1455225408549E+01, 0.3120000000000E+01, 0.1707147267988E+01, 0.3120000000000E+01, 0.2621021447139E+03,-0.1543944802346E+02, 0.3760000000000E+01
 0.10410E+03, 0.2988143213406E+02, 0.1000000000000E+02, 0.8398383217952E+02, 0.1000000000000E+01, 0.1455124468367E+01, 0.3120000000000E+01, 0.1707289188757E+01, 0.3120000000000E+01, 0.2620973362099E+03,-0.1544226618962E+02, 0.3760000000000E+01
 0.10420E+03, 0.2988149808332E+02, 0.1000000000000E+02, 0.8398229512216E+02, 0.1000000000000E+01, 0.1455023527993E+01, 0.3120000000000E+01, 0.1707431111123E+01, 0.3120000000000E+01, 0.2620925312175E+03,-0.1544508592921E+02, 0.3760000000000E+01
 0.10430E+03, 0.2988156404027E+02, 0.1000000000000E+02, 0.8398075481343E+02, 0.1000000000000E+01, 0.1454922587348E+01, 0.3120000000000E+01, 0.1707573034805E+01, 0.3120000000000E+01, 0.2620877160516E+03,-0.1544790455921E+02, 0.3760000000000E+01
 0.10440E+03, 0.2988163000337E+02, 0.1000000000000E+02, 0.8397921561851E+02, 0.1000000000000E+01, 0.1454821646511E+01, 0.3120000000000E+01, 0.1707714960091E+01, 0.3120000000000E+01, 0.2620829043847E+03,-0.1545072476235E+02, 0.3760000000000E+01
 0.10450E+03, 0.2988169597419E+02, 0.1000000000000E+02, 0.8397767317236E+02, 0.1000000000000E+01, 0.1454720705403E+01, 0.3120000000000E+01, 0.1707856886701E+01, 0.3120000000000E+01, 0.2620780825450E+03,-0.1545354385903E+02, 0.3760000000000E+01
 0.10460E+03, 0.2988176195118E+02, 0.1000000000000E+02, 0.8397613184306E+02, 0.1000000000000E+01, 0.1454619764102E+01, 0.3120000000000E+01, 0.1707998814924E+01, 0.3120000000000E+01, 0.2620732642140E+03,-0.1545636452807E+02, 0.3760000000000E+01
 0.10470E+03, 0.2988182793591E+02, 0.1000000000000E+02, 0.8397458726041E+02, 0.1000000000000E+01, 0.1454518822531E+01, 0.3120000000000E+01, 0.1708140744477E+01, 0.3120000000000E+01, 0.2620684357035E+03,-0.1545918408911E+02, 0.3760000000000E+01
 0.10480E+03, 0.2988189392684E+02, 0.1000000000000E+02, 0.8397304378793E+02, 0.1000000000000E+01, 0.1454417880766E+01, 0.3120000000000E+01, 0.1708282675652E+01, 0.3120000000000E+01, 0.2620636106810E+03,-0.1546200523021E+02, 0.3760000000000E+01
 0.10490E+03, 0.2988195992553E+02, 0.1000000000000E+02, 0.8397149706984E+02, 0.1000000000000E+01, 0.1454316938731E+01, 0.3120000000000E+01, 0.1708424608166E+01, 0.3120000000000E+01, 0.2620587755033E+03,-0.1546482525783E+02, 0.3760000000000E+01
 0.10500E+03, 0.2988202593043E+02, 0.1000000000000E+02, 0.8396995146207E+02, 0.1000000000000E+01, 0.1454215996503E+01, 0.3120000000000E+01, 0.1708566542308E+01, 0.3120000000000E+01, 0.2620539438140E+03,-0.1546764685894E+02, 0.3760000000000E+01
 0.10510E+03, 0.2988209194312E+02, 0.1000000000000E+02, 0.8396840260727E+02, 0.1000000000000E+01, 0.1454115054003E+01, 0.3120000000000E+01, 0.1708708477799E+01, 0.3120000000000E+01, 0.2620491019654E+03,-0.1547046735719E+02, 0.3760000000000E+01
 0.10520E+03, 0.2988215796204E+02, 0.1000000000000E+02, 0.8396685486174E+02, 0.1000000000000E+01, 0.1454014111311E+01, 0.3120000000000E+01, 0.1708850414925E+01, 0.3120000000000E+01, 0.2620442636020E+03,-0.1547328942212E+02, 0.3760000000000E+01
 0.10530E+03, 0.2988222398877E+02, 0.1000000000000E+02, 0.8396530387144E+02, 0.1000000000000E+01, 0.1453913168348E+01, 0.3120000000000E+01, 0.1708992353406E+01, 0.3120000000000E+01, 0.2620394150862E+03,-0.1547611038441E+02, 0.3760000000000E+01
 0.10540E+03, 0.2988229002176E+02, 0.1000000000000E+02, 0.8396375398717E+02, 0.1000000000000E+01, 0.1453812225192E+01, 0.3120000000000E+01, 0.1709134293532E+01, 0.3120000000000E+01, 0.2620345700457E+03,-0.1547893292097E+02, 0.3760000000000E+01
 0.10550E+03, 0.2988235606258E+02, 0.1000000000000E+02, 0.8396220085712E+02, 0.1000000000000E+01, 0.1453711281764E+01, 0.3120000000000E+01, 0.1709276235021E+01, 0.3120000000000E+01, 0.2620297148500E+03,-0.1548175435180E+02, 0.3760000000000E+01
 0.10560E+03, 0.2988242210968E+02, 0.1000000000000E+02, 0.8396064883368E+02, 0.1000000000000E+01, 0.1453610338143E+01, 0.3120000000000E+01, 0.1709418178163E+01, 0.3120000000000E+01, 0.2620248631311E+03,-0.1548457735182E+02, 0.3760000000000E+01
 0.10570E+03, 0.2988248816463E+02, 0.1000000000000E+02, 0.8395909356951E+02, 0.1000000000000E+01, 0.1453509394250E+01, 0.3120000000000E+01, 0.1709560122676E+01, 0.3120000000000E+01, 0.2620200012731E+03,-0.1548739924740E+02, 0.3760000000000E+01
 0.10580E+03, 0.2988255422589E+02, 0.1000000000000E+02, 0.8395753940880E+02, 0.1000000000000E+01, 0.1453408450165E+01, 0.3120000000000E+01, 0.1709702068848E+01, 0.3120000000000E+01, 0.2620151428822E+03,-0.1549022271373E+02, 0.3760000000000E+01
 0.10590E+03, 0.2988262029500E+02, 0.1000000000000E+02, 0.8395598200763E+02, 0.1000000000000E+01, 0.1453307505808E+01, 0.3120000000000E+01, 0.1709844016401E+01, 0.3120000000000E+01, 0.2620102743529E+03,-0.1549304507766E+02, 0.3760000000000E+01
 0.10600E+03, 0.2988268637046E+02, 0.1000000000000E+02, 0.8395442570775E+02, 0.1000000000000E+01, 0.1453206561257E+01, 0.3120000000000E+01, 0.1709985965621E+01, 0.3120000000000E+01, 0.2620054092842E+03,-0.1549586901292E+02, 0.3760000000000E+01
 0.10610E+03, 0.2988275245379E+02, 0.1000000000000E+02, 0.8395286616907E+02, 0.1000000000000E+01, 0.1453105616435E+01, 0.3120000000000E+01, 0.1710127916229E+01, 0.3120000000000E+01, 0.2620005340824E+03,-0.1549869184296E+02, 0.3760000000000E+01
 0.10620E+03, 0.2988281854349E+02, 0.1000000000000E+02, 0.8395130773103E+02, 0.1000000000000E+01, 0.1453004671419E+01, 0.3120000000000E+01, 0.1710269868513E+01, 0.3120000000000E+01, 0.2619956623391E+03,-0.1550151624230E+02, 0.3760000000000E+01
 0.10630E+03, 0.2988288464109E+02, 0.1000000000000E+02, 0.8394974605582E+02, 0.1000000000000E+01, 0.1452903726131E+01, 0.3120000000000E+01, 0.1710411822193E+01, 0.3120000000000E+01, 0.2619907804680E+03,-0.1550433954320E+02, 0.3760000000000E+01
 0.10640E+03, 0.2988295074507E+02, 0.1000000000000E+02, 0.8394818547913E+02, 0.1000000000000E+01, 0.1452802780650E+01, 0.3120000000000E+01, 0.1710553777556E+01, 0.3120000000000E+01, 0.2619859020490E+03,-0.1550716441105E+02, 0.3760000000000E+01
 0.10650E+03, 0.2988301685697E+02, 0.1000000000000E+02, 0.8394662166930E+02, 0.1000000000000E+01, 0.1452701834897E+01, 0.3120000000000E+01, 0.1710695734323E+01, 0.3120000000000E+01, 0.2619810135146E+03,-0.1550998817377E+02, 0.3760000000000E+01
 0.10660E+03, 0.2988308297529E+02, 0.1000000000000E+02, 0.8394505895352E+02, 0.1000000000000E+01, 0.1452600888950E+01, 0.3120000000000E+01, 0.1710837692780E+01, 0.3120000000000E+01, 0.2619761284186E+03,-0.1551281350767E+02, 0.3760000000000E+01
 0.10670E+03, 0.2988314910153E+02, 0.1000000000000E+02, 0.8394349300807E+02, 0.1000000000000E+01, 0.1452499942731E+01, 0.3120000000000E+01, 0.1710979652651E+01, 0.3120000000000E+01, 0.2619712332184E+03,-0.1551563774125E+02, 0.3760000000000E+01
 0.10680E+03, 0.2988321523422E+02, 0.1000000000000E+02, 0.8394192815629E+02, 0.1000000000000E+01, 0.1452398996318E+01, 0.3120000000000E+01, 0.1711121614219E+01, 0.3120000000000E+01, 0.2619663414550E+03,-0.1551846353754E+02, 0.3760000000000E+01
 0.10690E+03, 0.2988328137485E+02, 0.1000000000000E+02, 0.8394036007221E+02, 0.1000000000000E+01, 0.1452298049633E+01, 0.3120000000000E+01, 0.1711263577209E+01, 0.3120000000000E+01, 0.2619614395795E+03,-0.1552128824166E+02, 0.3760000000000E+01
 0.10700E+03, 0.2988334752196E+02, 0.1000000000000E+02, 0.8393879308023E+02, 0.1000000000000E+01, 0.1452197102753E+01, 0.3120000000000E+01, 0.1711405541905E+01, 0.3120000000000E+01, 0.2619565411360E+03,-0.1552411451101E+02, 0.3760000000000E+01
 0.10710E+03, 0.2988341367703E+02, 0.1000000000000E+02, 0.8393722286330E+02, 0.1000000000000E+01, 0.1452096155602E+01, 0.3120000000000E+01, 0.1711547508029E+01, 0.3120000000000E+01, 0.2619516326034E+03,-0.1552693967480E+02, 0.3760000000000E+01
 0.10720E+03, 0.2988347983859E+02, 0.1000000000000E+02, 0.8393565373342E+02, 0.1000000000000E+01, 0.1451995208257E+01, 0.3120000000000E+01, 0.1711689475868E+01, 0.3120000000000E+01, 0.2619467274873E+03,-0.1552976640943E+02, 0.3760000000000E+01
 0.10730E+03, 0.2988354600814E+02, 0.1000000000000E+02, 0.8393408137893E+02, 0.1000000000000E+01, 0.1451894260639E+01, 0.3120000000000E+01, 0.1711831445144E+01, 0.3120000000000E+01, 0.2619418122832E+03,-0.1553259204732E+02, 0.3760000000000E+01
 0.10740E+03, 0.2988361218420E+02, 0.1000000000000E+02, 0.8393251011341E+02, 0.1000000000000E+01, 0.1451793312827E+01, 0.3120000000000E+01, 0.1711973416141E+01, 0.3120000000000E+01, 0.2619369005016E+03,-0.1553541924776E+02, 0.3760000000000E+01
 0.10750E+03, 0.2988367836827E+02, 0.1000000000000E+02, 0.8393093562338E+02, 0.1000000000000E+01, 0.1451692364742E+01, 0.3120000000000E+01, 0.1712115388583E+01, 0.3120000000000E+01, 0.2619319786323E+03,-0.1553824534909E+02, 0.3760000000000E+01
 0.10760E+03, 0.2988374455888E+02, 0.1000000000000E+02, 0.8392936222141E+02, 0.1000000000000E+01, 0.1451591416463E+01, 0.3120000000000E+01, 0.1712257362756E+01, 0.3120000000000E+01, 0.2619270601830E+03,-0.1554107301573E+02, 0.3760000000000E+01
 0.10770E+03, 0.2988381075751E+02, 0.1000000000000E+02, 0.8392778559416E+02, 0.1000000000000E+01, 0.1451490467912E+01, 0.3120000000000E+01, 0.1712399338381E+01, 0.3120000000000E+01, 0.2619221316437E+03,-0.1554389958974E+02, 0.3760000000000E+01
 0.10780E+03, 0.2988387696271E+02, 0.1000000000000E+02, 0.8392621005397E+02, 0.1000000000000E+01, 0.1451389519165E+01, 0.3120000000000E+01, 0.1712541315744E+01, 0.3120000000000E+01, 0.2619172065211E+03,-0.1554672772431E+02, 0.3760000000000E+01
 0.10790E+03, 0.2988394317595E+02, 0.1000000000000E+02, 0.8392463129257E+02, 0.1000000000000E+01, 0.1451288570146E+01, 0.3120000000000E+01, 0.1712683294568E+01, 0.3120000000000E+01, 0.2619122713214E+03,-0.1554955476399E+02, 0.3760000000000E+01
 0.10800E+03, 0.2988400939577E+02, 0.1000000000000E+02, 0.8392305361520E+02, 0.1000000000000E+01, 0.1451187620933E+01, 0.3120000000000E+01, 0.1712825275137E+01, 0.3120000000000E+01, 0.2619073395292E+03,-0.1555238336553E+02, 0.3760000000000E+01
 0.10810E+03, 0.2988407562366E+02, 0.1000000000000E+02, 0.8392147271875E+02, 0.1000000000000E+01, 0.1451086671446E+01, 0.3120000000000E+01, 0.1712967257176E+01, 0.3120000000000E+01, 0.2619023976666E+03,-0.1555521087270E+02, 0.3760000000000E+01
 0.10820E+03, 0.2988414185816E+02, 0.1000000000000E+02, 0.8391989290696E+02, 0.1000000000000E+01, 0.1450985721765E+01, 0.3120000000000E+01, 0.1713109240968E+01, 0.3120000000000E+01, 0.2618974592134E+03,-0.1555803994142E+02, 0.3760000000000E+01
 0.10830E+03, 0.2988420810074E+02, 0.1000000000000E+02, 0.8391830988000E+02, 0.1000000000000E+01, 0.1450884771811E+01, 0.3120000000000E+01, 0.1713251226236E+01, 0.3120000000000E+01, 0.2618925107023E+03,-0.1556086791197E+02, 0.3760000000000E+01
 0.10840E+03, 0.2988427434996E+02, 0.1000000000000E+02, 0.8391672792855E+02, 0.1000000000000E+01, 0.1450783821662E+01, 0.3120000000000E+01, 0.1713393213266E+01, 0.3120000000000E+01, 0.2618875655721E+03,-0.1556369744844E+02, 0.3760000000000E+01
 0.10850E+03, 0.2988434060727E+02, 0.1000000000000E+02, 0.8391514276585E+02, 0.1000000000000E+01, 0.1450682871241E+01, 0.3120000000000E+01, 0.1713535201781E+01, 0.3120000000000E+01, 0.2618826103963E+03,-0.1556652589174E+02, 0.3760000000000E+01
 0.10860E+03, 0.2988440687125E+02, 0.1000000000000E+02, 0.8391355867937E+02, 0.1000000000000E+01, 0.1450581920624E+01, 0.3120000000000E+01, 0.1713677192065E+01, 0.3120000000000E+01, 0.2618776586036E+03,-0.1556935589313E+02, 0.3760000000000E+01
 0.10870E+03, 0.2988447314334E+02, 0.1000000000000E+02, 0.8391197138349E+02, 0.1000000000000E+01, 0.1450480969734E+01, 0.3120000000000E+01, 0.1713819183842E+01, 0.3120000000000E+01, 0.2618726967714E+03,-0.1557218480759E+02, 0.3760000000000E+01
 0.10880E+03, 0.2988453942212E+02, 0.1000000000000E+02, 0.8391038516126E+02, 0.1000000000000E+01, 0.1450380018648E+01, 0.3120000000000E+01, 0.1713961177396E+01, 0.3120000000000E+01, 0.2618677383142E+03,-0.1557501527621E+02, 0.3760000000000E+01
 0.10890E+03, 0.2988460570903E+02, 0.1000000000000E+02, 0.8390879572932E+02, 0.1000000000000E+01, 0.1450279067290E+01, 0.3120000000000E+01, 0.1714103172451E+01, 0.3120000000000E+01, 0.2618627698167E+03,-0.1557784465898E+02, 0.3760000000000E+01
 0.10900E+03, 0.2988467200265E+02, 0.1000000000000E+02, 0.8390720737246E+02, 0.1000000000000E+01, 0.1450178115736E+01, 0.3120000000000E+01, 0.1714245169291E+01, 0.3120000000000E+01, 0.2618578046988E+03,-0.1558067559477E+02, 0.3760000000000E+01
 0.10910E+03, 0.2988473830443E+02, 0.1000000000000E+02, 0.8390561580969E+02, 0.1000000000000E+01, 0.1450077163909E+01, 0.3120000000000E+01, 0.1714387167640E+01, 0.3120000000000E+01, 0.2618528295525E+03,-0.1558350544387E+02, 0.3760000000000E+01
 0.10920E+03, 0.2988480461293E+02, 0.1000000000000E+02, 0.8390402531961E+02, 0.1000000000000E+01, 0.1449976211886E+01, 0.3120000000000E+01, 0.1714529167782E+01, 0.3120000000000E+01, 0.2618478577783E+03,-0.1558633684608E+02, 0.3760000000000E+01
 0.10930E+03, 0.2988487092961E+02, 0.1000000000000E+02, 0.8390243162277E+02, 0.1000000000000E+01, 0.1449875259590E+01, 0.3120000000000E+01, 0.1714671169440E+01, 0.3120000000000E+01, 0.2618428759734E+03,-0.1558916716248E+02, 0.3760000000000E+01
 0.10940E+03, 0.2988493725305E+02, 0.1000000000000E+02, 0.8390083899891E+02, 0.1000000000000E+01, 0.1449774307098E+01, 0.3120000000000E+01, 0.1714813172899E+01, 0.3120000000000E+01, 0.2618378975416E+03,-0.1559199903238E+02, 0.3760000000000E+01
 0.10950E+03, 0.2988500358467E+02, 0.1000000000000E+02, 0.8389924317055E+02, 0.1000000000000E+01, 0.1449673354333E+01, 0.3120000000000E+01, 0.1714955177883E+01, 0.3120000000000E+01, 0.2618329090859E+03,-0.1559482981923E+02, 0.3760000000000E+01
 0.10960E+03, 0.2988506992308E+02, 0.1000000000000E+02, 0.8389764841296E+02, 0.1000000000000E+01, 0.1449572401371E+01, 0.3120000000000E+01, 0.1715097184675E+01, 0.3120000000000E+01, 0.2618279239968E+03,-0.1559766215670E+02, 0.3760000000000E+01
 0.10970E+03, 0.2988513626969E+02, 0.1000000000000E+02, 0.8389605045355E+02, 0.1000000000000E+01, 0.1449471448137E+01, 0.3120000000000E+01, 0.1715239193001E+01, 0.3120000000000E+01, 0.2618229288924E+03,-0.1560049340902E+02, 0.3760000000000E+01
 0.10980E+03, 0.2988520262311E+02, 0.1000000000000E+02, 0.8389445356181E+02, 0.1000000000000E+01, 0.1449370494706E+01, 0.3120000000000E+01, 0.1715381203142E+01, 0.3120000000000E+01, 0.2618179371447E+03,-0.1560332621557E+02, 0.3760000000000E+01
 0.10990E+03, 0.2988526898475E+02, 0.1000000000000E+02, 0.8389285347038E+02, 0.1000000000000E+01, 0.1449269541002E+01, 0.3120000000000E+01, 0.1715523214824E+01, 0.3120000000000E+01, 0.2618129353886E+03,-0.1560615793847E+02, 0.3760000000000E+01
 0.11000E+03, 0.2988533535322E+02, 0.1000000000000E+02, 0.8389125444699E+02, 0.1000000000000E+01, 0.1449168587101E+01, 0.3120000000000E+01, 0.1715665228330E+01, 0.3120000000000E+01, 0.2618079369906E+03,-0.1560899121177E+02, 0.3760000000000E+01
 0.11010E+03, 0.2988540172993E+02, 0.1000000000000E+02, 0.8388965222695E+02, 0.1000000000000E+01, 0.1449067632928E+01, 0.3120000000000E+01, 0.1715807243385E+01, 0.3120000000000E+01, 0.2618029285935E+03,-0.1561182339806E+02, 0.3760000000000E+01
 0.11020E+03, 0.2988546811350E+02, 0.1000000000000E+02, 0.8388805107269E+02, 0.1000000000000E+01, 0.1448966678557E+01, 0.3120000000000E+01, 0.1715949260271E+01, 0.3120000000000E+01, 0.2617979235476E+03,-0.1561465713674E+02, 0.3760000000000E+01
 0.11030E+03, 0.2988553450533E+02, 0.1000000000000E+02, 0.8388644671996E+02, 0.1000000000000E+01, 0.1448865723913E+01, 0.3120000000000E+01, 0.1716091278715E+01, 0.3120000000000E+01, 0.2617929084971E+03,-0.1561748979785E+02, 0.3760000000000E+01
 0.11040E+03, 0.2988560090403E+02, 0.1000000000000E+02, 0.8388484343087E+02, 0.1000000000000E+01, 0.1448764769072E+01, 0.3120000000000E+01, 0.1716233298997E+01, 0.3120000000000E+01, 0.2617878967913E+03,-0.1562032400881E+02, 0.3760000000000E+01
 0.11050E+03, 0.2988566731102E+02, 0.1000000000000E+02, 0.8388323695131E+02, 0.1000000000000E+01, 0.1448663813958E+01, 0.3120000000000E+01, 0.1716375320846E+01, 0.3120000000000E+01, 0.2617828751060E+03,-0.1562315713588E+02, 0.3760000000000E+01
 0.11060E+03, 0.2988573372490E+02, 0.1000000000000E+02, 0.8388163153412E+02, 0.1000000000000E+01, 0.1448562858646E+01, 0.3120000000000E+01, 0.1716517344540E+01, 0.3120000000000E+01, 0.2617778567612E+03,-0.1562599181147E+02, 0.3760000000000E+01
 0.11070E+03, 0.2988580014708E+02, 0.1000000000000E+02, 0.8388002292587E+02, 0.1000000000000E+01, 0.1448461903061E+01, 0.3120000000000E+01, 0.1716659369808E+01, 0.3120000000000E+01, 0.2617728284354E+03,-0.1562882540568E+02, 0.3760000000000E+01
 0.11080E+03, 0.2988586657618E+02, 0.1000000000000E+02, 0.8387841537819E+02, 0.1000000000000E+01, 0.1448360947279E+01, 0.3120000000000E+01, 0.1716801396930E+01, 0.3120000000000E+01, 0.2617678034446E+03,-0.1563166054575E+02, 0.3760000000000E+01
 0.11090E+03, 0.2988593301360E+02, 0.1000000000000E+02, 0.8387680464179E+02, 0.1000000000000E+01, 0.1448259991223E+01, 0.3120000000000E+01, 0.1716943425634E+01, 0.3120000000000E+01, 0.2617627684802E+03,-0.1563449461189E+02, 0.3760000000000E+01
 0.11100E+03, 0.2988599945796E+02, 0.1000000000000E+02, 0.8387519496084E+02, 0.1000000000000E+01, 0.1448159034970E+01, 0.3120000000000E+01, 0.1717085456199E+01, 0.3120000000000E+01, 0.2617577368349E+03,-0.1563733022371E+02, 0.3760000000000E+01
 0.11110E+03, 0.2988606591065E+02, 0.1000000000000E+02, 0.8387358209854E+02, 0.1000000000000E+01, 0.1448058078443E+01, 0.3120000000000E+01, 0.1717227488354E+01, 0.3120000000000E+01, 0.2617526952390E+03,-0.1564016475745E+02, 0.3760000000000E+01
 0.11120E+03, 0.2988613237032E+02, 0.1000000000000E+02, 0.8387197029053E+02, 0.1000000000000E+01, 0.1447957121718E+01, 0.3120000000000E+01, 0.1717369522379E+01, 0.3120000000000E+01, 0.2617476569588E+03,-0.1564300083577E+02, 0.3760000000000E+01
 0.11130E+03, 0.2988619883833E+02, 0.1000000000000E+02, 0.8387035530262E+02, 0.1000000000000E+01, 0.1447856164720E+01, 0.3120000000000E+01, 0.1717511558001E+01, 0.3120000000000E+01, 0.2617426087326E+03,-0.1564583583667E+02, 0.3760000000000E+01
 0.11140E+03, 0.2988626531334E+02, 0.1000000000000E+02, 0.8386874136822E+02, 0.1000000000000E+01, 0.1447755207523E+01, 0.3120000000000E+01, 0.1717653595499E+01, 0.3120000000000E+01, 0.2617375638197E+03,-0.1564867237855E+02, 0.3760000000000E+01
 0.11150E+03, 0.2988633179671E+02, 0.1000000000000E+02, 0.8386712425385E+02, 0.1000000000000E+01, 0.1447654250054E+01, 0.3120000000000E+01, 0.1717795634604E+01, 0.3120000000000E+01, 0.2617325089609E+03,-0.1565150784852E+02, 0.3760000000000E+01
 0.11160E+03, 0.2988639828710E+02, 0.1000000000000E+02, 0.8386550818756E+02, 0.1000000000000E+01, 0.1447553292386E+01, 0.3120000000000E+01, 0.1717937675592E+01, 0.3120000000000E+01, 0.2617274573983E+03,-0.1565434486243E+02, 0.3760000000000E+01
 0.11170E+03, 0.2988646478588E+02, 0.1000000000000E+02, 0.8386388894868E+02, 0.1000000000000E+01, 0.1447452334444E+01, 0.3120000000000E+01, 0.1718079718195E+01, 0.3120000000000E+01, 0.2617223959129E+03,-0.1565718080491E+02, 0.3760000000000E+01
 0.11180E+03, 0.2988653129169E+02, 0.1000000000000E+02, 0.8386227075849E+02, 0.1000000000000E+01, 0.1447351376304E+01, 0.3120000000000E+01, 0.1718221762690E+01, 0.3120000000000E+01, 0.2617173377260E+03,-0.1566001828316E+02, 0.3760000000000E+01
 0.11190E+03, 0.2988659780591E+02, 0.1000000000000E+02, 0.8386064939418E+02, 0.1000000000000E+01, 0.1447250417890E+01, 0.3120000000000E+01, 0.1718363808806E+01, 0.3120000000000E+01, 0.2617122696115E+03,-0.1566285469156E+02, 0.3760000000000E+01
 0.11200E+03, 0.2988666432719E+02, 0.1000000000000E+02, 0.8385902907845E+02, 0.1000000000000E+01, 0.1447149459278E+01, 0.3120000000000E+01, 0.1718505856822E+01, 0.3120000000000E+01, 0.2617072047950E+03,-0.1566569264101E+02, 0.3760000000000E+01
 0.11210E+03, 0.2988673085689E+02, 0.1000000000000E+02, 0.8385740558988E+02, 0.1000000000000E+01, 0.1447048500391E+01, 0.3120000000000E+01, 0.1718647906468E+01, 0.3120000000000E+01, 0.2617021300553E+03,-0.1566852951818E+02, 0.3760000000000E+01
 0.11220E+03, 0.2988679739367E+02, 0.1000000000000E+02, 0.8385578314794E+02, 0.1000000000000E+01, 0.1446947541306E+01, 0.3120000000000E+01, 0.1718789958021E+01, 0.3120000000000E+01, 0.2616970586076E+03,-0.1567136793463E+02, 0.3760000000000E+01
 0.11230E+03, 0.2988686393890E+02, 0.1000000000000E+02, 0.8385415753843E+02, 0.1000000000000E+01, 0.1446846581947E+01, 0.3120000000000E+01, 0.1718932011211E+01, 0.3120000000000E+01, 0.2616919772531E+03,-0.1567420527936E+02, 0.3760000000000E+01
 0.11240E+03, 0.2988693049122E+02, 0.1000000000000E+02, 0.8385253297397E+02, 0.1000000000000E+01, 0.1446745622389E+01, 0.3120000000000E+01, 0.1719074066317E+01, 0.3120000000000E+01, 0.2616868991858E+03,-0.1567704416299E+02, 0.3760000000000E+01
 0.11250E+03, 0.2988699705201E+02, 0.1000000000000E+02, 0.8385090524185E+02, 0.1000000000000E+01, 0.1446644662557E+01, 0.3120000000000E+01, 0.1719216123067E+01, 0.3120000000000E+01, 0.2616818112117E+03,-0.1567988197535E+02, 0.3760000000000E+01
 0.11260E+03, 0.2988706361992E+02, 0.1000000000000E+02, 0.8384927855303E+02, 0.1000000000000E+01, 0.1446543702526E+01, 0.3120000000000E+01, 0.1719358181740E+01, 0.3120000000000E+01, 0.2616767265192E+03,-0.1568272132758E+02, 0.3760000000000E+01
 0.11270E+03, 0.2988713019631E+02, 0.1000000000000E+02, 0.8384764870201E+02, 0.1000000000000E+01, 0.1446442742221E+01, 0.3120000000000E+01, 0.1719500242066E+01, 0.3120000000000E+01, 0.2616716319371E+03,-0.1568555961005E+02, 0.3760000000000E+01
 0.11280E+03, 0.2988719677984E+02, 0.1000000000000E+02, 0.8384601988993E+02, 0.1000000000000E+01, 0.1446341781717E+01, 0.3120000000000E+01, 0.1719642304322E+01, 0.3120000000000E+01, 0.2616665406232E+03,-0.1568839943031E+02, 0.3760000000000E+01
 0.11290E+03, 0.2988726337187E+02, 0.1000000000000E+02, 0.8384438791903E+02, 0.1000000000000E+01, 0.1446240820938E+01, 0.3120000000000E+01, 0.1719784368239E+01, 0.3120000000000E+01, 0.2616614394304E+03,-0.1569123817941E+02, 0.3760000000000E+01
 0.11300E+03, 0.2988732997107E+02, 0.1000000000000E+02, 0.8384275698838E+02, 0.1000000000000E+01, 0.1446139859961E+01, 0.3120000000000E+01, 0.1719926434094E+01, 0.3120000000000E+01, 0.2616563415097E+03,-0.1569407846427E+02, 0.3760000000000E+01
 0.11310E+03, 0.2988739657878E+02, 0.1000000000000E+02, 0.8384112289665E+02, 0.1000000000000E+01, 0.1446038898709E+01, 0.3120000000000E+01, 0.1720068501617E+01, 0.3120000000000E+01, 0.2616512337034E+03,-0.1569691768451E+02, 0.3760000000000E+01
 0.11320E+03, 0.2988746319369E+02, 0.1000000000000E+02, 0.8383948984134E+02, 0.1000000000000E+01, 0.1445937937257E+01, 0.3120000000000E+01, 0.1720210571085E+01, 0.3120000000000E+01, 0.2616461291573E+03,-0.1569975844048E+02, 0.3760000000000E+01
 0.11330E+03, 0.2988752981711E+02, 0.1000000000000E+02, 0.8383785363167E+02, 0.1000000000000E+01, 0.1445836975531E+01, 0.3120000000000E+01, 0.1720352642231E+01, 0.3120000000000E+01, 0.2616410147466E+03,-0.1570259813181E+02, 0.3760000000000E+01
 0.11340E+03, 0.2988759644776E+02, 0.1000000000000E+02, 0.8383621845965E+02, 0.1000000000000E+01, 0.1445736013605E+01, 0.3120000000000E+01, 0.1720494715329E+01, 0.3120000000000E+01, 0.2616359036002E+03,-0.1570543935320E+02, 0.3760000000000E+01
 0.11350E+03, 0.2988766308695E+02, 0.1000000000000E+02, 0.8383458013401E+02, 0.1000000000000E+01, 0.1445635051404E+01, 0.3120000000000E+01, 0.1720636790111E+01, 0.3120000000000E+01, 0.2616307825914E+03,-0.1570827950983E+02, 0.3760000000000E+01
 0.11360E+03, 0.2988772973338E+02, 0.1000000000000E+02, 0.8383294284492E+02, 0.1000000000000E+01, 0.1445534089004E+01, 0.3120000000000E+01, 0.1720778866853E+01, 0.3120000000000E+01, 0.2616256648436E+03,-0.1571112119836E+02, 0.3760000000000E+01
 0.11370E+03, 0.2988779638837E+02, 0.1000000000000E+02, 0.8383130240123E+02, 0.1000000000000E+01, 0.1445433126329E+01, 0.3120000000000E+01, 0.1720920945287E+01, 0.3120000000000E+01, 0.2616205372306E+03,-0.1571396182482E+02, 0.3760000000000E+01
 0.11380E+03, 0.2988786305062E+02, 0.1000000000000E+02, 0.8382966299414E+02, 0.1000000000000E+01, 0.1445332163455E+01, 0.3120000000000E+01, 0.1721063025689E+01, 0.3120000000000E+01, 0.2616154128788E+03,-0.1571680398114E+02, 0.3760000000000E+01
 0.11390E+03, 0.2988792972145E+02, 0.1000000000000E+02, 0.8382802043375E+02, 0.1000000000000E+01, 0.1445231200305E+01, 0.3120000000000E+01, 0.1721205107791E+01, 0.3120000000000E+01, 0.2616102786658E+03,-0.1571964508077E+02, 0.3760000000000E+01
 0.11400E+03, 0.2988799639956E+02, 0.1000000000000E+02, 0.8382637891079E+02, 0.1000000000000E+01, 0.1445130236955E+01, 0.3120000000000E+01, 0.1721347191868E+01, 0.3120000000000E+01, 0.2616051477168E+03,-0.1572248770417E+02, 0.3760000000000E+01
 0.11410E+03, 0.2988806308626E+02, 0.1000000000000E+02, 0.8382473424109E+02, 0.1000000000000E+01, 0.1445029273330E+01, 0.3120000000000E+01, 0.1721489277653E+01, 0.3120000000000E+01, 0.2616000069274E+03,-0.1572532926565E+02, 0.3760000000000E+01
 0.11420E+03, 0.2988812978027E+02, 0.1000000000000E+02, 0.8382309060109E+02, 0.1000000000000E+01, 0.1444928309506E+01, 0.3120000000000E+01, 0.1721631365420E+01, 0.3120000000000E+01, 0.2615948693778E+03,-0.1572817235778E+02, 0.3760000000000E+01
 0.11430E+03, 0.2988819648288E+02, 0.1000000000000E+02, 0.8382144381760E+02, 0.1000000000000E+01, 0.1444827345406E+01, 0.3120000000000E+01, 0.1721773454902E+01, 0.3120000000000E+01, 0.2615897219980E+03,-0.1573101439302E+02, 0.3760000000000E+01
 0.11440E+03, 0.2988826319283E+02, 0.1000000000000E+02, 0.8381979806342E+02, 0.1000000000000E+01, 0.1444726381105E+01, 0.3120000000000E+01, 0.1721915546374E+01, 0.3120000000000E+01, 0.2615845778567E+03,-0.1573385795093E+02, 0.3760000000000E+01
 0.11450E+03, 0.2988832991140E+02, 0.1000000000000E+02, 0.8381814916738E+02, 0.1000000000000E+01, 0.1444625416530E+01, 0.3120000000000E+01, 0.1722057639570E+01, 0.3120000000000E+01, 0.2615794238907E+03,-0.1573670045685E+02, 0.3760000000000E+01
 0.11460E+03, 0.2988839663732E+02, 0.1000000000000E+02, 0.8381650130071E+02, 0.1000000000000E+01, 0.1444524451754E+01, 0.3120000000000E+01, 0.1722199734762E+01, 0.3120000000000E+01, 0.2615742731635E+03,-0.1573954448228E+02, 0.3760000000000E+01
 0.11470E+03, 0.2988846337188E+02, 0.1000000000000E+02, 0.8381485029553E+02, 0.1000000000000E+01, 0.1444423486702E+01, 0.3120000000000E+01, 0.1722341831686E+01, 0.3120000000000E+01, 0.2615691126219E+03,-0.1574238745654E+02, 0.3760000000000E+01
 0.11480E+03, 0.2988853011381E+02, 0.1000000000000E+02, 0.8381320031503E+02, 0.1000000000000E+01, 0.1444322521450E+01, 0.3120000000000E+01, 0.1722483930614E+01, 0.3120000000000E+01, 0.2615639553047E+03,-0.1574523194867E+02, 0.3760000000000E+01
 0.11490E+03, 0.2988859686440E+02, 0.1000000000000E+02, 0.8381154720134E+02, 0.1000000000000E+01, 0.1444221555923E+01, 0.3120000000000E+01, 0.1722626031280E+01, 0.3120000000000E+01, 0.2615587881899E+03,-0.1574807538584E+02, 0.3760000000000E+01
 0.11500E+03, 0.2988866362238E+02, 0.1000000000000E+02, 0.8380989511103E+02, 0.1000000000000E+01, 0.1444120590195E+01, 0.3120000000000E+01, 0.1722768133959E+01, 0.3120000000000E+01, 0.2615536242954E+03,-0.1575092035138E+02, 0.3760000000000E+01
 0.11510E+03, 0.2988873038904E+02, 0.1000000000000E+02, 0.8380823988790E+02, 0.1000000000000E+01, 0.1444019624191E+01, 0.3120000000000E+01, 0.1722910238383E+01, 0.3120000000000E+01, 0.2615484506047E+03,-0.1575376425855E+02, 0.3760000000000E+01
 0.11520E+03, 0.2988879716311E+02, 0.1000000000000E+02, 0.8380658568831E+02, 0.1000000000000E+01, 0.1443918657986E+01, 0.3120000000000E+01, 0.1723052344827E+01, 0.3120000000000E+01, 0.2615432801348E+03,-0.1575660969002E+02, 0.3760000000000E+01
 0.11530E+03, 0.2988886394587E+02, 0.1000000000000E+02, 0.8380492835994E+02, 0.1000000000000E+01, 0.1443817691505E+01, 0.3120000000000E+01, 0.1723194453024E+01, 0.3120000000000E+01, 0.2615380998813E+03,-0.1575945406601E+02, 0.3760000000000E+01
 0.11540E+03, 0.2988893073607E+02, 0.1000000000000E+02, 0.8380327205173E+02, 0.1000000000000E+01, 0.1443716724824E+01, 0.3120000000000E+01, 0.1723336563248E+01, 0.3120000000000E+01, 0.2615329228383E+03,-0.1576229996269E+02, 0.3760000000000E+01
 0.11550E+03, 0.2988899753497E+02, 0.1000000000000E+02, 0.8380161261823E+02, 0.1000000000000E+01, 0.1443615757867E+01, 0.3120000000000E+01, 0.1723478675233E+01, 0.3120000000000E+01, 0.2615277360227E+03,-0.1576514480844E+02, 0.3760000000000E+01
 0.11560E+03, 0.2988906434133E+02, 0.1000000000000E+02, 0.8379995420096E+02, 0.1000000000000E+01, 0.1443514790708E+01, 0.3120000000000E+01, 0.1723620789252E+01, 0.3120000000000E+01, 0.2615225524054E+03,-0.1576799117555E+02, 0.3760000000000E+01
 0.11570E+03, 0.2988913115642E+02, 0.1000000000000E+02, 0.8379829266362E+02, 0.1000000000000E+01, 0.1443413823273E+01, 0.3120000000000E+01, 0.1723762905040E+01, 0.3120000000000E+01, 0.2615173590319E+03,-0.1577083649284E+02, 0.3760000000000E+01
 0.11580E+03, 0.2988919797898E+02, 0.1000000000000E+02, 0.8379663214437E+02, 0.1000000000000E+01, 0.1443312855637E+01, 0.3120000000000E+01, 0.1723905022868E+01, 0.3120000000000E+01, 0.2615121688626E+03,-0.1577368332019E+02, 0.3760000000000E+01
 0.11590E+03, 0.2988926481027E+02, 0.1000000000000E+02, 0.8379496850191E+02, 0.1000000000000E+01, 0.1443211887725E+01, 0.3120000000000E+01, 0.1724047142473E+01, 0.3120000000000E+01, 0.2615069689275E+03,-0.1577652910491E+02, 0.3760000000000E+01
 0.11600E+03, 0.2988933164907E+02, 0.1000000000000E+02, 0.8379330587498E+02, 0.1000000000000E+01, 0.1443110919611E+01, 0.3120000000000E+01, 0.1724189264126E+01, 0.3120000000000E+01, 0.2615017721886E+03,-0.1577937640508E+02, 0.3760000000000E+01
 0.11610E+03, 0.2988939849662E+02, 0.1000000000000E+02, 0.8379164013309E+02, 0.1000000000000E+01, 0.1443009951222E+01, 0.3120000000000E+01, 0.1724331387564E+01, 0.3120000000000E+01, 0.2614965657098E+03,-0.1578222266020E+02, 0.3760000000000E+01
 0.11620E+03, 0.2988946535169E+02, 0.1000000000000E+02, 0.8378997540410E+02, 0.1000000000000E+01, 0.1442908982630E+01, 0.3120000000000E+01, 0.1724473513056E+01, 0.3120000000000E+01, 0.2614913624190E+03,-0.1578507042603E+02, 0.3760000000000E+01
 0.11630E+03, 0.2988953221553E+02, 0.1000000000000E+02, 0.8378830756237E+02, 0.1000000000000E+01, 0.1442808013762E+01, 0.3120000000000E+01, 0.1724615640340E+01, 0.3120000000000E+01, 0.2614861493955E+03,-0.1578791714570E+02, 0.3760000000000E+01
 0.11640E+03, 0.2988959908691E+02, 0.1000000000000E+02, 0.8378664073182E+02, 0.1000000000000E+01, 0.1442707044692E+01, 0.3120000000000E+01, 0.1724757769687E+01, 0.3120000000000E+01, 0.2614809395545E+03,-0.1579076538099E+02, 0.3760000000000E+01
 0.11650E+03, 0.2988966596707E+02, 0.1000000000000E+02, 0.8378497079160E+02, 0.1000000000000E+01, 0.1442606075347E+01, 0.3120000000000E+01, 0.1724899900832E+01, 0.3120000000000E+01, 0.2614757199907E+03,-0.1579361257090E+02, 0.3760000000000E+01
 0.11660E+03, 0.2988973285479E+02, 0.1000000000000E+02, 0.8378330186044E+02, 0.1000000000000E+01, 0.1442505105798E+01, 0.3120000000000E+01, 0.1725042034047E+01, 0.3120000000000E+01, 0.2614705036029E+03,-0.1579646127212E+02, 0.3760000000000E+01
 0.11670E+03, 0.2988979975132E+02, 0.1000000000000E+02, 0.8378162982068E+02, 0.1000000000000E+01, 0.1442404135974E+01, 0.3120000000000E+01, 0.1725184169068E+01, 0.3120000000000E+01, 0.2614652774956E+03,-0.1579930893118E+02, 0.3760000000000E+01
 0.11680E+03, 0.2988986665543E+02, 0.1000000000000E+02, 0.8377995879029E+02, 0.1000000000000E+01, 0.1442303165946E+01, 0.3120000000000E+01, 0.1725326306167E+01, 0.3120000000000E+01, 0.2614600545655E+03,-0.1580215810421E+02, 0.3760000000000E+01
 0.11690E+03, 0.2988993356835E+02, 0.1000000000000E+02, 0.8377828465662E+02, 0.1000000000000E+01, 0.1442202195643E+01, 0.3120000000000E+01, 0.1725468445079E+01, 0.3120000000000E+01, 0.2614548219323E+03,-0.1580500622945E+02, 0.3760000000000E+01
 0.11700E+03, 0.2989000048887E+02, 0.1000000000000E+02, 0.8377661153065E+02, 0.1000000000000E+01, 0.1442101225137E+01, 0.3120000000000E+01, 0.1725610586074E+01, 0.3120000000000E+01, 0.2614495924713E+03,-0.1580785586464E+02, 0.3760000000000E+01
 0.11710E+03, 0.2989006741823E+02, 0.1000000000000E+02, 0.8377493530056E+02, 0.1000000000000E+01, 0.1442000254354E+01, 0.3120000000000E+01, 0.1725752728891E+01, 0.3120000000000E+01, 0.2614443533052E+03,-0.1581070446062E+02, 0.3760000000000E+01
 0.11720E+03, 0.2989013435520E+02, 0.1000000000000E+02, 0.8377326008045E+02, 0.1000000000000E+01, 0.1441899283369E+01, 0.3120000000000E+01, 0.1725894873799E+01, 0.3120000000000E+01, 0.2614391173181E+03,-0.1581355456403E+02, 0.3760000000000E+01
 0.11730E+03, 0.2989020130103E+02, 0.1000000000000E+02, 0.8377158175735E+02, 0.1000000000000E+01, 0.1441798312107E+01, 0.3120000000000E+01, 0.1726037020535E+01, 0.3120000000000E+01, 0.2614338716293E+03,-0.1581640362770E+02, 0.3760000000000E+01
 0.11740E+03, 0.2989026825449E+02, 0.1000000000000E+02, 0.8376990444080E+02, 0.1000000000000E+01, 0.1441697340642E+01, 0.3120000000000E+01, 0.1726179169369E+01, 0.3120000000000E+01, 0.2614286291092E+03,-0.1581925420088E+02, 0.3760000000000E+01
 0.11750E+03, 0.2989033521681E+02, 0.1000000000000E+02, 0.8376822402611E+02, 0.1000000000000E+01, 0.1441596368900E+01, 0.3120000000000E+01, 0.1726321320038E+01, 0.3120000000000E+01, 0.2614233769026E+03,-0.1582210373332E+02, 0.3760000000000E+01
 0.11760E+03, 0.2989040218680E+02, 0.1000000000000E+02, 0.8376654461961E+02, 0.1000000000000E+01, 0.1441495396955E+01, 0.3120000000000E+01, 0.1726463472813E+01, 0.3120000000000E+01, 0.2614181278699E+03,-0.1582495477119E+02, 0.3760000000000E+01
 0.11770E+03, 0.2989046916566E+02, 0.1000000000000E+02, 0.8376486211609E+02, 0.1000000000000E+01, 0.1441394424734E+01, 0.3120000000000E+01, 0.1726605627431E+01, 0.3120000000000E+01, 0.2614128691544E+03,-0.1582780477241E+02, 0.3760000000000E+01
 0.11780E+03, 0.2989053615221E+02, 0.1000000000000E+02, 0.8376318061461E+02, 0.1000000000000E+01, 0.1441293452309E+01, 0.3120000000000E+01, 0.1726747784160E+01, 0.3120000000000E+01, 0.2614076135935E+03,-0.1583065627833E+02, 0.3760000000000E+01
 0.11790E+03, 0.2989060314764E+02, 0.1000000000000E+02, 0.8376149602383E+02, 0.1000000000000E+01, 0.1441192479607E+01, 0.3120000000000E+01, 0.1726889942740E+01, 0.3120000000000E+01, 0.2614023483742E+03,-0.1583350674767E+02, 0.3760000000000E+01
 0.11800E+03, 0.2989067015078E+02, 0.1000000000000E+02, 0.8375981243444E+02, 0.1000000000000E+01, 0.1441091506701E+01, 0.3120000000000E+01, 0.1727032103438E+01, 0.3120000000000E+01, 0.2613970863075E+03,-0.1583635871944E+02, 0.3760000000000E+01
 0.11810E+03, 0.2989073716282E+02, 0.1000000000000E+02, 0.8375812575620E+02, 0.1000000000000E+01, 0.1440990533519E+01, 0.3120000000000E+01, 0.1727174265994E+01, 0.3120000000000E+01, 0.2613918145838E+03,-0.1583920965821E+02, 0.3760000000000E+01
 0.11820E+03, 0.2989080418258E+02, 0.1000000000000E+02, 0.8375644007830E+02, 0.1000000000000E+01, 0.1440889560133E+01, 0.3120000000000E+01, 0.1727316430675E+01, 0.3120000000000E+01, 0.2613865460095E+03,-0.1584206209711E+02, 0.3760000000000E+01
 0.11830E+03, 0.2989087121127E+02, 0.1000000000000E+02, 0.8375475131406E+02, 0.1000000000000E+01, 0.1440788586469E+01, 0.3120000000000E+01, 0.1727458597221E+01, 0.3120000000000E+01, 0.2613812677864E+03,-0.1584491350553E+02, 0.3760000000000E+01
 0.11840E+03, 0.2989093824769E+02, 0.1000000000000E+02, 0.8375306355011E+02, 0.1000000000000E+01, 0.1440687612602E+01, 0.3120000000000E+01, 0.1727600765900E+01, 0.3120000000000E+01, 0.2613759927126E+03,-0.1584776641218E+02, 0.3760000000000E+01
 0.11850E+03, 0.2989100529305E+02, 0.1000000000000E+02, 0.8375137270426E+02, 0.1000000000000E+01, 0.1440586638458E+01, 0.3120000000000E+01, 0.1727742936450E+01, 0.3120000000000E+01, 0.2613707080037E+03,-0.1585061828643E+02, 0.3760000000000E+01
 0.11860E+03, 0.2989107234616E+02, 0.1000000000000E+02, 0.8374968285561E+02, 0.1000000000000E+01, 0.1440485664109E+01, 0.3120000000000E+01, 0.1727885109141E+01, 0.3120000000000E+01, 0.2613654264347E+03,-0.1585347166218E+02, 0.3760000000000E+01
 0.11870E+03, 0.2989113940823E+02, 0.1000000000000E+02, 0.8374798992888E+02, 0.1000000000000E+01, 0.1440384689483E+01, 0.3120000000000E+01, 0.1728027283709E+01, 0.3120000000000E+01, 0.2613601352427E+03,-0.1585632400360E+02, 0.3760000000000E+01
 0.11880E+03, 0.2989120647807E+02, 0.1000000000000E+02, 0.8374629799553E+02, 0.1000000000000E+01, 0.1440283714653E+01, 0.3120000000000E+01, 0.1728169460424E+01, 0.3120000000000E+01, 0.2613548471787E+03,-0.1585917784452E+02, 0.3760000000000E+01
 0.11890E+03, 0.2989127355689E+02, 0.1000000000000E+02, 0.8374460298820E+02, 0.1000000000000E+01, 0.1440182739545E+01, 0.3120000000000E+01, 0.1728311639025E+01, 0.3120000000000E+01, 0.2613495495048E+03,-0.1586203065643E+02, 0.3760000000000E+01
 0.11900E+03, 0.2989134064349E+02, 0.1000000000000E+02, 0.8374290897604E+02, 0.1000000000000E+01, 0.1440081764233E+01, 0.3120000000000E+01, 0.1728453819779E+01, 0.3120000000000E+01, 0.2613442549642E+03,-0.1586488496398E+02, 0.3760000000000E+01
 0.11910E+03, 0.2989140773907E+02, 0.1000000000000E+02, 0.8374121188945E+02, 0.1000000000000E+01, 0.1439980788644E+01, 0.3120000000000E+01, 0.1728596002425E+01, 0.3120000000000E+01, 0.2613389508125E+03,-0.1586773824314E+02, 0.3760000000000E+01
 0.11920E+03, 0.2989147484247E+02, 0.1000000000000E+02, 0.8373951579736E+02, 0.1000000000000E+01, 0.1439879812849E+01, 0.3120000000000E+01, 0.1728738187232E+01, 0.3120000000000E+01, 0.2613336497924E+03,-0.1587059301813E+02, 0.3760000000000E+01
 0.11930E+03, 0.2989154195486E+02, 0.1000000000000E+02, 0.8373781663470E+02, 0.1000000000000E+01, 0.1439778836778E+01, 0.3120000000000E+01, 0.1728880373938E+01, 0.3120000000000E+01, 0.2613283391733E+03,-0.1587344676600E+02, 0.3760000000000E+01
 0.11940E+03, 0.2989160907509E+02, 0.1000000000000E+02, 0.8373611846519E+02, 0.1000000000000E+01, 0.1439677860501E+01, 0.3120000000000E+01, 0.1729022562811E+01, 0.3120000000000E+01, 0.2613230316814E+03,-0.1587630200748E+02, 0.3760000000000E+01
 0.11950E+03, 0.2989167620432E+02, 0.1000000000000E+02, 0.8373441722710E+02, 0.1000000000000E+01, 0.1439576883946E+01, 0.3120000000000E+01, 0.1729164753590E+01, 0.3120000000000E+01, 0.2613177145969E+03,-0.1587915622421E+02, 0.3760000000000E+01
 0.11960E+03, 0.2989174334140E+02, 0.1000000000000E+02, 0.8373271698160E+02, 0.1000000000000E+01, 0.1439475907186E+01, 0.3120000000000E+01, 0.1729306946543E+01, 0.3120000000000E+01, 0.2613124006381E+03,-0.1588201193320E+02, 0.3760000000000E+01
 0.11970E+03, 0.2989181048751E+02, 0.1000000000000E+02, 0.8373101367118E+02, 0.1000000000000E+01, 0.1439374930149E+01, 0.3120000000000E+01, 0.1729449141410E+01, 0.3120000000000E+01, 0.2613070770982E+03,-0.1588486662005E+02, 0.3760000000000E+01
 0.11980E+03, 0.2989187764148E+02, 0.1000000000000E+02, 0.8372931135006E+02, 0.1000000000000E+01, 0.1439273952906E+01, 0.3120000000000E+01, 0.1729591338457E+01, 0.3120000000000E+01, 0.2613017566738E+03,-0.1588772279424E+02, 0.3760000000000E+01
 0.11990E+03, 0.2989194480450E+02, 0.1000000000000E+02, 0.8372760597000E+02, 0.1000000000000E+01, 0.1439172975385E+01, 0.3120000000000E+01, 0.1729733537424E+01, 0.3120000000000E+01, 0.2612964266870E+03,-0.1589057794844E+02, 0.3760000000000E+01
 0.12000E+03, 0.2989201197539E+02, 0.1000000000000E+02, 0.8372590157884E+02, 0.1000000000000E+01, 0.1439071997659E+01, 0.3120000000000E+01, 0.1729875738578E+01, 0.3120000000000E+01, 0.2612910998145E+03,-0.1589343458893E+02, 0.3760000000000E+01
 0.12010E+03, 0.2989207915534E+02, 0.1000000000000E+02, 0.8372419412727E+02, 0.1000000000000E+01, 0.1438971019655E+01, 0.3120000000000E+01, 0.1730017941659E+01, 0.3120000000000E+01, 0.2612857633753E+03,-0.1589629021241E+02, 0.3760000000000E+01
 0.12020E+03, 0.2989214634319E+02, 0.1000000000000E+02, 0.8372248766721E+02, 0.1000000000000E+01, 0.1438870041444E+01, 0.3120000000000E+01, 0.1730160146933E+01, 0.3120000000000E+01, 0.2612804300586E+03,-0.1589914731678E+02, 0.3760000000000E+01
 0.12030E+03, 0.2989221354011E+02, 0.1000000000000E+02, 0.8372077814966E+02, 0.1000000000000E+01, 0.1438769062956E+01, 0.3120000000000E+01, 0.1730302354141E+01, 0.3120000000000E+01, 0.2612750871844E+03,-0.1590200340397E+02, 0.3760000000000E+01
 0.12040E+03, 0.2989228074495E+02, 0.1000000000000E+02, 0.8371906961759E+02, 0.1000000000000E+01, 0.1438668084262E+01, 0.3120000000000E+01, 0.1730444563549E+01, 0.3120000000000E+01, 0.2612697474139E+03,-0.1590486098113E+02, 0.3760000000000E+01
 0.12050E+03, 0.2989234795886E+02, 0.1000000000000E+02, 0.8371735803777E+02, 0.1000000000000E+01, 0.1438567105290E+01, 0.3120000000000E+01, 0.1730586774898E+01, 0.3120000000000E+01, 0.2612643981165E+03,-0.1590771753858E+02, 0.3760000000000E+01
 0.12060E+03, 0.2989241518072E+02, 0.1000000000000E+02, 0.8371564744105E+02, 0.1000000000000E+01, 0.1438466126112E+01, 0.3120000000000E+01, 0.1730728988453E+01, 0.3120000000000E+01, 0.2612590519155E+03,-0.1591057557529E+02, 0.3760000000000E+01
 0.12070E+03, 0.2989248241166E+02, 0.1000000000000E+02, 0.8371393379621E+02, 0.1000000000000E+01, 0.1438365146655E+01, 0.3120000000000E+01, 0.1730871203955E+01, 0.3120000000000E+01, 0.2612536961865E+03,-0.1591343260273E+02, 0.3760000000000E+01
 0.12080E+03, 0.2989254965057E+02, 0.1000000000000E+02, 0.8371222113523E+02, 0.1000000000000E+01, 0.1438264166992E+01, 0.3120000000000E+01, 0.1731013421670E+01, 0.3120000000000E+01, 0.2612483435562E+03,-0.1591629110924E+02, 0.3760000000000E+01
 0.12090E+03, 0.2989261689857E+02, 0.1000000000000E+02, 0.8371050542925E+02, 0.1000000000000E+01, 0.1438163187051E+01, 0.3120000000000E+01, 0.1731155641339E+01, 0.3120000000000E+01, 0.2612429814081E+03,-0.1591914860385E+02, 0.3760000000000E+01
 0.12100E+03, 0.2989268415455E+02, 0.1000000000000E+02, 0.8370879070326E+02, 0.1000000000000E+01, 0.1438062206903E+01, 0.3120000000000E+01, 0.1731297863227E+01, 0.3120000000000E+01, 0.2612376223464E+03,-0.1592200757653E+02, 0.3760000000000E+01
 0.12110E+03, 0.2989275141965E+02, 0.1000000000000E+02, 0.8370707293825E+02, 0.1000000000000E+01, 0.1437961226477E+01, 0.3120000000000E+01, 0.1731440087076E+01, 0.3120000000000E+01, 0.2612322537858E+03,-0.1592486553794E+02, 0.3760000000000E+01
 0.12120E+03, 0.2989281869274E+02, 0.1000000000000E+02, 0.8370535615270E+02, 0.1000000000000E+01, 0.1437860245844E+01, 0.3120000000000E+01, 0.1731582313150E+01, 0.3120000000000E+01, 0.2612268883101E+03,-0.1592772497864E+02, 0.3760000000000E+01
 0.12130E+03, 0.2989288597496E+02, 0.1000000000000E+02, 0.8370363633283E+02, 0.1000000000000E+01, 0.1437759264932E+01, 0.3120000000000E+01, 0.1731724541193E+01, 0.3120000000000E+01, 0.2612215133501E+03,-0.1593058340508E+02, 0.3760000000000E+01
 0.12140E+03, 0.2989295326519E+02, 0.1000000000000E+02, 0.8370191749009E+02, 0.1000000000000E+01, 0.1437658283813E+01, 0.3120000000000E+01, 0.1731866771466E+01, 0.3120000000000E+01, 0.2612161414680E+03,-0.1593344331072E+02, 0.3760000000000E+01
 0.12150E+03, 0.2989302056456E+02, 0.1000000000000E+02, 0.8370019561224E+02, 0.1000000000000E+01, 0.1437557302416E+01, 0.3120000000000E+01, 0.1732009003713E+01, 0.3120000000000E+01, 0.2612107600992E+03,-0.1593630220794E+02, 0.3760000000000E+01
 0.12160E+03, 0.2989308787195E+02, 0.1000000000000E+02, 0.8369847471273E+02, 0.1000000000000E+01, 0.1437456320811E+01, 0.3120000000000E+01, 0.1732151238199E+01, 0.3120000000000E+01, 0.2612053818121E+03,-0.1593916258279E+02, 0.3760000000000E+01
 0.12170E+03, 0.2989315518851E+02, 0.1000000000000E+02, 0.8369675078353E+02, 0.1000000000000E+01, 0.1437355338928E+01, 0.3120000000000E+01, 0.1732293474664E+01, 0.3120000000000E+01, 0.2611999940555E+03,-0.1594202194223E+02, 0.3760000000000E+01
 0.12180E+03, 0.2989322251310E+02, 0.1000000000000E+02, 0.8369502782897E+02, 0.1000000000000E+01, 0.1437254356837E+01, 0.3120000000000E+01, 0.1732435713374E+01, 0.3120000000000E+01, 0.2611946093689E+03,-0.1594488278065E+02, 0.3760000000000E+01
 0.12190E+03, 0.2989328984686E+02, 0.1000000000000E+02, 0.8369330184772E+02, 0.1000000000000E+01, 0.1437153374468E+01, 0.3120000000000E+01, 0.1732577954071E+01, 0.3120000000000E+01, 0.2611892152224E+03,-0.1594774261346E+02, 0.3760000000000E+01
 0.12200E+03, 0.2989335718868E+02, 0.1000000000000E+02, 0.8369157684112E+02, 0.1000000000000E+01, 0.1437052391890E+01, 0.3120000000000E+01, 0.1732720197018E+01, 0.3120000000000E+01, 0.2611838241462E+03,-0.1595060391831E+02, 0.3760000000000E+01
 0.12210E+03, 0.2989342453968E+02, 0.1000000000000E+02, 0.8368984881344E+02, 0.1000000000000E+01, 0.1436951409034E+01, 0.3120000000000E+01, 0.1732862441959E+01, 0.3120000000000E+01, 0.2611784236275E+03,-0.1595346421635E+02, 0.3760000000000E+01
 0.12220E+03, 0.2989349189875E+02, 0.1000000000000E+02, 0.8368812175736E+02, 0.1000000000000E+01, 0.1436850425970E+01, 0.3120000000000E+01, 0.1733004689156E+01, 0.3120000000000E+01, 0.2611730261695E+03,-0.1595632598554E+02, 0.3760000000000E+01
 0.12230E+03, 0.2989355926702E+02, 0.1000000000000E+02, 0.8368639168241E+02, 0.1000000000000E+01, 0.1436749442627E+01, 0.3120000000000E+01, 0.1733146938353E+01, 0.3120000000000E+01, 0.2611676192763E+03,-0.1595918675443E+02, 0.3760000000000E+01
 0.12240E+03, 0.2989362664338E+02, 0.1000000000000E+02, 0.8368466257807E+02, 0.1000000000000E+01, 0.1436648459076E+01, 0.3120000000000E+01, 0.1733289189812E+01, 0.3120000000000E+01, 0.2611622154408E+03,-0.1596204898909E+02, 0.3760000000000E+01
 0.12250E+03, 0.2989369402894E+02, 0.1000000000000E+02, 0.8368293045941E+02, 0.1000000000000E+01, 0.1436547475245E+01, 0.3120000000000E+01, 0.1733431443278E+01, 0.3120000000000E+01, 0.2611568021843E+03,-0.1596491022281E+02, 0.3760000000000E+01
 0.12260E+03, 0.2989376142261E+02, 0.1000000000000E+02, 0.8368119930951E+02, 0.1000000000000E+01, 0.1436446491207E+01, 0.3120000000000E+01, 0.1733573699011E+01, 0.3120000000000E+01, 0.2611513919798E+03,-0.1596777292380E+02, 0.3760000000000E+01
 0.12270E+03, 0.2989382882550E+02, 0.1000000000000E+02, 0.8367946514918E+02, 0.1000000000000E+01, 0.1436345506889E+01, 0.3120000000000E+01, 0.1733715956759E+01, 0.3120000000000E+01, 0.2611459723666E+03,-0.1597063462667E+02, 0.3760000000000E+01
 0.12280E+03, 0.2989389623651E+02, 0.1000000000000E+02, 0.8367773195589E+02, 0.1000000000000E+01, 0.1436244522363E+01, 0.3120000000000E+01, 0.1733858216779E+01, 0.3120000000000E+01, 0.2611405558002E+03,-0.1597349779226E+02, 0.3760000000000E+01
 0.12290E+03, 0.2989396365674E+02, 0.1000000000000E+02, 0.8367599575429E+02, 0.1000000000000E+01, 0.1436143537557E+01, 0.3120000000000E+01, 0.1734000478819E+01, 0.3120000000000E+01, 0.2611351298318E+03,-0.1597635996258E+02, 0.3760000000000E+01
 0.12300E+03, 0.2989403108512E+02, 0.1000000000000E+02, 0.8367426052007E+02, 0.1000000000000E+01, 0.1436042552542E+01, 0.3120000000000E+01, 0.1734142743138E+01, 0.3120000000000E+01, 0.2611297069112E+03,-0.1597922359546E+02, 0.3760000000000E+01
 0.12310E+03, 0.2989409852274E+02, 0.1000000000000E+02, 0.8367252227912E+02, 0.1000000000000E+01, 0.1435941567248E+01, 0.3120000000000E+01, 0.1734285009484E+01, 0.3120000000000E+01, 0.2611242745938E+03,-0.1598208623530E+02, 0.3760000000000E+01
 0.12320E+03, 0.2989416596850E+02, 0.1000000000000E+02, 0.8367078500839E+02, 0.1000000000000E+01, 0.1435840581745E+01, 0.3120000000000E+01, 0.1734427278114E+01, 0.3120000000000E+01, 0.2611188453330E+03,-0.1598495033127E+02, 0.3760000000000E+01
 0.12330E+03, 0.2989423342353E+02, 0.1000000000000E+02, 0.8366904473407E+02, 0.1000000000000E+01, 0.1435739595963E+01, 0.3120000000000E+01, 0.1734569548777E+01, 0.3120000000000E+01, 0.2611134066856E+03,-0.1598781343584E+02, 0.3760000000000E+01
 0.12340E+03, 0.2989430088671E+02, 0.1000000000000E+02, 0.8366730542590E+02, 0.1000000000000E+01, 0.1435638609971E+01, 0.3120000000000E+01, 0.1734711821731E+01, 0.3120000000000E+01, 0.2611079710820E+03,-0.1599067799980E+02, 0.3760000000000E+01
 0.12350E+03, 0.2989436835917E+02, 0.1000000000000E+02, 0.8366556312074E+02, 0.1000000000000E+01, 0.1435537623700E+01, 0.3120000000000E+01, 0.1734854096723E+01, 0.3120000000000E+01, 0.2611025261124E+03,-0.1599354156469E+02, 0.3760000000000E+01
 0.12360E+03, 0.2989443583980E+02, 0.1000000000000E+02, 0.8366382177806E+02, 0.1000000000000E+01, 0.1435436637219E+01, 0.3120000000000E+01, 0.1734996374012E+01, 0.3120000000000E+01, 0.2610970841753E+03,-0.1599640659727E+02, 0.3760000000000E+01
 0.12370E+03, 0.2989450332971E+02, 0.1000000000000E+02, 0.8366207743990E+02, 0.1000000000000E+01, 0.1435335650459E+01, 0.3120000000000E+01, 0.1735138653345E+01, 0.3120000000000E+01, 0.2610916328771E+03,-0.1599927063732E+02, 0.3760000000000E+01
 0.12380E+03, 0.2989457082782E+02, 0.1000000000000E+02, 0.8366033406654E+02, 0.1000000000000E+01, 0.1435234663488E+01, 0.3120000000000E+01, 0.1735280934981E+01, 0.3120000000000E+01, 0.2610861846189E+03,-0.1600213612939E+02, 0.3760000000000E+01
 0.12390E+03, 0.2989463833522E+02, 0.1000000000000E+02, 0.8365858769952E+02, 0.1000000000000E+01, 0.1435133676239E+01, 0.3120000000000E+01, 0.1735423218666E+01, 0.3120000000000E+01, 0.2610807270051E+03,-0.1600500063400E+02, 0.3760000000000E+01
 0.12400E+03, 0.2989470585083E+02, 0.1000000000000E+02, 0.8365684229645E+02, 0.1000000000000E+01, 0.1435032688779E+01, 0.3120000000000E+01, 0.1735565504661E+01, 0.3120000000000E+01, 0.2610752724287E+03,-0.1600786659531E+02, 0.3760000000000E+01
 0.12410E+03, 0.2989477337573E+02, 0.1000000000000E+02, 0.8365509390723E+02, 0.1000000000000E+01, 0.1434931701039E+01, 0.3120000000000E+01, 0.1735707792711E+01, 0.3120000000000E+01, 0.2610698085205E+03,-0.1601073156375E+02, 0.3760000000000E+01
 0.12420E+03, 0.2989484090886E+02, 0.1000000000000E+02, 0.8365334647561E+02, 0.1000000000000E+01, 0.1434830713089E+01, 0.3120000000000E+01, 0.1735850083075E+01, 0.3120000000000E+01, 0.2610643476298E+03,-0.1601359799129E+02, 0.3760000000000E+01
 0.12430E+03, 0.2989490845130E+02, 0.1000000000000E+02, 0.8365159606318E+02, 0.1000000000000E+01, 0.1434729724859E+01, 0.3120000000000E+01, 0.1735992375501E+01, 0.3120000000000E+01, 0.2610588774241E+03,-0.1601646342742E+02, 0.3760000000000E+01
 0.12440E+03, 0.2989497600199E+02, 0.1000000000000E+02, 0.8364984660732E+02, 0.1000000000000E+01, 0.1434628736419E+01, 0.3120000000000E+01, 0.1736134670246E+01, 0.3120000000000E+01, 0.2610534102330E+03,-0.1601933031717E+02, 0.3760000000000E+01
 0.12450E+03, 0.2989504356199E+02, 0.1000000000000E+02, 0.8364809417446E+02, 0.1000000000000E+01, 0.1434527747699E+01, 0.3120000000000E+01, 0.1736276967060E+01, 0.3120000000000E+01, 0.2610479337387E+03,-0.1602219622113E+02, 0.3760000000000E+01
 0.12460E+03, 0.2989511113024E+02, 0.1000000000000E+02, 0.8364634269608E+02, 0.1000000000000E+01, 0.1434426758768E+01, 0.3120000000000E+01, 0.1736419266198E+01, 0.3120000000000E+01, 0.2610424602524E+03,-0.1602506357731E+02, 0.3760000000000E+01
 0.12470E+03, 0.2989517870783E+02, 0.1000000000000E+02, 0.8364458824387E+02, 0.1000000000000E+01, 0.1434325769557E+01, 0.3120000000000E+01, 0.1736561567410E+01, 0.3120000000000E+01, 0.2610369774731E+03,-0.1602792994942E+02, 0.3760000000000E+01
 0.12480E+03, 0.2989524629368E+02, 0.1000000000000E+02, 0.8364283474711E+02, 0.1000000000000E+01, 0.1434224780135E+01, 0.3120000000000E+01, 0.1736703870953E+01, 0.3120000000000E+01, 0.2610314977048E+03,-0.1603079776942E+02, 0.3760000000000E+01
 0.12490E+03, 0.2989531388887E+02, 0.1000000000000E+02, 0.8364107827841E+02, 0.1000000000000E+01, 0.1434123790433E+01, 0.3120000000000E+01, 0.1736846176575E+01, 0.3120000000000E+01, 0.2610260086498E+03,-0.1603366460871E+02, 0.3760000000000E+01
 0.12500E+03, 0.2989538149235E+02, 0.1000000000000E+02, 0.8363932276601E+02, 0.1000000000000E+01, 0.1434022800520E+01, 0.3120000000000E+01, 0.1736988484533E+01, 0.3120000000000E+01, 0.2610205226084E+03,-0.1603653289495E+02, 0.3760000000000E+01
 0.12510E+03, 0.2989544910518E+02, 0.1000000000000E+02, 0.8363756428518E+02, 0.1000000000000E+01, 0.1433921810326E+01, 0.3120000000000E+01, 0.1737130794576E+01, 0.3120000000000E+01, 0.2610150272911E+03,-0.1603940019633E+02, 0.3760000000000E+01
 0.12520E+03, 0.2989551672630E+02, 0.1000000000000E+02, 0.8363580676045E+02, 0.1000000000000E+01, 0.1433820819921E+01, 0.3120000000000E+01, 0.1737273106960E+01, 0.3120000000000E+01, 0.2610095349871E+03,-0.1604226894496E+02, 0.3760000000000E+01
 0.12530E+03, 0.2989558435678E+02, 0.1000000000000E+02, 0.8363404626641E+02, 0.1000000000000E+01, 0.1433719829236E+01, 0.3120000000000E+01, 0.1737415421435E+01, 0.3120000000000E+01, 0.2610040334046E+03,-0.1604513671736E+02, 0.3760000000000E+01
 0.12540E+03, 0.2989565199558E+02, 0.1000000000000E+02, 0.8363228672715E+02, 0.1000000000000E+01, 0.1433618838339E+01, 0.3120000000000E+01, 0.1737557738256E+01, 0.3120000000000E+01, 0.2609985348314E+03,-0.1604800593114E+02, 0.3760000000000E+01
 0.12550E+03, 0.2989571964374E+02, 0.1000000000000E+02, 0.8363052422924E+02, 0.1000000000000E+01, 0.1433517847162E+01, 0.3120000000000E+01, 0.1737700057174E+01, 0.3120000000000E+01, 0.2609930270129E+03,-0.1605087417018E+02, 0.3760000000000E+01
 0.12560E+03, 0.2989578730023E+02, 0.1000000000000E+02, 0.8362876267976E+02, 0.1000000000000E+01, 0.1433416855772E+01, 0.3120000000000E+01, 0.1737842378443E+01, 0.3120000000000E+01, 0.2609875221840E+03,-0.1605374384867E+02, 0.3760000000000E+01
 0.12570E+03, 0.2989585496609E+02, 0.1000000000000E+02, 0.8362699817409E+02, 0.1000000000000E+01, 0.1433315864102E+01, 0.3120000000000E+01, 0.1737984701815E+01, 0.3120000000000E+01, 0.2609820081177E+03,-0.1605661255328E+02, 0.3760000000000E+01
 0.12580E+03, 0.2989592264029E+02, 0.1000000000000E+02, 0.8362523462077E+02, 0.1000000000000E+01, 0.1433214872220E+01, 0.3120000000000E+01, 0.1738127027543E+01, 0.3120000000000E+01, 0.2609764970533E+03,-0.1605948269606E+02, 0.3760000000000E+01
 0.12590E+03, 0.2989599032388E+02, 0.1000000000000E+02, 0.8362346811288E+02, 0.1000000000000E+01, 0.1433113880057E+01, 0.3120000000000E+01, 0.1738269355379E+01, 0.3120000000000E+01, 0.2609709767567E+03,-0.1606235186543E+02, 0.3760000000000E+01
 0.12600E+03, 0.2989605801582E+02, 0.1000000000000E+02, 0.8362170255523E+02, 0.1000000000000E+01, 0.1433012887682E+01, 0.3120000000000E+01, 0.1738411685576E+01, 0.3120000000000E+01, 0.2609654594553E+03,-0.1606522247678E+02, 0.3760000000000E+01
 0.12610E+03, 0.2989612571716E+02, 0.1000000000000E+02, 0.8361993404833E+02, 0.1000000000000E+01, 0.1432911895026E+01, 0.3120000000000E+01, 0.1738554017887E+01, 0.3120000000000E+01, 0.2609599329386E+03,-0.1606809211005E+02, 0.3760000000000E+01
 0.12620E+03, 0.2989619342685E+02, 0.1000000000000E+02, 0.8361816648926E+02, 0.1000000000000E+01, 0.1432810902158E+01, 0.3120000000000E+01, 0.1738696352564E+01, 0.3120000000000E+01, 0.2609544094096E+03,-0.1607096318235E+02, 0.3760000000000E+01
 0.12630E+03, 0.2989626114596E+02, 0.1000000000000E+02, 0.8361639598327E+02, 0.1000000000000E+01, 0.1432709909008E+01, 0.3120000000000E+01, 0.1738838689360E+01, 0.3120000000000E+01, 0.2609488766727E+03,-0.1607383328565E+02, 0.3760000000000E+01
 0.12640E+03, 0.2989632887344E+02, 0.1000000000000E+02, 0.8361462642632E+02, 0.1000000000000E+01, 0.1432608915646E+01, 0.3120000000000E+01, 0.1738981028527E+01, 0.3120000000000E+01, 0.2609433469275E+03,-0.1607670482233E+02, 0.3760000000000E+01
 0.12650E+03, 0.2989639661033E+02, 0.1000000000000E+02, 0.8361285392880E+02, 0.1000000000000E+01, 0.1432507922003E+01, 0.3120000000000E+01, 0.1739123369818E+01, 0.3120000000000E+01, 0.2609378079942E+03,-0.1607957538848E+02, 0.3760000000000E+01
 0.12660E+03, 0.2989646435562E+02, 0.1000000000000E+02, 0.8361108237557E+02, 0.1000000000000E+01, 0.1432406928147E+01, 0.3120000000000E+01, 0.1739265713486E+01, 0.3120000000000E+01, 0.2609322720377E+03,-0.1608244739037E+02, 0.3760000000000E+01
 0.12670E+03, 0.2989653211032E+02, 0.1000000000000E+02, 0.8360930788513E+02, 0.1000000000000E+01, 0.1432305934009E+01, 0.3120000000000E+01, 0.1739408059282E+01, 0.3120000000000E+01, 0.2609267269039E+03,-0.1608531842464E+02, 0.3760000000000E+01
 0.12680E+03, 0.2989659987343E+02, 0.1000000000000E+02, 0.8360753433894E+02, 0.1000000000000E+01, 0.1432204939659E+01, 0.3120000000000E+01, 0.1739550407460E+01, 0.3120000000000E+01, 0.2609211847467E+03,-0.1608819088762E+02, 0.3760000000000E+01
 0.12690E+03, 0.2989666764597E+02, 0.1000000000000E+02, 0.8360575786092E+02, 0.1000000000000E+01, 0.1432103945027E+01, 0.3120000000000E+01, 0.1739692757773E+01, 0.3120000000000E+01, 0.2609156334293E+03,-0.1609106238931E+02, 0.3760000000000E+01
 0.12700E+03, 0.2989673542691E+02, 0.1000000000000E+02, 0.8360398232299E+02, 0.1000000000000E+01, 0.1432002950181E+01, 0.3120000000000E+01, 0.1739835110471E+01, 0.3120000000000E+01, 0.2609100850755E+03,-0.1609393531993E+02, 0.3760000000000E+01
 0.12710E+03, 0.2989680321730E+02, 0.1000000000000E+02, 0.8360220385851E+02, 0.1000000000000E+01, 0.1431901955054E+01, 0.3120000000000E+01, 0.1739977465310E+01, 0.3120000000000E+01, 0.2609045275781E+03,-0.1609680728359E+02, 0.3760000000000E+01
 0.12720E+03, 0.2989687101611E+02, 0.1000000000000E+02, 0.8360042633532E+02, 0.1000000000000E+01, 0.1431800959714E+01, 0.3120000000000E+01, 0.1740119822539E+01, 0.3120000000000E+01, 0.2608989730481E+03,-0.1609968067879E+02, 0.3760000000000E+01
 0.12730E+03, 0.2989693882438E+02, 0.1000000000000E+02, 0.8359864588777E+02, 0.1000000000000E+01, 0.1431699964091E+01, 0.3120000000000E+01, 0.1740262181912E+01, 0.3120000000000E+01, 0.2608934093815E+03,-0.1610255310945E+02, 0.3760000000000E+01
 0.12740E+03, 0.2989700664107E+02, 0.1000000000000E+02, 0.8359686638239E+02, 0.1000000000000E+01, 0.1431598968256E+01, 0.3120000000000E+01, 0.1740404543681E+01, 0.3120000000000E+01, 0.2608878486852E+03,-0.1610542696252E+02, 0.3760000000000E+01
 0.12750E+03, 0.2989707446722E+02, 0.1000000000000E+02, 0.8359508395267E+02, 0.1000000000000E+01, 0.1431497972138E+01, 0.3120000000000E+01, 0.1740546907599E+01, 0.3120000000000E+01, 0.2608822788524E+03,-0.1610829985784E+02, 0.3760000000000E+01
 0.12760E+03, 0.2989714230182E+02, 0.1000000000000E+02, 0.8359330246392E+02, 0.1000000000000E+01, 0.1431396975806E+01, 0.3120000000000E+01, 0.1740689273918E+01, 0.3120000000000E+01, 0.2608767119861E+03,-0.1611117418264E+02, 0.3760000000000E+01
 0.12770E+03, 0.2989721014588E+02, 0.1000000000000E+02, 0.8359151805932E+02, 0.1000000000000E+01, 0.1431295979192E+01, 0.3120000000000E+01, 0.1740831642391E+01, 0.3120000000000E+01, 0.2608711360100E+03,-0.1611404754061E+02, 0.3760000000000E+01
 0.12780E+03, 0.2989727799840E+02, 0.1000000000000E+02, 0.8358973459167E+02, 0.1000000000000E+01, 0.1431194982365E+01, 0.3120000000000E+01, 0.1740974013269E+01, 0.3120000000000E+01, 0.2608655629880E+03,-0.1611692232733E+02, 0.3760000000000E+01
 0.12790E+03, 0.2989734586039E+02, 0.1000000000000E+02, 0.8358794821238E+02, 0.1000000000000E+01, 0.1431093985255E+01, 0.3120000000000E+01, 0.1741116386306E+01, 0.3120000000000E+01, 0.2608599808695E+03,-0.1611979615225E+02, 0.3760000000000E+01
 0.12800E+03, 0.2989741373085E+02, 0.1000000000000E+02, 0.8358616277059E+02, 0.1000000000000E+01, 0.1430992987930E+01, 0.3120000000000E+01, 0.1741258761752E+01, 0.3120000000000E+01, 0.2608544017068E+03,-0.1612267139999E+02, 0.3760000000000E+01
 0.12810E+03, 0.2989748161079E+02, 0.1000000000000E+02, 0.8358437441778E+02, 0.1000000000000E+01, 0.1430891990324E+01, 0.3120000000000E+01, 0.1741401139363E+01, 0.3120000000000E+01, 0.2608488134496E+03,-0.1612554569470E+02, 0.3760000000000E+01
 0.12820E+03, 0.2989754949921E+02, 0.1000000000000E+02, 0.8358258700114E+02, 0.1000000000000E+01, 0.1430790992503E+01, 0.3120000000000E+01, 0.1741543519387E+01, 0.3120000000000E+01, 0.2608432281443E+03,-0.1612842140774E+02, 0.3760000000000E+01
 0.12830E+03, 0.2989761739711E+02, 0.1000000000000E+02, 0.8358079668255E+02, 0.1000000000000E+01, 0.1430689994399E+01, 0.3120000000000E+01, 0.1741685901580E+01, 0.3120000000000E+01, 0.2608376337728E+03,-0.1613129616449E+02, 0.3760000000000E+01
 0.12840E+03, 0.2989768530350E+02, 0.1000000000000E+02, 0.8357900729892E+02, 0.1000000000000E+01, 0.1430588996080E+01, 0.3120000000000E+01, 0.1741828286191E+01, 0.3120000000000E+01, 0.2608320423494E+03,-0.1613417233838E+02, 0.3760000000000E+01
 0.12850E+03, 0.2989775321939E+02, 0.1000000000000E+02, 0.8357721501307E+02, 0.1000000000000E+01, 0.1430487997479E+01, 0.3120000000000E+01, 0.1741970672976E+01, 0.3120000000000E+01, 0.2608264418593E+03,-0.1613704756121E+02, 0.3760000000000E+01
 0.12860E+03, 0.2989782114377E+02, 0.1000000000000E+02, 0.8357542366250E+02, 0.1000000000000E+01, 0.1430386998663E+01, 0.3120000000000E+01, 0.1742113062182E+01, 0.3120000000000E+01, 0.2608208443183E+03,-0.1613992419922E+02, 0.3760000000000E+01
 0.12870E+03, 0.2989788907766E+02, 0.1000000000000E+02, 0.8357362941476E+02, 0.1000000000000E+01, 0.1430285999565E+01, 0.3120000000000E+01, 0.1742255453568E+01, 0.3120000000000E+01, 0.2608152377263E+03,-0.1614279988681E+02, 0.3760000000000E+01
 0.12880E+03, 0.2989795702005E+02, 0.1000000000000E+02, 0.8357183609851E+02, 0.1000000000000E+01, 0.1430185000251E+01, 0.3120000000000E+01, 0.1742397847379E+01, 0.3120000000000E+01, 0.2608096340718E+03,-0.1614567699063E+02, 0.3760000000000E+01
 0.12890E+03, 0.2989802497195E+02, 0.1000000000000E+02, 0.8357003989388E+02, 0.1000000000000E+01, 0.1430084000654E+01, 0.3120000000000E+01, 0.1742540243373E+01, 0.3120000000000E+01, 0.2608040213940E+03,-0.1614855313931E+02, 0.3760000000000E+01
 0.12900E+03, 0.2989809293237E+02, 0.1000000000000E+02, 0.8356824461691E+02, 0.1000000000000E+01, 0.1429983000841E+01, 0.3120000000000E+01, 0.1742682641798E+01, 0.3120000000000E+01, 0.2607984116414E+03,-0.1615143070661E+02, 0.3760000000000E+01
 0.12910E+03, 0.2989816090231E+02, 0.1000000000000E+02, 0.8356644645375E+02, 0.1000000000000E+01, 0.1429882000746E+01, 0.3120000000000E+01, 0.1742825042411E+01, 0.3120000000000E+01, 0.2607927928728E+03,-0.1615430732415E+02, 0.3760000000000E+01
 0.12920E+03, 0.2989822888077E+02, 0.1000000000000E+02, 0.8356464922262E+02, 0.1000000000000E+01, 0.1429781000435E+01, 0.3120000000000E+01, 0.1742967445458E+01, 0.3120000000000E+01, 0.2607871770431E+03,-0.1615718534946E+02, 0.3760000000000E+01
 0.12930E+03, 0.2989829686875E+02, 0.1000000000000E+02, 0.8356284910607E+02, 0.1000000000000E+01, 0.1429679999841E+01, 0.3120000000000E+01, 0.1743109850696E+01, 0.3120000000000E+01, 0.2607815521997E+03,-0.1616006243300E+02, 0.3760000000000E+01
 0.12940E+03, 0.2989836486527E+02, 0.1000000000000E+02, 0.8356104992113E+02, 0.1000000000000E+01, 0.1429578999031E+01, 0.3120000000000E+01, 0.1743252258373E+01, 0.3120000000000E+01, 0.2607759302942E+03,-0.1616294092160E+02, 0.3760000000000E+01
 0.12950E+03, 0.2989843287132E+02, 0.1000000000000E+02, 0.8355924785486E+02, 0.1000000000000E+01, 0.1429477997937E+01, 0.3120000000000E+01, 0.1743394668247E+01, 0.3120000000000E+01, 0.2607702993879E+03,-0.1616581846972E+02, 0.3760000000000E+01
 0.12960E+03, 0.2989850088591E+02, 0.1000000000000E+02, 0.8355744671959E+02, 0.1000000000000E+01, 0.1429376996628E+01, 0.3120000000000E+01, 0.1743537080563E+01, 0.3120000000000E+01, 0.2607646714174E+03,-0.1616869742028E+02, 0.3760000000000E+01
 0.12970E+03, 0.2989856891004E+02, 0.1000000000000E+02, 0.8355564270634E+02, 0.1000000000000E+01, 0.1429275995035E+01, 0.3120000000000E+01, 0.1743679495079E+01, 0.3120000000000E+01, 0.2607590344568E+03,-0.1617157543112E+02, 0.3760000000000E+01
 0.12980E+03, 0.2989863694272E+02, 0.1000000000000E+02, 0.8355383962138E+02, 0.1000000000000E+01, 0.1429174993226E+01, 0.3120000000000E+01, 0.1743821912041E+01, 0.3120000000000E+01, 0.2607534004237E+03,-0.1617445484729E+02, 0.3760000000000E+01
 0.12990E+03, 0.2989870498494E+02, 0.1000000000000E+02, 0.8355203366491E+02, 0.1000000000000E+01, 0.1429073991134E+01, 0.3120000000000E+01, 0.1743964331208E+01, 0.3120000000000E+01, 0.2607477574208E+03,-0.1617733332139E+02, 0.3760000000000E+01
 0.13000E+03, 0.2989877303572E+02, 0.1000000000000E+02, 0.8355022863629E+02, 0.1000000000000E+01, 0.1428972988824E+01, 0.3120000000000E+01, 0.1744106752825E+01, 0.3120000000000E+01, 0.2607421173440E+03,-0.1618021319925E+02, 0.3760000000000E+01
 0.13010E+03, 0.2989884109605E+02, 0.1000000000000E+02, 0.8354842073752E+02, 0.1000000000000E+01, 0.1428871986231E+01, 0.3120000000000E+01, 0.1744249176651E+01, 0.3120000000000E+01, 0.2607364683018E+03,-0.1618309214153E+02, 0.3760000000000E+01
 0.13020E+03, 0.2989890916495E+02, 0.1000000000000E+02, 0.8354661376835E+02, 0.1000000000000E+01, 0.1428770983421E+01, 0.3120000000000E+01, 0.1744391602931E+01, 0.3120000000000E+01, 0.2607308221913E+03,-0.1618597248218E+02, 0.3760000000000E+01
 0.13030E+03, 0.2989897724339E+02, 0.1000000000000E+02, 0.8354480393296E+02, 0.1000000000000E+01, 0.1428669980328E+01, 0.3120000000000E+01, 0.1744534031424E+01, 0.3120000000000E+01, 0.2607251671278E+03,-0.1618885188648E+02, 0.3760000000000E+01
 0.13040E+03, 0.2989904533042E+02, 0.1000000000000E+02, 0.8354299502463E+02, 0.1000000000000E+01, 0.1428568977017E+01, 0.3120000000000E+01, 0.1744676462375E+01, 0.3120000000000E+01, 0.2607195149879E+03,-0.1619173269296E+02, 0.3760000000000E+01
 0.13050E+03, 0.2989911342701E+02, 0.1000000000000E+02, 0.8354118325976E+02, 0.1000000000000E+01, 0.1428467973422E+01, 0.3120000000000E+01, 0.1744818895542E+01, 0.3120000000000E+01, 0.2607138539255E+03,-0.1619461255659E+02, 0.3760000000000E+01
 0.13060E+03, 0.2989918153218E+02, 0.1000000000000E+02, 0.8353937241613E+02, 0.1000000000000E+01, 0.1428366969610E+01, 0.3120000000000E+01, 0.1744961331170E+01, 0.3120000000000E+01, 0.2607081957688E+03,-0.1619749382148E+02, 0.3760000000000E+01
 0.13070E+03, 0.2989924964691E+02, 0.1000000000000E+02, 0.8353755871910E+02, 0.1000000000000E+01, 0.1428265965515E+01, 0.3120000000000E+01, 0.1745103769020E+01, 0.3120000000000E+01, 0.2607025286992E+03,-0.1620037415532E+02, 0.3760000000000E+01
 0.13080E+03, 0.2989931777023E+02, 0.1000000000000E+02, 0.8353574594583E+02, 0.1000000000000E+01, 0.1428164961201E+01, 0.3120000000000E+01, 0.1745246209333E+01, 0.3120000000000E+01, 0.2606968645432E+03,-0.1620325588080E+02, 0.3760000000000E+01
 0.13090E+03, 0.2989938590313E+02, 0.1000000000000E+02, 0.8353393031936E+02, 0.1000000000000E+01, 0.1428063956603E+01, 0.3120000000000E+01, 0.1745388651871E+01, 0.3120000000000E+01, 0.2606911914753E+03,-0.1620613667652E+02, 0.3760000000000E+01
 0.13100E+03, 0.2989945404462E+02, 0.1000000000000E+02, 0.8353211561785E+02, 0.1000000000000E+01, 0.1427962951788E+01, 0.3120000000000E+01, 0.1745531096878E+01, 0.3120000000000E+01, 0.2606855213248E+03,-0.1620901886923E+02, 0.3760000000000E+01
 0.13110E+03, 0.2989952219568E+02, 0.1000000000000E+02, 0.8353029806895E+02, 0.1000000000000E+01, 0.1427861946688E+01, 0.3120000000000E+01, 0.1745673544113E+01, 0.3120000000000E+01, 0.2606798422806E+03,-0.1621190012688E+02, 0.3760000000000E+01
 0.13120E+03, 0.2989959035536E+02, 0.1000000000000E+02, 0.8352848144244E+02, 0.1000000000000E+01, 0.1427760941370E+01, 0.3120000000000E+01, 0.1745815993819E+01, 0.3120000000000E+01, 0.2606741661457E+03,-0.1621478278003E+02, 0.3760000000000E+01
 0.13130E+03, 0.2989965852460E+02, 0.1000000000000E+02, 0.8352666197401E+02, 0.1000000000000E+01, 0.1427659935768E+01, 0.3120000000000E+01, 0.1745958445757E+01, 0.3120000000000E+01, 0.2606684811344E+03,-0.1621766450108E+02, 0.3760000000000E+01
 0.13140E+03, 0.2989972670247E+02, 0.1000000000000E+02, 0.8352484342408E+02, 0.1000000000000E+01, 0.1427558929947E+01, 0.3120000000000E+01, 0.1746100900170E+01, 0.3120000000000E+01, 0.2606627990203E+03,-0.1622054761761E+02, 0.3760000000000E+01
 0.13150E+03, 0.2989979488991E+02, 0.1000000000000E+02, 0.8352302203874E+02, 0.1000000000000E+01, 0.1427457923842E+01, 0.3120000000000E+01, 0.1746243356819E+01, 0.3120000000000E+01, 0.2606571080502E+03,-0.1622342980662E+02, 0.3760000000000E+01
 0.13160E+03, 0.2989986308598E+02, 0.1000000000000E+02, 0.8352120157213E+02, 0.1000000000000E+01, 0.1427356917518E+01, 0.3120000000000E+01, 0.1746385815946E+01, 0.3120000000000E+01, 0.2606514199782E+03,-0.1622631338000E+02, 0.3760000000000E+01
 0.13170E+03, 0.2989993129163E+02, 0.1000000000000E+02, 0.8351937827384E+02, 0.1000000000000E+01, 0.1427255910910E+01, 0.3120000000000E+01, 0.1746528277312E+01, 0.3120000000000E+01, 0.2606457230620E+03,-0.1622919602940E+02, 0.3760000000000E+01
 0.13180E+03, 0.2989999950591E+02, 0.1000000000000E+02, 0.8351755589292E+02, 0.1000000000000E+01, 0.1427154904082E+01, 0.3120000000000E+01, 0.1746670741159E+01, 0.3120000000000E+01, 0.2606400290395E+03,-0.1623208006803E+02, 0.3760000000000E+01
 0.13190E+03, 0.2990006772977E+02, 0.1000000000000E+02, 0.8351573068405E+02, 0.1000000000000E+01, 0.1427053896970E+01, 0.3120000000000E+01, 0.1746813207249E+01, 0.3120000000000E+01, 0.2606343261847E+03,-0.1623496318275E+02, 0.3760000000000E+01
 0.13200E+03, 0.2990013596227E+02, 0.1000000000000E+02, 0.8351390639471E+02, 0.1000000000000E+01, 0.1426952889639E+01, 0.3120000000000E+01, 0.1746955675822E+01, 0.3120000000000E+01, 0.2606286262305E+03,-0.1623784767806E+02, 0.3760000000000E+01
 0.13210E+03, 0.2990020420436E+02, 0.1000000000000E+02, 0.8351207927905E+02, 0.1000000000000E+01, 0.1426851882023E+01, 0.3120000000000E+01, 0.1747098146642E+01, 0.3120000000000E+01, 0.2606229174491E+03,-0.1624073125631E+02, 0.3760000000000E+01
 0.13220E+03, 0.2990027245509E+02, 0.1000000000000E+02, 0.8351025307945E+02, 0.1000000000000E+01, 0.1426750874188E+01, 0.3120000000000E+01, 0.1747240619949E+01, 0.3120000000000E+01, 0.2606172115574E+03,-0.1624361621886E+02, 0.3760000000000E+01
 0.13230E+03, 0.2990034071542E+02, 0.1000000000000E+02, 0.8350842406109E+02, 0.1000000000000E+01, 0.1426649866067E+01, 0.3120000000000E+01, 0.1747383095506E+01, 0.3120000000000E+01, 0.2606114968623E+03,-0.1624650026121E+02, 0.3760000000000E+01
 0.13240E+03, 0.2990040898439E+02, 0.1000000000000E+02, 0.8350659595930E+02, 0.1000000000000E+01, 0.1426548857727E+01, 0.3120000000000E+01, 0.1747525573553E+01, 0.3120000000000E+01, 0.2606057850587E+03,-0.1624938568100E+02, 0.3760000000000E+01
 0.13250E+03, 0.2990047726296E+02, 0.1000000000000E+02, 0.8350476504049E+02, 0.1000000000000E+01, 0.1426447849102E+01, 0.3120000000000E+01, 0.1747668053853E+01, 0.3120000000000E+01, 0.2606000644572E+03,-0.1625227018762E+02, 0.3760000000000E+01
 0.13260E+03, 0.2990054555019E+02, 0.1000000000000E+02, 0.8350293503892E+02, 0.1000000000000E+01, 0.1426346840256E+01, 0.3120000000000E+01, 0.1747810536645E+01, 0.3120000000000E+01, 0.2605943467492E+03,-0.1625515606984E+02, 0.3760000000000E+01
 0.13270E+03, 0.2990061384701E+02, 0.1000000000000E+02, 0.8350110222707E+02, 0.1000000000000E+01, 0.1426245831126E+01, 0.3120000000000E+01, 0.1747953021693E+01, 0.3120000000000E+01, 0.2605886202645E+03,-0.1625804103516E+02, 0.3760000000000E+01
 0.13280E+03, 0.2990068215249E+02, 0.1000000000000E+02, 0.8349927032636E+02, 0.1000000000000E+01, 0.1426144821775E+01, 0.3120000000000E+01, 0.1748095509237E+01, 0.3120000000000E+01, 0.2605828966544E+03,-0.1626092738003E+02, 0.3760000000000E+01
 0.13290E+03, 0.2990075046758E+02, 0.1000000000000E+02, 0.8349743562186E+02, 0.1000000000000E+01, 0.1426043812139E+01, 0.3120000000000E+01, 0.1748237999040E+01, 0.3120000000000E+01, 0.2605771642879E+03,-0.1626381281100E+02, 0.3760000000000E+01
 0.13300E+03, 0.2990081879133E+02, 0.1000000000000E+02, 0.8349560183028E+02, 0.1000000000000E+01, 0.1425942802282E+01, 0.3120000000000E+01, 0.1748380491341E+01, 0.3120000000000E+01, 0.2605714348017E+03,-0.1626669961656E+02, 0.3760000000000E+01
 0.13310E+03, 0.2990088712468E+02, 0.1000000000000E+02, 0.8349376523572E+02, 0.1000000000000E+01, 0.1425841792140E+01, 0.3120000000000E+01, 0.1748522985904E+01, 0.3120000000000E+01, 0.2605656965618E+03,-0.1626958550827E+02, 0.3760000000000E+01
 0.13320E+03, 0.2990095546670E+02, 0.1000000000000E+02, 0.8349192955435E+02, 0.1000000000000E+01, 0.1425740781777E+01, 0.3120000000000E+01, 0.1748665482967E+01, 0.3120000000000E+01, 0.2605599612030E+03,-0.1627247277492E+02, 0.3760000000000E+01
 0.13330E+03, 0.2990102381832E+02, 0.1000000000000E+02, 0.8349009107589E+02, 0.1000000000000E+01, 0.1425639771129E+01, 0.3120000000000E+01, 0.1748807982296E+01, 0.3120000000000E+01, 0.2605542171090E+03,-0.1627535913204E+02, 0.3760000000000E+01
 0.13340E+03, 0.2990109217863E+02, 0.1000000000000E+02, 0.8348825350732E+02, 0.1000000000000E+01, 0.1425538760259E+01, 0.3120000000000E+01, 0.1748950484128E+01, 0.3120000000000E+01, 0.2605484758858E+03,-0.1627824686002E+02, 0.3760000000000E+01
 0.13350E+03, 0.2990116054854E+02, 0.1000000000000E+02, 0.8348641314838E+02, 0.1000000000000E+01, 0.1425437749104E+01, 0.3120000000000E+01, 0.1749092988229E+01, 0.3120000000000E+01, 0.2605427259486E+03,-0.1628113367863E+02, 0.3760000000000E+01
 0.13360E+03, 0.2990122892713E+02, 0.1000000000000E+02, 0.8348457369951E+02, 0.1000000000000E+01, 0.1425336737727E+01, 0.3120000000000E+01, 0.1749235494834E+01, 0.3120000000000E+01, 0.2605369788828E+03,-0.1628402186338E+02, 0.3760000000000E+01
 0.13370E+03, 0.2990129731532E+02, 0.1000000000000E+02, 0.8348273146278E+02, 0.1000000000000E+01, 0.1425235726065E+01, 0.3120000000000E+01, 0.1749378003711E+01, 0.3120000000000E+01, 0.2605312231110E+03,-0.1628690914594E+02, 0.3760000000000E+01
 0.13380E+03, 0.2990136571220E+02, 0.1000000000000E+02, 0.8348089013459E+02, 0.1000000000000E+01, 0.1425134714181E+01, 0.3120000000000E+01, 0.1749520515095E+01, 0.3120000000000E+01, 0.2605254702057E+03,-0.1628979779599E+02, 0.3760000000000E+01
 0.13390E+03, 0.2990143411869E+02, 0.1000000000000E+02, 0.8347904602565E+02, 0.1000000000000E+01, 0.1425033702011E+01, 0.3120000000000E+01, 0.1749663028753E+01, 0.3120000000000E+01, 0.2605197086168E+03,-0.1629268553832E+02, 0.3760000000000E+01
 0.13400E+03, 0.2990150253387E+02, 0.1000000000000E+02, 0.8347720282301E+02, 0.1000000000000E+01, 0.1424932689619E+01, 0.3120000000000E+01, 0.1749805544920E+01, 0.3120000000000E+01, 0.2605139498876E+03,-0.1629557464566E+02, 0.3760000000000E+01
 0.13410E+03, 0.2990157095866E+02, 0.1000000000000E+02, 0.8347535684253E+02, 0.1000000000000E+01, 0.1424831676942E+01, 0.3120000000000E+01, 0.1749948063364E+01, 0.3120000000000E+01, 0.2605081824838E+03,-0.1629846285103E+02, 0.3760000000000E+01
 0.13420E+03, 0.2990163939215E+02, 0.1000000000000E+02, 0.8347351177004E+02, 0.1000000000000E+01, 0.1424730664042E+01, 0.3120000000000E+01, 0.1750090584321E+01, 0.3120000000000E+01, 0.2605024179451E+03,-0.1630135242302E+02, 0.3760000000000E+01
 0.13430E+03, 0.2990170783524E+02, 0.1000000000000E+02, 0.8347166392597E+02, 0.1000000000000E+01, 0.1424629650856E+01, 0.3120000000000E+01, 0.1750233107556E+01, 0.3120000000000E+01, 0.2604966447517E+03,-0.1630424108854E+02, 0.3760000000000E+01
 0.13440E+03, 0.2990177628703E+02, 0.1000000000000E+02, 0.8346981698722E+02, 0.1000000000000E+01, 0.1424528637447E+01, 0.3120000000000E+01, 0.1750375633305E+01, 0.3120000000000E+01, 0.2604908744148E+03,-0.1630713111699E+02, 0.3760000000000E+01
 0.13450E+03, 0.2990184474843E+02, 0.1000000000000E+02, 0.8346796727683E+02, 0.1000000000000E+01, 0.1424427623752E+01, 0.3120000000000E+01, 0.1750518161334E+01, 0.3120000000000E+01, 0.2604850954231E+03,-0.1631002024798E+02, 0.3760000000000E+01
 0.13460E+03, 0.2990191321854E+02, 0.1000000000000E+02, 0.8346611847348E+02, 0.1000000000000E+01, 0.1424326609835E+01, 0.3120000000000E+01, 0.1750660691882E+01, 0.3120000000000E+01, 0.2604793192936E+03,-0.1631291074485E+02, 0.3760000000000E+01
 0.13470E+03, 0.2990198169825E+02, 0.1000000000000E+02, 0.8346426690611E+02, 0.1000000000000E+01, 0.1424225595631E+01, 0.3120000000000E+01, 0.1750803224712E+01, 0.3120000000000E+01, 0.2604735345331E+03,-0.1631580033452E+02, 0.3760000000000E+01
 0.13480E+03, 0.2990205018667E+02, 0.1000000000000E+02, 0.8346241624549E+02, 0.1000000000000E+01, 0.1424124581204E+01, 0.3120000000000E+01, 0.1750945760060E+01, 0.3120000000000E+01, 0.2604677526338E+03,-0.1631869128470E+02, 0.3760000000000E+01
 0.13490E+03, 0.2990211868470E+02, 0.1000000000000E+02, 0.8346056282483E+02, 0.1000000000000E+01, 0.1424023566490E+01, 0.3120000000000E+01, 0.1751088297695E+01, 0.3120000000000E+01, 0.2604619621161E+03,-0.1632158133648E+02, 0.3760000000000E+01
 0.13500E+03, 0.2990218719144E+02, 0.1000000000000E+02, 0.8345871030916E+02, 0.1000000000000E+01, 0.1423922551553E+01, 0.3120000000000E+01, 0.1751230837849E+01, 0.3120000000000E+01, 0.2604561744542E+03,-0.1632447274941E+02, 0.3760000000000E+01
 0.13510E+03, 0.2990225570778E+02, 0.1000000000000E+02, 0.8345685503615E+02, 0.1000000000000E+01, 0.1423821536330E+01, 0.3120000000000E+01, 0.1751373380291E+01, 0.3120000000000E+01, 0.2604503781826E+03,-0.1632736326367E+02, 0.3760000000000E+01
 0.13520E+03, 0.2990232423284E+02, 0.1000000000000E+02, 0.8345500066773E+02, 0.1000000000000E+01, 0.1423720520883E+01, 0.3120000000000E+01, 0.1751515925255E+01, 0.3120000000000E+01, 0.2604445847655E+03,-0.1633025513556E+02, 0.3760000000000E+01
 0.13530E+03, 0.2990239276751E+02, 0.1000000000000E+02, 0.8345314354966E+02, 0.1000000000000E+01, 0.1423619505148E+01, 0.3120000000000E+01, 0.1751658472510E+01, 0.3120000000000E+01, 0.2604387827627E+03,-0.1633314611213E+02, 0.3760000000000E+01
 0.13540E+03, 0.2990246131089E+02, 0.1000000000000E+02, 0.8345128733492E+02, 0.1000000000000E+01, 0.1423518489191E+01, 0.3120000000000E+01, 0.1751801022287E+01, 0.3120000000000E+01, 0.2604329836105E+03,-0.1633603844336E+02, 0.3760000000000E+01
 0.13550E+03, 0.2990252986388E+02, 0.1000000000000E+02, 0.8344942837455E+02, 0.1000000000000E+01, 0.1423417472946E+01, 0.3120000000000E+01, 0.1751943574357E+01, 0.3120000000000E+01, 0.2604271758854E+03,-0.1633892988081E+02, 0.3760000000000E+01
 0.13560E+03, 0.2990259842559E+02, 0.1000000000000E+02, 0.8344757031691E+02, 0.1000000000000E+01, 0.1423316456478E+01, 0.3120000000000E+01, 0.1752086128952E+01, 0.3120000000000E+01, 0.2604213710092E+03,-0.1634182266920E+02, 0.3760000000000E+01
 0.13570E+03, 0.2990266699690E+02, 0.1000000000000E+02, 0.8344570951669E+02, 0.1000000000000E+01, 0.1423215439722E+01, 0.3120000000000E+01, 0.1752228685840E+01, 0.3120000000000E+01, 0.2604155575696E+03,-0.1634471457126E+02, 0.3760000000000E+01
 0.13580E+03, 0.2990273557694E+02, 0.1000000000000E+02, 0.8344384961844E+02, 0.1000000000000E+01, 0.1423114422742E+01, 0.3120000000000E+01, 0.1752371245256E+01, 0.3120000000000E+01, 0.2604097469764E+03,-0.1634760782095E+02, 0.3760000000000E+01
 0.13590E+03, 0.2990280416658E+02, 0.1000000000000E+02, 0.8344198698321E+02, 0.1000000000000E+01, 0.1423013405474E+01, 0.3120000000000E+01, 0.1752513806967E+01, 0.3120000000000E+01, 0.2604039278375E+03,-0.1635050018224E+02, 0.3760000000000E+01
 0.13600E+03, 0.2990287276494E+02, 0.1000000000000E+02, 0.8344012525205E+02, 0.1000000000000E+01, 0.1422912387982E+01, 0.3120000000000E+01, 0.1752656371206E+01, 0.3120000000000E+01, 0.2603981115518E+03,-0.1635339389089E+02, 0.3760000000000E+01
 0.13610E+03, 0.2990294137290E+02, 0.1000000000000E+02, 0.8343826078331E+02, 0.1000000000000E+01, 0.1422811370203E+01, 0.3120000000000E+01, 0.1752798937742E+01, 0.3120000000000E+01, 0.2603922867185E+03,-0.1635628671746E+02, 0.3760000000000E+01
 0.13620E+03, 0.2990300998959E+02, 0.1000000000000E+02, 0.8343639722174E+02, 0.1000000000000E+01, 0.1422710352199E+01, 0.3120000000000E+01, 0.1752941506809E+01, 0.3120000000000E+01, 0.2603864647480E+03,-0.1635918088692E+02, 0.3760000000000E+01
 0.13630E+03, 0.2990307861588E+02, 0.1000000000000E+02, 0.8343453092923E+02, 0.1000000000000E+01, 0.1422609333907E+01, 0.3120000000000E+01, 0.1753084078174E+01, 0.3120000000000E+01, 0.2603806342509E+03,-0.1636207416919E+02, 0.3760000000000E+01
 0.13640E+03, 0.2990314725089E+02, 0.1000000000000E+02, 0.8343266553819E+02, 0.1000000000000E+01, 0.1422508315390E+01, 0.3120000000000E+01, 0.1753226652070E+01, 0.3120000000000E+01, 0.2603748065988E+03,-0.1636496879850E+02, 0.3760000000000E+01
 0.13650E+03, 0.2990321589551E+02, 0.1000000000000E+02, 0.8343079742366E+02, 0.1000000000000E+01, 0.1422407296585E+01, 0.3120000000000E+01, 0.1753369228267E+01, 0.3120000000000E+01, 0.2603689704436E+03,-0.1636786254444E+02, 0.3760000000000E+01
 0.13660E+03, 0.2990328454885E+02, 0.1000000000000E+02, 0.8342893021139E+02, 0.1000000000000E+01, 0.1422306277555E+01, 0.3120000000000E+01, 0.1753511806995E+01, 0.3120000000000E+01, 0.2603631371359E+03,-0.1637075762704E+02, 0.3760000000000E+01
 0.13670E+03, 0.2990335321179E+02, 0.1000000000000E+02, 0.8342706028018E+02, 0.1000000000000E+01, 0.1422205258237E+01, 0.3120000000000E+01, 0.1753654388026E+01, 0.3120000000000E+01, 0.2603572953392E+03,-0.1637365183213E+02, 0.3760000000000E+01
 0.13680E+03, 0.2990342188345E+02, 0.1000000000000E+02, 0.8342519124489E+02, 0.1000000000000E+01, 0.1422104238694E+01, 0.3120000000000E+01, 0.1753796971589E+01, 0.3120000000000E+01, 0.2603514563703E+03,-0.1637654738233E+02, 0.3760000000000E+01
 0.13690E+03, 0.2990349056472E+02, 0.1000000000000E+02, 0.8342331949940E+02, 0.1000000000000E+01, 0.1422003218863E+01, 0.3120000000000E+01, 0.1753939557456E+01, 0.3120000000000E+01, 0.2603456089400E+03,-0.1637944205065E+02, 0.3760000000000E+01
 0.13700E+03, 0.2990355925470E+02, 0.1000000000000E+02, 0.8342144865098E+02, 0.1000000000000E+01, 0.1421902198805E+01, 0.3120000000000E+01, 0.1754082145857E+01, 0.3120000000000E+01, 0.2603397643410E+03,-0.1638233805262E+02, 0.3760000000000E+01
 0.13710E+03, 0.2990362795429E+02, 0.1000000000000E+02, 0.8341957509542E+02, 0.1000000000000E+01, 0.1421801178460E+01, 0.3120000000000E+01, 0.1754224736563E+01, 0.3120000000000E+01, 0.2603339112902E+03,-0.1638523318378E+02, 0.3760000000000E+01
 0.13720E+03, 0.2990369666260E+02, 0.1000000000000E+02, 0.8341770243569E+02, 0.1000000000000E+01, 0.1421700157888E+01, 0.3120000000000E+01, 0.1754367329804E+01, 0.3120000000000E+01, 0.2603280610670E+03,-0.1638812964851E+02, 0.3760000000000E+01
 0.13730E+03, 0.2990376538050E+02, 0.1000000000000E+02, 0.8341582707580E+02, 0.1000000000000E+01, 0.1421599137028E+01, 0.3120000000000E+01, 0.1754509925350E+01, 0.3120000000000E+01, 0.2603222024140E+03,-0.1639102523678E+02, 0.3760000000000E+01
 0.13740E+03, 0.2990383410712E+02, 0.1000000000000E+02, 0.8341395261235E+02, 0.1000000000000E+01, 0.1421498115942E+01, 0.3120000000000E+01, 0.1754652523432E+01, 0.3120000000000E+01, 0.2603163465904E+03,-0.1639392215649E+02, 0.3760000000000E+01
 0.13750E+03, 0.2990390284334E+02, 0.1000000000000E+02, 0.8341207544782E+02, 0.1000000000000E+01, 0.1421397094567E+01, 0.3120000000000E+01, 0.1754795123821E+01, 0.3120000000000E+01, 0.2603104823341E+03,-0.1639681820801E+02, 0.3760000000000E+01
 0.13760E+03, 0.2990397158828E+02, 0.1000000000000E+02, 0.8341019917895E+02, 0.1000000000000E+01, 0.1421296072965E+01, 0.3120000000000E+01, 0.1754937726747E+01, 0.3120000000000E+01, 0.2603046209049E+03,-0.1639971559010E+02, 0.3760000000000E+01
 0.13770E+03, 0.2990404034281E+02, 0.1000000000000E+02, 0.8340832022053E+02, 0.1000000000000E+01, 0.1421195051075E+01, 0.3120000000000E+01, 0.1755080331981E+01, 0.3120000000000E+01, 0.2602987510793E+03,-0.1640261209998E+02, 0.3760000000000E+01
 0.13780E+03, 0.2990410910606E+02, 0.1000000000000E+02, 0.8340644215612E+02, 0.1000000000000E+01, 0.1421094028958E+01, 0.3120000000000E+01, 0.1755222939751E+01, 0.3120000000000E+01, 0.2602928840756E+03,-0.1640550993946E+02, 0.3760000000000E+01
 0.13790E+03, 0.2990417787890E+02, 0.1000000000000E+02, 0.8340456140153E+02, 0.1000000000000E+01, 0.1420993006552E+01, 0.3120000000000E+01, 0.1755365549831E+01, 0.3120000000000E+01, 0.2602870086737E+03,-0.1640840691125E+02, 0.3760000000000E+01
 0.13800E+03, 0.2990424666046E+02, 0.1000000000000E+02, 0.8340268154437E+02, 0.1000000000000E+01, 0.1420891983919E+01, 0.3120000000000E+01, 0.1755508162448E+01, 0.3120000000000E+01, 0.2602811361043E+03,-0.1641130520904E+02, 0.3760000000000E+01
 0.13810E+03, 0.2990431545160E+02, 0.1000000000000E+02, 0.8340079900359E+02, 0.1000000000000E+01, 0.1420790960997E+01, 0.3120000000000E+01, 0.1755650777375E+01, 0.3120000000000E+01, 0.2602752551572E+03,-0.1641420263998E+02, 0.3760000000000E+01
 0.13820E+03, 0.2990438425146E+02, 0.1000000000000E+02, 0.8339891735509E+02, 0.1000000000000E+01, 0.1420689937847E+01, 0.3120000000000E+01, 0.1755793394840E+01, 0.3120000000000E+01, 0.2602693770267E+03,-0.1641710139659E+02, 0.3760000000000E+01
 0.13830E+03, 0.2990445306090E+02, 0.1000000000000E+02, 0.8339703302563E+02, 0.1000000000000E+01, 0.1420588914409E+01, 0.3120000000000E+01, 0.1755936014616E+01, 0.3120000000000E+01, 0.2602634905269E+03,-0.1641999929235E+02, 0.3760000000000E+01
 0.13840E+03, 0.2990452187905E+02, 0.1000000000000E+02, 0.8339514959630E+02, 0.1000000000000E+01, 0.1420487890742E+01, 0.3120000000000E+01, 0.1756078636930E+01, 0.3120000000000E+01, 0.2602576068683E+03,-0.1642289850506E+02, 0.3760000000000E+01
 0.13850E+03, 0.2990459070678E+02, 0.1000000000000E+02, 0.8339326349116E+02, 0.1000000000000E+01, 0.1420386866786E+01, 0.3120000000000E+01, 0.1756221261555E+01, 0.3120000000000E+01, 0.2602517148566E+03,-0.1642579685511E+02, 0.3760000000000E+01
 0.13860E+03, 0.2990465954323E+02, 0.1000000000000E+02, 0.8339137827779E+02, 0.1000000000000E+01, 0.1420285842603E+01, 0.3120000000000E+01, 0.1756363888719E+01, 0.3120000000000E+01, 0.2602458256599E+03,-0.1642869652998E+02, 0.3760000000000E+01
 0.13870E+03, 0.2990472838925E+02, 0.1000000000000E+02, 0.8338949039678E+02, 0.1000000000000E+01, 0.1420184818129E+01, 0.3120000000000E+01, 0.1756506518195E+01, 0.3120000000000E+01, 0.2602399281357E+03,-0.1643159534102E+02, 0.3760000000000E+01
 0.13880E+03, 0.2990479724398E+02, 0.1000000000000E+02, 0.8338760340900E+02, 0.1000000000000E+01, 0.1420083793428E+01, 0.3120000000000E+01, 0.1756649150209E+01, 0.3120000000000E+01, 0.2602340334313E+03,-0.1643449547057E+02, 0.3760000000000E+01
 0.13890E+03, 0.2990486610828E+02, 0.1000000000000E+02, 0.8338571375655E+02, 0.1000000000000E+01, 0.1419982768437E+01, 0.3120000000000E+01, 0.1756791784535E+01, 0.3120000000000E+01, 0.2602281304089E+03,-0.1643739474225E+02, 0.3760000000000E+01
 0.13900E+03, 0.2990493498129E+02, 0.1000000000000E+02, 0.8338382499638E+02, 0.1000000000000E+01, 0.1419881743217E+01, 0.3120000000000E+01, 0.1756934421400E+01, 0.3120000000000E+01, 0.2602222302029E+03,-0.1644029533172E+02, 0.3760000000000E+01
 0.13910E+03, 0.2990500386386E+02, 0.1000000000000E+02, 0.8338193357809E+02, 0.1000000000000E+01, 0.1419780717708E+01, 0.3120000000000E+01, 0.1757077060579E+01, 0.3120000000000E+01, 0.2602163216997E+03,-0.1644319506385E+02, 0.3760000000000E+01
 0.13920E+03, 0.2990507275514E+02, 0.1000000000000E+02, 0.8338004305015E+02, 0.1000000000000E+01, 0.1419679691969E+01, 0.3120000000000E+01, 0.1757219702295E+01, 0.3120000000000E+01, 0.2602104160071E+03,-0.1644609610915E+02, 0.3760000000000E+01
 0.13930E+03, 0.2990514165598E+02, 0.1000000000000E+02, 0.8337814986972E+02, 0.1000000000000E+01, 0.1419578665941E+01, 0.3120000000000E+01, 0.1757362346325E+01, 0.3120000000000E+01, 0.2602045020347E+03,-0.1644899630251E+02, 0.3760000000000E+01
 0.13940E+03, 0.2990521056552E+02, 0.1000000000000E+02, 0.8337625758038E+02, 0.1000000000000E+01, 0.1419477639684E+01, 0.3120000000000E+01, 0.1757504992892E+01, 0.3120000000000E+01, 0.2601985908755E+03,-0.1645189780433E+02, 0.3760000000000E+01
 0.13950E+03, 0.2990527948461E+02, 0.1000000000000E+02, 0.8337436264164E+02, 0.1000000000000E+01, 0.1419376613137E+01, 0.3120000000000E+01, 0.1757647641774E+01, 0.3120000000000E+01, 0.2601926714462E+03,-0.1645479845688E+02, 0.3760000000000E+01
 0.13960E+03, 0.2990534841241E+02, 0.1000000000000E+02, 0.8337246859407E+02, 0.1000000000000E+01, 0.1419275586360E+01, 0.3120000000000E+01, 0.1757790293193E+01, 0.3120000000000E+01, 0.2601867548300E+03,-0.1645770041791E+02, 0.3760000000000E+01
 0.13970E+03, 0.2990541734975E+02, 0.1000000000000E+02, 0.8337057190181E+02, 0.1000000000000E+01, 0.1419174559293E+01, 0.3120000000000E+01, 0.1757932946926E+01, 0.3120000000000E+01, 0.2601808299588E+03,-0.1646060152876E+02, 0.3760000000000E+01
 0.13980E+03, 0.2990548629580E+02, 0.1000000000000E+02, 0.8336867610050E+02, 0.1000000000000E+01, 0.1419073531997E+01, 0.3120000000000E+01, 0.1758075603197E+01, 0.3120000000000E+01, 0.2601749079004E+03,-0.1646350395150E+02, 0.3760000000000E+01
 0.13990E+03, 0.2990555525138E+02, 0.1000000000000E+02, 0.8336677766175E+02, 0.1000000000000E+01, 0.1418972504410E+01, 0.3120000000000E+01, 0.1758218261781E+01, 0.3120000000000E+01, 0.2601689776095E+03,-0.1646640551722E+02, 0.3760000000000E+01
 0.14000E+03, 0.2990562421566E+02, 0.1000000000000E+02, 0.8336488011176E+02, 0.1000000000000E+01, 0.1418871476593E+01, 0.3120000000000E+01, 0.1758360922902E+01, 0.3120000000000E+01, 0.2601630501241E+03,-0.1646930839244E+02, 0.3760000000000E+01
 0.14010E+03, 0.2990569318947E+02, 0.1000000000000E+02, 0.8336297992775E+02, 0.1000000000000E+01, 0.1418770448485E+01, 0.3120000000000E+01, 0.1758503586337E+01, 0.3120000000000E+01, 0.2601571144175E+03,-0.1647221042512E+02, 0.3760000000000E+01
 0.14020E+03, 0.2990576217198E+02, 0.1000000000000E+02, 0.8336108063229E+02, 0.1000000000000E+01, 0.1418669420148E+01, 0.3120000000000E+01, 0.1758646252309E+01, 0.3120000000000E+01, 0.2601511815159E+03,-0.1647511375929E+02, 0.3760000000000E+01
 0.14030E+03, 0.2990583116401E+02, 0.1000000000000E+02, 0.8335917870886E+02, 0.1000000000000E+01, 0.1418568391519E+01, 0.3120000000000E+01, 0.1758788920594E+01, 0.3120000000000E+01, 0.2601452404118E+03,-0.1647801624744E+02, 0.3760000000000E+01
 0.14040E+03, 0.2990590016473E+02, 0.1000000000000E+02, 0.8335727767593E+02, 0.1000000000000E+01, 0.1418467362660E+01, 0.3120000000000E+01, 0.1758931591415E+01, 0.3120000000000E+01, 0.2601393021189E+03,-0.1648092003923E+02, 0.3760000000000E+01
 0.14050E+03, 0.2990596917498E+02, 0.1000000000000E+02, 0.8335537401965E+02, 0.1000000000000E+01, 0.1418366333511E+01, 0.3120000000000E+01, 0.1759074264549E+01, 0.3120000000000E+01, 0.2601333556381E+03,-0.1648382298443E+02, 0.3760000000000E+01
 0.14060E+03, 0.2990603819390E+02, 0.1000000000000E+02, 0.8335347124956E+02, 0.1000000000000E+01, 0.1418265304130E+01, 0.3120000000000E+01, 0.1759216940218E+01, 0.3120000000000E+01, 0.2601274119550E+03,-0.1648672723375E+02, 0.3760000000000E+01
 0.14070E+03, 0.2990610722234E+02, 0.1000000000000E+02, 0.8335156586000E+02, 0.1000000000000E+01, 0.1418164274459E+01, 0.3120000000000E+01, 0.1759359618200E+01, 0.3120000000000E+01, 0.2601214600963E+03,-0.1648963064113E+02, 0.3760000000000E+01
 0.14080E+03, 0.2990617625946E+02, 0.1000000000000E+02, 0.8334966136111E+02, 0.1000000000000E+01, 0.1418063244556E+01, 0.3120000000000E+01, 0.1759502298716E+01, 0.3120000000000E+01, 0.2601155110492E+03,-0.1649253534848E+02, 0.3760000000000E+01
 0.14090E+03, 0.2990624530609E+02, 0.1000000000000E+02, 0.8334775424980E+02, 0.1000000000000E+01, 0.1417962214363E+01, 0.3120000000000E+01, 0.1759644981545E+01, 0.3120000000000E+01, 0.2601095538485E+03,-0.1649543920934E+02, 0.3760000000000E+01
 0.14100E+03, 0.2990631436139E+02, 0.1000000000000E+02, 0.8334584802531E+02, 0.1000000000000E+01, 0.1417861183938E+01, 0.3120000000000E+01, 0.1759787666907E+01, 0.3120000000000E+01, 0.2601035994476E+03,-0.1649834437258E+02, 0.3760000000000E+01
 0.14110E+03, 0.2990638342620E+02, 0.1000000000000E+02, 0.8334393919074E+02, 0.1000000000000E+01, 0.1417760153221E+01, 0.3120000000000E+01, 0.1759930354580E+01, 0.3120000000000E+01, 0.2600976369006E+03,-0.1650124869823E+02, 0.3760000000000E+01
 0.14120E+03, 0.2990645249967E+02, 0.1000000000000E+02, 0.8334203124302E+02, 0.1000000000000E+01, 0.1417659122273E+01, 0.3120000000000E+01, 0.1760073044787E+01, 0.3120000000000E+01, 0.2600916771536E+03,-0.1650415431826E+02, 0.3760000000000E+01
 0.14130E+03, 0.2990652158263E+02, 0.1000000000000E+02, 0.8334012069633E+02, 0.1000000000000E+01, 0.1417558091034E+01, 0.3120000000000E+01, 0.1760215737305E+01, 0.3120000000000E+01, 0.2600857092949E+03,-0.1650705910506E+02, 0.3760000000000E+01
 0.14140E+03, 0.2990659067426E+02, 0.1000000000000E+02, 0.8333821103270E+02, 0.1000000000000E+01, 0.1417457059562E+01, 0.3120000000000E+01, 0.1760358432353E+01, 0.3120000000000E+01, 0.2600797442246E+03,-0.1650996517598E+02, 0.3760000000000E+01
 0.14150E+03, 0.2990665977537E+02, 0.1000000000000E+02, 0.8333629877409E+02, 0.1000000000000E+01, 0.1417356027799E+01, 0.3120000000000E+01, 0.1760501129712E+01, 0.3120000000000E+01, 0.2600737710554E+03,-0.1651287041940E+02, 0.3760000000000E+01
 0.14160E+03, 0.2990672888514E+02, 0.1000000000000E+02, 0.8333438739861E+02, 0.1000000000000E+01, 0.1417254995804E+01, 0.3120000000000E+01, 0.1760643829601E+01, 0.3120000000000E+01, 0.2600678006745E+03,-0.1651577695470E+02, 0.3760000000000E+01
 0.14170E+03, 0.2990679800439E+02, 0.1000000000000E+02, 0.8333247343340E+02, 0.1000000000000E+01, 0.1417153963517E+01, 0.3120000000000E+01, 0.1760786531800E+01, 0.3120000000000E+01, 0.2600618222114E+03,-0.1651868265440E+02, 0.3760000000000E+01
 0.14180E+03, 0.2990686713229E+02, 0.1000000000000E+02, 0.8333056035339E+02, 0.1000000000000E+01, 0.1417052930997E+01, 0.3120000000000E+01, 0.1760929236527E+01, 0.3120000000000E+01, 0.2600558465430E+03,-0.1652158964074E+02, 0.3760000000000E+01
 0.14190E+03, 0.2990693626966E+02, 0.1000000000000E+02, 0.8332864468649E+02, 0.1000000000000E+01, 0.1416951898186E+01, 0.3120000000000E+01, 0.1761071943563E+01, 0.3120000000000E+01, 0.2600498628013E+03,-0.1652449580139E+02, 0.3760000000000E+01
 0.14200E+03, 0.2990700541567E+02, 0.1000000000000E+02, 0.8332672990236E+02, 0.1000000000000E+01, 0.1416850865141E+01, 0.3120000000000E+01, 0.1761214653126E+01, 0.3120000000000E+01, 0.2600438818469E+03,-0.1652740324973E+02, 0.3760000000000E+01
 0.14210E+03, 0.2990707457114E+02, 0.1000000000000E+02, 0.8332481253986E+02, 0.1000000000000E+01, 0.1416749831805E+01, 0.3120000000000E+01, 0.1761357364997E+01, 0.3120000000000E+01, 0.2600378928459E+03,-0.1653030986438E+02, 0.3760000000000E+01
 0.14220E+03, 0.2990714373526E+02, 0.1000000000000E+02, 0.8332289606227E+02, 0.1000000000000E+01, 0.1416648798235E+01, 0.3120000000000E+01, 0.1761500079393E+01, 0.3120000000000E+01, 0.2600319066388E+03,-0.1653321776408E+02, 0.3760000000000E+01
 0.14230E+03, 0.2990721290882E+02, 0.1000000000000E+02, 0.8332097700691E+02, 0.1000000000000E+01, 0.1416547764374E+01, 0.3120000000000E+01, 0.1761642796096E+01, 0.3120000000000E+01, 0.2600259123871E+03,-0.1653612484138E+02, 0.3760000000000E+01
 0.14240E+03, 0.2990728209101E+02, 0.1000000000000E+02, 0.8331905883428E+02, 0.1000000000000E+01, 0.1416446730278E+01, 0.3120000000000E+01, 0.1761785515322E+01, 0.3120000000000E+01, 0.2600199209226E+03,-0.1653903319780E+02, 0.3760000000000E+01
 0.14250E+03, 0.2990735128265E+02, 0.1000000000000E+02, 0.8331713809397E+02, 0.1000000000000E+01, 0.1416345695891E+01, 0.3120000000000E+01, 0.1761928236854E+01, 0.3120000000000E+01, 0.2600139214451E+03,-0.1654194073297E+02, 0.3760000000000E+01
 0.14260E+03, 0.2990742048292E+02, 0.1000000000000E+02, 0.8331521823418E+02, 0.1000000000000E+01, 0.1416244661269E+01, 0.3120000000000E+01, 0.1762070960908E+01, 0.3120000000000E+01, 0.2600079247479E+03,-0.1654484954640E+02, 0.3760000000000E+01
 0.14270E+03, 0.2990748969261E+02, 0.1000000000000E+02, 0.8331329581283E+02, 0.1000000000000E+01, 0.1416143626356E+01, 0.3120000000000E+01, 0.1762213687266E+01, 0.3120000000000E+01, 0.2600019200569E+03,-0.1654775753641E+02, 0.3760000000000E+01
 0.14280E+03, 0.2990755891093E+02, 0.1000000000000E+02, 0.8331137427237E+02, 0.1000000000000E+01, 0.1416042591208E+01, 0.3120000000000E+01, 0.1762356416145E+01, 0.3120000000000E+01, 0.2599959181474E+03,-0.1655066680827E+02, 0.3760000000000E+01
 0.14290E+03, 0.2990762813866E+02, 0.1000000000000E+02, 0.8330945017312E+02, 0.1000000000000E+01, 0.1415941555767E+01, 0.3120000000000E+01, 0.1762499147326E+01, 0.3120000000000E+01, 0.2599899082528E+03,-0.1655357525840E+02, 0.3760000000000E+01
 0.14300E+03, 0.2990769737501E+02, 0.1000000000000E+02, 0.8330752695476E+02, 0.1000000000000E+01, 0.1415840520093E+01, 0.3120000000000E+01, 0.1762641881025E+01, 0.3120000000000E+01, 0.2599839011397E+03,-0.1655648498359E+02, 0.3760000000000E+01
 0.14310E+03, 0.2990776662077E+02, 0.1000000000000E+02, 0.8330560118518E+02, 0.1000000000000E+01, 0.1415739484125E+01, 0.3120000000000E+01, 0.1762784617025E+01, 0.3120000000000E+01, 0.2599778860654E+03,-0.1655939389244E+02, 0.3760000000000E+01
 0.14320E+03, 0.2990783587513E+02, 0.1000000000000E+02, 0.8330367629335E+02, 0.1000000000000E+01, 0.1415638447923E+01, 0.3120000000000E+01, 0.1762927355542E+01, 0.3120000000000E+01, 0.2599718737627E+03,-0.1656230407585E+02, 0.3760000000000E+01
 0.14330E+03, 0.2990790513890E+02, 0.1000000000000E+02, 0.8330174885285E+02, 0.1000000000000E+01, 0.1415537411427E+01, 0.3120000000000E+01, 0.1763070096358E+01, 0.3120000000000E+01, 0.2599658535068E+03,-0.1656521344345E+02, 0.3760000000000E+01
 0.14340E+03, 0.2990797441126E+02, 0.1000000000000E+02, 0.8329982229742E+02, 0.1000000000000E+01, 0.1415436374697E+01, 0.3120000000000E+01, 0.1763212839689E+01, 0.3120000000000E+01, 0.2599598360454E+03,-0.1656812408262E+02, 0.3760000000000E+01
 0.14350E+03, 0.2990804369301E+02, 0.1000000000000E+02, 0.8329789319782E+02, 0.1000000000000E+01, 0.1415335337674E+01, 0.3120000000000E+01, 0.1763355585317E+01, 0.3120000000000E+01, 0.2599538106451E+03,-0.1657103390376E+02, 0.3760000000000E+01
 0.14360E+03, 0.2990811298335E+02, 0.1000000000000E+02, 0.8329596497804E+02, 0.1000000000000E+01, 0.1415234300415E+01, 0.3120000000000E+01, 0.1763498333457E+01, 0.3120000000000E+01, 0.2599477880230E+03,-0.1657394499808E+02, 0.3760000000000E+01
 0.14370E+03, 0.2990818228307E+02, 0.1000000000000E+02, 0.8329403422184E+02, 0.1000000000000E+01, 0.1415133262863E+01, 0.3120000000000E+01, 0.1763641083893E+01, 0.3120000000000E+01, 0.2599417574861E+03,-0.1657685527820E+02, 0.3760000000000E+01
 0.14380E+03, 0.2990825159137E+02, 0.1000000000000E+02, 0.8329210434680E+02, 0.1000000000000E+01, 0.1415032225075E+01, 0.3120000000000E+01, 0.1763783836839E+01, 0.3120000000000E+01, 0.2599357297315E+03,-0.1657976682784E+02, 0.3760000000000E+01
 0.14390E+03, 0.2990832090904E+02, 0.1000000000000E+02, 0.8329017193862E+02, 0.1000000000000E+01, 0.1414931186994E+01, 0.3120000000000E+01, 0.1763926592078E+01, 0.3120000000000E+01, 0.2599296940727E+03,-0.1658267756719E+02, 0.3760000000000E+01
 0.14400E+03, 0.2990839023528E+02, 0.1000000000000E+02, 0.8328824041095E+02, 0.1000000000000E+01, 0.1414830148677E+01, 0.3120000000000E+01, 0.1764069349825E+01, 0.3120000000000E+01, 0.2599236611941E+03,-0.1658558957297E+02, 0.3760000000000E+01
 0.14410E+03, 0.2990845957088E+02, 0.1000000000000E+02, 0.8328630635735E+02, 0.1000000000000E+01, 0.1414729110067E+01, 0.3120000000000E+01, 0.1764212109864E+01, 0.3120000000000E+01, 0.2599176204339E+03,-0.1658850076889E+02, 0.3760000000000E+01
 0.14420E+03, 0.2990852891503E+02, 0.1000000000000E+02, 0.8328437318359E+02, 0.1000000000000E+01, 0.1414628071220E+01, 0.3120000000000E+01, 0.1764354872407E+01, 0.3120000000000E+01, 0.2599115824518E+03,-0.1659141322991E+02, 0.3760000000000E+01
 0.14430E+03, 0.2990859826854E+02, 0.1000000000000E+02, 0.8328243748680E+02, 0.1000000000000E+01, 0.1414527032080E+01, 0.3120000000000E+01, 0.1764497637239E+01, 0.3120000000000E+01, 0.2599055365973E+03,-0.1659432488067E+02, 0.3760000000000E+01
 0.14440E+03, 0.2990866763060E+02, 0.1000000000000E+02, 0.8328050267299E+02, 0.1000000000000E+01, 0.1414425992703E+01, 0.3120000000000E+01, 0.1764640404575E+01, 0.3120000000000E+01, 0.2598994935307E+03,-0.1659723779832E+02, 0.3760000000000E+01
 0.14450E+03, 0.2990873700199E+02, 0.1000000000000E+02, 0.8327856534168E+02, 0.1000000000000E+01, 0.1414324953032E+01, 0.3120000000000E+01, 0.1764783174196E+01, 0.3120000000000E+01, 0.2598934426090E+03,-0.1660014990675E+02, 0.3760000000000E+01
 0.14460E+03, 0.2990880638192E+02, 0.1000000000000E+02, 0.8327662889031E+02, 0.1000000000000E+01, 0.1414223913125E+01, 0.3120000000000E+01, 0.1764925946318E+01, 0.3120000000000E+01, 0.2598873944660E+03,-0.1660306327795E+02, 0.3760000000000E+01
 0.14470E+03, 0.2990887577118E+02, 0.1000000000000E+02, 0.8327468992536E+02, 0.1000000000000E+01, 0.1414122872923E+01, 0.3120000000000E+01, 0.1765068720724E+01, 0.3120000000000E+01, 0.2598813384800E+03,-0.1660597584633E+02, 0.3760000000000E+01
 0.14480E+03, 0.2990894516897E+02, 0.1000000000000E+02, 0.8327275184390E+02, 0.1000000000000E+01, 0.1414021832485E+01, 0.3120000000000E+01, 0.1765211497627E+01, 0.3120000000000E+01, 0.2598752852836E+03,-0.1660888967389E+02, 0.3760000000000E+01
 0.14490E+03, 0.2990901457606E+02, 0.1000000000000E+02, 0.8327081125595E+02, 0.1000000000000E+01, 0.1413920791752E+01, 0.3120000000000E+01, 0.1765354276813E+01, 0.3120000000000E+01, 0.2598692242669E+03,-0.1661180269888E+02, 0.3760000000000E+01
 0.14500E+03, 0.2990908399168E+02, 0.1000000000000E+02, 0.8326887154711E+02, 0.1000000000000E+01, 0.1413819750782E+01, 0.3120000000000E+01, 0.1765497058492E+01, 0.3120000000000E+01, 0.2598631660259E+03,-0.1661471697922E+02, 0.3760000000000E+01
 0.14510E+03, 0.2990915341660E+02, 0.1000000000000E+02, 0.8326692933892E+02, 0.1000000000000E+01, 0.1413718709517E+01, 0.3120000000000E+01, 0.1765639842450E+01, 0.3120000000000E+01, 0.2598570999870E+03,-0.1661763046170E+02, 0.3760000000000E+01
 0.14520E+03, 0.2990922285003E+02, 0.1000000000000E+02, 0.8326498800872E+02, 0.1000000000000E+01, 0.1413617668014E+01, 0.3120000000000E+01, 0.1765782628900E+01, 0.3120000000000E+01, 0.2598510367205E+03,-0.1662054519914E+02, 0.3760000000000E+01
 0.14530E+03, 0.2990929229275E+02, 0.1000000000000E+02, 0.8326304418701E+02, 0.1000000000000E+01, 0.1413516626217E+01, 0.3120000000000E+01, 0.1765925417627E+01, 0.3120000000000E+01, 0.2598449656803E+03,-0.1662345913665E+02, 0.3760000000000E+01
 0.14540E+03, 0.2990936174397E+02, 0.1000000000000E+02, 0.8326110124150E+02, 0.1000000000000E+01, 0.1413415584182E+01, 0.3120000000000E+01, 0.1766068208841E+01, 0.3120000000000E+01, 0.2598388974071E+03,-0.1662637433033E+02, 0.3760000000000E+01
 0.14550E+03, 0.2990943120445E+02, 0.1000000000000E+02, 0.8325915580898E+02, 0.1000000000000E+01, 0.1413314541853E+01, 0.3120000000000E+01, 0.1766211002330E+01, 0.3120000000000E+01, 0.2598328213745E+03,-0.1662928872480E+02, 0.3760000000000E+01
 0.14560E+03, 0.2990950067343E+02, 0.1000000000000E+02, 0.8325721125553E+02, 0.1000000000000E+01, 0.1413213499285E+01, 0.3120000000000E+01, 0.1766353798302E+01, 0.3120000000000E+01, 0.2598267481178E+03,-0.1663220437135E+02, 0.3760000000000E+01
 0.14570E+03, 0.2990957015167E+02, 0.1000000000000E+02, 0.8325526421545E+02, 0.1000000000000E+01, 0.1413112456422E+01, 0.3120000000000E+01, 0.1766496596547E+01, 0.3120000000000E+01, 0.2598206671029E+03,-0.1663511922661E+02, 0.3760000000000E+01
 0.14580E+03, 0.2990963963838E+02, 0.1000000000000E+02, 0.8325331805663E+02, 0.1000000000000E+01, 0.1413011413320E+01, 0.3120000000000E+01, 0.1766639397272E+01, 0.3120000000000E+01, 0.2598145888708E+03,-0.1663803532770E+02, 0.3760000000000E+01
 0.14590E+03, 0.2990970913435E+02, 0.1000000000000E+02, 0.8325136942313E+02, 0.1000000000000E+01, 0.1412910369923E+01, 0.3120000000000E+01, 0.1766782200266E+01, 0.3120000000000E+01, 0.2598085029180E+03,-0.1664095063480E+02, 0.3760000000000E+01
 0.14600E+03, 0.2990977863877E+02, 0.1000000000000E+02, 0.8324942166332E+02, 0.1000000000000E+01, 0.1412809326288E+01, 0.3120000000000E+01, 0.1766925005737E+01, 0.3120000000000E+01, 0.2598024197243E+03,-0.1664386718802E+02, 0.3760000000000E+01
 0.14610E+03, 0.2990984815243E+02, 0.1000000000000E+02, 0.8324747143390E+02, 0.1000000000000E+01, 0.1412708282357E+01, 0.3120000000000E+01, 0.1767067813474E+01, 0.3120000000000E+01, 0.2597963288257E+03,-0.1664678295746E+02, 0.3760000000000E+01
 0.14620E+03, 0.2990991767454E+02, 0.1000000000000E+02, 0.8324552208236E+02, 0.1000000000000E+01, 0.1412607238188E+01, 0.3120000000000E+01, 0.1767210623685E+01, 0.3120000000000E+01, 0.2597902406994E+03,-0.1664969996634E+02, 0.3760000000000E+01
 0.14630E+03, 0.2990998720588E+02, 0.1000000000000E+02, 0.8324357026403E+02, 0.1000000000000E+01, 0.1412506193722E+01, 0.3120000000000E+01, 0.1767353436157E+01, 0.3120000000000E+01, 0.2597841448772E+03,-0.1665261618717E+02, 0.3760000000000E+01
 0.14640E+03, 0.2991005674565E+02, 0.1000000000000E+02, 0.8324161932533E+02, 0.1000000000000E+01, 0.1412405149018E+01, 0.3120000000000E+01, 0.1767496251100E+01, 0.3120000000000E+01, 0.2597780518327E+03,-0.1665553365194E+02, 0.3760000000000E+01
 0.14650E+03, 0.2991012629463E+02, 0.1000000000000E+02, 0.8323966592318E+02, 0.1000000000000E+01, 0.1412304104017E+01, 0.3120000000000E+01, 0.1767639068302E+01, 0.3120000000000E+01, 0.2597719511028E+03,-0.1665845033256E+02, 0.3760000000000E+01
 0.14660E+03, 0.2991019585203E+02, 0.1000000000000E+02, 0.8323771340001E+02, 0.1000000000000E+01, 0.1412203058777E+01, 0.3120000000000E+01, 0.1767781887970E+01, 0.3120000000000E+01, 0.2597658531487E+03,-0.1666136825136E+02, 0.3760000000000E+01
 0.14670E+03, 0.2991026541863E+02, 0.1000000000000E+02, 0.8323575842247E+02, 0.1000000000000E+01, 0.1412102013241E+01, 0.3120000000000E+01, 0.1767924709894E+01, 0.3120000000000E+01, 0.2597597475376E+03,-0.1666428538715E+02, 0.3760000000000E+01
 0.14680E+03, 0.2991033499364E+02, 0.1000000000000E+02, 0.8323380432215E+02, 0.1000000000000E+01, 0.1412000967465E+01, 0.3120000000000E+01, 0.1768067534281E+01, 0.3120000000000E+01, 0.2597536446966E+03,-0.1666720376107E+02, 0.3760000000000E+01
 0.14690E+03, 0.2991040457783E+02, 0.1000000000000E+02, 0.8323184777149E+02, 0.1000000000000E+01, 0.1411899921393E+01, 0.3120000000000E+01, 0.1768210360920E+01, 0.3120000000000E+01, 0.2597475342114E+03,-0.1667012135370E+02, 0.3760000000000E+01
 0.14700E+03, 0.2991047417042E+02, 0.1000000000000E+02, 0.8322989209932E+02, 0.1000000000000E+01, 0.1411798875081E+01, 0.3120000000000E+01, 0.1768353190017E+01, 0.3120000000000E+01, 0.2597414265003E+03,-0.1667304018265E+02, 0.3760000000000E+01
 0.14710E+03, 0.2991054377217E+02, 0.1000000000000E+02, 0.8322793398383E+02, 0.1000000000000E+01, 0.1411697828472E+01, 0.3120000000000E+01, 0.1768496021363E+01, 0.3120000000000E+01, 0.2597353111672E+03,-0.1667595822993E+02, 0.3760000000000E+01
 0.14720E+03, 0.2991061338231E+02, 0.1000000000000E+02, 0.8322597674647E+02, 0.1000000000000E+01, 0.1411596781623E+01, 0.3120000000000E+01, 0.1768638855163E+01, 0.3120000000000E+01, 0.2597291986068E+03,-0.1667887751054E+02, 0.3760000000000E+01
 0.14730E+03, 0.2991068300160E+02, 0.1000000000000E+02, 0.8322401706901E+02, 0.1000000000000E+01, 0.1411495734478E+01, 0.3120000000000E+01, 0.1768781691208E+01, 0.3120000000000E+01, 0.2597230784347E+03,-0.1668179601368E+02, 0.3760000000000E+01
 0.14740E+03, 0.2991075262926E+02, 0.1000000000000E+02, 0.8322205827026E+02, 0.1000000000000E+01, 0.1411394687091E+01, 0.3120000000000E+01, 0.1768924529703E+01, 0.3120000000000E+01, 0.2597169610371E+03,-0.1668471575034E+02, 0.3760000000000E+01
 0.14750E+03, 0.2991082226605E+02, 0.1000000000000E+02, 0.8322009703621E+02, 0.1000000000000E+01, 0.1411293639408E+01, 0.3120000000000E+01, 0.1769067370440E+01, 0.3120000000000E+01, 0.2597108360429E+03,-0.1668763471375E+02, 0.3760000000000E+01
 0.14760E+03, 0.2991089191121E+02, 0.1000000000000E+02, 0.8321813668270E+02, 0.1000000000000E+01, 0.1411192591484E+01, 0.3120000000000E+01, 0.1769210213622E+01, 0.3120000000000E+01, 0.2597047138289E+03,-0.1669055490246E+02, 0.3760000000000E+01
 0.14770E+03, 0.2991096156547E+02, 0.1000000000000E+02, 0.8321617390330E+02, 0.1000000000000E+01, 0.1411091543263E+01, 0.3120000000000E+01, 0.1769353059042E+01, 0.3120000000000E+01, 0.2596985840477E+03,-0.1669347431590E+02, 0.3760000000000E+01
 0.14780E+03, 0.2991103122809E+02, 0.1000000000000E+02, 0.8321421200107E+02, 0.1000000000000E+01, 0.1410990494801E+01, 0.3120000000000E+01, 0.1769495906903E+01, 0.3120000000000E+01, 0.2596924570362E+03,-0.1669639496023E+02, 0.3760000000000E+01
 0.14790E+03, 0.2991110089980E+02, 0.1000000000000E+02, 0.8321224767501E+02, 0.1000000000000E+01, 0.1410889446042E+01, 0.3120000000000E+01, 0.1769638756997E+01, 0.3120000000000E+01, 0.2596863224640E+03,-0.1669931483206E+02, 0.3760000000000E+01
 0.14800E+03, 0.2991117057985E+02, 0.1000000000000E+02, 0.8321028422484E+02, 0.1000000000000E+01, 0.1410788397041E+01, 0.3120000000000E+01, 0.1769781609528E+01, 0.3120000000000E+01, 0.2596801906578E+03,-0.1670223593385E+02, 0.3760000000000E+01
 0.14810E+03, 0.2991124026898E+02, 0.1000000000000E+02, 0.8320831836318E+02, 0.1000000000000E+01, 0.1410687347743E+01, 0.3120000000000E+01, 0.1769924464289E+01, 0.3120000000000E+01, 0.2596740513293E+03,-0.1670515626113E+02, 0.3760000000000E+01
 0.14820E+03, 0.2991130996642E+02, 0.1000000000000E+02, 0.8320635337666E+02, 0.1000000000000E+01, 0.1410586298202E+01, 0.3120000000000E+01, 0.1770067321482E+01, 0.3120000000000E+01, 0.2596679147643E+03,-0.1670807781260E+02, 0.3760000000000E+01
 0.14830E+03, 0.2991137967294E+02, 0.1000000000000E+02, 0.8320438598060E+02, 0.1000000000000E+01, 0.1410485248365E+01, 0.3120000000000E+01, 0.1770210180899E+01, 0.3120000000000E+01, 0.2596617706834E+03,-0.1671099859834E+02, 0.3760000000000E+01
 0.14840E+03, 0.2991144938775E+02, 0.1000000000000E+02, 0.8320241946139E+02, 0.1000000000000E+01, 0.1410384198285E+01, 0.3120000000000E+01, 0.1770353042745E+01, 0.3120000000000E+01, 0.2596556293714E+03,-0.1671392060497E+02, 0.3760000000000E+01
 0.14850E+03, 0.2991151911162E+02, 0.1000000000000E+02, 0.8320045053979E+02, 0.1000000000000E+01, 0.1410283147907E+01, 0.3120000000000E+01, 0.1770495906811E+01, 0.3120000000000E+01, 0.2596494805658E+03,-0.1671684184405E+02, 0.3760000000000E+01
 0.14860E+03, 0.2991158884377E+02, 0.1000000000000E+02, 0.8319848249434E+02, 0.1000000000000E+01, 0.1410182097287E+01, 0.3120000000000E+01, 0.1770638773300E+01, 0.3120000000000E+01, 0.2596433345268E+03,-0.1671976430357E+02, 0.3760000000000E+01
 0.14870E+03, 0.2991165858496E+02, 0.1000000000000E+02, 0.8319651204924E+02, 0.1000000000000E+01, 0.1410081046369E+01, 0.3120000000000E+01, 0.1770781642005E+01, 0.3120000000000E+01, 0.2596371810031E+03,-0.1672268599954E+02, 0.3760000000000E+01
 0.14880E+03, 0.2991172833441E+02, 0.1000000000000E+02, 0.8319454248551E+02, 0.1000000000000E+01, 0.1409979995208E+01, 0.3120000000000E+01, 0.1770924513129E+01, 0.3120000000000E+01, 0.2596310302622E+03,-0.1672560891233E+02, 0.3760000000000E+01
 0.14890E+03, 0.2991179809289E+02, 0.1000000000000E+02, 0.8319257052511E+02, 0.1000000000000E+01, 0.1409878943749E+01, 0.3120000000000E+01, 0.1771067386464E+01, 0.3120000000000E+01, 0.2596248720458E+03,-0.1672853106271E+02, 0.3760000000000E+01
 0.14900E+03, 0.2991186785962E+02, 0.1000000000000E+02, 0.8319059944233E+02, 0.1000000000000E+01, 0.1409777892047E+01, 0.3120000000000E+01, 0.1771210262212E+01, 0.3120000000000E+01, 0.2596187166007E+03,-0.1673145443569E+02, 0.3760000000000E+01
 0.14910E+03, 0.2991193763534E+02, 0.1000000000000E+02, 0.8318862597580E+02, 0.1000000000000E+01, 0.1409676840047E+01, 0.3120000000000E+01, 0.1771353140167E+01, 0.3120000000000E+01, 0.2596125537205E+03,-0.1673437703804E+02, 0.3760000000000E+01
 0.14920E+03, 0.2991200741931E+02, 0.1000000000000E+02, 0.8318665338525E+02, 0.1000000000000E+01, 0.1409575787803E+01, 0.3120000000000E+01, 0.1771496020530E+01, 0.3120000000000E+01, 0.2596063936065E+03,-0.1673730085827E+02, 0.3760000000000E+01
 0.14930E+03, 0.2991207721225E+02, 0.1000000000000E+02, 0.8318467841412E+02, 0.1000000000000E+01, 0.1409474735261E+01, 0.3120000000000E+01, 0.1771638903095E+01, 0.3120000000000E+01, 0.2596002260674E+03,-0.1674022391933E+02, 0.3760000000000E+01
 0.14940E+03, 0.2991214701343E+02, 0.1000000000000E+02, 0.8318270431803E+02, 0.1000000000000E+01, 0.1409373682475E+01, 0.3120000000000E+01, 0.1771781788063E+01, 0.3120000000000E+01, 0.2595940612915E+03,-0.1674314819621E+02, 0.3760000000000E+01
 0.14950E+03, 0.2991221682356E+02, 0.1000000000000E+02, 0.8318072785102E+02, 0.1000000000000E+01, 0.1409272629391E+01, 0.3120000000000E+01, 0.1771924675228E+01, 0.3120000000000E+01, 0.2595878891208E+03,-0.1674607171007E+02, 0.3760000000000E+01
 0.14960E+03, 0.2991228664190E+02, 0.1000000000000E+02, 0.8317875225745E+02, 0.1000000000000E+01, 0.1409171576063E+01, 0.3120000000000E+01, 0.1772067564790E+01, 0.3120000000000E+01, 0.2595817197083E+03,-0.1674899643651E+02, 0.3760000000000E+01
 0.14970E+03, 0.2991235646918E+02, 0.1000000000000E+02, 0.8317677429418E+02, 0.1000000000000E+01, 0.1409070522436E+01, 0.3120000000000E+01, 0.1772210456545E+01, 0.3120000000000E+01, 0.2595755429048E+03,-0.1675192041416E+02, 0.3760000000000E+01
 0.14980E+03, 0.2991242630465E+02, 0.1000000000000E+02, 0.8317479721215E+02, 0.1000000000000E+01, 0.1408969468564E+01, 0.3120000000000E+01, 0.1772353350692E+01, 0.3120000000000E+01, 0.2595693688839E+03,-0.1675484559187E+02, 0.3760000000000E+01
 0.14990E+03, 0.2991249614905E+02, 0.1000000000000E+02, 0.8317281776286E+02, 0.1000000000000E+01, 0.1408868414394E+01, 0.3120000000000E+01, 0.1772496247026E+01, 0.3120000000000E+01, 0.2595631874798E+03,-0.1675777002118E+02, 0.3760000000000E+01
 0.15000E+03, 0.2991256600163E+02, 0.1000000000000E+02, 0.8317083919453E+02, 0.1000000000000E+01, 0.1408767359979E+01, 0.3120000000000E+01, 0.1772639145747E+01, 0.3120000000000E+01, 0.2595570088575E+03,-0.1676069565584E+02, 0.3760000000000E+01
 0.15010E+03, 0.2991263586310E+02, 0.1000000000000E+02, 0.8316885826680E+02, 0.1000000000000E+01, 0.1408666305265E+01, 0.3120000000000E+01, 0.1772782046650E+01, 0.3120000000000E+01, 0.2595508228765E+03,-0.1676362053772E+02, 0.3760000000000E+01
 0.15020E+03, 0.2991270573274E+02, 0.1000000000000E+02, 0.8316687821462E+02, 0.1000000000000E+01, 0.1408565250306E+01, 0.3120000000000E+01, 0.1772924949934E+01, 0.3120000000000E+01, 0.2595446396602E+03,-0.1676654662531E+02, 0.3760000000000E+01
 0.15030E+03, 0.2991277561126E+02, 0.1000000000000E+02, 0.8316489581336E+02, 0.1000000000000E+01, 0.1408464195047E+01, 0.3120000000000E+01, 0.1773067855395E+01, 0.3120000000000E+01, 0.2595384491177E+03,-0.1676947196655E+02, 0.3760000000000E+01
 0.15040E+03, 0.2991284549792E+02, 0.1000000000000E+02, 0.8316291429053E+02, 0.1000000000000E+01, 0.1408363139543E+01, 0.3120000000000E+01, 0.1773210763231E+01, 0.3120000000000E+01, 0.2595322613490E+03,-0.1677239850251E+02, 0.3760000000000E+01
 0.15050E+03, 0.2991291539344E+02, 0.1000000000000E+02, 0.8316093042036E+02, 0.1000000000000E+01, 0.1408262083740E+01, 0.3120000000000E+01, 0.1773353673238E+01, 0.3120000000000E+01, 0.2595260662595E+03,-0.1677532429751E+02, 0.3760000000000E+01
 0.15060E+03, 0.2991298529709E+02, 0.1000000000000E+02, 0.8315894742567E+02, 0.1000000000000E+01, 0.1408161027692E+01, 0.3120000000000E+01, 0.1773496585615E+01, 0.3120000000000E+01, 0.2595198739347E+03,-0.1677825129251E+02, 0.3760000000000E+01
 0.15070E+03, 0.2991305520959E+02, 0.1000000000000E+02, 0.8315696209482E+02, 0.1000000000000E+01, 0.1408059971343E+01, 0.3120000000000E+01, 0.1773639500158E+01, 0.3120000000000E+01, 0.2595136743240E+03,-0.1678117754185E+02, 0.3760000000000E+01
 0.15080E+03, 0.2991312513019E+02, 0.1000000000000E+02, 0.8315497764226E+02, 0.1000000000000E+01, 0.1407958914749E+01, 0.3120000000000E+01, 0.1773782417064E+01, 0.3120000000000E+01, 0.2595074774866E+03,-0.1678410498624E+02, 0.3760000000000E+01
 0.15090E+03, 0.2991319505962E+02, 0.1000000000000E+02, 0.8315299085268E+02, 0.1000000000000E+01, 0.1407857857855E+01, 0.3120000000000E+01, 0.1773925336131E+01, 0.3120000000000E+01, 0.2595012733610E+03,-0.1678703169109E+02, 0.3760000000000E+01
 0.15100E+03, 0.2991326499713E+02, 0.1000000000000E+02, 0.8315100494220E+02, 0.1000000000000E+01, 0.1407756800714E+01, 0.3120000000000E+01, 0.1774068257555E+01, 0.3120000000000E+01, 0.2594950720111E+03,-0.1678995959036E+02, 0.3760000000000E+01
 0.15110E+03, 0.2991333494345E+02, 0.1000000000000E+02, 0.8314901670526E+02, 0.1000000000000E+01, 0.1407655743274E+01, 0.3120000000000E+01, 0.1774211181134E+01, 0.3120000000000E+01, 0.2594888634060E+03,-0.1679288675100E+02, 0.3760000000000E+01
 0.15120E+03, 0.2991340489783E+02, 0.1000000000000E+02, 0.8314702934491E+02, 0.1000000000000E+01, 0.1407554685587E+01, 0.3120000000000E+01, 0.1774354107065E+01, 0.3120000000000E+01, 0.2594826575688E+03,-0.1679581510160E+02, 0.3760000000000E+01
 0.15130E+03, 0.2991347486100E+02, 0.1000000000000E+02, 0.8314503966077E+02, 0.1000000000000E+01, 0.1407453627600E+01, 0.3120000000000E+01, 0.1774497035144E+01, 0.3120000000000E+01, 0.2594764444848E+03,-0.1679874271569E+02, 0.3760000000000E+01
 0.15140E+03, 0.2991354483222E+02, 0.1000000000000E+02, 0.8314305085741E+02, 0.1000000000000E+01, 0.1407352569366E+01, 0.3120000000000E+01, 0.1774639965569E+01, 0.3120000000000E+01, 0.2594702341819E+03,-0.1680167152332E+02, 0.3760000000000E+01
 0.15150E+03, 0.2991361481221E+02, 0.1000000000000E+02, 0.8314105973556E+02, 0.1000000000000E+01, 0.1407251510831E+01, 0.3120000000000E+01, 0.1774782898136E+01, 0.3120000000000E+01, 0.2594640166487E+03,-0.1680459959176E+02, 0.3760000000000E+01
 0.15160E+03, 0.2991368480023E+02, 0.1000000000000E+02, 0.8313906949380E+02, 0.1000000000000E+01, 0.1407150452050E+01, 0.3120000000000E+01, 0.1774925833043E+01, 0.3120000000000E+01, 0.2594578018944E+03,-0.1680752885133E+02, 0.3760000000000E+01
 0.15170E+03, 0.2991375479699E+02, 0.1000000000000E+02, 0.8313707694394E+02, 0.1000000000000E+01, 0.1407049392967E+01, 0.3120000000000E+01, 0.1775068770086E+01, 0.3120000000000E+01, 0.2594515799425E+03,-0.1681045737402E+02, 0.3760000000000E+01
 0.15180E+03, 0.2991382480176E+02, 0.1000000000000E+02, 0.8313508526895E+02, 0.1000000000000E+01, 0.1406948333638E+01, 0.3120000000000E+01, 0.1775211709462E+01, 0.3120000000000E+01, 0.2594453607531E+03,-0.1681338708527E+02, 0.3760000000000E+01
 0.15190E+03, 0.2991389481525E+02, 0.1000000000000E+02, 0.8313309129192E+02, 0.1000000000000E+01, 0.1406847274007E+01, 0.3120000000000E+01, 0.1775354650969E+01, 0.3120000000000E+01, 0.2594391343851E+03,-0.1681631606472E+02, 0.3760000000000E+01
 0.15200E+03, 0.2991396483673E+02, 0.1000000000000E+02, 0.8313109819358E+02, 0.1000000000000E+01, 0.1406746214129E+01, 0.3120000000000E+01, 0.1775497594802E+01, 0.3120000000000E+01, 0.2594329107914E+03,-0.1681924622691E+02, 0.3760000000000E+01
 0.15210E+03, 0.2991403486692E+02, 0.1000000000000E+02, 0.8312910279880E+02, 0.1000000000000E+01, 0.1406645153950E+01, 0.3120000000000E+01, 0.1775640540759E+01, 0.3120000000000E+01, 0.2594266800368E+03,-0.1682217565829E+02, 0.3760000000000E+01
 0.15220E+03, 0.2991410490507E+02, 0.1000000000000E+02, 0.8312710828002E+02, 0.1000000000000E+01, 0.1406544093523E+01, 0.3120000000000E+01, 0.1775783489036E+01, 0.3120000000000E+01, 0.2594204520482E+03,-0.1682510627161E+02, 0.3760000000000E+01
 0.15230E+03, 0.2991417495191E+02, 0.1000000000000E+02, 0.8312511147025E+02, 0.1000000000000E+01, 0.1406443032795E+01, 0.3120000000000E+01, 0.1775926439431E+01, 0.3120000000000E+01, 0.2594142169156E+03,-0.1682803616043E+02, 0.3760000000000E+01
 0.15240E+03, 0.2991424500670E+02, 0.1000000000000E+02, 0.8312311553828E+02, 0.1000000000000E+01, 0.1406341971818E+01, 0.3120000000000E+01, 0.1776069392138E+01, 0.3120000000000E+01, 0.2594079845546E+03,-0.1683096723304E+02, 0.3760000000000E+01
 0.15250E+03, 0.2991431507014E+02, 0.1000000000000E+02, 0.8312111732071E+02, 0.1000000000000E+01, 0.1406240910540E+01, 0.3120000000000E+01, 0.1776212346958E+01, 0.3120000000000E+01, 0.2594017450666E+03,-0.1683389757453E+02, 0.3760000000000E+01
 0.15260E+03, 0.2991438514152E+02, 0.1000000000000E+02, 0.8311911998282E+02, 0.1000000000000E+01, 0.1406139849013E+01, 0.3120000000000E+01, 0.1776355304083E+01, 0.3120000000000E+01, 0.2593955083560E+03,-0.1683682909424E+02, 0.3760000000000E+01
 0.15270E+03, 0.2991445522153E+02, 0.1000000000000E+02, 0.8311712036480E+02, 0.1000000000000E+01, 0.1406038787185E+01, 0.3120000000000E+01, 0.1776498263314E+01, 0.3120000000000E+01, 0.2593892645356E+03,-0.1683975989492E+02, 0.3760000000000E+01
 0.15280E+03, 0.2991452530945E+02, 0.1000000000000E+02, 0.8311512162757E+02, 0.1000000000000E+01, 0.1405937725107E+01, 0.3120000000000E+01, 0.1776641224844E+01, 0.3120000000000E+01, 0.2593830234962E+03,-0.1684269186974E+02, 0.3760000000000E+01
 0.15290E+03, 0.2991459540598E+02, 0.1000000000000E+02, 0.8311312061481E+02, 0.1000000000000E+01, 0.1405836662728E+01, 0.3120000000000E+01, 0.1776784188473E+01, 0.3120000000000E+01, 0.2593767753613E+03,-0.1684562311860E+02, 0.3760000000000E+01
 0.15300E+03, 0.2991466551041E+02, 0.1000000000000E+02, 0.8311112048351E+02, 0.1000000000000E+01, 0.1405735600100E+01, 0.3120000000000E+01, 0.1776927154393E+01, 0.3120000000000E+01, 0.2593705300095E+03,-0.1684855554750E+02, 0.3760000000000E+01
 0.15310E+03, 0.2991473562342E+02, 0.1000000000000E+02, 0.8310911808400E+02, 0.1000000000000E+01, 0.1405634537170E+01, 0.3120000000000E+01, 0.1777070122406E+01, 0.3120000000000E+01, 0.2593642775850E+03,-0.1685148725259E+02, 0.3760000000000E+01
 0.15320E+03, 0.2991480574430E+02, 0.1000000000000E+02, 0.8310711656246E+02, 0.1000000000000E+01, 0.1405533473990E+01, 0.3120000000000E+01, 0.1777213092703E+01, 0.3120000000000E+01, 0.2593580279328E+03,-0.1685442013268E+02, 0.3760000000000E+01
 0.15330E+03, 0.2991487587375E+02, 0.1000000000000E+02, 0.8310511278205E+02, 0.1000000000000E+01, 0.1405432410508E+01, 0.3120000000000E+01, 0.1777356065086E+01, 0.3120000000000E+01, 0.2593517712373E+03,-0.1685735229317E+02, 0.3760000000000E+01
 0.15340E+03, 0.2991494601105E+02, 0.1000000000000E+02, 0.8310310988135E+02, 0.1000000000000E+01, 0.1405331346776E+01, 0.3120000000000E+01, 0.1777499039745E+01, 0.3120000000000E+01, 0.2593455173193E+03,-0.1686028562534E+02, 0.3760000000000E+01
 0.15350E+03, 0.2991501615689E+02, 0.1000000000000E+02, 0.8310110472401E+02, 0.1000000000000E+01, 0.1405230282741E+01, 0.3120000000000E+01, 0.1777642016484E+01, 0.3120000000000E+01, 0.2593392563651E+03,-0.1686321823989E+02, 0.3760000000000E+01
 0.15360E+03, 0.2991508631056E+02, 0.1000000000000E+02, 0.8309910044508E+02, 0.1000000000000E+01, 0.1405129218457E+01, 0.3120000000000E+01, 0.1777784995492E+01, 0.3120000000000E+01, 0.2593329981843E+03,-0.1686615202556E+02, 0.3760000000000E+01
 0.15370E+03, 0.2991515647275E+02, 0.1000000000000E+02, 0.8309709392090E+02, 0.1000000000000E+01, 0.1405028153870E+01, 0.3120000000000E+01, 0.1777927976572E+01, 0.3120000000000E+01, 0.2593267330029E+03,-0.1686908509329E+02, 0.3760000000000E+01
 0.15380E+03, 0.2991522664274E+02, 0.1000000000000E+02, 0.8309508827393E+02, 0.1000000000000E+01, 0.1404927089032E+01, 0.3120000000000E+01, 0.1778070959915E+01, 0.3120000000000E+01, 0.2593204705913E+03,-0.1687201933104E+02, 0.3760000000000E+01
 0.15390E+03, 0.2991529682123E+02, 0.1000000000000E+02, 0.8309308038467E+02, 0.1000000000000E+01, 0.1404826023892E+01, 0.3120000000000E+01, 0.1778213945322E+01, 0.3120000000000E+01, 0.2593142011884E+03,-0.1687495285878E+02, 0.3760000000000E+01
 0.15400E+03, 0.2991536700750E+02, 0.1000000000000E+02, 0.8309107337670E+02, 0.1000000000000E+01, 0.1404724958500E+01, 0.3120000000000E+01, 0.1778356932985E+01, 0.3120000000000E+01, 0.2593079345680E+03,-0.1687788754855E+02, 0.3760000000000E+01
 0.15410E+03, 0.2991543720224E+02, 0.1000000000000E+02, 0.8308906413276E+02, 0.1000000000000E+01, 0.1404623892806E+01, 0.3120000000000E+01, 0.1778499922704E+01, 0.3120000000000E+01, 0.2593016609760E+03,-0.1688082152256E+02, 0.3760000000000E+01
 0.15420E+03, 0.2991550740475E+02, 0.1000000000000E+02, 0.8308705576971E+02, 0.1000000000000E+01, 0.1404522826861E+01, 0.3120000000000E+01, 0.1778642914671E+01, 0.3120000000000E+01, 0.2592953901652E+03,-0.1688375666606E+02, 0.3760000000000E+01
 0.15430E+03, 0.2991557761570E+02, 0.1000000000000E+02, 0.8308504517480E+02, 0.1000000000000E+01, 0.1404421760612E+01, 0.3120000000000E+01, 0.1778785908688E+01, 0.3120000000000E+01, 0.2592891123959E+03,-0.1688669109686E+02, 0.3760000000000E+01
 0.15440E+03, 0.2991564783439E+02, 0.1000000000000E+02, 0.8308303546286E+02, 0.1000000000000E+01, 0.1404320694112E+01, 0.3120000000000E+01, 0.1778928904945E+01, 0.3120000000000E+01, 0.2592828374141E+03,-0.1688962669123E+02, 0.3760000000000E+01
 0.15450E+03, 0.2991571806150E+02, 0.1000000000000E+02, 0.8308102352521E+02, 0.1000000000000E+01, 0.1404219627309E+01, 0.3120000000000E+01, 0.1779071903244E+01, 0.3120000000000E+01, 0.2592765554933E+03,-0.1689256157789E+02, 0.3760000000000E+01
 0.15460E+03, 0.2991578829633E+02, 0.1000000000000E+02, 0.8307901246986E+02, 0.1000000000000E+01, 0.1404118560254E+01, 0.3120000000000E+01, 0.1779214903774E+01, 0.3120000000000E+01, 0.2592702763577E+03,-0.1689549762352E+02, 0.3760000000000E+01
 0.15470E+03, 0.2991585853956E+02, 0.1000000000000E+02, 0.8307699919524E+02, 0.1000000000000E+01, 0.1404017492896E+01, 0.3120000000000E+01, 0.1779357906341E+01, 0.3120000000000E+01, 0.2592639903032E+03,-0.1689843296640E+02, 0.3760000000000E+01
 0.15480E+03, 0.2991592879048E+02, 0.1000000000000E+02, 0.8307498680311E+02, 0.1000000000000E+01, 0.1403916425285E+01, 0.3120000000000E+01, 0.1779500911130E+01, 0.3120000000000E+01, 0.2592577070347E+03,-0.1690136946350E+02, 0.3760000000000E+01
 0.15490E+03, 0.2991599904977E+02, 0.1000000000000E+02, 0.8307297219904E+02, 0.1000000000000E+01, 0.1403815357371E+01, 0.3120000000000E+01, 0.1779643917948E+01, 0.3120000000000E+01, 0.2592514168701E+03,-0.1690430525952E+02, 0.3760000000000E+01
 0.15500E+03, 0.2991606931674E+02, 0.1000000000000E+02, 0.8307095847636E+02, 0.1000000000000E+01, 0.1403714289204E+01, 0.3120000000000E+01, 0.1779786926981E+01, 0.3120000000000E+01, 0.2592451294881E+03,-0.1690724221103E+02, 0.3760000000000E+01
 0.15510E+03, 0.2991613959205E+02, 0.1000000000000E+02, 0.8306894254977E+02, 0.1000000000000E+01, 0.1403613220734E+01, 0.3120000000000E+01, 0.1779929938034E+01, 0.3120000000000E+01, 0.2592388352352E+03,-0.1691017845872E+02, 0.3760000000000E+01
 0.15520E+03, 0.2991620987501E+02, 0.1000000000000E+02, 0.8306692750523E+02, 0.1000000000000E+01, 0.1403512152010E+01, 0.3120000000000E+01, 0.1780072951295E+01, 0.3120000000000E+01, 0.2592325437669E+03,-0.1691311586276E+02, 0.3760000000000E+01
 0.15530E+03, 0.2991628016629E+02, 0.1000000000000E+02, 0.8306491026184E+02, 0.1000000000000E+01, 0.1403411082983E+01, 0.3120000000000E+01, 0.1780215966568E+01, 0.3120000000000E+01, 0.2592262454437E+03,-0.1691605256400E+02, 0.3760000000000E+01
 0.15540E+03, 0.2991635046519E+02, 0.1000000000000E+02, 0.8306289389899E+02, 0.1000000000000E+01, 0.1403310013702E+01, 0.3120000000000E+01, 0.1780358984040E+01, 0.3120000000000E+01, 0.2592199499001E+03,-0.1691899042158E+02, 0.3760000000000E+01
 0.15550E+03, 0.2991642077240E+02, 0.1000000000000E+02, 0.8306087534372E+02, 0.1000000000000E+01, 0.1403208944118E+01, 0.3120000000000E+01, 0.1780502003517E+01, 0.3120000000000E+01, 0.2592136475218E+03,-0.1692192758003E+02, 0.3760000000000E+01
 0.15560E+03, 0.2991649108719E+02, 0.1000000000000E+02, 0.8305885767218E+02, 0.1000000000000E+01, 0.1403107874280E+01, 0.3120000000000E+01, 0.1780645025184E+01, 0.3120000000000E+01, 0.2592073479332E+03,-0.1692486588614E+02, 0.3760000000000E+01
 0.15570E+03, 0.2991656141027E+02, 0.1000000000000E+02, 0.8305683781190E+02, 0.1000000000000E+01, 0.1403006804137E+01, 0.3120000000000E+01, 0.1780788048848E+01, 0.3120000000000E+01, 0.2592010415214E+03,-0.1692780350032E+02, 0.3760000000000E+01
 0.15580E+03, 0.2991663174091E+02, 0.1000000000000E+02, 0.8305481883929E+02, 0.1000000000000E+01, 0.1402905733740E+01, 0.3120000000000E+01, 0.1780931074695E+01, 0.3120000000000E+01, 0.2591947379116E+03,-0.1693074225793E+02, 0.3760000000000E+01
 0.15590E+03, 0.2991670207981E+02, 0.1000000000000E+02, 0.8305279768471E+02, 0.1000000000000E+01, 0.1402804663040E+01, 0.3120000000000E+01, 0.1781074102530E+01, 0.3120000000000E+01, 0.2591884274996E+03,-0.1693368032202E+02, 0.3760000000000E+01
 0.15600E+03, 0.2991677242625E+02, 0.1000000000000E+02, 0.8305077741179E+02, 0.1000000000000E+01, 0.1402703592085E+01, 0.3120000000000E+01, 0.1781217132539E+01, 0.3120000000000E+01, 0.2591821198710E+03,-0.1693661953495E+02, 0.3760000000000E+01
 0.15610E+03, 0.2991684278091E+02, 0.1000000000000E+02, 0.8304875496825E+02, 0.1000000000000E+01, 0.1402602520825E+01, 0.3120000000000E+01, 0.1781360164528E+01, 0.3120000000000E+01, 0.2591758054759E+03,-0.1693955805444E+02, 0.3760000000000E+01
 0.15620E+03, 0.2991691314309E+02, 0.1000000000000E+02, 0.8304673340732E+02, 0.1000000000000E+01, 0.1402501449311E+01, 0.3120000000000E+01, 0.1781503198682E+01, 0.3120000000000E+01, 0.2591694938669E+03,-0.1694249771736E+02, 0.3760000000000E+01
 0.15630E+03, 0.2991698351347E+02, 0.1000000000000E+02, 0.8304470967744E+02, 0.1000000000000E+01, 0.1402400377492E+01, 0.3120000000000E+01, 0.1781646234808E+01, 0.3120000000000E+01, 0.2591631754965E+03,-0.1694543669148E+02, 0.3760000000000E+01
 0.15640E+03, 0.2991705389135E+02, 0.1000000000000E+02, 0.8304268683423E+02, 0.1000000000000E+01, 0.1402299305418E+01, 0.3120000000000E+01, 0.1781789273091E+01, 0.3120000000000E+01, 0.2591568599251E+03,-0.1694837680747E+02, 0.3760000000000E+01
 0.15650E+03, 0.2991712427740E+02, 0.1000000000000E+02, 0.8304066182814E+02, 0.1000000000000E+01, 0.1402198233039E+01, 0.3120000000000E+01, 0.1781932313338E+01, 0.3120000000000E+01, 0.2591505376114E+03,-0.1695131623507E+02, 0.3760000000000E+01
 0.15660E+03, 0.2991719467092E+02, 0.1000000000000E+02, 0.8303863770678E+02, 0.1000000000000E+01, 0.1402097160405E+01, 0.3120000000000E+01, 0.1782075355732E+01, 0.3120000000000E+01, 0.2591442180905E+03,-0.1695425680417E+02, 0.3760000000000E+01
 0.15670E+03, 0.2991726507258E+02, 0.1000000000000E+02, 0.8303661142895E+02, 0.1000000000000E+01, 0.1401996087466E+01, 0.3120000000000E+01, 0.1782218400082E+01, 0.3120000000000E+01, 0.2591378918472E+03,-0.1695719668807E+02, 0.3760000000000E+01
 0.15680E+03, 0.2991733548169E+02, 0.1000000000000E+02, 0.8303458603884E+02, 0.1000000000000E+01, 0.1401895014271E+01, 0.3120000000000E+01, 0.1782361446571E+01, 0.3120000000000E+01, 0.2591315684063E+03,-0.1696013770941E+02, 0.3760000000000E+01
 0.15690E+03, 0.2991740589891E+02, 0.1000000000000E+02, 0.8303255850035E+02, 0.1000000000000E+01, 0.1401793940771E+01, 0.3120000000000E+01, 0.1782504495006E+01, 0.3120000000000E+01, 0.2591252382683E+03,-0.1696307804491E+02, 0.3760000000000E+01
 0.15700E+03, 0.2991747632356E+02, 0.1000000000000E+02, 0.8303053184865E+02, 0.1000000000000E+01, 0.1401692867015E+01, 0.3120000000000E+01, 0.1782647545572E+01, 0.3120000000000E+01, 0.2591189109295E+03,-0.1696601951704E+02, 0.3760000000000E+01
 0.15710E+03, 0.2991754675629E+02, 0.1000000000000E+02, 0.8302850305160E+02, 0.1000000000000E+01, 0.1401591792953E+01, 0.3120000000000E+01, 0.1782790598075E+01, 0.3120000000000E+01, 0.2591125769035E+03,-0.1696896030857E+02, 0.3760000000000E+01
 0.15720E+03, 0.2991761719642E+02, 0.1000000000000E+02, 0.8302647514294E+02, 0.1000000000000E+01, 0.1401490718635E+01, 0.3120000000000E+01, 0.1782933652699E+01, 0.3120000000000E+01, 0.2591062456815E+03,-0.1697190223319E+02, 0.3760000000000E+01
 0.15730E+03, 0.2991768764461E+02, 0.1000000000000E+02, 0.8302444509802E+02, 0.1000000000000E+01, 0.1401389644011E+01, 0.3120000000000E+01, 0.1783076709253E+01, 0.3120000000000E+01, 0.2590999078007E+03,-0.1697484347779E+02, 0.3760000000000E+01
 0.15740E+03, 0.2991775810017E+02, 0.1000000000000E+02, 0.8302241593914E+02, 0.1000000000000E+01, 0.1401288569131E+01, 0.3120000000000E+01, 0.1783219767918E+01, 0.3120000000000E+01, 0.2590935727165E+03,-0.1697778585286E+02, 0.3760000000000E+01
 0.15750E+03, 0.2991782856376E+02, 0.1000000000000E+02, 0.8302038465187E+02, 0.1000000000000E+01, 0.1401187493945E+01, 0.3120000000000E+01, 0.1783362828504E+01, 0.3120000000000E+01, 0.2590872309981E+03,-0.1698072755291E+02, 0.3760000000000E+01
 0.15760E+03, 0.2991789903470E+02, 0.1000000000000E+02, 0.8301835425132E+02, 0.1000000000000E+01, 0.1401086418502E+01, 0.3120000000000E+01, 0.1783505891192E+01, 0.3120000000000E+01, 0.2590808920786E+03,-0.1698367038019E+02, 0.3760000000000E+01
 0.15770E+03, 0.2991796951364E+02, 0.1000000000000E+02, 0.8301632172637E+02, 0.1000000000000E+01, 0.1400985342752E+01, 0.3120000000000E+01, 0.1783648955792E+01, 0.3120000000000E+01, 0.2590745465373E+03,-0.1698661253550E+02, 0.3760000000000E+01
 0.15780E+03, 0.2991803999989E+02, 0.1000000000000E+02, 0.8301429009209E+02, 0.1000000000000E+01, 0.1400884266746E+01, 0.3120000000000E+01, 0.1783792022485E+01, 0.3120000000000E+01, 0.2590682038072E+03,-0.1698955581461E+02, 0.3760000000000E+01
 0.15790E+03, 0.2991811049412E+02, 0.1000000000000E+02, 0.8301225633984E+02, 0.1000000000000E+01, 0.1400783190433E+01, 0.3120000000000E+01, 0.1783935091080E+01, 0.3120000000000E+01, 0.2590618544755E+03,-0.1699249841892E+02, 0.3760000000000E+01
 0.15800E+03, 0.2991818099565E+02, 0.1000000000000E+02, 0.8301022347556E+02, 0.1000000000000E+01, 0.1400682113863E+01, 0.3120000000000E+01, 0.1784078161759E+01, 0.3120000000000E+01, 0.2590555079464E+03,-0.1699544215292E+02, 0.3760000000000E+01
 0.15810E+03, 0.2991825150512E+02, 0.1000000000000E+02, 0.8300818850008E+02, 0.1000000000000E+01, 0.1400581036987E+01, 0.3120000000000E+01, 0.1784221234331E+01, 0.3120000000000E+01, 0.2590491548371E+03,-0.1699838521393E+02, 0.3760000000000E+01
 0.15820E+03, 0.2991832202185E+02, 0.1000000000000E+02, 0.8300615441611E+02, 0.1000000000000E+01, 0.1400479959852E+01, 0.3120000000000E+01, 0.1784364308978E+01, 0.3120000000000E+01, 0.2590428045414E+03,-0.1700132939870E+02, 0.3760000000000E+01
 0.15830E+03, 0.2991839254650E+02, 0.1000000000000E+02, 0.8300411822790E+02, 0.1000000000000E+01, 0.1400378882411E+01, 0.3120000000000E+01, 0.1784507385509E+01, 0.3120000000000E+01, 0.2590364476871E+03,-0.1700427291076E+02, 0.3760000000000E+01
 0.15840E+03, 0.2991846307839E+02, 0.1000000000000E+02, 0.8300208292670E+02, 0.1000000000000E+01, 0.1400277804712E+01, 0.3120000000000E+01, 0.1784650464104E+01, 0.3120000000000E+01, 0.2590300936324E+03,-0.1700721754809E+02, 0.3760000000000E+01
 0.15850E+03, 0.2991853361817E+02, 0.1000000000000E+02, 0.8300004552923E+02, 0.1000000000000E+01, 0.1400176726706E+01, 0.3120000000000E+01, 0.1784793544574E+01, 0.3120000000000E+01, 0.2590237330441E+03,-0.1701016151626E+02, 0.3760000000000E+01
 0.15860E+03, 0.2991860416515E+02, 0.1000000000000E+02, 0.8299800902300E+02, 0.1000000000000E+01, 0.1400075648441E+01, 0.3120000000000E+01, 0.1784936627099E+01, 0.3120000000000E+01, 0.2590173752686E+03,-0.1701310660430E+02, 0.3760000000000E+01
 0.15870E+03, 0.2991867472000E+02, 0.1000000000000E+02, 0.8299597042536E+02, 0.1000000000000E+01, 0.1399974569869E+01, 0.3120000000000E+01, 0.1785079711489E+01, 0.3120000000000E+01, 0.2590110109747E+03,-0.1701605102734E+02, 0.3760000000000E+01
 0.15880E+03, 0.2991874528203E+02, 0.1000000000000E+02, 0.8299393271708E+02, 0.1000000000000E+01, 0.1399873491039E+01, 0.3120000000000E+01, 0.1785222797924E+01, 0.3120000000000E+01, 0.2590046494877E+03,-0.1701899656888E+02, 0.3760000000000E+01
 0.15890E+03, 0.2991881585189E+02, 0.1000000000000E+02, 0.8299189292336E+02, 0.1000000000000E+01, 0.1399772411901E+01, 0.3120000000000E+01, 0.1785365886216E+01, 0.3120000000000E+01, 0.2589982815010E+03,-0.1702194144633E+02, 0.3760000000000E+01
 0.15900E+03, 0.2991888642890E+02, 0.1000000000000E+02, 0.8298985402369E+02, 0.1000000000000E+01, 0.1399671332504E+01, 0.3120000000000E+01, 0.1785508976543E+01, 0.3120000000000E+01, 0.2589919163356E+03,-0.1702488743857E+02, 0.3760000000000E+01
 0.15910E+03, 0.2991895701372E+02, 0.1000000000000E+02, 0.8298781304370E+02, 0.1000000000000E+01, 0.1399570252800E+01, 0.3120000000000E+01, 0.1785652068716E+01, 0.3120000000000E+01, 0.2589855446868E+03,-0.1702783277036E+02, 0.3760000000000E+01
 0.15920E+03, 0.2991902760566E+02, 0.1000000000000E+02, 0.8298577295765E+02, 0.1000000000000E+01, 0.1399469172836E+01, 0.3120000000000E+01, 0.1785795162914E+01, 0.3120000000000E+01, 0.2589791758591E+03,-0.1703077921345E+02, 0.3760000000000E+01
 0.15930E+03, 0.2991909820538E+02, 0.1000000000000E+02, 0.8298373079735E+02, 0.1000000000000E+01, 0.1399368092564E+01, 0.3120000000000E+01, 0.1785938258950E+01, 0.3120000000000E+01, 0.2589728005666E+03,-0.1703372499915E+02, 0.3760000000000E+01
 0.15940E+03, 0.2991916881219E+02, 0.1000000000000E+02, 0.8298168953295E+02, 0.1000000000000E+01, 0.1399267012033E+01, 0.3120000000000E+01, 0.1786081357000E+01, 0.3120000000000E+01, 0.2589664281014E+03,-0.1703667189526E+02, 0.3760000000000E+01
 0.15950E+03, 0.2991923942674E+02, 0.1000000000000E+02, 0.8297964620132E+02, 0.1000000000000E+01, 0.1399165931194E+01, 0.3120000000000E+01, 0.1786224456877E+01, 0.3120000000000E+01, 0.2589600491936E+03,-0.1703961813337E+02, 0.3760000000000E+01
 0.15960E+03, 0.2991931004837E+02, 0.1000000000000E+02, 0.8297760376392E+02, 0.1000000000000E+01, 0.1399064850095E+01, 0.3120000000000E+01, 0.1786367558759E+01, 0.3120000000000E+01, 0.2589536731077E+03,-0.1704256548215E+02, 0.3760000000000E+01
 0.15970E+03, 0.2991938067770E+02, 0.1000000000000E+02, 0.8297555926485E+02, 0.1000000000000E+01, 0.1398963768687E+01, 0.3120000000000E+01, 0.1786510662459E+01, 0.3120000000000E+01, 0.2589472905965E+03,-0.1704551217727E+02, 0.3760000000000E+01
 0.15980E+03, 0.2991945131408E+02, 0.1000000000000E+02, 0.8297351566008E+02, 0.1000000000000E+01, 0.1398862687020E+01, 0.3120000000000E+01, 0.1786653768154E+01, 0.3120000000000E+01, 0.2589409109074E+03,-0.1704845998160E+02, 0.3760000000000E+01
 0.15990E+03, 0.2991952195814E+02, 0.1000000000000E+02, 0.8297147000722E+02, 0.1000000000000E+01, 0.1398761605043E+01, 0.3120000000000E+01, 0.1786796875656E+01, 0.3120000000000E+01, 0.2589345248356E+03,-0.1705140712817E+02, 0.3760000000000E+01
 0.16000E+03, 0.2991959260920E+02, 0.1000000000000E+02, 0.8296942524728E+02, 0.1000000000000E+01, 0.1398660522807E+01, 0.3120000000000E+01, 0.1786939985142E+01, 0.3120000000000E+01, 0.2589281415814E+03,-0.1705435537773E+02, 0.3760000000000E+01
 0.16010E+03, 0.2991966326793E+02, 0.1000000000000E+02, 0.8296737843752E+02, 0.1000000000000E+01, 0.1398559440262E+01, 0.3120000000000E+01, 0.1787083096426E+01, 0.3120000000000E+01, 0.2589217519393E+03,-0.1705730297975E+02, 0.3760000000000E+01
 0.16020E+03, 0.2991973393363E+02, 0.1000000000000E+02, 0.8296533252819E+02, 0.1000000000000E+01, 0.1398458357455E+01, 0.3120000000000E+01, 0.1787226209684E+01, 0.3120000000000E+01, 0.2589153651383E+03,-0.1706025168931E+02, 0.3760000000000E+01
 0.16030E+03, 0.2991980460695E+02, 0.1000000000000E+02, 0.8296328457723E+02, 0.1000000000000E+01, 0.1398357274340E+01, 0.3120000000000E+01, 0.1787369324729E+01, 0.3120000000000E+01, 0.2589089719749E+03,-0.1706319974215E+02, 0.3760000000000E+01
 0.16040E+03, 0.2991987528723E+02, 0.1000000000000E+02, 0.8296123752268E+02, 0.1000000000000E+01, 0.1398256190964E+01, 0.3120000000000E+01, 0.1787512441738E+01, 0.3120000000000E+01, 0.2589025816399E+03,-0.1706614890054E+02, 0.3760000000000E+01
 0.16050E+03, 0.2991994597510E+02, 0.1000000000000E+02, 0.8295918843549E+02, 0.1000000000000E+01, 0.1398155107279E+01, 0.3120000000000E+01, 0.1787655560524E+01, 0.3120000000000E+01, 0.2588961849707E+03,-0.1706909740779E+02, 0.3760000000000E+01
 0.16060E+03, 0.2992001666989E+02, 0.1000000000000E+02, 0.8295714024522E+02, 0.1000000000000E+01, 0.1398054023332E+01, 0.3120000000000E+01, 0.1787798681262E+01, 0.3120000000000E+01, 0.2588897911315E+03,-0.1707204701805E+02, 0.3760000000000E+01
 0.16070E+03, 0.2992008737224E+02, 0.1000000000000E+02, 0.8295509002846E+02, 0.1000000000000E+01, 0.1397952939076E+01, 0.3120000000000E+01, 0.1787941803768E+01, 0.3120000000000E+01, 0.2588833909774E+03,-0.1707499598314E+02, 0.3760000000000E+01
 0.16080E+03, 0.2992015808148E+02, 0.1000000000000E+02, 0.8295304070913E+02, 0.1000000000000E+01, 0.1397851854558E+01, 0.3120000000000E+01, 0.1788084928216E+01, 0.3120000000000E+01, 0.2588769936547E+03,-0.1707794604481E+02, 0.3760000000000E+01
 0.16090E+03, 0.2992022879825E+02, 0.1000000000000E+02, 0.8295098936942E+02, 0.1000000000000E+01, 0.1397750769731E+01, 0.3120000000000E+01, 0.1788228054421E+01, 0.3120000000000E+01, 0.2588705900362E+03,-0.1708089546412E+02, 0.3760000000000E+01
 0.16100E+03, 0.2992029952189E+02, 0.1000000000000E+02, 0.8294893892813E+02, 0.1000000000000E+01, 0.1397649684641E+01, 0.3120000000000E+01, 0.1788371182557E+01, 0.3120000000000E+01, 0.2588641892524E+03,-0.1708384597885E+02, 0.3760000000000E+01
 0.16110E+03, 0.2992037025302E+02, 0.1000000000000E+02, 0.8294688647535E+02, 0.1000000000000E+01, 0.1397548599242E+01, 0.3120000000000E+01, 0.1788514312440E+01, 0.3120000000000E+01, 0.2588577822005E+03,-0.1708679584995E+02, 0.3760000000000E+01
 0.16120E+03, 0.2992044099099E+02, 0.1000000000000E+02, 0.8294483491907E+02, 0.1000000000000E+01, 0.1397447513580E+01, 0.3120000000000E+01, 0.1788657444243E+01, 0.3120000000000E+01, 0.2588513779772E+03,-0.1708974681797E+02, 0.3760000000000E+01
 0.16130E+03, 0.2992051173642E+02, 0.1000000000000E+02, 0.8294278135677E+02, 0.1000000000000E+01, 0.1397346427609E+01, 0.3120000000000E+01, 0.1788800577782E+01, 0.3120000000000E+01, 0.2588449675030E+03,-0.1709269714639E+02, 0.3760000000000E+01
 0.16140E+03, 0.2992058248865E+02, 0.1000000000000E+02, 0.8294072869613E+02, 0.1000000000000E+01, 0.1397245341375E+01, 0.3120000000000E+01, 0.1788943713231E+01, 0.3120000000000E+01, 0.2588385598734E+03,-0.1709564856369E+02, 0.3760000000000E+01
 0.16150E+03, 0.2992065324832E+02, 0.1000000000000E+02, 0.8293867403605E+02, 0.1000000000000E+01, 0.1397144254830E+01, 0.3120000000000E+01, 0.1789086850405E+01, 0.3120000000000E+01, 0.2588321460135E+03,-0.1709859934371E+02, 0.3760000000000E+01
 0.16160E+03, 0.2992072401476E+02, 0.1000000000000E+02, 0.8293662027576E+02, 0.1000000000000E+01, 0.1397043168023E+01, 0.3120000000000E+01, 0.1789229989478E+01, 0.3120000000000E+01, 0.2588257349924E+03,-0.1710155121440E+02, 0.3760000000000E+01
 0.16170E+03, 0.2992079478860E+02, 0.1000000000000E+02, 0.8293456451830E+02, 0.1000000000000E+01, 0.1396942080905E+01, 0.3120000000000E+01, 0.1789373130265E+01, 0.3120000000000E+01, 0.2588193177480E+03,-0.1710450245088E+02, 0.3760000000000E+01
 0.16180E+03, 0.2992086556919E+02, 0.1000000000000E+02, 0.8293250966627E+02, 0.1000000000000E+01, 0.1396840993524E+01, 0.3120000000000E+01, 0.1789516272940E+01, 0.3120000000000E+01, 0.2588129033601E+03,-0.1710745477490E+02, 0.3760000000000E+01
 0.16190E+03, 0.2992093635714E+02, 0.1000000000000E+02, 0.8293045282627E+02, 0.1000000000000E+01, 0.1396739905832E+01, 0.3120000000000E+01, 0.1789659417319E+01, 0.3120000000000E+01, 0.2588064827776E+03,-0.1711040646328E+02, 0.3760000000000E+01
 0.16200E+03, 0.2992100715181E+02, 0.1000000000000E+02, 0.8292839688896E+02, 0.1000000000000E+01, 0.1396638817877E+01, 0.3120000000000E+01, 0.1789802563575E+01, 0.3120000000000E+01, 0.2588000650431E+03,-0.1711335924000E+02, 0.3760000000000E+01
 0.16210E+03, 0.2992107795381E+02, 0.1000000000000E+02, 0.8292633896934E+02, 0.1000000000000E+01, 0.1396537729611E+01, 0.3120000000000E+01, 0.1789945711524E+01, 0.3120000000000E+01, 0.2587936411317E+03,-0.1711631138612E+02, 0.3760000000000E+01
 0.16220E+03, 0.2992114876249E+02, 0.1000000000000E+02, 0.8292428195522E+02, 0.1000000000000E+01, 0.1396436641081E+01, 0.3120000000000E+01, 0.1790088861337E+01, 0.3120000000000E+01, 0.2587872200768E+03,-0.1711926461255E+02, 0.3760000000000E+01
 0.16230E+03, 0.2992121957848E+02, 0.1000000000000E+02, 0.8292222296570E+02, 0.1000000000000E+01, 0.1396335552240E+01, 0.3120000000000E+01, 0.1790232012834E+01, 0.3120000000000E+01, 0.2587807928669E+03,-0.1712221721310E+02, 0.3760000000000E+01
 0.16240E+03, 0.2992129040111E+02, 0.1000000000000E+02, 0.8292016488190E+02, 0.1000000000000E+01, 0.1396234463135E+01, 0.3120000000000E+01, 0.1790375166184E+01, 0.3120000000000E+01, 0.2587743685141E+03,-0.1712517089277E+02, 0.3760000000000E+01
 0.16250E+03, 0.2992136123102E+02, 0.1000000000000E+02, 0.8291810482942E+02, 0.1000000000000E+01, 0.1396133373718E+01, 0.3120000000000E+01, 0.1790518321206E+01, 0.3120000000000E+01, 0.2587679380271E+03,-0.1712812394523E+02, 0.3760000000000E+01
 0.16260E+03, 0.2992143206755E+02, 0.1000000000000E+02, 0.8291604568282E+02, 0.1000000000000E+01, 0.1396032284037E+01, 0.3120000000000E+01, 0.1790661478070E+01, 0.3120000000000E+01, 0.2587615103979E+03,-0.1713107808123E+02, 0.3760000000000E+01
 0.16270E+03, 0.2992150291131E+02, 0.1000000000000E+02, 0.8291398457658E+02, 0.1000000000000E+01, 0.1395931194045E+01, 0.3120000000000E+01, 0.1790804636595E+01, 0.3120000000000E+01, 0.2587550766629E+03,-0.1713403158469E+02, 0.3760000000000E+01
 0.16280E+03, 0.2992157376166E+02, 0.1000000000000E+02, 0.8291192437264E+02, 0.1000000000000E+01, 0.1395830103788E+01, 0.3120000000000E+01, 0.1790947796950E+01, 0.3120000000000E+01, 0.2587486457741E+03,-0.1713698617332E+02, 0.3760000000000E+01
 0.16290E+03, 0.2992164461922E+02, 0.1000000000000E+02, 0.8290986221792E+02, 0.1000000000000E+01, 0.1395729013219E+01, 0.3120000000000E+01, 0.1791090958955E+01, 0.3120000000000E+01, 0.2587422088074E+03,-0.1713994013799E+02, 0.3760000000000E+01
 0.16300E+03, 0.2992171548333E+02, 0.1000000000000E+02, 0.8290780096860E+02, 0.1000000000000E+01, 0.1395627922384E+01, 0.3120000000000E+01, 0.1791234122779E+01, 0.3120000000000E+01, 0.2587357746966E+03,-0.1714289517372E+02, 0.3760000000000E+01
 0.16310E+03, 0.2992178635461E+02, 0.1000000000000E+02, 0.8290573777190E+02, 0.1000000000000E+01, 0.1395526831239E+01, 0.3120000000000E+01, 0.1791377288242E+01, 0.3120000000000E+01, 0.2587293345184E+03,-0.1714584959181E+02, 0.3760000000000E+01
 0.16320E+03, 0.2992185723242E+02, 0.1000000000000E+02, 0.8290367548359E+02, 0.1000000000000E+01, 0.1395425739827E+01, 0.3120000000000E+01, 0.1791520455512E+01, 0.3120000000000E+01, 0.2587228972054E+03,-0.1714880508469E+02, 0.3760000000000E+01
 0.16330E+03, 0.2992192811736E+02, 0.1000000000000E+02, 0.8290161125384E+02, 0.1000000000000E+01, 0.1395324648103E+01, 0.3120000000000E+01, 0.1791663624410E+01, 0.3120000000000E+01, 0.2587164538437E+03,-0.1715175995630E+02, 0.3760000000000E+01
 0.16340E+03, 0.2992199900880E+02, 0.1000000000000E+02, 0.8289954793471E+02, 0.1000000000000E+01, 0.1395223556114E+01, 0.3120000000000E+01, 0.1791806795103E+01, 0.3120000000000E+01, 0.2587100133541E+03,-0.1715471589815E+02, 0.3760000000000E+01
 0.16350E+03, 0.2992206990734E+02, 0.1000000000000E+02, 0.8289748268019E+02, 0.1000000000000E+01, 0.1395122463813E+01, 0.3120000000000E+01, 0.1791949967412E+01, 0.3120000000000E+01, 0.2587035668346E+03,-0.1715767122126E+02, 0.3760000000000E+01
 0.16360E+03, 0.2992214081233E+02, 0.1000000000000E+02, 0.8289541833515E+02, 0.1000000000000E+01, 0.1395021371245E+01, 0.3120000000000E+01, 0.1792093141505E+01, 0.3120000000000E+01, 0.2586971231837E+03,-0.1716062762018E+02, 0.3760000000000E+01
 0.16370E+03, 0.2992221172441E+02, 0.1000000000000E+02, 0.8289335206147E+02, 0.1000000000000E+01, 0.1394920278365E+01, 0.3120000000000E+01, 0.1792236317203E+01, 0.3120000000000E+01, 0.2586906735241E+03,-0.1716358340452E+02, 0.3760000000000E+01
 0.16380E+03, 0.2992228264290E+02, 0.1000000000000E+02, 0.8289128669791E+02, 0.1000000000000E+01, 0.1394819185218E+01, 0.3120000000000E+01, 0.1792379494673E+01, 0.3120000000000E+01, 0.2586842267350E+03,-0.1716654025436E+02, 0.3760000000000E+01
 0.16390E+03, 0.2992235356844E+02, 0.1000000000000E+02, 0.8288921941679E+02, 0.1000000000000E+01, 0.1394718091759E+01, 0.3120000000000E+01, 0.1792522673736E+01, 0.3120000000000E+01, 0.2586777739718E+03,-0.1716949648777E+02, 0.3760000000000E+01
 0.16400E+03, 0.2992242450036E+02, 0.1000000000000E+02, 0.8288715304449E+02, 0.1000000000000E+01, 0.1394616998033E+01, 0.3120000000000E+01, 0.1792665854559E+01, 0.3120000000000E+01, 0.2586713240750E+03,-0.1717245378996E+02, 0.3760000000000E+01
 0.16410E+03, 0.2992249543930E+02, 0.1000000000000E+02, 0.8288508476024E+02, 0.1000000000000E+01, 0.1394515903994E+01, 0.3120000000000E+01, 0.1792809036964E+01, 0.3120000000000E+01, 0.2586648682216E+03,-0.1717541048084E+02, 0.3760000000000E+01
 0.16420E+03, 0.2992256638459E+02, 0.1000000000000E+02, 0.8288301738637E+02, 0.1000000000000E+01, 0.1394414809688E+01, 0.3120000000000E+01, 0.1792952221116E+01, 0.3120000000000E+01, 0.2586584152394E+03,-0.1717836823441E+02, 0.3760000000000E+01
 0.16430E+03, 0.2992263733685E+02, 0.1000000000000E+02, 0.8288094810637E+02, 0.1000000000000E+01, 0.1394313715069E+01, 0.3120000000000E+01, 0.1793095406840E+01, 0.3120000000000E+01, 0.2586519563189E+03,-0.1718132538122E+02, 0.3760000000000E+01
 0.16440E+03, 0.2992270829544E+02, 0.1000000000000E+02, 0.8287887973660E+02, 0.1000000000000E+01, 0.1394212620183E+01, 0.3120000000000E+01, 0.1793238594299E+01, 0.3120000000000E+01, 0.2586455002691E+03,-0.1718428359158E+02, 0.3760000000000E+01
 0.16450E+03, 0.2992277926096E+02, 0.1000000000000E+02, 0.8287680946974E+02, 0.1000000000000E+01, 0.1394111524983E+01, 0.3120000000000E+01, 0.1793381783317E+01, 0.3120000000000E+01, 0.2586390383092E+03,-0.1718724119403E+02, 0.3760000000000E+01
 0.16460E+03, 0.2992285023278E+02, 0.1000000000000E+02, 0.8287474011541E+02, 0.1000000000000E+01, 0.1394010429515E+01, 0.3120000000000E+01, 0.1793524974058E+01, 0.3120000000000E+01, 0.2586325792271E+03,-0.1719019985625E+02, 0.3760000000000E+01
 0.16470E+03, 0.2992292121150E+02, 0.1000000000000E+02, 0.8287266886844E+02, 0.1000000000000E+01, 0.1393909333734E+01, 0.3120000000000E+01, 0.1793668166347E+01, 0.3120000000000E+01, 0.2586261142490E+03,-0.1719315791367E+02, 0.3760000000000E+01
 0.16480E+03, 0.2992299219648E+02, 0.1000000000000E+02, 0.8287059853569E+02, 0.1000000000000E+01, 0.1393808237685E+01, 0.3120000000000E+01, 0.1793811360347E+01, 0.3120000000000E+01, 0.2586196521537E+03,-0.1719611702803E+02, 0.3760000000000E+01
 0.16490E+03, 0.2992306318833E+02, 0.1000000000000E+02, 0.8286852631921E+02, 0.1000000000000E+01, 0.1393707141322E+01, 0.3120000000000E+01, 0.1793954555883E+01, 0.3120000000000E+01, 0.2586131841904E+03,-0.1719907553606E+02, 0.3760000000000E+01
 0.16500E+03, 0.2992313418640E+02, 0.1000000000000E+02, 0.8286645501553E+02, 0.1000000000000E+01, 0.1393606044691E+01, 0.3120000000000E+01, 0.1794097753117E+01, 0.3120000000000E+01, 0.2586067191054E+03,-0.1720203510378E+02, 0.3760000000000E+01
 0.16510E+03, 0.2992320519131E+02, 0.1000000000000E+02, 0.8286438183139E+02, 0.1000000000000E+01, 0.1393504947746E+01, 0.3120000000000E+01, 0.1794240951875E+01, 0.3120000000000E+01, 0.2586002481626E+03,-0.1720499407234E+02, 0.3760000000000E+01
 0.16520E+03, 0.2992327620240E+02, 0.1000000000000E+02, 0.8286230956645E+02, 0.1000000000000E+01, 0.1393403850533E+01, 0.3120000000000E+01, 0.1794384152320E+01, 0.3120000000000E+01, 0.2585937801181E+03,-0.1720795409404E+02, 0.3760000000000E+01
 0.16530E+03, 0.2992334722030E+02, 0.1000000000000E+02, 0.8286023542766E+02, 0.1000000000000E+01, 0.1393302753005E+01, 0.3120000000000E+01, 0.1794527354276E+01, 0.3120000000000E+01, 0.2585873062364E+03,-0.1721091351321E+02, 0.3760000000000E+01
 0.16540E+03, 0.2992341824436E+02, 0.1000000000000E+02, 0.8285816220728E+02, 0.1000000000000E+01, 0.1393201655208E+01, 0.3120000000000E+01, 0.1794670557906E+01, 0.3120000000000E+01, 0.2585808352506E+03,-0.1721387398666E+02, 0.3760000000000E+01
 0.16550E+03, 0.2992348927517E+02, 0.1000000000000E+02, 0.8285608711920E+02, 0.1000000000000E+01, 0.1393100557097E+01, 0.3120000000000E+01, 0.1794813763036E+01, 0.3120000000000E+01, 0.2585743584467E+03,-0.1721683386458E+02, 0.3760000000000E+01
 0.16560E+03, 0.2992356031212E+02, 0.1000000000000E+02, 0.8285401295130E+02, 0.1000000000000E+01, 0.1392999458717E+01, 0.3120000000000E+01, 0.1794956969828E+01, 0.3120000000000E+01, 0.2585678845441E+03,-0.1721979479007E+02, 0.3760000000000E+01
 0.16570E+03, 0.2992363135579E+02, 0.1000000000000E+02, 0.8285193692333E+02, 0.1000000000000E+01, 0.1392898360023E+01, 0.3120000000000E+01, 0.1795100178106E+01, 0.3120000000000E+01, 0.2585614048475E+03,-0.1722275512350E+02, 0.3760000000000E+01
 0.16580E+03, 0.2992370240555E+02, 0.1000000000000E+02, 0.8284986181506E+02, 0.1000000000000E+01, 0.1392797261058E+01, 0.3120000000000E+01, 0.1795243388035E+01, 0.3120000000000E+01, 0.2585549280505E+03,-0.1722571650522E+02, 0.3760000000000E+01
 0.16590E+03, 0.2992377346200E+02, 0.1000000000000E+02, 0.8284778485422E+02, 0.1000000000000E+01, 0.1392696161779E+01, 0.3120000000000E+01, 0.1795386599438E+01, 0.3120000000000E+01, 0.2585484454830E+03,-0.1722867729247E+02, 0.3760000000000E+01
 0.16600E+03, 0.2992384452451E+02, 0.1000000000000E+02, 0.8284570881234E+02, 0.1000000000000E+01, 0.1392595062230E+01, 0.3120000000000E+01, 0.1795529812479E+01, 0.3120000000000E+01, 0.2585419658128E+03,-0.1723163913143E+02, 0.3760000000000E+01
 0.16610E+03, 0.2992391559368E+02, 0.1000000000000E+02, 0.8284363092521E+02, 0.1000000000000E+01, 0.1392493962366E+01, 0.3120000000000E+01, 0.1795673026983E+01, 0.3120000000000E+01, 0.2585354803947E+03,-0.1723460037486E+02, 0.3760000000000E+01
 0.16620E+03, 0.2992398666887E+02, 0.1000000000000E+02, 0.8284155396249E+02, 0.1000000000000E+01, 0.1392392862232E+01, 0.3120000000000E+01, 0.1795816243111E+01, 0.3120000000000E+01, 0.2585289978911E+03,-0.1723756266113E+02, 0.3760000000000E+01
 0.16630E+03, 0.2992405775068E+02, 0.1000000000000E+02, 0.8283947516051E+02, 0.1000000000000E+01, 0.1392291761782E+01, 0.3120000000000E+01, 0.1795959460689E+01, 0.3120000000000E+01, 0.2585225096584E+03,-0.1724052435772E+02, 0.3760000000000E+01
 0.16640E+03, 0.2992412883848E+02, 0.1000000000000E+02, 0.8283739727986E+02, 0.1000000000000E+01, 0.1392190661062E+01, 0.3120000000000E+01, 0.1796102679879E+01, 0.3120000000000E+01, 0.2585160243303E+03,-0.1724348710365E+02, 0.3760000000000E+01
 0.16650E+03, 0.2992419993286E+02, 0.1000000000000E+02, 0.8283531756814E+02, 0.1000000000000E+01, 0.1392089560027E+01, 0.3120000000000E+01, 0.1796245900508E+01, 0.3120000000000E+01, 0.2585095332988E+03,-0.1724644925726E+02, 0.3760000000000E+01
 0.16660E+03, 0.2992427103320E+02, 0.1000000000000E+02, 0.8283323878102E+02, 0.1000000000000E+01, 0.1391988458721E+01, 0.3120000000000E+01, 0.1796389122735E+01, 0.3120000000000E+01, 0.2585030451822E+03,-0.1724941245259E+02, 0.3760000000000E+01
 0.16670E+03, 0.2992434214008E+02, 0.1000000000000E+02, 0.8283115816669E+02, 0.1000000000000E+01, 0.1391887357100E+01, 0.3120000000000E+01, 0.1796532346388E+01, 0.3120000000000E+01, 0.2584965513741E+03,-0.1725237506355E+02, 0.3760000000000E+01
 0.16680E+03, 0.2992441325288E+02, 0.1000000000000E+02, 0.8282907847844E+02, 0.1000000000000E+01, 0.1391786255207E+01, 0.3120000000000E+01, 0.1796675571627E+01, 0.3120000000000E+01, 0.2584900604855E+03,-0.1725533871339E+02, 0.3760000000000E+01
 0.16690E+03, 0.2992448437220E+02, 0.1000000000000E+02, 0.8282699697126E+02, 0.1000000000000E+01, 0.1391685152998E+01, 0.3120000000000E+01, 0.1796818798280E+01, 0.3120000000000E+01, 0.2584835639313E+03,-0.1725830178070E+02, 0.3760000000000E+01
 0.16700E+03, 0.2992455549740E+02, 0.1000000000000E+02, 0.8282491639028E+02, 0.1000000000000E+01, 0.1391584050518E+01, 0.3120000000000E+01, 0.1796962026506E+01, 0.3120000000000E+01, 0.2584770702970E+03,-0.1726126588753E+02, 0.3760000000000E+01
 0.16710E+03, 0.2992462662908E+02, 0.1000000000000E+02, 0.8282283399807E+02, 0.1000000000000E+01, 0.1391482947722E+01, 0.3120000000000E+01, 0.1797105256132E+01, 0.3120000000000E+01, 0.2584705710211E+03,-0.1726422940679E+02, 0.3760000000000E+01
 0.16720E+03, 0.2992469776661E+02, 0.1000000000000E+02, 0.8282075253498E+02, 0.1000000000000E+01, 0.1391381844654E+01, 0.3120000000000E+01, 0.1797248487319E+01, 0.3120000000000E+01, 0.2584640746740E+03,-0.1726719396579E+02, 0.3760000000000E+01
 0.16730E+03, 0.2992476891057E+02, 0.1000000000000E+02, 0.8281866926590E+02, 0.1000000000000E+01, 0.1391280741270E+01, 0.3120000000000E+01, 0.1797391719894E+01, 0.3120000000000E+01, 0.2584575727020E+03,-0.1727015794340E+02, 0.3760000000000E+01
 0.16740E+03, 0.2992484006035E+02, 0.1000000000000E+02, 0.8281658692468E+02, 0.1000000000000E+01, 0.1391179637614E+01, 0.3120000000000E+01, 0.1797534954017E+01, 0.3120000000000E+01, 0.2584510736547E+03,-0.1727312295503E+02, 0.3760000000000E+01
 0.16750E+03, 0.2992491121654E+02, 0.1000000000000E+02, 0.8281450278602E+02, 0.1000000000000E+01, 0.1391078533641E+01, 0.3120000000000E+01, 0.1797678189515E+01, 0.3120000000000E+01, 0.2584445690090E+03,-0.1727608738889E+02, 0.3760000000000E+01
 0.16760E+03, 0.2992498237850E+02, 0.1000000000000E+02, 0.8281241957629E+02, 0.1000000000000E+01, 0.1390977429396E+01, 0.3120000000000E+01, 0.1797821426547E+01, 0.3120000000000E+01, 0.2584380672914E+03,-0.1727905285583E+02, 0.3760000000000E+01
 0.16770E+03, 0.2992505354683E+02, 0.1000000000000E+02, 0.8281033457738E+02, 0.1000000000000E+01, 0.1390876324835E+01, 0.3120000000000E+01, 0.1797964664942E+01, 0.3120000000000E+01, 0.2584315600013E+03,-0.1728201774733E+02, 0.3760000000000E+01
 0.16780E+03, 0.2992512472090E+02, 0.1000000000000E+02, 0.8280825050864E+02, 0.1000000000000E+01, 0.1390775220000E+01, 0.3120000000000E+01, 0.1798107904858E+01, 0.3120000000000E+01, 0.2584250556431E+03,-0.1728498366578E+02, 0.3760000000000E+01
 0.16790E+03, 0.2992519590130E+02, 0.1000000000000E+02, 0.8280616465544E+02, 0.1000000000000E+01, 0.1390674114850E+01, 0.3120000000000E+01, 0.1798251146125E+01, 0.3120000000000E+01, 0.2584185457273E+03,-0.1728794901378E+02, 0.3760000000000E+01
 0.16800E+03, 0.2992526708741E+02, 0.1000000000000E+02, 0.8280407973431E+02, 0.1000000000000E+01, 0.1390573009425E+01, 0.3120000000000E+01, 0.1798394388899E+01, 0.3120000000000E+01, 0.2584120387491E+03,-0.1729091538941E+02, 0.3760000000000E+01
 0.16810E+03, 0.2992533827982E+02, 0.1000000000000E+02, 0.8280199303479E+02, 0.1000000000000E+01, 0.1390471903685E+01, 0.3120000000000E+01, 0.1798537633011E+01, 0.3120000000000E+01, 0.2584055262322E+03,-0.1729388119310E+02, 0.3760000000000E+01
 0.16820E+03, 0.2992540947789E+02, 0.1000000000000E+02, 0.8279990727008E+02, 0.1000000000000E+01, 0.1390370797670E+01, 0.3120000000000E+01, 0.1798680878618E+01, 0.3120000000000E+01, 0.2583990166615E+03,-0.1729684802568E+02, 0.3760000000000E+01
 0.16830E+03, 0.2992548068223E+02, 0.1000000000000E+02, 0.8279781973316E+02, 0.1000000000000E+01, 0.1390269691338E+01, 0.3120000000000E+01, 0.1798824125549E+01, 0.3120000000000E+01, 0.2583925015713E+03,-0.1729981428359E+02, 0.3760000000000E+01
 0.16840E+03, 0.2992555189219E+02, 0.1000000000000E+02, 0.8279573313331E+02, 0.1000000000000E+01, 0.1390168584733E+01, 0.3120000000000E+01, 0.1798967373961E+01, 0.3120000000000E+01, 0.2583859894344E+03,-0.1730278156757E+02, 0.3760000000000E+01
 0.16850E+03, 0.2992562310838E+02, 0.1000000000000E+02, 0.8279364476771E+02, 0.1000000000000E+01, 0.1390067477810E+01, 0.3120000000000E+01, 0.1799110623685E+01, 0.3120000000000E+01, 0.2583794717982E+03,-0.1730574828413E+02, 0.3760000000000E+01
 0.16860E+03, 0.2992569433017E+02, 0.1000000000000E+02, 0.8279155733770E+02, 0.1000000000000E+01, 0.1389966370613E+01, 0.3120000000000E+01, 0.1799253874878E+01, 0.3120000000000E+01, 0.2583729571107E+03,-0.1730871602591E+02, 0.3760000000000E+01
 0.16870E+03, 0.2992576555814E+02, 0.1000000000000E+02, 0.8278946815362E+02, 0.1000000000000E+01, 0.1389865263099E+01, 0.3120000000000E+01, 0.1799397127369E+01, 0.3120000000000E+01, 0.2583664369603E+03,-0.1731168319856E+02, 0.3760000000000E+01
 0.16880E+03, 0.2992583679168E+02, 0.1000000000000E+02, 0.8278737990634E+02, 0.1000000000000E+01, 0.1389764155310E+01, 0.3120000000000E+01, 0.1799540381315E+01, 0.3120000000000E+01, 0.2583599197622E+03,-0.1731465138968E+02, 0.3760000000000E+01
 0.16890E+03, 0.2992590803136E+02, 0.1000000000000E+02, 0.8278528990742E+02, 0.1000000000000E+01, 0.1389663047204E+01, 0.3120000000000E+01, 0.1799683636546E+01, 0.3120000000000E+01, 0.2583533971090E+03,-0.1731761902127E+02, 0.3760000000000E+01
 0.16900E+03, 0.2992597927656E+02, 0.1000000000000E+02, 0.8278320084724E+02, 0.1000000000000E+01, 0.1389561938823E+01, 0.3120000000000E+01, 0.1799826893219E+01, 0.3120000000000E+01, 0.2583468774140E+03,-0.1732058767156E+02, 0.3760000000000E+01
 0.16910E+03, 0.2992605052788E+02, 0.1000000000000E+02, 0.8278111004402E+02, 0.1000000000000E+01, 0.1389460830124E+01, 0.3120000000000E+01, 0.1799970151164E+01, 0.3120000000000E+01, 0.2583403522908E+03,-0.1732355575695E+02, 0.3760000000000E+01
 0.16920E+03, 0.2992612178469E+02, 0.1000000000000E+02, 0.8277902018168E+02, 0.1000000000000E+01, 0.1389359721150E+01, 0.3120000000000E+01, 0.1800113410537E+01, 0.3120000000000E+01, 0.2583338301325E+03,-0.1732652486161E+02, 0.3760000000000E+01
 0.16930E+03, 0.2992619304757E+02, 0.1000000000000E+02, 0.8277692858062E+02, 0.1000000000000E+01, 0.1389258611858E+01, 0.3120000000000E+01, 0.1800256671170E+01, 0.3120000000000E+01, 0.2583273025594E+03,-0.1732949340548E+02, 0.3760000000000E+01
 0.16940E+03, 0.2992626431590E+02, 0.1000000000000E+02, 0.8277483792374E+02, 0.1000000000000E+01, 0.1389157502290E+01, 0.3120000000000E+01, 0.1800399933217E+01, 0.3120000000000E+01, 0.2583207779613E+03,-0.1733246296356E+02, 0.3760000000000E+01
 0.16950E+03, 0.2992633559027E+02, 0.1000000000000E+02, 0.8277274553641E+02, 0.1000000000000E+01, 0.1389056392405E+01, 0.3120000000000E+01, 0.1800543196510E+01, 0.3120000000000E+01, 0.2583142479744E+03,-0.1733543196306E+02, 0.3760000000000E+01
 0.16960E+03, 0.2992640687005E+02, 0.1000000000000E+02, 0.8277065409033E+02, 0.1000000000000E+01, 0.1388955282243E+01, 0.3120000000000E+01, 0.1800686461204E+01, 0.3120000000000E+01, 0.2583077209534E+03,-0.1733840197983E+02, 0.3760000000000E+01
 0.16970E+03, 0.2992647815583E+02, 0.1000000000000E+02, 0.8276856092218E+02, 0.1000000000000E+01, 0.1388854171764E+01, 0.3120000000000E+01, 0.1800829727131E+01, 0.3120000000000E+01, 0.2583011885697E+03,-0.1734137143932E+02, 0.3760000000000E+01
 0.16980E+03, 0.2992654944699E+02, 0.1000000000000E+02, 0.8276646869869E+02, 0.1000000000000E+01, 0.1388753061007E+01, 0.3120000000000E+01, 0.1800972994445E+01, 0.3120000000000E+01, 0.2582946591623E+03,-0.1734434191086E+02, 0.3760000000000E+01
 0.16990E+03, 0.2992662074411E+02, 0.1000000000000E+02, 0.8276437475725E+02, 0.1000000000000E+01, 0.1388651949933E+01, 0.3120000000000E+01, 0.1801116262980E+01, 0.3120000000000E+01, 0.2582881244052E+03,-0.1734731182591E+02, 0.3760000000000E+01
 0.17000E+03, 0.2992669204658E+02, 0.1000000000000E+02, 0.8276228176231E+02, 0.1000000000000E+01, 0.1388550838582E+01, 0.3120000000000E+01, 0.1801259532888E+01, 0.3120000000000E+01, 0.2582815926302E+03,-0.1735028275352E+02, 0.3760000000000E+01
 0.17010E+03, 0.2992676335496E+02, 0.1000000000000E+02, 0.8276018705812E+02, 0.1000000000000E+01, 0.1388449726912E+01, 0.3120000000000E+01, 0.1801402804002E+01, 0.3120000000000E+01, 0.2582750555327E+03,-0.1735325312874E+02, 0.3760000000000E+01
 0.17020E+03, 0.2992683466866E+02, 0.1000000000000E+02, 0.8275809330368E+02, 0.1000000000000E+01, 0.1388348614965E+01, 0.3120000000000E+01, 0.1801546076476E+01, 0.3120000000000E+01, 0.2582685214272E+03,-0.1735622450695E+02, 0.3760000000000E+01
 0.17030E+03, 0.2992690598823E+02, 0.1000000000000E+02, 0.8275599784623E+02, 0.1000000000000E+01, 0.1388247502700E+01, 0.3120000000000E+01, 0.1801689350144E+01, 0.3120000000000E+01, 0.2582619820188E+03,-0.1735919533504E+02, 0.3760000000000E+01
 0.17040E+03, 0.2992697731308E+02, 0.1000000000000E+02, 0.8275390333469E+02, 0.1000000000000E+01, 0.1388146390157E+01, 0.3120000000000E+01, 0.1801832625157E+01, 0.3120000000000E+01, 0.2582554455903E+03,-0.1736216717257E+02, 0.3760000000000E+01
 0.17050E+03, 0.2992704864377E+02, 0.1000000000000E+02, 0.8275180713047E+02, 0.1000000000000E+01, 0.1388045277295E+01, 0.3120000000000E+01, 0.1801975901350E+01, 0.3120000000000E+01, 0.2582489038911E+03,-0.1736513846379E+02, 0.3760000000000E+01
 0.17060E+03, 0.2992711997969E+02, 0.1000000000000E+02, 0.8274971187286E+02, 0.1000000000000E+01, 0.1387944164156E+01, 0.3120000000000E+01, 0.1802119178876E+01, 0.3120000000000E+01, 0.2582423651740E+03,-0.1736811075656E+02, 0.3760000000000E+01
 0.17070E+03, 0.2992719132143E+02, 0.1000000000000E+02, 0.8274761493032E+02, 0.1000000000000E+01, 0.1387843050698E+01, 0.3120000000000E+01, 0.1802262457568E+01, 0.3120000000000E+01, 0.2582358212105E+03,-0.1737108250223E+02, 0.3760000000000E+01
 0.17080E+03, 0.2992726266835E+02, 0.1000000000000E+02, 0.8274551893664E+02, 0.1000000000000E+01, 0.1387741936962E+01, 0.3120000000000E+01, 0.1802405737578E+01, 0.3120000000000E+01, 0.2582292802359E+03,-0.1737405525147E+02, 0.3760000000000E+01
 0.17090E+03, 0.2992733402105E+02, 0.1000000000000E+02, 0.8274342126334E+02, 0.1000000000000E+01, 0.1387640822906E+01, 0.3120000000000E+01, 0.1802549018741E+01, 0.3120000000000E+01, 0.2582227340316E+03,-0.1737702745433E+02, 0.3760000000000E+01
 0.17100E+03, 0.2992740537890E+02, 0.1000000000000E+02, 0.8274132454068E+02, 0.1000000000000E+01, 0.1387539708573E+01, 0.3120000000000E+01, 0.1802692301209E+01, 0.3120000000000E+01, 0.2582161908218E+03,-0.1738000065988E+02, 0.3760000000000E+01
 0.17110E+03, 0.2992747674249E+02, 0.1000000000000E+02, 0.8273922614447E+02, 0.1000000000000E+01, 0.1387438593919E+01, 0.3120000000000E+01, 0.1802835584816E+01, 0.3120000000000E+01, 0.2582096424010E+03,-0.1738297332201E+02, 0.3760000000000E+01
 0.17120E+03, 0.2992754811120E+02, 0.1000000000000E+02, 0.8273712869931E+02, 0.1000000000000E+01, 0.1387337478988E+01, 0.3120000000000E+01, 0.1802978869714E+01, 0.3120000000000E+01, 0.2582030969759E+03,-0.1738594698894E+02, 0.3760000000000E+01
 0.17130E+03, 0.2992761948560E+02, 0.1000000000000E+02, 0.8273502959092E+02, 0.1000000000000E+01, 0.1387236363736E+01, 0.3120000000000E+01, 0.1803122155738E+01, 0.3120000000000E+01, 0.2581965463721E+03,-0.1738892010674E+02, 0.3760000000000E+01
 0.17140E+03, 0.2992769086508E+02, 0.1000000000000E+02, 0.8273293143717E+02, 0.1000000000000E+01, 0.1387135248205E+01, 0.3120000000000E+01, 0.1803265443038E+01, 0.3120000000000E+01, 0.2581899987754E+03,-0.1739189422273E+02, 0.3760000000000E+01
 0.17150E+03, 0.2992776225022E+02, 0.1000000000000E+02, 0.8273083162106E+02, 0.1000000000000E+01, 0.1387034132355E+01, 0.3120000000000E+01, 0.1803408731451E+01, 0.3120000000000E+01, 0.2581834460026E+03,-0.1739486780355E+02, 0.3760000000000E+01
 0.17160E+03, 0.2992783364041E+02, 0.1000000000000E+02, 0.8272873276076E+02, 0.1000000000000E+01, 0.1386933016226E+01, 0.3120000000000E+01, 0.1803552021126E+01, 0.3120000000000E+01, 0.2581768962404E+03,-0.1739784238064E+02, 0.3760000000000E+01
 0.17170E+03, 0.2992790503621E+02, 0.1000000000000E+02, 0.8272663224945E+02, 0.1000000000000E+01, 0.1386831899776E+01, 0.3120000000000E+01, 0.1803695311901E+01, 0.3120000000000E+01, 0.2581703413376E+03,-0.1740081641731E+02, 0.3760000000000E+01
 0.17180E+03, 0.2992797643702E+02, 0.1000000000000E+02, 0.8272453269558E+02, 0.1000000000000E+01, 0.1386730783047E+01, 0.3120000000000E+01, 0.1803838603923E+01, 0.3120000000000E+01, 0.2581637894503E+03,-0.1740379144827E+02, 0.3760000000000E+01
 0.17190E+03, 0.2992804784340E+02, 0.1000000000000E+02, 0.8272243149595E+02, 0.1000000000000E+01, 0.1386629665997E+01, 0.3120000000000E+01, 0.1803981897031E+01, 0.3120000000000E+01, 0.2581572324389E+03,-0.1740676594377E+02, 0.3760000000000E+01
 0.17200E+03, 0.2992811925476E+02, 0.1000000000000E+02, 0.8272033125403E+02, 0.1000000000000E+01, 0.1386528548668E+01, 0.3120000000000E+01, 0.1804125191374E+01, 0.3120000000000E+01, 0.2581506784438E+03,-0.1740974143385E+02, 0.3760000000000E+01
 0.17210E+03, 0.2992819067166E+02, 0.1000000000000E+02, 0.8271822937342E+02, 0.1000000000000E+01, 0.1386427431018E+01, 0.3120000000000E+01, 0.1804268486787E+01, 0.3120000000000E+01, 0.2581441193465E+03,-0.1741271639104E+02, 0.3760000000000E+01
 0.17220E+03, 0.2992826209349E+02, 0.1000000000000E+02, 0.8271612845394E+02, 0.1000000000000E+01, 0.1386326313088E+01, 0.3120000000000E+01, 0.1804411783422E+01, 0.3120000000000E+01, 0.2581375632763E+03,-0.1741569233454E+02, 0.3760000000000E+01
 0.17230E+03, 0.2992833352082E+02, 0.1000000000000E+02, 0.8271402590323E+02, 0.1000000000000E+01, 0.1386225194838E+01, 0.3120000000000E+01, 0.1804555081113E+01, 0.3120000000000E+01, 0.2581310021273E+03,-0.1741866774803E+02, 0.3760000000000E+01
 0.17240E+03, 0.2992840495304E+02, 0.1000000000000E+02, 0.8271192431232E+02, 0.1000000000000E+01, 0.1386124076307E+01, 0.3120000000000E+01, 0.1804698380011E+01, 0.3120000000000E+01, 0.2581244440010E+03,-0.1742164414942E+02, 0.3760000000000E+01
 0.17250E+03, 0.2992847639073E+02, 0.1000000000000E+02, 0.8270982109766E+02, 0.1000000000000E+01, 0.1386022957455E+01, 0.3120000000000E+01, 0.1804841679953E+01, 0.3120000000000E+01, 0.2581178808192E+03,-0.1742462002436E+02, 0.3760000000000E+01
 0.17260E+03, 0.2992854783327E+02, 0.1000000000000E+02, 0.8270771884740E+02, 0.1000000000000E+01, 0.1385921838323E+01, 0.3120000000000E+01, 0.1804984981087E+01, 0.3120000000000E+01, 0.2581113206744E+03,-0.1742759688161E+02, 0.3760000000000E+01
 0.17270E+03, 0.2992861928124E+02, 0.1000000000000E+02, 0.8270561497957E+02, 0.1000000000000E+01, 0.1385820718869E+01, 0.3120000000000E+01, 0.1805128283251E+01, 0.3120000000000E+01, 0.2581047554936E+03,-0.1743057321243E+02, 0.3760000000000E+01
 0.17280E+03, 0.2992869073402E+02, 0.1000000000000E+02, 0.8270351207305E+02, 0.1000000000000E+01, 0.1385719599135E+01, 0.3120000000000E+01, 0.1805271586593E+01, 0.3120000000000E+01, 0.2580981933400E+03,-0.1743355053139E+02, 0.3760000000000E+01
 0.17290E+03, 0.2992876219219E+02, 0.1000000000000E+02, 0.8270140755886E+02, 0.1000000000000E+01, 0.1385618479079E+01, 0.3120000000000E+01, 0.1805414890952E+01, 0.3120000000000E+01, 0.2580916261813E+03,-0.1743652732362E+02, 0.3760000000000E+01
 0.17300E+03, 0.2992883365515E+02, 0.1000000000000E+02, 0.8269930400906E+02, 0.1000000000000E+01, 0.1385517358741E+01, 0.3120000000000E+01, 0.1805558196473E+01, 0.3120000000000E+01, 0.2580850620593E+03,-0.1743950509793E+02, 0.3760000000000E+01
 0.17310E+03, 0.2992890512344E+02, 0.1000000000000E+02, 0.8269719885662E+02, 0.1000000000000E+01, 0.1385416238083E+01, 0.3120000000000E+01, 0.1805701502998E+01, 0.3120000000000E+01, 0.2580784929478E+03,-0.1744248234995E+02, 0.3760000000000E+01
 0.17320E+03, 0.2992897659648E+02, 0.1000000000000E+02, 0.8269509466925E+02, 0.1000000000000E+01, 0.1385315117142E+01, 0.3120000000000E+01, 0.1805844810671E+01, 0.3120000000000E+01, 0.2580719268754E+03,-0.1744546058350E+02, 0.3760000000000E+01
 0.17330E+03, 0.2992904807483E+02, 0.1000000000000E+02, 0.8269298888941E+02, 0.1000000000000E+01, 0.1385213995880E+01, 0.3120000000000E+01, 0.1805988119334E+01, 0.3120000000000E+01, 0.2580653558450E+03,-0.1744843829348E+02, 0.3760000000000E+01
 0.17340E+03, 0.2992911955788E+02, 0.1000000000000E+02, 0.8269088407502E+02, 0.1000000000000E+01, 0.1385112874336E+01, 0.3120000000000E+01, 0.1806131429131E+01, 0.3120000000000E+01, 0.2580587878547E+03,-0.1745141698384E+02, 0.3760000000000E+01
 0.17350E+03, 0.2992919104620E+02, 0.1000000000000E+02, 0.8268877767255E+02, 0.1000000000000E+01, 0.1385011752470E+01, 0.3120000000000E+01, 0.1806274739903E+01, 0.3120000000000E+01, 0.2580522149204E+03,-0.1745439515538E+02, 0.3760000000000E+01
 0.17360E+03, 0.2992926253918E+02, 0.1000000000000E+02, 0.8268667224011E+02, 0.1000000000000E+01, 0.1384910630322E+01, 0.3120000000000E+01, 0.1806418051796E+01, 0.3120000000000E+01, 0.2580456450403E+03,-0.1745737430365E+02, 0.3760000000000E+01
 0.17370E+03, 0.2992933403739E+02, 0.1000000000000E+02, 0.8268456522843E+02, 0.1000000000000E+01, 0.1384809507852E+01, 0.3120000000000E+01, 0.1806561364650E+01, 0.3120000000000E+01, 0.2580390702438E+03,-0.1746035293343E+02, 0.3760000000000E+01
 0.17380E+03, 0.2992940554023E+02, 0.1000000000000E+02, 0.8268245918305E+02, 0.1000000000000E+01, 0.1384708385099E+01, 0.3120000000000E+01, 0.1806704678610E+01, 0.3120000000000E+01, 0.2580324984897E+03,-0.1746333254193E+02, 0.3760000000000E+01
 0.17390E+03, 0.2992947704826E+02, 0.1000000000000E+02, 0.8268035156782E+02, 0.1000000000000E+01, 0.1384607262024E+01, 0.3120000000000E+01, 0.1806847993517E+01, 0.3120000000000E+01, 0.2580259218487E+03,-0.1746631162997E+02, 0.3760000000000E+01
 0.17400E+03, 0.2992954856088E+02, 0.1000000000000E+02, 0.8267824492407E+02, 0.1000000000000E+01, 0.1384506138667E+01, 0.3120000000000E+01, 0.1806991309516E+01, 0.3120000000000E+01, 0.2580193482662E+03,-0.1746929169534E+02, 0.3760000000000E+01
 0.17410E+03, 0.2992962007865E+02, 0.1000000000000E+02, 0.8267613671258E+02, 0.1000000000000E+01, 0.1384405014986E+01, 0.3120000000000E+01, 0.1807134626447E+01, 0.3120000000000E+01, 0.2580127698032E+03,-0.1747227124594E+02, 0.3760000000000E+01
 0.17420E+03, 0.2992969160098E+02, 0.1000000000000E+02, 0.8267402947438E+02, 0.1000000000000E+01, 0.1384303891023E+01, 0.3120000000000E+01, 0.1807277944456E+01, 0.3120000000000E+01, 0.2580061944043E+03,-0.1747525177078E+02, 0.3760000000000E+01
 0.17430E+03, 0.2992976312841E+02, 0.1000000000000E+02, 0.8267192067573E+02, 0.1000000000000E+01, 0.1384202766737E+01, 0.3120000000000E+01, 0.1807421263384E+01, 0.3120000000000E+01, 0.2579996141477E+03,-0.1747823178295E+02, 0.3760000000000E+01
 0.17440E+03, 0.2992983466035E+02, 0.1000000000000E+02, 0.8266981285291E+02, 0.1000000000000E+01, 0.1384101642167E+01, 0.3120000000000E+01, 0.1807564583375E+01, 0.3120000000000E+01, 0.2579930369631E+03,-0.1748121276549E+02, 0.3760000000000E+01
 0.17450E+03, 0.2992990619737E+02, 0.1000000000000E+02, 0.8266770347909E+02, 0.1000000000000E+01, 0.1384000517275E+01, 0.3120000000000E+01, 0.1807707904271E+01, 0.3120000000000E+01, 0.2579864549504E+03,-0.1748419323696E+02, 0.3760000000000E+01
 0.17460E+03, 0.2992997773886E+02, 0.1000000000000E+02, 0.8266559508061E+02, 0.1000000000000E+01, 0.1383899392099E+01, 0.3120000000000E+01, 0.1807851226215E+01, 0.3120000000000E+01, 0.2579798760079E+03,-0.1748717467815E+02, 0.3760000000000E+01
 0.17470E+03, 0.2993004928539E+02, 0.1000000000000E+02, 0.8266348513684E+02, 0.1000000000000E+01, 0.1383798266600E+01, 0.3120000000000E+01, 0.1807994549050E+01, 0.3120000000000E+01, 0.2579732922552E+03,-0.1749015561121E+02, 0.3760000000000E+01
 0.17480E+03, 0.2993012083635E+02, 0.1000000000000E+02, 0.8266137617093E+02, 0.1000000000000E+01, 0.1383697140817E+01, 0.3120000000000E+01, 0.1808137872920E+01, 0.3120000000000E+01, 0.2579667115806E+03,-0.1749313751292E+02, 0.3760000000000E+01
 0.17490E+03, 0.2993019239230E+02, 0.1000000000000E+02, 0.8265926566602E+02, 0.1000000000000E+01, 0.1383596014710E+01, 0.3120000000000E+01, 0.1808281197666E+01, 0.3120000000000E+01, 0.2579601261153E+03,-0.1749611890659E+02, 0.3760000000000E+01
 0.17500E+03, 0.2993026395265E+02, 0.1000000000000E+02, 0.8265715613920E+02, 0.1000000000000E+01, 0.1383494888319E+01, 0.3120000000000E+01, 0.1808424523432E+01, 0.3120000000000E+01, 0.2579535437288E+03,-0.1749910127030E+02, 0.3760000000000E+01
 0.17510E+03, 0.2993033551795E+02, 0.1000000000000E+02, 0.8265504508458E+02, 0.1000000000000E+01, 0.1383393761604E+01, 0.3120000000000E+01, 0.1808567850060E+01, 0.3120000000000E+01, 0.2579469565865E+03,-0.1750208312307E+02, 0.3760000000000E+01
 0.17520E+03, 0.2993040708762E+02, 0.1000000000000E+02, 0.8265293500939E+02, 0.1000000000000E+01, 0.1383292634605E+01, 0.3120000000000E+01, 0.1808711177694E+01, 0.3120000000000E+01, 0.2579403725271E+03,-0.1750506594300E+02, 0.3760000000000E+01
 0.17530E+03, 0.2993047866219E+02, 0.1000000000000E+02, 0.8265082341189E+02, 0.1000000000000E+01, 0.1383191507283E+01, 0.3120000000000E+01, 0.1808854506176E+01, 0.3120000000000E+01, 0.2579337837293E+03,-0.1750804825725E+02, 0.3760000000000E+01
 0.17540E+03, 0.2993055024109E+02, 0.1000000000000E+02, 0.8264871279577E+02, 0.1000000000000E+01, 0.1383090379675E+01, 0.3120000000000E+01, 0.1808997835649E+01, 0.3120000000000E+01, 0.2579271980202E+03,-0.1751103153705E+02, 0.3760000000000E+01
 0.17550E+03, 0.2993062182486E+02, 0.1000000000000E+02, 0.8264660066349E+02, 0.1000000000000E+01, 0.1382989251744E+01, 0.3120000000000E+01, 0.1809141165956E+01, 0.3120000000000E+01, 0.2579206075918E+03,-0.1751401431301E+02, 0.3760000000000E+01
 0.17560E+03, 0.2993069341291E+02, 0.1000000000000E+02, 0.8264448951422E+02, 0.1000000000000E+01, 0.1382888123527E+01, 0.3120000000000E+01, 0.1809284497240E+01, 0.3120000000000E+01, 0.2579140202572E+03,-0.1751699805401E+02, 0.3760000000000E+01
 0.17570E+03, 0.2993076500580E+02, 0.1000000000000E+02, 0.8264237685987E+02, 0.1000000000000E+01, 0.1382786994986E+01, 0.3120000000000E+01, 0.1809427829343E+01, 0.3120000000000E+01, 0.2579074282379E+03,-0.1751998129013E+02, 0.3760000000000E+01
 0.17580E+03, 0.2993083660293E+02, 0.1000000000000E+02, 0.8264026518540E+02, 0.1000000000000E+01, 0.1382685866160E+01, 0.3120000000000E+01, 0.1809571162407E+01, 0.3120000000000E+01, 0.2579008393027E+03,-0.1752296549106E+02, 0.3760000000000E+01
 0.17590E+03, 0.2993090820486E+02, 0.1000000000000E+02, 0.8263815201060E+02, 0.1000000000000E+01, 0.1382584737010E+01, 0.3120000000000E+01, 0.1809714496278E+01, 0.3120000000000E+01, 0.2578942456975E+03,-0.1752594919272E+02, 0.3760000000000E+01
 0.17600E+03, 0.2993097981099E+02, 0.1000000000000E+02, 0.8263603982148E+02, 0.1000000000000E+01, 0.1382483607573E+01, 0.3120000000000E+01, 0.1809857831096E+01, 0.3120000000000E+01, 0.2578876551943E+03,-0.1752893385319E+02, 0.3760000000000E+01
 0.17610E+03, 0.2993105142188E+02, 0.1000000000000E+02, 0.8263392613961E+02, 0.1000000000000E+01, 0.1382382477813E+01, 0.3120000000000E+01, 0.1810001166705E+01, 0.3120000000000E+01, 0.2578810600448E+03,-0.1753191801470E+02, 0.3760000000000E+01
 0.17620E+03, 0.2993112303693E+02, 0.1000000000000E+02, 0.8263181344412E+02, 0.1000000000000E+01, 0.1382281347766E+01, 0.3120000000000E+01, 0.1810144503247E+01, 0.3120000000000E+01, 0.2578744679995E+03,-0.1753490313551E+02, 0.3760000000000E+01
 0.17630E+03, 0.2993119465670E+02, 0.1000000000000E+02, 0.8262969926286E+02, 0.1000000000000E+01, 0.1382180217394E+01, 0.3120000000000E+01, 0.1810287840567E+01, 0.3120000000000E+01, 0.2578678713298E+03,-0.1753788776270E+02, 0.3760000000000E+01
 0.17640E+03, 0.2993126628060E+02, 0.1000000000000E+02, 0.8262758607042E+02, 0.1000000000000E+01, 0.1382079086736E+01, 0.3120000000000E+01, 0.1810431178805E+01, 0.3120000000000E+01, 0.2578612777717E+03,-0.1754087334107E+02, 0.3760000000000E+01
 0.17650E+03, 0.2993133790917E+02, 0.1000000000000E+02, 0.8262547139836E+02, 0.1000000000000E+01, 0.1381977955753E+01, 0.3120000000000E+01, 0.1810574517805E+01, 0.3120000000000E+01, 0.2578546796084E+03,-0.1754385842891E+02, 0.3760000000000E+01
 0.17660E+03, 0.2993140954183E+02, 0.1000000000000E+02, 0.8262335771781E+02, 0.1000000000000E+01, 0.1381876824484E+01, 0.3120000000000E+01, 0.1810717857709E+01, 0.3120000000000E+01, 0.2578480845650E+03,-0.1754684446980E+02, 0.3760000000000E+01
 0.17670E+03, 0.2993148117913E+02, 0.1000000000000E+02, 0.8262124256351E+02, 0.1000000000000E+01, 0.1381775692889E+01, 0.3120000000000E+01, 0.1810861198363E+01, 0.3120000000000E+01, 0.2578414849348E+03,-0.1754983002128E+02, 0.3760000000000E+01
 0.17680E+03, 0.2993155282048E+02, 0.1000000000000E+02, 0.8261912840405E+02, 0.1000000000000E+01, 0.1381674561008E+01, 0.3120000000000E+01, 0.1811004539904E+01, 0.3120000000000E+01, 0.2578348884347E+03,-0.1755281652240E+02, 0.3760000000000E+01
 0.17690E+03, 0.2993162446642E+02, 0.1000000000000E+02, 0.8261701277852E+02, 0.1000000000000E+01, 0.1381573428801E+01, 0.3120000000000E+01, 0.1811147882181E+01, 0.3120000000000E+01, 0.2578282873718E+03,-0.1755580253247E+02, 0.3760000000000E+01
 0.17700E+03, 0.2993169611638E+02, 0.1000000000000E+02, 0.8261489814267E+02, 0.1000000000000E+01, 0.1381472296307E+01, 0.3120000000000E+01, 0.1811291225331E+01, 0.3120000000000E+01, 0.2578216894230E+03,-0.1755878949873E+02, 0.3760000000000E+01
 0.17710E+03, 0.2993176777089E+02, 0.1000000000000E+02, 0.8261278205270E+02, 0.1000000000000E+01, 0.1381371163487E+01, 0.3120000000000E+01, 0.1811434569202E+01, 0.3120000000000E+01, 0.2578150869484E+03,-0.1756177597549E+02, 0.3760000000000E+01
 0.17720E+03, 0.2993183942938E+02, 0.1000000000000E+02, 0.8261066695834E+02, 0.1000000000000E+01, 0.1381270030380E+01, 0.3120000000000E+01, 0.1811577913932E+01, 0.3120000000000E+01, 0.2578084876064E+03,-0.1756476339791E+02, 0.3760000000000E+01
 0.17730E+03, 0.2993191109238E+02, 0.1000000000000E+02, 0.8260855041339E+02, 0.1000000000000E+01, 0.1381168896948E+01, 0.3120000000000E+01, 0.1811721259369E+01, 0.3120000000000E+01, 0.2578018837499E+03,-0.1756775033826E+02, 0.3760000000000E+01
 0.17740E+03, 0.2993198275932E+02, 0.1000000000000E+02, 0.8260643486599E+02, 0.1000000000000E+01, 0.1381067763227E+01, 0.3120000000000E+01, 0.1811864605650E+01, 0.3120000000000E+01, 0.2577952830318E+03,-0.1757073822004E+02, 0.3760000000000E+01
 0.17750E+03, 0.2993205443073E+02, 0.1000000000000E+02, 0.8260431787254E+02, 0.1000000000000E+01, 0.1380966629181E+01, 0.3120000000000E+01, 0.1812007952623E+01, 0.3120000000000E+01, 0.2577886778132E+03,-0.1757372562452E+02, 0.3760000000000E+01
 0.17760E+03, 0.2993212610604E+02, 0.1000000000000E+02, 0.8260220187923E+02, 0.1000000000000E+01, 0.1380865494847E+01, 0.3120000000000E+01, 0.1812151300426E+01, 0.3120000000000E+01, 0.2577820757412E+03,-0.1757671397210E+02, 0.3760000000000E+01
 0.17770E+03, 0.2993219778579E+02, 0.1000000000000E+02, 0.8260008444944E+02, 0.1000000000000E+01, 0.1380764360186E+01, 0.3120000000000E+01, 0.1812294648907E+01, 0.3120000000000E+01, 0.2577754691985E+03,-0.1757970183787E+02, 0.3760000000000E+01
 0.17780E+03, 0.2993226946939E+02, 0.1000000000000E+02, 0.8259796802135E+02, 0.1000000000000E+01, 0.1380663225237E+01, 0.3120000000000E+01, 0.1812437998203E+01, 0.3120000000000E+01, 0.2577688658070E+03,-0.1758269064674E+02, 0.3760000000000E+01
 0.17790E+03, 0.2993234115739E+02, 0.1000000000000E+02, 0.8259585015947E+02, 0.1000000000000E+01, 0.1380562089962E+01, 0.3120000000000E+01, 0.1812581348162E+01, 0.3120000000000E+01, 0.2577622579536E+03,-0.1758567897941E+02, 0.3760000000000E+01
 0.17800E+03, 0.2993241284921E+02, 0.1000000000000E+02, 0.8259373330587E+02, 0.1000000000000E+01, 0.1380460954398E+01, 0.3120000000000E+01, 0.1812724698923E+01, 0.3120000000000E+01, 0.2577556532717E+03,-0.1758866824862E+02, 0.3760000000000E+01
 0.17810E+03, 0.2993248454539E+02, 0.1000000000000E+02, 0.8259161502708E+02, 0.1000000000000E+01, 0.1380359818508E+01, 0.3120000000000E+01, 0.1812868050332E+01, 0.3120000000000E+01, 0.2577490441546E+03,-0.1759165704330E+02, 0.3760000000000E+01
 0.17820E+03, 0.2993255624534E+02, 0.1000000000000E+02, 0.8258949775146E+02, 0.1000000000000E+01, 0.1380258682329E+01, 0.3120000000000E+01, 0.1813011402527E+01, 0.3120000000000E+01, 0.2577424381931E+03,-0.1759464677582E+02, 0.3760000000000E+01
 0.17830E+03, 0.2993262794962E+02, 0.1000000000000E+02, 0.8258737906249E+02, 0.1000000000000E+01, 0.1380157545824E+01, 0.3120000000000E+01, 0.1813154755357E+01, 0.3120000000000E+01, 0.2577358278332E+03,-0.1759763603539E+02, 0.3760000000000E+01
 0.17840E+03, 0.2993269965763E+02, 0.1000000000000E+02, 0.8258526137770E+02, 0.1000000000000E+01, 0.1380056409028E+01, 0.3120000000000E+01, 0.1813298108958E+01, 0.3120000000000E+01, 0.2577292206321E+03,-0.1760062623312E+02, 0.3760000000000E+01
 0.17850E+03, 0.2993277136992E+02, 0.1000000000000E+02, 0.8258314228646E+02, 0.1000000000000E+01, 0.1379955271907E+01, 0.3120000000000E+01, 0.1813441463180E+01, 0.3120000000000E+01, 0.2577226090541E+03,-0.1760361595359E+02, 0.3760000000000E+01
 0.17860E+03, 0.2993284308592E+02, 0.1000000000000E+02, 0.8258102420201E+02, 0.1000000000000E+01, 0.1379854134495E+01, 0.3120000000000E+01, 0.1813584818159E+01, 0.3120000000000E+01, 0.2577160006430E+03,-0.1760660661387E+02, 0.3760000000000E+01
 0.17870E+03, 0.2993291480615E+02, 0.1000000000000E+02, 0.8257890471684E+02, 0.1000000000000E+01, 0.1379752996757E+01, 0.3120000000000E+01, 0.1813728173743E+01, 0.3120000000000E+01, 0.2577093878729E+03,-0.1760959680091E+02, 0.3760000000000E+01
 0.17880E+03, 0.2993298653004E+02, 0.1000000000000E+02, 0.8257678624176E+02, 0.1000000000000E+01, 0.1379651858729E+01, 0.3120000000000E+01, 0.1813871530070E+01, 0.3120000000000E+01, 0.2577027782798E+03,-0.1761258792144E+02, 0.3760000000000E+01
 0.17890E+03, 0.2993305825814E+02, 0.1000000000000E+02, 0.8257466637208E+02, 0.1000000000000E+01, 0.1379550720374E+01, 0.3120000000000E+01, 0.1814014886988E+01, 0.3120000000000E+01, 0.2576961643469E+03,-0.1761557857420E+02, 0.3760000000000E+01
 0.17900E+03, 0.2993312998986E+02, 0.1000000000000E+02, 0.8257254751307E+02, 0.1000000000000E+01, 0.1379449581728E+01, 0.3120000000000E+01, 0.1814158244634E+01, 0.3120000000000E+01, 0.2576895535927E+03,-0.1761857015964E+02, 0.3760000000000E+01
 0.17910E+03, 0.2993320172574E+02, 0.1000000000000E+02, 0.8257042726718E+02, 0.1000000000000E+01, 0.1379348442755E+01, 0.3120000000000E+01, 0.1814301602857E+01, 0.3120000000000E+01, 0.2576829385228E+03,-0.1762156127881E+02, 0.3760000000000E+01
 0.17920E+03, 0.2993327346520E+02, 0.1000000000000E+02, 0.8256830803571E+02, 0.1000000000000E+01, 0.1379247303492E+01, 0.3120000000000E+01, 0.1814444961793E+01, 0.3120000000000E+01, 0.2576763266432E+03,-0.1762455332585E+02, 0.3760000000000E+01
 0.17930E+03, 0.2993334520878E+02, 0.1000000000000E+02, 0.8256618742319E+02, 0.1000000000000E+01, 0.1379146163901E+01, 0.3120000000000E+01, 0.1814588321292E+01, 0.3120000000000E+01, 0.2576697104660E+03,-0.1762754490949E+02, 0.3760000000000E+01
 0.17940E+03, 0.2993341695591E+02, 0.1000000000000E+02, 0.8256406782626E+02, 0.1000000000000E+01, 0.1379045024019E+01, 0.3120000000000E+01, 0.1814731681489E+01, 0.3120000000000E+01, 0.2576630974829E+03,-0.1763053742111E+02, 0.3760000000000E+01
 0.17950E+03, 0.2993348870712E+02, 0.1000000000000E+02, 0.8256194685763E+02, 0.1000000000000E+01, 0.1378943883810E+01, 0.3120000000000E+01, 0.1814875042235E+01, 0.3120000000000E+01, 0.2576564802313E+03,-0.1763352946830E+02, 0.3760000000000E+01
 0.17960E+03, 0.2993356046183E+02, 0.1000000000000E+02, 0.8255982690559E+02, 0.1000000000000E+01, 0.1378842743310E+01, 0.3120000000000E+01, 0.1815018403664E+01, 0.3120000000000E+01, 0.2576498661766E+03,-0.1763652244243E+02, 0.3760000000000E+01
 0.17970E+03, 0.2993363222059E+02, 0.1000000000000E+02, 0.8255770558722E+02, 0.1000000000000E+01, 0.1378741602482E+01, 0.3120000000000E+01, 0.1815161765628E+01, 0.3120000000000E+01, 0.2576432478703E+03,-0.1763951495907E+02, 0.3760000000000E+01
 0.17980E+03, 0.2993370398282E+02, 0.1000000000000E+02, 0.8255558528756E+02, 0.1000000000000E+01, 0.1378640461363E+01, 0.3120000000000E+01, 0.1815305128260E+01, 0.3120000000000E+01, 0.2576366327674E+03,-0.1764250839626E+02, 0.3760000000000E+01
 0.17990E+03, 0.2993377574904E+02, 0.1000000000000E+02, 0.8255346363036E+02, 0.1000000000000E+01, 0.1378539319915E+01, 0.3120000000000E+01, 0.1815448491413E+01, 0.3120000000000E+01, 0.2576300134405E+03,-0.1764550137724E+02, 0.3760000000000E+01
 0.18000E+03, 0.2993384751870E+02, 0.1000000000000E+02, 0.8255134299225E+02, 0.1000000000000E+01, 0.1378438178176E+01, 0.3120000000000E+01, 0.1815591855219E+01, 0.3120000000000E+01, 0.2576233973180E+03,-0.1764849528354E+02, 0.3760000000000E+01
 0.18010E+03, 0.2993391929231E+02, 0.1000000000000E+02, 0.8254922100282E+02, 0.1000000000000E+01, 0.1378337036109E+01, 0.3120000000000E+01, 0.1815735219532E+01, 0.3120000000000E+01, 0.2576167769908E+03,-0.1765148872856E+02, 0.3760000000000E+01
 0.18020E+03, 0.2993399106932E+02, 0.1000000000000E+02, 0.8254710003709E+02, 0.1000000000000E+01, 0.1378235893750E+01, 0.3120000000000E+01, 0.1815878584484E+01, 0.3120000000000E+01, 0.2576101598825E+03,-0.1765448309989E+02, 0.3760000000000E+01
 0.18030E+03, 0.2993406285025E+02, 0.1000000000000E+02, 0.8254497772844E+02, 0.1000000000000E+01, 0.1378134751062E+01, 0.3120000000000E+01, 0.1816021949927E+01, 0.3120000000000E+01, 0.2576035385957E+03,-0.1765747700906E+02, 0.3760000000000E+01
 0.18040E+03, 0.2993413463454E+02, 0.1000000000000E+02, 0.8254285644253E+02, 0.1000000000000E+01, 0.1378033608083E+01, 0.3120000000000E+01, 0.1816165315995E+01, 0.3120000000000E+01, 0.2575969205245E+03,-0.1766047184038E+02, 0.3760000000000E+01
 0.18050E+03, 0.2993420642270E+02, 0.1000000000000E+02, 0.8254073381671E+02, 0.1000000000000E+01, 0.1377932464774E+01, 0.3120000000000E+01, 0.1816308682540E+01, 0.3120000000000E+01, 0.2575902982842E+03,-0.1766346622292E+02, 0.3760000000000E+01
 0.18060E+03, 0.2993427821418E+02, 0.1000000000000E+02, 0.8253861222315E+02, 0.1000000000000E+01, 0.1377831321174E+01, 0.3120000000000E+01, 0.1816452049695E+01, 0.3120000000000E+01, 0.2575836792893E+03,-0.1766646151935E+02, 0.3760000000000E+01
 0.18070E+03, 0.2993435000950E+02, 0.1000000000000E+02, 0.8253648929447E+02, 0.1000000000000E+01, 0.1377730177244E+01, 0.3120000000000E+01, 0.1816595417313E+01, 0.3120000000000E+01, 0.2575770561401E+03,-0.1766945636430E+02, 0.3760000000000E+01
 0.18080E+03, 0.2993442180810E+02, 0.1000000000000E+02, 0.8253436739608E+02, 0.1000000000000E+01, 0.1377629033022E+01, 0.3120000000000E+01, 0.1816738785526E+01, 0.3120000000000E+01, 0.2575704362302E+03,-0.1767245212859E+02, 0.3760000000000E+01
 0.18090E+03, 0.2993449361050E+02, 0.1000000000000E+02, 0.8253224417499E+02, 0.1000000000000E+01, 0.1377527888471E+01, 0.3120000000000E+01, 0.1816882154189E+01, 0.3120000000000E+01, 0.2575638122047E+03,-0.1767544744126E+02, 0.3760000000000E+01
 0.18100E+03, 0.2993456541613E+02, 0.1000000000000E+02, 0.8253012198262E+02, 0.1000000000000E+01, 0.1377426743627E+01, 0.3120000000000E+01, 0.1817025523431E+01, 0.3120000000000E+01, 0.2575571914135E+03,-0.1767844367040E+02, 0.3760000000000E+01
 0.18110E+03, 0.2993463722553E+02, 0.1000000000000E+02, 0.8252799847679E+02, 0.1000000000000E+01, 0.1377325598454E+01, 0.3120000000000E+01, 0.1817168893109E+01, 0.3120000000000E+01, 0.2575505665356E+03,-0.1768143944863E+02, 0.3760000000000E+01
 0.18120E+03, 0.2993470903813E+02, 0.1000000000000E+02, 0.8252587599962E+02, 0.1000000000000E+01, 0.1377224452987E+01, 0.3120000000000E+01, 0.1817312263352E+01, 0.3120000000000E+01, 0.2575439448916E+03,-0.1768443614555E+02, 0.3760000000000E+01
 0.18130E+03, 0.2993478085445E+02, 0.1000000000000E+02, 0.8252375221534E+02, 0.1000000000000E+01, 0.1377123307192E+01, 0.3120000000000E+01, 0.1817455634016E+01, 0.3120000000000E+01, 0.2575373191808E+03,-0.1768743239444E+02, 0.3760000000000E+01
 0.18140E+03, 0.2993485267393E+02, 0.1000000000000E+02, 0.8252162946643E+02, 0.1000000000000E+01, 0.1377022161102E+01, 0.3120000000000E+01, 0.1817599005231E+01, 0.3120000000000E+01, 0.2575306967246E+03,-0.1769042955378E+02, 0.3760000000000E+01
 0.18150E+03, 0.2993492449710E+02, 0.1000000000000E+02, 0.8251950541337E+02, 0.1000000000000E+01, 0.1376921014684E+01, 0.3120000000000E+01, 0.1817742376851E+01, 0.3120000000000E+01, 0.2575240702110E+03,-0.1769342626808E+02, 0.3760000000000E+01
 0.18160E+03, 0.2993499632338E+02, 0.1000000000000E+02, 0.8251738239641E+02, 0.1000000000000E+01, 0.1376819867971E+01, 0.3120000000000E+01, 0.1817885749009E+01, 0.3120000000000E+01, 0.2575174469541E+03,-0.1769642389629E+02, 0.3760000000000E+01
 0.18170E+03, 0.2993506815332E+02, 0.1000000000000E+02, 0.8251525808590E+02, 0.1000000000000E+01, 0.1376718720929E+01, 0.3120000000000E+01, 0.1818029121559E+01, 0.3120000000000E+01, 0.2575108196729E+03,-0.1769942107958E+02, 0.3760000000000E+01
 0.18180E+03, 0.2993513998633E+02, 0.1000000000000E+02, 0.8251313481343E+02, 0.1000000000000E+01, 0.1376617573592E+01, 0.3120000000000E+01, 0.1818172494631E+01, 0.3120000000000E+01, 0.2575041956545E+03,-0.1770241917394E+02, 0.3760000000000E+01
 0.18190E+03, 0.2993521182295E+02, 0.1000000000000E+02, 0.8251101025433E+02, 0.1000000000000E+01, 0.1376516425926E+01, 0.3120000000000E+01, 0.1818315868080E+01, 0.3120000000000E+01, 0.2574975676332E+03,-0.1770541682430E+02, 0.3760000000000E+01
 0.18200E+03, 0.2993528366262E+02, 0.1000000000000E+02, 0.8250888673184E+02, 0.1000000000000E+01, 0.1376415277965E+01, 0.3120000000000E+01, 0.1818459242037E+01, 0.3120000000000E+01, 0.2574909428701E+03,-0.1770841538467E+02, 0.3760000000000E+01
 0.18210E+03, 0.2993535550585E+02, 0.1000000000000E+02, 0.8250676193120E+02, 0.1000000000000E+01, 0.1376314129675E+01, 0.3120000000000E+01, 0.1818602616357E+01, 0.3120000000000E+01, 0.2574843141307E+03,-0.1771141350687E+02, 0.3760000000000E+01
 0.18220E+03, 0.2993542735209E+02, 0.1000000000000E+02, 0.8250463817330E+02, 0.1000000000000E+01, 0.1376212981090E+01, 0.3120000000000E+01, 0.1818745991170E+01, 0.3120000000000E+01, 0.2574776886686E+03,-0.1771441253093E+02, 0.3760000000000E+01
 0.18230E+03, 0.2993549920185E+02, 0.1000000000000E+02, 0.8250251314099E+02, 0.1000000000000E+01, 0.1376111832175E+01, 0.3120000000000E+01, 0.1818889366332E+01, 0.3120000000000E+01, 0.2574710592417E+03,-0.1771741111835E+02, 0.3760000000000E+01
 0.18240E+03, 0.2993557105458E+02, 0.1000000000000E+02, 0.8250038914867E+02, 0.1000000000000E+01, 0.1376010682964E+01, 0.3120000000000E+01, 0.1819032741973E+01, 0.3120000000000E+01, 0.2574644330835E+03,-0.1772041061778E+02, 0.3760000000000E+01
 0.18250E+03, 0.2993564291081E+02, 0.1000000000000E+02, 0.8249826389521E+02, 0.1000000000000E+01, 0.1375909533423E+01, 0.3120000000000E+01, 0.1819176117949E+01, 0.3120000000000E+01, 0.2574578030019E+03,-0.1772340967591E+02, 0.3760000000000E+01
 0.18260E+03, 0.2993571476996E+02, 0.1000000000000E+02, 0.8249613968456E+02, 0.1000000000000E+01, 0.1375808383587E+01, 0.3120000000000E+01, 0.1819319494389E+01, 0.3120000000000E+01, 0.2574511761976E+03,-0.1772640963543E+02, 0.3760000000000E+01
 0.18270E+03, 0.2993578663256E+02, 0.1000000000000E+02, 0.8249401421884E+02, 0.1000000000000E+01, 0.1375707233421E+01, 0.3120000000000E+01, 0.1819462871150E+01, 0.3120000000000E+01, 0.2574445454890E+03,-0.1772940916062E+02, 0.3760000000000E+01
 0.18280E+03, 0.2993585849805E+02, 0.1000000000000E+02, 0.8249188979355E+02, 0.1000000000000E+01, 0.1375606082959E+01, 0.3120000000000E+01, 0.1819606248360E+01, 0.3120000000000E+01, 0.2574379180502E+03,-0.1773240959399E+02, 0.3760000000000E+01
 0.18290E+03, 0.2993593036695E+02, 0.1000000000000E+02, 0.8248976412182E+02, 0.1000000000000E+01, 0.1375504932167E+01, 0.3120000000000E+01, 0.1819749625877E+01, 0.3120000000000E+01, 0.2574312867339E+03,-0.1773540959382E+02, 0.3760000000000E+01
 0.18300E+03, 0.2993600223870E+02, 0.1000000000000E+02, 0.8248763949946E+02, 0.1000000000000E+01, 0.1375403781078E+01, 0.3120000000000E+01, 0.1819893003829E+01, 0.3120000000000E+01, 0.2574246587152E+03,-0.1773841048604E+02, 0.3760000000000E+01
 0.18310E+03, 0.2993607411383E+02, 0.1000000000000E+02, 0.8248551363158E+02, 0.1000000000000E+01, 0.1375302629659E+01, 0.3120000000000E+01, 0.1820036382073E+01, 0.3120000000000E+01, 0.2574180268220E+03,-0.1774141095186E+02, 0.3760000000000E+01
 0.18320E+03, 0.2993614599177E+02, 0.1000000000000E+02, 0.8248338881427E+02, 0.1000000000000E+01, 0.1375201477944E+01, 0.3120000000000E+01, 0.1820179760738E+01, 0.3120000000000E+01, 0.2574113982299E+03,-0.1774441232037E+02, 0.3760000000000E+01
 0.18330E+03, 0.2993621787304E+02, 0.1000000000000E+02, 0.8248126275759E+02, 0.1000000000000E+01, 0.1375100325897E+01, 0.3120000000000E+01, 0.1820323139681E+01, 0.3120000000000E+01, 0.2574047657825E+03,-0.1774741325931E+02, 0.3760000000000E+01
 0.18340E+03, 0.2993628975709E+02, 0.1000000000000E+02, 0.8247913775542E+02, 0.1000000000000E+01, 0.1374999173555E+01, 0.3120000000000E+01, 0.1820466519031E+01, 0.3120000000000E+01, 0.2573981366485E+03,-0.1775041509486E+02, 0.3760000000000E+01
 0.18350E+03, 0.2993636164443E+02, 0.1000000000000E+02, 0.8247701152605E+02, 0.1000000000000E+01, 0.1374898020881E+01, 0.3120000000000E+01, 0.1820609898645E+01, 0.3120000000000E+01, 0.2573915036970E+03,-0.1775341650062E+02, 0.3760000000000E+01
 0.18360E+03, 0.2993643353451E+02, 0.1000000000000E+02, 0.8247488635084E+02, 0.1000000000000E+01, 0.1374796867910E+01, 0.3120000000000E+01, 0.1820753278650E+01, 0.3120000000000E+01, 0.2573848740578E+03,-0.1775641879958E+02, 0.3760000000000E+01
 0.18370E+03, 0.2993650542784E+02, 0.1000000000000E+02, 0.8247275994957E+02, 0.1000000000000E+01, 0.1374695714609E+01, 0.3120000000000E+01, 0.1820896658906E+01, 0.3120000000000E+01, 0.2573782406047E+03,-0.1775942068172E+02, 0.3760000000000E+01
 0.18380E+03, 0.2993657732388E+02, 0.1000000000000E+02, 0.8247063460701E+02, 0.1000000000000E+01, 0.1374594561010E+01, 0.3120000000000E+01, 0.1821040039538E+01, 0.3120000000000E+01, 0.2573716104779E+03,-0.1776242345321E+02, 0.3760000000000E+01
 0.18390E+03, 0.2993664922313E+02, 0.1000000000000E+02, 0.8246850804884E+02, 0.1000000000000E+01, 0.1374493407080E+01, 0.3120000000000E+01, 0.1821183420408E+01, 0.3120000000000E+01, 0.2573649765700E+03,-0.1776542580042E+02, 0.3760000000000E+01
 0.18400E+03, 0.2993672112504E+02, 0.1000000000000E+02, 0.8246638255005E+02, 0.1000000000000E+01, 0.1374392252852E+01, 0.3120000000000E+01, 0.1821326801640E+01, 0.3120000000000E+01, 0.2573583459904E+03,-0.1776842904056E+02, 0.3760000000000E+01
 0.18410E+03, 0.2993679303014E+02, 0.1000000000000E+02, 0.8246425584181E+02, 0.1000000000000E+01, 0.1374291098294E+01, 0.3120000000000E+01, 0.1821470183094E+01, 0.3120000000000E+01, 0.2573517116487E+03,-0.1777143186090E+02, 0.3760000000000E+01
 0.18420E+03, 0.2993686493785E+02, 0.1000000000000E+02, 0.8246213019679E+02, 0.1000000000000E+01, 0.1374189943437E+01, 0.3120000000000E+01, 0.1821613564896E+01, 0.3120000000000E+01, 0.2573450806471E+03,-0.1777443557167E+02, 0.3760000000000E+01
 0.18430E+03, 0.2993693684871E+02, 0.1000000000000E+02, 0.8246000334622E+02, 0.1000000000000E+01, 0.1374088788249E+01, 0.3120000000000E+01, 0.1821756946907E+01, 0.3120000000000E+01, 0.2573384458958E+03,-0.1777743886210E+02, 0.3760000000000E+01
 0.18440E+03, 0.2993700876215E+02, 0.1000000000000E+02, 0.8245787755998E+02, 0.1000000000000E+01, 0.1373987632763E+01, 0.3120000000000E+01, 0.1821900329252E+01, 0.3120000000000E+01, 0.2573318144880E+03,-0.1778044304451E+02, 0.3760000000000E+01
 0.18450E+03, 0.2993708067869E+02, 0.1000000000000E+02, 0.8245575058177E+02, 0.1000000000000E+01, 0.1373886476946E+01, 0.3120000000000E+01, 0.1822043711791E+01, 0.3120000000000E+01, 0.2573251793727E+03,-0.1778344680590E+02, 0.3760000000000E+01
 0.18460E+03, 0.2993715259778E+02, 0.1000000000000E+02, 0.8245362466487E+02, 0.1000000000000E+01, 0.1373785320830E+01, 0.3120000000000E+01, 0.1822187094650E+01, 0.3120000000000E+01, 0.2573185475914E+03,-0.1778645145530E+02, 0.3760000000000E+01
 0.18470E+03, 0.2993722451993E+02, 0.1000000000000E+02, 0.8245149756132E+02, 0.1000000000000E+01, 0.1373684164382E+01, 0.3120000000000E+01, 0.1822330477689E+01, 0.3120000000000E+01, 0.2573119121192E+03,-0.1778945569409E+02, 0.3760000000000E+01
 0.18480E+03, 0.2993729644460E+02, 0.1000000000000E+02, 0.8244937152367E+02, 0.1000000000000E+01, 0.1373583007636E+01, 0.3120000000000E+01, 0.1822473861034E+01, 0.3120000000000E+01, 0.2573052799953E+03,-0.1779246081664E+02, 0.3760000000000E+01
 0.18490E+03, 0.2993736837228E+02, 0.1000000000000E+02, 0.8244724430995E+02, 0.1000000000000E+01, 0.1373481850557E+01, 0.3120000000000E+01, 0.1822617244545E+01, 0.3120000000000E+01, 0.2572986442135E+03,-0.1779546552096E+02, 0.3760000000000E+01
 0.18500E+03, 0.2993744030244E+02, 0.1000000000000E+02, 0.8244511816125E+02, 0.1000000000000E+01, 0.1373380693180E+01, 0.3120000000000E+01, 0.1822760628348E+01, 0.3120000000000E+01, 0.2572920117771E+03,-0.1779847111270E+02, 0.3760000000000E+01
 0.18510E+03, 0.2993751223559E+02, 0.1000000000000E+02, 0.8244299084219E+02, 0.1000000000000E+01, 0.1373279535471E+01, 0.3120000000000E+01, 0.1822904012303E+01, 0.3120000000000E+01, 0.2572853757007E+03,-0.1780147629332E+02, 0.3760000000000E+01
 0.18520E+03, 0.2993758417117E+02, 0.1000000000000E+02, 0.8244086459327E+02, 0.1000000000000E+01, 0.1373178377463E+01, 0.3120000000000E+01, 0.1823047396535E+01, 0.3120000000000E+01, 0.2572787429855E+03,-0.1780448235276E+02, 0.3760000000000E+01
 0.18530E+03, 0.2993765610970E+02, 0.1000000000000E+02, 0.8243873717847E+02, 0.1000000000000E+01, 0.1373077219122E+01, 0.3120000000000E+01, 0.1823190780905E+01, 0.3120000000000E+01, 0.2572721066442E+03,-0.1780748800499E+02, 0.3760000000000E+01
 0.18540E+03, 0.2993772805063E+02, 0.1000000000000E+02, 0.8243661083289E+02, 0.1000000000000E+01, 0.1372976060482E+01, 0.3120000000000E+01, 0.1823334165539E+01, 0.3120000000000E+01, 0.2572654736612E+03,-0.1781049454382E+02, 0.3760000000000E+01
 0.18550E+03, 0.2993779999447E+02, 0.1000000000000E+02, 0.8243448333362E+02, 0.1000000000000E+01, 0.1372874901510E+01, 0.3120000000000E+01, 0.1823477550297E+01, 0.3120000000000E+01, 0.2572588370902E+03,-0.1781350066789E+02, 0.3760000000000E+01
 0.18560E+03, 0.2993787194067E+02, 0.1000000000000E+02, 0.8243235690523E+02, 0.1000000000000E+01, 0.1372773742238E+01, 0.3120000000000E+01, 0.1823620935304E+01, 0.3120000000000E+01, 0.2572522038825E+03,-0.1781650767158E+02, 0.3760000000000E+01
 0.18570E+03, 0.2993794388974E+02, 0.1000000000000E+02, 0.8243022932869E+02, 0.1000000000000E+01, 0.1372672582633E+01, 0.3120000000000E+01, 0.1823764320422E+01, 0.3120000000000E+01, 0.2572455671040E+03,-0.1781951427080E+02, 0.3760000000000E+01
 0.18580E+03, 0.2993801584113E+02, 0.1000000000000E+02, 0.8242810282585E+02, 0.1000000000000E+01, 0.1372571422728E+01, 0.3120000000000E+01, 0.1823907705775E+01, 0.3120000000000E+01, 0.2572389336976E+03,-0.1782252174932E+02, 0.3760000000000E+01
 0.18590E+03, 0.2993808779536E+02, 0.1000000000000E+02, 0.8242597518238E+02, 0.1000000000000E+01, 0.1372470262491E+01, 0.3120000000000E+01, 0.1824051091224E+01, 0.3120000000000E+01, 0.2572322967439E+03,-0.1782552881943E+02, 0.3760000000000E+01
 0.18600E+03, 0.2993815975187E+02, 0.1000000000000E+02, 0.8242384861498E+02, 0.1000000000000E+01, 0.1372369101954E+01, 0.3120000000000E+01, 0.1824194476894E+01, 0.3120000000000E+01, 0.2572256631696E+03,-0.1782853676883E+02, 0.3760000000000E+01
 0.18610E+03, 0.2993823171118E+02, 0.1000000000000E+02, 0.8242172091167E+02, 0.1000000000000E+01, 0.1372267941084E+01, 0.3120000000000E+01, 0.1824337862648E+01, 0.3120000000000E+01, 0.2572190260626E+03,-0.1783154431543E+02, 0.3760000000000E+01
 0.18620E+03, 0.2993830367273E+02, 0.1000000000000E+02, 0.8241959428756E+02, 0.1000000000000E+01, 0.1372166779913E+01, 0.3120000000000E+01, 0.1824481248608E+01, 0.3120000000000E+01, 0.2572123923447E+03,-0.1783455273722E+02, 0.3760000000000E+01
 0.18630E+03, 0.2993837563705E+02, 0.1000000000000E+02, 0.8241746653569E+02, 0.1000000000000E+01, 0.1372065618409E+01, 0.3120000000000E+01, 0.1824624634637E+01, 0.3120000000000E+01, 0.2572057551196E+03,-0.1783756075617E+02, 0.3760000000000E+01
 0.18640E+03, 0.2993844760358E+02, 0.1000000000000E+02, 0.8241533986048E+02, 0.1000000000000E+01, 0.1371964456605E+01, 0.3120000000000E+01, 0.1824768020859E+01, 0.3120000000000E+01, 0.2571991212754E+03,-0.1784056965400E+02, 0.3760000000000E+01
 0.18650E+03, 0.2993851957282E+02, 0.1000000000000E+02, 0.8241321206799E+02, 0.1000000000000E+01, 0.1371863294467E+01, 0.3120000000000E+01, 0.1824911407138E+01, 0.3120000000000E+01, 0.2571924839569E+03,-0.1784357815081E+02, 0.3760000000000E+01
 0.18660E+03, 0.2993859154425E+02, 0.1000000000000E+02, 0.8241108535895E+02, 0.1000000000000E+01, 0.1371762132028E+01, 0.3120000000000E+01, 0.1825054793594E+01, 0.3120000000000E+01, 0.2571858500404E+03,-0.1784658751494E+02, 0.3760000000000E+01
 0.18670E+03, 0.2993866351835E+02, 0.1000000000000E+02, 0.8240895753473E+02, 0.1000000000000E+01, 0.1371660969256E+01, 0.3120000000000E+01, 0.1825198180093E+01, 0.3120000000000E+01, 0.2571792126559E+03,-0.1784959648586E+02, 0.3760000000000E+01
 0.18680E+03, 0.2993873549460E+02, 0.1000000000000E+02, 0.8240683079729E+02, 0.1000000000000E+01, 0.1371559806183E+01, 0.3120000000000E+01, 0.1825341566756E+01, 0.3120000000000E+01, 0.2571725786838E+03,-0.1785260632579E+02, 0.3760000000000E+01
 0.18690E+03, 0.2993880747348E+02, 0.1000000000000E+02, 0.8240470295088E+02, 0.1000000000000E+01, 0.1371458642776E+01, 0.3120000000000E+01, 0.1825484953448E+01, 0.3120000000000E+01, 0.2571659412631E+03,-0.1785561577215E+02, 0.3760000000000E+01
 0.18700E+03, 0.2993887945447E+02, 0.1000000000000E+02, 0.8240257619118E+02, 0.1000000000000E+01, 0.1371357479068E+01, 0.3120000000000E+01, 0.1825628340290E+01, 0.3120000000000E+01, 0.2571593072545E+03,-0.1785862608569E+02, 0.3760000000000E+01
 0.18710E+03, 0.2993895143807E+02, 0.1000000000000E+02, 0.8240044833240E+02, 0.1000000000000E+01, 0.1371256315026E+01, 0.3120000000000E+01, 0.1825771727148E+01, 0.3120000000000E+01, 0.2571526698282E+03,-0.1786163600706E+02, 0.3760000000000E+01
 0.18720E+03, 0.2993902342373E+02, 0.1000000000000E+02, 0.8239832156124E+02, 0.1000000000000E+01, 0.1371155150683E+01, 0.3120000000000E+01, 0.1825915114142E+01, 0.3120000000000E+01, 0.2571460358167E+03,-0.1786464679364E+02, 0.3760000000000E+01
 0.18730E+03, 0.2993909541197E+02, 0.1000000000000E+02, 0.8239619370094E+02, 0.1000000000000E+01, 0.1371053986005E+01, 0.3120000000000E+01, 0.1826058501139E+01, 0.3120000000000E+01, 0.2571393984183E+03,-0.1786765719043E+02, 0.3760000000000E+01
 0.18740E+03, 0.2993916740223E+02, 0.1000000000000E+02, 0.8239406692995E+02, 0.1000000000000E+01, 0.1370952821026E+01, 0.3120000000000E+01, 0.1826201888257E+01, 0.3120000000000E+01, 0.2571327644401E+03,-0.1787066845204E+02, 0.3760000000000E+01
 0.18750E+03, 0.2993923939502E+02, 0.1000000000000E+02, 0.8239193907317E+02, 0.1000000000000E+01, 0.1370851655713E+01, 0.3120000000000E+01, 0.1826345275364E+01, 0.3120000000000E+01, 0.2571261270854E+03,-0.1787367932456E+02, 0.3760000000000E+01
 0.18760E+03, 0.2993931138981E+02, 0.1000000000000E+02, 0.8238981230716E+02, 0.1000000000000E+01, 0.1370750490097E+01, 0.3120000000000E+01, 0.1826488662580E+01, 0.3120000000000E+01, 0.2571194931552E+03,-0.1787669106379E+02, 0.3760000000000E+01
 0.18770E+03, 0.2993938338709E+02, 0.1000000000000E+02, 0.8238768446575E+02, 0.1000000000000E+01, 0.1370649324147E+01, 0.3120000000000E+01, 0.1826632049770E+01, 0.3120000000000E+01, 0.2571128558810E+03,-0.1787970241373E+02, 0.3760000000000E+01
 0.18780E+03, 0.2993945538633E+02, 0.1000000000000E+02, 0.8238555772002E+02, 0.1000000000000E+01, 0.1370548157895E+01, 0.3120000000000E+01, 0.1826775437056E+01, 0.3120000000000E+01, 0.2571062220467E+03,-0.1788271462058E+02, 0.3760000000000E+01
 0.18790E+03, 0.2993952738802E+02, 0.1000000000000E+02, 0.8238342990344E+02, 0.1000000000000E+01, 0.1370446991309E+01, 0.3120000000000E+01, 0.1826918824303E+01, 0.3120000000000E+01, 0.2570995848825E+03,-0.1788572644565E+02, 0.3760000000000E+01
 0.18800E+03, 0.2993959939164E+02, 0.1000000000000E+02, 0.8238130318204E+02, 0.1000000000000E+01, 0.1370345824420E+01, 0.3120000000000E+01, 0.1827062211631E+01, 0.3120000000000E+01, 0.2570929511563E+03,-0.1788873913260E+02, 0.3760000000000E+01
 0.18810E+03, 0.2993967139768E+02, 0.1000000000000E+02, 0.8237917539917E+02, 0.1000000000000E+01, 0.1370244657196E+01, 0.3120000000000E+01, 0.1827205598907E+01, 0.3120000000000E+01, 0.2570863141297E+03,-0.1789175143131E+02, 0.3760000000000E+01
 0.18820E+03, 0.2993974340559E+02, 0.1000000000000E+02, 0.8237704871020E+02, 0.1000000000000E+01, 0.1370143489670E+01, 0.3120000000000E+01, 0.1827348986250E+01, 0.3120000000000E+01, 0.2570796805369E+03,-0.1789476459577E+02, 0.3760000000000E+01
 0.18830E+03, 0.2993981541590E+02, 0.1000000000000E+02, 0.8237492096758E+02, 0.1000000000000E+01, 0.1370042321809E+01, 0.3120000000000E+01, 0.1827492373528E+01, 0.3120000000000E+01, 0.2570730436681E+03,-0.1789777737634E+02, 0.3760000000000E+01
 0.18840E+03, 0.2993988742805E+02, 0.1000000000000E+02, 0.8237279432438E+02, 0.1000000000000E+01, 0.1369941153645E+01, 0.3120000000000E+01, 0.1827635760860E+01, 0.3120000000000E+01, 0.2570664102503E+03,-0.1790079101423E+02, 0.3760000000000E+01
 0.18850E+03, 0.2993995944255E+02, 0.1000000000000E+02, 0.8237066663322E+02, 0.1000000000000E+01, 0.1369839985146E+01, 0.3120000000000E+01, 0.1827779148114E+01, 0.3120000000000E+01, 0.2570597735742E+03,-0.1790380427098E+02, 0.3760000000000E+01
 0.18860E+03, 0.2994003145886E+02, 0.1000000000000E+02, 0.8236854004524E+02, 0.1000000000000E+01, 0.1369738816344E+01, 0.3120000000000E+01, 0.1827922535408E+01, 0.3120000000000E+01, 0.2570531403607E+03,-0.1790681838269E+02, 0.3760000000000E+01
 0.18870E+03, 0.2994010347749E+02, 0.1000000000000E+02, 0.8236641241582E+02, 0.1000000000000E+01, 0.1369637647207E+01, 0.3120000000000E+01, 0.1828065922610E+01, 0.3120000000000E+01, 0.2570465039091E+03,-0.1790983211697E+02, 0.3760000000000E+01
 0.18880E+03, 0.2994017549788E+02, 0.1000000000000E+02, 0.8236428588762E+02, 0.1000000000000E+01, 0.1369536477766E+01, 0.3120000000000E+01, 0.1828209309838E+01, 0.3120000000000E+01, 0.2570398709141E+03,-0.1791284670809E+02, 0.3760000000000E+01
 0.18890E+03, 0.2994024752056E+02, 0.1000000000000E+02, 0.8236215832749E+02, 0.1000000000000E+01, 0.1369435307990E+01, 0.3120000000000E+01, 0.1828352696962E+01, 0.3120000000000E+01, 0.2570332347108E+03,-0.1791586091876E+02, 0.3760000000000E+01
 0.18900E+03, 0.2994031954497E+02, 0.1000000000000E+02, 0.8236003186993E+02, 0.1000000000000E+01, 0.1369334137910E+01, 0.3120000000000E+01, 0.1828496084098E+01, 0.3120000000000E+01, 0.2570266019678E+03,-0.1791887598853E+02, 0.3760000000000E+01
 0.18910E+03, 0.2994039157162E+02, 0.1000000000000E+02, 0.8235790439003E+02, 0.1000000000000E+01, 0.1369232967495E+01, 0.3120000000000E+01, 0.1828639471117E+01, 0.3120000000000E+01, 0.2570199660464E+03,-0.1792189067958E+02, 0.3760000000000E+01
 0.18920E+03, 0.2994046359998E+02, 0.1000000000000E+02, 0.8235577801469E+02, 0.1000000000000E+01, 0.1369131796776E+01, 0.3120000000000E+01, 0.1828782858135E+01, 0.3120000000000E+01, 0.2570133335917E+03,-0.1792490622303E+02, 0.3760000000000E+01
 0.18930E+03, 0.2994053563054E+02, 0.1000000000000E+02, 0.8235365062071E+02, 0.1000000000000E+01, 0.1369030625721E+01, 0.3120000000000E+01, 0.1828926245022E+01, 0.3120000000000E+01, 0.2570066979701E+03,-0.1792792139200E+02, 0.3760000000000E+01
 0.18940E+03, 0.2994060766276E+02, 0.1000000000000E+02, 0.8235152433647E+02, 0.1000000000000E+01, 0.1368929454362E+01, 0.3120000000000E+01, 0.1829069631894E+01, 0.3120000000000E+01, 0.2570000658312E+03,-0.1793093741199E+02, 0.3760000000000E+01
 0.18950E+03, 0.2994067969716E+02, 0.1000000000000E+02, 0.8234939703903E+02, 0.1000000000000E+01, 0.1368828282668E+01, 0.3120000000000E+01, 0.1829213018623E+01, 0.3120000000000E+01, 0.2569934305424E+03,-0.1793395306051E+02, 0.3760000000000E+01
 0.18960E+03, 0.2994075173318E+02, 0.1000000000000E+02, 0.8234727085334E+02, 0.1000000000000E+01, 0.1368727110669E+01, 0.3120000000000E+01, 0.1829356405324E+01, 0.3120000000000E+01, 0.2569867987424E+03,-0.1793696955901E+02, 0.3760000000000E+01
 0.18970E+03, 0.2994082377134E+02, 0.1000000000000E+02, 0.8234514366328E+02, 0.1000000000000E+01, 0.1368625938335E+01, 0.3120000000000E+01, 0.1829499791868E+01, 0.3120000000000E+01, 0.2569801638199E+03,-0.1793998568933E+02, 0.3760000000000E+01
 0.18980E+03, 0.2994089581109E+02, 0.1000000000000E+02, 0.8234301758569E+02, 0.1000000000000E+01, 0.1368524765695E+01, 0.3120000000000E+01, 0.1829643178370E+01, 0.3120000000000E+01, 0.2569735323886E+03,-0.1794300266316E+02, 0.3760000000000E+01
 0.18990E+03, 0.2994096785294E+02, 0.1000000000000E+02, 0.8234089050887E+02, 0.1000000000000E+01, 0.1368423592720E+01, 0.3120000000000E+01, 0.1829786564704E+01, 0.3120000000000E+01, 0.2569668978508E+03,-0.1794601927474E+02, 0.3760000000000E+01
 0.19000E+03, 0.2994103989635E+02, 0.1000000000000E+02, 0.8233876455081E+02, 0.1000000000000E+01, 0.1368322419440E+01, 0.3120000000000E+01, 0.1829929950982E+01, 0.3120000000000E+01, 0.2569602668235E+03,-0.1794903672840E+02, 0.3760000000000E+01
 0.19010E+03, 0.2994111194182E+02, 0.1000000000000E+02, 0.8233663760009E+02, 0.1000000000000E+01, 0.1368221245824E+01, 0.3120000000000E+01, 0.1830073337078E+01, 0.3120000000000E+01, 0.2569536327103E+03,-0.1795205381365E+02, 0.3760000000000E+01
 0.19020E+03, 0.2994118398882E+02, 0.1000000000000E+02, 0.8233451176636E+02, 0.1000000000000E+01, 0.1368120071902E+01, 0.3120000000000E+01, 0.1830216723105E+01, 0.3120000000000E+01, 0.2569470021020E+03,-0.1795507174756E+02, 0.3760000000000E+01
 0.19030E+03, 0.2994125603784E+02, 0.1000000000000E+02, 0.8233238494831E+02, 0.1000000000000E+01, 0.1368018897645E+01, 0.3120000000000E+01, 0.1830360108938E+01, 0.3120000000000E+01, 0.2569403684338E+03,-0.1795808931875E+02, 0.3760000000000E+01
 0.19040E+03, 0.2994132808835E+02, 0.1000000000000E+02, 0.8233025924944E+02, 0.1000000000000E+01, 0.1367917723082E+01, 0.3120000000000E+01, 0.1830503494689E+01, 0.3120000000000E+01, 0.2569337382773E+03,-0.1796110773055E+02, 0.3760000000000E+01
 0.19050E+03, 0.2994140014085E+02, 0.1000000000000E+02, 0.8232813257535E+02, 0.1000000000000E+01, 0.1367816548182E+01, 0.3120000000000E+01, 0.1830646880232E+01, 0.3120000000000E+01, 0.2569271050892E+03,-0.1796412578214E+02, 0.3760000000000E+01
 0.19060E+03, 0.2994147219481E+02, 0.1000000000000E+02, 0.8232600702302E+02, 0.1000000000000E+01, 0.1367715372977E+01, 0.3120000000000E+01, 0.1830790265680E+01, 0.3120000000000E+01, 0.2569204754207E+03,-0.1796714466858E+02, 0.3760000000000E+01
 0.19070E+03, 0.2994154425072E+02, 0.1000000000000E+02, 0.8232388050038E+02, 0.1000000000000E+01, 0.1367614197436E+01, 0.3120000000000E+01, 0.1830933650907E+01, 0.3120000000000E+01, 0.2569138427360E+03,-0.1797016319729E+02, 0.3760000000000E+01
 0.19080E+03, 0.2994161630805E+02, 0.1000000000000E+02, 0.8232175510219E+02, 0.1000000000000E+01, 0.1367513021589E+01, 0.3120000000000E+01, 0.1831077036027E+01, 0.3120000000000E+01, 0.2569072135790E+03,-0.1797318257006E+02, 0.3760000000000E+01
 0.19090E+03, 0.2994168836730E+02, 0.1000000000000E+02, 0.8231962873906E+02, 0.1000000000000E+01, 0.1367411845405E+01, 0.3120000000000E+01, 0.1831220420913E+01, 0.3120000000000E+01, 0.2569005814227E+03,-0.1797620158140E+02, 0.3760000000000E+01
 0.19100E+03, 0.2994176042794E+02, 0.1000000000000E+02, 0.8231750350468E+02, 0.1000000000000E+01, 0.1367310668915E+01, 0.3120000000000E+01, 0.1831363805679E+01, 0.3120000000000E+01, 0.2568939528075E+03,-0.1797922143083E+02, 0.3760000000000E+01
 0.19110E+03, 0.2994183249046E+02, 0.1000000000000E+02, 0.8231537731235E+02, 0.1000000000000E+01, 0.1367209492089E+01, 0.3120000000000E+01, 0.1831507190197E+01, 0.3120000000000E+01, 0.2568873212147E+03,-0.1798224092584E+02, 0.3760000000000E+01
 0.19120E+03, 0.2994190455433E+02, 0.1000000000000E+02, 0.8231325224845E+02, 0.1000000000000E+01, 0.1367108314956E+01, 0.3120000000000E+01, 0.1831650574582E+01, 0.3120000000000E+01, 0.2568806931618E+03,-0.1798526125622E+02, 0.3760000000000E+01
 0.19130E+03, 0.2994197662006E+02, 0.1000000000000E+02, 0.8231112623485E+02, 0.1000000000000E+01, 0.1367007137486E+01, 0.3120000000000E+01, 0.1831793958708E+01, 0.3120000000000E+01, 0.2568740621571E+03,-0.1798828123161E+02, 0.3760000000000E+01
 0.19140E+03, 0.2994204868709E+02, 0.1000000000000E+02, 0.8230900135258E+02, 0.1000000000000E+01, 0.1366905959709E+01, 0.3120000000000E+01, 0.1831937342688E+01, 0.3120000000000E+01, 0.2568674347012E+03,-0.1799130204477E+02, 0.3760000000000E+01
 0.19150E+03, 0.2994212075595E+02, 0.1000000000000E+02, 0.8230687552702E+02, 0.1000000000000E+01, 0.1366804781596E+01, 0.3120000000000E+01, 0.1832080726396E+01, 0.3120000000000E+01, 0.2568608043134E+03,-0.1799432250414E+02, 0.3760000000000E+01
 0.19160E+03, 0.2994219282608E+02, 0.1000000000000E+02, 0.8230475083457E+02, 0.1000000000000E+01, 0.1366703603176E+01, 0.3120000000000E+01, 0.1832224109944E+01, 0.3120000000000E+01, 0.2568541774803E+03,-0.1799734379580E+02, 0.3760000000000E+01
 0.19170E+03, 0.2994226489800E+02, 0.1000000000000E+02, 0.8230262520669E+02, 0.1000000000000E+01, 0.1366602424418E+01, 0.3120000000000E+01, 0.1832367493208E+01, 0.3120000000000E+01, 0.2568475477395E+03,-0.1800036473758E+02, 0.3760000000000E+01
 0.19180E+03, 0.2994233697116E+02, 0.1000000000000E+02, 0.8230050071541E+02, 0.1000000000000E+01, 0.1366501245354E+01, 0.3120000000000E+01, 0.1832510876300E+01, 0.3120000000000E+01, 0.2568409215639E+03,-0.1800338651099E+02, 0.3760000000000E+01
 0.19190E+03, 0.2994240904607E+02, 0.1000000000000E+02, 0.8229837529591E+02, 0.1000000000000E+01, 0.1366400065952E+01, 0.3120000000000E+01, 0.1832654259095E+01, 0.3120000000000E+01, 0.2568342925034E+03,-0.1800640793269E+02, 0.3760000000000E+01
 0.19200E+03, 0.2994248112220E+02, 0.1000000000000E+02, 0.8229625101105E+02, 0.1000000000000E+01, 0.1366298886243E+01, 0.3120000000000E+01, 0.1832797641705E+01, 0.3120000000000E+01, 0.2568276670018E+03,-0.1800943018881E+02, 0.3760000000000E+01
 0.19210E+03, 0.2994255320003E+02, 0.1000000000000E+02, 0.8229412580467E+02, 0.1000000000000E+01, 0.1366197706197E+01, 0.3120000000000E+01, 0.1832941024005E+01, 0.3120000000000E+01, 0.2568210386362E+03,-0.1801245209609E+02, 0.3760000000000E+01
 0.19220E+03, 0.2994262527905E+02, 0.1000000000000E+02, 0.8229200174171E+02, 0.1000000000000E+01, 0.1366096525843E+01, 0.3120000000000E+01, 0.1833084406109E+01, 0.3120000000000E+01, 0.2568144138568E+03,-0.1801547483155E+02, 0.3760000000000E+01
 0.19230E+03, 0.2994269735974E+02, 0.1000000000000E+02, 0.8228987675926E+02, 0.1000000000000E+01, 0.1365995345152E+01, 0.3120000000000E+01, 0.1833227787889E+01, 0.3120000000000E+01, 0.2568077862198E+03,-0.1801849722342E+02, 0.3760000000000E+01
 0.19240E+03, 0.2994276944158E+02, 0.1000000000000E+02, 0.8228775291747E+02, 0.1000000000000E+01, 0.1365894164153E+01, 0.3120000000000E+01, 0.1833371169460E+01, 0.3120000000000E+01, 0.2568011621603E+03,-0.1802152044640E+02, 0.3760000000000E+01
 0.19250E+03, 0.2994284152506E+02, 0.1000000000000E+02, 0.8228562817271E+02, 0.1000000000000E+01, 0.1365792982816E+01, 0.3120000000000E+01, 0.1833514550697E+01, 0.3120000000000E+01, 0.2567945352944E+03,-0.1802454331947E+02, 0.3760000000000E+01
 0.19260E+03, 0.2994291360966E+02, 0.1000000000000E+02, 0.8228350456823E+02, 0.1000000000000E+01, 0.1365691801172E+01, 0.3120000000000E+01, 0.1833657931711E+01, 0.3120000000000E+01, 0.2567879120049E+03,-0.1802756702153E+02, 0.3760000000000E+01
 0.19270E+03, 0.2994298569586E+02, 0.1000000000000E+02, 0.8228138006417E+02, 0.1000000000000E+01, 0.1365590619190E+01, 0.3120000000000E+01, 0.1833801312378E+01, 0.3120000000000E+01, 0.2567812859196E+03,-0.1803059038453E+02, 0.3760000000000E+01
 0.19280E+03, 0.2994305778315E+02, 0.1000000000000E+02, 0.8227925670171E+02, 0.1000000000000E+01, 0.1365489436899E+01, 0.3120000000000E+01, 0.1833944692810E+01, 0.3120000000000E+01, 0.2567746634147E+03,-0.1803361456997E+02, 0.3760000000000E+01
 0.19290E+03, 0.2994312987201E+02, 0.1000000000000E+02, 0.8227713245375E+02, 0.1000000000000E+01, 0.1365388254270E+01, 0.3120000000000E+01, 0.1834088072884E+01, 0.3120000000000E+01, 0.2567680381580E+03,-0.1803663841243E+02, 0.3760000000000E+01
 0.19300E+03, 0.2994320196191E+02, 0.1000000000000E+02, 0.8227500934776E+02, 0.1000000000000E+01, 0.1365287071334E+01, 0.3120000000000E+01, 0.1834231452709E+01, 0.3120000000000E+01, 0.2567614164826E+03,-0.1803966308131E+02, 0.3760000000000E+01
 0.19310E+03, 0.2994327405336E+02, 0.1000000000000E+02, 0.8227288535757E+02, 0.1000000000000E+01, 0.1365185888059E+01, 0.3120000000000E+01, 0.1834374832164E+01, 0.3120000000000E+01, 0.2567547920595E+03,-0.1804268741086E+02, 0.3760000000000E+01
 0.19320E+03, 0.2994334614582E+02, 0.1000000000000E+02, 0.8227076251506E+02, 0.1000000000000E+01, 0.1365084704476E+01, 0.3120000000000E+01, 0.1834518211358E+01, 0.3120000000000E+01, 0.2567481712353E+03,-0.1804571256142E+02, 0.3760000000000E+01
 0.19330E+03, 0.2994341823978E+02, 0.1000000000000E+02, 0.8226863879622E+02, 0.1000000000000E+01, 0.1364983520554E+01, 0.3120000000000E+01, 0.1834661590169E+01, 0.3120000000000E+01, 0.2567415476881E+03,-0.1804873737690E+02, 0.3760000000000E+01
 0.19340E+03, 0.2994349033473E+02, 0.1000000000000E+02, 0.8226651622278E+02, 0.1000000000000E+01, 0.1364882336324E+01, 0.3120000000000E+01, 0.1834804968707E+01, 0.3120000000000E+01, 0.2567349277326E+03,-0.1805176301600E+02, 0.3760000000000E+01
 0.19350E+03, 0.2994356243115E+02, 0.1000000000000E+02, 0.8226439278231E+02, 0.1000000000000E+01, 0.1364781151755E+01, 0.3120000000000E+01, 0.1834948346850E+01, 0.3120000000000E+01, 0.2567283050829E+03,-0.1805478831571E+02, 0.3760000000000E+01
 0.19360E+03, 0.2994363452852E+02, 0.1000000000000E+02, 0.8226227049434E+02, 0.1000000000000E+01, 0.1364679966878E+01, 0.3120000000000E+01, 0.1835091724708E+01, 0.3120000000000E+01, 0.2567216860471E+03,-0.1805781443529E+02, 0.3760000000000E+01
 0.19370E+03, 0.2994370662733E+02, 0.1000000000000E+02, 0.8226014734026E+02, 0.1000000000000E+01, 0.1364578781662E+01, 0.3120000000000E+01, 0.1835235102159E+01, 0.3120000000000E+01, 0.2567150643199E+03,-0.1806084022169E+02, 0.3760000000000E+01
 0.19380E+03, 0.2994377872706E+02, 0.1000000000000E+02, 0.8225802534132E+02, 0.1000000000000E+01, 0.1364477596137E+01, 0.3120000000000E+01, 0.1835378479312E+01, 0.3120000000000E+01, 0.2567084462148E+03,-0.1806386682898E+02, 0.3760000000000E+01
 0.19390E+03, 0.2994385082819E+02, 0.1000000000000E+02, 0.8225590248466E+02, 0.1000000000000E+01, 0.1364376410273E+01, 0.3120000000000E+01, 0.1835521856047E+01, 0.3120000000000E+01, 0.2567018254444E+03,-0.1806689310127E+02, 0.3760000000000E+01
 0.19400E+03, 0.2994392293021E+02, 0.1000000000000E+02, 0.8225378078368E+02, 0.1000000000000E+01, 0.1364275224100E+01, 0.3120000000000E+01, 0.1835665232472E+01, 0.3120000000000E+01, 0.2566952082975E+03,-0.1806992019636E+02, 0.3760000000000E+01
 0.19410E+03, 0.2994399503360E+02, 0.1000000000000E+02, 0.8225165823601E+02, 0.1000000000000E+01, 0.1364174037588E+01, 0.3120000000000E+01, 0.1835808608466E+01, 0.3120000000000E+01, 0.2566885885199E+03,-0.1807294695449E+02, 0.3760000000000E+01
 0.19420E+03, 0.2994406713784E+02, 0.1000000000000E+02, 0.8224953684308E+02, 0.1000000000000E+01, 0.1364072850767E+01, 0.3120000000000E+01, 0.1835951984138E+01, 0.3120000000000E+01, 0.2566819723628E+03,-0.1807597452894E+02, 0.3760000000000E+01
 0.19430E+03, 0.2994413924342E+02, 0.1000000000000E+02, 0.8224741460625E+02, 0.1000000000000E+01, 0.1363971663606E+01, 0.3120000000000E+01, 0.1836095359368E+01, 0.3120000000000E+01, 0.2566753535835E+03,-0.1807900178058E+02, 0.3760000000000E+01
 0.19440E+03, 0.2994421134982E+02, 0.1000000000000E+02, 0.8224529353072E+02, 0.1000000000000E+01, 0.1363870476136E+01, 0.3120000000000E+01, 0.1836238734264E+01, 0.3120000000000E+01, 0.2566687384452E+03,-0.1808202984506E+02, 0.3760000000000E+01
 0.19450E+03, 0.2994428345753E+02, 0.1000000000000E+02, 0.8224317162152E+02, 0.1000000000000E+01, 0.1363769288327E+01, 0.3120000000000E+01, 0.1836382108706E+01, 0.3120000000000E+01, 0.2566621207166E+03,-0.1808505757871E+02, 0.3760000000000E+01
 0.19460E+03, 0.2994435556602E+02, 0.1000000000000E+02, 0.8224105087377E+02, 0.1000000000000E+01, 0.1363668100208E+01, 0.3120000000000E+01, 0.1836525482802E+01, 0.3120000000000E+01, 0.2566555066294E+03,-0.1808808612499E+02, 0.3760000000000E+01
 0.19470E+03, 0.2994442767579E+02, 0.1000000000000E+02, 0.8223892929771E+02, 0.1000000000000E+01, 0.1363566911750E+01, 0.3120000000000E+01, 0.1836668856431E+01, 0.3120000000000E+01, 0.2566488899684E+03,-0.1809111435014E+02, 0.3760000000000E+01
 0.19480E+03, 0.2994449978631E+02, 0.1000000000000E+02, 0.8223680888350E+02, 0.1000000000000E+01, 0.1363465722982E+01, 0.3120000000000E+01, 0.1836812229702E+01, 0.3120000000000E+01, 0.2566422769500E+03,-0.1809414338306E+02, 0.3760000000000E+01
 0.19490E+03, 0.2994457189808E+02, 0.1000000000000E+02, 0.8223468764827E+02, 0.1000000000000E+01, 0.1363364533874E+01, 0.3120000000000E+01, 0.1836955602496E+01, 0.3120000000000E+01, 0.2566356613808E+03,-0.1809717209702E+02, 0.3760000000000E+01
 0.19500E+03, 0.2994464401057E+02, 0.1000000000000E+02, 0.8223256757566E+02, 0.1000000000000E+01, 0.1363263344456E+01, 0.3120000000000E+01, 0.1837098974920E+01, 0.3120000000000E+01, 0.2566290494562E+03,-0.1810020162336E+02, 0.3760000000000E+01
 0.19510E+03, 0.2994471612427E+02, 0.1000000000000E+02, 0.8223044669486E+02, 0.1000000000000E+01, 0.1363162154699E+01, 0.3120000000000E+01, 0.1837242346856E+01, 0.3120000000000E+01, 0.2566224350208E+03,-0.1810323082195E+02, 0.3760000000000E+01
 0.19520E+03, 0.2994478823867E+02, 0.1000000000000E+02, 0.8222832697817E+02, 0.1000000000000E+01, 0.1363060964631E+01, 0.3120000000000E+01, 0.1837385718408E+01, 0.3120000000000E+01, 0.2566158242347E+03,-0.1810626082924E+02, 0.3760000000000E+01
 0.19530E+03, 0.2994486035424E+02, 0.1000000000000E+02, 0.8222620645612E+02, 0.1000000000000E+01, 0.1362959774224E+01, 0.3120000000000E+01, 0.1837529089461E+01, 0.3120000000000E+01, 0.2566092109465E+03,-0.1810929051865E+02, 0.3760000000000E+01
 0.19540E+03, 0.2994493247047E+02, 0.1000000000000E+02, 0.8222408710070E+02, 0.1000000000000E+01, 0.1362858583506E+01, 0.3120000000000E+01, 0.1837672460119E+01, 0.3120000000000E+01, 0.2566026013155E+03,-0.1811232101594E+02, 0.3760000000000E+01
 0.19550E+03, 0.2994500458785E+02, 0.1000000000000E+02, 0.8222196694605E+02, 0.1000000000000E+01, 0.1362757392449E+01, 0.3120000000000E+01, 0.1837815830266E+01, 0.3120000000000E+01, 0.2565959892015E+03,-0.1811535119635E+02, 0.3760000000000E+01
 0.19560E+03, 0.2994507670585E+02, 0.1000000000000E+02, 0.8221984796215E+02, 0.1000000000000E+01, 0.1362656201080E+01, 0.3120000000000E+01, 0.1837959200008E+01, 0.3120000000000E+01, 0.2565893807572E+03,-0.1811838218398E+02, 0.3760000000000E+01
 0.19570E+03, 0.2994514882497E+02, 0.1000000000000E+02, 0.8221772818594E+02, 0.1000000000000E+01, 0.1362555009372E+01, 0.3120000000000E+01, 0.1838102569225E+01, 0.3120000000000E+01, 0.2565827698515E+03,-0.1812141285080E+02, 0.3760000000000E+01
 0.19580E+03, 0.2994522094469E+02, 0.1000000000000E+02, 0.8221560958226E+02, 0.1000000000000E+01, 0.1362453817352E+01, 0.3120000000000E+01, 0.1838245938026E+01, 0.3120000000000E+01, 0.2565761626211E+03,-0.1812444432443E+02, 0.3760000000000E+01
 0.19590E+03, 0.2994529306549E+02, 0.1000000000000E+02, 0.8221349019304E+02, 0.1000000000000E+01, 0.1362352624993E+01, 0.3120000000000E+01, 0.1838389306292E+01, 0.3120000000000E+01, 0.2565695529505E+03,-0.1812747548301E+02, 0.3760000000000E+01
 0.19600E+03, 0.2994536518686E+02, 0.1000000000000E+02, 0.8221137198078E+02, 0.1000000000000E+01, 0.1362251432322E+01, 0.3120000000000E+01, 0.1838532674130E+01, 0.3120000000000E+01, 0.2565629469688E+03,-0.1813050744549E+02, 0.3760000000000E+01
 0.19610E+03, 0.2994543730928E+02, 0.1000000000000E+02, 0.8220925298471E+02, 0.1000000000000E+01, 0.1362150239312E+01, 0.3120000000000E+01, 0.1838676041421E+01, 0.3120000000000E+01, 0.2565563385521E+03,-0.1813353909550E+02, 0.3760000000000E+01
 0.19620E+03, 0.2994550943224E+02, 0.1000000000000E+02, 0.8220713516967E+02, 0.1000000000000E+01, 0.1362049045990E+01, 0.3120000000000E+01, 0.1838819408273E+01, 0.3120000000000E+01, 0.2565497338370E+03,-0.1813657154923E+02, 0.3760000000000E+01
 0.19630E+03, 0.2994558155621E+02, 0.1000000000000E+02, 0.8220501657882E+02, 0.1000000000000E+01, 0.1361947852328E+01, 0.3120000000000E+01, 0.1838962774567E+01, 0.3120000000000E+01, 0.2565431267121E+03,-0.1813960368879E+02, 0.3760000000000E+01
 0.19640E+03, 0.2994565368070E+02, 0.1000000000000E+02, 0.8220289917117E+02, 0.1000000000000E+01, 0.1361846658354E+01, 0.3120000000000E+01, 0.1839106140409E+01, 0.3120000000000E+01, 0.2565365232951E+03,-0.1814263663357E+02, 0.3760000000000E+01
 0.19650E+03, 0.2994572580617E+02, 0.1000000000000E+02, 0.8220078099535E+02, 0.1000000000000E+01, 0.1361745464040E+01, 0.3120000000000E+01, 0.1839249505683E+01, 0.3120000000000E+01, 0.2565299174922E+03,-0.1814566926224E+02, 0.3760000000000E+01
 0.19660E+03, 0.2994579793211E+02, 0.1000000000000E+02, 0.8219866400300E+02, 0.1000000000000E+01, 0.1361644269414E+01, 0.3120000000000E+01, 0.1839392870495E+01, 0.3120000000000E+01, 0.2565233153981E+03,-0.1814870269330E+02, 0.3760000000000E+01
 0.19670E+03, 0.2994587005901E+02, 0.1000000000000E+02, 0.8219654625134E+02, 0.1000000000000E+01, 0.1361543074448E+01, 0.3120000000000E+01, 0.1839536234726E+01, 0.3120000000000E+01, 0.2565167109455E+03,-0.1815173581641E+02, 0.3760000000000E+01
 0.19680E+03, 0.2994594218636E+02, 0.1000000000000E+02, 0.8219442968165E+02, 0.1000000000000E+01, 0.1361441879169E+01, 0.3120000000000E+01, 0.1839679598483E+01, 0.3120000000000E+01, 0.2565101101970E+03,-0.1815476973851E+02, 0.3760000000000E+01
 0.19690E+03, 0.2994601431463E+02, 0.1000000000000E+02, 0.8219231236095E+02, 0.1000000000000E+01, 0.1361340683551E+01, 0.3120000000000E+01, 0.1839822961650E+01, 0.3120000000000E+01, 0.2565035071160E+03,-0.1815780335322E+02, 0.3760000000000E+01
 0.19700E+03, 0.2994608644332E+02, 0.1000000000000E+02, 0.8219019622440E+02, 0.1000000000000E+01, 0.1361239487620E+01, 0.3120000000000E+01, 0.1839966324331E+01, 0.3120000000000E+01, 0.2564969077458E+03,-0.1816083776500E+02, 0.3760000000000E+01
 0.19710E+03, 0.2994615857291E+02, 0.1000000000000E+02, 0.8218807934589E+02, 0.1000000000000E+01, 0.1361138291349E+01, 0.3120000000000E+01, 0.1840109686411E+01, 0.3120000000000E+01, 0.2564903060711E+03,-0.1816387187221E+02, 0.3760000000000E+01
 0.19720E+03, 0.2994623070288E+02, 0.1000000000000E+02, 0.8218596365147E+02, 0.1000000000000E+01, 0.1361037094765E+01, 0.3120000000000E+01, 0.1840253047994E+01, 0.3120000000000E+01, 0.2564837081069E+03,-0.1816690677699E+02, 0.3760000000000E+01
 0.19730E+03, 0.2994630283371E+02, 0.1000000000000E+02, 0.8218384721968E+02, 0.1000000000000E+01, 0.1360935897841E+01, 0.3120000000000E+01, 0.1840396408965E+01, 0.3120000000000E+01, 0.2564771078526E+03,-0.1816994137906E+02, 0.3760000000000E+01
 0.19740E+03, 0.2994637496490E+02, 0.1000000000000E+02, 0.8218173197567E+02, 0.1000000000000E+01, 0.1360834700604E+01, 0.3120000000000E+01, 0.1840539769428E+01, 0.3120000000000E+01, 0.2564705113204E+03,-0.1817297677616E+02, 0.3760000000000E+01
 0.19750E+03, 0.2994644709692E+02, 0.1000000000000E+02, 0.8217961600206E+02, 0.1000000000000E+01, 0.1360733503026E+01, 0.3120000000000E+01, 0.1840683129268E+01, 0.3120000000000E+01, 0.2564639125221E+03,-0.1817601187150E+02, 0.3760000000000E+01
 0.19760E+03, 0.2994651922927E+02, 0.1000000000000E+02, 0.8217750122248E+02, 0.1000000000000E+01, 0.1360632305135E+01, 0.3120000000000E+01, 0.1840826488589E+01, 0.3120000000000E+01, 0.2564573174651E+03,-0.1817904775653E+02, 0.3760000000000E+01
 0.19770E+03, 0.2994659136243E+02, 0.1000000000000E+02, 0.8217538571414E+02, 0.1000000000000E+01, 0.1360531106904E+01, 0.3120000000000E+01, 0.1840969847277E+01, 0.3120000000000E+01, 0.2564507201449E+03,-0.1818208334339E+02, 0.3760000000000E+01
 0.19780E+03, 0.2994666349588E+02, 0.1000000000000E+02, 0.8217327140022E+02, 0.1000000000000E+01, 0.1360429908359E+01, 0.3120000000000E+01, 0.1841113205434E+01, 0.3120000000000E+01, 0.2564441265671E+03,-0.1818511972397E+02, 0.3760000000000E+01
 0.19790E+03, 0.2994673563011E+02, 0.1000000000000E+02, 0.8217115637102E+02, 0.1000000000000E+01, 0.1360328709474E+01, 0.3120000000000E+01, 0.1841256562947E+01, 0.3120000000000E+01, 0.2564375307680E+03,-0.1818815580523E+02, 0.3760000000000E+01
 0.19800E+03, 0.2994680776460E+02, 0.1000000000000E+02, 0.8216904253573E+02, 0.1000000000000E+01, 0.1360227510275E+01, 0.3120000000000E+01, 0.1841399919919E+01, 0.3120000000000E+01, 0.2564309387096E+03,-0.1819119267442E+02, 0.3760000000000E+01
 0.19810E+03, 0.2994687989983E+02, 0.1000000000000E+02, 0.8216692798756E+02, 0.1000000000000E+01, 0.1360126310736E+01, 0.3120000000000E+01, 0.1841543276236E+01, 0.3120000000000E+01, 0.2564243444375E+03,-0.1819422925201E+02, 0.3760000000000E+01
 0.19820E+03, 0.2994695203531E+02, 0.1000000000000E+02, 0.8216481464124E+02, 0.1000000000000E+01, 0.1360025110883E+01, 0.3120000000000E+01, 0.1841686632001E+01, 0.3120000000000E+01, 0.2564177539307E+03,-0.1819726661691E+02, 0.3760000000000E+01
 0.19830E+03, 0.2994702417150E+02, 0.1000000000000E+02, 0.8216270058644E+02, 0.1000000000000E+01, 0.1359923910689E+01, 0.3120000000000E+01, 0.1841829987101E+01, 0.3120000000000E+01, 0.2564111612239E+03,-0.1820030368684E+02, 0.3760000000000E+01
 0.19840E+03, 0.2994709630789E+02, 0.1000000000000E+02, 0.8216058773305E+02, 0.1000000000000E+01, 0.1359822710181E+01, 0.3120000000000E+01, 0.1841973341638E+01, 0.3120000000000E+01, 0.2564045722809E+03,-0.1820334154798E+02, 0.3760000000000E+01
 0.19850E+03, 0.2994716844498E+02, 0.1000000000000E+02, 0.8215847418079E+02, 0.1000000000000E+01, 0.1359721509332E+01, 0.3120000000000E+01, 0.1842116695499E+01, 0.3120000000000E+01, 0.2563979811679E+03,-0.1820637911476E+02, 0.3760000000000E+01
 0.19860E+03, 0.2994724058224E+02, 0.1000000000000E+02, 0.8215636183132E+02, 0.1000000000000E+01, 0.1359620308170E+01, 0.3120000000000E+01, 0.1842260048787E+01, 0.3120000000000E+01, 0.2563913938229E+03,-0.1820941746708E+02, 0.3760000000000E+01
 0.19870E+03, 0.2994731272016E+02, 0.1000000000000E+02, 0.8215424879105E+02, 0.1000000000000E+01, 0.1359519106666E+01, 0.3120000000000E+01, 0.1842403401389E+01, 0.3120000000000E+01, 0.2563848043328E+03,-0.1821245552686E+02, 0.3760000000000E+01
 0.19880E+03, 0.2994738485823E+02, 0.1000000000000E+02, 0.8215213695276E+02, 0.1000000000000E+01, 0.1359417904848E+01, 0.3120000000000E+01, 0.1842546753406E+01, 0.3120000000000E+01, 0.2563782186083E+03,-0.1821549437665E+02, 0.3760000000000E+01
 0.19890E+03, 0.2994745699692E+02, 0.1000000000000E+02, 0.8215002443095E+02, 0.1000000000000E+01, 0.1359316702689E+01, 0.3120000000000E+01, 0.1842690104728E+01, 0.3120000000000E+01, 0.2563716307615E+03,-0.1821853293596E+02, 0.3760000000000E+01
 0.19900E+03, 0.2994752913574E+02, 0.1000000000000E+02, 0.8214791311561E+02, 0.1000000000000E+01, 0.1359215500215E+01, 0.3120000000000E+01, 0.1842833455454E+01, 0.3120000000000E+01, 0.2563650466941E+03,-0.1822157227698E+02, 0.3760000000000E+01
 0.19910E+03, 0.2994760127516E+02, 0.1000000000000E+02, 0.8214580112404E+02, 0.1000000000000E+01, 0.1359114297400E+01, 0.3120000000000E+01, 0.1842976805474E+01, 0.3120000000000E+01, 0.2563584605270E+03,-0.1822461132654E+02, 0.3760000000000E+01
 0.19920E+03, 0.2994767341467E+02, 0.1000000000000E+02, 0.8214369033942E+02, 0.1000000000000E+01, 0.1359013094271E+01, 0.3120000000000E+01, 0.1843120154889E+01, 0.3120000000000E+01, 0.2563518781408E+03,-0.1822765116340E+02, 0.3760000000000E+01
 0.19930E+03, 0.2994774555475E+02, 0.1000000000000E+02, 0.8214157888298E+02, 0.1000000000000E+01, 0.1358911890800E+01, 0.3120000000000E+01, 0.1843263503586E+01, 0.3120000000000E+01, 0.2563452936687E+03,-0.1823069071423E+02, 0.3760000000000E+01
 0.19940E+03, 0.2994781769490E+02, 0.1000000000000E+02, 0.8213946863768E+02, 0.1000000000000E+01, 0.1358810687015E+01, 0.3120000000000E+01, 0.1843406851668E+01, 0.3120000000000E+01, 0.2563387129903E+03,-0.1823373104592E+02, 0.3760000000000E+01
 0.19950E+03, 0.2994788983559E+02, 0.1000000000000E+02, 0.8213735772634E+02, 0.1000000000000E+01, 0.1358709482889E+01, 0.3120000000000E+01, 0.1843550199024E+01, 0.3120000000000E+01, 0.2563321302440E+03,-0.1823677109355E+02, 0.3760000000000E+01
 0.19960E+03, 0.2994796197631E+02, 0.1000000000000E+02, 0.8213524802905E+02, 0.1000000000000E+01, 0.1358608278447E+01, 0.3120000000000E+01, 0.1843693545753E+01, 0.3120000000000E+01, 0.2563255513006E+03,-0.1823981192138E+02, 0.3760000000000E+01
 0.19970E+03, 0.2994803411755E+02, 0.1000000000000E+02, 0.8213313767366E+02, 0.1000000000000E+01, 0.1358507073664E+01, 0.3120000000000E+01, 0.1843836891745E+01, 0.3120000000000E+01, 0.2563189703139E+03,-0.1824285246486E+02, 0.3760000000000E+01
 0.19980E+03, 0.2994810625880E+02, 0.1000000000000E+02, 0.8213102853245E+02, 0.1000000000000E+01, 0.1358405868566E+01, 0.3120000000000E+01, 0.1843980237100E+01, 0.3120000000000E+01, 0.2563123931304E+03,-0.1824589378824E+02, 0.3760000000000E+01
 0.19990E+03, 0.2994817840053E+02, 0.1000000000000E+02, 0.8212891873916E+02, 0.1000000000000E+01, 0.1358304663126E+01, 0.3120000000000E+01, 0.1844123581708E+01, 0.3120000000000E+01, 0.2563058139224E+03,-0.1824893483059E+02, 0.3760000000000E+01
 0.20000E+03, 0.2994825054224E+02, 0.1000000000000E+02, 0.8212681016217E+02, 0.1000000000000E+01, 0.1358203457372E+01, 0.3120000000000E+01, 0.1844266925670E+01, 0.3120000000000E+01, 0.2562992385239E+03,-0.1825197665154E+02, 0.3760000000000E+01
 0.20010E+03, 0.2994832268441E+02, 0.1000000000000E+02, 0.8212470093999E+02, 0.1000000000000E+01, 0.1358102251275E+01, 0.3120000000000E+01, 0.1844410268875E+01, 0.3120000000000E+01, 0.2562926611226E+03,-0.1825501819311E+02, 0.3760000000000E+01
 0.20020E+03, 0.2994839482654E+02, 0.1000000000000E+02, 0.8212259293758E+02, 0.1000000000000E+01, 0.1358001044863E+01, 0.3120000000000E+01, 0.1844553611424E+01, 0.3120000000000E+01, 0.2562860875416E+03,-0.1825806050935E+02, 0.3760000000000E+01
 0.20030E+03, 0.2994846696909E+02, 0.1000000000000E+02, 0.8212048429541E+02, 0.1000000000000E+01, 0.1357899838110E+01, 0.3120000000000E+01, 0.1844696953206E+01, 0.3120000000000E+01, 0.2562795119745E+03,-0.1826110255038E+02, 0.3760000000000E+01
 0.20040E+03, 0.2994853911157E+02, 0.1000000000000E+02, 0.8211837687325E+02, 0.1000000000000E+01, 0.1357798631040E+01, 0.3120000000000E+01, 0.1844840294321E+01, 0.3120000000000E+01, 0.2562729402284E+03,-0.1826414536630E+02, 0.3760000000000E+01
 0.20050E+03, 0.2994861125445E+02, 0.1000000000000E+02, 0.8211626882295E+02, 0.1000000000000E+01, 0.1357697423629E+01, 0.3120000000000E+01, 0.1844983634659E+01, 0.3120000000000E+01, 0.2562663665324E+03,-0.1826718790302E+02, 0.3760000000000E+01
 0.20060E+03, 0.2994868339724E+02, 0.1000000000000E+02, 0.8211416199181E+02, 0.1000000000000E+01, 0.1357596215902E+01, 0.3120000000000E+01, 0.1845126974321E+01, 0.3120000000000E+01, 0.2562597966547E+03,-0.1827023121808E+02, 0.3760000000000E+01
 0.20070E+03, 0.2994875554039E+02, 0.1000000000000E+02, 0.8211205453637E+02, 0.1000000000000E+01, 0.1357495007834E+01, 0.3120000000000E+01, 0.1845270313197E+01, 0.3120000000000E+01, 0.2562532248390E+03,-0.1827327425617E+02, 0.3760000000000E+01
 0.20080E+03, 0.2994882768342E+02, 0.1000000000000E+02, 0.8210994830472E+02, 0.1000000000000E+01, 0.1357393799449E+01, 0.3120000000000E+01, 0.1845413651386E+01, 0.3120000000000E+01, 0.2562466568559E+03,-0.1827631806805E+02, 0.3760000000000E+01
 0.20090E+03, 0.2994889982679E+02, 0.1000000000000E+02, 0.8210784145734E+02, 0.1000000000000E+01, 0.1357292590722E+01, 0.3120000000000E+01, 0.1845556988780E+01, 0.3120000000000E+01, 0.2562400869617E+03,-0.1827936160530E+02, 0.3760000000000E+01
 0.20100E+03, 0.2994897197001E+02, 0.1000000000000E+02, 0.8210573583466E+02, 0.1000000000000E+01, 0.1357191381680E+01, 0.3120000000000E+01, 0.1845700325476E+01, 0.3120000000000E+01, 0.2562335209028E+03,-0.1828240591691E+02, 0.3760000000000E+01
 0.20110E+03, 0.2994904411355E+02, 0.1000000000000E+02, 0.8210362959983E+02, 0.1000000000000E+01, 0.1357090172295E+01, 0.3120000000000E+01, 0.1845843661368E+01, 0.3120000000000E+01, 0.2562269529438E+03,-0.1828544995584E+02, 0.3760000000000E+01
 0.20120E+03, 0.2994911625691E+02, 0.1000000000000E+02, 0.8210152459294E+02, 0.1000000000000E+01, 0.1356988962594E+01, 0.3120000000000E+01, 0.1845986996553E+01, 0.3120000000000E+01, 0.2562203888302E+03,-0.1828849476524E+02, 0.3760000000000E+01
 0.20130E+03, 0.2994918840056E+02, 0.1000000000000E+02, 0.8209941898335E+02, 0.1000000000000E+01, 0.1356887752550E+01, 0.3120000000000E+01, 0.1846130330924E+01, 0.3120000000000E+01, 0.2562138228459E+03,-0.1829153930399E+02, 0.3760000000000E+01
 0.20140E+03, 0.2994926054400E+02, 0.1000000000000E+02, 0.8209731460013E+02, 0.1000000000000E+01, 0.1356786542191E+01, 0.3120000000000E+01, 0.1846273664579E+01, 0.3120000000000E+01, 0.2562072607019E+03,-0.1829458461254E+02, 0.3760000000000E+01
 0.20150E+03, 0.2994933268771E+02, 0.1000000000000E+02, 0.8209520962209E+02, 0.1000000000000E+01, 0.1356685331489E+01, 0.3120000000000E+01, 0.1846416997410E+01, 0.3120000000000E+01, 0.2562006967118E+03,-0.1829762965445E+02, 0.3760000000000E+01
 0.20160E+03, 0.2994940483119E+02, 0.1000000000000E+02, 0.8209310587479E+02, 0.1000000000000E+01, 0.1356584120470E+01, 0.3120000000000E+01, 0.1846560329514E+01, 0.3120000000000E+01, 0.2561941365757E+03,-0.1830067546034E+02, 0.3760000000000E+01
 0.20170E+03, 0.2994947697490E+02, 0.1000000000000E+02, 0.8209100153626E+02, 0.1000000000000E+01, 0.1356482909110E+01, 0.3120000000000E+01, 0.1846703660786E+01, 0.3120000000000E+01, 0.2561875746046E+03,-0.1830372100054E+02, 0.3760000000000E+01
 0.20180E+03, 0.2994954911835E+02, 0.1000000000000E+02, 0.8208889843170E+02, 0.1000000000000E+01, 0.1356381697432E+01, 0.3120000000000E+01, 0.1846846991322E+01, 0.3120000000000E+01, 0.2561810164974E+03,-0.1830676730863E+02, 0.3760000000000E+01
 0.20190E+03, 0.2994962126202E+02, 0.1000000000000E+02, 0.8208679474303E+02, 0.1000000000000E+01, 0.1356280485413E+01, 0.3120000000000E+01, 0.1846990321016E+01, 0.3120000000000E+01, 0.2561744565775E+03,-0.1830981335241E+02, 0.3760000000000E+01
 0.20200E+03, 0.2994969340540E+02, 0.1000000000000E+02, 0.8208469228890E+02, 0.1000000000000E+01, 0.1356179273076E+01, 0.3120000000000E+01, 0.1847133649964E+01, 0.3120000000000E+01, 0.2561679005232E+03,-0.1831286016078E+02, 0.3760000000000E+01
 0.20210E+03, 0.2994976554897E+02, 0.1000000000000E+02, 0.8208258925296E+02, 0.1000000000000E+01, 0.1356078060397E+01, 0.3120000000000E+01, 0.1847276978061E+01, 0.3120000000000E+01, 0.2561613426632E+03,-0.1831590671024E+02, 0.3760000000000E+01
 0.20220E+03, 0.2994983769222E+02, 0.1000000000000E+02, 0.8208048745880E+02, 0.1000000000000E+01, 0.1355976847401E+01, 0.3120000000000E+01, 0.1847420305404E+01, 0.3120000000000E+01, 0.2561547886912E+03,-0.1831895402121E+02, 0.3760000000000E+01
 0.20230E+03, 0.2994990983564E+02, 0.1000000000000E+02, 0.8207838508939E+02, 0.1000000000000E+01, 0.1355875634063E+01, 0.3120000000000E+01, 0.1847563631886E+01, 0.3120000000000E+01, 0.2561482329341E+03,-0.1832200107003E+02, 0.3760000000000E+01
 0.20240E+03, 0.2994998197872E+02, 0.1000000000000E+02, 0.8207628396153E+02, 0.1000000000000E+01, 0.1355774420407E+01, 0.3120000000000E+01, 0.1847706957605E+01, 0.3120000000000E+01, 0.2561416810641E+03,-0.1832504888372E+02, 0.3760000000000E+01
 0.20250E+03, 0.2995005412193E+02, 0.1000000000000E+02, 0.8207418226857E+02, 0.1000000000000E+01, 0.1355673206408E+01, 0.3120000000000E+01, 0.1847850282454E+01, 0.3120000000000E+01, 0.2561351274407E+03,-0.1832809643468E+02, 0.3760000000000E+01
 0.20260E+03, 0.2995012626478E+02, 0.1000000000000E+02, 0.8207208181596E+02, 0.1000000000000E+01, 0.1355571992092E+01, 0.3120000000000E+01, 0.1847993606530E+01, 0.3120000000000E+01, 0.2561285777006E+03,-0.1833114475054E+02, 0.3760000000000E+01
 0.20270E+03, 0.2995019840774E+02, 0.1000000000000E+02, 0.8206998080657E+02, 0.1000000000000E+01, 0.1355470777434E+01, 0.3120000000000E+01, 0.1848136929727E+01, 0.3120000000000E+01, 0.2561220262330E+03,-0.1833419280321E+02, 0.3760000000000E+01
 0.20280E+03, 0.2995027055032E+02, 0.1000000000000E+02, 0.8206788103877E+02, 0.1000000000000E+01, 0.1355369562458E+01, 0.3120000000000E+01, 0.1848280252142E+01, 0.3120000000000E+01, 0.2561154786524E+03,-0.1833724161991E+02, 0.3760000000000E+01
 0.20290E+03, 0.2995034269297E+02, 0.1000000000000E+02, 0.8206578071811E+02, 0.1000000000000E+01, 0.1355268347139E+01, 0.3120000000000E+01, 0.1848423573669E+01, 0.3120000000000E+01, 0.2561089293565E+03,-0.1834029017983E+02, 0.3760000000000E+01
 0.20300E+03, 0.2995041483522E+02, 0.1000000000000E+02, 0.8206368164409E+02, 0.1000000000000E+01, 0.1355167131503E+01, 0.3120000000000E+01, 0.1848566894406E+01, 0.3120000000000E+01, 0.2561023839633E+03,-0.1834333949932E+02, 0.3760000000000E+01
 0.20310E+03, 0.2995048697752E+02, 0.1000000000000E+02, 0.8206158202337E+02, 0.1000000000000E+01, 0.1355065915524E+01, 0.3120000000000E+01, 0.1848710214245E+01, 0.3120000000000E+01, 0.2560958368739E+03,-0.1834638856149E+02, 0.3760000000000E+01
 0.20320E+03, 0.2995055911938E+02, 0.1000000000000E+02, 0.8205948364850E+02, 0.1000000000000E+01, 0.1354964699227E+01, 0.3120000000000E+01, 0.1848853533285E+01, 0.3120000000000E+01, 0.2560892936848E+03,-0.1834943838496E+02, 0.3760000000000E+01
 0.20330E+03, 0.2995063126128E+02, 0.1000000000000E+02, 0.8205738473545E+02, 0.1000000000000E+01, 0.1354863482588E+01, 0.3120000000000E+01, 0.1848996851420E+01, 0.3120000000000E+01, 0.2560827488260E+03,-0.1835248795572E+02, 0.3760000000000E+01
 0.20340E+03, 0.2995070340271E+02, 0.1000000000000E+02, 0.8205528707127E+02, 0.1000000000000E+01, 0.1354762265630E+01, 0.3120000000000E+01, 0.1849140168746E+01, 0.3120000000000E+01, 0.2560762078767E+03,-0.1835553828312E+02, 0.3760000000000E+01
 0.20350E+03, 0.2995077554415E+02, 0.1000000000000E+02, 0.8205318887414E+02, 0.1000000000000E+01, 0.1354661048329E+01, 0.3120000000000E+01, 0.1849283485157E+01, 0.3120000000000E+01, 0.2560696652741E+03,-0.1835858835556E+02, 0.3760000000000E+01
 0.20360E+03, 0.2995084768511E+02, 0.1000000000000E+02, 0.8205109192717E+02, 0.1000000000000E+01, 0.1354559830710E+01, 0.3120000000000E+01, 0.1849426800751E+01, 0.3120000000000E+01, 0.2560631265849E+03,-0.1836163918739E+02, 0.3760000000000E+01
 0.20370E+03, 0.2995091982605E+02, 0.1000000000000E+02, 0.8204899445621E+02, 0.1000000000000E+01, 0.1354458612749E+01, 0.3120000000000E+01, 0.1849570115423E+01, 0.3120000000000E+01, 0.2560565862702E+03,-0.1836468976316E+02, 0.3760000000000E+01
 0.20380E+03, 0.2995099196647E+02, 0.1000000000000E+02, 0.8204689823392E+02, 0.1000000000000E+01, 0.1354357394469E+01, 0.3120000000000E+01, 0.1849713429267E+01, 0.3120000000000E+01, 0.2560500498643E+03,-0.1836774109976E+02, 0.3760000000000E+01
 0.20390E+03, 0.2995106410686E+02, 0.1000000000000E+02, 0.8204480149339E+02, 0.1000000000000E+01, 0.1354256175846E+01, 0.3120000000000E+01, 0.1849856742181E+01, 0.3120000000000E+01, 0.2560435118508E+03,-0.1837079218640E+02, 0.3760000000000E+01
 0.20400E+03, 0.2995113624671E+02, 0.1000000000000E+02, 0.8204270600767E+02, 0.1000000000000E+01, 0.1354154956905E+01, 0.3120000000000E+01, 0.1850000054259E+01, 0.3120000000000E+01, 0.2560369777650E+03,-0.1837384402528E+02, 0.3760000000000E+01
 0.20410E+03, 0.2995120838650E+02, 0.1000000000000E+02, 0.8204061000847E+02, 0.1000000000000E+01, 0.1354053737620E+01, 0.3120000000000E+01, 0.1850143365398E+01, 0.3120000000000E+01, 0.2560304420866E+03,-0.1837689561557E+02, 0.3760000000000E+01
 0.20420E+03, 0.2995128052572E+02, 0.1000000000000E+02, 0.8203851526458E+02, 0.1000000000000E+01, 0.1353952518017E+01, 0.3120000000000E+01, 0.1850286675693E+01, 0.3120000000000E+01, 0.2560239103374E+03,-0.1837994796147E+02, 0.3760000000000E+01
 0.20430E+03, 0.2995135266486E+02, 0.1000000000000E+02, 0.8203642001503E+02, 0.1000000000000E+01, 0.1353851298072E+01, 0.3120000000000E+01, 0.1850429985040E+01, 0.3120000000000E+01, 0.2560173770197E+03,-0.1838300006118E+02, 0.3760000000000E+01
 0.20440E+03, 0.2995142480341E+02, 0.1000000000000E+02, 0.8203432602008E+02, 0.1000000000000E+01, 0.1353750077807E+01, 0.3120000000000E+01, 0.1850573293534E+01, 0.3120000000000E+01, 0.2560108476290E+03,-0.1838605291423E+02, 0.3760000000000E+01
 0.20450E+03, 0.2995149694185E+02, 0.1000000000000E+02, 0.8203223152801E+02, 0.1000000000000E+01, 0.1353648857199E+01, 0.3120000000000E+01, 0.1850716601073E+01, 0.3120000000000E+01, 0.2560043166966E+03,-0.1838910552055E+02, 0.3760000000000E+01
 0.20460E+03, 0.2995156907969E+02, 0.1000000000000E+02, 0.8203013829327E+02, 0.1000000000000E+01, 0.1353547636272E+01, 0.3120000000000E+01, 0.1850859907750E+01, 0.3120000000000E+01, 0.2559977896994E+03,-0.1839215887599E+02, 0.3760000000000E+01
 0.20470E+03, 0.2995164121738E+02, 0.1000000000000E+02, 0.8202804456470E+02, 0.1000000000000E+01, 0.1353446415002E+01, 0.3120000000000E+01, 0.1851003213464E+01, 0.3120000000000E+01, 0.2559912611708E+03,-0.1839521199376E+02, 0.3760000000000E+01
 0.20480E+03, 0.2995171335445E+02, 0.1000000000000E+02, 0.8202595210061E+02, 0.1000000000000E+01, 0.1353345193413E+01, 0.3120000000000E+01, 0.1851146518307E+01, 0.3120000000000E+01, 0.2559847365997E+03,-0.1839826585389E+02, 0.3760000000000E+01
 0.20490E+03, 0.2995178549136E+02, 0.1000000000000E+02, 0.8202385914737E+02, 0.1000000000000E+01, 0.1353243971481E+01, 0.3120000000000E+01, 0.1851289822179E+01, 0.3120000000000E+01, 0.2559782105117E+03,-0.1840131947647E+02, 0.3760000000000E+01
 0.20500E+03, 0.2995185762761E+02, 0.1000000000000E+02, 0.8202176745625E+02, 0.1000000000000E+01, 0.1353142749229E+01, 0.3120000000000E+01, 0.1851433125171E+01, 0.3120000000000E+01, 0.2559716883735E+03,-0.1840437384626E+02, 0.3760000000000E+01
 0.20510E+03, 0.2995192976367E+02, 0.1000000000000E+02, 0.8201967528480E+02, 0.1000000000000E+01, 0.1353041526635E+01, 0.3120000000000E+01, 0.1851576427184E+01, 0.3120000000000E+01, 0.2559651647461E+03,-0.1840742797536E+02, 0.3760000000000E+01
 0.20520E+03, 0.2995200189907E+02, 0.1000000000000E+02, 0.8201758437592E+02, 0.1000000000000E+01, 0.1352940303721E+01, 0.3120000000000E+01, 0.1851719728311E+01, 0.3120000000000E+01, 0.2559586450699E+03,-0.1841048285665E+02, 0.3760000000000E+01
 0.20530E+03, 0.2995207403425E+02, 0.1000000000000E+02, 0.8201549299415E+02, 0.1000000000000E+01, 0.1352839080464E+01, 0.3120000000000E+01, 0.1851863028449E+01, 0.3120000000000E+01, 0.2559521239276E+03,-0.1841353749677E+02, 0.3760000000000E+01
 0.20540E+03, 0.2995214616873E+02, 0.1000000000000E+02, 0.8201340287668E+02, 0.1000000000000E+01, 0.1352737856887E+01, 0.3120000000000E+01, 0.1852006327693E+01, 0.3120000000000E+01, 0.2559456067419E+03,-0.1841659288269E+02, 0.3760000000000E+01
 0.20550E+03, 0.2995221830299E+02, 0.1000000000000E+02, 0.8201131229413E+02, 0.1000000000000E+01, 0.1352636632967E+01, 0.3120000000000E+01, 0.1852149625941E+01, 0.3120000000000E+01, 0.2559390881141E+03,-0.1841964803224E+02, 0.3760000000000E+01
 0.20560E+03, 0.2995229043652E+02, 0.1000000000000E+02, 0.8200922297810E+02, 0.1000000000000E+01, 0.1352535408727E+01, 0.3120000000000E+01, 0.1852292923286E+01, 0.3120000000000E+01, 0.2559325734499E+03,-0.1842270392708E+02, 0.3760000000000E+01
 0.20570E+03, 0.2995236256980E+02, 0.1000000000000E+02, 0.8200713319930E+02, 0.1000000000000E+01, 0.1352434184144E+01, 0.3120000000000E+01, 0.1852436219627E+01, 0.3120000000000E+01, 0.2559260573510E+03,-0.1842575958723E+02, 0.3760000000000E+01
 0.20580E+03, 0.2995243470233E+02, 0.1000000000000E+02, 0.8200504469079E+02, 0.1000000000000E+01, 0.1352332959242E+01, 0.3120000000000E+01, 0.1852579515058E+01, 0.3120000000000E+01, 0.2559195452271E+03,-0.1842881599241E+02, 0.3760000000000E+01
 0.20590E+03, 0.2995250683459E+02, 0.1000000000000E+02, 0.8200295572657E+02, 0.1000000000000E+01, 0.1352231733995E+01, 0.3120000000000E+01, 0.1852722809477E+01, 0.3120000000000E+01, 0.2559130316906E+03,-0.1843187216122E+02, 0.3760000000000E+01
 0.20600E+03, 0.2995257896608E+02, 0.1000000000000E+02, 0.8200086803516E+02, 0.1000000000000E+01, 0.1352130508429E+01, 0.3120000000000E+01, 0.1852866102977E+01, 0.3120000000000E+01, 0.2559065221367E+03,-0.1843492907301E+02, 0.3760000000000E+01
 0.20610E+03, 0.2995265109727E+02, 0.1000000000000E+02, 0.8199877989347E+02, 0.1000000000000E+01, 0.1352029282520E+01, 0.3120000000000E+01, 0.1853009395459E+01, 0.3120000000000E+01, 0.2559000111872E+03,-0.1843798575212E+02, 0.3760000000000E+01
 0.20620E+03, 0.2995272322767E+02, 0.1000000000000E+02, 0.8199669302596E+02, 0.1000000000000E+01, 0.1351928056290E+01, 0.3120000000000E+01, 0.1853152687013E+01, 0.3120000000000E+01, 0.2558935042247E+03,-0.1844104317587E+02, 0.3760000000000E+01
 0.20630E+03, 0.2995279535776E+02, 0.1000000000000E+02, 0.8199460571232E+02, 0.1000000000000E+01, 0.1351826829717E+01, 0.3120000000000E+01, 0.1853295977541E+01, 0.3120000000000E+01, 0.2558869958794E+03,-0.1844410036835E+02, 0.3760000000000E+01
 0.20640E+03, 0.2995286748703E+02, 0.1000000000000E+02, 0.8199251967784E+02, 0.1000000000000E+01, 0.1351725602824E+01, 0.3120000000000E+01, 0.1853439267134E+01, 0.3120000000000E+01, 0.2558804915362E+03,-0.1844715830242E+02, 0.3760000000000E+01
 0.20650E+03, 0.2995293961596E+02, 0.1000000000000E+02, 0.8199043320346E+02, 0.1000000000000E+01, 0.1351624375587E+01, 0.3120000000000E+01, 0.1853582555693E+01, 0.3120000000000E+01, 0.2558739858298E+03,-0.1845021600314E+02, 0.3760000000000E+01
 0.20660E+03, 0.2995301174406E+02, 0.1000000000000E+02, 0.8198834800803E+02, 0.1000000000000E+01, 0.1351523148030E+01, 0.3120000000000E+01, 0.1853725843310E+01, 0.3120000000000E+01, 0.2558674841251E+03,-0.1845327444653E+02, 0.3760000000000E+01
 0.20670E+03, 0.2995308387179E+02, 0.1000000000000E+02, 0.8198626238063E+02, 0.1000000000000E+01, 0.1351421920129E+01, 0.3120000000000E+01, 0.1853869129885E+01, 0.3120000000000E+01, 0.2558609810816E+03,-0.1845633266383E+02, 0.3760000000000E+01
 0.20680E+03, 0.2995315599867E+02, 0.1000000000000E+02, 0.8198417803160E+02, 0.1000000000000E+01, 0.1351320691908E+01, 0.3120000000000E+01, 0.1854012415510E+01, 0.3120000000000E+01, 0.2558544820378E+03,-0.1845939161773E+02, 0.3760000000000E+01
 0.20690E+03, 0.2995322812516E+02, 0.1000000000000E+02, 0.8198209325980E+02, 0.1000000000000E+01, 0.1351219463343E+01, 0.3120000000000E+01, 0.1854155700087E+01, 0.3120000000000E+01, 0.2558479816839E+03,-0.1846245034472E+02, 0.3760000000000E+01
 0.20700E+03, 0.2995330025077E+02, 0.1000000000000E+02, 0.8198000976831E+02, 0.1000000000000E+01, 0.1351118234458E+01, 0.3120000000000E+01, 0.1854298983705E+01, 0.3120000000000E+01, 0.2558414853358E+03,-0.1846550980572E+02, 0.3760000000000E+01
 0.20710E+03, 0.2995337237598E+02, 0.1000000000000E+02, 0.8197792585552E+02, 0.1000000000000E+01, 0.1351017005229E+01, 0.3120000000000E+01, 0.1854442266268E+01, 0.3120000000000E+01, 0.2558349876821E+03,-0.1846856905068E+02, 0.3760000000000E+01
 0.20720E+03, 0.2995344450029E+02, 0.1000000000000E+02, 0.8197584322589E+02, 0.1000000000000E+01, 0.1350915775679E+01, 0.3120000000000E+01, 0.1854585547865E+01, 0.3120000000000E+01, 0.2558284940430E+03,-0.1847162902976E+02, 0.3760000000000E+01
 0.20730E+03, 0.2995351662417E+02, 0.1000000000000E+02, 0.8197376018569E+02, 0.1000000000000E+01, 0.1350814545786E+01, 0.3120000000000E+01, 0.1854728828399E+01, 0.3120000000000E+01, 0.2558219991318E+03,-0.1847468878156E+02, 0.3760000000000E+01
 0.20740E+03, 0.2995358874714E+02, 0.1000000000000E+02, 0.8197167842746E+02, 0.1000000000000E+01, 0.1350713315572E+01, 0.3120000000000E+01, 0.1854872107961E+01, 0.3120000000000E+01, 0.2558155082312E+03,-0.1847774927223E+02, 0.3760000000000E+01
 0.20750E+03, 0.2995366086965E+02, 0.1000000000000E+02, 0.8196959626478E+02, 0.1000000000000E+01, 0.1350612085014E+01, 0.3120000000000E+01, 0.1855015386452E+01, 0.3120000000000E+01, 0.2558090160776E+03,-0.1848080954140E+02, 0.3760000000000E+01
 0.20760E+03, 0.2995373299123E+02, 0.1000000000000E+02, 0.8196751538828E+02, 0.1000000000000E+01, 0.1350510854136E+01, 0.3120000000000E+01, 0.1855158663963E+01, 0.3120000000000E+01, 0.2558025279478E+03,-0.1848387053978E+02, 0.3760000000000E+01
 0.20770E+03, 0.2995380511233E+02, 0.1000000000000E+02, 0.8196543410978E+02, 0.1000000000000E+01, 0.1350409622913E+01, 0.3120000000000E+01, 0.1855301940397E+01, 0.3120000000000E+01, 0.2557960385726E+03,-0.1848693132281E+02, 0.3760000000000E+01
 0.20780E+03, 0.2995387723247E+02, 0.1000000000000E+02, 0.8196335412197E+02, 0.1000000000000E+01, 0.1350308391370E+01, 0.3120000000000E+01, 0.1855445215843E+01, 0.3120000000000E+01, 0.2557895532350E+03,-0.1848999283629E+02, 0.3760000000000E+01
 0.20790E+03, 0.2995394935213E+02, 0.1000000000000E+02, 0.8196127373635E+02, 0.1000000000000E+01, 0.1350207159483E+01, 0.3120000000000E+01, 0.1855588490205E+01, 0.3120000000000E+01, 0.2557830666650E+03,-0.1849305413334E+02, 0.3760000000000E+01
 0.20800E+03, 0.2995402147080E+02, 0.1000000000000E+02, 0.8195919464055E+02, 0.1000000000000E+01, 0.1350105927275E+01, 0.3120000000000E+01, 0.1855731763572E+01, 0.3120000000000E+01, 0.2557765841301E+03,-0.1849611616537E+02, 0.3760000000000E+01
 0.20810E+03, 0.2995409358896E+02, 0.1000000000000E+02, 0.8195711515677E+02, 0.1000000000000E+01, 0.1350004694723E+01, 0.3120000000000E+01, 0.1855875035848E+01, 0.3120000000000E+01, 0.2557701003932E+03,-0.1849917797648E+02, 0.3760000000000E+01
 0.20820E+03, 0.2995416570612E+02, 0.1000000000000E+02, 0.8195503696385E+02, 0.1000000000000E+01, 0.1349903461849E+01, 0.3120000000000E+01, 0.1856018307123E+01, 0.3120000000000E+01, 0.2557636206945E+03,-0.1850224051933E+02, 0.3760000000000E+01
 0.20830E+03, 0.2995423782275E+02, 0.1000000000000E+02, 0.8195295839165E+02, 0.1000000000000E+01, 0.1349802228632E+01, 0.3120000000000E+01, 0.1856161577299E+01, 0.3120000000000E+01, 0.2557571398211E+03,-0.1850530284507E+02, 0.3760000000000E+01
 0.20840E+03, 0.2995430993835E+02, 0.1000000000000E+02, 0.8195088111126E+02, 0.1000000000000E+01, 0.1349700995094E+01, 0.3120000000000E+01, 0.1856304846467E+01, 0.3120000000000E+01, 0.2557506629886E+03,-0.1850836590410E+02, 0.3760000000000E+01
 0.20850E+03, 0.2995438205341E+02, 0.1000000000000E+02, 0.8194880345325E+02, 0.1000000000000E+01, 0.1349599761211E+01, 0.3120000000000E+01, 0.1856448114530E+01, 0.3120000000000E+01, 0.2557441849867E+03,-0.1851142874643E+02, 0.3760000000000E+01
 0.20860E+03, 0.2995445416742E+02, 0.1000000000000E+02, 0.8194672708854E+02, 0.1000000000000E+01, 0.1349498527007E+01, 0.3120000000000E+01, 0.1856591381577E+01, 0.3120000000000E+01, 0.2557377110302E+03,-0.1851449231841E+02, 0.3760000000000E+01
 0.20870E+03, 0.2995452628086E+02, 0.1000000000000E+02, 0.8194465035604E+02, 0.1000000000000E+01, 0.1349397292460E+01, 0.3120000000000E+01, 0.1856734647512E+01, 0.3120000000000E+01, 0.2557312359348E+03,-0.1851755567811E+02, 0.3760000000000E+01
 0.20880E+03, 0.2995459839324E+02, 0.1000000000000E+02, 0.8194257491860E+02, 0.1000000000000E+01, 0.1349296057590E+01, 0.3120000000000E+01, 0.1856877912425E+01, 0.3120000000000E+01, 0.2557247648903E+03,-0.1852061976563E+02, 0.3760000000000E+01
 0.20890E+03, 0.2995467050503E+02, 0.1000000000000E+02, 0.8194049911669E+02, 0.1000000000000E+01, 0.1349194822377E+01, 0.3120000000000E+01, 0.1857021176221E+01, 0.3120000000000E+01, 0.2557182927172E+03,-0.1852368364404E+02, 0.3760000000000E+01
 0.20900E+03, 0.2995474261574E+02, 0.1000000000000E+02, 0.8193842461430E+02, 0.1000000000000E+01, 0.1349093586842E+01, 0.3120000000000E+01, 0.1857164438986E+01, 0.3120000000000E+01, 0.2557118246089E+03,-0.1852674824750E+02, 0.3760000000000E+01
 0.20910E+03, 0.2995481472583E+02, 0.1000000000000E+02, 0.8193634975058E+02, 0.1000000000000E+01, 0.1348992350963E+01, 0.3120000000000E+01, 0.1857307700628E+01, 0.3120000000000E+01, 0.2557053553817E+03,-0.1852981264274E+02, 0.3760000000000E+01
 0.20920E+03, 0.2995488683483E+02, 0.1000000000000E+02, 0.8193427618785E+02, 0.1000000000000E+01, 0.1348891114762E+01, 0.3120000000000E+01, 0.1857450961233E+01, 0.3120000000000E+01, 0.2556988902238E+03,-0.1853287776452E+02, 0.3760000000000E+01
 0.20930E+03, 0.2995495894320E+02, 0.1000000000000E+02, 0.8193220227395E+02, 0.1000000000000E+01, 0.1348789878218E+01, 0.3120000000000E+01, 0.1857594220707E+01, 0.3120000000000E+01, 0.2556924239787E+03,-0.1853594267463E+02, 0.3760000000000E+01
 0.20940E+03, 0.2995503105045E+02, 0.1000000000000E+02, 0.8193012966251E+02, 0.1000000000000E+01, 0.1348688641351E+01, 0.3120000000000E+01, 0.1857737479139E+01, 0.3120000000000E+01, 0.2556859618072E+03,-0.1853900831017E+02, 0.3760000000000E+01
 0.20950E+03, 0.2995510315704E+02, 0.1000000000000E+02, 0.8192805670388E+02, 0.1000000000000E+01, 0.1348587404140E+01, 0.3120000000000E+01, 0.1857880736433E+01, 0.3120000000000E+01, 0.2556794985611E+03,-0.1854207374141E+02, 0.3760000000000E+01
 0.20960E+03, 0.2995517526250E+02, 0.1000000000000E+02, 0.8192598504631E+02, 0.1000000000000E+01, 0.1348486166608E+01, 0.3120000000000E+01, 0.1858023992677E+01, 0.3120000000000E+01, 0.2556730393842E+03,-0.1854513989235E+02, 0.3760000000000E+01
 0.20970E+03, 0.2995524736729E+02, 0.1000000000000E+02, 0.8192391305118E+02, 0.1000000000000E+01, 0.1348384928731E+01, 0.3120000000000E+01, 0.1858167247779E+01, 0.3120000000000E+01, 0.2556665791624E+03,-0.1854820584198E+02, 0.3760000000000E+01
 0.20980E+03, 0.2995531947093E+02, 0.1000000000000E+02, 0.8192184235726E+02, 0.1000000000000E+01, 0.1348283690533E+01, 0.3120000000000E+01, 0.1858310501824E+01, 0.3120000000000E+01, 0.2556601230103E+03,-0.1855127251426E+02, 0.3760000000000E+01
 0.20990E+03, 0.2995539157387E+02, 0.1000000000000E+02, 0.8191977133130E+02, 0.1000000000000E+01, 0.1348182451990E+01, 0.3120000000000E+01, 0.1858453754719E+01, 0.3120000000000E+01, 0.2556536658307E+03,-0.1855433898252E+02, 0.3760000000000E+01
 0.21000E+03, 0.2995546367564E+02, 0.1000000000000E+02, 0.8191770161068E+02, 0.1000000000000E+01, 0.1348081213125E+01, 0.3120000000000E+01, 0.1858597006552E+01, 0.3120000000000E+01, 0.2556472127334E+03,-0.1855740616911E+02, 0.3760000000000E+01
 0.21010E+03, 0.2995553577670E+02, 0.1000000000000E+02, 0.8191563155956E+02, 0.1000000000000E+01, 0.1347979973916E+01, 0.3120000000000E+01, 0.1858740257229E+01, 0.3120000000000E+01, 0.2556407586132E+03,-0.1856047315930E+02, 0.3760000000000E+01
 0.21020E+03, 0.2995560787658E+02, 0.1000000000000E+02, 0.8191356281748E+02, 0.1000000000000E+01, 0.1347878734385E+01, 0.3120000000000E+01, 0.1858883506837E+01, 0.3120000000000E+01, 0.2556343085870E+03,-0.1856354086782E+02, 0.3760000000000E+01
 0.21030E+03, 0.2995567997572E+02, 0.1000000000000E+02, 0.8191149375353E+02, 0.1000000000000E+01, 0.1347777494509E+01, 0.3120000000000E+01, 0.1859026755284E+01, 0.3120000000000E+01, 0.2556278575649E+03,-0.1856660837508E+02, 0.3760000000000E+01
 0.21040E+03, 0.2995575207365E+02, 0.1000000000000E+02, 0.8190942600098E+02, 0.1000000000000E+01, 0.1347676254311E+01, 0.3120000000000E+01, 0.1859170002655E+01, 0.3120000000000E+01, 0.2556214106438E+03,-0.1856967659944E+02, 0.3760000000000E+01
 0.21050E+03, 0.2995582417084E+02, 0.1000000000000E+02, 0.8190735792914E+02, 0.1000000000000E+01, 0.1347575013770E+01, 0.3120000000000E+01, 0.1859313248859E+01, 0.3120000000000E+01, 0.2556149627348E+03,-0.1857274462639E+02, 0.3760000000000E+01
 0.21060E+03, 0.2995589626680E+02, 0.1000000000000E+02, 0.8190529116740E+02, 0.1000000000000E+01, 0.1347473772905E+01, 0.3120000000000E+01, 0.1859456493980E+01, 0.3120000000000E+01, 0.2556085189228E+03,-0.1857581337199E+02, 0.3760000000000E+01
 0.21070E+03, 0.2995596836199E+02, 0.1000000000000E+02, 0.8190322409601E+02, 0.1000000000000E+01, 0.1347372531697E+01, 0.3120000000000E+01, 0.1859599737929E+01, 0.3120000000000E+01, 0.2556020741530E+03,-0.1857888192232E+02, 0.3760000000000E+01
 0.21080E+03, 0.2995604045595E+02, 0.1000000000000E+02, 0.8190115833630E+02, 0.1000000000000E+01, 0.1347271290166E+01, 0.3120000000000E+01, 0.1859742980789E+01, 0.3120000000000E+01, 0.2555956334849E+03,-0.1858195118569E+02, 0.3760000000000E+01
 0.21090E+03, 0.2995611254911E+02, 0.1000000000000E+02, 0.8189909227156E+02, 0.1000000000000E+01, 0.1347170048291E+01, 0.3120000000000E+01, 0.1859886222471E+01, 0.3120000000000E+01, 0.2555891918734E+03,-0.1858502025770E+02, 0.3760000000000E+01
 0.21100E+03, 0.2995618464102E+02, 0.1000000000000E+02, 0.8189702751796E+02, 0.1000000000000E+01, 0.1347068806093E+01, 0.3120000000000E+01, 0.1860029463058E+01, 0.3120000000000E+01, 0.2555827543619E+03,-0.1858809004364E+02, 0.3760000000000E+01
 0.21110E+03, 0.2995625673212E+02, 0.1000000000000E+02, 0.8189496246855E+02, 0.1000000000000E+01, 0.1346967563552E+01, 0.3120000000000E+01, 0.1860172702461E+01, 0.3120000000000E+01, 0.2555763159356E+03,-0.1859115963886E+02, 0.3760000000000E+01
 0.21120E+03, 0.2995632882195E+02, 0.1000000000000E+02, 0.8189289873487E+02, 0.1000000000000E+01, 0.1346866320687E+01, 0.3120000000000E+01, 0.1860315940764E+01, 0.3120000000000E+01, 0.2555698816236E+03,-0.1859422994078E+02, 0.3760000000000E+01
 0.21130E+03, 0.2995640091096E+02, 0.1000000000000E+02, 0.8189083470627E+02, 0.1000000000000E+01, 0.1346765077478E+01, 0.3120000000000E+01, 0.1860459177876E+01, 0.3120000000000E+01, 0.2555634463996E+03,-0.1859730005820E+02, 0.3760000000000E+01
 0.21140E+03, 0.2995647299867E+02, 0.1000000000000E+02, 0.8188877199540E+02, 0.1000000000000E+01, 0.1346663833946E+01, 0.3120000000000E+01, 0.1860602413883E+01, 0.3120000000000E+01, 0.2555570152959E+03,-0.1860037088590E+02, 0.3760000000000E+01
 0.21150E+03, 0.2995654508554E+02, 0.1000000000000E+02, 0.8188670899631E+02, 0.1000000000000E+01, 0.1346562590071E+01, 0.3120000000000E+01, 0.1860745648693E+01, 0.3120000000000E+01, 0.2555505833011E+03,-0.1860344152398E+02, 0.3760000000000E+01
 0.21160E+03, 0.2995661717110E+02, 0.1000000000000E+02, 0.8188464731654E+02, 0.1000000000000E+01, 0.1346461345872E+01, 0.3120000000000E+01, 0.1860888882392E+01, 0.3120000000000E+01, 0.2555441554316E+03,-0.1860651287289E+02, 0.3760000000000E+01
 0.21170E+03, 0.2995668925581E+02, 0.1000000000000E+02, 0.8188258535493E+02, 0.1000000000000E+01, 0.1346360101329E+01, 0.3120000000000E+01, 0.1861032114889E+01, 0.3120000000000E+01, 0.2555377266909E+03,-0.1860958403081E+02, 0.3760000000000E+01
 0.21180E+03, 0.2995676133919E+02, 0.1000000000000E+02, 0.8188052471310E+02, 0.1000000000000E+01, 0.1346258856463E+01, 0.3120000000000E+01, 0.1861175346268E+01, 0.3120000000000E+01, 0.2555313020766E+03,-0.1861265590047E+02, 0.3760000000000E+01
 0.21190E+03, 0.2995683342169E+02, 0.1000000000000E+02, 0.8187846379379E+02, 0.1000000000000E+01, 0.1346157611253E+01, 0.3120000000000E+01, 0.1861318576440E+01, 0.3120000000000E+01, 0.2555248766047E+03,-0.1861572758808E+02, 0.3760000000000E+01
 0.21200E+03, 0.2995690550285E+02, 0.1000000000000E+02, 0.8187640419417E+02, 0.1000000000000E+01, 0.1346056365720E+01, 0.3120000000000E+01, 0.1861461805489E+01, 0.3120000000000E+01, 0.2555184552590E+03,-0.1861879998325E+02, 0.3760000000000E+01
 0.21210E+03, 0.2995697758312E+02, 0.1000000000000E+02, 0.8187434433012E+02, 0.1000000000000E+01, 0.1345955119842E+01, 0.3120000000000E+01, 0.1861605033326E+01, 0.3120000000000E+01, 0.2555120330963E+03,-0.1862187218720E+02, 0.3760000000000E+01
 0.21220E+03, 0.2995704966203E+02, 0.1000000000000E+02, 0.8187228578640E+02, 0.1000000000000E+01, 0.1345853873642E+01, 0.3120000000000E+01, 0.1861748260034E+01, 0.3120000000000E+01, 0.2555056150617E+03,-0.1862494510299E+02, 0.3760000000000E+01
 0.21230E+03, 0.2995712174004E+02, 0.1000000000000E+02, 0.8187022697562E+02, 0.1000000000000E+01, 0.1345752627097E+01, 0.3120000000000E+01, 0.1861891485524E+01, 0.3120000000000E+01, 0.2554991962019E+03,-0.1862801783744E+02, 0.3760000000000E+01
 0.21240E+03, 0.2995719381666E+02, 0.1000000000000E+02, 0.8186816948750E+02, 0.1000000000000E+01, 0.1345651380229E+01, 0.3120000000000E+01, 0.1862034709880E+01, 0.3120000000000E+01, 0.2554927814773E+03,-0.1863109127879E+02, 0.3760000000000E+01
 0.21250E+03, 0.2995726589236E+02, 0.1000000000000E+02, 0.8186611174558E+02, 0.1000000000000E+01, 0.1345550133017E+01, 0.3120000000000E+01, 0.1862177933014E+01, 0.3120000000000E+01, 0.2554863659689E+03,-0.1863416454070E+02, 0.3760000000000E+01
 0.21260E+03, 0.2995733796667E+02, 0.1000000000000E+02, 0.8186405532821E+02, 0.1000000000000E+01, 0.1345448885481E+01, 0.3120000000000E+01, 0.1862321155007E+01, 0.3120000000000E+01, 0.2554799546015E+03,-0.1863723849744E+02, 0.3760000000000E+01
 0.21270E+03, 0.2995741004004E+02, 0.1000000000000E+02, 0.8186199865750E+02, 0.1000000000000E+01, 0.1345347637602E+01, 0.3120000000000E+01, 0.1862464375772E+01, 0.3120000000000E+01, 0.2554735424518E+03,-0.1864031228161E+02, 0.3760000000000E+01
 0.21280E+03, 0.2995748211200E+02, 0.1000000000000E+02, 0.8185994331233E+02, 0.1000000000000E+01, 0.1345246389399E+01, 0.3120000000000E+01, 0.1862607595392E+01, 0.3120000000000E+01, 0.2554671344459E+03,-0.1864338676943E+02, 0.3760000000000E+01
 0.21290E+03, 0.2995755418300E+02, 0.1000000000000E+02, 0.8185788771849E+02, 0.1000000000000E+01, 0.1345145140852E+01, 0.3120000000000E+01, 0.1862750813779E+01, 0.3120000000000E+01, 0.2554607256722E+03,-0.1864646108313E+02, 0.3760000000000E+01
 0.21300E+03, 0.2995762625258E+02, 0.1000000000000E+02, 0.8185583345487E+02, 0.1000000000000E+01, 0.1345043891981E+01, 0.3120000000000E+01, 0.1862894031015E+01, 0.3120000000000E+01, 0.2554543210569E+03,-0.1864953609586E+02, 0.3760000000000E+01
 0.21310E+03, 0.2995769832119E+02, 0.1000000000000E+02, 0.8185377895154E+02, 0.1000000000000E+01, 0.1344942642766E+01, 0.3120000000000E+01, 0.1863037247013E+01, 0.3120000000000E+01, 0.2554479157017E+03,-0.1865261092853E+02, 0.3760000000000E+01
 0.21320E+03, 0.2995777038836E+02, 0.1000000000000E+02, 0.8185172577459E+02, 0.1000000000000E+01, 0.1344841393227E+01, 0.3120000000000E+01, 0.1863180461856E+01, 0.3120000000000E+01, 0.2554415144931E+03,-0.1865568646639E+02, 0.3760000000000E+01
 0.21330E+03, 0.2995784245453E+02, 0.1000000000000E+02, 0.8184967236334E+02, 0.1000000000000E+01, 0.1344740143345E+01, 0.3120000000000E+01, 0.1863323675456E+01, 0.3120000000000E+01, 0.2554351125612E+03,-0.1865876183082E+02, 0.3760000000000E+01
 0.21340E+03, 0.2995791451926E+02, 0.1000000000000E+02, 0.8184762028245E+02, 0.1000000000000E+01, 0.1344638893138E+01, 0.3120000000000E+01, 0.1863466887894E+01, 0.3120000000000E+01, 0.2554287147881E+03,-0.1866183789355E+02, 0.3760000000000E+01
 0.21350E+03, 0.2995798658298E+02, 0.1000000000000E+02, 0.8184556797105E+02, 0.1000000000000E+01, 0.1344537642588E+01, 0.3120000000000E+01, 0.1863610099085E+01, 0.3120000000000E+01, 0.2554223163036E+03,-0.1866491378178E+02, 0.3760000000000E+01
 0.21360E+03, 0.2995805864522E+02, 0.1000000000000E+02, 0.8184351699152E+02, 0.1000000000000E+01, 0.1344436391714E+01, 0.3120000000000E+01, 0.1863753309110E+01, 0.3120000000000E+01, 0.2554159219827E+03,-0.1866799037483E+02, 0.3760000000000E+01
 0.21370E+03, 0.2995813070645E+02, 0.1000000000000E+02, 0.8184146578802E+02, 0.1000000000000E+01, 0.1344335140495E+01, 0.3120000000000E+01, 0.1863896517882E+01, 0.3120000000000E+01, 0.2554095269705E+03,-0.1867106679061E+02, 0.3760000000000E+01
 0.21380E+03, 0.2995820276619E+02, 0.1000000000000E+02, 0.8183941591919E+02, 0.1000000000000E+01, 0.1344233888953E+01, 0.3120000000000E+01, 0.1864039725483E+01, 0.3120000000000E+01, 0.2554031361306E+03,-0.1867414390532E+02, 0.3760000000000E+01
 0.21390E+03, 0.2995827482490E+02, 0.1000000000000E+02, 0.8183736582901E+02, 0.1000000000000E+01, 0.1344132637067E+01, 0.3120000000000E+01, 0.1864182931827E+01, 0.3120000000000E+01, 0.2553967446077E+03,-0.1867722085322E+02, 0.3760000000000E+01
 0.21400E+03, 0.2995834688211E+02, 0.1000000000000E+02, 0.8183531707616E+02, 0.1000000000000E+01, 0.1344031384856E+01, 0.3120000000000E+01, 0.1864326136995E+01, 0.3120000000000E+01, 0.2553903572653E+03,-0.1868029849810E+02, 0.3760000000000E+01
 0.21410E+03, 0.2995841893827E+02, 0.1000000000000E+02, 0.8183326810786E+02, 0.1000000000000E+01, 0.1343930132302E+01, 0.3120000000000E+01, 0.1864469340900E+01, 0.3120000000000E+01, 0.2553839692581E+03,-0.1868337597032E+02, 0.3760000000000E+01
 0.21420E+03, 0.2995849099291E+02, 0.1000000000000E+02, 0.8183122047743E+02, 0.1000000000000E+01, 0.1343828879424E+01, 0.3120000000000E+01, 0.1864612543625E+01, 0.3120000000000E+01, 0.2553775854330E+03,-0.1868645414143E+02, 0.3760000000000E+01
 0.21430E+03, 0.2995856304649E+02, 0.1000000000000E+02, 0.8182917263641E+02, 0.1000000000000E+01, 0.1343727626201E+01, 0.3120000000000E+01, 0.1864755745083E+01, 0.3120000000000E+01, 0.2553712009583E+03,-0.1868953214445E+02, 0.3760000000000E+01
 0.21440E+03, 0.2995863509853E+02, 0.1000000000000E+02, 0.8182712613561E+02, 0.1000000000000E+01, 0.1343626372655E+01, 0.3120000000000E+01, 0.1864898945356E+01, 0.3120000000000E+01, 0.2553648206730E+03,-0.1869261084307E+02, 0.3760000000000E+01
 0.21450E+03, 0.2995870714950E+02, 0.1000000000000E+02, 0.8182507943040E+02, 0.1000000000000E+01, 0.1343525118764E+01, 0.3120000000000E+01, 0.1865042144358E+01, 0.3120000000000E+01, 0.2553584397574E+03,-0.1869568937720E+02, 0.3760000000000E+01
 0.21460E+03, 0.2995877919893E+02, 0.1000000000000E+02, 0.8182303406559E+02, 0.1000000000000E+01, 0.1343423864550E+01, 0.3120000000000E+01, 0.1865185342170E+01, 0.3120000000000E+01, 0.2553520630314E+03,-0.1869876860482E+02, 0.3760000000000E+01
 0.21470E+03, 0.2995885124726E+02, 0.1000000000000E+02, 0.8182098850128E+02, 0.1000000000000E+01, 0.1343322609991E+01, 0.3120000000000E+01, 0.1865328538706E+01, 0.3120000000000E+01, 0.2553456856905E+03,-0.1870184766846E+02, 0.3760000000000E+01
 0.21480E+03, 0.2995892329403E+02, 0.1000000000000E+02, 0.8181894428223E+02, 0.1000000000000E+01, 0.1343221355108E+01, 0.3120000000000E+01, 0.1865471734047E+01, 0.3120000000000E+01, 0.2553393125545E+03,-0.1870492742437E+02, 0.3760000000000E+01
 0.21490E+03, 0.2995899533969E+02, 0.1000000000000E+02, 0.8181689986534E+02, 0.1000000000000E+01, 0.1343120099881E+01, 0.3120000000000E+01, 0.1865614928108E+01, 0.3120000000000E+01, 0.2553329388085E+03,-0.1870800701500E+02, 0.3760000000000E+01
 0.21500E+03, 0.2995906738378E+02, 0.1000000000000E+02, 0.8181485679440E+02, 0.1000000000000E+01, 0.1343018844330E+01, 0.3120000000000E+01, 0.1865758120970E+01, 0.3120000000000E+01, 0.2553265692694E+03,-0.1871108730411E+02, 0.3760000000000E+01
 0.21510E+03, 0.2995913942675E+02, 0.1000000000000E+02, 0.8181281353428E+02, 0.1000000000000E+01, 0.1342917588435E+01, 0.3120000000000E+01, 0.1865901312548E+01, 0.3120000000000E+01, 0.2553201991476E+03,-0.1871416742658E+02, 0.3760000000000E+01
 0.21520E+03, 0.2995921146813E+02, 0.1000000000000E+02, 0.8181077162022E+02, 0.1000000000000E+01, 0.1342816332215E+01, 0.3120000000000E+01, 0.1866044502922E+01, 0.3120000000000E+01, 0.2553138332327E+03,-0.1871724824342E+02, 0.3760000000000E+01
 0.21530E+03, 0.2995928350838E+02, 0.1000000000000E+02, 0.8180872952424E+02, 0.1000000000000E+01, 0.1342715075652E+01, 0.3120000000000E+01, 0.1866187692007E+01, 0.3120000000000E+01, 0.2553074667577E+03,-0.1872032889468E+02, 0.3760000000000E+01
 0.21540E+03, 0.2995935554703E+02, 0.1000000000000E+02, 0.8180668877196E+02, 0.1000000000000E+01, 0.1342613818764E+01, 0.3120000000000E+01, 0.1866330879883E+01, 0.3120000000000E+01, 0.2553011044823E+03,-0.1872341024083E+02, 0.3760000000000E+01
 0.21550E+03, 0.2995942758452E+02, 0.1000000000000E+02, 0.8180464784396E+02, 0.1000000000000E+01, 0.1342512561533E+01, 0.3120000000000E+01, 0.1866474066468E+01, 0.3120000000000E+01, 0.2552947416660E+03,-0.1872649142866E+02, 0.3760000000000E+01
 0.21560E+03, 0.2995949962041E+02, 0.1000000000000E+02, 0.8180260826122E+02, 0.1000000000000E+01, 0.1342411303976E+01, 0.3120000000000E+01, 0.1866617251839E+01, 0.3120000000000E+01, 0.2552883830540E+03,-0.1872957330649E+02, 0.3760000000000E+01
 0.21570E+03, 0.2995957165513E+02, 0.1000000000000E+02, 0.8180056850604E+02, 0.1000000000000E+01, 0.1342310046076E+01, 0.3120000000000E+01, 0.1866760435915E+01, 0.3120000000000E+01, 0.2552820239116E+03,-0.1873265502831E+02, 0.3760000000000E+01
 0.21580E+03, 0.2995964368822E+02, 0.1000000000000E+02, 0.8179853010268E+02, 0.1000000000000E+01, 0.1342208787852E+01, 0.3120000000000E+01, 0.1866903618773E+01, 0.3120000000000E+01, 0.2552756689938E+03,-0.1873573743506E+02, 0.3760000000000E+01
 0.21590E+03, 0.2995971572013E+02, 0.1000000000000E+02, 0.8179649153139E+02, 0.1000000000000E+01, 0.1342107529283E+01, 0.3120000000000E+01, 0.1867046800331E+01, 0.3120000000000E+01, 0.2552693135594E+03,-0.1873881968568E+02, 0.3760000000000E+01
 0.21600E+03, 0.2995978775041E+02, 0.1000000000000E+02, 0.8179445430832E+02, 0.1000000000000E+01, 0.1342006270390E+01, 0.3120000000000E+01, 0.1867189980667E+01, 0.3120000000000E+01, 0.2552629623383E+03,-0.1874190262711E+02, 0.3760000000000E+01
 0.21610E+03, 0.2995985977949E+02, 0.1000000000000E+02, 0.8179241692448E+02, 0.1000000000000E+01, 0.1341905011153E+01, 0.3120000000000E+01, 0.1867333159699E+01, 0.3120000000000E+01, 0.2552566106230E+03,-0.1874498541352E+02, 0.3760000000000E+01
 0.21620E+03, 0.2995993180693E+02, 0.1000000000000E+02, 0.8179038089059E+02, 0.1000000000000E+01, 0.1341803751592E+01, 0.3120000000000E+01, 0.1867476337506E+01, 0.3120000000000E+01, 0.2552502631264E+03,-0.1874806888522E+02, 0.3760000000000E+01
 0.21630E+03, 0.2996000383315E+02, 0.1000000000000E+02, 0.8178834470463E+02, 0.1000000000000E+01, 0.1341702491686E+01, 0.3120000000000E+01, 0.1867619514005E+01, 0.3120000000000E+01, 0.2552439151627E+03,-0.1875115220421E+02, 0.3760000000000E+01
 0.21640E+03, 0.2996007585772E+02, 0.1000000000000E+02, 0.8178630986910E+02, 0.1000000000000E+01, 0.1341601231456E+01, 0.3120000000000E+01, 0.1867762689274E+01, 0.3120000000000E+01, 0.2552375714190E+03,-0.1875423620586E+02, 0.3760000000000E+01
 0.21650E+03, 0.2996014788106E+02, 0.1000000000000E+02, 0.8178427488081E+02, 0.1000000000000E+01, 0.1341499970882E+01, 0.3120000000000E+01, 0.1867905863231E+01, 0.3120000000000E+01, 0.2552312272060E+03,-0.1875732006191E+02, 0.3760000000000E+01
 0.21660E+03, 0.2996021990273E+02, 0.1000000000000E+02, 0.8178224124856E+02, 0.1000000000000E+01, 0.1341398709984E+01, 0.3120000000000E+01, 0.1868049035955E+01, 0.3120000000000E+01, 0.2552248872306E+03,-0.1876040460116E+02, 0.3760000000000E+01
 0.21670E+03, 0.2996029192317E+02, 0.1000000000000E+02, 0.8178020746733E+02, 0.1000000000000E+01, 0.1341297448741E+01, 0.3120000000000E+01, 0.1868192207363E+01, 0.3120000000000E+01, 0.2552185467974E+03,-0.1876348898875E+02, 0.3760000000000E+01
 0.21680E+03, 0.2996036394192E+02, 0.1000000000000E+02, 0.8177817504485E+02, 0.1000000000000E+01, 0.1341196187174E+01, 0.3120000000000E+01, 0.1868335377533E+01, 0.3120000000000E+01, 0.2552122106103E+03,-0.1876657406033E+02, 0.3760000000000E+01
 0.21690E+03, 0.2996043595943E+02, 0.1000000000000E+02, 0.8177614247992E+02, 0.1000000000000E+01, 0.1341094925263E+01, 0.3120000000000E+01, 0.1868478546385E+01, 0.3120000000000E+01, 0.2552058739858E+03,-0.1876965898083E+02, 0.3760000000000E+01
 0.21700E+03, 0.2996050797523E+02, 0.1000000000000E+02, 0.8177411127080E+02, 0.1000000000000E+01, 0.1340993663027E+01, 0.3120000000000E+01, 0.1868621713995E+01, 0.3120000000000E+01, 0.2551995415979E+03,-0.1877274458870E+02, 0.3760000000000E+01
 0.21710E+03, 0.2996057998978E+02, 0.1000000000000E+02, 0.8177207992789E+02, 0.1000000000000E+01, 0.1340892400447E+01, 0.3120000000000E+01, 0.1868764880282E+01, 0.3120000000000E+01, 0.2551932087999E+03,-0.1877583004429E+02, 0.3760000000000E+01
 0.21720E+03, 0.2996065200262E+02, 0.1000000000000E+02, 0.8177004994053E+02, 0.1000000000000E+01, 0.1340791137543E+01, 0.3120000000000E+01, 0.1868908045324E+01, 0.3120000000000E+01, 0.2551868802375E+03,-0.1877891618497E+02, 0.3760000000000E+01
 0.21730E+03, 0.2996072401419E+02, 0.1000000000000E+02, 0.8176801982481E+02, 0.1000000000000E+01, 0.1340689874295E+01, 0.3120000000000E+01, 0.1869051209040E+01, 0.3120000000000E+01, 0.2551805512817E+03,-0.1878200217682E+02, 0.3760000000000E+01
 0.21740E+03, 0.2996079602403E+02, 0.1000000000000E+02, 0.8176599106499E+02, 0.1000000000000E+01, 0.1340588610722E+01, 0.3120000000000E+01, 0.1869194371506E+01, 0.3120000000000E+01, 0.2551742265628E+03,-0.1878508885149E+02, 0.3760000000000E+01
 0.21750E+03, 0.2996086803259E+02, 0.1000000000000E+02, 0.8176396218058E+02, 0.1000000000000E+01, 0.1340487346805E+01, 0.3120000000000E+01, 0.1869337532644E+01, 0.3120000000000E+01, 0.2551679014622E+03,-0.1878817538570E+02, 0.3760000000000E+01
 0.21760E+03, 0.2996094003942E+02, 0.1000000000000E+02, 0.8176193465664E+02, 0.1000000000000E+01, 0.1340386082563E+01, 0.3120000000000E+01, 0.1869480692529E+01, 0.3120000000000E+01, 0.2551615806125E+03,-0.1879126259729E+02, 0.3760000000000E+01
 0.21770E+03, 0.2996101204495E+02, 0.1000000000000E+02, 0.8175990701383E+02, 0.1000000000000E+01, 0.1340284817978E+01, 0.3120000000000E+01, 0.1869623851081E+01, 0.3120000000000E+01, 0.2551552593989E+03,-0.1879434966115E+02, 0.3760000000000E+01
 0.21780E+03, 0.2996108404873E+02, 0.1000000000000E+02, 0.8175788073052E+02, 0.1000000000000E+01, 0.1340183553068E+01, 0.3120000000000E+01, 0.1869767008376E+01, 0.3120000000000E+01, 0.2551489424332E+03,-0.1879743740673E+02, 0.3760000000000E+01
 0.21790E+03, 0.2996115605122E+02, 0.1000000000000E+02, 0.8175585433307E+02, 0.1000000000000E+01, 0.1340082287814E+01, 0.3120000000000E+01, 0.1869910164335E+01, 0.3120000000000E+01, 0.2551426251184E+03,-0.1880052501140E+02, 0.3760000000000E+01
 0.21800E+03, 0.2996122805194E+02, 0.1000000000000E+02, 0.8175382929466E+02, 0.1000000000000E+01, 0.1339981022235E+01, 0.3120000000000E+01, 0.1870053319035E+01, 0.3120000000000E+01, 0.2551363120497E+03,-0.1880361329490E+02, 0.3760000000000E+01
 0.21810E+03, 0.2996130005134E+02, 0.1000000000000E+02, 0.8175180415190E+02, 0.1000000000000E+01, 0.1339879756313E+01, 0.3120000000000E+01, 0.1870196472395E+01, 0.3120000000000E+01, 0.2551299986626E+03,-0.1880670143418E+02, 0.3760000000000E+01
 0.21820E+03, 0.2996137204898E+02, 0.1000000000000E+02, 0.8174978036687E+02, 0.1000000000000E+01, 0.1339778490066E+01, 0.3120000000000E+01, 0.1870339624492E+01, 0.3120000000000E+01, 0.2551236895175E+03,-0.1880979025360E+02, 0.3760000000000E+01
 0.21830E+03, 0.2996144404529E+02, 0.1000000000000E+02, 0.8174775647796E+02, 0.1000000000000E+01, 0.1339677223475E+01, 0.3120000000000E+01, 0.1870482775247E+01, 0.3120000000000E+01, 0.2551173800554E+03,-0.1881287893787E+02, 0.3760000000000E+01
 0.21840E+03, 0.2996151603981E+02, 0.1000000000000E+02, 0.8174573395322E+02, 0.1000000000000E+01, 0.1339575956558E+01, 0.3120000000000E+01, 0.1870625924735E+01, 0.3120000000000E+01, 0.2551110748551E+03,-0.1881596829712E+02, 0.3760000000000E+01
 0.21850E+03, 0.2996158803300E+02, 0.1000000000000E+02, 0.8174371133098E+02, 0.1000000000000E+01, 0.1339474689299E+01, 0.3120000000000E+01, 0.1870769072878E+01, 0.3120000000000E+01, 0.2551047693578E+03,-0.1881905751549E+02, 0.3760000000000E+01
 0.21860E+03, 0.2996166002440E+02, 0.1000000000000E+02, 0.8174169007442E+02, 0.1000000000000E+01, 0.1339373421714E+01, 0.3120000000000E+01, 0.1870912219751E+01, 0.3120000000000E+01, 0.2550984681271E+03,-0.1882214740673E+02, 0.3760000000000E+01
 0.21870E+03, 0.2996173201444E+02, 0.1000000000000E+02, 0.8173966872019E+02, 0.1000000000000E+01, 0.1339272153786E+01, 0.3120000000000E+01, 0.1871055365275E+01, 0.3120000000000E+01, 0.2550921665987E+03,-0.1882523716870E+02, 0.3760000000000E+01
 0.21880E+03, 0.2996180400268E+02, 0.1000000000000E+02, 0.8173764873290E+02, 0.1000000000000E+01, 0.1339170885532E+01, 0.3120000000000E+01, 0.1871198509526E+01, 0.3120000000000E+01, 0.2550858693407E+03,-0.1882832760261E+02, 0.3760000000000E+01
 0.21890E+03, 0.2996187598957E+02, 0.1000000000000E+02, 0.8173562865721E+02, 0.1000000000000E+01, 0.1339069616936E+01, 0.3120000000000E+01, 0.1871341652426E+01, 0.3120000000000E+01, 0.2550795718137E+03,-0.1883141789862E+02, 0.3760000000000E+01
 0.21900E+03, 0.2996194797464E+02, 0.1000000000000E+02, 0.8173360994867E+02, 0.1000000000000E+01, 0.1338968348014E+01, 0.3120000000000E+01, 0.1871484794049E+01, 0.3120000000000E+01, 0.2550732785580E+03,-0.1883450886894E+02, 0.3760000000000E+01
 0.21910E+03, 0.2996201995833E+02, 0.1000000000000E+02, 0.8173159115458E+02, 0.1000000000000E+01, 0.1338867078748E+01, 0.3120000000000E+01, 0.1871627934318E+01, 0.3120000000000E+01, 0.2550669850422E+03,-0.1883759970833E+02, 0.3760000000000E+01
 0.21920E+03, 0.2996209194021E+02, 0.1000000000000E+02, 0.8172957372767E+02, 0.1000000000000E+01, 0.1338765809158E+01, 0.3120000000000E+01, 0.1871771073307E+01, 0.3120000000000E+01, 0.2550606957975E+03,-0.1884069122173E+02, 0.3760000000000E+01
 0.21930E+03, 0.2996216392070E+02, 0.1000000000000E+02, 0.8172755622600E+02, 0.1000000000000E+01, 0.1338664539224E+01, 0.3120000000000E+01, 0.1871914210939E+01, 0.3120000000000E+01, 0.2550544063262E+03,-0.1884378259507E+02, 0.3760000000000E+01
 0.21940E+03, 0.2996223589936E+02, 0.1000000000000E+02, 0.8172554008874E+02, 0.1000000000000E+01, 0.1338563268965E+01, 0.3120000000000E+01, 0.1872057347289E+01, 0.3120000000000E+01, 0.2550481211176E+03,-0.1884687464672E+02, 0.3760000000000E+01
 0.21950E+03, 0.2996230787662E+02, 0.1000000000000E+02, 0.8172352387724E+02, 0.1000000000000E+01, 0.1338461998363E+01, 0.3120000000000E+01, 0.1872200482279E+01, 0.3120000000000E+01, 0.2550418356840E+03,-0.1884996656717E+02, 0.3760000000000E+01
 0.21960E+03, 0.2996237985204E+02, 0.1000000000000E+02, 0.8172150903670E+02, 0.1000000000000E+01, 0.1338360727435E+01, 0.3120000000000E+01, 0.1872343615984E+01, 0.3120000000000E+01, 0.2550355545332E+03,-0.1885305915915E+02, 0.3760000000000E+01
 0.21970E+03, 0.2996245182606E+02, 0.1000000000000E+02, 0.8171949412626E+02, 0.1000000000000E+01, 0.1338259456164E+01, 0.3120000000000E+01, 0.1872486748326E+01, 0.3120000000000E+01, 0.2550292731710E+03,-0.1885615162062E+02, 0.3760000000000E+01
 0.21980E+03, 0.2996252379823E+02, 0.1000000000000E+02, 0.8171748058761E+02, 0.1000000000000E+01, 0.1338158184568E+01, 0.3120000000000E+01, 0.1872629879380E+01, 0.3120000000000E+01, 0.2550229960940E+03,-0.1885924475323E+02, 0.3760000000000E+01
 0.21990E+03, 0.2996259576898E+02, 0.1000000000000E+02, 0.8171546698203E+02, 0.1000000000000E+01, 0.1338056912628E+01, 0.3120000000000E+01, 0.1872773009068E+01, 0.3120000000000E+01, 0.2550167188149E+03,-0.1886233775810E+02, 0.3760000000000E+01
 0.22000E+03, 0.2996266773787E+02, 0.1000000000000E+02, 0.8171345475425E+02, 0.1000000000000E+01, 0.1337955640364E+01, 0.3120000000000E+01, 0.1872916137466E+01, 0.3120000000000E+01, 0.2550104458397E+03,-0.1886543142683E+02, 0.3760000000000E+01
 0.22010E+03, 0.2996273970533E+02, 0.1000000000000E+02, 0.8171144246036E+02, 0.1000000000000E+01, 0.1337854367756E+01, 0.3120000000000E+01, 0.1873059264496E+01, 0.3120000000000E+01, 0.2550041726651E+03,-0.1886852497239E+02, 0.3760000000000E+01
 0.22020E+03, 0.2996281167093E+02, 0.1000000000000E+02, 0.8170943154105E+02, 0.1000000000000E+01, 0.1337753094823E+01, 0.3120000000000E+01, 0.1873202390232E+01, 0.3120000000000E+01, 0.2549979037842E+03,-0.1887161918801E+02, 0.3760000000000E+01
 0.22030E+03, 0.2996288363509E+02, 0.1000000000000E+02, 0.8170742056780E+02, 0.1000000000000E+01, 0.1337651821546E+01, 0.3120000000000E+01, 0.1873345514597E+01, 0.3120000000000E+01, 0.2549916347416E+03,-0.1887471327527E+02, 0.3760000000000E+01
 0.22040E+03, 0.2996295559736E+02, 0.1000000000000E+02, 0.8170541096925E+02, 0.1000000000000E+01, 0.1337550547945E+01, 0.3120000000000E+01, 0.1873488637666E+01, 0.3120000000000E+01, 0.2549853699932E+03,-0.1887780803076E+02, 0.3760000000000E+01
 0.22050E+03, 0.2996302755820E+02, 0.1000000000000E+02, 0.8170340131646E+02, 0.1000000000000E+01, 0.1337449274000E+01, 0.3120000000000E+01, 0.1873631759363E+01, 0.3120000000000E+01, 0.2549791050820E+03,-0.1888090266299E+02, 0.3760000000000E+01
 0.22060E+03, 0.2996309951715E+02, 0.1000000000000E+02, 0.8170139304280E+02, 0.1000000000000E+01, 0.1337347999730E+01, 0.3120000000000E+01, 0.1873774879760E+01, 0.3120000000000E+01, 0.2549728444787E+03,-0.1888399796372E+02, 0.3760000000000E+01
 0.22070E+03, 0.2996317147464E+02, 0.1000000000000E+02, 0.8169938472339E+02, 0.1000000000000E+01, 0.1337246725117E+01, 0.3120000000000E+01, 0.1873917998782E+01, 0.3120000000000E+01, 0.2549665837393E+03,-0.1888709313554E+02, 0.3760000000000E+01
 0.22080E+03, 0.2996324343023E+02, 0.1000000000000E+02, 0.8169737777425E+02, 0.1000000000000E+01, 0.1337145450179E+01, 0.3120000000000E+01, 0.1874061116503E+01, 0.3120000000000E+01, 0.2549603272800E+03,-0.1889018898353E+02, 0.3760000000000E+01
 0.22090E+03, 0.2996331538436E+02, 0.1000000000000E+02, 0.8169537078969E+02, 0.1000000000000E+01, 0.1337044174897E+01, 0.3120000000000E+01, 0.1874204232847E+01, 0.3120000000000E+01, 0.2549540707167E+03,-0.1889328470287E+02, 0.3760000000000E+01
 0.22100E+03, 0.2996338733659E+02, 0.1000000000000E+02, 0.8169336518333E+02, 0.1000000000000E+01, 0.1336942899290E+01, 0.3120000000000E+01, 0.1874347347886E+01, 0.3120000000000E+01, 0.2549478184582E+03,-0.1889638108374E+02, 0.3760000000000E+01
 0.22110E+03, 0.2996345928734E+02, 0.1000000000000E+02, 0.8169135953761E+02, 0.1000000000000E+01, 0.1336841623341E+01, 0.3120000000000E+01, 0.1874490461546E+01, 0.3120000000000E+01, 0.2549415660833E+03,-0.1889947734929E+02, 0.3760000000000E+01
 0.22120E+03, 0.2996353123617E+02, 0.1000000000000E+02, 0.8168935527102E+02, 0.1000000000000E+01, 0.1336740347066E+01, 0.3120000000000E+01, 0.1874633573899E+01, 0.3120000000000E+01, 0.2549353180161E+03,-0.1890257427716E+02, 0.3760000000000E+01
 0.22130E+03, 0.2996360318353E+02, 0.1000000000000E+02, 0.8168735097228E+02, 0.1000000000000E+01, 0.1336639070448E+01, 0.3120000000000E+01, 0.1874776684870E+01, 0.3120000000000E+01, 0.2549290698550E+03,-0.1890567108830E+02, 0.3760000000000E+01
 0.22140E+03, 0.2996367512896E+02, 0.1000000000000E+02, 0.8168534805262E+02, 0.1000000000000E+01, 0.1336537793504E+01, 0.3120000000000E+01, 0.1874919794533E+01, 0.3120000000000E+01, 0.2549228260013E+03,-0.1890876856269E+02, 0.3760000000000E+01
 0.22150E+03, 0.2996374707290E+02, 0.1000000000000E+02, 0.8168334510786E+02, 0.1000000000000E+01, 0.1336436516218E+01, 0.3120000000000E+01, 0.1875062902811E+01, 0.3120000000000E+01, 0.2549165820757E+03,-0.1891186591640E+02, 0.3760000000000E+01
 0.22160E+03, 0.2996381901490E+02, 0.1000000000000E+02, 0.8168134353845E+02, 0.1000000000000E+01, 0.1336335238607E+01, 0.3120000000000E+01, 0.1875206009778E+01, 0.3120000000000E+01, 0.2549103424458E+03,-0.1891496393414E+02, 0.3760000000000E+01
 0.22170E+03, 0.2996389095541E+02, 0.1000000000000E+02, 0.8167934195152E+02, 0.1000000000000E+01, 0.1336233960653E+01, 0.3120000000000E+01, 0.1875349115360E+01, 0.3120000000000E+01, 0.2549041027676E+03,-0.1891806183773E+02, 0.3760000000000E+01
 0.22180E+03, 0.2996396289398E+02, 0.1000000000000E+02, 0.8167734174270E+02, 0.1000000000000E+01, 0.1336132682373E+01, 0.3120000000000E+01, 0.1875492219628E+01, 0.3120000000000E+01, 0.2548978673935E+03,-0.1892116039985E+02, 0.3760000000000E+01
 0.22190E+03, 0.2996403483104E+02, 0.1000000000000E+02, 0.8167534151744E+02, 0.1000000000000E+01, 0.1336031403751E+01, 0.3120000000000E+01, 0.1875635322508E+01, 0.3120000000000E+01, 0.2548916319745E+03,-0.1892425884691E+02, 0.3760000000000E+01
 0.22200E+03, 0.2996410676615E+02, 0.1000000000000E+02, 0.8167334267154E+02, 0.1000000000000E+01, 0.1335930124803E+01, 0.3120000000000E+01, 0.1875778424072E+01, 0.3120000000000E+01, 0.2548854008635E+03,-0.1892735795667E+02, 0.3760000000000E+01
 0.22210E+03, 0.2996417869975E+02, 0.1000000000000E+02, 0.8167134381398E+02, 0.1000000000000E+01, 0.1335828845513E+01, 0.3120000000000E+01, 0.1875921524247E+01, 0.3120000000000E+01, 0.2548791697225E+03,-0.1893045695351E+02, 0.3760000000000E+01
 0.22220E+03, 0.2996425063138E+02, 0.1000000000000E+02, 0.8166934633778E+02, 0.1000000000000E+01, 0.1335727565897E+01, 0.3120000000000E+01, 0.1876064623104E+01, 0.3120000000000E+01, 0.2548729428956E+03,-0.1893355660937E+02, 0.3760000000000E+01
 0.22230E+03, 0.2996432256150E+02, 0.1000000000000E+02, 0.8166734885621E+02, 0.1000000000000E+01, 0.1335626285939E+01, 0.3120000000000E+01, 0.1876207720569E+01, 0.3120000000000E+01, 0.2548667160582E+03,-0.1893665615153E+02, 0.3760000000000E+01
 0.22240E+03, 0.2996439448965E+02, 0.1000000000000E+02, 0.8166535275252E+02, 0.1000000000000E+01, 0.1335525005655E+01, 0.3120000000000E+01, 0.1876350816714E+01, 0.3120000000000E+01, 0.2548604935241E+03,-0.1893975635437E+02, 0.3760000000000E+01
 0.22250E+03, 0.2996446641627E+02, 0.1000000000000E+02, 0.8166335664899E+02, 0.1000000000000E+01, 0.1335423725028E+01, 0.3120000000000E+01, 0.1876493911467E+01, 0.3120000000000E+01, 0.2548542709968E+03,-0.1894285644717E+02, 0.3760000000000E+01
 0.22260E+03, 0.2996453834092E+02, 0.1000000000000E+02, 0.8166136192898E+02, 0.1000000000000E+01, 0.1335322444077E+01, 0.3120000000000E+01, 0.1876637004897E+01, 0.3120000000000E+01, 0.2548480527901E+03,-0.1894595719398E+02, 0.3760000000000E+01
 0.22270E+03, 0.2996461026403E+02, 0.1000000000000E+02, 0.8165936720997E+02, 0.1000000000000E+01, 0.1335221162783E+01, 0.3120000000000E+01, 0.1876780096932E+01, 0.3120000000000E+01, 0.2548418345928E+03,-0.1894905783505E+02, 0.3760000000000E+01
 0.22280E+03, 0.2996468218515E+02, 0.1000000000000E+02, 0.8165737387355E+02, 0.1000000000000E+01, 0.1335119881163E+01, 0.3120000000000E+01, 0.1876923187644E+01, 0.3120000000000E+01, 0.2548356207133E+03,-0.1895215913158E+02, 0.3760000000000E+01
 0.22290E+03, 0.2996475410473E+02, 0.1000000000000E+02, 0.8165538054601E+02, 0.1000000000000E+01, 0.1335018599201E+01, 0.3120000000000E+01, 0.1877066276959E+01, 0.3120000000000E+01, 0.2548294068676E+03,-0.1895526031951E+02, 0.3760000000000E+01
 0.22300E+03, 0.2996482602232E+02, 0.1000000000000E+02, 0.8165338860010E+02, 0.1000000000000E+01, 0.1334917316914E+01, 0.3120000000000E+01, 0.1877209364948E+01, 0.3120000000000E+01, 0.2548231973366E+03,-0.1895836216343E+02, 0.3760000000000E+01
 0.22310E+03, 0.2996489793836E+02, 0.1000000000000E+02, 0.8165139666509E+02, 0.1000000000000E+01, 0.1334816034284E+01, 0.3120000000000E+01, 0.1877352451539E+01, 0.3120000000000E+01, 0.2548169878459E+03,-0.1896146390239E+02, 0.3760000000000E+01
 0.22320E+03, 0.2996496985240E+02, 0.1000000000000E+02, 0.8164940611590E+02, 0.1000000000000E+01, 0.1334714751329E+01, 0.3120000000000E+01, 0.1877495536802E+01, 0.3120000000000E+01, 0.2548107826827E+03,-0.1896456629545E+02, 0.3760000000000E+01
 0.22330E+03, 0.2996504176489E+02, 0.1000000000000E+02, 0.8164741558252E+02, 0.1000000000000E+01, 0.1334613468032E+01, 0.3120000000000E+01, 0.1877638620666E+01, 0.3120000000000E+01, 0.2548045775751E+03,-0.1896766858502E+02, 0.3760000000000E+01
 0.22340E+03, 0.2996511367537E+02, 0.1000000000000E+02, 0.8164542643474E+02, 0.1000000000000E+01, 0.1334512184409E+01, 0.3120000000000E+01, 0.1877781703200E+01, 0.3120000000000E+01, 0.2547983767944E+03,-0.1897077152492E+02, 0.3760000000000E+01
 0.22350E+03, 0.2996518558428E+02, 0.1000000000000E+02, 0.8164343730653E+02, 0.1000000000000E+01, 0.1334410900444E+01, 0.3120000000000E+01, 0.1877924784333E+01, 0.3120000000000E+01, 0.2547921760808E+03,-0.1897387436667E+02, 0.3760000000000E+01
 0.22360E+03, 0.2996525749118E+02, 0.1000000000000E+02, 0.8164144956514E+02, 0.1000000000000E+01, 0.1334309616154E+01, 0.3120000000000E+01, 0.1878067864136E+01, 0.3120000000000E+01, 0.2547859796979E+03,-0.1897697785729E+02, 0.3760000000000E+01
 0.22370E+03, 0.2996532939651E+02, 0.1000000000000E+02, 0.8163946184923E+02, 0.1000000000000E+01, 0.1334208331522E+01, 0.3120000000000E+01, 0.1878210942535E+01, 0.3120000000000E+01, 0.2547797834005E+03,-0.1898008124428E+02, 0.3760000000000E+01
 0.22380E+03, 0.2996540129982E+02, 0.1000000000000E+02, 0.8163747551948E+02, 0.1000000000000E+01, 0.1334107046564E+01, 0.3120000000000E+01, 0.1878354019602E+01, 0.3120000000000E+01, 0.2547735914316E+03,-0.1898318528467E+02, 0.3760000000000E+01
 0.22390E+03, 0.2996547320155E+02, 0.1000000000000E+02, 0.8163548921761E+02, 0.1000000000000E+01, 0.1334005761264E+01, 0.3120000000000E+01, 0.1878497095264E+01, 0.3120000000000E+01, 0.2547673995558E+03,-0.1898628922629E+02, 0.3760000000000E+01
 0.22400E+03, 0.2996554510125E+02, 0.1000000000000E+02, 0.8163350430458E+02, 0.1000000000000E+01, 0.1333904475639E+01, 0.3120000000000E+01, 0.1878640169593E+01, 0.3120000000000E+01, 0.2547612120166E+03,-0.1898939381900E+02, 0.3760000000000E+01
 0.22410E+03, 0.2996561699937E+02, 0.1000000000000E+02, 0.8163151942325E+02, 0.1000000000000E+01, 0.1333803189672E+01, 0.3120000000000E+01, 0.1878783242516E+01, 0.3120000000000E+01, 0.2547550245825E+03,-0.1899249831207E+02, 0.3760000000000E+01
 0.22420E+03, 0.2996568889546E+02, 0.1000000000000E+02, 0.8162953593115E+02, 0.1000000000000E+01, 0.1333701903380E+01, 0.3120000000000E+01, 0.1878926314104E+01, 0.3120000000000E+01, 0.2547488414863E+03,-0.1899560345574E+02, 0.3760000000000E+01
 0.22430E+03, 0.2996576078995E+02, 0.1000000000000E+02, 0.8162755247425E+02, 0.1000000000000E+01, 0.1333600616746E+01, 0.3120000000000E+01, 0.1879069384286E+01, 0.3120000000000E+01, 0.2547426585058E+03,-0.1899870850192E+02, 0.3760000000000E+01
 0.22440E+03, 0.2996583268241E+02, 0.1000000000000E+02, 0.8162557041342E+02, 0.1000000000000E+01, 0.1333499329786E+01, 0.3120000000000E+01, 0.1879212453130E+01, 0.3120000000000E+01, 0.2547364798846E+03,-0.1900181419380E+02, 0.3760000000000E+01
 0.22450E+03, 0.2996590457326E+02, 0.1000000000000E+02, 0.8162358838761E+02, 0.1000000000000E+01, 0.1333398042485E+01, 0.3120000000000E+01, 0.1879355520566E+01, 0.3120000000000E+01, 0.2547303013785E+03,-0.1900491979339E+02, 0.3760000000000E+01
 0.22460E+03, 0.2996597646207E+02, 0.1000000000000E+02, 0.8162160775327E+02, 0.1000000000000E+01, 0.1333296754858E+01, 0.3120000000000E+01, 0.1879498586665E+01, 0.3120000000000E+01, 0.2547241272172E+03,-0.1900802604275E+02, 0.3760000000000E+01
 0.22470E+03, 0.2996604834928E+02, 0.1000000000000E+02, 0.8161962716762E+02, 0.1000000000000E+01, 0.1333195466889E+01, 0.3120000000000E+01, 0.1879641651354E+01, 0.3120000000000E+01, 0.2547179532137E+03,-0.1901113218923E+02, 0.3760000000000E+01
 0.22480E+03, 0.2996612023444E+02, 0.1000000000000E+02, 0.8161764797146E+02, 0.1000000000000E+01, 0.1333094178595E+01, 0.3120000000000E+01, 0.1879784714703E+01, 0.3120000000000E+01, 0.2547117835487E+03,-0.1901423898619E+02, 0.3760000000000E+01
 0.22490E+03, 0.2996619211798E+02, 0.1000000000000E+02, 0.8161566882261E+02, 0.1000000000000E+01, 0.1332992889960E+01, 0.3120000000000E+01, 0.1879927776643E+01, 0.3120000000000E+01, 0.2547056140373E+03,-0.1901734569240E+02, 0.3760000000000E+01
 0.22500E+03, 0.2996626399947E+02, 0.1000000000000E+02, 0.8161369106796E+02, 0.1000000000000E+01, 0.1332891600999E+01, 0.3120000000000E+01, 0.1880070837241E+01, 0.3120000000000E+01, 0.2546994488789E+03,-0.1902045304610E+02, 0.3760000000000E+01
 0.22510E+03, 0.2996633587934E+02, 0.1000000000000E+02, 0.8161171336482E+02, 0.1000000000000E+01, 0.1332790311697E+01, 0.3120000000000E+01, 0.1880213896429E+01, 0.3120000000000E+01, 0.2546932838871E+03,-0.1902356030403E+02, 0.3760000000000E+01
 0.22520E+03, 0.2996640775715E+02, 0.1000000000000E+02, 0.8160973705601E+02, 0.1000000000000E+01, 0.1332689022069E+01, 0.3120000000000E+01, 0.1880356954275E+01, 0.3120000000000E+01, 0.2546871232487E+03,-0.1902666820954E+02, 0.3760000000000E+01
 0.22530E+03, 0.2996647963334E+02, 0.1000000000000E+02, 0.8160776080508E+02, 0.1000000000000E+01, 0.1332587732100E+01, 0.3120000000000E+01, 0.1880500010708E+01, 0.3120000000000E+01, 0.2546809627968E+03,-0.1902977602392E+02, 0.3760000000000E+01
 0.22540E+03, 0.2996655150745E+02, 0.1000000000000E+02, 0.8160578594955E+02, 0.1000000000000E+01, 0.1332486441805E+01, 0.3120000000000E+01, 0.1880643065799E+01, 0.3120000000000E+01, 0.2546748067016E+03,-0.1903288447819E+02, 0.3760000000000E+01
 0.22550E+03, 0.2996662337994E+02, 0.1000000000000E+02, 0.8160381115350E+02, 0.1000000000000E+01, 0.1332385151170E+01, 0.3120000000000E+01, 0.1880786119476E+01, 0.3120000000000E+01, 0.2546686507976E+03,-0.1903599284903E+02, 0.3760000000000E+01
 0.22560E+03, 0.2996669525036E+02, 0.1000000000000E+02, 0.8160183775090E+02, 0.1000000000000E+01, 0.1332283860209E+01, 0.3120000000000E+01, 0.1880929171809E+01, 0.3120000000000E+01, 0.2546624992444E+03,-0.1903910186133E+02, 0.3760000000000E+01
 0.22570E+03, 0.2996676711914E+02, 0.1000000000000E+02, 0.8159986441592E+02, 0.1000000000000E+01, 0.1332182568906E+01, 0.3120000000000E+01, 0.1881072222728E+01, 0.3120000000000E+01, 0.2546563479078E+03,-0.1904221078458E+02, 0.3760000000000E+01
 0.22580E+03, 0.2996683898584E+02, 0.1000000000000E+02, 0.8159789247376E+02, 0.1000000000000E+01, 0.1332081277279E+01, 0.3120000000000E+01, 0.1881215272303E+01, 0.3120000000000E+01, 0.2546502009198E+03,-0.1904532035445E+02, 0.3760000000000E+01
 0.22590E+03, 0.2996691085090E+02, 0.1000000000000E+02, 0.8159592060408E+02, 0.1000000000000E+01, 0.1331979985310E+01, 0.3120000000000E+01, 0.1881358320462E+01, 0.3120000000000E+01, 0.2546440541635E+03,-0.1904842983044E+02, 0.3760000000000E+01
 0.22600E+03, 0.2996698271388E+02, 0.1000000000000E+02, 0.8159395013045E+02, 0.1000000000000E+01, 0.1331878693016E+01, 0.3120000000000E+01, 0.1881501367275E+01, 0.3120000000000E+01, 0.2546379117658E+03,-0.1905153995299E+02, 0.3760000000000E+01
 0.22610E+03, 0.2996705457522E+02, 0.1000000000000E+02, 0.8159197972889E+02, 0.1000000000000E+01, 0.1331777400381E+01, 0.3120000000000E+01, 0.1881644412673E+01, 0.3120000000000E+01, 0.2546317695986E+03,-0.1905464998739E+02, 0.3760000000000E+01
 0.22620E+03, 0.2996712643446E+02, 0.1000000000000E+02, 0.8159001072160E+02, 0.1000000000000E+01, 0.1331676107421E+01, 0.3120000000000E+01, 0.1881787456724E+01, 0.3120000000000E+01, 0.2546256317844E+03,-0.1905776066802E+02, 0.3760000000000E+01
 0.22630E+03, 0.2996719829205E+02, 0.1000000000000E+02, 0.8158804179560E+02, 0.1000000000000E+01, 0.1331574814120E+01, 0.3120000000000E+01, 0.1881930499358E+01, 0.3120000000000E+01, 0.2546194942294E+03,-0.1906087126013E+02, 0.3760000000000E+01
 0.22640E+03, 0.2996727014756E+02, 0.1000000000000E+02, 0.8158607426310E+02, 0.1000000000000E+01, 0.1331473520493E+01, 0.3120000000000E+01, 0.1882073540645E+01, 0.3120000000000E+01, 0.2546133610249E+03,-0.1906398249504E+02, 0.3760000000000E+01
 0.22650E+03, 0.2996734200140E+02, 0.1000000000000E+02, 0.8158410681366E+02, 0.1000000000000E+01, 0.1331372226526E+01, 0.3120000000000E+01, 0.1882216580515E+01, 0.3120000000000E+01, 0.2546072280851E+03,-0.1906709364857E+02, 0.3760000000000E+01
 0.22660E+03, 0.2996741385315E+02, 0.1000000000000E+02, 0.8158214076262E+02, 0.1000000000000E+01, 0.1331270932233E+01, 0.3120000000000E+01, 0.1882359619037E+01, 0.3120000000000E+01, 0.2546010995110E+03,-0.1907020544018E+02, 0.3760000000000E+01
 0.22670E+03, 0.2996748570324E+02, 0.1000000000000E+02, 0.8158017479897E+02, 0.1000000000000E+01, 0.1331169637599E+01, 0.3120000000000E+01, 0.1882502656141E+01, 0.3120000000000E+01, 0.2545949712151E+03,-0.1907331714486E+02, 0.3760000000000E+01
 0.22680E+03, 0.2996755755122E+02, 0.1000000000000E+02, 0.8157821022959E+02, 0.1000000000000E+01, 0.1331068342641E+01, 0.3120000000000E+01, 0.1882645691896E+01, 0.3120000000000E+01, 0.2545888472719E+03,-0.1907642949579E+02, 0.3760000000000E+01
 0.22690E+03, 0.2996762939754E+02, 0.1000000000000E+02, 0.8157624575101E+02, 0.1000000000000E+01, 0.1330967047341E+01, 0.3120000000000E+01, 0.1882788726233E+01, 0.3120000000000E+01, 0.2545827236175E+03,-0.1907954176601E+02, 0.3760000000000E+01
 0.22700E+03, 0.2996770124175E+02, 0.1000000000000E+02, 0.8157428267174E+02, 0.1000000000000E+01, 0.1330865751717E+01, 0.3120000000000E+01, 0.1882931759220E+01, 0.3120000000000E+01, 0.2545766043315E+03,-0.1908265467086E+02, 0.3760000000000E+01
 0.22710E+03, 0.2996777308430E+02, 0.1000000000000E+02, 0.8157231968680E+02, 0.1000000000000E+01, 0.1330764455751E+01, 0.3120000000000E+01, 0.1883074790789E+01, 0.3120000000000E+01, 0.2545704853453E+03,-0.1908576749515E+02, 0.3760000000000E+01
 0.22720E+03, 0.2996784492473E+02, 0.1000000000000E+02, 0.8157035810342E+02, 0.1000000000000E+01, 0.1330663159461E+01, 0.3120000000000E+01, 0.1883217821007E+01, 0.3120000000000E+01, 0.2545643707344E+03,-0.1908888095624E+02, 0.3760000000000E+01
 0.22730E+03, 0.2996791676348E+02, 0.1000000000000E+02, 0.8156839661312E+02, 0.1000000000000E+01, 0.1330561862831E+01, 0.3120000000000E+01, 0.1883360849806E+01, 0.3120000000000E+01, 0.2545582564194E+03,-0.1909199433930E+02, 0.3760000000000E+01
 0.22740E+03, 0.2996798860013E+02, 0.1000000000000E+02, 0.8156643652322E+02, 0.1000000000000E+01, 0.1330460565875E+01, 0.3120000000000E+01, 0.1883503877254E+01, 0.3120000000000E+01, 0.2545521464759E+03,-0.1909510836448E+02, 0.3760000000000E+01
 0.22750E+03, 0.2996806043509E+02, 0.1000000000000E+02, 0.8156447653510E+02, 0.1000000000000E+01, 0.1330359268579E+01, 0.3120000000000E+01, 0.1883646903284E+01, 0.3120000000000E+01, 0.2545460368555E+03,-0.1909822231174E+02, 0.3760000000000E+01
 0.22760E+03, 0.2996813226793E+02, 0.1000000000000E+02, 0.8156251794607E+02, 0.1000000000000E+01, 0.1330257970957E+01, 0.3120000000000E+01, 0.1883789927961E+01, 0.3120000000000E+01, 0.2545399316026E+03,-0.1910133689167E+02, 0.3760000000000E+01
 0.22770E+03, 0.2996820409909E+02, 0.1000000000000E+02, 0.8156055946536E+02, 0.1000000000000E+01, 0.1330156672995E+01, 0.3120000000000E+01, 0.1883932951219E+01, 0.3120000000000E+01, 0.2545338266929E+03,-0.1910445139647E+02, 0.3760000000000E+01
 0.22780E+03, 0.2996827592813E+02, 0.1000000000000E+02, 0.8155860238284E+02, 0.1000000000000E+01, 0.1330055374709E+01, 0.3120000000000E+01, 0.1884075973124E+01, 0.3120000000000E+01, 0.2545277261480E+03,-0.1910756653491E+02, 0.3760000000000E+01
 0.22790E+03, 0.2996834775548E+02, 0.1000000000000E+02, 0.8155664541170E+02, 0.1000000000000E+01, 0.1329954076082E+01, 0.3120000000000E+01, 0.1884218993611E+01, 0.3120000000000E+01, 0.2545216259558E+03,-0.1911068160247E+02, 0.3760000000000E+01
 0.22800E+03, 0.2996841958071E+02, 0.1000000000000E+02, 0.8155468983984E+02, 0.1000000000000E+01, 0.1329852777130E+01, 0.3120000000000E+01, 0.1884362012744E+01, 0.3120000000000E+01, 0.2545155301316E+03,-0.1911379730088E+02, 0.3760000000000E+01
 0.22810E+03, 0.2996849140424E+02, 0.1000000000000E+02, 0.8155273438068E+02, 0.1000000000000E+01, 0.1329751477838E+01, 0.3120000000000E+01, 0.1884505030458E+01, 0.3120000000000E+01, 0.2545094346643E+03,-0.1911691292784E+02, 0.3760000000000E+01
 0.22820E+03, 0.2996856322564E+02, 0.1000000000000E+02, 0.8155078032302E+02, 0.1000000000000E+01, 0.1329650178221E+01, 0.3120000000000E+01, 0.1884648046818E+01, 0.3120000000000E+01, 0.2545033435719E+03,-0.1912002918909E+02, 0.3760000000000E+01
 0.22830E+03, 0.2996863504535E+02, 0.1000000000000E+02, 0.8154882638400E+02, 0.1000000000000E+01, 0.1329548878265E+01, 0.3120000000000E+01, 0.1884791061759E+01, 0.3120000000000E+01, 0.2544972528548E+03,-0.1912314537694E+02, 0.3760000000000E+01
 0.22840E+03, 0.2996870686292E+02, 0.1000000000000E+02, 0.8154687384601E+02, 0.1000000000000E+01, 0.1329447577983E+01, 0.3120000000000E+01, 0.1884934075346E+01, 0.3120000000000E+01, 0.2544911665111E+03,-0.1912626219897E+02, 0.3760000000000E+01
 0.22850E+03, 0.2996877867880E+02, 0.1000000000000E+02, 0.8154492142542E+02, 0.1000000000000E+01, 0.1329346277361E+01, 0.3120000000000E+01, 0.1885077087514E+01, 0.3120000000000E+01, 0.2544850805388E+03,-0.1912937895067E+02, 0.3760000000000E+01
 0.22860E+03, 0.2996885049253E+02, 0.1000000000000E+02, 0.8154297041003E+02, 0.1000000000000E+01, 0.1329244976415E+01, 0.3120000000000E+01, 0.1885220098328E+01, 0.3120000000000E+01, 0.2544789989528E+03,-0.1913249633361E+02, 0.3760000000000E+01
 0.22870E+03, 0.2996892230457E+02, 0.1000000000000E+02, 0.8154101952021E+02, 0.1000000000000E+01, 0.1329143675128E+01, 0.3120000000000E+01, 0.1885363107722E+01, 0.3120000000000E+01, 0.2544729177637E+03,-0.1913561364562E+02, 0.3760000000000E+01
 0.22880E+03, 0.2996899411446E+02, 0.1000000000000E+02, 0.8153907003017E+02, 0.1000000000000E+01, 0.1329042373517E+01, 0.3120000000000E+01, 0.1885506115762E+01, 0.3120000000000E+01, 0.2544668409440E+03,-0.1913873159210E+02, 0.3760000000000E+01
 0.22890E+03, 0.2996906592265E+02, 0.1000000000000E+02, 0.8153712067226E+02, 0.1000000000000E+01, 0.1328941071566E+01, 0.3120000000000E+01, 0.1885649122382E+01, 0.3120000000000E+01, 0.2544607645415E+03,-0.1914184946505E+02, 0.3760000000000E+01
 0.22900E+03, 0.2996913772870E+02, 0.1000000000000E+02, 0.8153517271289E+02, 0.1000000000000E+01, 0.1328839769290E+01, 0.3120000000000E+01, 0.1885792127648E+01, 0.3120000000000E+01, 0.2544546925045E+03,-0.1914496797163E+02, 0.3760000000000E+01
 0.22910E+03, 0.2996920953304E+02, 0.1000000000000E+02, 0.8153322488729E+02, 0.1000000000000E+01, 0.1328738466675E+01, 0.3120000000000E+01, 0.1885935131494E+01, 0.3120000000000E+01, 0.2544486208899E+03,-0.1914808641331E+02, 0.3760000000000E+01
 0.22920E+03, 0.2996928133523E+02, 0.1000000000000E+02, 0.8153127846389E+02, 0.1000000000000E+01, 0.1328637163735E+01, 0.3120000000000E+01, 0.1886078133986E+01, 0.3120000000000E+01, 0.2544425536519E+03,-0.1915120548486E+02, 0.3760000000000E+01
 0.22930E+03, 0.2996935313571E+02, 0.1000000000000E+02, 0.8152933217611E+02, 0.1000000000000E+01, 0.1328535860456E+01, 0.3120000000000E+01, 0.1886221135059E+01, 0.3120000000000E+01, 0.2544364868423E+03,-0.1915432448777E+02, 0.3760000000000E+01
 0.22940E+03, 0.2996942493404E+02, 0.1000000000000E+02, 0.8152738729221E+02, 0.1000000000000E+01, 0.1328434556851E+01, 0.3120000000000E+01, 0.1886364134777E+01, 0.3120000000000E+01, 0.2544304244144E+03,-0.1915744412177E+02, 0.3760000000000E+01
 0.22950E+03, 0.2996949673065E+02, 0.1000000000000E+02, 0.8152544254804E+02, 0.1000000000000E+01, 0.1328333252908E+01, 0.3120000000000E+01, 0.1886507133076E+01, 0.3120000000000E+01, 0.2544243624275E+03,-0.1916056368775E+02, 0.3760000000000E+01
 0.22960E+03, 0.2996956852512E+02, 0.1000000000000E+02, 0.8152349920879E+02, 0.1000000000000E+01, 0.1328231948639E+01, 0.3120000000000E+01, 0.1886650130020E+01, 0.3120000000000E+01, 0.2544183048258E+03,-0.1916368388588E+02, 0.3760000000000E+01
 0.22970E+03, 0.2996964031786E+02, 0.1000000000000E+02, 0.8152155601339E+02, 0.1000000000000E+01, 0.1328130644032E+01, 0.3120000000000E+01, 0.1886793125545E+01, 0.3120000000000E+01, 0.2544122476778E+03,-0.1916680401440E+02, 0.3760000000000E+01
 0.22980E+03, 0.2996971210845E+02, 0.1000000000000E+02, 0.8151961421767E+02, 0.1000000000000E+01, 0.1328029339100E+01, 0.3120000000000E+01, 0.1886936119716E+01, 0.3120000000000E+01, 0.2544061948984E+03,-0.1916992477857E+02, 0.3760000000000E+01
 0.22990E+03, 0.2996978389732E+02, 0.1000000000000E+02, 0.8151767257102E+02, 0.1000000000000E+01, 0.1327928033829E+01, 0.3120000000000E+01, 0.1887079112468E+01, 0.3120000000000E+01, 0.2544001425891E+03,-0.1917304547669E+02, 0.3760000000000E+01
 0.23000E+03, 0.2996985568404E+02, 0.1000000000000E+02, 0.8151573232867E+02, 0.1000000000000E+01, 0.1327826728233E+01, 0.3120000000000E+01, 0.1887222103866E+01, 0.3120000000000E+01, 0.2543940946629E+03,-0.1917616679992E+02, 0.3760000000000E+01
 0.23010E+03, 0.2996992746903E+02, 0.1000000000000E+02, 0.8151379223669E+02, 0.1000000000000E+01, 0.1327725422298E+01, 0.3120000000000E+01, 0.1887365093846E+01, 0.3120000000000E+01, 0.2543880472106E+03,-0.1917928806485E+02, 0.3760000000000E+01
 0.23020E+03, 0.2996999925186E+02, 0.1000000000000E+02, 0.8151185354923E+02, 0.1000000000000E+01, 0.1327624116039E+01, 0.3120000000000E+01, 0.1887508082471E+01, 0.3120000000000E+01, 0.2543820041420E+03,-0.1918240995552E+02, 0.3760000000000E+01
 0.23030E+03, 0.2997007103296E+02, 0.1000000000000E+02, 0.8150991501470E+02, 0.1000000000000E+01, 0.1327522809441E+01, 0.3120000000000E+01, 0.1887651069678E+01, 0.3120000000000E+01, 0.2543759615555E+03,-0.1918553178795E+02, 0.3760000000000E+01
 0.23040E+03, 0.2997014281190E+02, 0.1000000000000E+02, 0.8150797788618E+02, 0.1000000000000E+01, 0.1327421502518E+01, 0.3120000000000E+01, 0.1887794055531E+01, 0.3120000000000E+01, 0.2543699233570E+03,-0.1918865424284E+02, 0.3760000000000E+01
 0.23050E+03, 0.2997021458912E+02, 0.1000000000000E+02, 0.8150604091672E+02, 0.1000000000000E+01, 0.1327320195257E+01, 0.3120000000000E+01, 0.1887937039966E+01, 0.3120000000000E+01, 0.2543638856599E+03,-0.1919177663707E+02, 0.3760000000000E+01
 0.23060E+03, 0.2997028636417E+02, 0.1000000000000E+02, 0.8150410534767E+02, 0.1000000000000E+01, 0.1327218887671E+01, 0.3120000000000E+01, 0.1888080023048E+01, 0.3120000000000E+01, 0.2543578523333E+03,-0.1919489965908E+02, 0.3760000000000E+01
 0.23070E+03, 0.2997035813749E+02, 0.1000000000000E+02, 0.8150216994182E+02, 0.1000000000000E+01, 0.1327117579747E+01, 0.3120000000000E+01, 0.1888223004712E+01, 0.3120000000000E+01, 0.2543518195207E+03,-0.1919802262677E+02, 0.3760000000000E+01
 0.23080E+03, 0.2997042990865E+02, 0.1000000000000E+02, 0.8150023593988E+02, 0.1000000000000E+01, 0.1327016271498E+01, 0.3120000000000E+01, 0.1888365985024E+01, 0.3120000000000E+01, 0.2543457910897E+03,-0.1920114621582E+02, 0.3760000000000E+01
 0.23090E+03, 0.2997050167807E+02, 0.1000000000000E+02, 0.8149830210554E+02, 0.1000000000000E+01, 0.1326914962910E+01, 0.3120000000000E+01, 0.1888508963918E+01, 0.3120000000000E+01, 0.2543397631864E+03,-0.1920426974553E+02, 0.3760000000000E+01
 0.23100E+03, 0.2997057344533E+02, 0.1000000000000E+02, 0.8149636967428E+02, 0.1000000000000E+01, 0.1326813653999E+01, 0.3120000000000E+01, 0.1888651941459E+01, 0.3120000000000E+01, 0.2543337396619E+03,-0.1920739390063E+02, 0.3760000000000E+01
 0.23110E+03, 0.2997064521085E+02, 0.1000000000000E+02, 0.8149443741127E+02, 0.1000000000000E+01, 0.1326712344749E+01, 0.3120000000000E+01, 0.1888794917584E+01, 0.3120000000000E+01, 0.2543277166672E+03,-0.1921051800080E+02, 0.3760000000000E+01
 0.23120E+03, 0.2997071697420E+02, 0.1000000000000E+02, 0.8149250655081E+02, 0.1000000000000E+01, 0.1326611035174E+01, 0.3120000000000E+01, 0.1888937892357E+01, 0.3120000000000E+01, 0.2543216980496E+03,-0.1921364272740E+02, 0.3760000000000E+01
 0.23130E+03, 0.2997078873582E+02, 0.1000000000000E+02, 0.8149057586784E+02, 0.1000000000000E+01, 0.1326509725261E+01, 0.3120000000000E+01, 0.1889080865714E+01, 0.3120000000000E+01, 0.2543156799904E+03,-0.1921676739319E+02, 0.3760000000000E+01
 0.23140E+03, 0.2997086049527E+02, 0.1000000000000E+02, 0.8148864658490E+02, 0.1000000000000E+01, 0.1326408415025E+01, 0.3120000000000E+01, 0.1889223837718E+01, 0.3120000000000E+01, 0.2543096663005E+03,-0.1921989268392E+02, 0.3760000000000E+01
 0.23150E+03, 0.2997093225297E+02, 0.1000000000000E+02, 0.8148671747885E+02, 0.1000000000000E+01, 0.1326307104450E+01, 0.3120000000000E+01, 0.1889366808309E+01, 0.3120000000000E+01, 0.2543036531673E+03,-0.1922301792526E+02, 0.3760000000000E+01
 0.23160E+03, 0.2997100400851E+02, 0.1000000000000E+02, 0.8148478978021E+02, 0.1000000000000E+01, 0.1326205793550E+01, 0.3120000000000E+01, 0.1889509777547E+01, 0.3120000000000E+01, 0.2542976444261E+03,-0.1922614378213E+02, 0.3760000000000E+01
 0.23170E+03, 0.2997107576231E+02, 0.1000000000000E+02, 0.8148286225947E+02, 0.1000000000000E+01, 0.1326104482313E+01, 0.3120000000000E+01, 0.1889652745371E+01, 0.3120000000000E+01, 0.2542916362448E+03,-0.1922926958908E+02, 0.3760000000000E+01
 0.23180E+03, 0.2997114751393E+02, 0.1000000000000E+02, 0.8148093614293E+02, 0.1000000000000E+01, 0.1326003170752E+01, 0.3120000000000E+01, 0.1889795711843E+01, 0.3120000000000E+01, 0.2542856324455E+03,-0.1923239601712E+02, 0.3760000000000E+01
 0.23190E+03, 0.2997121926381E+02, 0.1000000000000E+02, 0.8147901020911E+02, 0.1000000000000E+01, 0.1325901858853E+01, 0.3120000000000E+01, 0.1889938676903E+01, 0.3120000000000E+01, 0.2542796292209E+03,-0.1923552239596E+02, 0.3760000000000E+01
 0.23200E+03, 0.2997129101152E+02, 0.1000000000000E+02, 0.8147708567880E+02, 0.1000000000000E+01, 0.1325800546629E+01, 0.3120000000000E+01, 0.1890081640611E+01, 0.3120000000000E+01, 0.2542736303763E+03,-0.1923864939465E+02, 0.3760000000000E+01
 0.23210E+03, 0.2997136275748E+02, 0.1000000000000E+02, 0.8147516133870E+02, 0.1000000000000E+01, 0.1325699234068E+01, 0.3120000000000E+01, 0.1890224602907E+01, 0.3120000000000E+01, 0.2542676321297E+03,-0.1924177633775E+02, 0.3760000000000E+01
 0.23220E+03, 0.2997143450127E+02, 0.1000000000000E+02, 0.8147323839902E+02, 0.1000000000000E+01, 0.1325597921183E+01, 0.3120000000000E+01, 0.1890367563853E+01, 0.3120000000000E+01, 0.2542616382533E+03,-0.1924490390723E+02, 0.3760000000000E+01
 0.23230E+03, 0.2997150624331E+02, 0.1000000000000E+02, 0.8147131565165E+02, 0.1000000000000E+01, 0.1325496607961E+01, 0.3120000000000E+01, 0.1890510523387E+01, 0.3120000000000E+01, 0.2542556449815E+03,-0.1924803142439E+02, 0.3760000000000E+01
 0.23240E+03, 0.2997157798318E+02, 0.1000000000000E+02, 0.8146939430741E+02, 0.1000000000000E+01, 0.1325395294414E+01, 0.3120000000000E+01, 0.1890653481571E+01, 0.3120000000000E+01, 0.2542496560882E+03,-0.1925115956239E+02, 0.3760000000000E+01
 0.23250E+03, 0.2997164972130E+02, 0.1000000000000E+02, 0.8146747315696E+02, 0.1000000000000E+01, 0.1325293980530E+01, 0.3120000000000E+01, 0.1890796438345E+01, 0.3120000000000E+01, 0.2542436678042E+03,-0.1925428765483E+02, 0.3760000000000E+01
 0.23260E+03, 0.2997172145725E+02, 0.1000000000000E+02, 0.8146555341117E+02, 0.1000000000000E+01, 0.1325192666322E+01, 0.3120000000000E+01, 0.1890939393770E+01, 0.3120000000000E+01, 0.2542376839034E+03,-0.1925741636078E+02, 0.3760000000000E+01
 0.23270E+03, 0.2997179319144E+02, 0.1000000000000E+02, 0.8146363386181E+02, 0.1000000000000E+01, 0.1325091351777E+01, 0.3120000000000E+01, 0.1891082347785E+01, 0.3120000000000E+01, 0.2542317006200E+03,-0.1926054502446E+02, 0.3760000000000E+01
 0.23280E+03, 0.2997186492346E+02, 0.1000000000000E+02, 0.8146171571691E+02, 0.1000000000000E+01, 0.1324990036908E+01, 0.3120000000000E+01, 0.1891225300452E+01, 0.3120000000000E+01, 0.2542257217192E+03,-0.1926367430181E+02, 0.3760000000000E+01
 0.23290E+03, 0.2997193665374E+02, 0.1000000000000E+02, 0.8145979777212E+02, 0.1000000000000E+01, 0.1324888721702E+01, 0.3120000000000E+01, 0.1891368251711E+01, 0.3120000000000E+01, 0.2542197434473E+03,-0.1926680353681E+02, 0.3760000000000E+01
 0.23300E+03, 0.2997200838183E+02, 0.1000000000000E+02, 0.8145788123100E+02, 0.1000000000000E+01, 0.1324787406172E+01, 0.3120000000000E+01, 0.1891511201621E+01, 0.3120000000000E+01, 0.2542137695553E+03,-0.1926993338687E+02, 0.3760000000000E+01
 0.23310E+03, 0.2997208010818E+02, 0.1000000000000E+02, 0.8145596489450E+02, 0.1000000000000E+01, 0.1324686090305E+01, 0.3120000000000E+01, 0.1891654150125E+01, 0.3120000000000E+01, 0.2542077963065E+03,-0.1927306319671E+02, 0.3760000000000E+01
 0.23320E+03, 0.2997215183234E+02, 0.1000000000000E+02, 0.8145404996293E+02, 0.1000000000000E+01, 0.1324584774115E+01, 0.3120000000000E+01, 0.1891797097281E+01, 0.3120000000000E+01, 0.2542018274414E+03,-0.1927619361672E+02, 0.3760000000000E+01
 0.23330E+03, 0.2997222355476E+02, 0.1000000000000E+02, 0.8145213523417E+02, 0.1000000000000E+01, 0.1324483457587E+01, 0.3120000000000E+01, 0.1891940043031E+01, 0.3120000000000E+01, 0.2541958592135E+03,-0.1927932400030E+02, 0.3760000000000E+01
 0.23340E+03, 0.2997229527500E+02, 0.1000000000000E+02, 0.8145022191279E+02, 0.1000000000000E+01, 0.1324382140736E+01, 0.3120000000000E+01, 0.1892082987435E+01, 0.3120000000000E+01, 0.2541898953772E+03,-0.1928245499557E+02, 0.3760000000000E+01
 0.23350E+03, 0.2997236699348E+02, 0.1000000000000E+02, 0.8144830879972E+02, 0.1000000000000E+01, 0.1324280823548E+01, 0.3120000000000E+01, 0.1892225930434E+01, 0.3120000000000E+01, 0.2541839321951E+03,-0.1928558594994E+02, 0.3760000000000E+01
 0.23360E+03, 0.2997243870979E+02, 0.1000000000000E+02, 0.8144639708973E+02, 0.1000000000000E+01, 0.1324179506036E+01, 0.3120000000000E+01, 0.1892368872088E+01, 0.3120000000000E+01, 0.2541779733911E+03,-0.1928871752205E+02, 0.3760000000000E+01
 0.23370E+03, 0.2997251042435E+02, 0.1000000000000E+02, 0.8144448559686E+02, 0.1000000000000E+01, 0.1324078188188E+01, 0.3120000000000E+01, 0.1892511812338E+01, 0.3120000000000E+01, 0.2541720152690E+03,-0.1929184904734E+02, 0.3760000000000E+01
 0.23380E+03, 0.2997258213673E+02, 0.1000000000000E+02, 0.8144257550571E+02, 0.1000000000000E+01, 0.1323976870016E+01, 0.3120000000000E+01, 0.1892654751243E+01, 0.3120000000000E+01, 0.2541660615207E+03,-0.1929498118782E+02, 0.3760000000000E+01
 0.23390E+03, 0.2997265384736E+02, 0.1000000000000E+02, 0.8144066562983E+02, 0.1000000000000E+01, 0.1323875551508E+01, 0.3120000000000E+01, 0.1892797688746E+01, 0.3120000000000E+01, 0.2541601084483E+03,-0.1929811329340E+02, 0.3760000000000E+01
 0.23400E+03, 0.2997272555580E+02, 0.1000000000000E+02, 0.8143875715780E+02, 0.1000000000000E+01, 0.1323774232676E+01, 0.3120000000000E+01, 0.1892940624906E+01, 0.3120000000000E+01, 0.2541541597561E+03,-0.1930124601001E+02, 0.3760000000000E+01
 0.23410E+03, 0.2997279726250E+02, 0.1000000000000E+02, 0.8143684890603E+02, 0.1000000000000E+01, 0.1323672913508E+01, 0.3120000000000E+01, 0.1893083559664E+01, 0.3120000000000E+01, 0.2541482117555E+03,-0.1930437868675E+02, 0.3760000000000E+01
 0.23420E+03, 0.2997286896701E+02, 0.1000000000000E+02, 0.8143494206106E+02, 0.1000000000000E+01, 0.1323571594017E+01, 0.3120000000000E+01, 0.1893226493080E+01, 0.3120000000000E+01, 0.2541422681445E+03,-0.1930751197681E+02, 0.3760000000000E+01
 0.23430E+03, 0.2997294066978E+02, 0.1000000000000E+02, 0.8143303543386E+02, 0.1000000000000E+01, 0.1323470274189E+01, 0.3120000000000E+01, 0.1893369425095E+01, 0.3120000000000E+01, 0.2541363252171E+03,-0.1931064522971E+02, 0.3760000000000E+01
 0.23440E+03, 0.2997301237036E+02, 0.1000000000000E+02, 0.8143113021394E+02, 0.1000000000000E+01, 0.1323368954039E+01, 0.3120000000000E+01, 0.1893512355770E+01, 0.3120000000000E+01, 0.2541303866806E+03,-0.1931377909586E+02, 0.3760000000000E+01
 0.23450E+03, 0.2997308406920E+02, 0.1000000000000E+02, 0.8142922521612E+02, 0.1000000000000E+01, 0.1323267633552E+01, 0.3120000000000E+01, 0.1893655285045E+01, 0.3120000000000E+01, 0.2541244488414E+03,-0.1931691292671E+02, 0.3760000000000E+01
 0.23460E+03, 0.2997315576585E+02, 0.1000000000000E+02, 0.8142732162283E+02, 0.1000000000000E+01, 0.1323166312742E+01, 0.3120000000000E+01, 0.1893798212981E+01, 0.3120000000000E+01, 0.2541185153844E+03,-0.1932004736818E+02, 0.3760000000000E+01
 0.23470E+03, 0.2997322746075E+02, 0.1000000000000E+02, 0.8142541825723E+02, 0.1000000000000E+01, 0.1323064991596E+01, 0.3120000000000E+01, 0.1893941139519E+01, 0.3120000000000E+01, 0.2541125826421E+03,-0.1932318177712E+02, 0.3760000000000E+01
 0.23480E+03, 0.2997329915348E+02, 0.1000000000000E+02, 0.8142351629700E+02, 0.1000000000000E+01, 0.1322963670127E+01, 0.3120000000000E+01, 0.1894084064719E+01, 0.3120000000000E+01, 0.2541066542845E+03,-0.1932631679389E+02, 0.3760000000000E+01
 0.23490E+03, 0.2997337084445E+02, 0.1000000000000E+02, 0.8142161456834E+02, 0.1000000000000E+01, 0.1322862348322E+01, 0.3120000000000E+01, 0.1894226988522E+01, 0.3120000000000E+01, 0.2541007266538E+03,-0.1932945177867E+02, 0.3760000000000E+01
 0.23500E+03, 0.2997344253324E+02, 0.1000000000000E+02, 0.8141971424231E+02, 0.1000000000000E+01, 0.1322761026194E+01, 0.3120000000000E+01, 0.1894369910988E+01, 0.3120000000000E+01, 0.2540948033992E+03,-0.1933258736798E+02, 0.3760000000000E+01
 0.23510E+03, 0.2997351422028E+02, 0.1000000000000E+02, 0.8141781415121E+02, 0.1000000000000E+01, 0.1322659703731E+01, 0.3120000000000E+01, 0.1894512832059E+01, 0.3120000000000E+01, 0.2540888808818E+03,-0.1933572293084E+02, 0.3760000000000E+01
 0.23520E+03, 0.2997358590515E+02, 0.1000000000000E+02, 0.8141591546196E+02, 0.1000000000000E+01, 0.1322558380944E+01, 0.3120000000000E+01, 0.1894655751794E+01, 0.3120000000000E+01, 0.2540829627380E+03,-0.1933885910042E+02, 0.3760000000000E+01
 0.23530E+03, 0.2997365758826E+02, 0.1000000000000E+02, 0.8141401701246E+02, 0.1000000000000E+01, 0.1322457057822E+01, 0.3120000000000E+01, 0.1894798670136E+01, 0.3120000000000E+01, 0.2540770453465E+03,-0.1934199524016E+02, 0.3760000000000E+01
 0.23540E+03, 0.2997372926920E+02, 0.1000000000000E+02, 0.8141211996479E+02, 0.1000000000000E+01, 0.1322355734377E+01, 0.3120000000000E+01, 0.1894941587143E+01, 0.3120000000000E+01, 0.2540711323286E+03,-0.1934513198670E+02, 0.3760000000000E+01
 0.23550E+03, 0.2997380094839E+02, 0.1000000000000E+02, 0.8141022315832E+02, 0.1000000000000E+01, 0.1322254410597E+01, 0.3120000000000E+01, 0.1895084502757E+01, 0.3120000000000E+01, 0.2540652200673E+03,-0.1934826870264E+02, 0.3760000000000E+01
 0.23560E+03, 0.2997387262539E+02, 0.1000000000000E+02, 0.8140832775555E+02, 0.1000000000000E+01, 0.1322153086495E+01, 0.3120000000000E+01, 0.1895227417038E+01, 0.3120000000000E+01, 0.2540593121854E+03,-0.1935140602646E+02, 0.3760000000000E+01
 0.23570E+03, 0.2997394430065E+02, 0.1000000000000E+02, 0.8140643259329E+02, 0.1000000000000E+01, 0.1322051762057E+01, 0.3120000000000E+01, 0.1895370329929E+01, 0.3120000000000E+01, 0.2540534050580E+03,-0.1935454332354E+02, 0.3760000000000E+01
 0.23580E+03, 0.2997401597374E+02, 0.1000000000000E+02, 0.8140453883532E+02, 0.1000000000000E+01, 0.1321950437296E+01, 0.3120000000000E+01, 0.1895513241488E+01, 0.3120000000000E+01, 0.2540475023117E+03,-0.1935768122650E+02, 0.3760000000000E+01
 0.23590E+03, 0.2997408764507E+02, 0.1000000000000E+02, 0.8140264532458E+02, 0.1000000000000E+01, 0.1321849112200E+01, 0.3120000000000E+01, 0.1895656151658E+01, 0.3120000000000E+01, 0.2540416003410E+03,-0.1936081909998E+02, 0.3760000000000E+01
 0.23600E+03, 0.2997415931423E+02, 0.1000000000000E+02, 0.8140075321420E+02, 0.1000000000000E+01, 0.1321747786782E+01, 0.3120000000000E+01, 0.1895799060497E+01, 0.3120000000000E+01, 0.2540357027390E+03,-0.1936395758374E+02, 0.3760000000000E+01
 0.23610E+03, 0.2997423098165E+02, 0.1000000000000E+02, 0.8139886135538E+02, 0.1000000000000E+01, 0.1321646461029E+01, 0.3120000000000E+01, 0.1895941967949E+01, 0.3120000000000E+01, 0.2540298059259E+03,-0.1936709603442E+02, 0.3760000000000E+01
 0.23620E+03, 0.2997430264688E+02, 0.1000000000000E+02, 0.8139697089563E+02, 0.1000000000000E+01, 0.1321545134954E+01, 0.3120000000000E+01, 0.1896084874071E+01, 0.3120000000000E+01, 0.2540239134776E+03,-0.1937023509462E+02, 0.3760000000000E+01
 0.23630E+03, 0.2997437431038E+02, 0.1000000000000E+02, 0.8139508068900E+02, 0.1000000000000E+01, 0.1321443808543E+01, 0.3120000000000E+01, 0.1896227778809E+01, 0.3120000000000E+01, 0.2540180218231E+03,-0.1937337413506E+02, 0.3760000000000E+01
 0.23640E+03, 0.2997444597169E+02, 0.1000000000000E+02, 0.8139319188298E+02, 0.1000000000000E+01, 0.1321342481811E+01, 0.3120000000000E+01, 0.1896370682219E+01, 0.3120000000000E+01, 0.2540121345381E+03,-0.1937651377560E+02, 0.3760000000000E+01
 0.23650E+03, 0.2997451763127E+02, 0.1000000000000E+02, 0.8139130333367E+02, 0.1000000000000E+01, 0.1321241154743E+01, 0.3120000000000E+01, 0.1896513584245E+01, 0.3120000000000E+01, 0.2540062480579E+03,-0.1937965339212E+02, 0.3760000000000E+01
 0.23660E+03, 0.2997458928867E+02, 0.1000000000000E+02, 0.8138941618634E+02, 0.1000000000000E+01, 0.1321139827354E+01, 0.3120000000000E+01, 0.1896656484945E+01, 0.3120000000000E+01, 0.2540003659515E+03,-0.1938279360897E+02, 0.3760000000000E+01
 0.23670E+03, 0.2997466094432E+02, 0.1000000000000E+02, 0.8138752929342E+02, 0.1000000000000E+01, 0.1321038499629E+01, 0.3120000000000E+01, 0.1896799384263E+01, 0.3120000000000E+01, 0.2539944846428E+03,-0.1938593381087E+02, 0.3760000000000E+01
 0.23680E+03, 0.2997473259781E+02, 0.1000000000000E+02, 0.8138564380346E+02, 0.1000000000000E+01, 0.1320937171583E+01, 0.3120000000000E+01, 0.1896942282256E+01, 0.3120000000000E+01, 0.2539886077108E+03,-0.1938907461111E+02, 0.3760000000000E+01
 0.23690E+03, 0.2997480424955E+02, 0.1000000000000E+02, 0.8138375857638E+02, 0.1000000000000E+01, 0.1320835843202E+01, 0.3120000000000E+01, 0.1897085178869E+01, 0.3120000000000E+01, 0.2539827316029E+03,-0.1939221538837E+02, 0.3760000000000E+01
 0.23700E+03, 0.2997487589913E+02, 0.1000000000000E+02, 0.8138187474757E+02, 0.1000000000000E+01, 0.1320734514500E+01, 0.3120000000000E+01, 0.1897228074159E+01, 0.3120000000000E+01, 0.2539768598571E+03,-0.1939535676883E+02, 0.3760000000000E+01
 0.23710E+03, 0.2997494754696E+02, 0.1000000000000E+02, 0.8137999118347E+02, 0.1000000000000E+01, 0.1320633185463E+01, 0.3120000000000E+01, 0.1897370968071E+01, 0.3120000000000E+01, 0.2539709889411E+03,-0.1939849813230E+02, 0.3760000000000E+01
 0.23720E+03, 0.2997501919262E+02, 0.1000000000000E+02, 0.8137810901813E+02, 0.1000000000000E+01, 0.1320531856104E+01, 0.3120000000000E+01, 0.1897513860661E+01, 0.3120000000000E+01, 0.2539651223886E+03,-0.1940164009316E+02, 0.3760000000000E+01
 0.23730E+03, 0.2997509083655E+02, 0.1000000000000E+02, 0.8137622712001E+02, 0.1000000000000E+01, 0.1320430526411E+01, 0.3120000000000E+01, 0.1897656751875E+01, 0.3120000000000E+01, 0.2539592566736E+03,-0.1940478203890E+02, 0.3760000000000E+01
 0.23740E+03, 0.2997516247830E+02, 0.1000000000000E+02, 0.8137434662100E+02, 0.1000000000000E+01, 0.1320329196397E+01, 0.3120000000000E+01, 0.1897799641769E+01, 0.3120000000000E+01, 0.2539533953232E+03,-0.1940792458267E+02, 0.3760000000000E+01
 0.23750E+03, 0.2997523411832E+02, 0.1000000000000E+02, 0.8137246639190E+02, 0.1000000000000E+01, 0.1320227866048E+01, 0.3120000000000E+01, 0.1897942530289E+01, 0.3120000000000E+01, 0.2539475348189E+03,-0.1941106711118E+02, 0.3760000000000E+01
 0.23760E+03, 0.2997530575617E+02, 0.1000000000000E+02, 0.8137058756123E+02, 0.1000000000000E+01, 0.1320126535378E+01, 0.3120000000000E+01, 0.1898085417491E+01, 0.3120000000000E+01, 0.2539416786768E+03,-0.1941421024033E+02, 0.3760000000000E+01
 0.23770E+03, 0.2997537739229E+02, 0.1000000000000E+02, 0.8136870900301E+02, 0.1000000000000E+01, 0.1320025204373E+01, 0.3120000000000E+01, 0.1898228303320E+01, 0.3120000000000E+01, 0.2539358233885E+03,-0.1941735335085E+02, 0.3760000000000E+01
 0.23780E+03, 0.2997544902625E+02, 0.1000000000000E+02, 0.8136683184455E+02, 0.1000000000000E+01, 0.1319923873048E+01, 0.3120000000000E+01, 0.1898371187833E+01, 0.3120000000000E+01, 0.2539299724670E+03,-0.1942049705880E+02, 0.3760000000000E+01
 0.23790E+03, 0.2997552065846E+02, 0.1000000000000E+02, 0.8136495495976E+02, 0.1000000000000E+01, 0.1319822541388E+01, 0.3120000000000E+01, 0.1898514070975E+01, 0.3120000000000E+01, 0.2539241224029E+03,-0.1942364075331E+02, 0.3760000000000E+01
 0.23800E+03, 0.2997559228852E+02, 0.1000000000000E+02, 0.8136307947191E+02, 0.1000000000000E+01, 0.1319721209407E+01, 0.3120000000000E+01, 0.1898656952803E+01, 0.3120000000000E+01, 0.2539182766964E+03,-0.1942678504856E+02, 0.3760000000000E+01
 0.23810E+03, 0.2997566391685E+02, 0.1000000000000E+02, 0.8136120426238E+02, 0.1000000000000E+01, 0.1319619877093E+01, 0.3120000000000E+01, 0.1898799833262E+01, 0.3120000000000E+01, 0.2539124318621E+03,-0.1942992932717E+02, 0.3760000000000E+01
 0.23820E+03, 0.2997573554301E+02, 0.1000000000000E+02, 0.8135933045292E+02, 0.1000000000000E+01, 0.1319518544457E+01, 0.3120000000000E+01, 0.1898942712409E+01, 0.3120000000000E+01, 0.2539065913951E+03,-0.1943307420234E+02, 0.3760000000000E+01
 0.23830E+03, 0.2997580716745E+02, 0.1000000000000E+02, 0.8135745691846E+02, 0.1000000000000E+01, 0.1319417211488E+01, 0.3120000000000E+01, 0.1899085590189E+01, 0.3120000000000E+01, 0.2539007517897E+03,-0.1943621906872E+02, 0.3760000000000E+01
 0.23840E+03, 0.2997587878972E+02, 0.1000000000000E+02, 0.8135558478616E+02, 0.1000000000000E+01, 0.1319315878198E+01, 0.3120000000000E+01, 0.1899228466658E+01, 0.3120000000000E+01, 0.2538949165583E+03,-0.1943936453218E+02, 0.3760000000000E+01
 0.23850E+03, 0.2997595041027E+02, 0.1000000000000E+02, 0.8135371293409E+02, 0.1000000000000E+01, 0.1319214544574E+01, 0.3120000000000E+01, 0.1899371341763E+01, 0.3120000000000E+01, 0.2538890822047E+03,-0.1944250997747E+02, 0.3760000000000E+01
 0.23860E+03, 0.2997602202866E+02, 0.1000000000000E+02, 0.8135184248247E+02, 0.1000000000000E+01, 0.1319113210630E+01, 0.3120000000000E+01, 0.1899514215559E+01, 0.3120000000000E+01, 0.2538832522197E+03,-0.1944565602416E+02, 0.3760000000000E+01
 0.23870E+03, 0.2997609364533E+02, 0.1000000000000E+02, 0.8134997231048E+02, 0.1000000000000E+01, 0.1319011876352E+01, 0.3120000000000E+01, 0.1899657087992E+01, 0.3120000000000E+01, 0.2538774231108E+03,-0.1944880206005E+02, 0.3760000000000E+01
 0.23880E+03, 0.2997616525984E+02, 0.1000000000000E+02, 0.8134810353918E+02, 0.1000000000000E+01, 0.1318910541753E+01, 0.3120000000000E+01, 0.1899799959119E+01, 0.3120000000000E+01, 0.2538715983709E+03,-0.1945194869218E+02, 0.3760000000000E+01
 0.23890E+03, 0.2997623687263E+02, 0.1000000000000E+02, 0.8134623505431E+02, 0.1000000000000E+01, 0.1318809206822E+01, 0.3120000000000E+01, 0.1899942828885E+01, 0.3120000000000E+01, 0.2538657745284E+03,-0.1945509531134E+02, 0.3760000000000E+01
 0.23900E+03, 0.2997630848327E+02, 0.1000000000000E+02, 0.8134436796593E+02, 0.1000000000000E+01, 0.1318707871569E+01, 0.3120000000000E+01, 0.1900085697347E+01, 0.3120000000000E+01, 0.2538599550418E+03,-0.1945824252895E+02, 0.3760000000000E+01
 0.23910E+03, 0.2997638009218E+02, 0.1000000000000E+02, 0.8134250116695E+02, 0.1000000000000E+01, 0.1318606535984E+01, 0.3120000000000E+01, 0.1900228564450E+01, 0.3120000000000E+01, 0.2538541364617E+03,-0.1946138973516E+02, 0.3760000000000E+01
 0.23920E+03, 0.2997645169895E+02, 0.1000000000000E+02, 0.8134063576372E+02, 0.1000000000000E+01, 0.1318505200078E+01, 0.3120000000000E+01, 0.1900371430250E+01, 0.3120000000000E+01, 0.2538483222353E+03,-0.1946453753947E+02, 0.3760000000000E+01
 0.23930E+03, 0.2997652330399E+02, 0.1000000000000E+02, 0.8133877065347E+02, 0.1000000000000E+01, 0.1318403863839E+01, 0.3120000000000E+01, 0.1900514294694E+01, 0.3120000000000E+01, 0.2538425089265E+03,-0.1946768533451E+02, 0.3760000000000E+01
 0.23940E+03, 0.2997659490689E+02, 0.1000000000000E+02, 0.8133690693851E+02, 0.1000000000000E+01, 0.1318302527280E+01, 0.3120000000000E+01, 0.1900657157838E+01, 0.3120000000000E+01, 0.2538366999698E+03,-0.1947083372075E+02, 0.3760000000000E+01
 0.23950E+03, 0.2997666650808E+02, 0.1000000000000E+02, 0.8133504351868E+02, 0.1000000000000E+01, 0.1318201190389E+01, 0.3120000000000E+01, 0.1900800019627E+01, 0.3120000000000E+01, 0.2538308919375E+03,-0.1947398210446E+02, 0.3760000000000E+01
 0.23960E+03, 0.2997673810712E+02, 0.1000000000000E+02, 0.8133318149234E+02, 0.1000000000000E+01, 0.1318099853177E+01, 0.3120000000000E+01, 0.1900942880118E+01, 0.3120000000000E+01, 0.2538250882516E+03,-0.1947713107955E+02, 0.3760000000000E+01
 0.23970E+03, 0.2997680970444E+02, 0.1000000000000E+02, 0.8133131976495E+02, 0.1000000000000E+01, 0.1317998515633E+01, 0.3120000000000E+01, 0.1901085739257E+01, 0.3120000000000E+01, 0.2538192855019E+03,-0.1948028005058E+02, 0.3760000000000E+01
 0.23980E+03, 0.2997688129963E+02, 0.1000000000000E+02, 0.8132945942912E+02, 0.1000000000000E+01, 0.1317897177768E+01, 0.3120000000000E+01, 0.1901228597100E+01, 0.3120000000000E+01, 0.2538134870927E+03,-0.1948342961549E+02, 0.3760000000000E+01
 0.23990E+03, 0.2997695289310E+02, 0.1000000000000E+02, 0.8132759939614E+02, 0.1000000000000E+01, 0.1317795839571E+01, 0.3120000000000E+01, 0.1901371453593E+01, 0.3120000000000E+01, 0.2538076896319E+03,-0.1948657917496E+02, 0.3760000000000E+01
 0.24000E+03, 0.2997702448443E+02, 0.1000000000000E+02, 0.8132574075493E+02, 0.1000000000000E+01, 0.1317694501054E+01, 0.3120000000000E+01, 0.1901514308792E+01, 0.3120000000000E+01, 0.2538018965119E+03,-0.1948972932428E+02, 0.3760000000000E+01

